Optimality-Informed Neural Networks for Solving Parametric Optimization Problems

Many engineering tasks require solving families of nonlinear constrained optimization problems, parametrized in setting-specific variables. This is computationally demanding, particularly if solutions have to be computed across strongly varying parameter values, e.g., in real-time control or for model-based design. Thus, we propose to learn the mapping from parameters to the primal optimal solutions and to their corresponding duals using neural networks, giving a dense estimation in contrast to gridded approaches. Our approach, Optimality-Informed Neural Networks (OptINNs), combines (i) a KKT-residual loss that penalizes violations of the first-order optimality conditions under standard constraint qualification assumptions, and (ii) problem-specific output activations that enforce simple inequality constraints (e.g., box-type/positivity) by construction. This design reduces data requirements, allows the prediction of dual variables, and improves feasibility and closeness to optimality compared to penalty-only training. Taking quadratic penalties as a baseline, as previously proposed for this problem class in the literature, our method simplifies hyperparameter tuning and attains tighter adherence to optimality conditions. We evaluate OptINNs on different nonlinear optimization problems ranging from low to high dimensions and compare them with equally sized neural networks trained using the quadratic-penalty method. On small problems, OptINNs match a quadratic-penalty baseline in primal accuracy while additionally predicting dual variables with low error. On larger problems, OptINNs achieve lower constraint violations, lower primal error, and lower errors in the predicted costs. These results suggest that embedding feasibility and optimality into the network architecture and loss can make learning-based surrogates more accurate, feasible, and data-efficient for parametric optimization.

==> data/results/lp/linear_problem_data_optinn_trained_on.csv <==
idx,input,x0,x1,l0,l1,l2,l3,l4
0,-1500,22.500000374699365,-4.991378602951568e-08,1.4376294383595814e-08,2.499999997052427,1.4176923832232364e-09,1.1092157812508326e-09,0.4999999996017733
1,-300,33.7500012423409,6.249999658087328,2.4999999690860415,1.8749999986167798,7.309511961018386e-09,7.41023161599484e-10,4.0201545154868164e-09
2,400,15.999999951064312,18.000000082888256,4.194154618071121e-08,1.250000006145113,0.833333324853095,1.5640568364638468e-09,1.3920047903182728e-09
3,1500,3.90329384048968e-10,26.000000073124756,1.787147525262868e-08,3.219999471920219e-09,2.0833333294261953,0.25000000073086454,9.625815490628191e-10


==> data/results/lp/linear_problem_data_resolution.csv <==
,input,x0,x1,l0,l1,l2,l3,l4
0,-2400.0,5.21854382304936e-07,-9.178621959580312e-08,6.264733750730658e-09,2.5000000850967288,8.031491614479738e-10,3.51636981176583e-08,0.500000103728982
1,-2376.0,0.6000003539535227,-4.318780600744615e-08,6.371064138690334e-09,2.5000000850967288,8.131668858996516e-10,3.51636981176583e-08,0.500000103728982
2,-2352.0,1.2000003701925968,-4.8442230065755504e-08,6.475494239186966e-09,2.5000000474994732,8.230631054973948e-10,2.014117667344572e-08,0.5000000586345928
3,-2328.0,1.800000369682314,-4.827944809984318e-08,6.575174936964143e-09,2.5000000305472003,8.32797686915791e-10,1.3376076241569334e-08,0.5000000383135149
4,-2304.0,2.400000370136055,-4.8434255161801604e-08,6.67780221886995e-09,2.5000000222284244,8.427626946402453e-10,1.0064807616138588e-08,0.5000000283532055
5,-2280.0,3.0000003712231536,-4.8784727376412586e-08,6.7872159057708495e-09,2.5000000173242127,8.531309011258307e-10,8.120285119430558e-09,0.500000022491534
6,-2256.0,3.600000371730595,-4.8950738481957196e-08,6.898748138545791e-09,2.5000000139624485,8.636889816009195e-10,6.793067664712525e-09,0.5000000184812393
7,-2232.0,4.200000372057317,-4.905846067808351e-08,7.013546586588004e-09,2.5000000115281913,8.744833024224632e-10,5.837321028996665e-09,0.500000015584564
8,-2208.0,4.800000372488599,-4.9197367583281044e-08,7.134099846424385e-09,2.5000000096983364,8.856485899181003e-10,5.12413360432449e-09,0.5000000134141912
9,-2184.0,5.40000037276569,-4.9287422572049636e-08,7.258047875275444e-09,2.50000000825038,8.970631303159146e-10,4.564194610635636e-09,0.5000000117027369
10,-2160.0,6.000000372954731,-4.934924290025055e-08,7.3859451574815e-09,2.5000000070746213,9.087498272336988e-10,4.1136928115623845e-09,0.5000000103186394
11,-2136.0,6.60000037314392,-4.941060731592883e-08,7.518944751844693e-09,2.500000006101419,9.20773148947603e-10,3.744925872739422e-09,0.5000000091785247
12,-2112.0,7.200000373297574,-4.9460515171541254e-08,7.656718143357636e-09,2.500000005277956,9.331135468765641e-10,3.436722171737469e-09,0.5000000082189556
13,-2088.0,7.800000373429967,-4.9503486841227654e-08,7.799664914530252e-09,2.5000000045699218,9.457907494500334e-10,3.1754095864253426e-09,0.500000007398821
14,-2064.0,8.400000373544781,-4.9540738144554096e-08,7.948058239867036e-09,2.5000000039523282,9.58817532301418e-10,2.9510276700934057e-09,0.5000000066881803
15,-2040.0,9.000000373645369,-4.957336812871796e-08,8.102208713346097e-09,2.5000000034067904,9.722081804049455e-10,2.756262035297503e-09,0.5000000060650186
16,-2016.0,9.600000373734487,-4.960226640507475e-08,8.262459046752694e-09,2.500000002919449,9.85978254942444e-10,2.585612528460563e-09,0.5000000055127585
17,-1992.0,10.200000373814271,-4.9628128924781136e-08,8.429180262421997e-09,2.5000000024796436,1.000144184413752e-09,2.434861958034822e-09,0.5000000050186633
18,-1968.0,10.800000373886329,-4.965147911621757e-08,8.602771689156386e-09,2.5000000020790267,1.014723253910104e-09,2.300721590702072e-09,0.5000000045727768
19,-1944.0,11.400000373951958,-4.967273625147722e-08,8.783666620089594e-09,2.5000000017109576,1.0297337877783745e-09,2.1805897036473716e-09,0.5000000041671959
20,-1920.0,12.000000374012194,-4.969224047667069e-08,8.97233579328739e-09,2.500000001370076,1.0451952183884002e-09,2.0723810560124088e-09,0.5000000037955592
21,-1896.0,12.600000374067907,-4.9710270818592876e-08,9.169291392454443e-09,2.500000001051997,1.0611281648724219e-09,1.9744047582321817e-09,0.5000000034526791
22,-1872.0,13.200000374119481,-4.972696002064229e-08,9.375073753811005e-09,2.50000000075309,1.077553394490426e-09,1.8852754203608375e-09,0.5000000031342788
23,-1848.0,13.800000374167725,-4.9742564746480347e-08,9.590304271171946e-09,2.500000000470298,1.094494952617419e-09,1.8038466290800455e-09,0.5000000028367816
24,-1824.0,14.400000374213198,-4.975726427006112e-08,9.81565391361675e-09,2.5000000002010236,1.1119778919605405e-09,1.7291615987905961e-09,0.500000002557167
25,-1800.0,15.000000374256294,-4.977118866200794e-08,1.0051852893543059e-08,2.4999999999430336,1.130028562375091e-09,1.660415788048537e-09,0.5000000022928599
26,-1776.0,15.600000374297359,-4.978445067393251e-08,1.0299703527914993e-08,2.499999999694381,1.1486750573592099e-09,1.5969277512763863e-09,0.5000000020416374
27,-1752.0,16.200000374336703,-4.979714899040446e-08,1.0560089327129116e-08,2.499999999453348,1.167947359523102e-09,1.5381164571052417e-09,0.5000000018015629
28,-1728.0,16.800000374374598,-4.9809370772787795e-08,1.0833985493750647e-08,2.4999999992183963,1.187877500810825e-09,1.4834834436242078e-09,0.5000000015709266
29,-1704.0,17.400000374411277,-4.982119356453649e-08,1.1122471078314628e-08,2.499999998988129,1.2084997384881138e-09,1.432598647842755e-09,0.5000000013482011
30,-1680.0,18.00000037444695,-4.9832686431659974e-08,1.1426743058686394e-08,2.4999999987612607,1.22985074608817e-09,1.3850890566810236e-09,0.5000000011320074
31,-1656.0,18.60000037448148,-4.984380380372469e-08,1.1748110969001942e-08,2.4999999985365937,1.251968533907346e-09,1.3406299196152959e-09,0.5000000009210853
32,-1632.0,19.200000374514655,-4.98544773294815e-08,1.2088018345812008e-08,2.4999999983130055,1.2748926727224293e-09,1.2989396453581688e-09,0.5000000007142794
33,-1608.0,19.800000374548137,-4.986524486122484e-08,1.2448224281947303e-08,2.499999998089349,1.2986741324204186e-09,1.2597665126431308e-09,0.5000000005104495
34,-1584.0,20.400000374581566,-4.9875984745724694e-08,1.2830613874717468e-08,2.499999997864506,1.3233628281412878e-09,1.2228814641279734e-09,0.5000000003085038
35,-1560.0,21.00000037461725,-4.988745517005294e-08,1.3237444910089492e-08,2.499999997637326,1.3490204527325863e-09,1.188086994463126e-09,0.5000000001073601
36,-1536.0,21.60000037464857,-4.989749736875396e-08,1.3670499149913185e-08,2.499999997406959,1.3756678886896388e-09,1.155234378426489e-09,0.4999999999062023
37,-1512.0,22.200000374682336,-4.990832557190877e-08,1.413306808922528e-08,2.4999999971719866,1.4034018196702376e-09,1.12414241838482e-09,0.4999999997037724
38,-1488.0,22.80000037471653,-4.991928721430306e-08,1.4628039551698393e-08,2.4999999969312756,1.4322769633922764e-09,1.09468039686146e-09,0.49999999949906665
39,-1464.0,23.400000374751347,-4.99304425266811e-08,1.5158941657016678e-08,2.4999999966835253,1.4623652233054836e-09,1.0667234339680859e-09,0.4999999992909626
40,-1440.0,24.00000037478699,-4.994185581823048e-08,1.5729834068577616e-08,2.4999999964273223,1.493744672687386e-09,1.0401590911144432e-09,0.4999999990782628
41,-1416.0,24.600000374823203,-4.9953451730428875e-08,1.634542895032374e-08,2.499999996161086,1.5265023935703693e-09,1.0148788384568912e-09,0.49999999885964924
42,-1392.0,25.200000374861148,-4.996559341532351e-08,1.7011153655310552e-08,2.4999999958831327,1.560726827570415e-09,9.908045707158336e-10,0.49999999863374667
43,-1368.0,25.800000374900655,-4.9978225817704056e-08,1.7733411731621346e-08,2.499999995591481,1.5965209551986214e-09,9.67846146856888e-10,0.4999999983989436
44,-1344.0,26.400000374942003,-4.999144667361231e-08,1.8519723891319626e-08,2.4999999952838956,1.633995285259185e-09,9.459277498350833e-10,0.499999998153441
45,-1320.0,27.00000037498557,-5.00053685207469e-08,1.9379006808865272e-08,2.4999999949577925,1.6732709480934453e-09,9.249802782229504e-10,0.4999999978951761
46,-1296.0,27.60000037503175,-5.0020122696567166e-08,2.0321912790138922e-08,2.499999994610152,1.7144810030878941e-09,9.049406180168256e-10,0.49999999762175007
47,-1272.0,28.200000375081043,-5.003586453242799e-08,2.13612737006478e-08,2.499999994237401,1.7577719443197086e-09,8.857510067928292e-10,0.49999999733033473
48,-1248.0,28.800000375134022,-5.005278022068594e-08,2.2512688504108764e-08,2.499999993835266,1.8033054404071056e-09,8.673584766123422e-10,0.499999997017554
49,-1224.0,29.400000375191393,-5.0071096045217083e-08,2.3795311706546735e-08,2.4999999933985677,1.8512603523861917e-09,8.497143641789362e-10,0.4999999966793246
50,-1200.0,30.00000037525403,-5.0091091017488406e-08,2.523292770714196e-08,2.49999999292095,1.901835083267279e-09,8.327738783978778e-10,0.4999999963106345
51,-1176.0,30.600000375323017,-5.011311452480095e-08,2.6855439808120613e-08,2.4999999923945038,1.9552503254158973e-09,8.164957167024968e-10,0.4999999959052492
52,-1152.0,31.20000037539976,-5.0137611518325626e-08,2.8700973468361225e-08,2.499999991809233,2.011752288084593e-09,8.008417222562465e-10,0.4999999954552785
53,-1128.0,31.800000375485975,-5.016513696374955e-08,3.0818902130003406e-08,2.4999999911522925,2.0716161133665756e-09,7.857767528378271e-10,0.499999994950581
54,-1104.0,32.400000375584035,-5.0196448739587445e-08,3.327434745078794e-08,2.4999999904068564,2.1351512413744038e-09,7.712679514691614e-10,0.49999999437784337
55,-1080.0,33.00000037569718,-5.023258898642917e-08,3.6154996299999145e-08,2.4999999895504033,2.2027066035313324e-09,7.572846730483657e-10,0.4999999937192311
56,-1056.0,33.60000037582986,-5.0274998507500966e-08,3.9581789159238295e-08,2.4999999885520334,2.2746768283721776e-09,7.437983514087756e-10,0.49999999295023073
57,-1032.0,34.20000037598853,-5.032576089247841e-08,4.372634951360253e-08,2.499999987368102,2.3515106099626556e-09,7.30782037903042e-10,0.4999999920361699
58,-1008.0,34.80000037618285,-5.038801704421641e-08,4.884064927271055e-08,2.4999999859347812,2.4337210584145693e-09,7.182099021625472e-10,0.4999999909262677
59,-984.0,35.400000376428075,-5.0466746036298806e-08,5.5310269959300395e-08,2.499999984154724,2.5218995520188944e-09,7.060563542306587e-10,0.49999998954297503
60,-960.0,36.00000037674962,-5.0570320590824014e-08,6.375643881484811e-08,2.4999999818715217,2.616736165339056e-09,6.942941732603781e-10,0.4999999877615529
61,-936.0,36.60000037719235,-5.0713621853464854e-08,7.524830478447748e-08,2.499999978816593,2.719043958436133e-09,6.828941013481733e-10,0.49999998536759416
62,-912.0,37.20000037764649,-5.08505002951243e-08,9.174595862806176e-08,2.4999999745006645,2.8288629168908058e-09,6.721794563855162e-10,0.49999998197002893
63,-888.0,37.800000378463444,-5.1107707494992005e-08,1.1754241215709946e-07,2.4999999678458,2.9483986406279806e-09,6.616003708547291e-10,0.4999999767072789
64,-864.0,38.40000037977615,-5.1517162866649015e-08,1.634070956185187e-07,2.499999956159366,3.0782370655338363e-09,6.513981985114205e-10,0.4999999674258333
65,-840.0,39.00000038187189,-5.214670624842599e-08,2.666475048169765e-07,2.499999930113283,3.2192911356066073e-09,6.416382528317616e-10,0.4999999466638391
66,-816.0,39.60000039583827,-5.667680867603263e-08,7.325297744357247e-07,2.499999813376961,3.3791680786242127e-09,6.312627712807774e-10,0.49999985336033254
67,-792.0,39.90000128361483,0.09999964333074182,2.499998519433701,1.8750003664283206,3.520306510408309e-09,6.268822534210793e-10,2.958817226314135e-07
68,-768.0,39.60000124770335,0.3999996558903166,2.499999685264763,1.8750000748539677,3.6072870848546185e-09,6.324356512831219e-10,6.267998203583443e-08
69,-744.0,39.30000124635103,0.699999656563452,2.4999998170042548,1.875000041783267,3.7053127825282774e-09,6.369199987534673e-10,3.6286721203112975e-08
70,-720.0,39.00000124490883,0.999999657143947,2.499999871165538,1.8750000280970718,3.809928376771567e-09,6.413393122611555e-10,2.540495373591776e-08
71,-696.0,38.700001244304175,1.2999996573605412,2.4999999004798013,1.8750000206215147,3.916337564303883e-09,6.463886317334998e-10,1.9493402637544736e-08
72,-672.0,38.40000124383661,1.5999996575302229,2.4999999186314925,1.8750000159265654,4.029460640388689e-09,6.514517974411983e-10,1.5810380417942874e-08
73,-648.0,38.10000124349603,1.899999657654314,2.4999999309151284,1.875000012688392,4.149509722619914e-09,6.565754512049987e-10,1.3296994710911624e-08
74,-624.0,37.80000124324175,2.1999996577471297,2.4999999397325183,1.8750000103057993,4.277004454042397e-09,6.617742099544639e-10,1.1472616732735588e-08
75,-600.0,37.50000124304663,2.4999996578184693,2.499999946327117,1.875000008466941,4.412610152971731e-09,6.670541970426004e-10,1.0088172388595839e-08
76,-576.0,37.20000124289356,2.7999996578745567,2.499999951406418,1.8750000069937838,4.557106130989377e-09,6.724189379860235e-10,9.001710041352887e-09
77,-552.0,36.90000124277147,3.0999996579194393,2.4999999554018757,1.8750000057771272,4.711387614917593e-09,6.778710796625319e-10,8.126405593899629e-09
78,-528.0,36.600001242672946,3.3999996579558163,2.499999958590896,1.8750000047460889,4.876479730293239e-09,6.834129731817949e-10,7.406172128979476e-09
79,-504.0,36.30000124259286,3.699999657985568,2.499999961159202,1.8750000038524794,5.053558409061484e-09,6.890469152303444e-10,6.803165584993168e-09
80,-480.0,36.00000124252764,3.999999658010006,2.4999999632350596,1.8750000030622063,5.243978003119242e-09,6.947751771557217e-10,6.290927200848518e-09
81,-456.0,35.70000124247466,4.299999658030086,2.4999999649090765,1.8750000023502733,5.449305374453367e-09,7.006000945861631e-10,5.850401879898026e-09
82,-432.0,35.40000124243206,4.599999658046503,2.499999966246183,1.8750000016977202,5.671362911663984e-09,7.065240972195844e-10,5.46751813775075e-09
83,-408.0,35.10000124239848,4.899999658059762,2.4999999672931015,1.8750000010896748,5.9122827914062794e-09,7.125497000524481e-10,5.131659227429117e-09
84,-384.0,34.80000124237291,5.199999658070235,2.4999999680831424,1.8750000005140495,6.174575620459079e-09,7.186795116015953e-10,4.834664371958745e-09
85,-360.0,34.50000124235792,5.4999996580769945,2.49999996864056,1.8749999999604996,6.461155609755805e-09,7.249491963083841e-10,4.570041905124568e-09
86,-336.0,34.20000124234634,5.799999658082717,2.499999968977301,1.8749999994203344,6.775715182886039e-09,7.312929785732023e-10,4.332988899400679e-09
87,-312.0,33.90000124234101,6.0999996580863565,2.499999969102387,1.874999998885069,7.12247474391124e-09,7.377510279596971e-10,4.119290887644768e-09
88,-288.0,33.6000012423425,6.399999658087737,2.4999999690165753,1.8749999983467127,7.506636476219994e-09,7.443245303416292e-10,3.925676798526382e-09
89,-264.0,33.30000124235099,6.699999658086824,2.4999999687142376,1.8749999977970844,7.93459854922537e-09,7.510164916397698e-10,3.749443175664848e-09
90,-240.0,33.00000124236695,6.999999658083488,2.4999999681827743,1.8749999972274212,8.414306759124278e-09,7.578299926982365e-10,3.588351138829595e-09
91,-216.0,32.70000124239108,7.299999658077532,2.4999999674016102,1.8749999966278887,8.955752737487703e-09,7.647681661496942e-10,3.440530863520126e-09
92,-192.0,32.400001242424494,7.5999996580686195,2.4999999663404324,1.87499999598696,9.571677915144078e-09,7.718341546570544e-10,3.304408791883835e-09
93,-168.0,32.10000124246873,7.899999658056293,2.4999999649564395,1.8749999952905831,1.027858975081326e-08,7.79031034543714e-10,3.1786515786403764e-09
94,-144.0,31.800001242526047,8.199999658039832,2.4999999631900174,1.8749999945210027,1.109826479049714e-08,7.863616731177376e-10,3.062122583199175e-09
95,-120.0,31.500001242599687,8.499999658018224,2.499999960958087,1.8749999936549984,1.2060034323951914e-08,7.938284538904515e-10,2.953848005604492e-09
96,-96.0,31.200001242694483,8.799999657989918,2.499999958143422,1.8749999926611673,1.3204373028503314e-08,8.014327258915264e-10,2.8529907772399165e-09
97,-72.0,30.90000124281793,9.099999657952475,2.499999954577209,1.8749999914955124,1.4588746285234405e-08,8.0917364398251e-10,2.7588313191565626e-09
98,-48.0,30.600001242981982,9.399999657901907,2.499999950009236,1.8749999900939704,1.6297556351890715e-08,8.170455748140854e-10,2.6707557356289465e-09
99,-24.0,30.300001243204083,9.699999657832178,2.4999999440555976,1.8749999883594017,1.845951587012191e-08,8.250299092414905e-10,2.588260729335562e-09
100,0.0,30.000001243369645,9.999999657789036,2.4999999361244396,1.8749999861376179,2.1276788374703008e-08,8.33564131152728e-10,2.509731089873813e-09
101,24.0,29.700001243707003,10.29999965768798,2.499999925099864,1.874999983155926,2.511609023026729e-08,8.420108994054031e-10,2.436405586379518e-09
102,48.0,29.400001244189372,10.599999657543849,2.499999908988906,1.8749999789119558,3.0644963194604885e-08,8.506507450883893e-10,2.367193656217252e-09
103,72.0,29.10000124491949,10.899999657327195,2.499999883514773,1.874999972335459,3.9289743699157456e-08,8.595069908676422e-10,2.301720530886641e-09
104,96.0,28.80000124610043,11.199999656983175,2.499999837753517,1.8749999606942311,5.4692643396580165e-08,8.686301140069162e-10,2.239601122107774e-09
105,120.0,28.500001247897913,11.499999656504942,2.4999997337412525,1.8749999344951145,8.951001825179862e-08,8.78181938345757e-10,2.1802843670077375e-09
106,144.0,28.200001260881287,11.799999652399812,2.4999992630641565,1.8749998166516535,2.465320631167339e-07,8.863149837110038e-10,2.1268755416997246e-09
107,168.0,27.600000001609533,12.200000063362616,1.3440838732645816e-06,1.2500003366137091,0.8333328864231173,9.077412709276017e-10,2.052578608277947e-09
108,192.0,26.399999961079384,12.800000078649727,3.069995804871688e-07,1.2500000768828747,0.8333332324955804,9.504561148398055e-10,1.9541037898766416e-09
109,216.0,25.199999956974178,13.400000080528157,1.7967719066403127e-07,1.2500000446160444,0.8333332753009918,9.947319345556113e-10,1.86816232951091e-09
110,240.0,23.999999953744165,14.000000081848334,1.2617462557370422e-07,1.2500000307982906,0.8333332935112987,1.043557930747649e-09,1.7889693535994463e-09
111,264.0,22.799999953263093,14.600000082035292,9.69988049889461e-08,1.2500000230463546,0.833333303633401,1.0984628995984448e-09,1.7155871363009661e-09
112,288.0,21.599999952673514,15.200000082264761,7.876354278475917e-08,1.250000018014044,0.8333333101289954,1.1593689044856854e-09,1.6480012718809196e-09
113,312.0,20.399999952184487,15.800000082454666,6.629341428936143e-08,1.2500000144001007,0.833333314730054,1.2274141840076454e-09,1.5855270732611798e-09
114,336.0,19.199999951784594,16.400000082609473,5.7228546110011855e-08,1.250000011606365,0.8333333182309259,1.3039561024067553e-09,1.5276034635681897e-09
115,360.0,17.99999995155102,17.000000082701025,5.035611845563494e-08,1.250000009320194,0.8333333210449586,1.3906645694510533e-09,1.4737945793626192e-09
116,384.0,16.79999995124687,17.600000082818113,4.4946029592704724e-08,1.2500000073467714,0.8333333234274003,1.4897516320687888e-09,1.4236086311191478e-09
117,408.0,15.599999950977406,18.200000082921616,4.058497328763682e-08,1.2500000055677354,0.8333333255307858,1.6040629548657792e-09,1.3767225642915996e-09
118,432.0,14.39999995072823,18.80000008301715,3.699497306452454e-08,1.2500000038938412,0.8333333274672635,1.7373918407561418e-09,1.3328228358279113e-09
119,456.0,13.19999995049547,19.40000008310612,3.398705582143409e-08,1.2500000022508413,0.8333333293265878,1.894994579903938e-09,1.2916200839964264e-09
120,480.0,11.999999950216298,20.000000083212797,3.142932219223803e-08,1.2500000005694283,0.8333333311888617,2.084020485702245e-09,1.25288029688426e-09
121,504.0,10.799999949932197,20.60000008332148,2.9229279002721182e-08,1.2499999987732464,0.8333333331379721,2.3150096008619695e-09,1.2163902788836269e-09
122,528.0,9.59999994961942,21.200000083440617,2.732479048952159e-08,1.2499999967740945,0.8333333352672236,2.6024509768400882e-09,1.1820602239688747e-09
123,552.0,8.399999949289732,21.80000008356541,2.565223640607647e-08,1.2499999944275,0.8333333377261403,2.9719078670767794e-09,1.1495918283247215e-09
124,576.0,7.19999994890389,22.400000083711486,2.4170659122326902e-08,1.2499999915171771,0.8333333407342901,3.4645106914065855e-09,1.1188264457387824e-09
125,600.0,5.999999948441181,23.00000008388767,2.284915183844161e-08,1.2499999876648,0.833333344672463,4.154313052107848e-09,1.089630659052566e-09
126,624.0,4.7999999474413615,23.60000008426652,2.1663009051677592e-08,1.2499999821562262,0.8333333502568098,5.182877256797101e-09,1.0619435943873629e-09
127,648.0,3.599999945788398,24.20000008488413,2.059741916574944e-08,1.2499999733396698,0.8333333591402894,6.87978342783118e-09,1.035693054735436e-09
128,672.0,2.399999946806217,24.800000084480907,1.9663246736866864e-08,1.249999955924825,0.8333333766123721,1.0303677793695948e-08,1.0109608289077346e-09
129,696.0,1.1999999362499945,25.40000008858028,1.873852630044483e-08,1.249999905093422,0.8333334275004932,2.041151730393999e-08,9.865506770061077e-10
130,720.0,8.81868169248616e-08,26.00000002532782,1.78491518136363e-08,0.326415099842799,1.7569182328046116,0.1847169814048017,9.618080404935985e-10
131,744.0,-4.241708748768647e-09,26.00000007576981,1.7882885387665733e-08,1.127910204050495e-07,2.083333219854575,0.24999997881744176,9.630035980760056e-10
132,768.0,-1.882872547397216e-09,26.000000074412906,1.7877828928826586e-08,5.4268516208443994e-08,2.0833332783773284,0.24999999052158625,9.6279602769735e-10
133,792.0,-1.1148217285569199e-09,26.000000073971876,1.7876183152802172e-08,3.571935761605908e-08,2.0833332969265825,0.24999999423131075,9.62746662857106e-10
134,816.0,-7.047276723363667e-10,26.000000073738967,1.787492594413327e-08,2.6613138606214597e-08,2.0833333060328716,0.24999999605247075,9.627044414890222e-10
135,840.0,-4.5100588991512855e-10,26.00000007359511,1.787343878703238e-08,2.1205053712015383e-08,2.083333311441039,0.2499999971339885,9.626547830663118e-10
136,864.0,-2.8206420548846853e-10,26.000000073500434,1.7873039863914737e-08,1.762447860818968e-08,2.083333315021635,0.24999999785007623,9.626400972323657e-10
137,888.0,-1.6213947667668462e-10,26.000000073433302,1.7872754942036505e-08,1.5078575398018207e-08,2.0833333175675532,0.24999999835923756,9.626295943541626e-10
138,912.0,-1.4612405534707162e-10,26.00000007341686,1.7870225780685872e-08,1.3182601931154358e-08,2.0833333194637325,0.24999999873830278,9.626241492883056e-10
139,936.0,-5.019872549322929e-11,26.000000073365776,1.787048456722191e-08,1.17030836507717e-08,2.0833333209432223,0.24999999903421521,9.626154909486472e-10
140,960.0,2.160457915540738e-11,26.000000073327207,1.7870673178918022e-08,1.052247427504276e-08,2.083333322123811,0.24999999927034328,9.626091929907043e-10
141,984.0,7.73283762597974e-11,26.000000073297084,1.7870814528137406e-08,9.55843332967472e-09,2.083333323087836,0.24999999946315632,9.626044802585221e-10
142,1008.0,1.3239825109466388e-10,26.00000007326869,1.787227482802074e-08,8.75561056090219e-09,2.0833333238905416,0.24999999962379654,9.626103543722955e-10
143,1032.0,1.6413454762811888e-10,26.000000073250963,1.787217548331937e-08,8.078139560700635e-09,2.083333324568018,0.24999999975928408,9.626067690355663e-10
144,1056.0,1.912790396723079e-10,26.0000000732358,1.7872090675973424e-08,7.497985552956797e-09,2.0833333251481765,0.24999999987530913,9.62603708891875e-10
145,1080.0,2.14759488851809e-10,26.000000073222694,1.787201745054434e-08,6.995583546224298e-09,2.0833333256505826,0.2499999999757845,9.62601067352184e-10
146,1104.0,2.352698930720978e-10,26.000000073211243,1.78719535987393e-08,6.556283942942478e-09,2.083333326089886,0.25000000006364026,9.625987646623061e-10
147,1128.0,2.5333963074060384e-10,26.000000073201154,1.7871897438034075e-08,6.168900071949826e-09,2.083333326477273,0.2500000001411132,9.625967400000876e-10
148,1152.0,2.69379471691273e-10,26.000000073192204,1.787184766441806e-08,5.824742027011224e-09,2.083333326821433,0.25000000020994156,9.62594946199981e-10
149,1176.0,2.8371299510025413e-10,26.000000073184207,1.7871803251866692e-08,5.516956889575476e-09,2.0833333271292207,0.2500000002714953,9.62593346140556e-10
150,1200.0,2.9659853394115813e-10,26.000000073177024,1.7871763382251176e-08,5.240067671871766e-09,2.083333327406112,0.2500000003268705,9.625919102164224e-10
151,1224.0,3.082448171357185e-10,26.000000073170522,1.787172739529747e-08,4.989644487950349e-09,2.083333327656537,0.2500000003769529,9.62590614535534e-10
152,1248.0,3.1882232101501217e-10,26.000000073164625,1.7871694752419676e-08,4.7620657280157894e-09,2.0833333278841177,0.2500000004224664,9.625894396087213e-10
153,1272.0,3.284716420571838e-10,26.000000073159242,1.7871665009921607e-08,4.5543417486684886e-09,2.0833333280918436,0.2500000004640093,9.62588369384816e-10
154,1296.0,3.373097649719131e-10,26.00000007315431,1.7871637799071185e-08,4.363982785282035e-09,2.0833333282822037,0.25000000050207905,9.625873905250606e-10
155,1320.0,3.454348172793071e-10,26.000000073149785,1.7871612810955496e-08,4.188898664892553e-09,2.083333328457289,0.25000000053709404,9.625864918569849e-10
156,1344.0,3.5292971884283257e-10,26.000000073145603,1.7871589784759542e-08,4.0273217320192006e-09,2.0833333286188673,0.25000000056940813,9.625856639530062e-10
157,1368.0,3.5986501833193494e-10,26.000000073141738,1.787156849890628e-08,3.877746951744042e-09,2.0833333287684432,0.2500000005993216,9.625848988015693e-10
158,1392.0,3.663011153079432e-10,26.00000007313815,1.787154876386362e-08,3.7388848835037316e-09,2.0833333289073064,0.25000000062709266,9.625841895539892e-10
159,1416.0,3.7229002164602433e-10,26.000000073134814,1.7871530416584494e-08,3.6096244106466846e-09,2.083333329036568,0.25000000065294353,9.625835303197872e-10
160,1440.0,3.7787676877539325e-10,26.000000073131694,1.787151331606841e-08,3.489002943348395e-09,2.08333332915719,0.25000000067706624,9.625829160062835e-10
161,1464.0,3.8310053900362205e-10,26.000000073128785,1.7871497339761556e-08,3.3761824031788304e-09,2.083333329270012,0.2500000006996295,9.62582342186778e-10
162,1488.0,3.87995586736121e-10,26.000000073126053,1.7871482380588807e-08,3.270429721409302e-09,2.0833333293757654,0.2500000007207791,9.625818049970005e-10
163,1512.0,3.925919882561508e-10,26.000000073123495,1.787146834466842e-08,3.171100891453487e-09,2.083333329475095,0.2500000007406438,9.6258130104829e-10
164,1536.0,3.969162602621623e-10,26.000000073121083,1.787145514927407e-08,3.077627841929011e-09,2.083333329568568,0.25000000075933737,9.625808273555962e-10
165,1560.0,4.009918706625445e-10,26.00000007311881,1.7871442721288183e-08,2.989507565039123e-09,2.083333329656689,0.25000000077696066,9.62580381281047e-10
166,1584.0,4.048396653176002e-10,26.00000007311667,1.7871430995802624e-08,2.9062930607486376e-09,2.083333329739905,0.25000000079360285,9.625799604832315e-10
167,1608.0,4.0847822345457026e-10,26.00000007311464,1.787141991500231e-08,2.8275857525305474e-09,2.083333329818612,0.2500000008093434,9.625795628782369e-10
168,1632.0,4.119241576663749e-10,26.00000007311272,1.787140942726228e-08,2.7530291030614344e-09,2.0833333298931693,0.2500000008242543,9.625791866046024e-10
169,1656.0,4.1519236798084024e-10,26.0000000731109,1.787139948630743e-08,2.6823032140332195e-09,2.083333329963896,0.25000000083839885,9.625788299939907e-10
170,1680.0,4.1829625604483753e-10,26.000000073109174,1.787139005053658e-08,2.6151202375427527e-09,2.0833333300310795,0.2500000008518348,9.62578491547577e-10
171,1704.0,4.212479094657575e-10,26.000000073107525,1.787138108246683e-08,2.5512204602568038e-09,2.08333333009498,0.2500000008646141,9.625781699154027e-10
172,1728.0,4.24058258600697e-10,26.000000073105962,1.787137254824058e-08,2.4903689479950156e-09,2.083333330155832,0.250000000876784,9.625778638768931e-10
173,1752.0,4.267372125425165e-10,26.00000007310447,1.7871364417157968e-08,2.4323526593296103e-09,2.083333330213849,0.25000000088838664,9.62577572327094e-10
174,1776.0,4.2929377454671395e-10,26.000000073103045,1.7871356661366855e-08,2.3769779534863454e-09,2.0833333302692236,0.2500000008994609,9.625772942629062e-10
175,1800.0,4.3173614390577125e-10,26.00000007310168,1.7871349255518934e-08,2.324068431078807e-09,2.0833333303221337,0.25000000091004226,9.625770287715462e-10
176,1824.0,4.340718039728183e-10,26.00000007310038,1.78713421764919e-08,2.2734630569554965e-09,2.083333330372739,0.25000000092016283,9.625767750202746e-10
177,1848.0,4.363075976356566e-10,26.000000073099137,1.7871335403135338e-08,2.2250145230672563e-09,2.083333330421188,0.250000000929852,9.625765322490911e-10
178,1872.0,4.3844979556728614e-10,26.000000073097944,1.787132891611996e-08,2.1785878163109497e-09,2.0833333304676147,0.2500000009391368,9.625762997608876e-10
179,1896.0,4.4050415400032853e-10,26.0000000730968,1.787132269766654e-08,2.134058961998436e-09,2.083333330512144,0.2500000009480422,9.625760769177423e-10
180,1920.0,4.4247596651123336e-10,26.000000073095702,1.787131673149172e-08,2.0913139183572367e-09,2.08333333055489,0.2500000009565909,9.625758631318145e-10
181,1944.0,4.4437011012597553e-10,26.000000073094643,1.7871311002535254e-08,2.050247601252141e-09,2.0833333305959565,0.2500000009648039,9.625756578635442e-10
182,1968.0,4.4619108486632954e-10,26.000000073093627,1.787130549696001e-08,2.0107630216432977e-09,2.0833333306354413,0.25000000097270036,9.625754606136053e-10
183,1992.0,4.479430498131442e-10,26.000000073092654,1.7871300201963933e-08,1.9727705207959312e-09,2.083333330673434,0.25000000098029845,9.625752709228002e-10
184,2016.0,4.4962985446689047e-10,26.000000073091716,1.7871295105722444e-08,1.9361870906077645e-09,2.0833333307100177,0.25000000098761493,9.625750883647537e-10
185,2040.0,4.5125506783138484e-10,26.00000007309081,1.787129019724783e-08,1.900935768168291e-09,2.083333330745269,0.2500000009946646,9.625749125452778e-10
186,2064.0,4.5282200240176224e-10,26.000000073089932,1.7871285466367225e-08,1.8669450952930976e-09,2.08333333077926,0.25000000100146264,9.625747430985602e-10
187,2088.0,4.5433373747482287e-10,26.000000073089094,1.787128090363113e-08,1.8341486350061176e-09,2.0833333308120565,0.25000000100802144,9.62574579684623e-10
188,2112.0,4.5579313942361276e-10,26.000000073088284,1.78712765002321e-08,1.802484538121554e-09,2.083333330843721,0.25000000101435393,9.62574421987417e-10
189,2136.0,4.5720287899044844e-10,26.000000073087495,1.787127224797932e-08,1.7718951539435138e-09,2.083333330874311,0.2500000010204717,9.6257426971281e-10
190,2160.0,4.5856544924401544e-10,26.000000073086735,1.7871268139232557e-08,1.742326679963462e-09,2.0833333309038795,0.25000000102638487,9.625741225855164e-10
191,2184.0,4.598831777224326e-10,26.000000073086003,1.7871264166856405e-08,1.7137288460357287e-09,2.0833333309324775,0.25000000103210435,9.625739803497322e-10
192,2208.0,4.6115824273694223e-10,26.000000073085292,1.7871260324177937e-08,1.6860546291730458e-09,2.083333330960152,0.2500000010376391,9.625738427655353e-10
193,2232.0,4.6239268299420443e-10,26.000000073084603,1.787125660494944e-08,1.6592599955191348e-09,2.0833333309869464,0.25000000104299736,9.625737096086738e-10
194,2256.0,4.635884092108128e-10,26.000000073083942,1.787125300333655e-08,1.6333036665587204e-09,2.0833333310129034,0.2500000010481886,9.625735806688716e-10
195,2280.0,4.6474721452163543e-10,26.000000073083296,1.787124951383694e-08,1.6081469069126945e-09,2.08333333103806,0.2500000010532198,9.625734557495114e-10
196,2304.0,4.658707829365916e-10,26.00000007308267,1.7871246131302343e-08,1.58375333146448e-09,2.0833333310624544,0.25000000105809844,9.625733346655163e-10
197,2328.0,4.669606975941411e-10,26.000000073082063,1.7871242850892816e-08,1.5600887297688296e-09,2.0833333310861186,0.25000000106283077,9.625732172430329e-10
198,2352.0,4.68018448011886e-10,26.00000007308147,1.787123966806826e-08,1.5371209059727631e-09,2.083333331109087,0.2500000010674246,9.625731033185838e-10
199,2376.0,4.690454373507255e-10,26.0000000730809,1.7871236578532527e-08,1.5148195326708327e-09,2.0833333311313886,0.2500000010718844,9.625729927384325e-10
200,2400.0,4.700429881882321e-10,26.000000073080344,1.7871233578240184e-08,1.4931560173024039e-09,2.083333331153052,0.2500000010762168,9.625728853575247e-10


==> data/results/lp/linear_problem_hparams_optinn.csv <==
Epochs,Data,LR,Width,L_MIN,init. phase,LB_NORM,Depth,L_MAX,weight decay,Training,Validation,Penalty type,final. phase,anneal. phase
200000,4,0.011306707326162683,50,0.0003529360876943023,3495,6.785031747402261e-06,3,0.9006211958458079,0.00011711682273731526,640,512,3,174301,22204


==> data/results/lp/linear_problem_hparams_optinn_no_data.csv <==
Epochs,Data,LR,Width,L_MIN,init. phase,LB_NORM,Depth,L_MAX,weight decay,Training,Validation,Penalty type,final. phase,anneal. phase
200000,0,0.011306707326162683,50,1.0,3495,6.785031747402261e-06,3,1.0,0.00011711682273731526,640,512,3,174301,22204


==> data/results/lp/linear_problem_hparams_penalty.csv <==
Epochs,Data,LR,Width,Depth,weight decay,alpha,wg,wh,Training,Validation
200000,4,0.00037418895926695376,50,3,0,0.9621414679577363,2719.2811187428583,0,860,512


==> data/results/lp/optinn/lp_optinn_predictions.csv <==
p,x1_truth,x1_seed3,x1_seed4,x1_seed5,x1_seed6,x1_seed7,x1_mean,x1_min,x1_max,x1_std,x2_truth,x2_seed3,x2_seed4,x2_seed5,x2_seed6,x2_seed7,x2_mean,x2_min,x2_max,x2_std,mu1_truth,mu1_seed3,mu1_seed4,mu1_seed5,mu1_seed6,mu1_seed7,mu1_mean,mu1_min,mu1_max,mu1_std,mu2_truth,mu2_seed3,mu2_seed4,mu2_seed5,mu2_seed6,mu2_seed7,mu2_mean,mu2_min,mu2_max,mu2_std,mu3_truth,mu3_seed3,mu3_seed4,mu3_seed5,mu3_seed6,mu3_seed7,mu3_mean,mu3_min,mu3_max,mu3_std,mu4_truth,mu4_seed3,mu4_seed4,mu4_seed5,mu4_seed6,mu4_seed7,mu4_mean,mu4_min,mu4_max,mu4_std,mu5_truth,mu5_seed3,mu5_seed4,mu5_seed5,mu5_seed6,mu5_seed7,mu5_mean,mu5_min,mu5_max,mu5_std
-2400,0,-0.01667779684,0.004809439182,-0.01155620813,0.00796687603,-0.0008053183556,-0.003252601717,-0.01667779684,0.00796687603,0.00944508519,0,0.004990518093,0.006053268909,0.01156312227,-0.0008377432823,0.00660854578,0.005675542168,-0.0008377432823,0.01156312227,0.003964061383,0,3.844087606e-27,5.788948343e-08,1.775387675e-18,1.873469557e-08,4.558423951e-12,1.532574778e-08,3.844087606e-27,5.788948343e-08,2.248460973e-08,2.5,2.500285625,2.498765469,2.499498844,2.498649597,2.502405643,2.499921083,2.498649597,2.502405643,0.001373778563,0,2.452748768e-11,6.175465614e-07,2.176446384e-10,4.492916972e-08,1.47963064e-07,1.621361889e-07,2.452748768e-11,6.175465614e-07,2.340234033e-07,0,4.770910778e-07,1.71071865e-10,1.37821865e-10,2.249856745e-09,7.098961419e-07,2.379092194e-07,1.37821865e-10,7.098961419e-07,2.995228385e-07,0.5,0.4994468689,0.4968520701,0.5008803606,0.4995404184,0.5017696023,0.4996978641,0.4968520701,0.5017696023,0.001665936899
-2381.176514,0.470588237,0.4637892842,0.4666223526,0.4419562221,0.4623330235,0.4496568143,0.4568715096,0.4419562221,0.4666223526,0.009458120912,0,0.001726567745,0.00312101841,0.01013761759,0.001257359982,0.007261276245,0.004700767808,0.001257359982,0.01013761759,0.003444243688,0,8.72846319e-27,6.791773899e-08,2.729468547e-18,2.278137501e-08,5.331889444e-12,1.814088968e-08,8.72846319e-27,6.791773899e-08,2.640587482e-08,2.5,2.499601364,2.498711109,2.500529289,2.498864412,2.499293327,2.4993999,2.498711109,2.500529289,0.0006463196478,0,2.737319399e-11,6.213207939e-07,2.587770553e-10,5.039675699e-08,1.594804644e-07,1.662968288e-07,2.737319399e-11,6.213207939e-07,2.348362216e-07,0,3.540719717e-07,4.127167011e-11,1.032799402e-10,2.349945794e-09,3.54849135e-07,1.422831275e-07,4.127167011e-11,3.54849135e-07,1.732443309e-07,0.5,0.4994411767,0.5000739694,0.5013188124,0.4991153777,0.4992214441,0.4998341501,0.4991153777,0.5013188124,0.0008134132368
-2362.353027,0.9411764741,0.9211845398,0.9315060377,0.9126798511,0.9338617921,0.9325231314,0.9263510704,0.9126798511,0.9338617921,0.008181372657,0,0.005032777786,0.002392590046,0.008963882923,0.00144469738,0.003096044064,0.004185998347,0.00144469738,0.008963882923,0.002663240768,0,2.082760577e-26,7.90216319e-08,4.281413231e-18,2.781666097e-08,6.238034828e-12,2.136890664e-08,2.082760577e-26,7.90216319e-08,3.077347799e-08,2.5,2.499981642,2.499773264,2.50103569,2.499715567,2.49929285,2.499959946,2.49929285,2.50103569,0.0005826292909,0,3.02019694e-11,6.255665426e-07,3.093790779e-10,5.615305554e-08,1.704989643e-07,1.705116404e-07,3.02019694e-11,6.255665426e-07,2.358752056e-07,0,2.576623785e-07,9.838939559e-12,7.66589639e-11,2.418282907e-09,1.7979022e-07,8.799147366e-08,9.838939559e-12,2.576623785e-07,1.095516069e-07,0.5,0.4998015761,0.5001808405,0.5012652278,0.4994694889,0.4994000196,0.5000234842,0.4994000196,0.5012652278,0.0006799338153
-2343.529297,1.411764741,1.383057356,1.397786379,1.384118319,1.405203104,1.401838899,1.394400716,1.383057356,1.405203104,0.00914199464,0,0.008609175682,0.002015709877,0.007900238037,0.001680314541,0.002117276192,0.004464542959,0.001680314541,0.008609175682,0.003106134478,0,5.082518646e-26,9.221486863e-08,6.741572037e-18,3.405900628e-08,7.293362962e-12,2.525623266e-08,5.082518646e-26,9.221486863e-08,3.598391629e-08,2.5,2.500048876,2.500539303,2.501407623,2.500291586,2.500333548,2.500524282,2.500048876,2.501407623,0.0004684134037,0,3.349825278e-11,6.311310017e-07,3.703658491e-10,6.265533159e-08,1.817281543e-07,1.751836578e-07,3.349825278e-11,6.311310017e-07,2.374155343e-07,0,1.873288085e-07,2.345602879e-12,5.695452443e-11,2.494709772e-09,9.456531558e-08,5.688962545e-08,2.345602879e-12,1.873288085e-07,7.464417706e-08,0.5,0.5000941753,0.5002629757,0.5012243986,0.4997943938,0.5000655651,0.5002883077,0.4997943938,0.5012243986,0.0004915609024
-2324.705811,1.882352948,1.848548651,1.865259051,1.856138468,1.87609756,1.873062849,1.863821387,1.848548651,1.87609756,0.01030009333,0,0.01091194153,0.001992702484,0.006948649883,0.001963853836,0.001341938972,0.004631817341,0.001341938972,0.01091194153,0.003734003985,0,1.267786989e-25,1.079255298e-07,1.065496806e-17,4.18124273e-08,8.573757156e-12,2.994930526e-08,1.267786989e-25,1.079255298e-07,4.221704586e-08,2.5,2.500071049,2.501006842,2.501644135,2.500593424,2.501068115,2.500876665,2.500071049,2.501644135,0.0005238037556,0,3.740273369e-11,6.380586228e-07,4.439459078e-10,7.000461011e-08,1.942618724e-07,1.805612868e-07,3.740273369e-11,6.380586228e-07,2.394766625e-07,0,1.360923818e-07,5.59568288e-13,4.235925152e-11,2.579768621e-09,4.975321843e-08,3.76936562e-08,5.59568288e-13,1.360923818e-07,5.272402959e-08,0.5,0.5002634525,0.5003196597,0.5011956096,0.5000898838,0.5006662607,0.5005069971,0.5000898838,0.5011956096,0.0003919042647
-2305.882324,2.352941275,2.316712618,2.333622456,2.328619003,2.346344948,2.345891953,2.334238291,2.316712618,2.346344948,0.01114884578,0,0.01027238369,0.002322852612,0.006110072136,0.002294480801,0.0007726550102,0.004354489036,0.0007726550102,0.01027238369,0.003443958703,0,3.230659536e-25,1.266685388e-07,1.690079215e-17,5.146058157e-08,1.013296131e-11,3.562784912e-08,3.230659536e-25,1.266685388e-07,4.969183109e-08,2.5,2.500339985,2.501176596,2.501744032,2.500623941,2.501494884,2.501075745,2.500339985,2.501744032,0.0005249620299,0,4.210479188e-11,6.463825457e-07,5.32796085e-10,7.831670246e-08,2.082583705e-07,1.867065009e-07,4.210479188e-11,6.463825457e-07,2.420822796e-07,0,9.881481589e-08,1.337044489e-13,3.15397812e-11,2.674080513e-09,2.619506034e-08,2.554312495e-08,1.337044489e-13,9.881481589e-08,3.793532599e-08,0.5,0.5002505183,0.5003513098,0.5011781454,0.5003561378,0.5012012124,0.5006674528,0.5002505183,0.5012012124,0.0004281130678
-2287.058838,2.823529482,2.788638592,2.802669525,2.801444054,2.815701723,2.820029259,2.805696487,2.788638592,2.820029259,0.01116915978,0,0.009800314903,0.003007948399,0.005382597446,0.002671301365,0.0004090666771,0.004254245665,0.0004090666771,0.009800314903,0.003189872485,0,8.414383859e-25,1.490760582e-07,2.6900969e-17,6.348561499e-08,1.203897398e-11,4.251474195e-08,8.414383859e-25,1.490760582e-07,5.867977038e-08,2.5,2.500297308,2.501047611,2.501708984,2.500386,2.501612663,2.501010418,2.500297308,2.501708984,0.0005916928058,0,4.765577169e-11,6.56160978e-07,6.401837949e-10,8.772074267e-08,2.238993773e-07,1.936937934e-07,4.765577169e-11,6.56160978e-07,2.452700869e-07,0,7.172311456e-08,3.201949204e-14,2.351189729e-11,2.77830825e-09,1.380714387e-08,1.766642299e-08,3.201949204e-14,7.172311456e-08,2.750290662e-08,0.5,0.5001611114,0.5003573895,0.5011735559,0.5005931854,0.5016699433,0.5007910132,0.5001611114,0.5016699433,0.0005554815871
-2268.235352,3.294117689,3.264082432,3.272127151,3.27448225,3.283949852,3.295157909,3.277959824,3.264082432,3.295157909,0.01068035793,0,0.009498119354,0.004047095776,0.004767656326,0.003094375134,0.0002518892288,0.004331827164,0.0002518892288,0.009498119354,0.003004622413,0,2.239307897e-24,1.759138684e-07,4.296188828e-17,7.849855166e-08,1.43773873e-11,5.088535815e-08,2.239307897e-24,1.759138684e-07,6.951418641e-08,2.5,2.499938965,2.500619888,2.501538754,2.499882698,2.501420736,2.500680208,2.499882698,2.501538754,0.0007035033195,0,5.423186206e-11,6.674481483e-07,7.700852178e-10,9.83666979e-08,2.413900404e-07,2.016058289e-07,5.423186206e-11,6.674481483e-07,2.490816087e-07,0,5.205099995e-08,7.691702059e-15,1.754957811e-11,2.893218554e-09,7.288952109e-09,1.24501458e-08,7.691702059e-15,5.205099995e-08,1.997887011e-08,0.5,0.4999948442,0.5003378391,0.5011800528,0.5008013248,0.5020717978,0.5008772016,0.4999948442,0.5020717978,0.0007202781271
-2249.411865,3.764705896,3.74199152,3.741751909,3.747615337,3.753274441,3.765463114,3.75001955,3.741751909,3.765463114,0.008805468678,0,0.009019374847,0.00543910265,0.004265904427,0.002857148647,0.001008570194,0.004518019967,0.001008570194,0.009019374847,0.002692540875,0,6.057004192e-24,2.081154236e-07,6.883384129e-17,9.662726796e-08,1.715982391e-11,6.095196881e-08,6.057004192e-24,2.081154236e-07,8.255076978e-08,2.5,2.499408245,2.499894619,2.501232862,2.500088692,2.501225471,2.500370026,2.499408245,2.501232862,0.0007357251015,0,6.196840263e-11,6.803060728e-07,9.273510848e-10,1.085475461e-07,2.596991067e-07,2.099084213e-07,6.196840263e-11,6.803060728e-07,2.536673946e-07,0,3.776703039e-08,1.854725598e-15,1.31169034e-11,2.977223579e-09,3.876763799e-09,8.926827277e-09,1.854725598e-15,3.776703039e-08,1.450379727e-08,0.5,0.499974668,0.500292778,0.501199007,0.5007587075,0.5021110177,0.5008672476,0.499974668,0.5021110177,0.0007477329927
-2230.588135,4.235294342,4.213713169,4.211277962,4.220727444,4.224200249,4.225771904,4.219138145,4.211277962,4.225771904,0.005716124084,0,0.006536722183,0.007183253765,0.003875434399,0.002314686775,0.003337025642,0.00464942446,0.002314686775,0.007183253765,0.001884390367,0,1.577493199e-23,2.468176774e-07,1.106269565e-16,1.188884866e-07,2.035782827e-11,7.314530137e-08,1.577493199e-23,2.468176774e-07,9.828760739e-08,2.5,2.500190735,2.498872995,2.500792265,2.500521898,2.501322269,2.500339985,2.498872995,2.501322269,0.0008218109724,0,7.008158637e-11,6.948097848e-07,1.117888671e-09,1.18938388e-07,2.775194048e-07,2.184910954e-07,7.008158637e-11,6.948097848e-07,2.589337669e-07,0,2.731826143e-08,4.493019035e-16,9.81768139e-12,3.049245301e-09,2.087997109e-09,6.493064753e-09,4.493019035e-16,2.731826143e-08,1.047994047e-08,0.5,0.5002529025,0.5002220273,0.501229167,0.5005784631,0.5015126467,0.5007590055,0.5002220273,0.5015126467,0.0005227061338
-2211.764648,4.705882549,4.68823576,4.682343006,4.693686485,4.695699215,4.686560631,4.689305305,4.682343006,4.695699215,0.004842057358,0,0.004216730595,0.008195281029,0.00359749794,0.001817464828,0.005871593952,0.004739713855,0.001817464828,0.008195281029,0.00216054637,0,4.189361326e-23,2.934324073e-07,1.783215583e-16,1.467021491e-07,2.426500147e-11,8.803176854e-08,4.189361326e-23,2.934324073e-07,1.173679252e-07,2.5,2.500672817,2.498242378,2.500217438,2.500700712,2.501129866,2.500192642,2.498242378,2.501129866,0.001016979339,0,7.965905713e-11,7.117664609e-07,1.348889e-09,1.305168098e-07,2.973143296e-07,2.282052236e-07,7.965905713e-11,7.117664609e-07,2.652001569e-07,0,1.976481023e-08,1.091689017e-16,7.359193116e-12,3.130260939e-09,1.12691434e-09,4.805868592e-09,1.091689017e-16,1.976481023e-08,7.56616636e-09,0.5,0.5004469752,0.5001520514,0.5012710094,0.5003710389,0.5008465648,0.5006175637,0.5001520514,0.5012710094,0.0003964868956
-2192.941162,5.176470757,5.165126801,5.158162594,5.166368484,5.167563915,5.147544384,5.160953522,5.147544384,5.167563915,0.00745693827,0,0.002014875412,0.006458342075,0.003408789635,0.00136590004,0.008610904217,0.004371762276,0.00136590004,0.008610904217,0.002751057269,0,1.133702173e-22,3.497166858e-07,2.882423473e-16,1.81530865e-07,2.905453482e-11,1.06255321e-07,1.133702173e-22,3.497166858e-07,1.405732917e-07,2.5,2.500858545,2.49928093,2.500260353,2.500624418,2.50064826,2.500334501,2.49928093,2.500858545,0.0005608261563,0,9.098946596e-11,7.327310527e-07,1.629614443e-09,1.434273997e-07,3.193140969e-07,2.394386343e-07,9.098946596e-11,7.327310527e-07,2.730480162e-07,0,1.430912455e-08,2.651190791e-17,5.525664995e-12,3.220841371e-09,6.09701345e-10,3.629038403e-09,2.651190791e-17,1.430912455e-08,5.470777165e-09,0.5,0.5006626844,0.5001316071,0.5012024045,0.5001363158,0.5001134872,0.5004492998,0.5001134872,0.5012024045,0.0004299668362
-2174.117676,5.647058964,5.639212132,5.633155823,5.638671875,5.639588356,5.608430862,5.631812096,5.608430862,5.639588356,0.01192287728,0,0.00118803978,0.005059242249,0.003314852715,0.0009599924088,0.01155233383,0.00441489229,0.0009599924088,0.01155233383,0.003870846471,0,3.094078573e-22,4.176947641e-07,4.67166199e-16,2.252361924e-07,3.494420031e-11,1.285931859e-07,3.094078573e-22,4.176947641e-07,1.688308231e-07,2.5,2.500781536,2.500033379,2.500689745,2.500294209,2.499878883,2.500335455,2.499878883,2.500781536,0.0003538131714,0,1.040056305e-10,7.557856634e-07,1.970897223e-09,1.578353164e-07,3.437777707e-07,2.518947326e-07,1.040056305e-10,7.557856634e-07,2.818000269e-07,0,1.042866149e-08,6.482169024e-18,4.156037493e-12,3.321643405e-09,3.30804828e-10,2.817053035e-09,6.482169024e-18,1.042866149e-08,4.005515919e-09,0.5,0.5008719563,0.5000860691,0.5010617971,0.4998746216,0.4993143976,0.5002417564,0.4993143976,0.5010617971,0.0006463187747
-2155.294189,6.117647171,6.115340233,6.10706234,6.110445023,6.111542702,6.068924427,6.102662563,6.068924427,6.115340233,0.01707493328,0,0.0004314184189,0.003995776176,0.003332674503,0.0005997419357,0.0146933198,0.00461058598,0.0004314184189,0.0146933198,0.005238795187,0,8.596933949e-22,4.999022849e-07,7.590843517e-16,2.801915002e-07,4.220891692e-11,1.560271983e-07,8.596933949e-22,4.999022849e-07,2.033160627e-07,2.5,2.500409842,2.50050211,2.50101018,2.499710083,2.498823643,2.500091076,2.498823643,2.50101018,0.0007572125178,0,1.194618154e-10,7.810719467e-07,2.385623032e-09,1.739239366e-07,3.70996645e-07,2.656995264e-07,1.194618154e-10,7.810719467e-07,2.915427899e-07,0,7.606160146e-09,1.596835156e-18,3.131211436e-12,3.433397344e-09,1.800627841e-10,2.244550323e-09,1.596835156e-18,7.606160146e-09,2.982760261e-09,0.5,0.50110358,0.5000151992,0.5009275675,0.4995860457,0.4984503686,0.5000165701,0.4984503686,0.50110358,0.000964349194
-2136.470703,6.588235378,6.588514805,6.579651833,6.581586361,6.583227158,6.528740883,6.572344303,6.528740883,6.588514805,0.02199997939,0,0.0001783370972,0.003266811371,0.003460466862,0.0002858638763,0.01803070307,0.005044436548,0.0001783370972,0.01803070307,0.006642815191,0,2.063146977e-21,5.994440357e-07,1.236381171e-15,3.494246812e-07,5.119685578e-11,1.897839894e-07,2.063146977e-21,5.994440357e-07,2.454958121e-07,2.5,2.500170231,2.50068903,2.501223803,2.498873472,2.497484922,2.499688387,2.497484922,2.501223803,0.00134983717,0,1.380939529e-10,8.087390597e-07,2.889854134e-09,1.919020036e-07,4.012999e-07,2.809937882e-07,1.380939529e-10,8.087390597e-07,3.023731665e-07,0,5.649357426e-09,3.965961649e-19,2.363233307e-12,3.556900774e-09,9.836224196e-11,1.861396703e-09,3.965961649e-19,5.649357426e-09,2.334629379e-09,0.5,0.5010188818,0.4999192655,0.5008012056,0.4992709756,0.4975223541,0.4997065663,0.4975223541,0.5010188818,0.001259060809
-2117.646973,7.058823586,7.054904938,7.050962925,7.05198288,7.053611755,6.995402813,7.041372776,6.995402813,7.054904938,0.02302474715,0,0.0007565021515,0.002815842628,0.003697097301,0.0009891986847,0.01950389147,0.00555250654,0.0007565021515,0.01950389147,0.007062555756,0,3.778097365e-21,7.201159633e-07,2.01838401e-15,4.109782878e-07,6.243823514e-11,2.262313217e-07,3.778097365e-21,7.201159633e-07,2.937914303e-07,2.5,2.500381947,2.500596285,2.501330614,2.499183655,2.496790886,2.499656677,2.496790886,2.501330614,0.001590437256,0,1.608396194e-10,8.388745414e-07,3.503185741e-09,2.089142299e-07,4.194051542e-07,2.941715991e-07,1.608396194e-10,8.388745414e-07,3.132360291e-07,0,4.329720138e-09,9.926967389e-20,1.786858747e-12,3.675525218e-09,5.381536883e-11,1.61216962e-09,9.926967389e-20,4.329720138e-09,1.962825014e-09,0.5,0.5003638268,0.4997958243,0.5006811023,0.4994131923,0.4970267117,0.4994561076,0.4970267117,0.5006811023,0.001291803317
-2098.823486,7.529411793,7.522387028,7.521334171,7.52150631,7.522901535,7.479407787,7.513506889,7.479407787,7.522901535,0.01705943793,0,0.001419067383,0.002531051636,0.004042327404,0.002211511135,0.01626574993,0.005293941591,0.001419067383,0.01626574993,0.005551517475,0,7.002204247e-21,8.665571158e-07,3.301994468e-15,4.703089758e-07,7.670459407e-11,2.673885433e-07,7.002204247e-21,8.665571158e-07,3.506076496e-07,2.5,2.500305176,2.500225067,2.501331568,2.499924898,2.498024464,2.49996233,2.498024464,2.501331568,0.001078713452,0,1.882217715e-10,8.714973774e-07,4.249516294e-09,2.26086911e-07,4.025793885e-07,3.009202771e-07,1.882217715e-10,8.714973774e-07,3.224735963e-07,0,3.324279962e-09,2.500440814e-20,1.353593127e-12,3.797663517e-09,2.940257066e-11,1.430539909e-09,2.500440814e-20,3.797663517e-09,1.745951272e-09,0.5,0.4997226,0.4996398389,0.5005684495,0.4997649193,0.4976479113,0.4994687438,0.4976479113,0.5005684495,0.0009701773524
-2080,8,7.990687847,7.994403362,7.990035057,7.99127388,7.961862087,7.98565197,7.961862087,7.994403362,0.01198935136,0,0.002166092396,0.001449942589,0.004496693611,0.003486156464,0.01321703196,0.00496318331,0.001449942589,0.01321703196,0.004258915782,0,1.313068605e-20,1.041468295e-06,5.412676058e-15,5.391444802e-07,9.457852557e-11,3.161414668e-07,1.313068605e-20,1.041468295e-06,4.184748263e-07,2.5,2.49993825,2.50065279,2.50122571,2.5004282,2.49898243,2.500245571,2.49898243,2.50122571,0.000754960347,0,2.212985906e-10,8.95165158e-07,5.15795584e-09,2.449265821e-07,3.872775949e-07,3.065497367e-07,2.212985906e-10,8.95165158e-07,3.29076471e-07,0,2.557321022e-09,6.139011389e-21,1.02737957e-12,3.932252302e-09,1.613895996e-11,1.301348029e-09,6.139011389e-21,3.932252302e-09,1.645310221e-09,0.5,0.4990952611,0.4998785257,0.5004612803,0.5000940561,0.4982069433,0.4995471835,0.4982069433,0.5004612803,0.0008055939688
-2061.176514,8.470588684,8.459527969,8.467699051,8.457468987,8.458527565,8.442463875,8.457137108,8.442463875,8.467699051,0.008180686273,0,0.002996683121,0.0005287528038,0.005057394505,0.004812121391,0.01035803556,0.004750597291,0.0005287528038,0.01035803556,0.003238563193,0,2.490464402e-20,1.254033577e-06,8.888762054e-15,6.190897466e-07,1.170270408e-10,3.746480672e-07,2.490464402e-20,1.254033577e-06,5.008126323e-07,2.5,2.499281406,2.500957251,2.501016617,2.500694513,2.499666691,2.500323057,2.499281406,2.501016617,0.0007123284158,0,2.613843586e-10,9.201213516e-07,6.264095909e-09,2.656009883e-07,3.733758263e-07,3.131247013e-07,2.613843586e-10,9.201213516e-07,3.365651651e-07,0,1.971483865e-09,1.508296699e-21,7.813402703e-13,4.080193072e-09,8.902841138e-12,1.212272172e-09,1.508296699e-21,4.080193072e-09,1.623994161e-09,0.5,0.4984824657,0.5001366735,0.5003625154,0.5004006624,0.4987039566,0.4996172786,0.4984824657,0.5004006624,0.0008438953082
-2042.352905,8.941176414,8.928631783,8.939915657,8.923688889,8.924463272,8.920938492,8.927526474,8.920938492,8.939915657,0.006666713394,0,0.003911733627,-4.291534424e-05,0.005725443363,0.006188571453,0.007688522339,0.004694270901,-4.291534424e-05,0.007688522339,0.002657633973,0,4.775910474e-20,1.513103257e-06,1.462219933e-14,7.120305554e-07,1.452859777e-10,4.450558322e-07,4.775910474e-20,1.513103257e-06,6.010150173e-07,2.5,2.498333693,2.500976086,2.500702143,2.500725746,2.500080824,2.500163555,2.498333693,2.500976086,0.0009614137816,0,3.101228718e-10,9.476592595e-07,7.611239639e-09,2.882969454e-07,3.607645738e-07,3.2092845e-07,3.101228718e-10,9.476592595e-07,3.453714044e-07,0,1.523322579e-09,3.733993956e-22,5.954437789e-13,4.242478813e-09,4.937158321e-12,1.154266682e-09,3.733993956e-22,4.242478813e-09,1.65272529e-09,0.5,0.4978843331,0.5003680587,0.5002686977,0.5006844997,0.4991392493,0.4996689856,0.4978843331,0.5006844997,0.001033946988
-2023.529419,9.411765099,9.397709846,9.410797119,9.388587952,9.38886261,9.396996498,9.396590233,9.388587952,9.410797119,0.008087111637,0,0.004909515381,-0.0002665519714,0.006498873234,0.00761449337,0.005206942558,0.004792654421,-0.0002665519714,0.00761449337,0.002707575448,0,9.256693246e-20,1.829242024e-06,2.409142967e-14,8.20166747e-07,1.809358635e-10,5.299179406e-07,9.256693246e-20,1.829242024e-06,7.231507198e-07,2.5,2.497096062,2.500711203,2.500285387,2.500523806,2.500227928,2.499768734,2.497096062,2.500711203,0.001347541925,0,3.695754813e-10,9.779361108e-07,9.252208777e-09,3.132168729e-07,3.493413487e-07,3.300232265e-07,3.695754813e-10,9.779361108e-07,3.555312276e-07,0,1.179913056e-09,9.321454349e-23,4.547306271e-13,4.420197097e-09,2.753325345e-12,1.120663673e-09,9.321454349e-23,4.420197097e-09,1.711777498e-09,0.5,0.4973014891,0.5005726814,0.5001820922,0.5009458065,0.4995135069,0.4997031093,0.4973014891,0.5009458065,0.001291015418
-2004.705933,9.882352829,9.869439125,9.880226135,9.852044106,9.851545334,9.870361328,9.864723206,9.851545334,9.880226135,0.0112141436,0,0.004569232464,0.0001540184021,0.007376253605,0.00908857584,0.002912759781,0.004820168018,0.0001540184021,0.00908857584,0.003169448115,0,1.782811517e-19,2.215608447e-06,3.974839663e-14,9.460907791e-07,2.259984283e-10,6.323850243e-07,1.782811517e-19,2.215608447e-06,8.722905704e-07,2.5,2.497573614,2.500118971,2.499765873,2.500091076,2.500111818,2.499532223,2.497573614,2.500118971,0.0009882571176,0,4.40145087e-10,1.011165864e-06,1.125127902e-08,3.405836821e-07,3.390178449e-07,3.404917663e-07,4.40145087e-10,1.011165864e-06,3.671077309e-07,0,9.132890555e-10,2.348020345e-23,3.480208743e-13,4.614592708e-09,1.544555065e-12,1.105954883e-09,2.348020345e-23,4.614592708e-09,1.789574489e-09,0.5,0.4977082014,0.5002235174,0.5001008511,0.5011844635,0.4998269975,0.4998087883,0.4977082014,0.5011844635,0.001145650982
-1985.882324,10.35294151,10.34237099,10.34800529,10.31396866,10.31529617,10.34077549,10.33208275,10.31396866,10.34800529,0.01445578411,0,0.003457784653,0.001347243786,0.008357465267,0.01018565893,0.0008036494255,0.004830360413,0.0008036494255,0.01018565893,0.003777569626,0,3.433222697e-19,2.688397672e-06,6.566553128e-14,1.089485977e-06,2.830657098e-10,7.55633323e-07,3.433222697e-19,2.688397672e-06,1.054471795e-06,2.5,2.498966694,2.49918294,2.499145746,2.500039577,2.499736786,2.499414444,2.498966694,2.500039577,0.0004052083823,0,5.248370627e-10,1.047564524e-06,1.368697689e-08,3.654874092e-07,3.297107867e-07,3.513949309e-07,5.248370627e-10,1.047564524e-06,3.801256128e-07,0,7.074534292e-10,5.972228072e-24,2.669381643e-13,4.77719464e-09,8.71830982e-13,1.097157365e-09,5.972228072e-24,4.77719464e-09,1.86028537e-09,0.5,0.4987163246,0.4990927875,0.5000267029,0.5011823177,0.5000806451,0.4998197556,0.4987163246,0.5011823177,0.0008618014399
-1967.058838,10.82352924,10.81437397,10.82723808,10.78008366,10.78414917,10.81162453,10.80349445,10.78008366,10.82723808,0.01827855222,0,0.002452135086,0.004585444927,0.01047933102,0.01076322794,-8.457899094e-05,0.005639112089,-8.457899094e-05,0.01076322794,0.004329248331,0,6.675849539e-19,3.276317102e-06,1.086342117e-13,1.252260063e-06,3.567212359e-10,9.057866919e-07,6.675849539e-19,3.276317102e-06,1.280637321e-06,2.5,2.500037909,2.498052359,2.499605894,2.500583649,2.499593258,2.499574661,2.498052359,2.500583649,0.0008427787689,0,6.284305298e-10,1.089080797e-06,1.67317431e-08,3.853342321e-07,3.216365769e-07,3.62682357e-07,6.284305298e-10,1.089080797e-06,3.951246015e-07,0,5.496260114e-10,1.517649954e-24,2.041843257e-13,4.887265259e-09,4.94436523e-13,1.087517854e-09,1.517649954e-24,4.887265259e-09,1.911751646e-09,0.5,0.4997244179,0.4974471033,0.5004549623,0.500862062,0.5002713799,0.4997519851,0.4974471033,0.500862062,0.001209087088
-1948.235352,11.29411793,11.2851696,11.28387165,11.24892426,11.25517559,11.28694344,11.27201653,11.24892426,11.28694344,0.01645132154,0,0.00155210495,0.003667354584,0.01349264383,0.01139801741,0.001453578472,0.006312740035,0.001453578472,0.01349264383,0.005112420768,0,1.310112953e-18,3.826947705e-06,1.799886873e-13,1.443167662e-06,4.54212945e-10,1.054113909e-06,1.310112953e-18,3.826947705e-06,1.494823096e-06,2.5,2.500788927,2.498712778,2.500850439,2.500895739,2.500230551,2.500295639,2.498712778,2.500895739,0.0008271566476,0,7.554958326e-10,1.141684265e-06,2.053197257e-08,4.068384385e-07,3.150707357e-07,3.769761747e-07,7.554958326e-10,1.141684265e-06,4.142697207e-07,0,4.283284838e-10,4.861277921e-25,1.559598669e-13,5.011290938e-09,2.812645136e-13,1.088011237e-09,4.861277921e-25,5.011290938e-09,1.968637031e-09,0.5,0.5007321835,0.5006160736,0.5012646914,0.5005180836,0.5003920794,0.5007045865,0.5003920794,0.5012646914,0.000301581691
-1929.411743,11.76470566,11.75920773,11.74069786,11.71599102,11.72817802,11.75860405,11.74053669,11.71599102,11.75920773,0.01691324636,0,0.0007141828537,0.004660189152,0.0166079998,0.0120908618,0.003160297871,0.007446706295,0.0007141828537,0.0166079998,0.005949156359,0,2.608394534e-18,4.463158803e-06,2.985685158e-13,1.667540232e-06,5.797915481e-10,1.226255904e-06,2.608394534e-18,4.463158803e-06,1.74252466e-06,2.5,2.501294851,2.498988152,2.501982927,2.500971556,2.500591516,2.5007658,2.498988152,2.501982927,0.0009994036518,0,9.128449663e-10,1.200038014e-06,2.520221187e-08,4.301560068e-07,3.093266798e-07,3.931271237e-07,9.128449663e-10,1.200038014e-06,4.355914314e-07,0,3.339759858e-10,1.587215875e-25,1.194137833e-13,5.150366356e-09,1.611292209e-13,1.096924551e-09,1.587215875e-25,5.150366356e-09,2.030842161e-09,0.5,0.5017489195,0.4999921918,0.5020803213,0.5001503229,0.5004507303,0.5008845329,0.4999921918,0.5020803213,0.0008603017777
-1910.588257,12.23529434,12.23397255,12.20217991,12.18089676,12.20095634,12.22634029,12.20886993,12.18089676,12.23397255,0.01910620183,0,0.000383913517,0.005962729454,0.02064198256,0.01048052311,0.005031168461,0.008500063792,0.000383913517,0.02064198256,0.006865735631,0,5.227498989e-18,5.223191692e-06,4.951480849e-13,1.854732432e-06,7.41761319e-10,1.415733323e-06,5.227498989e-18,5.223191692e-06,2.03471177e-06,2.5,2.501843452,2.499045372,2.50266242,2.500697851,2.500680923,2.500986099,2.499045372,2.50266242,0.001223744126,0,1.108159342e-09,1.264116236e-06,3.093787981e-08,4.556648037e-07,3.043544723e-07,4.112363001e-07,1.108159342e-09,1.264116236e-06,4.590498293e-07,0,2.58175592e-10,5.14417583e-26,9.166431991e-14,5.304560347e-09,9.298376685e-14,1.112584025e-09,5.14417583e-26,5.304560347e-09,2.09837081e-09,0.5,0.5020847917,0.499340117,0.5031125546,0.4997881949,0.5004488826,0.500954926,0.499340117,0.5031125546,0.001425265335
-1891.764648,12.70588207,12.70544434,12.66817951,12.64398003,12.67495632,12.68991089,12.67649364,12.64398003,12.70544434,0.0207209494,0,0.0002447366714,0.007585525513,0.0214728713,0.008554518223,0.007061481476,0.008983826265,0.0002447366714,0.0214728713,0.006901925895,0,1.054880605e-17,6.133989245e-06,8.152112882e-13,2.054877996e-06,9.509174559e-10,1.637963919e-06,1.054880605e-17,6.133989245e-06,2.384689424e-06,2.5,2.502059698,2.498876572,2.502690792,2.500163794,2.500504971,2.500859022,2.498876572,2.502690792,0.001366441371,0,1.350490275e-09,1.334578201e-06,3.728440845e-08,4.83404051e-07,3.001092068e-07,4.313452848e-07,1.350490275e-09,1.334578201e-06,4.849622997e-07,0,2.001795951e-10,1.655796391e-26,7.028240294e-14,5.476015197e-09,5.406374472e-14,1.135263883e-09,1.655796391e-26,5.476015197e-09,2.171759439e-09,0.5,0.502320528,0.4986591935,0.5034193397,0.4994067848,0.5003874898,0.5008386374,0.4986591935,0.5034193397,0.001780996099
-1872.941162,13.17647076,13.17588711,13.13855839,13.11193943,13.15028667,13.14908695,13.14515209,13.11193943,13.17588711,0.02065452188,0,0.0002226829529,0.009537994862,0.01795828342,0.00668823719,0.009245753288,0.008730590343,0.0002226829529,0.01795828342,0.005703039933,0,2.126029537e-17,7.228876711e-06,1.343013266e-12,2.282345349e-06,1.221265311e-09,1.902488975e-06,2.126029537e-17,7.228876711e-06,2.806009206e-06,2.5,2.502349138,2.498473406,2.502408504,2.499382496,2.500069857,2.500536442,2.498473406,2.502408504,0.001587192412,0,1.634295921e-09,1.412157303e-06,4.41736745e-08,5.135509014e-07,2.965517183e-07,4.536135805e-07,1.634295921e-09,1.412157303e-06,5.136133723e-07,0,1.551406503e-10,5.295575494e-27,5.361488841e-14,5.66644065e-09,3.167828006e-14,1.164333296e-09,5.295575494e-27,5.66644065e-09,2.251855147e-09,0.5,0.5025957227,0.4979489744,0.5027204156,0.4990011156,0.5002680421,0.5005068183,0.4979489744,0.5027204156,0.001904219273
-1854.117676,13.64705849,13.64486122,13.61314774,13.58654976,13.62670326,13.60365868,13.61498451,13.58654976,13.64486122,0.01985009015,0,0.0003092885017,0.01183152199,0.01451951265,0.004883170128,0.0115788579,0.008624469861,0.0003092885017,0.01451951265,0.005232679658,0,4.324898943e-17,8.5491547e-06,2.235826108e-12,2.541305093e-06,1.570985675e-09,2.218406507e-06,4.324898943e-17,8.5491547e-06,3.314804417e-06,2.5,2.502307415,2.497829199,2.502000093,2.498352051,2.499382496,2.499974012,2.497829199,2.502307415,0.001850980683,0,1.985071219e-09,1.497685844e-06,5.252161372e-08,5.4633432e-07,2.93644888e-07,4.784343446e-07,1.985071219e-09,1.497685844e-06,5.451672678e-07,0,1.20647492e-10,1.683764284e-27,4.080571737e-14,5.877462073e-09,1.870910619e-14,1.199633837e-09,1.683764284e-27,5.877462073e-09,2.339380689e-09,0.5,0.5028820634,0.4972088337,0.5020289421,0.4985711575,0.5000922084,0.500156641,0.4972088337,0.5028820634,0.002104324987
-1835.294067,14.11764717,14.11101913,14.09029961,14.06781292,14.10399628,14.07369709,14.08936501,14.06781292,14.11101913,0.01669625565,0,0.001673817635,0.01425254345,0.01116138697,0.00314116478,0.01311838627,0.008669460192,0.001673817635,0.01425254345,0.005228279158,0,8.763672864e-17,1.014680765e-05,3.761943014e-12,2.836617568e-06,2.019942213e-09,2.597089861e-06,8.763672864e-17,1.014680765e-05,3.93140499e-06,2.5,2.501822233,2.497142315,2.501461267,2.497070074,2.498906374,2.499280453,2.497070074,2.501822233,0.002040291205,0,2.421513878e-09,1.592749413e-06,6.267206487e-08,5.820054412e-07,2.922519116e-07,5.064201218e-07,2.421513878e-09,1.592749413e-06,5.801068141e-07,0,9.419416636e-11,5.323442256e-28,3.09870944e-14,6.110905559e-09,1.079560347e-14,1.24102828e-09,5.323442256e-28,6.110905559e-09,2.435212032e-09,0.5,0.5024533272,0.4966183007,0.5013469458,0.4981168509,0.4999649823,0.4997000694,0.4966183007,0.5024533272,0.002115026582
-1816.470581,14.5882349,14.57342052,14.5507412,14.55572891,14.58177567,14.55647278,14.56362724,14.5507412,14.58177567,0.01187344734,0,0.005029976368,0.01392942667,0.007889688015,0.001493752003,0.01091718674,0.007852005772,0.001493752003,0.01392942667,0.004352540243,0,1.753420934e-16,1.20958357e-05,6.398340625e-12,3.17446802e-06,2.509211949e-09,3.054563877e-06,1.753420934e-16,1.20958357e-05,4.684756277e-06,2.5,2.500843287,2.499062061,2.50078702,2.495611668,2.49990201,2.499241114,2.495611668,2.500843287,0.001928652637,0,2.966267232e-09,1.707088018e-06,7.505786925e-08,6.208102263e-07,2.921070177e-07,5.396058782e-07,2.966267232e-09,1.707088018e-06,6.220371915e-07,0,7.384689388e-11,1.667095191e-28,2.348004298e-14,6.368581218e-09,6.03401623e-15,1.288491536e-09,1.667095191e-28,6.368581218e-09,2.540205823e-09,0.5,0.500869453,0.4985028505,0.500675261,0.4976600111,0.5002649426,0.4995945096,0.4976600111,0.500869453,0.001278826734
-1797.647095,15.05882359,15.03349304,15.01461792,15.05029297,15.05375099,15.03280544,15.03699207,15.01461792,15.05375099,0.01405808609,0,0.008438467979,0.01394283772,0.004710257053,0.001252532005,0.008756816387,0.007420182228,0.001252532005,0.01394283772,0.004260331858,0,3.539900506e-16,1.447005343e-05,1.100214191e-11,3.585966397e-06,3.116451763e-09,3.61182947e-06,3.539900506e-16,1.447005343e-05,5.603838872e-06,2.5,2.49951911,2.500749826,2.499970198,2.497333527,2.500684977,2.499651432,2.497333527,2.500749826,0.001246313797,0,3.647729008e-09,1.834154205e-06,9.022470238e-08,6.613697678e-07,2.922192834e-07,5.763231457e-07,3.647729008e-09,1.834154205e-06,6.684811638e-07,0,5.813137818e-11,5.199031635e-29,1.775445601e-14,6.638337435e-09,3.408643962e-15,1.339298006e-09,5.199031635e-29,6.638337435e-09,2.649615416e-09,0.5,0.49933061,0.5003875494,0.500014782,0.498149395,0.5005297661,0.4996824265,0.498149395,0.5005297661,0.0008717342862
-1778.823486,15.52941132,15.48969269,15.48173237,15.55147934,15.52595139,15.5090456,15.51157951,15.48173237,15.55147934,0.02519862168,0,0.01342940331,0.01430439949,0.001630187035,0.001063525677,0.006754517555,0.007436406799,0.001063525677,0.01430439949,0.005619183183,0,7.184755275e-16,1.737114326e-05,1.912933353e-11,4.06005347e-06,3.885617161e-09,4.287020602e-06,7.184755275e-16,1.737114326e-05,6.72826809e-06,2.5,2.498349428,2.502197027,2.499005795,2.498760939,2.501220226,2.49990654,2.498349428,2.502197027,0.001517922617,0,4.501578221e-09,1.975612349e-06,1.088639436e-07,7.055213018e-07,2.928914e-07,6.17478122e-07,4.501578221e-09,1.975612349e-06,7.200090408e-07,0,4.59377536e-11,1.615716948e-29,1.339818759e-14,6.93627511e-09,1.930493966e-15,1.396445626e-09,1.615716948e-29,6.93627511e-09,2.769971807e-09,0.5,0.4977577031,0.5022705793,0.499365747,0.4986037314,0.5007389784,0.4997473359,0.4977577031,0.5022705793,0.001597635332
-1760,16,15.94890785,15.95186901,15.99498653,15.99813843,15.98493195,15.97576618,15.94890785,15.99813843,0.02119620331,0,0.01529854536,0.01502412558,0.004501581192,0.0009281635284,0.004911899567,0.008132862858,0.0009281635284,0.01529854536,0.005904320627,0,1.452451546e-15,2.092678187e-05,2.708609205e-11,4.607149094e-06,4.862819925e-09,5.107764082e-06,1.452451546e-15,2.092678187e-05,8.108141628e-06,2.5,2.497924089,2.503395796,2.499584198,2.499890089,2.50150609,2.500460148,2.497924089,2.503395796,0.001856656861,0,5.514144696e-09,2.133352837e-06,1.136541599e-07,7.536120847e-07,2.941277728e-07,6.600521942e-07,5.514144696e-09,2.133352837e-06,7.797743251e-07,0,3.640607954e-11,5.007052982e-30,1.003389893e-14,7.265176016e-09,1.096489232e-15,1.460318644e-09,5.007052982e-30,7.265176016e-09,2.902462937e-09,0.5,0.4970314205,0.5041503906,0.499545604,0.499022454,0.5008923411,0.500128448,0.4970314205,0.5041503906,0.002362797502
-1741.176514,16.47058868,16.42508888,16.42394257,16.44141388,16.47006989,16.46019936,16.44414139,16.42394257,16.47006989,0.01848553494,0,0.009511232376,0.01584249735,0.007841289043,0.0008460283279,0.003230631351,0.00745433569,0.0008460283279,0.01584249735,0.005220176652,0,2.948574205e-15,2.526389835e-05,3.831827911e-11,5.239420716e-06,6.108004325e-09,6.101893177e-06,2.948574205e-15,2.526389835e-05,9.793371646e-06,2.5,2.498265028,2.50419879,2.500092745,2.500718832,2.501541615,2.500963688,2.498265028,2.50419879,0.001944280928,0,6.677067788e-09,2.310718173e-06,1.181136824e-07,8.060195e-07,2.959394863e-07,7.074935411e-07,6.677067788e-09,2.310718173e-06,8.471039337e-07,0,2.880485087e-11,1.547908829e-30,7.498348154e-15,7.627996901e-09,6.247893425e-16,1.531362037e-09,1.547908829e-30,7.627996901e-09,3.048337804e-09,0.5,0.4978302717,0.5056785941,0.4997951388,0.499404788,0.5009892583,0.500739634,0.4978302717,0.5056785941,0.0026681046
-1722.352905,16.94117737,16.90808296,16.89188766,16.89334488,16.94150162,16.93458557,16.9138813,16.89188766,16.94150162,0.02064283937,0,0.006055533886,0.01495230198,0.01140356064,0.0008183717728,0.001712918282,0.006988537498,0.0008183717728,0.01495230198,0.005471518729,0,6.112857209e-15,3.02891749e-05,5.464824079e-11,5.971245628e-06,7.699240356e-09,7.253634976e-06,6.112857209e-15,3.02891749e-05,1.174745739e-05,2.5,2.499027967,2.503654957,2.500460148,2.501245022,2.50132513,2.501142502,2.499027967,2.503654957,0.001502874307,0,8.151632258e-09,2.518971087e-06,1.22938431e-07,8.631655533e-07,2.983371132e-07,7.62312709e-07,8.151632258e-09,2.518971087e-06,9.261588616e-07,0,2.274834141e-11,4.767510743e-31,5.593468465e-15,8.028177234e-09,3.572675916e-16,1.610186318e-09,4.767510743e-31,8.028177234e-09,3.209007504e-09,0.5,0.498560369,0.5045173168,0.5000780225,0.4997505248,0.5010294914,0.5007871389,0.498560369,0.5045173168,0.002025284339
-1703.529419,17.41176414,17.39965057,17.36200523,17.35070801,17.41219711,17.4078331,17.38648033,17.35070801,17.41219711,0.02517712489,0,0.002665579319,0.01440656185,0.01519745588,0.0008444786072,0.0003595352173,0.006694721989,0.0003595352173,0.01519745588,0.006668776274,0,1.300984331e-14,3.642962838e-05,7.857947626e-11,6.819451755e-06,9.738211126e-09,8.651780263e-06,1.300984331e-14,3.642962838e-05,1.413758491e-05,2.5,2.499456406,2.502817392,2.500677109,2.501466513,2.500857353,2.501055002,2.499456406,2.502817392,0.001096607419,0,1.003927075e-08,2.753311492e-06,1.281626538e-07,9.255037412e-07,3.013346372e-07,8.236703479e-07,1.003927075e-08,2.753311492e-06,1.015130238e-06,0,1.794482965e-11,1.467370303e-31,4.165538628e-15,8.469520196e-09,2.050793688e-16,1.697493923e-09,1.467370303e-31,8.469520196e-09,3.386020353e-09,0.5,0.4993422627,0.503288269,0.5003930926,0.5000591278,0.5010128617,0.500819087,0.4993422627,0.503288269,0.001347176847
-1684.705933,17.88235283,17.89972115,17.83403397,17.8134346,17.88190842,17.87967682,17.86175537,17.8134346,17.89972115,0.03247182444,0,-0.0007173418999,0.0142146945,0.01922982931,0.0009254217148,-0.0008283853531,0.006564843468,-0.0008283853531,0.01922982931,0.008466583677,0,2.844658509e-14,4.395253927e-05,1.139349587e-10,7.803920198e-06,1.235774949e-08,1.035378591e-05,2.844658509e-14,4.395253927e-05,1.706881812e-05,2.5,2.49950695,2.501679659,2.500738382,2.501381874,2.500137568,2.500688791,2.49950695,2.501679659,0.0007956427871,0,1.247609482e-08,3.01748787e-06,1.338278253e-07,9.935391745e-07,3.049491966e-07,8.924559438e-07,1.247609482e-08,3.01748787e-06,1.115439204e-06,0,1.414326035e-11,4.516593422e-32,3.097348978e-15,8.956283715e-09,1.18208702e-16,1.794085991e-09,4.516593422e-32,8.956283715e-09,3.581103192e-09,0.5,0.5001820922,0.5019907951,0.5007439852,0.5003300905,0.5009394884,0.500837326,0.5001820922,0.5019907951,0.0006381629501
-1665.882324,18.35294151,18.34994316,18.30771065,18.28144455,18.35039139,18.35058022,18.32801437,18.28144455,18.35058022,0.02853702568,0,0.002537548542,0.01438641548,0.02350783348,0.001060783863,0.0004989504814,0.008398306556,0.0004989504814,0.02350783348,0.009107610211,0,5.921827563e-14,5.319287811e-05,1.665962923e-10,8.948035429e-06,1.570665908e-08,1.243135739e-05,5.921827563e-14,5.319287811e-05,2.067296191e-05,2.5,2.499944925,2.50023365,2.500636816,2.500990868,2.50037837,2.500437021,2.499944925,2.500990868,0.0003559836769,0,1.507613412e-08,3.315879439e-06,1.399768337e-07,1.067824655e-06,3.089678557e-07,9.69544999e-07,1.507613412e-08,3.315879439e-06,1.228861379e-06,0,1.172108244e-11,1.39142561e-32,2.299832095e-15,9.49323109e-09,6.83920342e-17,1.90099092e-09,1.39142561e-32,9.49323109e-09,3.796122527e-09,0.5,0.5002798438,0.5006240606,0.5011313558,0.5005632639,0.500610888,0.5006418228,0.5002798438,0.5011313558,0.0002749964478
-1647.058838,18.8235302,18.78788757,18.78275108,18.75352669,18.81741714,18.81959152,18.79223633,18.75352669,18.81959152,0.02445280179,0,0.008419692516,0.01493030787,0.02715837955,0.001250743866,0.002062261105,0.01076427661,0.001250743866,0.02715837955,0.009569240734,0,1.231527087e-13,6.457113341e-05,2.456462533e-10,1.027930739e-05,2.002256139e-08,1.497414178e-05,1.231527087e-13,6.457113341e-05,2.511561615e-05,2.5,2.500352859,2.498475313,2.500492334,2.500292778,2.500404835,2.500003338,2.498475313,2.500492334,0.0007669573533,0,1.812258255e-08,3.653535032e-06,1.465878938e-07,1.148969659e-06,3.13629954e-07,1.05616914e-06,1.812258255e-08,3.653535032e-06,1.357288852e-06,0,9.889852826e-12,4.29372895e-33,1.705618683e-15,1.00857358e-08,3.975645091e-17,2.019125533e-09,4.29372895e-33,1.00857358e-08,4.033307022e-09,0.5,0.5001143813,0.4991877973,0.5015348792,0.5007583499,0.5002200603,0.5003631115,0.4991877973,0.5015348792,0.0007736855769
-1628.235352,19.29411697,19.23515892,19.25736427,19.22109985,19.28273392,19.28643608,19.25655746,19.22109985,19.28643608,0.02566604502,0,0.01452088356,0.01362502575,0.02345365286,0.001495361328,0.003774881363,0.01137396134,0.001495361328,0.02345365286,0.007952636108,0,2.633988405e-13,7.880626072e-05,3.648283897e-10,1.183020504e-05,2.559850287e-08,1.813248491e-05,2.633988405e-13,7.880626072e-05,3.068043588e-05,2.5,2.500431538,2.498268127,2.501267433,2.499288321,2.500172853,2.499885559,2.498268127,2.501267433,0.001025961596,0,2.197455018e-08,4.048573828e-06,1.531365825e-07,1.237635388e-06,3.189698816e-07,1.156058033e-06,2.197455018e-08,4.048573828e-06,1.507714614e-06,0,8.339583364e-12,1.327296773e-33,1.26414257e-15,1.073971223e-08,2.322718032e-17,2.149610712e-09,1.327296773e-33,1.073971223e-08,4.29505187e-09,0.5,0.4999792278,0.4986593425,0.5017966032,0.5009152293,0.4997743666,0.5002249479,0.4986593425,0.5017966032,0.001064059208
-1609.411743,19.76470566,19.69174576,19.73160934,19.69346428,19.73678589,19.75087166,19.72089577,19.69174576,19.75087166,0.02395011485,0,0.02084803581,0.01100039482,0.01988464594,0.004596233368,0.005634784698,0.01239281893,0.004596233368,0.02084803581,0.006870440673,0,5.799289e-13,9.663740639e-05,5.465671249e-10,1.385870291e-05,3.281738614e-08,2.210589446e-05,5.799289e-13,9.663740639e-05,3.764970097e-05,2.5,2.500155687,2.499169827,2.501877308,2.499591112,2.499684334,2.500095844,2.499169827,2.501877308,0.0009443302406,0,2.688708811e-08,4.508715847e-06,1.602539044e-07,1.169016059e-06,3.250120244e-07,1.237977017e-06,2.688708811e-08,4.508715847e-06,1.683105552e-06,0,7.029722724e-12,4.114252728e-34,9.360611922e-16,1.070639488e-08,1.364205953e-17,2.14268514e-09,4.114252728e-34,1.070639488e-08,4.281855759e-09,0.5,0.4998772144,0.4988065958,0.5020955801,0.5007888079,0.4992747605,0.5001686215,0.4988065958,0.5020955801,0.001169343479
-1590.588257,20.23529434,20.15761566,20.20629883,20.17048645,20.19305038,20.21264839,20.1880188,20.15761566,20.21264839,0.02096581645,0,0.02741003036,0.008728504181,0.01645946503,0.009038329124,0.007641077042,0.01385548152,0.007641077042,0.02741003036,0.00746480003,0,1.315630981e-12,0.0001188425013,8.260500062e-10,1.642678399e-05,4.218193794e-08,2.706246232e-05,1.315630981e-12,0.0001188425013,4.632817217e-05,2.5,2.49949789,2.499779463,2.50231576,2.500286341,2.498938799,2.500163555,2.498938799,2.50231576,0.001160838059,0,3.320846886e-08,5.03475394e-06,1.679971859e-07,1.042042527e-06,3.317881863e-07,1.321958052e-06,3.320846886e-08,5.03475394e-06,1.888710813e-06,0,5.924827469e-12,1.280676874e-34,6.925925829e-16,1.038305175e-08,8.057194116e-18,2.077795491e-09,1.280676874e-34,1.038305175e-08,4.152628907e-09,0.5,0.4998108149,0.4988983274,0.502433002,0.5005127788,0.4987215102,0.5000752807,0.4987215102,0.502433002,0.001344478456
-1571.764648,20.70588303,20.62790489,20.6811161,20.6520195,20.65694046,20.67154121,20.65790367,20.62790489,20.6811161,0.01822239161,0,0.02562743425,0.00681835413,0.01318621635,0.01363271475,0.009791314602,0.01381120645,0.00681835413,0.02562743425,0.006404767279,0,2.407243892e-12,0.0001465555833,1.2595327e-09,1.957891982e-05,5.435154904e-08,3.32380223e-05,2.407243892e-12,0.0001465555833,5.716300439e-05,2.5,2.49973917,2.500090599,2.502573729,2.500658751,2.497940302,2.50020051,2.497940302,2.502573729,0.001495032222,0,4.129952913e-08,5.637267805e-06,1.764320103e-07,9.27758947e-07,3.393312795e-07,1.424417974e-06,4.129952913e-08,5.637267805e-06,2.128035476e-06,0,4.844205332e-12,4.006804795e-35,5.121567246e-16,1.008835238e-08,4.78636605e-18,2.018639478e-09,4.006804795e-35,1.008835238e-08,4.034856893e-09,0.5,0.4998216033,0.4989332259,0.5028105378,0.5001893044,0.4981155992,0.499974072,0.4981155992,0.5028105378,0.001590747735
-1552.941162,21.1764698,21.10523033,21.15575218,21.13791084,21.12836075,21.12731361,21.13091278,21.10523033,21.15575218,0.0164013654,0,0.02022147179,0.005277991295,0.01007348299,0.01838338375,0.01208293438,0.01320785284,0.005277991295,0.02022147179,0.005476301536,0,3.997104297e-12,0.0001812161645,1.937641603e-09,2.346868314e-05,7.019313131e-08,4.095139593e-05,3.997104297e-12,0.0001812161645,7.071774598e-05,2.5,2.500159502,2.500099421,2.502645731,2.500688076,2.496690512,2.500056744,2.496690512,2.502645731,0.001920694369,0,5.179054696e-08,6.328641575e-06,1.856324019e-07,8.250793826e-07,3.47678224e-07,1.547764441e-06,5.179054696e-08,6.328641575e-06,2.404687393e-06,0,3.901369679e-12,1.261018309e-35,3.7857677e-16,9.821892633e-09,2.860632922e-18,1.965158924e-09,1.261018309e-35,9.821892633e-09,3.928367409e-09,0.5,0.4996536374,0.4989099801,0.5032299757,0.4998157322,0.4974580109,0.4998134673,0.4974580109,0.5032299757,0.001900660107
-1534.117676,21.64705849,21.5917778,21.62987709,21.627985,21.60176086,21.61092377,21.6124649,21.5917778,21.62987709,0.01475781482,0,0.01477825642,0.004114687443,0.007129848003,0.01683223248,0.01191991568,0.01095498819,0.004114687443,0.01683223248,0.00472253887,0,6.78487171e-12,0.0002246513905,3.007633476e-09,2.531285281e-05,1.026451812e-07,5.001398313e-05,6.78487171e-12,0.0002246513905,8.78658102e-05,2.5,2.500179291,2.499799967,2.502521992,2.500054121,2.497230053,2.499956846,2.497230053,2.502521992,0.00167922175,0,6.562028432e-08,7.123437626e-06,1.956781546e-07,7.339304489e-07,3.749426583e-07,1.698722031e-06,6.562028432e-08,7.123437626e-06,2.721650844e-06,0,3.13945224e-12,3.99588907e-36,2.797846704e-16,9.577839855e-09,1.688003695e-18,1.916195869e-09,3.99588907e-36,9.577839855e-09,3.830822326e-09,0.5,0.499494642,0.498827517,0.5036910772,0.4994708896,0.4976124167,0.4998193383,0.4976124167,0.5036910772,0.002052871976
-1515.294067,22.11764717,22.08740807,22.10315895,22.12203979,22.07834625,22.09313202,22.09681702,22.07834625,22.12203979,0.01496452652,0,0.009304344654,0.003336548805,0.004365265369,0.01058834791,0.007896184921,0.007098138332,0.003336548805,0.01058834791,0.002803709591,0,1.17826339e-11,0.0002791857696,4.710591472e-09,2.525907803e-05,1.53606095e-07,6.092063268e-05,1.17826339e-11,0.0002791857696,0.0001095683474,2.5,2.499765396,2.499188185,2.502195835,2.49880743,2.498871803,2.499765873,2.49880743,2.502195835,0.001261460478,0,8.403742413e-08,8.038767191e-06,2.066633158e-07,6.528466088e-07,4.055306988e-07,1.877569048e-06,8.403742413e-08,8.038767191e-06,3.086612651e-06,0,2.525061323e-12,1.275994131e-36,2.067785169e-16,9.357861153e-09,9.961340104e-19,1.87207716e-09,1.275994131e-36,9.357861153e-09,3.742892218e-09,0.5,0.49934569,0.4986847639,0.5041971207,0.4991317987,0.4985232949,0.4999765456,0.4985232949,0.5041971207,0.002130984096
-1496.470581,22.58823586,22.59192848,22.58198929,22.59012604,22.59258652,22.57530212,22.58638573,22.57530212,22.59258652,0.006713222712,0,0.003807425499,0.002057909966,0.003811538219,0.003839850426,0.005185186863,0.003740382148,0.002057909966,0.005185186863,0.0009937429568,0,2.094956153e-11,0.0003479159786,7.306295124e-09,2.553129161e-05,2.323434103e-07,7.473738515e-05,2.094956153e-11,0.0003479159786,0.0001369445381,2.5,2.498888016,2.498789072,2.501929998,2.496955872,2.50011301,2.499335051,2.496955872,2.501929998,0.001643009484,0,1.088218013e-07,9.059652257e-06,2.162494184e-07,5.758774932e-07,4.411130021e-07,2.080342938e-06,1.088218013e-07,9.059652257e-06,3.493508075e-06,0,2.030577529e-12,3.993585829e-37,1.552757638e-16,9.119283106e-09,5.911903265e-19,1.824262741e-09,3.993585829e-37,9.119283106e-09,3.647510294e-09,0.5,0.4992080331,0.4986775517,0.5036748052,0.4982846081,0.4992462695,0.4998182654,0.4982846081,0.5036748052,0.001960907597
-1477.647095,23.05882263,23.0573082,23.0653553,23.04380989,23.07376289,23.05366516,23.05878067,23.04380989,23.07376289,0.01019954495,0,0.001658380032,0.0003930926323,0.004957973957,0.001217663288,0.002713918686,0.002188205719,0.0003930926323,0.004957973957,0.001574362745,0,3.517382913e-11,0.0004347620707,1.127972915e-08,2.838712498e-05,3.525267971e-07,9.270261216e-05,3.517382913e-11,0.0004347620707,0.0001713797828,2.5,2.499600649,2.498527765,2.501934052,2.497740507,2.501000881,2.499760866,2.497740507,2.501934052,0.001541974605,0,1.314418938e-07,1.020163836e-05,2.250212816e-07,5.732364343e-07,4.809760412e-07,2.322462933e-06,1.314418938e-07,1.020163836e-05,3.942895091e-06,0,1.679559269e-12,1.230030645e-37,1.176549145e-16,7.370554833e-09,3.535954134e-19,1.474446898e-09,1.230030645e-37,7.370554833e-09,2.948054023e-09,0.5,0.4997713268,0.4987824261,0.5026353002,0.4984081686,0.4998898506,0.4998973906,0.4984081686,0.5026353002,0.001481419895
-1458.823486,23.52941132,23.51352501,23.54709244,23.5008831,23.52991867,23.52791595,23.52386665,23.5008831,23.54709244,0.01566942222,0,0.0009474754333,0.001308679581,0.006319403648,-0.0002130866051,0.000482738018,0.001769041992,-0.0002130866051,0.006319403648,0.002331356285,0,5.849663809e-11,0.0005449829623,1.756155932e-08,3.236212069e-05,5.363694981e-07,0.0001155798236,5.849663809e-11,0.0005449829623,0.0002150630462,2.5,2.500751257,2.496979475,2.501749754,2.4994874,2.501535416,2.500100613,2.496979475,2.501749754,0.001750382595,0,1.552008086e-07,1.137853997e-05,2.345355909e-07,5.927265079e-07,5.256727604e-07,2.577335181e-06,1.552008086e-07,1.137853997e-05,4.403740149e-06,0,1.404205203e-12,3.797310605e-38,8.917280966e-17,5.707289752e-09,2.132013051e-19,1.141738815e-09,3.797310605e-38,5.707289752e-09,2.282775524e-09,0.5,0.5006304979,0.4981147349,0.5016195774,0.4988671541,0.5004535913,0.4999371171,0.4981147349,0.5016195774,0.00126839208
-1440,24,23.98130226,24.00397682,23.96116638,23.99270248,24.00220299,23.98826981,23.96116638,24.00397682,0.01577107795,0,0.0003198981285,0.0003613829613,0.007903933525,-0.001562774181,-0.0002379417419,0.001356899738,-0.001562774181,0.007903933525,0.003346583107,0,9.974195081e-11,0.0006705762353,2.757388096e-08,3.717973959e-05,8.249039638e-07,0.0001417217136,9.974195081e-11,0.0006705762353,0.0002648132504,2.5,2.501538038,2.498413563,2.501368761,2.500505209,2.501707792,2.500706673,2.498413563,2.501707792,0.001219074242,0,1.850228131e-07,1.108689321e-05,2.448635144e-07,6.156894869e-07,5.803227623e-07,2.542558377e-06,1.850228131e-07,1.108689321e-05,4.275657375e-06,0,1.172753951e-12,1.018164407e-38,6.761639025e-17,4.41163106e-09,1.292056375e-19,8.825608022e-10,1.018164407e-38,4.41163106e-09,1.764535185e-09,0.5,0.5015313625,0.4986068904,0.500628829,0.4992559254,0.5008378625,0.5001721978,0.4986068904,0.5015313625,0.001075982582
-1421.176514,24.47058868,24.46068954,24.4653492,24.42445755,24.461483,24.4744873,24.45729446,24.42445755,24.4744873,0.01713362522,0,-0.0002158880234,-0.0002724528313,0.009716928005,-0.002820849419,5.81741333e-05,0.001293182373,-0.002820849419,0.009716928005,0.004339090083,0,1.745820988e-10,0.000829447119,4.366220097e-08,4.305946277e-05,1.278099035e-06,0.0001747657079,1.745820988e-10,0.000829447119,0.0003277569194,2.5,2.501923323,2.499482155,2.500785589,2.500725269,2.501511574,2.500885487,2.499482155,2.501923323,0.0008335559978,0,2.228240845e-07,1.081938262e-05,2.560854853e-07,6.426761274e-07,6.451588206e-07,2.517225539e-06,2.228240845e-07,1.081938262e-05,4.155031093e-06,0,9.787313104e-13,2.707308633e-39,5.130501061e-17,3.405950855e-09,7.883522376e-20,6.813859477e-10,2.707308633e-39,3.405950855e-09,1.36228262e-09,0.5,0.5024766326,0.4990509748,0.4996645153,0.4995672107,0.5010789037,0.5003676414,0.4990509748,0.5024766326,0.001250793692
-1402.352905,24.94117737,24.95167351,24.92978859,24.89056015,24.93551254,24.94174957,24.92985725,24.89056015,24.95167351,0.02094576508,0,-0.0006482601166,-0.0004097819328,0.01176685095,-0.003975868225,0.0005956888199,0.001465725945,-0.003975868225,0.01176685095,0.005375268403,0,3.140790961e-10,0.001031187829,6.972476996e-08,5.028754458e-05,1.984438086e-06,0.0002167059865,3.140790961e-10,0.001031187829,0.0004076944315,2.5,2.501865625,2.500159025,2.499991417,2.500077486,2.500953674,2.500609398,2.499991417,2.501865625,0.0007161424146,0,2.712380649e-07,1.05778272e-05,2.682893125e-07,6.743440508e-07,7.188191944e-07,2.502103371e-06,2.682893125e-07,1.05778272e-05,4.042395176e-06,0,8.165122224e-13,7.171901592e-40,3.89629564e-17,2.627846829e-09,4.854193102e-20,5.257326796e-10,7.171901592e-40,2.627846829e-09,1.05105713e-09,0.5,0.5034682751,0.4994218647,0.498726666,0.4997933805,0.5012376904,0.5005295277,0.498726666,0.5034682751,0.001682668692
-1383.529419,25.41176414,25.40408134,25.39684296,25.35924721,25.41396332,25.40370941,25.39556885,25.35924721,25.41396332,0.01896297745,0,0.0008483529091,-2.497434616e-05,0.01341801882,-0.005015909672,0.001373112202,0.002119719982,-0.005015909672,0.01341801882,0.006088386755,0,5.383335999e-10,0.001288490137,1.122622564e-07,5.923966819e-05,3.086580818e-06,0.0002701858466,5.383335999e-10,0.001288490137,0.0005096516106,2.5,2.501644611,2.500422955,2.498898745,2.498487711,2.500038862,2.499898434,2.498487711,2.501644611,0.001125477254,0,3.299086302e-07,1.036203321e-05,2.816416611e-07,7.114875302e-07,8.02574732e-07,2.497529067e-06,2.816416611e-07,1.036203321e-05,3.937561814e-06,0,6.771590667e-13,1.895816692e-40,2.963309032e-17,2.02755035e-09,3.016993297e-20,4.056455172e-10,1.895816692e-40,2.02755035e-09,8.109524718e-10,0.5,0.502180934,0.4997152984,0.4978601635,0.4999262094,0.5013145208,0.5001994371,0.4978601635,0.502180934,0.001479931525
-1364.705933,25.88235283,25.86042976,25.86605072,25.83029366,25.88640976,25.88783264,25.8662014,25.83029366,25.88783264,0.02097135782,0,0.002742767334,0.0009052157402,0.01487988234,-0.003880381584,0.002503037453,0.003430104349,-0.003880381584,0.01487988234,0.006200767122,0,9.399572232e-10,0.001618063659,1.822476037e-07,7.116430061e-05,4.941325187e-06,0.0003388705081,9.399572232e-10,0.001618063659,0.0006401644787,2.5,2.5009377,2.500252962,2.497528076,2.501137257,2.499072313,2.499785662,2.497528076,2.501137257,0.00133999472,0,4.05339307e-07,1.017183331e-05,2.962402164e-07,7.520849294e-07,8.96742506e-07,2.504448048e-06,2.962402164e-07,1.017183331e-05,3.839967121e-06,0,5.613727799e-13,5.008240711e-41,2.257275141e-17,1.560235496e-09,1.846799625e-20,3.121593817e-10,5.008240711e-41,1.560235496e-09,6.24038099e-10,0.5,0.5005993247,0.4999272227,0.497053057,0.5014487505,0.5014065504,0.5000869632,0.497053057,0.5014487505,0.001617924194
-1345.882324,26.35294151,26.32575226,26.33690453,26.30343628,26.3602314,26.31925011,26.32911301,26.30343628,26.3602314,0.01895746775,0,0.00485855341,0.002405941486,0.01656293869,-0.002375721931,0.01003861427,0.006298065186,-0.002375721931,0.01656293869,0.006508682389,0,1.687551099e-09,0.00204198272,2.983410923e-07,8.638088912e-05,7.787215509e-06,0.0004272901569,1.687551099e-09,0.00204198272,0.0008080014377,2.5,2.499662161,2.49963069,2.495921373,2.503281593,2.500465631,2.499792337,2.495921373,2.503281593,0.002351836301,0,5.040042197e-07,1.000722295e-05,3.121713519e-07,7.995456599e-07,9.373898706e-07,2.512066658e-06,3.121713519e-07,1.000722295e-05,3.753972805e-06,0,4.657238137e-13,1.324507308e-41,1.722203932e-17,1.201975963e-09,1.252938794e-20,2.404883515e-10,1.324507308e-41,1.201975963e-09,4.807438336e-10,0.5,0.498967737,0.5000533462,0.4962793589,0.5030317903,0.5017055273,0.5000075102,0.4962793589,0.5030317903,0.002324300818
-1327.058838,26.8235302,26.79971695,26.80886269,26.77841949,26.83477974,26.75873756,26.79610252,26.75873756,26.83477974,0.0260024704,0,0.007212221622,0.004500329494,0.01847219467,-0.0006002187729,0.01831829548,0.009580564685,-0.0006002187729,0.01847219467,0.007622010075,0,3.119127623e-09,0.002589471173,4.924402788e-07,0.000105906729,1.248479566e-05,0.0005416716449,3.119127623e-09,0.002589471173,0.001024665078,2.5,2.497766256,2.498534679,2.494072676,2.504560471,2.501595259,2.499305964,2.494072676,2.504560471,0.003555378877,0,6.346134569e-07,9.868249435e-06,3.295765509e-07,8.553064959e-07,9.820473679e-07,2.533958423e-06,3.295765509e-07,9.868249435e-06,3.673824494e-06,0,3.868719039e-13,3.514456549e-42,1.316365632e-17,9.279703672e-10,8.49088378e-21,1.856714504e-10,3.514456549e-42,9.279703672e-10,3.711494723e-10,0.5,0.4972859025,0.500089705,0.4955417514,0.5045859814,0.5019289255,0.4998864233,0.4955417514,0.5045859814,0.00322297588
-1308.235352,27.29411697,27.28245544,27.28137589,27.24344063,27.3087883,27.21325684,27.26586342,27.21325684,27.3087883,0.03355208412,0,0.009563803673,0.005857348442,0.01906567812,0.001461684704,0.02721518278,0.01263273973,0.001461684704,0.02721518278,0.009318230674,0,5.924621682e-09,0.003209884744,7.758987408e-07,0.0001311786618,2.050518015e-05,0.0006724700215,5.924621682e-09,0.003209884744,0.001269638422,2.5,2.495555878,2.497963667,2.495404243,2.504902363,2.502378702,2.499240875,2.495404243,2.504902363,0.003790213959,0,8.089526773e-07,9.753486665e-06,3.418768983e-07,9.209334166e-07,1.033643457e-06,2.571778623e-06,3.418768983e-07,9.753486665e-06,3.598557896e-06,0,3.217912048e-13,9.360673742e-43,9.986190057e-18,7.185996798e-10,5.70590479e-21,1.4378429e-10,9.360673742e-43,7.185996798e-10,2.874077365e-10,0.5,0.4957290292,0.5000702143,0.4960600436,0.5061042905,0.502073586,0.5000074506,0.4957290292,0.5061042905,0.003881525947
-1289.411743,27.76470566,27.73792839,27.7538681,27.70746613,27.74477005,27.67779922,27.72436523,27.67779922,27.7538681,0.02801680937,0,0.009652197361,0.004533171654,0.0195941329,0.004877209663,0.03215432167,0.01416220702,0.004533171654,0.03215432167,0.01051181927,0,1.06046345e-08,0.003736877115,1.219280989e-06,0.0001635851804,3.252247916e-05,0.0007868429529,1.06046345e-08,0.003736877115,0.001476242556,2.5,2.497336388,2.499373198,2.497153521,2.504490137,2.502645969,2.500199795,2.497153521,2.504490137,0.002917291829,0,1.01624596e-06,9.661022887e-06,3.539568638e-07,9.83265636e-07,1.071496968e-06,2.617197651e-06,3.539568638e-07,9.661022887e-06,3.531563607e-06,0,2.710885715e-13,2.522337236e-43,7.579001831e-18,5.696748073e-10,3.781154055e-21,1.139891861e-10,2.522337236e-43,5.696748073e-10,2.278428418e-10,0.5,0.4964452684,0.500046134,0.4968566298,0.5060549974,0.5020771027,0.5002959967,0.4964452684,0.5060549974,0.003551287344
-1270.588257,28.23529434,28.19641685,28.22570801,28.1723175,28.18383598,28.14499855,28.18465614,28.14499855,28.22570801,0.02664285712,0,0.009969890118,0.003800690174,0.02034348249,0.01433455944,0.02658843994,0.01500741206,0.003800690174,0.02658843994,0.007924819365,0,1.941319638e-08,0.004364106338,1.929886139e-06,0.0002067195746,4.576176434e-05,0.000923707441,1.941319638e-08,0.004364106338,0.001721864101,2.5,2.498598099,2.500306368,2.498690128,2.503881216,2.502168417,2.500728846,2.498598099,2.503881216,0.002043758519,0,1.290394266e-06,9.5949772e-06,3.670729143e-07,1.056734618e-06,1.063140303e-06,2.674463758e-06,3.670729143e-07,9.5949772e-06,3.474093091e-06,0,2.292979717e-13,6.726232629e-44,5.766261988e-18,4.520755159e-10,2.451375191e-21,9.046096511e-11,6.726232629e-44,4.520755159e-10,1.808072858e-10,0.5,0.4971948564,0.49992311,0.4977114499,0.5037887692,0.5018545389,0.500094533,0.4971948564,0.5037887692,0.002484415425
-1251.764648,28.70588303,28.66092682,28.69624901,28.63768768,28.62471771,28.62726593,28.6493721,28.62471771,28.69624901,0.02669832669,0,0.01042586565,0.003682374954,0.02132296562,0.02459555864,0.0210236907,0.01621009037,0.003682374954,0.02459555864,0.007874378935,0,3.65166386e-08,0.005112210289,3.076424491e-06,0.0002644656051,6.559426402e-05,0.001089076744,3.65166386e-08,0.005112210289,0.002013877267,2.5,2.499345303,2.500742435,2.500005484,2.502349854,2.501152277,2.50071907,2.499345303,2.502349854,0.001024120254,0,1.658952556e-06,9.555902579e-06,3.813184719e-07,1.14362183e-06,1.057707664e-06,2.759500831e-06,3.813184719e-07,9.555902579e-06,3.422431973e-06,0,1.945462563e-13,1.681558157e-44,4.399057753e-18,3.594395059e-10,1.576568281e-21,7.192681173e-11,1.681558157e-44,3.594395059e-10,1.43756354e-10,0.5,0.498000592,0.4996976852,0.4986254275,0.5012848377,0.5015057921,0.499822855,0.498000592,0.5015057921,0.001395694329
-1232.941162,29.1764698,29.13086128,29.16483498,29.10325241,29.06604958,29.1247139,29.1179409,29.06604958,29.16483498,0.03262001276,0,0.01103287935,0.004199326038,0.02253520489,0.03570342064,0.01548492908,0.017791152,0.004199326038,0.03570342064,0.01076184027,0,7.063943741e-08,0.006006208248,4.938399798e-06,0.0003426575568,9.588759713e-05,0.00128995243,7.063943741e-08,0.006006208248,0.002361409832,2.5,2.499530792,2.500664473,2.501092672,2.499809504,2.499524117,2.500124454,2.499524117,2.501092672,0.0006389209884,0,2.16044441e-06,9.54439929e-06,3.967944622e-07,1.246804686e-06,1.055588427e-06,2.880806278e-06,3.967944622e-07,9.54439929e-06,3.379174132e-06,0,1.656799426e-13,5.605193857e-45,3.366087839e-18,2.866166193e-10,1.006572076e-21,5.735645986e-11,5.605193857e-45,2.866166193e-10,1.146300971e-10,0.5,0.4988652468,0.4993668497,0.4996003211,0.4985308945,0.5010145307,0.4994755685,0.4985308945,0.5010145307,0.00085565052
-1214.117676,29.64705849,29.60553551,29.63080788,29.5687027,29.50633812,29.63647079,29.58957291,29.50633812,29.63647079,0.04799611121,0,0.01180100441,0.005372583866,0.0239880681,0.04770106077,0.01183539629,0.02013962343,0.005372583866,0.04770106077,0.01503995806,0,1.40643067e-07,0.007076484151,7.981757335e-06,0.0004497754271,0.0001430371049,0.001535483869,1.40643067e-07,0.007076484151,0.002775280038,2.5,2.499105692,2.500054836,2.501943111,2.496172667,2.498328686,2.499121189,2.496172667,2.501943111,0.001905624755,0,2.851366844e-06,9.561326806e-06,4.136130656e-07,1.369907409e-06,1.057133773e-06,3.05066942e-06,4.136130656e-07,9.561326806e-06,3.352061867e-06,0,1.417267996e-13,0,2.584120092e-18,2.294571338e-10,6.384800353e-22,4.591977493e-11,0,2.294571338e-10,9.176869681e-11,0.5,0.4997923672,0.498927772,0.5006363392,0.4955144525,0.5006071925,0.4990956187,0.4955144525,0.5006363392,0.001897211652
-1195.294067,30.11764717,30.08036804,30.09347153,30.03369141,30.00726128,30.0865078,30.06026077,30.00726128,30.09347153,0.0337965712,0,0.01247441769,0.007219851017,0.0256870389,0.04641252756,0.01055943966,0.02047065459,0.007219851017,0.04641252756,0.01440796442,0,2.911264403e-07,0.008359827101,1.298702136e-05,0.000599292689,0.0002039497922,0.001835269621,2.911264403e-07,0.008359827101,0.003269450972,2.5,2.499083519,2.498898268,2.50255084,2.495970249,2.499808073,2.499262333,2.495970249,2.50255084,0.002103066538,0,3.718878361e-06,9.607677384e-06,4.318988829e-07,1.462590262e-06,1.02808292e-06,3.249825795e-06,4.318988829e-07,9.607677384e-06,3.367888212e-06,0,1.216726643e-13,0,1.990852094e-18,1.496436031e-10,4.346902781e-22,2.99530574e-11,0,1.496436031e-10,5.984529539e-11,0.5,0.5006722212,0.4983779192,0.5017354488,0.4961871505,0.5008455515,0.499563694,0.4961871505,0.5017354488,0.002019684063
-1176.470581,30.58823586,30.54823875,30.552145,30.49788094,30.45915604,30.54336357,30.52015686,30.45915604,30.552145,0.03624279797,0,0.0126286149,0.009756743908,0.0276362896,0.04278922081,0.009380400181,0.02043825388,0.009380400181,0.04278922081,0.01302872784,0,6.365027616e-07,0.00990080554,2.12688592e-05,0.0007917743642,0.0002946056775,0.00220181793,6.365027616e-07,0.00990080554,0.003860053839,2.5,2.501146078,2.497181654,2.502909422,2.496650219,2.500937223,2.499764919,2.496650219,2.502909422,0.002430819208,0,4.598532541e-06,9.684647011e-06,4.517873435e-07,1.518851491e-06,9.986250689e-07,3.450488748e-06,4.517873435e-07,9.684647011e-06,3.432719041e-06,0,1.046388182e-13,0,1.53966188e-18,9.615041402e-11,2.965630813e-22,1.925101051e-11,0,9.615041402e-11,3.844972257e-11,0.5,0.5013226271,0.4977154434,0.5028983951,0.496334523,0.5010074973,0.4998556972,0.496334523,0.5028983951,0.002437863499
-1157.647095,31.05882263,31.01783943,31.00612259,30.96092987,30.92347145,31.01389503,30.98445129,30.92347145,31.01783943,0.03666918352,0,0.01294994354,0.01299887896,0.0298409462,0.03923463821,0.008450567722,0.0206949953,0.008450567722,0.03923463821,0.01180261653,0,1.436751745e-06,0.01175332163,3.505260247e-05,0.001061032293,0.0004341723688,0.002657003235,1.436751745e-06,0.01175332163,0.004564160015,2.5,2.502560854,2.494891167,2.503011703,2.496883154,2.501541138,2.499777555,2.494891167,2.503011703,0.003273256356,0,5.753548066e-06,9.793686331e-06,4.734293384e-07,1.583587618e-06,9.720652088e-07,3.715263347e-06,4.734293384e-07,9.793686331e-06,3.56876717e-06,0,9.059570314e-14,0,1.195609339e-18,6.09129136e-11,2.015130289e-22,1.220070139e-11,0,6.09129136e-11,2.435612996e-11,0.5,0.5020320415,0.4969384968,0.5041260123,0.4964107573,0.5010479093,0.5001110435,0.4964107573,0.5041260123,0.002981445752
-1138.823486,31.52941132,31.48809242,31.46471596,31.42247009,31.40007973,31.49798012,31.45466614,31.40007973,31.49798012,0.03771121055,0,0.01345133781,0.01577806473,0.03230601549,0.03577160835,0.007811307907,0.02102366649,0.007811307907,0.03577160835,0.01099287067,0,3.349872941e-06,0.01394375879,5.812277232e-05,0.001443294925,0.0006535915309,0.00322042359,3.349872941e-06,0.01394375879,0.005386769772,2.5,2.503270864,2.493235826,2.50285244,2.496608496,2.50153923,2.499501467,2.493235826,2.503270864,0.00392981898,0,7.286497294e-06,9.816895727e-06,4.96990765e-07,1.658307156e-06,9.486313388e-07,4.041464763e-06,4.96990765e-07,9.816895727e-06,3.786666184e-06,0,7.903736259e-14,0,9.325065539e-19,3.804286053e-11,1.365373834e-22,7.624379426e-12,0,3.804286053e-11,1.520927134e-11,0.5,0.5028036833,0.4964014292,0.5054191947,0.4964061081,0.5009480119,0.5003956556,0.4964014292,0.5054191947,0.003555558156
-1120,32,31.95785332,31.95329666,31.91473961,31.88745117,31.99536514,31.94174194,31.88745117,31.99536514,0.03726968914,0,0.01414513588,0.01501071453,0.02712339163,0.03111809492,0.007508814335,0.01898122951,0.007508814335,0.03111809492,0.008767751977,0,8.070383956e-06,0.01641036943,0.0001025796009,0.001944612246,0.001006244798,0.003894375637,8.070383956e-06,0.01641036943,0.006297206972,2.5,2.503220081,2.495414257,2.502766371,2.49671793,2.500841141,2.499792099,2.495414257,2.503220081,0.003172187135,0,9.343625607e-06,9.443375347e-06,5.031009209e-07,1.6990208e-06,9.285839155e-07,4.383541636e-06,5.031009209e-07,9.443375347e-06,4.108662779e-06,0,6.954658203e-14,0,7.277399061e-19,2.282735979e-11,9.237877376e-23,4.579381145e-12,0,2.282735979e-11,9.124029657e-12,0.5,0.5036406517,0.4970526397,0.5044090152,0.4969646633,0.500687778,0.5005509853,0.4969646633,0.5044090152,0.003147992305
-1101.176514,32.47058868,32.42586136,32.43318176,32.40801239,32.38315582,32.46640015,32.42332077,32.38315582,32.46640015,0.02759382501,0,0.01504397392,0.01515483856,0.02134662867,0.02319985628,0.007397413254,0.01642854139,0.007397413254,0.02319985628,0.00557025848,0,2.009404852e-05,0.01935591176,0.0001833157294,0.002493807115,0.001540032565,0.004718632437,2.009404852e-05,0.01935591176,0.007374939043,2.5,2.50235033,2.496835947,2.502412319,2.498682261,2.500422716,2.500140667,2.496835947,2.502412319,0.002152704867,0,1.213547876e-05,9.121934454e-06,5.081039944e-07,1.632463636e-06,8.852290989e-07,4.856641681e-06,5.081039944e-07,1.213547876e-05,4.821854873e-06,0,6.178195976e-14,0,5.708654132e-19,1.262757086e-11,6.586492523e-23,2.537870521e-12,0,1.262757086e-11,5.044906767e-12,0.5,0.5045462847,0.4975615144,0.5032057166,0.4991324544,0.5003371835,0.5009566545,0.4975615144,0.5045462847,0.00257612695
-1082.352905,32.94117737,32.89054489,32.90342712,32.89838409,32.88981247,32.91159439,32.89875031,32.88981247,32.91159439,0.008175463416,0,0.01707351208,0.01622515917,0.01582819223,0.01526844501,0.007457733154,0.01437060814,0.007457733154,0.01707351208,0.00350609608,0,4.465621532e-05,0.02287430502,0.0003296262003,0.003241983475,0.00234337477,0.005766789429,4.465621532e-05,0.02287430502,0.008637906052,2.5,2.502009153,2.497483492,2.501747608,2.500053883,2.500340223,2.500326872,2.497483492,2.502009153,0.001612952095,0,1.544673796e-05,8.849331607e-06,5.140615258e-07,1.571246116e-06,8.209141242e-07,5.440458153e-06,5.140615258e-07,1.544673796e-05,5.870714631e-06,0,5.549011093e-14,0,4.504630195e-19,6.861314902e-12,4.948604291e-23,1.383361091e-12,0,6.861314902e-12,2.739061365e-12,0.5,0.5036466122,0.4979246259,0.5020625591,0.5012871027,0.4999037385,0.5009649396,0.4979246259,0.5036466122,0.001942657051
-1063.529419,33.41176605,33.35058975,33.36314392,33.38538361,33.40670776,33.36791611,33.37474823,33.35058975,33.40670776,0.01949098706,0,0.01984524727,0.01823318005,0.01057416201,0.007356464863,0.007905602455,0.01278293133,0.007356464863,0.01984524727,0.005247762427,0,9.442465671e-05,0.02707649395,0.0005961584393,0.00427538529,0.003649059683,0.007138304412,9.442465671e-05,0.02707649395,0.0101026576,2.5,2.501527548,2.497344732,2.500766993,2.500746012,2.499526262,2.499982357,2.497344732,2.501527548,0.001466391725,0,1.955404696e-05,8.622757377e-06,5.210181939e-07,1.51557856e-06,7.618412496e-07,6.195048627e-06,5.210181939e-07,1.955404696e-05,7.320770692e-06,0,5.043016311e-14,0,3.576802381e-19,3.66278969e-12,3.733735778e-23,7.426440647e-13,0,3.66278969e-12,1.460203594e-12,0.5,0.5017678738,0.498139143,0.5009823442,0.5034165978,0.4992869794,0.500718534,0.498139143,0.5034165978,0.001852180576
-1044.705933,33.88235474,33.80457687,33.81147003,33.86856842,33.90172577,33.83472061,33.84421158,33.80457687,33.90172577,0.03642563522,0,0.02290380001,0.02118611336,0.005595505238,0.001949071884,0.008799552917,0.01208680868,0.001949071884,0.02290380001,0.00843233522,0,0.0002047594608,0.03209286183,0.001084022224,0.005726532079,0.00582158519,0.008985952474,0.0002047594608,0.03209286183,0.01178232767,2.5,2.5001266,2.496411085,2.499465704,2.500793219,2.497871399,2.498933554,2.496411085,2.500793219,0.00159096939,0,2.504500117e-05,8.439817975e-06,5.290262379e-07,1.447767659e-06,7.07899062e-07,7.233902579e-06,5.290262379e-07,2.504500117e-05,9.377770766e-06,0,4.641344817e-14,0,2.858624528e-19,1.997998555e-12,2.835063857e-23,4.088824819e-13,0,1.997998555e-12,7.947613379e-13,0.5,0.4998777807,0.4982028306,0.4999665022,0.5036939979,0.4984623492,0.50004071,0.4982028306,0.5036939979,0.001962018898
-1025.882324,34.35293961,34.27661514,34.24760437,34.34801865,34.35560226,34.31114578,34.30779648,34.24760437,34.35560226,0.04125481844,0,0.02626335621,0.02508592606,0.001462578773,0.000631570816,0.01020389795,0.01272946596,0.000631570816,0.02626335621,0.01109530125,0,0.000472611282,0.03807573766,0.001948670251,0.007796240505,0.009524961002,0.01156364381,0.000472611282,0.03807573766,0.01368721575,2.5,2.497996569,2.49467802,2.498111963,2.500296354,2.495252609,2.497267246,2.49467802,2.500296354,0.002058339305,0,3.281070167e-05,8.298565263e-06,5.376841727e-07,1.358439363e-06,6.589842769e-07,8.732874448e-06,5.376841727e-07,3.281070167e-05,1.238274308e-05,0,4.298072179e-14,0,2.300108301e-19,1.140901067e-12,2.171795761e-23,2.367763917e-13,0,1.140901067e-12,4.523686926e-13,0.5,0.4972135425,0.4981145859,0.4990427792,0.500938952,0.4974023998,0.4985424578,0.4972135425,0.500938952,0.001359582995
-1007.058838,34.82352829,34.75288391,34.69301605,34.82621384,34.81648636,34.79167938,34.77605438,34.69301605,34.82621384,0.04863556474,0,0.02103185654,0.04379427433,0.001271605492,-0.0003544092178,0.01055008173,0.01525868196,-0.0003544092178,0.04379427433,0.01618139446,0,0.001053671585,0.04594995826,0.003164352151,0.0107844146,0.01498595439,0.01518767048,0.001053671585,0.04594995826,0.01618689485,2.5,2.498911142,2.487753391,2.498206139,2.499008656,2.492655754,2.495306969,2.487753391,2.499008656,0.004453834612,0,4.224963777e-05,8.175200492e-06,5.445007787e-07,1.276168518e-06,5.962666023e-07,1.056835572e-05,5.445007787e-07,4.224963777e-05,1.609779792e-05,0,3.879942157e-14,0,1.862940245e-19,6.420244111e-13,1.649142279e-23,1.361648018e-13,0,6.420244111e-13,2.53375798e-13,0.5,0.4975036383,0.4908957183,0.4983608723,0.4979422092,0.4956791401,0.4960762858,0.4908957183,0.4983608723,0.002747156424
-988.2352905,35.29411697,35.23907089,35.09289551,35.2992897,35.28319931,35.2673912,35.23637009,35.09289551,35.2992897,0.07443979383,0,0.01643574238,0.06347197294,0.001415610313,-0.0009585618973,0.007100999355,0.01749315299,-0.0009585618973,0.06347197294,0.02375760861,0,0.002487667138,0.054385297,0.00515284203,0.01516529825,0.02030291036,0.01949880458,0.002487667138,0.054385297,0.01861009747,2.5,2.498805523,2.481097221,2.497987032,2.496825933,2.491853952,2.493314028,2.481097221,2.498805523,0.006568244193,0,5.563241575e-05,7.995508895e-06,5.523943969e-07,1.200888619e-06,4.97671806e-07,1.317577517e-05,4.97671806e-07,5.563241575e-05,2.141440382e-05,0,3.539991922e-14,0,1.519988837e-19,3.562787272e-13,1.202329648e-23,7.833576181e-14,0,3.562787272e-13,1.396461478e-13,0.5,0.4969770312,0.4831755161,0.4977492988,0.4946861267,0.4925836027,0.4930343032,0.4831755161,0.4977492988,0.005251735449
-969.4117432,35.76470566,35.72714615,35.60198975,35.76678467,35.75431824,35.7475853,35.71956635,35.60198975,35.76678467,0.06017314643,0,0.01189696789,0.04930013418,0.001900017262,-0.001125693321,0.004143476486,0.01322298031,-0.001125693321,0.04930013418,0.01854643226,0,0.006173141301,0.06639009714,0.008409459144,0.02168728039,0.02801362798,0.0261347238,0.006173141301,0.06639009714,0.02170923725,2.5,2.497544289,2.480451822,2.497449398,2.493634701,2.489810467,2.491778135,2.480451822,2.497544289,0.006340594497,0,7.480877684e-05,7.00406963e-06,5.614150496e-07,1.132532816e-06,4.151008568e-07,1.678437911e-05,4.151008568e-07,7.480877684e-05,2.911564297e-05,0,3.276856054e-14,0,1.249641138e-19,1.951386372e-13,8.903415498e-24,4.558146531e-14,0,1.951386372e-13,7.58478973e-14,0.5,0.4964626431,0.4820605814,0.4972074032,0.4911527038,0.4891052842,0.4911977351,0.4820605814,0.4972074032,0.005508236121
-950.5882568,36.23529434,36.2143631,36.15326691,36.22829056,36.22813034,36.2300148,36.21081161,36.15326691,36.2300148,0.02931968868,0,0.00745177269,0.02682614326,0.002728641033,-0.000794172287,0.001772224903,0.007596922107,-0.000794172287,0.02682614326,0.00997819379,0,0.0161023736,0.08343678713,0.01374395564,0.03154291213,0.03938147053,0.03684150055,0.01374395564,0.08343678713,0.02517639846,2.5,2.494961023,2.4790411,2.496591806,2.489311695,2.486344576,2.489249945,2.4790411,2.496591806,0.006311653648,0,0.0001028690749,5.976954071e-06,5.71617818e-07,1.071053589e-06,3.4634553e-07,2.216700886e-05,3.4634553e-07,0.0001028690749,4.040416752e-05,0,3.085710534e-14,0,1.035443624e-19,1.05612093e-13,6.725368961e-24,2.729385965e-14,0,1.05612093e-13,4.094215743e-14,0.5,0.4959660172,0.4822590351,0.4967368841,0.4873237908,0.4852102697,0.4894991815,0.4822590351,0.4967368841,0.005826681852
-931.7647095,36.70588303,36.69747543,36.68955231,36.68336868,36.70262146,36.71197891,36.6969986,36.68336868,36.71197891,0.009974724613,0,0.003144025803,0.006312251091,0.003902316093,0.0001015663147,9.298324585e-05,0.002710628556,9.298324585e-05,0.006312251091,0.002376506338,0,0.04397115856,0.1060512513,0.02247129753,0.04664331675,0.05640517548,0.05510843918,0.02247129753,0.1060512513,0.02777672373,2.5,2.490873337,2.475044489,2.495411158,2.483724594,2.481259108,2.485262394,2.475044489,2.495411158,0.007173239253,0,0.0001448441326,5.132420029e-06,5.830643204e-07,1.016409783e-06,2.894195177e-07,3.037308852e-05,2.894195177e-07,0.0001448441326,5.72625504e-05,0,2.964704084e-14,0,8.649145241e-20,5.656362355e-14,5.207202204e-24,1.724215185e-14,0,5.656362355e-14,2.276809993e-14,0.5,0.4954926968,0.4819011986,0.4963382185,0.4831814468,0.4808639884,0.4875555038,0.4808639884,0.4963382185,0.006870444398
-912.9411621,37.17647171,37.15776825,37.20523834,37.13161087,37.17542648,37.19028854,37.17206573,37.13161087,37.20523834,0.02563123591,0,0.0003619194031,-0.008584260941,0.005423069,0.00163346529,-0.0007770061493,-0.0003885626793,-0.008584260941,0.005423069,0.004598852713,0,0.07621984929,0.1362629682,0.03670182824,0.0700526461,0.08225096762,0.08029764891,0.03670182824,0.1362629682,0.03211889416,2.5,2.482149124,2.467621326,2.493906498,2.476733685,2.4743402,2.478950024,2.467621326,2.493906498,0.008813993074,0,0.0001546197163,4.446470484e-06,5.958175393e-07,9.686051499e-07,2.425558421e-07,3.217463018e-05,2.425558421e-07,0.0001546197163,6.124107313e-05,0,2.899713618e-14,0,7.284588683e-20,3.003292195e-14,4.155171779e-24,1.180602653e-14,0,3.003292195e-14,1.44630503e-14,0.5,0.4864815176,0.4754684269,0.4960122406,0.478708297,0.4760318696,0.4825404584,0.4754684269,0.4960122406,0.007798482664
-894.1176758,37.64706039,37.64987183,37.69207764,37.58012009,37.6438446,37.66122055,37.6454277,37.58012009,37.69207764,0.03664143011,0,-0.0004904270172,-0.01834464073,0.01148760319,0.003877162933,-0.0007119178772,-0.0008364439127,-0.01834464073,0.01148760319,0.00980584044,0,0.1157821864,0.1766634881,0.0623226203,0.1066336781,0.1218918711,0.1166587621,0.0623226203,0.1766634881,0.03655581921,2.5,2.467119932,2.456553698,2.48566699,2.468190908,2.46536231,2.468578815,2.456553698,2.48566699,0.009478754364,0,0.0001459054911,3.895934697e-06,6.019612897e-07,9.276740229e-07,2.042018679e-07,3.030705193e-05,2.042018679e-07,0.0001459054911,5.781395521e-05,0,2.955304052e-14,0,6.233026282e-20,1.584309059e-14,3.437892901e-24,9.079238588e-15,0,2.955304052e-14,1.193501525e-14,0.5,0.4714953303,0.4647365808,0.4895308316,0.4738883078,0.4706809223,0.4740664065,0.4647365808,0.4895308316,0.008298165165
-875.2941284,38.11764526,38.12320328,38.17558289,38.03107834,38.10476303,38.12049484,38.11102676,38.03107834,38.17558289,0.04655403271,0,-0.0004796981812,-0.01895320415,0.02419298887,0.006913304329,0.0004261732101,0.002419912722,-0.01895320415,0.02419298887,0.01388128381,0,0.1808724701,0.2356249839,0.1116669104,0.1639037579,0.182947129,0.1750030518,0.1116669104,0.2356249839,0.03976741806,2.5,2.448065996,2.439411163,2.467546701,2.457942247,2.454087019,2.453410625,2.439411163,2.467546701,0.009437921457,0,0.0001387355442,3.486097967e-06,5.976448278e-07,8.93715935e-07,1.73008786e-07,2.877720362e-05,1.73008786e-07,0.0001387355442,5.499137114e-05,0,3.160856925e-14,0,5.446339391e-20,8.325187836e-15,2.968865198e-24,7.986762598e-15,0,3.160856925e-14,1.224310993e-14,0.5,0.4556880295,0.4495281875,0.474155724,0.468706876,0.4647802711,0.4625717998,0.4495281875,0.474155724,0.008879480883
-856.4705811,38.58823395,38.56600952,38.62892914,38.47247696,38.55472565,38.56326675,38.55707932,38.47247696,38.62892914,0.04988693073,0,0.005900740623,-0.01036596298,0.03735309839,0.01082605124,0.002782702446,0.009299325757,-0.01036596298,0.03735309839,0.01568493061,0,0.2938943505,0.3197593391,0.1966693997,0.252887398,0.2765067816,0.2679434419,0.1966693997,0.3197593391,0.04180512205,2.5,2.420125008,2.41597724,2.449021816,2.44583106,2.440270662,2.43424511,2.41597724,2.449021816,0.0135792857,0,0.0001347717625,3.196700163e-06,5.946617421e-07,8.669084082e-07,1.478173601e-07,2.791557017e-05,1.478173601e-07,0.0001347717625,5.343852172e-05,0,3.668721956e-14,0,4.81100038e-20,4.370962329e-15,2.695181937e-24,8.21164561e-15,0,3.668721956e-14,1.433807398e-14,0.5,0.4358242452,0.430264771,0.4592216313,0.4631521106,0.4583034813,0.4493532181,0.430264771,0.4631521106,0.01352999639
-837.6470337,39.05882263,38.94393539,39.01683044,38.89413834,38.95682144,38.95360184,38.95306396,38.89413834,39.01683044,0.03907974437,0,0.03619587421,0.005391120911,0.06129062176,0.02809107304,0.02254003286,0.0307017453,0.005391120911,0.06129062176,0.01832987554,0,0.4929656684,0.4328784645,0.3626746535,0.4011092782,0.4318343401,0.424292475,0.3626746535,0.4929656684,0.04285049066,2.5,2.375945568,2.387209892,2.41369319,2.42352581,2.405824184,2.401239872,2.375945568,2.42352581,0.01737472974,0,0.0001372801198,3.00255806e-06,5.708649269e-07,8.178891449e-07,1.416900517e-07,2.836262502e-05,1.416900517e-07,0.0001372801198,5.446773139e-05,0,4.822131125e-14,0,4.430478558e-20,2.395884784e-15,2.765070674e-24,1.01234481e-14,0,4.822131125e-14,1.907151771e-14,0.5,0.3998518586,0.408369422,0.4301354885,0.447154671,0.4337858856,0.4238594472,0.3998518586,0.447154671,0.01730257459
-818.8235474,39.52941132,39.25264359,39.36812592,39.17465591,39.33739853,39.24940872,39.2764473,39.17465591,39.36812592,0.06896261126,0,0.08069515228,0.05307883024,0.1186555624,0.06307941675,0.09491544962,0.08208487928,0.05307883024,0.1186555624,0.02326597646,0,0.7642058134,0.6435898542,0.7041988969,0.7514574528,0.7013924122,0.7129688859,0.6435898542,0.7642058134,0.04273398966,2.5,2.315794945,2.328118801,2.315533638,2.300278187,2.313770056,2.314699173,2.300278187,2.328118801,0.008840944618,0,0.0001447191898,3.442133902e-06,4.60747259e-07,3.013562093e-07,1.649496966e-07,2.981767466e-05,1.649496966e-07,0.0001447191898,5.746364695e-05,0,7.060985233e-14,0,4.583829119e-20,1.262735224e-15,3.414836469e-24,1.437452689e-14,0,7.060985233e-14,2.812191398e-14,0.5,0.3597513735,0.3586739302,0.3492489457,0.3335230947,0.3442890644,0.3490972519,0.3335230947,0.3597513735,0.009704834782
-800,40,39.47898865,39.6407547,39.37462234,39.64441299,39.49938583,39.52763367,39.37462234,39.64441299,0.1029665247,0,0.1793884039,0.1229361892,0.1946091056,0.1199702621,0.1715347171,0.1576877385,0.1199702621,0.1946091056,0.03051597252,2.5,1.054841042,0.9576088786,1.190674424,1.262621045,1.086487651,1.110446692,0.9576088786,1.262621045,0.1064132974,1.875,2.232664585,2.253310442,2.20455265,2.174345016,2.216614485,2.216297626,2.174345016,2.253310442,0.02659282647,0,0.0001611294283,4.39407313e-06,3.67258167e-07,1.136359487e-07,1.975616897e-07,3.324039062e-05,1.136359487e-07,0.0001611294283,6.396494427e-05,0,1.195708165e-13,0,4.950405517e-20,7.235804363e-16,4.612533611e-24,2.405889005e-14,0,1.195708165e-13,4.775678483e-14,0,0.2828400731,0.3010341525,0.2690756619,0.2362561226,0.2680721283,0.2714556158,0.2362561226,0.3010341525,0.02126317099
-781.1764526,39.76470566,39.61227417,39.76454926,39.39595413,39.65768814,39.64575958,39.61524582,39.39595413,39.76454926,0.1209310889,0.2352941185,0.2871193886,0.2354761362,0.3615585566,0.2631312907,0.2685920596,0.2831754684,0.2354761362,0.3615585566,0.04254205897,2.5,1.408662915,1.321728468,1.647322059,1.748599052,1.550907254,1.535444021,1.321728468,1.748599052,0.1548797339,1.875,2.143614292,2.173238754,2.081911564,2.057800293,2.115278006,2.114368677,2.057800293,2.173238754,0.04141319916,0,0.0001838431781,5.538666301e-06,2.955556226e-07,5.255087387e-08,2.583663559e-07,3.799766273e-05,5.255087387e-08,0.0001838431781,7.29520907e-05,0,2.213493332e-13,0,5.888312979e-20,6.291493917e-16,7.003342245e-24,4.439570727e-14,0,2.213493332e-13,8.847714499e-14,0,0.2158260345,0.238847509,0.159534961,0.1461335123,0.1979088038,0.1916501671,0.1461335123,0.238847509,0.03450908139
-762.3529663,39.52941132,39.52312851,39.67202759,39.26044846,39.5596962,39.53037643,39.5091362,39.26044846,39.67202759,0.1353384256,0.470588237,0.4591678381,0.414737761,0.5635510087,0.4520801306,0.4658585191,0.4710790515,0.414737761,0.5635510087,0.04950857535,2.5,1.750921726,1.644867539,2.029410124,2.153874159,1.90166986,1.896148682,1.644867539,2.153874159,0.1835454255,1.875,2.058281898,2.09365654,1.989454627,1.964796305,2.027618647,2.026761532,1.964796305,2.09365654,0.04626166075,0,0.0002206145,6.324219157e-06,2.400289816e-07,2.972901214e-08,4.405694085e-07,4.552981045e-05,2.972901214e-08,0.0002206145,8.757418254e-05,0,4.294763872e-13,0,7.542997967e-20,6.496582828e-16,1.158954052e-23,8.602522178e-14,0,4.294763872e-13,1.717257792e-13,0,0.1422770917,0.1742382348,0.08680920303,0.07205485553,0.1200172082,0.1190793291,0.07205485553,0.1742382348,0.03697075322
-743.5294189,39.29411697,39.32426071,39.4318161,39.11138153,39.30547714,39.31833649,39.29825592,39.11138153,39.4318161,0.1038190573,0.7058823705,0.6911792755,0.6543706059,0.7690927386,0.6972556114,0.6881040931,0.7000004649,0.6543706059,0.7690927386,0.03763694316,2.5,2.102395058,1.972028017,2.304088831,2.350504398,2.122724295,2.170347929,1.972028017,2.350504398,0.1389671713,1.875,1.973564863,2.010864019,1.927316666,1.912224293,1.966519594,1.958097816,1.912224293,2.010864019,0.03506076708,0,0.0002775829635,7.845491382e-06,2.301482454e-07,2.389376519e-08,6.990075008e-07,5.727630196e-05,2.389376519e-08,0.0002775829635,0.0001101921225,0,8.677200668e-13,0,9.545869772e-20,8.659925622e-16,1.886269923e-23,1.737172418e-13,0,8.677200668e-13,3.470015616e-13,0,0.07966636866,0.1103331372,0.05056653544,0.02585116774,0.07156381011,0.06759620458,0.02585116774,0.1103331372,0.02835677564
-724.7058716,39.05882263,39.08874893,39.08959961,38.95733261,39.04749298,39.04953384,39.04653931,38.95733261,39.08959961,0.04817375913,0.9411764741,0.9316499233,0.9285655022,0.9761587977,0.9479364753,0.9423924088,0.9453406334,0.9285655022,0.9761587977,0.01693534851,2.5,2.296845675,2.237923384,2.339030027,2.481120348,2.270337582,2.325051546,2.237923384,2.481120348,0.08477425575,1.875,1.927669406,1.934635758,1.918176651,1.877937078,1.930304766,1.917744637,1.877937078,1.934635758,0.02062229998,0,0.0003399440902,9.796899576e-06,2.98711484e-07,2.27113528e-08,1.070274493e-06,7.022653881e-05,2.27113528e-08,0.0003399440902,0.0001349076483,0,1.315131814e-12,0,1.172783264e-19,1.184800887e-15,3.042414999e-23,2.632633423e-13,0,1.315131814e-12,5.25934385e-13,0,0.04110705107,0.04511386529,0.03482082114,0.009395854548,0.04264063388,0.03461564705,0.009395854548,0.04511386529,0.01306010224
-705.8823242,38.82352829,38.84386444,38.75301361,38.78955078,38.84429169,38.77183151,38.80051041,38.75301361,38.84429169,0.03740297258,1.176470637,1.1715312,1.202768564,1.186399937,1.17034626,1.208997011,1.188008547,1.17034626,1.208997011,0.01577606238,2.5,2.438163519,2.387978077,2.373825073,2.484583378,2.380594969,2.413028955,2.373825073,2.484583378,0.04235147312,1.875,1.89541626,1.901523471,1.908460975,1.878214359,1.904997349,1.897722602,1.878214359,1.908460975,0.0106636947,0,0.0004100445076,1.186196187e-05,3.901702712e-07,2.845117741e-08,1.546781391e-06,8.47743795e-05,2.845117741e-08,0.0004100445076,0.0001626937446,0,1.82056952e-12,0,1.463421573e-19,1.566035594e-15,4.712687549e-23,3.644271571e-13,0,1.82056952e-12,7.280714118e-13,0,0.02101222612,0.02014432661,0.02379969507,0.004093800206,0.02543977089,0.01889796369,0.004093800206,0.02543977089,0.007642107084
-687.0588379,38.58823395,38.58968735,38.53295898,38.60771942,38.63271713,38.56133652,38.58488464,38.53295898,38.63271713,0.03488044813,1.411764741,1.405793905,1.426948547,1.399632573,1.396262169,1.4277668,1.41128087,1.396262169,1.4277668,0.01348045282,2.5,2.451197147,2.441790104,2.40840435,2.487910032,2.411742449,2.440208912,2.40840435,2.487910032,0.02905342728,1.875,1.888006449,1.890515447,1.898162365,1.878330112,1.897103667,1.890423536,1.878330112,1.898162365,0.007164011709,0,0.0004658284597,1.395156869e-05,5.128084695e-07,3.582550789e-08,1.854741299e-06,9.643667727e-05,3.582550789e-08,0.0004658284597,0.0001847670501,0,2.174103996e-12,0,1.855288049e-19,2.088102233e-15,6.17776728e-23,4.35238488e-13,0,2.174103996e-12,8.694331604e-13,0,0.01080923527,0.01219083741,0.01616279595,0.001757905935,0.01688009314,0.01156017371,0.001757905935,0.01688009314,0.005413534585
-668.2352905,38.35293961,38.32481766,38.32937622,38.41155243,38.41258621,38.34571075,38.36480713,38.32481766,38.41258621,0.03921005502,1.647058845,1.642165422,1.649023533,1.615676165,1.625643015,1.64722681,1.635946989,1.615676165,1.649023533,0.0130688753,2.5,2.463964224,2.456284046,2.442698002,2.491092443,2.443217754,2.459451199,2.442698002,2.491092443,0.01775252633,1.875,1.880169272,1.883586884,1.887275815,1.878277183,1.889013052,1.883664489,1.878277183,1.889013052,0.004071717616,0,0.0005301835481,1.623921708e-05,6.781037882e-07,4.534516762e-08,2.228915719e-06,0.000109875029,4.534516762e-08,0.0005301835481,0.0002102385042,0,2.616674238e-12,0,2.39034776e-19,2.808970047e-15,8.156752971e-23,5.238966812e-13,0,2.616674238e-12,1.046389321e-12,0,0.005514309742,0.007617516909,0.01091573294,0.0007446781383,0.01117017958,0.007192483637,0.0007446781383,0.01117017958,0.003853719449
-649.4117432,38.11764526,38.109272,38.13033295,38.19742203,38.18373108,38.12524796,38.14920044,38.109272,38.19742203,0.03476109728,1.882352948,1.87689364,1.876959324,1.84953475,1.858435035,1.867199302,1.865804434,1.84953475,1.876959324,0.01066169143,2.5,2.469683886,2.470205545,2.460203886,2.494122267,2.470381021,2.472919226,2.460203886,2.494122267,0.01127406582,1.875,1.879277945,1.882204771,1.884194613,1.878049135,1.880956411,1.880936623,1.878049135,1.884194613,0.002159253927,0,0.0005390302977,1.92468724e-05,9.017705906e-07,5.769294731e-08,2.682926834e-06,0.0001123839029,5.769294731e-08,0.0005390302977,0.0002134391689,0,3.155818055e-12,0,3.102249898e-19,3.812770158e-15,1.080478801e-22,6.319262062e-13,0,3.155818055e-12,1.261946819e-12,0,0.002930692164,0.004898741376,0.006770239677,0.0003113844432,0.007381684147,0.004458548035,0.0003113844432,0.007381684147,0.002592902631
-630.5882568,37.88235474,37.88428879,37.9167099,37.96884537,37.94600296,37.9040451,37.92397308,37.88428879,37.96884537,0.03007842787,2.117647171,2.114078045,2.106644392,2.088112354,2.094561577,2.100277901,2.100734949,2.088112354,2.114078045,0.009062108584,2.5,2.475028992,2.483417988,2.474257708,2.496991158,2.476449966,2.481229305,2.474257708,2.496991158,0.008521918207,1.875,1.878856421,1.880271912,1.882043481,1.877638817,1.879333019,1.879628778,1.877638817,1.882043481,0.001475694124,0,0.0005496778758,2.293699799e-05,1.206435286e-06,7.378378797e-08,3.219345444e-06,0.0001154228958,7.378378797e-08,0.0005496778758,0.0002172885142,0,3.835196917e-12,0,4.080507036e-19,5.222384601e-15,1.420235513e-22,7.680839471e-13,0,3.835196917e-12,1.533557786e-12,0,0.001551407506,0.003139360575,0.004124543164,0.0001285812614,0.00486447243,0.002761672717,0.0001285812614,0.00486447243,0.001721612178
-611.7647095,37.64706039,37.64843369,37.68865967,37.72545242,37.69925308,37.6791954,37.68819809,37.64843369,37.72545242,0.02518955059,2.352941275,2.352959633,2.337780714,2.328845739,2.333953381,2.337205172,2.338149071,2.328845739,2.352959633,0.008056489751,2.5,2.480097055,2.495892525,2.487667084,2.49969101,2.480070591,2.488683701,2.480070591,2.49969101,0.0080259284,1.875,1.878113866,1.877792001,1.879312634,1.877038956,1.879258633,1.87830317,1.877038956,1.879312634,0.0008749051485,0,0.0005622410099,2.74798258e-05,1.62281026e-06,9.485145114e-08,3.865443432e-06,0.0001190608018,9.485145114e-08,0.0005622410099,0.0002218153822,0,4.69703703e-12,0,5.456344916e-19,7.218934855e-15,1.876861147e-22,9.408513465e-13,0,4.69703703e-12,1.878094902e-12,0,0.0008174364339,0.002006395487,0.002503235592,5.245089051e-05,0.00320066954,0.001716037514,5.245089051e-05,0.00320066954,0.001138694468
-592.9411621,37.41176605,37.4017601,37.44641113,37.46717072,37.44335175,37.4496994,37.44168091,37.4017601,37.46717072,0.02160029486,2.588235378,2.593326092,2.570061207,2.571447134,2.57652092,2.574276447,2.577126265,2.570061207,2.593326092,0.008403450251,2.5,2.484880686,2.507603168,2.500390053,2.502213478,2.483466148,2.49571085,2.483466148,2.507603168,0.009724521078,1.875,1.877044797,1.87477231,1.875989199,1.876242995,1.87902081,1.876614213,1.87477231,1.87902081,0.001406994183,0,0.0005768655101,3.309052772e-05,2.194150284e-06,1.225635913e-07,4.649083166e-06,0.0001233843795,1.225635913e-07,0.0005768655101,0.0002270580299,0,5.796814417e-12,0,7.417564816e-19,1.007101845e-14,2.495940253e-22,1.161377201e-12,0,5.796814417e-12,2.317721752e-12,0,0.0004290106881,0.001279737335,0.001514745643,2.114403651e-05,0.00210500462,0.001069928519,2.114403651e-05,0.00210500462,0.0007515302859
-574.1176758,37.17647171,37.14437485,37.19255066,37.19399261,37.17819214,37.21565628,37.18495178,37.14437485,37.21565628,0.02355600148,2.823529482,2.834951639,2.806149244,2.815610886,2.822160721,2.811376572,2.818049908,2.806149244,2.834951639,0.009946610779,2.5,2.489371061,2.516651392,2.512387276,2.504551172,2.486634016,2.501919031,2.486634016,2.516651392,0.01203858759,1.875,1.875646591,1.87247622,1.872064352,1.875244617,1.878619313,1.874810219,1.872064352,1.878619313,0.002382635372,0,0.0005937143578,3.997392923e-05,2.981044872e-06,1.591821928e-07,5.600610166e-06,0.0001284858299,1.591821928e-07,0.0005937143578,0.0002330630377,0,7.208338093e-12,0,1.025158641e-18,1.418059616e-14,3.339796754e-22,1.444503913e-12,0,7.208338093e-12,2.881922348e-12,0,0.0002244220814,0.0008415879565,0.000914606615,8.426627573e-06,0.001384213916,0.00067465147,8.426627573e-06,0.001384213916,0.0004970889422
-555.2941284,36.94117737,36.87639999,36.93792725,36.93539047,36.90366364,36.97717285,36.92610931,36.87639999,36.97717285,0.03408258408,3.058823586,3.077612162,3.056569576,3.062336683,3.070767879,3.048393726,3.063135862,3.048393726,3.077612162,0.01028490439,2.5,2.493561745,2.509967327,2.50834012,2.506694794,2.489573956,2.501627684,2.489573956,2.509967327,0.008374172263,1.875,1.873916388,1.874418497,1.874000669,1.874037027,1.878053427,1.874885201,1.873916388,1.878053427,0.00159347814,0,0.0006129737012,4.79506416e-05,4.194349913e-06,2.077895829e-07,6.757238225e-06,0.0001344167395,2.077895829e-07,0.0006129737012,0.0002398999786,0,9.030457805e-12,0,1.441256235e-18,2.015342103e-14,4.496056815e-22,1.810122581e-12,0,9.030457805e-12,3.61017596e-12,0,0.0001170915421,0.0006425628089,0.0005528629408,3.321437134e-06,0.0009103437187,0.0004452365101,3.321437134e-06,0.0009103437187,0.0003375837405
-536.4705811,36.70588303,36.62755203,36.66997528,36.66614914,36.61969376,36.73435593,36.66354752,36.61969376,36.73435593,0.0406958051,3.294117689,3.315874577,3.307332516,3.310875654,3.322220802,3.285218716,3.308304548,3.285218716,3.322220802,0.01258156169,2.5,2.498060942,2.502774477,2.500236034,2.508637667,2.492284775,2.500398874,2.492284775,2.508637667,0.005382420029,1.875,1.872972131,1.875455379,1.876003623,1.872614384,1.877323747,1.874873877,1.872614384,1.877323747,0.001807666034,0,0.0005574385868,5.778563718e-05,5.952176252e-06,2.725958552e-07,8.164518476e-06,0.0001259226992,2.725958552e-07,0.0005574385868,0.0002167470811,0,1.137930809e-11,0,2.059792222e-18,2.890938357e-14,6.088446137e-22,2.281643841e-12,0,1.137930809e-11,4.548846109e-12,0,6.122695049e-05,0.0004898183397,0.0003342483833,1.295401489e-06,0.0005989082856,0.0002970994974,1.295401489e-06,0.0005989082856,0.0002335572935
-517.6470337,36.47058868,36.42072678,36.38916779,36.38196182,36.32621765,36.48733902,36.40108109,36.32621765,36.48733902,0.05279846862,3.529411793,3.545509577,3.557947636,3.559949636,3.57638216,3.5217309,3.552304029,3.5217309,3.57638216,0.0181710925,2.5,2.503333807,2.49513483,2.491537571,2.510373116,2.494766474,2.49902916,2.491537571,2.510373116,0.006880050991,1.875,1.873672247,1.875894547,1.877310276,1.870970845,1.876430035,1.874855399,1.870970845,1.877310276,0.00228365208,0,0.0004040974309,6.993988063e-05,8.475420145e-06,3.593748943e-07,9.87824933e-06,9.855007374e-05,3.593748943e-07,0.0004040974309,0.0001547871216,0,1.440439695e-11,0,2.991394667e-18,4.185570618e-14,8.292353365e-22,2.889250904e-12,0,1.440439695e-11,5.757595789e-12,0,3.220995495e-05,0.0003731987672,0.0002020862739,5.001645604e-07,0.0003942510521,0.0002004492562,5.001645604e-07,0.0003942510521,0.000164735131
-498.8235168,36.23529434,36.20376968,36.0960083,36.07877731,36.02129364,36.2362442,36.12721634,36.02129364,36.2362442,0.08035843074,3.764705896,3.775480509,3.808068991,3.812445402,3.843338966,3.757818222,3.79943037,3.757818222,3.843338966,0.02992373146,2.5,2.508290768,2.487066507,2.482004642,2.517754793,2.497018576,2.498427153,2.482004642,2.517754793,0.01320299786,1.875,1.874033451,1.875740767,1.877957463,1.871034145,1.875373363,1.874827981,1.871034145,1.877957463,0.002278102096,0,0.000294016907,8.499317482e-05,1.217749195e-05,4.751621816e-07,1.196682388e-05,8.072590572e-05,4.751621816e-07,0.000294016907,0.0001107954304,0,1.836015021e-11,0,4.436503806e-18,6.070636344e-14,1.135741599e-21,3.684172325e-12,0,1.836015021e-11,7.338026888e-12,0,1.693356717e-05,0.0002843121474,0.0001214560034,1.941109389e-07,0.0002597393759,0.0001365270437,1.941109389e-07,0.0002843121474,0.0001184382709
-480,36,35.98841858,35.89678192,35.72235489,35.82668686,36.00280762,35.88741302,35.72235489,36.00280762,0.1044391394,4,4.004000664,4.034370899,4.092739582,4.057630539,3.997651577,4.037278652,3.997651577,4.092739582,0.0351462625,2.5,2.510110855,2.487776756,2.469688654,2.512931585,2.504172802,2.496936083,2.469688654,2.512931585,0.01617477275,1.875,1.874526978,1.876587629,1.878218055,1.872324705,1.873417377,1.875014901,1.872324705,1.878218055,0.002133587375,0,0.0002143146849,0.0001032768923,1.849124601e-05,6.28297073e-07,1.516627344e-05,7.037547766e-05,6.28297073e-07,0.0002143146849,8.050551696e-05,0,2.356307684e-11,0,7.007291814e-18,7.624631449e-14,1.511637531e-21,4.727866102e-12,0,2.356307684e-11,9.417651554e-12,0,8.896386134e-06,0.0002140859142,6.898672291e-05,9.156288883e-08,0.0001690963109,9.223137749e-05,9.156288883e-08,0.0002140859142,8.571059152e-05
-461.1764832,35.76470566,35.77466202,35.69799042,35.34786224,35.63824081,35.76550674,35.64485168,35.34786224,35.77466202,0.1565110385,4.235294342,4.230863571,4.260298729,4.372529507,4.276965618,4.236755848,4.275482655,4.230863571,4.372529507,0.05126689002,2.5,2.508838177,2.488947153,2.456644773,2.511594534,2.511113405,2.495427608,2.456644773,2.511594534,0.02113462426,1.875,1.875143886,1.876898527,1.87756753,1.873317838,1.871287823,1.87484324,1.871287823,1.87756753,0.002311025281,0,0.0001565687417,0.0001258488919,2.815606786e-05,8.51647826e-07,1.924617391e-05,6.613430014e-05,8.51647826e-07,0.0001565687417,6.268474681e-05,0,3.044087898e-11,5.605193857e-45,1.128079637e-17,9.472244766e-14,2.022678741e-21,6.10712262e-12,5.605193857e-45,3.044087898e-11,1.216693326e-11,0,4.673840522e-06,0.0001591365435,3.928254955e-05,4.235148054e-08,0.0001102335664,6.267377466e-05,4.235148054e-08,0.0001591365435,6.229098653e-05
-442.3529358,35.52941132,35.55113983,35.49141693,35.18445969,35.44332504,35.53204727,35.44047928,35.18445969,35.55113983,0.1332510561,4.470588207,4.457404613,4.486522675,4.581405163,4.49879694,4.471768379,4.49917984,4.457404613,4.581405163,0.04340025783,2.5,2.507298946,2.489884615,2.464058876,2.510030508,2.512520075,2.496758699,2.464058876,2.512520075,0.01817795448,1.875,1.875407934,1.876906514,1.87747705,1.874174714,1.871101022,1.87501359,1.871101022,1.87747705,0.002272408688,0,0.0001149352611,0.0001538235083,3.708777149e-05,1.160249553e-06,2.465577745e-05,6.633251178e-05,1.160249553e-06,0.0001538235083,5.806294939e-05,0,3.957031577e-11,1.121038771e-44,1.380360542e-17,1.183905269e-13,2.704847282e-21,7.937744212e-12,1.121038771e-44,3.957031577e-11,1.58163517e-11,0,2.458634981e-06,0.0001183214263,3.522098268e-05,1.941423378e-08,7.197800733e-05,4.559969238e-05,1.941423378e-08,0.0001183214263,4.478994742e-05
-423.5294189,35.29411697,35.3033371,35.27716827,35.01395035,35.24183273,35.30220413,35.22769928,35.01395035,35.3033371,0.1091857105,4.705882549,4.69960022,4.712860107,4.798043251,4.723050594,4.702728271,4.727256298,4.69960022,4.798043251,0.03633789718,2.5,2.505297661,2.490589142,2.469927311,2.508231878,2.508654594,2.49654007,2.469927311,2.508654594,0.01485804841,1.875,1.875438333,1.876610041,1.877890825,1.874889612,1.872753739,1.875516534,1.872753739,1.877890825,0.001724250382,0,8.230433741e-05,0.0001885662496,4.89885424e-05,1.588624741e-06,3.186854156e-05,7.066326361e-05,1.588624741e-06,0.0001885662496,6.447132182e-05,0,5.277176612e-11,5.044674472e-44,1.696253953e-17,1.48881531e-13,3.615221948e-21,1.058413253e-11,5.044674472e-44,5.277176612e-11,2.109389399e-11,0,1.237115043e-06,8.801885997e-05,3.216655386e-05,8.822324205e-09,4.708567576e-05,3.37034071e-05,8.822324205e-09,8.801885997e-05,3.262207974e-05
-404.7058716,35.05882263,35.03712845,35.05539703,34.83782578,35.03368759,35.06883621,35.00657654,34.83782578,35.06883621,0.08532872796,4.941176414,4.948794365,4.939124107,5.015884876,4.949638844,4.932578087,4.957203865,4.932578087,5.015884876,0.03001572005,2.5,2.502858162,2.491057634,2.475665808,2.506192923,2.504560471,2.496067047,2.475665808,2.506192923,0.01150735095,1.875,1.875177503,1.876007915,1.878064752,1.875457287,1.874235868,1.875788689,1.874235868,1.878064752,0.001274609589,0,5.846426939e-05,0.0002317974722,6.486373604e-05,2.185958692e-06,4.122059545e-05,7.970641309e-05,2.185958692e-06,0.0002317974722,7.911233115e-05,0,7.153910797e-11,1.933791881e-43,2.096720542e-17,1.883809542e-13,4.855783648e-21,1.434550222e-11,1.933791881e-43,7.153910797e-11,2.859689568e-11,0,6.102535508e-07,6.552618288e-05,2.940980085e-05,3.97542621e-09,3.086553988e-05,2.528314872e-05,3.97542621e-09,6.552618288e-05,2.414739174e-05
-385.8823547,34.82352829,34.75921631,34.82624817,34.65605927,34.81881714,34.83209991,34.77848434,34.65605927,34.83209991,0.0665460825,5.176470757,5.196855545,5.165126801,5.234818935,5.178474903,5.161198616,5.18729496,5.161198616,5.234818935,0.02683345973,2.5,2.499827623,2.491290331,2.481267929,2.50390625,2.500242472,2.49530673,2.481267929,2.50390625,0.008148266003,1.875,1.875301719,1.875099778,1.877993345,1.875871539,1.875547409,1.875962853,1.875099778,1.877993345,0.001047456637,0,4.177251685e-05,0.0002856850915,8.60787768e-05,3.022649253e-06,5.334761954e-05,9.398132534e-05,3.022649253e-06,0.0002856850915,9.94616712e-05,0,9.764779957e-11,7.735167523e-43,2.606963429e-17,2.398420275e-13,6.552842014e-21,1.957753404e-11,7.735167523e-43,9.764779957e-11,3.903524379e-11,0,3.013271908e-07,4.883009387e-05,2.692148337e-05,1.776862768e-09,2.027932169e-05,1.926680125e-05,1.776862768e-09,4.883009387e-05,1.824520768e-05
-367.0588379,34.58823395,34.49028778,34.59348297,34.468647,34.59714508,34.59653473,34.54921722,34.468647,34.59714508,0.05737546831,5.411764622,5.444829464,5.393693924,5.454735756,5.409460068,5.398234844,5.420190811,5.393693924,5.454735756,0.02489865385,2.5,2.497144222,2.492030382,2.486728668,2.501368284,2.498494387,2.495153189,2.486728668,2.501368284,0.005186129361,1.875,1.874539614,1.874245763,1.877670765,1.876126647,1.876246333,1.8757658,1.874245763,1.877670765,0.001249324647,0,3.508323789e-05,0.0003543349449,0.000114478571,4.19974549e-06,7.184208516e-05,0.0001159877138,4.19974549e-06,0.0003543349449,0.0001247418113,0,1.261520333e-10,3.152921545e-42,3.260423374e-17,3.072679914e-13,8.802285777e-21,2.529186582e-11,3.152921545e-42,1.261520333e-10,5.043022597e-11,0,1.581475004e-07,3.628947525e-05,2.46752079e-05,7.880255337e-10,1.307596631e-05,1.483991673e-05,7.880255337e-10,3.628947525e-05,1.411157155e-05
-348.2352905,34.35293961,34.28866577,34.36791992,34.27560425,34.36862946,34.36060715,34.33228302,34.27560425,34.36862946,0.04125107452,5.647058964,5.668510437,5.634981155,5.675517559,5.642480373,5.642018318,5.652701378,5.634981155,5.675517559,0.01614377461,2.5,2.497704268,2.495690823,2.492040634,2.498572111,2.498836756,2.496568918,2.492040634,2.498836756,0.002518781228,1.875,1.874222279,1.874600649,1.877093673,1.876217365,1.87635982,1.875698686,1.874222279,1.877093673,0.0010988703,0,4.967946734e-05,0.0004481419164,0.0001525549305,5.862763828e-06,0.0001001015553,0.0001512681338,5.862763828e-06,0.0004481419164,0.0001563436672,0,1.324452076e-10,1.315538998e-41,4.101485732e-17,3.961067585e-13,1.179980737e-20,2.656827015e-11,1.315538998e-41,1.324452076e-10,5.293869162e-11,0,1.021226055e-07,2.654075797e-05,2.264717477e-05,3.46904061e-10,8.304035873e-06,1.151888682e-05,3.46904061e-10,2.654075797e-05,1.116109252e-05
-329.4117737,34.11764526,34.08176422,34.13378143,34.076931,34.13322449,34.1204834,34.10923767,34.076931,34.13378143,0.02491080575,5.882352829,5.893631935,5.876299858,5.897046566,5.877424717,5.884032726,5.885687351,5.876299858,5.897046566,0.008381910622,2.5,2.497969866,2.4991045,2.497197866,2.495512247,2.498874664,2.497731686,2.495512247,2.4991045,0.001300662872,1.875,1.874643803,1.874614239,1.876255751,1.876138091,1.876255155,1.875581503,1.874614239,1.876255751,0.000778856629,0,7.0776965e-05,0.0005686598015,0.0002036773076,8.222105862e-06,0.0001395329455,0.0001981738314,8.222105862e-06,0.0005686598015,0.0001964894473,0,1.393146154e-10,5.647232811e-41,5.189472752e-17,5.138237925e-13,1.591160426e-20,2.79656992e-11,5.647232811e-41,1.393146154e-10,5.567481198e-11,0,6.565195321e-08,1.942479685e-05,2.081579623e-05,1.516462789e-10,5.291004072e-06,9.119479728e-06,1.516462789e-10,2.081579623e-05,9.195591701e-06
-310.5882263,33.88235474,33.8692627,33.89121246,33.87267303,33.8909111,33.87637711,33.88008881,33.8692627,33.89121246,0.009239403531,6.117647171,6.120858192,6.11741066,6.119197369,6.114161968,6.124115944,6.119149208,6.114161968,6.124115944,0.003331261687,2.5,2.498216391,2.502263069,2.50219512,2.492186069,2.498611927,2.498694658,2.492186069,2.502263069,0.003676522756,1.875,1.874926686,1.874282002,1.875154495,1.875884056,1.875933766,1.875236154,1.874282002,1.875933766,0.0006195617025,0,0.0001014566296,0.0007238391554,0.0002723998914,1.158269515e-05,0.0001945295226,0.0002607615897,1.158269515e-05,0.0007238391554,0.0002475605579,0,1.469338123e-10,2.491760903e-40,6.603897005e-17,6.706742908e-13,2.157703051e-20,2.952091002e-11,2.491760903e-40,1.469338123e-10,5.870702535e-11,0,4.205757875e-08,1.423135109e-05,1.916149085e-05,6.58569102e-11,3.383385547e-06,7.363670193e-06,6.58569102e-11,1.916149085e-05,7.874325092e-06
-291.7647095,33.64706039,33.6511116,33.64035034,33.66284561,33.6566658,33.62852478,33.64789581,33.62852478,33.66284561,0.0121895168,6.352941036,6.350112915,6.358080864,6.341841221,6.348957062,6.362111092,6.352221012,6.341841221,6.362111092,0.007141274866,2.5,2.498441219,2.505163908,2.50702548,2.490976334,2.49805522,2.499932528,2.490976334,2.50702548,0.005720821675,1.875,1.875066519,1.873600602,1.873785496,1.87609303,1.875398636,1.87478888,1.873600602,1.87609303,0.0009558741585,0,0.0001463276712,0.0009240495274,0.0003648825805,1.633746797e-05,0.0002711823327,0.0003445559123,1.633746797e-05,0.0009240495274,0.0003126120719,0,1.553941559e-10,1.128670243e-39,8.451734452e-17,8.619614896e-13,2.941567672e-20,3.125124118e-11,1.128670243e-39,1.553941559e-10,6.20723542e-11,0,2.68529039e-08,1.044041528e-05,1.766698915e-05,2.871981819e-11,2.17197794e-06,6.061253316e-06,2.871981819e-11,1.766698915e-05,6.959153325e-06
-272.9411621,33.41176605,33.42725754,33.38002014,33.44751358,33.42301559,33.37714767,33.41099167,33.37714767,33.44751358,0.02774042077,6.588235378,6.58131218,6.601226807,6.564848423,6.584062099,6.597868919,6.58586359,6.564848423,6.601226807,0.01300580055,2.5,2.498641729,2.507825375,2.511684179,2.490767002,2.497208357,2.501225471,2.490767002,2.511684179,0.007551632822,1.875,1.875058532,1.873195887,1.872146368,1.876467705,1.87465167,1.874304056,1.872146368,1.876467705,0.001500340179,0,0.0002123281156,0.001184959197,0.0004894497688,2.312474317e-05,0.0003779214458,0.0004575566272,2.312474317e-05,0.001184959197,0.0003963184427,0,1.648014919e-10,5.294430699e-39,1.087752432e-16,1.102486592e-12,4.030443351e-20,3.31808192e-11,5.294430699e-39,1.648014919e-10,6.581172413e-11,0,1.709083186e-08,7.642454875e-06,1.631626037e-05,1.249152864e-11,1.400135375e-06,5.075190984e-06,1.249152864e-11,1.631626037e-05,6.289679277e-06
-254.1176453,33.17647171,33.19766617,33.11073303,33.23114014,33.18218994,33.1224823,33.16884232,33.11073303,33.23114014,0.04564194009,6.823529243,6.814369202,6.845181465,6.796033382,6.821329594,6.831237793,6.821630001,6.796033382,6.845181465,0.01646194048,2.5,2.498815298,2.51022315,2.513038635,2.490338087,2.496077776,2.501698494,2.490338087,2.513038635,0.008605030365,1.875,1.874898076,1.872764111,1.871921062,1.876677513,1.873696327,1.87399137,1.871921062,1.876677513,0.001668344717,0,0.0003099524765,0.001524968189,0.0006581284688,3.290015593e-05,0.0005263810745,0.0006104659988,3.290015593e-05,0.001524968189,0.0005038942327,0,1.752757522e-10,2.559527977e-38,1.406926093e-16,1.41904587e-12,5.548507183e-20,3.533898868e-11,2.559527977e-38,1.752757522e-10,6.997053631e-11,0,1.084543655e-08,5.593617061e-06,1.53589699e-05,5.390111968e-12,9.066011444e-07,4.374007858e-06,5.390111968e-12,1.53589699e-05,5.871096164e-06
-235.2941132,32.94117737,32.96229553,32.83336639,33.01171494,32.93414688,32.86547852,32.92139816,32.83336639,33.01171494,0.06460471451,7.058823586,7.049184799,7.087991714,7.031495571,7.060628414,7.072604656,7.060381413,7.031495571,7.087991714,0.01934711076,2.5,2.498958588,2.512337208,2.512561798,2.489684105,2.498767853,2.50246191,2.489684105,2.512561798,0.008817265742,1.875,1.874580503,1.87196207,1.872309089,1.876716018,1.87280035,1.873673677,1.87196207,1.876716018,0.001768194954,0,0.0004551502352,0.001967182383,0.0008864204865,4.704299499e-05,0.0007326519699,0.000817689579,4.704299499e-05,0.001967182383,0.0006416572141,0,1.869573246e-10,1.266870445e-37,1.829121063e-16,1.838063772e-12,7.606538363e-20,3.775911181e-11,1.266870445e-37,1.869573246e-10,7.460249779e-11,0,6.863288604e-09,4.10343273e-06,1.461691772e-05,2.308467219e-12,6.178204899e-07,3.869007287e-06,2.308467219e-12,1.461691772e-05,5.586198768e-06
-216.4705811,32.70588303,32.72113419,32.54579163,32.78695679,32.67884827,32.65650177,32.677845,32.54579163,32.78695679,0.07959141582,7.294117451,7.285661697,7.341301918,7.266885281,7.301818848,7.307415485,7.300616264,7.266885281,7.341301918,0.02475647815,2.5,2.499068022,2.51058197,2.511908531,2.488798857,2.504898787,2.503051281,2.488798857,2.511908531,0.008456635289,1.875,1.874101877,1.870919466,1.872412205,1.876577139,1.872616172,1.873325348,1.870919466,1.876577139,0.001913226093,0,0.0006722683902,0.002533971099,0.001194948214,6.759420648e-05,0.0009810858173,0.001089973608,6.759420648e-05,0.002533971099,0.000815811567,0,2.000040411e-10,6.080902624e-37,2.390770875e-16,2.39586107e-12,9.510685515e-20,4.048002905e-11,6.080902624e-37,2.000040411e-10,7.976740102e-11,0,4.3322399e-09,3.247966788e-06,1.393617003e-05,9.817526566e-13,5.04590048e-07,3.538612191e-06,9.817526566e-13,1.393617003e-05,5.336888535e-06
-197.6470642,32.47058868,32.47792435,32.35939789,32.5569458,32.41628265,32.44425964,32.45096207,32.35939789,32.5569458,0.06571316719,7.529411793,7.523182392,7.562530518,7.502055645,7.544751167,7.539524078,7.534408569,7.502055645,7.562530518,0.02047789469,2.5,2.498221397,2.503633022,2.511077404,2.487676382,2.500617266,2.500245094,2.487676382,2.511077404,0.007629198954,1.875,1.873611927,1.871257424,1.872227311,1.876255274,1.873087049,1.873287797,1.871257424,1.876255274,0.00168513041,0,0.0009979134193,0.003056347137,0.001611974905,9.758236411e-05,0.001288503641,0.001410464407,9.758236411e-05,0.003056347137,0.0009652221343,0,2.146139377e-10,1.49430567e-36,3.141326505e-16,3.142579513e-12,1.180868438e-19,4.355136737e-11,1.49430567e-36,2.146139377e-10,8.553994318e-11,0,2.727701176e-09,3.402496077e-06,1.331202475e-05,4.148171336e-13,4.133997322e-07,3.426129751e-06,4.148171336e-13,1.331202475e-05,5.104234788e-06
-178.8235321,32.23529434,32.24338913,32.16712189,32.32178879,32.14644623,32.22794342,32.22133636,32.14644623,32.32178879,0.0619167313,7.764705658,7.760184288,7.78543663,7.736856937,7.789262772,7.770249367,7.768398285,7.736856937,7.789262772,0.01892820559,2.5,2.493799686,2.496420145,2.510066986,2.486310482,2.496069908,2.496533394,2.486310482,2.510066986,0.007685919758,1.875,1.873547196,1.871417522,1.871752381,1.87574482,1.873364925,1.873165369,1.871417522,1.87574482,0.001542120823,0,0.001485408749,0.003697069129,0.002175595146,0.000141515513,0.001692843856,0.001838486409,0.000141515513,0.003697069129,0.001148351701,0,2.310385633e-10,3.744379986e-36,4.14863185e-16,4.147793654e-12,1.474387403e-19,4.703735665e-11,3.744379986e-36,2.310385633e-10,9.201463202e-11,0,1.712482378e-09,3.57465774e-06,1.274022907e-05,1.742345417e-13,3.398283752e-07,3.331285598e-06,1.742345417e-13,1.274022907e-05,4.893256573e-06
-160,32,32.00333405,31.96886253,32.08158493,31.92352104,32.00769806,31.99700356,31.92352104,32.08158493,0.05196162686,8,7.998467445,8.009921074,7.971141338,8.02225399,7.999433517,8.000244141,7.971141338,8.02225399,0.01690481231,2.5,2.489259958,2.488937378,2.508877516,2.486862183,2.491260767,2.493039608,2.486862183,2.508877516,0.008040873334,1.875,1.873321414,1.871392846,1.870984793,1.875547767,1.873449326,1.872939348,1.870984793,1.875547767,0.001638405025,0,0.002222877694,0.004484823905,0.002937095938,0.0002188492072,0.002224414377,0.002417612355,0.0002188492072,0.004484823905,0.001374993357,0,2.494855988e-10,9.568176763e-36,5.50636902e-16,5.16206175e-12,1.850876979e-19,5.092964245e-11,9.568176763e-36,2.494855988e-10,9.929810446e-11,0,1.073135247e-09,3.766596137e-06,1.221700677e-05,7.44502455e-14,2.803313066e-07,3.253001751e-06,7.44502455e-14,1.221700677e-05,4.703424111e-06
-141.1764679,31.76470566,31.75774384,31.76454163,31.83600235,31.72360229,31.78369331,31.77311707,31.72360229,31.83600235,0.03695403412,8.235294342,8.237909317,8.235871315,8.206177711,8.249246597,8.226922989,8.231225967,8.206177711,8.249246597,0.01440083608,2.5,2.484598875,2.481179714,2.505455256,2.488368511,2.486194849,2.489159346,2.481179714,2.505455256,0.008478711359,1.875,1.872929573,1.871175528,1.86938107,1.875426769,1.873340249,1.87245059,1.86938107,1.875426769,0.002045790665,0,0.003343605669,0.005455587525,0.003964657895,0.0003516659781,0.002922744956,0.003207652364,0.0003516659781,0.005455587525,0.001666288357,0,2.702449098e-10,2.493468317e-35,7.344762975e-16,6.232694916e-12,2.335732643e-19,5.529566735e-11,2.493468317e-35,2.702449098e-10,1.075017228e-10,0,6.714228062e-10,3.980826932e-06,1.174966656e-05,3.205768306e-14,2.320927166e-07,3.19265132e-06,3.205768306e-14,1.174966656e-05,4.538510439e-06
-122.3529434,31.52941132,31.50663185,31.55408287,31.5886097,31.51677704,31.55609512,31.54443932,31.50663185,31.5886097,0.02957865596,8.470588684,8.478384972,8.46317482,8.449157715,8.477186203,8.452568054,8.464094162,8.449157715,8.478384972,0.01210307889,2.5,2.479813576,2.473144054,2.490076303,2.489625692,2.480876684,2.4827075,2.473144054,2.490076303,0.006408538669,1.875,1.872368455,1.870758414,1.86926043,1.875093102,1.873038888,1.87210393,1.86926043,1.875093102,0.001988726901,0,0.00505398633,0.006654525176,0.005322321318,0.0005679797614,0.003839296289,0.004287621472,0.0005679797614,0.006654525176,0.002063825494,0,2.936531573e-10,6.626902208e-35,9.762166949e-16,7.567006917e-12,2.962571145e-19,6.024422627e-11,6.626902208e-35,2.936531573e-10,1.167412556e-10,0,4.195322145e-10,4.220169103e-06,1.159479689e-05,1.374729391e-14,1.928790141e-07,3.201652817e-06,1.374729391e-14,1.159479689e-05,4.495184839e-06
-103.5294113,31.29411697,31.25001335,31.33742332,31.33690262,31.30304909,31.32480812,31.31044006,31.25001335,31.33742332,0.03268277645,8.705882072,8.719760895,8.69170475,8.692260742,8.705873489,8.69178772,8.700277328,8.69170475,8.719760895,0.01114230324,2.5,2.474900246,2.464825153,2.473083258,2.490628004,2.476896048,2.476066589,2.464825153,2.490628004,0.008358866908,1.875,1.87163353,1.870133638,1.869059443,1.874541163,1.87179637,1.8714329,1.869059443,1.874541163,0.001852298155,0,0.007674159948,0.008138368838,0.00713731721,0.0009217108018,0.004994731862,0.00577325793,0.0009217108018,0.008138368838,0.002653731033,0,3.201045817e-10,1.79621862e-34,1.302113257e-15,9.237400775e-12,3.72947278e-19,6.586865775e-11,1.79621862e-34,3.201045817e-10,1.271682898e-10,0,2.618679162e-10,4.487944352e-06,1.149916989e-05,5.875404228e-15,1.716286988e-07,3.231800974e-06,5.875404228e-15,1.149916989e-05,4.476143658e-06
-84.70587921,31.05882263,31.0253582,31.11450386,31.08063889,31.08245087,31.09024429,31.07863998,31.0253582,31.11450386,0.02925182134,8.941176414,8.952308655,8.921327591,8.934243202,8.935096741,8.93162632,8.934920311,8.921327591,8.952308655,0.009984553792,2.5,2.464986563,2.456221342,2.455951929,2.491367817,2.472954512,2.468296528,2.455951929,2.491367817,0.01313876919,1.875,1.868386626,1.869294524,1.868544459,1.873766184,1.87023139,1.870044708,1.868386626,1.873766184,0.001972155645,0,0.01055457722,0.009978366084,0.009564986452,0.001502252882,0.006482786033,0.007616593502,0.001502252882,0.01055457722,0.003366797464,0,3.488920819e-10,4.964856511e-34,1.744468484e-15,1.133782044e-11,4.706517065e-19,7.204632724e-11,4.964856511e-34,3.488920819e-10,1.384925091e-10,0,1.675577316e-10,4.787954367e-06,1.142729161e-05,2.504494736e-15,1.55092053e-07,3.274101346e-06,2.504494736e-15,1.142729161e-05,4.470634394e-06
-65.88235474,30.8235302,30.80822945,30.88528252,30.81996918,30.85503769,30.85263443,30.84422874,30.80822945,30.88528252,0.02741304971,9.176470757,9.18215847,9.151907921,9.174955368,9.164637566,9.169148445,9.168561935,9.151907921,9.18215847,0.01018668432,2.5,2.453260422,2.447327375,2.438693762,2.491840601,2.468773127,2.459979057,2.438693762,2.491840601,0.01871236227,1.875,1.864153028,1.868234038,1.867716312,1.872762918,1.868481159,1.868269324,1.864153028,1.872762918,0.002738183131,0,0.01406475157,0.01226407941,0.01280645188,0.002457975876,0.008406648412,0.00999998115,0.002457975876,0.01406475157,0.004217708949,0,3.810562421e-10,1.399297455e-33,2.347017971e-15,1.399035575e-11,5.966322443e-19,7.900979176e-11,1.399297455e-33,3.810562421e-10,1.511203801e-10,0,1.08115128e-10,5.124560175e-06,1.137879008e-05,1.065648339e-15,1.406945813e-07,3.328830644e-06,1.065648339e-15,1.137879008e-05,4.480004463e-06
-47.05882263,30.58823586,30.58625031,30.63875198,30.5550499,30.62087631,30.6121769,30.60262108,30.5550499,30.63875198,0.02919256687,9.411765099,9.412349701,9.39382267,9.414248466,9.394265175,9.404209137,9.40377903,9.39382267,9.414248466,0.00863589067,2.5,2.441335678,2.435553789,2.421319246,2.492040157,2.464358091,2.450921535,2.421319246,2.492040157,0.02480174974,1.875,1.859706163,1.865427256,1.86657548,1.871527314,1.866548657,1.865957022,1.859706163,1.871527314,0.003771327669,0,0.01878570579,0.01542324666,0.0171249304,0.004035194404,0.01088915672,0.01325164549,0.004035194404,0.01878570579,0.005307887215,0,4.175078339e-10,4.224001564e-33,3.170522249e-15,1.73541858e-11,7.595842918e-19,8.697303294e-11,4.224001564e-33,4.175078339e-10,1.654039961e-10,0,6.977442235e-11,5.466506536e-06,1.135346884e-05,4.529830029e-16,1.281353974e-07,3.389636277e-06,4.529830029e-16,1.135346884e-05,4.502270258e-06
-28.23529434,30.35294151,30.3594532,30.38373947,30.30246735,30.38007355,30.36906052,30.3589592,30.30246735,30.38373947,0.02950758487,9.647058487,9.642747879,9.63764286,9.651568413,9.623746872,9.636672974,9.638476372,9.623746872,9.651568413,0.009061483666,2.5,2.429214001,2.423070192,2.396839857,2.491963625,2.459714651,2.440160513,2.396839857,2.491963625,0.03272464126,1.875,1.855044484,1.862122774,1.866471171,1.870056272,1.86443758,1.86362648,1.855044484,1.870056272,0.005020042881,0,0.02514062822,0.01949584484,0.02334076539,0.006642455235,0.01408534497,0.01774100587,0.006642455235,0.02514062822,0.006719119847,0,4.589074953e-10,1.310468579e-32,4.217084818e-15,2.163746439e-11,9.70989581e-19,9.610982843e-11,1.310468579e-32,4.589074953e-10,1.815922829e-10,0,4.505207318e-11,5.846148269e-06,1.146554132e-05,1.925286037e-16,1.171600985e-07,3.485778961e-06,1.925286037e-16,1.146554132e-05,4.580317636e-06
-9.411765099,30.11764717,30.12787247,30.12275696,30.08228683,30.12716103,30.1234951,30.11671448,30.08228683,30.12787247,0.01732848585,9.882352829,9.873203278,9.881309509,9.887593269,9.873292923,9.866402626,9.87635994,9.866402626,9.887593269,0.007337644696,2.5,2.41689539,2.407914877,2.35244441,2.473823547,2.454850197,2.421185732,2.35244441,2.473823547,0.04200934991,1.875,1.850168347,1.858338475,1.851460457,1.864840388,1.862151027,1.857391715,1.850168347,1.864840388,0.005768656731,0,0.03369668871,0.0246485509,0.03412880749,0.01097511966,0.01818973571,0.02432778105,0.01097511966,0.03412880749,0.008943250403,0,5.060263875e-10,4.145354967e-32,4.740184414e-15,2.70928089e-11,1.246028789e-18,1.066247854e-10,4.145354967e-32,5.060263875e-10,1.999762578e-10,0,2.911172692e-11,6.277553894e-06,1.262825208e-05,8.96797324e-17,1.075521396e-07,3.802677384e-06,8.96797324e-17,1.262825208e-05,5.031703949e-06
9.411765099,29.88235283,29.89225578,29.85861969,29.85850906,29.86714554,29.87015533,29.86933517,29.85850906,29.89225578,0.01235190406,10.11764717,10.11015224,10.12383938,10.12176418,10.1248827,10.11390114,10.11890697,10.11015224,10.1248827,0.005829326343,2.5,2.36789465,2.382107735,2.308109999,2.453112125,2.42525053,2.387295246,2.308109999,2.453112125,0.0498920083,1.875,1.839004159,1.853366137,1.836295843,1.858930469,1.857691884,1.849057794,1.836295843,1.858930469,0.009534380399,0,0.04564345628,0.031001525,0.04972166941,0.01815380156,0.02349359728,0.0336028114,0.01815380156,0.04972166941,0.01226726919,0,5.710488193e-10,1.336178198e-31,5.349799956e-15,3.408468993e-11,1.605171689e-18,1.210277711e-10,1.336178198e-31,5.710488193e-10,2.253973674e-10,0,1.866725177e-11,6.778770057e-06,1.393311322e-05,4.234296528e-17,1.034612822e-07,4.16307239e-06,4.234296528e-17,1.393311322e-05,5.539643098e-06
28.23529434,29.64705849,29.65214729,29.5878849,29.63128471,29.60088921,29.61367798,29.61717606,29.5878849,29.65214729,0.02261641622,10.35294151,10.34871006,10.36602211,10.35394382,10.37577629,10.36249256,10.36138821,10.34871006,10.37577629,0.009443133138,2.5,2.308820248,2.355738878,2.263874292,2.431993484,2.3907125,2.350227833,2.263874292,2.431993484,0.05920561403,1.875,1.825953603,1.848089099,1.820989609,1.852752924,1.852674007,1.840091705,1.820989609,1.852752924,0.013764848,0,0.06200034544,0.03902825713,0.07208473235,0.0300112702,0.03028807603,0.0466825366,0.0300112702,0.07208473235,0.01723487303,0,6.501015837e-10,4.387515267e-31,6.061839991e-15,4.307985219e-11,2.074965609e-18,1.386375043e-10,4.387515267e-31,6.501015837e-10,2.562756951e-10,0,1.19568886e-11,7.347113296e-06,1.539846744e-05,2.006138475e-17,1.007718353e-07,4.569273187e-06,2.006138475e-17,1.539846744e-05,6.110838513e-06
47.05882263,29.41176414,29.40741158,29.31064224,29.39253998,29.37594986,29.35535049,29.36837769,29.31064224,29.40741158,0.03366864473,10.5882349,10.58690071,10.60765457,10.59475994,10.60304451,10.6080637,10.6000843,10.58690071,10.6080637,0.008147372864,2.5,2.249887228,2.328824997,2.211045027,2.382035255,2.356022596,2.305563211,2.211045027,2.382035255,0.06475915015,1.875,1.812712193,1.842506528,1.803287387,1.83729744,1.847491741,1.828659058,1.803287387,1.847491741,0.01743025146,0,0.08415263146,0.04916039482,0.1014767215,0.04783788696,0.03894657642,0.06431484222,0.03894657642,0.1014767215,0.02416294441,0,7.424675874e-10,1.46679464e-30,6.92492506e-15,5.27658299e-11,2.690772831e-18,1.590480803e-10,1.46679464e-30,7.424675874e-10,2.924246678e-10,0,7.67115798e-12,7.992633982e-06,1.700991379e-05,1.346631674e-17,9.855769179e-08,5.020222488e-06,1.346631674e-17,1.700991379e-05,6.741156085e-06
65.88235474,29.1764698,29.18341637,29.13685417,29.14134789,29.18400955,29.12390327,29.15390587,29.12390327,29.18400955,0.02500288002,10.82352924,10.82013416,10.84006119,10.83752823,10.81425762,10.83841801,10.83008003,10.81425762,10.84006119,0.01071344875,2.5,2.191662312,2.298317671,2.144161463,2.29680872,2.321833372,2.250556707,2.144161463,2.321833372,0.06969823688,1.875,1.800232172,1.825614452,1.785205245,1.813888669,1.841545582,1.813297272,1.785205245,1.841545582,0.0195442494,0,0.1025868729,0.06624509394,0.1196700856,0.07378806174,0.05044201016,0.08254642785,0.05044201016,0.1196700856,0.02511143871,0,8.495920634e-10,4.257640915e-30,7.90652232e-15,6.288822241e-11,3.299496284e-18,1.82497642e-10,4.257640915e-30,8.495920634e-10,3.344352573e-10,0,4.948603593e-12,8.83283883e-06,1.879582305e-05,1.215606099e-17,9.571305526e-08,5.544875876e-06,1.215606099e-17,1.879582305e-05,7.450945304e-06
84.70587921,28.94117737,28.96938705,28.99124908,28.88646317,28.98326492,28.97892952,28.96185875,28.88646317,28.99124908,0.0383525677,11.05882359,11.05015469,11.04105663,11.07709312,11.03496265,11.04351902,11.04935646,11.03496265,11.07709312,0.01469764672,2.5,2.133981228,2.268908501,2.078001022,2.179016829,2.27916193,2.187813997,2.078001022,2.27916193,0.07740156353,1.875,1.788111806,1.803685665,1.766999722,1.789562702,1.820572495,1.793786407,1.766999722,1.820572495,0.01779357903,0,0.1177666932,0.08909767121,0.1408175528,0.1128213331,0.0716631934,0.1064332873,0.0716631934,0.1408175528,0.02392076142,0,9.745230178e-10,1.141030512e-29,9.071306125e-15,7.496904486e-11,3.081305064e-18,2.099002361e-10,1.141030512e-29,9.745230178e-10,3.834123297e-10,0,3.205912315e-12,9.788961506e-06,2.080611193e-05,1.119535689e-17,8.74070949e-08,6.136496722e-06,1.119535689e-17,2.080611193e-05,8.251578947e-06
103.5294113,28.70588303,28.75123405,28.81976891,28.62812996,28.78150177,28.80548286,28.75722313,28.62812996,28.81976891,0.06860224903,11.29411793,11.27931404,11.24709511,11.31332874,11.26715755,11.26041222,11.2734623,11.24709511,11.31332874,0.02248937264,2.5,2.076615095,2.207844496,2.012640238,2.044693232,2.231704235,2.114699602,2.012640238,2.231704235,0.08846862614,1.875,1.775828004,1.778724194,1.748689294,1.76235497,1.793999314,1.771919012,1.748689294,1.793999314,0.01536373049,0,0.1350951195,0.120116204,0.1652871668,0.1510489434,0.1028655544,0.1348825991,0.1028655544,0.1652871668,0.02204073966,0,1.121266968e-09,3.254339522e-29,1.045659463e-14,8.715741323e-11,2.932584814e-18,2.416869482e-10,3.254339522e-29,1.121266968e-09,4.410834475e-10,0,2.082207453e-12,1.120839534e-05,2.306987335e-05,1.025206162e-17,7.965947901e-08,6.871586265e-06,1.025206162e-17,2.306987335e-05,9.184334886e-06
122.3529434,28.47058868,28.48553276,28.61440468,28.29152107,28.57738495,28.58603096,28.51097488,28.29152107,28.61440468,0.1179395691,11.52941132,11.52322006,11.47567463,11.58794022,11.49501038,11.49287891,11.51494408,11.47567463,11.58794022,0.0395556353,2.5,2.00507021,2.055787802,1.910121322,1.909231901,2.114373446,1.998916864,1.909231901,2.114373446,0.08066031337,1.875,1.75827992,1.74740386,1.718075395,1.734888911,1.754453659,1.742620468,1.718075395,1.75827992,0.01463120896,0,0.158557564,0.1620304883,0.2031803131,0.1869854033,0.1497418731,0.1720991433,0.1497418731,0.2031803131,0.01986071281,0,1.344304446e-09,9.877023988e-29,1.321673534e-14,1.006842734e-10,2.933435156e-18,2.890003792e-10,9.877023988e-29,1.344304446e-09,5.290908822e-10,0,1.31676072e-12,1.381680431e-05,2.758209121e-05,9.422150487e-18,7.360640097e-08,8.294500731e-06,9.422150487e-18,2.758209121e-05,1.102440547e-05
141.1764679,28.23529434,28.10180092,28.29408455,27.94245529,28.36873245,28.30245209,28.2019043,27.94245529,28.36873245,0.1573360562,11.76470566,11.80540562,11.7395277,11.85935974,11.72014904,11.74158001,11.7732048,11.72014904,11.85935974,0.05178562552,2.5,1.897160888,1.852744102,1.805977702,1.777161598,1.894031048,1.845415115,1.777161598,1.897160888,0.04755775258,1.875,1.727414012,1.704432607,1.686132193,1.707334399,1.706169009,1.706296563,1.686132193,1.727414012,0.01309286989,0,0.1973020881,0.2235686779,0.2494614124,0.2304071635,0.2167410105,0.2234960794,0.1973020881,0.2494614124,0.01705123484,0,1.785924519e-09,4.179517869e-28,1.699695953e-14,1.16664664e-10,3.283813147e-18,3.805212256e-10,4.179517869e-28,1.785924519e-09,7.041526806e-10,0,7.763918631e-13,1.900238931e-05,3.331111293e-05,8.741632306e-18,7.307023964e-08,1.047731439e-05,8.741632306e-18,3.331111293e-05,1.357833389e-05
160,28,27.68495178,27.72498894,27.49276924,27.87398338,27.7808876,27.71151733,27.49276924,27.87398338,0.1264479309,12,12.10371494,12.10525799,12.16962528,12.04160786,12.0727272,12.09858608,12.04160786,12.16962528,0.04250314832,0,1.761818051,1.569753051,1.604527354,1.594286323,1.571935534,1.620464087,1.569753051,1.761818051,0.07189829648,1.25,1.69210577,1.644807458,1.642277479,1.658972263,1.644119501,1.65645659,1.642277479,1.69210577,0.0187943913,0.8333333135,0.2454412282,0.3112077415,0.3053858578,0.2935307622,0.3065459132,0.2924222946,0.2454412282,0.3112077415,0.02420277894,0,2.426118417e-09,3.604511165e-27,2.304839499e-14,1.846301723e-10,5.422856302e-18,5.221543198e-10,3.604511165e-27,2.426118417e-09,9.546635704e-10,0,4.545858048e-13,3.218026905e-05,5.028389933e-05,8.271171678e-18,8.190286849e-08,1.650921513e-05,8.271171678e-18,5.028389933e-05,2.098225923e-05
178.8235321,27.05882263,27.02887535,27.01820946,26.94261169,27.26691437,27.0416832,27.05965805,26.94261169,27.26691437,0.1092187613,12.47058868,12.47995758,12.48962307,12.51544094,12.39466572,12.47194672,12.47032738,12.39466572,12.51544094,0.04056502879,0,1.543923378,1.277251005,1.375500202,1.401690364,1.18984735,1.357642412,1.18984735,1.543923378,0.1196475476,1.25,1.63415277,1.585684299,1.593433022,1.599615574,1.569801688,1.596537471,1.569801688,1.63415277,0.02129139006,0.8333333135,0.3200685978,0.3920480907,0.3739725649,0.3652234972,0.419021517,0.3740668595,0.3200685978,0.419021517,0.03267498314,0,4.00715594e-09,3.582579754e-26,3.491982772e-14,3.219500777e-10,1.276571213e-17,8.658281869e-10,3.582579754e-26,4.00715594e-09,1.575605091e-09,0,2.353376825e-13,6.11291689e-05,8.023148985e-05,8.018835269e-18,1.022126312e-07,2.82925721e-05,8.018835269e-18,8.023148985e-05,3.513268894e-05
197.6470642,26.11764717,26.13798332,26.2093029,26.12959862,26.46019363,26.23320007,26.23405457,26.12959862,26.46019363,0.1199107766,12.94117641,12.93378735,12.89731598,12.93587589,12.82023716,12.89188385,12.89581871,12.82023716,12.93587589,0.0418962799,0,1.284968376,0.9788376093,1.12426281,1.13987875,0.8411304951,1.073815584,0.8411304951,1.284968376,0.151431784,1.25,1.559673548,1.521972418,1.543920517,1.529756904,1.491888285,1.52944243,1.491888285,1.559673548,0.02275850996,0.8333333135,0.413751334,0.4804912806,0.4462057054,0.4581103325,0.5211991668,0.4639515877,0.413751334,0.5211991668,0.03583279997,0,7.888695919e-09,4.334278901e-25,8.606402266e-14,6.196099189e-10,3.415408566e-17,1.701678465e-09,4.334278901e-25,7.888695919e-09,3.102801571e-09,0,1.085020948e-13,0.0001313559187,0.0001170695468,8.577689244e-18,1.354660526e-07,4.971218732e-05,8.577689244e-18,0.0001313559187,6.099699385e-05
216.4705811,25.1764698,25.15782738,25.29620552,25.25123787,25.3342762,25.37355423,25.28261948,25.15782738,25.37355423,0.07440429926,13.4117651,13.41193771,13.34101582,13.36270809,13.34091949,13.32471466,13.35625935,13.32471466,13.41193771,0.03034603968,0,0.9100924134,0.7120144963,0.8826987743,0.811892271,0.5808734298,0.7795142531,0.5808734298,0.9100924134,0.1206320301,1.25,1.480746984,1.452919602,1.495219946,1.445968747,1.419023395,1.458775759,1.419023395,1.495219946,0.02679357491,0.8333333135,0.5235419273,0.5731844902,0.5200343132,0.572824657,0.6180966496,0.5615364313,0.5200343132,0.6180966496,0.03640925139,0,1.632794877e-08,6.365945789e-24,2.464192316e-13,1.503520641e-09,1.04423532e-16,3.566343221e-09,6.365945789e-24,1.632794877e-08,6.407315567e-09,0,4.869359988e-14,0.0002450901957,0.0001683208684,1.086420671e-17,1.781068448e-07,8.271783736e-05,1.086420671e-17,0.0002450901957,0.0001041056748
235.2941132,24.23529434,24.16211891,24.33501053,24.35244942,24.22756958,24.4060955,24.29664993,24.16211891,24.4060955,0.08880782127,13.88235283,13.89643764,13.83636761,13.83000946,13.87240982,13.81131268,13.84930706,13.81131268,13.89643764,0.03078450821,0,0.4652901888,0.499214083,0.6025961637,0.3358662724,0.4113087356,0.4628551006,0.3358662724,0.6025961637,0.08903781325,1.25,1.403605938,1.365022898,1.430867195,1.362248778,1.355426908,1.383434415,1.355426908,1.430867195,0.02908262238,0.8333333135,0.6498475075,0.6744813323,0.6009797454,0.6943759322,0.6922237873,0.6623817086,0.6009797454,0.6943759322,0.0346060358,0,3.354715261e-08,9.536865125e-23,6.94713113e-13,3.528453529e-09,4.265214024e-16,7.415260406e-09,9.536865125e-23,3.354715261e-08,1.313720777e-08,0,2.18721593e-14,0.0002178443974,0.0002335640165,1.395886143e-17,2.230596579e-07,9.032629168e-05,1.395886143e-17,0.0002335640165,0.0001106473574
254.1176453,23.29411697,23.30732918,23.32818794,23.45372391,23.24875069,23.39653015,23.34690475,23.24875069,23.45372391,0.07130747288,14.35294151,14.34770584,14.32220554,14.27070808,14.37136555,14.30126095,14.322649,14.27070808,14.37136555,0.03509031609,0,0.2219863832,0.072247006,0.38368541,0.1332769096,0.231552735,0.2085496932,0.072247006,0.38368541,0.1054766476,1.25,1.34823966,1.289865613,1.371250033,1.309515476,1.30131948,1.324038148,1.289865613,1.371250033,0.03069033474,0.8333333135,0.718298316,0.7877597809,0.6790063381,0.7653048635,0.7619744539,0.7424687147,0.6790063381,0.7877597809,0.03889710829,0,6.161280908e-08,1.435257317e-21,1.921705633e-12,7.471560259e-09,1.747112286e-15,1.381725845e-08,1.435257317e-21,6.161280908e-08,2.407230504e-08,0,1.04118552e-14,0.0001555699564,0.0003237131459,1.85921482e-17,2.94198486e-07,9.591546404e-05,1.85921482e-17,0.0003237131459,0.0001288358908
272.9411621,22.35294151,22.48425674,22.35378075,22.554039,22.33550644,22.29158211,22.40383339,22.29158211,22.554039,0.09879659116,14.82352924,14.77259445,14.81052494,14.71276093,14.84124851,14.83248615,14.79392242,14.71276093,14.84124851,0.04699921981,0,0.1030340195,0.000583274872,0.2158195674,0.05578254908,0.0640636012,0.08785660565,0.000583274872,0.2158195674,0.07185591012,1.25,1.298382282,1.255367517,1.314857602,1.286579728,1.271991134,1.285435677,1.255367517,1.314857602,0.02058845758,0.8333333135,0.7773861885,0.8256869912,0.7534971237,0.7927860618,0.8061864376,0.7911085486,0.7534971237,0.8256869912,0.02461198159,0,1.102161278e-07,9.972660717e-21,5.198193872e-12,1.461513399e-08,6.903429058e-15,2.496729223e-08,9.972660717e-21,1.102161278e-07,4.299852918e-08,0,5.205637489e-15,7.348569488e-05,0.0003845230094,2.566223129e-17,4.376243226e-07,9.168926772e-05,2.566223129e-17,0.0003845230094,0.0001491466974
291.7647095,21.41176414,21.51578712,21.3767128,21.58874702,21.41982269,21.29140663,21.43849564,21.29140663,21.58874702,0.104259707,15.29411793,15.23157501,15.32208824,15.20490456,15.29095554,15.34106731,15.27811718,15.20490456,15.34106731,0.05212918296,0,0.03613420948,3.661515848e-06,0.1005491316,0.02330656163,0.01728970185,0.03545665368,3.661515848e-06,0.1005491316,0.03456028551,1.25,1.265626907,1.253209829,1.270048499,1.264404774,1.259621501,1.262582302,1.253209829,1.270048499,0.005743599962,0.8333333135,0.8164978027,0.8299792409,0.803165257,0.8172015548,0.8230365515,0.8179761171,0.803165257,0.8299792409,0.008852455765,0,1.897192732e-07,5.37638253e-20,1.599444015e-11,2.874161709e-08,2.659597226e-14,4.369538331e-08,5.37638253e-20,1.897192732e-07,7.385533252e-08,0,2.671069907e-15,2.844473966e-05,0.0003266092681,3.626264845e-17,6.735232887e-07,7.114550681e-05,3.626264845e-17,0.0003266092681,0.0001281988807
310.5882263,20.47058868,20.49069977,20.40358543,20.54536247,20.51047325,20.32667542,20.45536041,20.32667542,20.54536247,0.07953256369,15.76470566,15.75873756,15.80662155,15.73846054,15.71733952,15.82756901,15.76974487,15.71733952,15.82756901,0.04135144874,0,0.01008211356,2.669943555e-08,0.05149979889,0.009921647608,0.00473539345,0.01524779666,2.669943555e-08,0.05149979889,0.01850548387,1.25,1.259426832,1.249977469,1.264957786,1.243072867,1.252755404,1.254038095,1.243072867,1.264957786,0.007571635302,0.8333333135,0.8238642812,0.833798945,0.8128738999,0.8385736346,0.8300385475,0.827829957,0.8128738999,0.8385736346,0.008892058395,0,3.067488592e-07,2.904893134e-19,5.644655576e-11,5.651343571e-08,1.0166248e-13,7.266377366e-08,2.904893134e-19,3.067488592e-07,1.190701724e-07,0,1.398424503e-15,1.137618619e-05,0.000229499783,5.220008951e-17,1.053886422e-06,4.838597306e-05,5.220008951e-17,0.000229499783,9.065833729e-05
329.4117737,19.52941132,19.49777794,19.43865395,19.52803802,19.46504974,19.35680962,19.45726585,19.35680962,19.52803802,0.05856342986,16.23529434,16.25622559,16.2638092,16.24011803,16.25569153,16.29979134,16.26312637,16.24011803,16.29979134,0.01988500729,0,0.00295233936,2.28973604e-10,0.02679773048,0.001892284025,0.001327086939,0.00659388816,2.28973604e-10,0.02679773048,0.01014672127,1.25,1.253204942,1.245767355,1.259494781,1.241162896,1.246056795,1.249137282,1.241162896,1.259494781,0.006453840528,0.8333333135,0.8300450444,0.8371573091,0.8215026855,0.8411729932,0.8363922238,0.8332540393,0.8215026855,0.8411729932,0.006872925442,0,4.900953741e-07,1.560368279e-18,1.930623994e-10,1.319173464e-07,3.896095686e-13,1.244412431e-07,1.560368279e-18,4.900953741e-07,1.898249735e-07,0,7.66022028e-16,4.709963378e-06,0.0001638620015,5.383265618e-17,1.664399178e-06,3.404727249e-05,5.383265618e-17,0.0001638620015,6.493015098e-05
348.2352905,18.58823586,18.53563881,18.4858551,18.53878784,18.47637939,18.34707832,18.47674751,18.34707832,18.53878784,0.06959075481,16.70588303,16.72525024,16.69363785,16.71095085,16.759758,16.79896164,16.73771095,16.69363785,16.79896164,0.03755404055,0,0.000912000949,2.332032787e-12,0.01425673999,0.000345377659,0.0003781544801,0.00317845447,2.332032787e-12,0.01425673999,0.005546815228,1.25,1.246927381,1.240681767,1.25372839,1.243500233,1.241618991,1.245291352,1.240681767,1.25372839,0.004728695843,0.8333333135,0.8358421922,0.8400706053,0.8291121721,0.8411165476,0.8409196138,0.8374121785,0.8291121721,0.8411165476,0.004570484627,0,7.740636079e-07,8.26994166e-18,6.383792384e-10,2.977810993e-07,1.519165219e-12,2.144969073e-07,8.26994166e-18,7.740636079e-07,3.025901094e-07,0,4.380925872e-16,2.021525461e-06,0.0001188683455,5.255093321e-17,2.685330628e-06,2.471504013e-05,5.255093321e-17,0.0001188683455,4.708888446e-05
367.0588379,17.64705849,17.60470772,17.56388664,17.58048439,17.52040863,17.35117722,17.52413368,17.35117722,17.60470772,0.09074766189,17.1764698,17.16710663,17.18821335,17.17098045,17.22572708,17.26942825,17.20429039,17.16710663,17.26942825,0.03860862181,0,0.0002972814254,2.313922234e-14,0.005888259038,6.897751155e-05,0.0001126575371,0.001273435075,2.313922234e-14,0.005888259038,0.002309512347,1.25,1.24062705,1.2435323,1.247263432,1.245410919,1.23696661,1.242760062,1.23696661,1.247263432,0.003633663524,0.8333333135,0.8412742019,0.8390561938,0.8350787163,0.840121448,0.8449482918,0.8400956988,0.8350787163,0.8449482918,0.003199621104,0,1.207906507e-06,4.178775834e-17,2.03609174e-09,6.585394203e-07,5.826599619e-12,3.7369756e-07,4.178775834e-17,1.207906507e-06,4.887672276e-07,0,2.609163498e-16,6.983458434e-07,7.365555211e-05,5.273870321e-17,4.337147857e-06,1.573820919e-05,5.273870321e-17,7.365555211e-05,2.90033895e-05
385.8823547,16.70588303,16.67188072,16.66287041,16.65702248,16.47513199,16.56978798,16.60733795,16.47513199,16.67188072,0.07563939691,17.64705849,17.60585785,17.67118835,17.66103935,17.72907066,17.69440842,17.67231369,17.60585785,17.72907066,0.04063074291,0,9.921373567e-05,2.666934851e-16,0.00112012052,1.156507915e-05,4.030185301e-05,0.0002542402362,2.666934851e-16,0.00112012052,0.0004342996399,1.25,1.234970331,1.247114658,1.245073795,1.249367952,1.239463091,1.243198037,1.234970331,1.249367952,0.005264432169,0.8333333135,0.8466849923,0.8370712399,0.8380416036,0.8311975002,0.843301475,0.8392593265,0.8311975002,0.8466849923,0.005343090743,0,1.88957938e-06,2.048330807e-16,6.230172822e-09,1.463414833e-06,1.654842929e-11,6.7184817e-07,2.048330807e-16,1.88957938e-06,8.312920272e-07,0,1.563474193e-16,2.403097881e-07,2.887983464e-05,5.54312125e-17,7.033206657e-06,7.23067069e-06,5.54312125e-17,2.887983464e-05,1.115487066e-05
404.7058716,15.76470566,15.7552557,15.78217506,15.76445961,15.84996414,15.81300926,15.79297161,15.7552557,15.84996414,0.03464576602,18.11764717,18.10040283,18.12470818,18.12109566,18.07827759,18.09414291,18.10372543,18.07827759,18.12470818,0.01727690548,0,3.22586493e-05,3.729645299e-18,0.0002284889924,1.214832309e-06,1.510207585e-05,5.541290739e-05,3.729645299e-18,0.0002284889924,8.732059359e-05,1.25,1.237168193,1.24975276,1.242524981,1.24192524,1.242018819,1.242677927,1.237168193,1.24975276,0.004035710357,0.8333333135,0.8458980918,0.8348537683,0.8402881026,0.8399711251,0.8411483169,0.840431869,0.8348537683,0.8458980918,0.003514001844,0,2.636102863e-06,9.745683688e-16,1.836539631e-08,1.485541816e-06,4.552309224e-11,8.280110819e-07,9.745683688e-16,2.636102863e-06,1.070345547e-06,0,8.734836686e-17,8.672638785e-08,1.180077288e-05,6.150486225e-17,1.136168976e-05,4.649838047e-06,6.150486225e-17,1.180077288e-05,5.661250725e-06
423.5294189,14.82352924,14.86856174,14.92377853,14.90305042,15.27408504,15.07170677,15.00823689,14.86856174,15.27408504,0.1499401331,18.58823586,18.57661057,18.5496273,18.55267715,18.38184738,18.47023964,18.50619888,18.38184738,18.57661057,0.07177802175,0,1.087774308e-05,6.330046813e-20,4.998236909e-05,1.589300922e-07,5.8845485e-06,1.338071706e-05,6.330046813e-20,4.998236909e-05,1.874031841e-05,1.25,1.2402004,1.251526117,1.239671588,1.234863997,1.244253635,1.2421031,1.234863997,1.251526117,0.005574140232,0.8333333135,0.8435730934,0.8324354887,0.8418887854,0.8476326466,0.8388026953,0.8408665657,0.8324354887,0.8476326466,0.005089060869,0,3.567764452e-06,4.482116345e-15,5.213814092e-08,1.526909045e-06,1.22871574e-10,1.029386794e-06,4.482116345e-15,3.567764452e-06,1.397492383e-06,0,5.037970652e-17,3.282126571e-08,5.020456229e-06,6.916575909e-17,1.82536096e-05,4.661377716e-06,5.037970652e-17,1.82536096e-05,7.067646493e-06
442.3529358,13.88235283,13.99257851,14.08923817,14.07594299,14.10555267,14.18556786,14.08977699,13.99257851,14.18556786,0.06174783409,19.05882263,19.03287506,18.94696808,18.97406769,18.9768734,18.92412758,18.9709816,18.92412758,19.03287506,0.03646089882,0,3.788651156e-06,1.301746711e-21,1.03557104e-05,2.127118215e-08,2.870344815e-06,3.407195663e-06,1.301746711e-21,1.03557104e-05,3.789169796e-06,1.25,1.242826462,1.252514005,1.241998792,1.248146176,1.241393685,1.245375752,1.241393685,1.252514005,0.004298592918,0.8333333135,0.8411524892,0.829847753,0.8410961032,0.8359934688,0.8413826823,0.8378945589,0.829847753,0.8413826823,0.004503248259,0,4.833520507e-06,1.98585011e-14,1.426456322e-07,4.392019946e-06,4.544815912e-10,1.873728252e-06,1.98585011e-14,4.833520507e-06,2.241375569e-06,0,3.002336737e-17,1.301817321e-08,2.160940994e-06,3.264854084e-17,2.696148658e-05,5.827089353e-06,3.002336737e-17,2.696148658e-05,1.060015802e-05
461.1764832,12.94117641,13.12887478,13.1850605,13.28005314,12.93366623,13.1340723,13.1323452,12.93366623,13.28005314,0.1132120937,19.52941132,19.46914291,19.39341927,19.37194824,19.53745651,19.45933914,19.44626236,19.37194824,19.53745651,0.05886573717,0,1.364128138e-06,7.984201323e-23,2.26092402e-06,3.346246391e-09,1.211659651e-06,9.680115909e-07,7.984201323e-23,2.26092402e-06,8.666626741e-07,1.25,1.245060325,1.253634334,1.244727969,1.262227416,1.249803305,1.251090646,1.244727969,1.262227416,0.006465348415,0.8333333135,0.8386471868,0.8280943036,0.8395846486,0.822465539,0.8340001702,0.8325583339,0.822465539,0.8395846486,0.00648558652,0,6.549715636e-06,1.304807092e-13,3.760040101e-07,1.354468077e-05,2.933174592e-09,4.09466702e-06,1.304807092e-13,1.354468077e-05,5.341667475e-06,0,1.84783116e-17,7.600040597e-09,9.630712157e-07,1.54079065e-17,3.258835932e-05,6.711806236e-06,1.54079065e-17,3.258835932e-05,1.294362391e-05
480,12,12.27885151,12.10556412,12.51437378,11.83028412,12.08946228,12.16370678,11.83028412,12.51437378,0.2264019102,20,19.88548851,19.95133781,19.74508667,20.03261566,19.97006798,19.91691971,19.74508667,20.03261566,0.09788709134,0,5.080579513e-07,1.630874627e-23,5.294951393e-07,6.225584492e-10,5.199078714e-07,3.116167022e-07,1.630874627e-23,5.294951393e-07,2.54270617e-07,1.25,1.246917844,1.254271984,1.247003078,1.27493155,1.258216143,1.256268144,1.246917844,1.27493155,0.01028952468,0.8333333135,0.8360701203,0.8293185234,0.8377123475,0.8092560172,0.8259993196,0.8276712298,0.8092560172,0.8377123475,0.0101586841,0,8.870454622e-06,1.712391622e-12,9.553451719e-07,3.976382504e-05,1.872008681e-08,9.921669516e-06,1.712391622e-12,3.976382504e-05,1.528765642e-05,0,1.173764657e-17,6.916999418e-09,4.457979799e-07,7.960682818e-18,3.966758595e-05,8.024059753e-06,7.960682818e-18,3.966758595e-05,1.582269579e-05
498.8235168,11.05882359,11.44374371,11.03168964,11.53307724,10.84844971,11.05199623,11.18179131,10.84844971,11.53307724,0.2617306709,20.47058868,20.28209877,20.49020958,20.2303009,20.54917717,20.45768356,20.40189552,20.2303009,20.54917717,0.1236119196,0,1.958015474e-07,3.590436512e-24,1.127670046e-07,1.10384063e-10,2.304799125e-07,1.078317737e-07,3.590436512e-24,2.304799125e-07,9.595540718e-08,1.25,1.248416185,1.254157186,1.249558568,1.271724105,1.266057611,1.257982731,1.248416185,1.271724105,0.009286002256,0.8333333135,0.8334317803,0.8302861452,0.8295739293,0.813093245,0.8179661632,0.8248702288,0.813093245,0.8334317803,0.00788822677,0,1.199867347e-05,2.223405314e-11,3.134965937e-06,6.697144272e-05,1.17695734e-07,1.644456097e-05,2.223405314e-11,6.697144272e-05,2.563929411e-05,0,7.689049939e-18,6.400071584e-09,1.481753031e-07,5.232047242e-18,4.860764238e-05,9.752443475e-06,5.232047242e-18,4.860764238e-05,1.942768176e-05
517.6470337,10.11764717,10.64811802,9.966129303,10.35331345,9.932583809,10.02785206,10.18559837,9.932583809,10.64811802,0.2753614783,20.94117737,20.66453552,21.00918961,20.84030914,21.01603317,20.95249557,20.89651108,20.66453552,21.01603317,0.1319754124,0,9.67416014e-08,8.533338168e-25,2.161678836e-08,2.242956168e-11,1.459490164e-07,5.286596405e-08,8.533338168e-25,1.459490164e-07,5.857181407e-08,1.25,1.250630379,1.253314257,1.258022904,1.267043829,1.268748403,1.259552002,1.250630379,1.268748403,0.007232485339,0.8333333135,0.8319106698,0.8310022354,0.8243014812,0.8176532984,0.8151782751,0.8240092397,0.8151782751,0.8319106698,0.006779437885,0,1.621960837e-05,2.837690083e-10,1.001823239e-05,0.0001059835122,7.197081686e-07,2.658826998e-05,2.837690083e-10,0.0001059835122,4.015416198e-05,0,4.888426903e-18,6.018299636e-09,3.354299594e-08,3.701778825e-18,5.318856711e-05,1.064562639e-05,3.701778825e-18,5.318856711e-05,2.127147309e-05
536.4705811,9.176470757,9.425309181,8.911410332,9.188999176,9.073285103,9.019626617,9.123725891,8.911410332,9.425309181,0.175312236,21.41176414,21.31021118,21.50762939,21.41599083,21.43629646,21.47514153,21.42905426,21.31021118,21.50762939,0.06729765236,0,1.805482981e-07,2.191609423e-25,4.36229719e-09,5.214061821e-12,1.610985265e-07,6.920286921e-08,2.191609423e-25,1.805482981e-07,8.321570277e-08,1.25,1.260766506,1.251772404,1.266242504,1.261916637,1.263473392,1.260834336,1.251772404,1.266242504,0.004888915922,0.8333333135,0.8241840005,0.8314742446,0.8191026449,0.8219699264,0.8209021091,0.8235265613,0.8191026449,0.8314742446,0.00430069305,0,2.664636304e-05,3.538097371e-09,3.041688615e-05,0.0001640360133,4.256741704e-06,4.507190897e-05,3.538097371e-09,0.0001640360133,6.066920832e-05,0,1.513826858e-18,5.749035914e-09,7.821872927e-09,2.745382675e-18,4.822561095e-05,9.647836123e-06,1.513826858e-18,4.822561095e-05,1.928888742e-05
555.2941284,8.235294342,8.190505028,7.86989975,8.034812927,8.199373245,8.023877144,8.063694,7.86989975,8.199373245,0.1220373735,21.88235283,21.91074753,21.98502731,21.95512199,21.89954567,21.97486687,21.94506264,21.89954567,21.98502731,0.0341642499,0,3.602485208e-07,6.085067179e-26,9.268082413e-10,1.229026212e-12,1.816219424e-07,1.085596963e-07,6.085067179e-26,3.602485208e-07,1.441112971e-07,1.25,1.269351244,1.249565601,1.273147106,1.250656724,1.257821441,1.260108471,1.249565601,1.273147106,0.009603676386,0.8333333135,0.8165160418,0.8317101598,0.8125211596,0.8330165148,0.8264662027,0.8240460157,0.8125211596,0.8330165148,0.008180330507,0,4.468599218e-05,4.28479261e-08,9.21552928e-05,0.0002618706203,2.458184463e-05,8.466732106e-05,4.28479261e-08,0.0002618706203,9.362387937e-05,0,5.106440279e-19,5.57603741e-09,1.895303026e-09,1.789039257e-18,4.407581946e-05,8.81665801e-06,5.106440279e-19,4.407581946e-05,1.762957982e-05
574.1176758,7.294117451,6.95301342,6.997454166,6.895846367,7.38340807,7.042883873,7.054521084,6.895846367,7.38340807,0.1714877039,22.35294151,22.46111679,22.45432091,22.45663261,22.31401443,22.45131493,22.42747879,22.31401443,22.46111679,0.05682302639,0,7.648908422e-07,1.831282968e-26,2.084033224e-10,3.292187486e-13,2.088552549e-07,1.947909567e-07,1.831282968e-26,7.648908422e-07,2.962974861e-07,1.25,1.276287675,1.248714328,1.278747559,1.239734411,1.251829743,1.259062648,1.239734411,1.278747559,0.01560243964,0.8333333135,0.8089622259,0.8339327574,0.8046697974,0.8431753516,0.8318605423,0.8245201111,0.8046697974,0.8431753516,0.01501053292,0,7.620944962e-05,4.475043625e-07,0.0002771571453,0.0004072185839,0.000138053103,0.0001798171579,4.475043625e-07,0.0004072185839,0.0001454914018,0,1.893540887e-19,5.529099845e-09,4.796923414e-10,1.234823904e-18,4.060058927e-05,8.121320207e-06,1.893540887e-19,4.060058927e-05,1.623963544e-05
592.9411621,6.352941036,5.854950905,6.16183567,5.925896645,6.621666431,6.078746319,6.128619194,5.854950905,6.621666431,0.2693239748,22.8235302,22.97886276,22.90380478,22.96430779,22.68527222,22.90431404,22.88731194,22.68527222,22.97886276,0.10553772,0,1.769322239e-06,5.954929551e-27,5.325478947e-11,9.899958457e-14,2.446189171e-07,4.027988894e-07,5.954929551e-27,1.769322239e-06,6.8979773e-07,1.25,1.270889044,1.2475245,1.252126098,1.229191184,1.245536923,1.249053597,1.229191184,1.270889044,0.01338243298,0.8333333135,0.8131376505,0.8362252116,0.8307961226,0.8525167108,0.8370772004,0.8339505196,0.8131376505,0.8525167108,0.01267106645,0,0.0001784785563,4.42981127e-06,0.0008484931313,0.0006174959708,0.0007511406438,0.0004800076131,4.42981127e-06,0.0008484931313,0.0003302398254,0,7.507745856e-20,5.564722017e-09,1.233962516e-10,8.958459092e-19,3.76879434e-05,7.53872655e-06,7.507745856e-20,3.76879434e-05,1.50746082e-05
611.7647095,5.411764622,4.981457233,5.341217041,5.020745277,5.522191525,5.248320103,5.22278595,4.981457233,5.522191525,0.201683715,23.29411697,23.47362518,23.33143616,23.44597054,23.24698639,23.34489822,23.36858177,23.24698639,23.47362518,0.08215750754,0,4.50233938e-06,2.089141144e-27,1.477941033e-11,4.649735864e-14,2.955767684e-07,9.595862593e-07,2.089141144e-27,4.50233938e-06,1.77507161e-06,1.25,1.247204304,1.245732307,1.216280222,1.224361062,1.234992504,1.233714104,1.216280222,1.247204304,0.01199563779,0.8333333135,0.8359646797,0.8382592797,0.8662877083,0.8582592607,0.8479221463,0.8493386507,0.8359646797,0.8662877083,0.01157989446,0,0.000680227764,4.211093619e-05,0.002574410057,0.001361084287,0.001813509502,0.001294268528,4.211093619e-05,0.002574410057,0.0008783828816,0,3.134843916e-20,5.673794767e-09,3.312921118e-11,3.136783396e-19,3.487724462e-05,6.976590612e-06,3.134843916e-20,3.487724462e-05,1.395032723e-05
630.5882568,4.470588207,4.124472618,4.536882877,4.139032364,4.360497475,4.470979214,4.3263731,4.124472618,4.536882877,0.1686713547,23.76470566,23.90906715,23.73733902,23.8956356,23.80821991,23.76537895,23.82312965,23.73733902,23.90906715,0.06864377856,0,1.191154479e-05,7.894625176e-28,4.14483595e-12,2.789579514e-14,3.641499973e-07,2.455139793e-06,7.894625176e-28,1.191154479e-05,4.730305591e-06,1.25,1.222705007,1.243378639,1.183279634,1.220673442,1.223119974,1.218631387,1.183279634,1.243378639,0.01950940676,0.8333333135,0.8587176204,0.8400431275,0.8994506001,0.8621686101,0.8603226542,0.8641405106,0.8400431275,0.8994506001,0.01936676726,0,0.002554375911,0.0003830188944,0.007632642519,0.003308302956,0.003378127934,0.0034512938,0.0003830188944,0.007632642519,0.002354920376,0,1.46204254e-20,5.856033436e-09,9.287627091e-12,9.604640954e-20,3.241181912e-05,6.483536708e-06,1.46204254e-20,3.241181912e-05,1.296414121e-05
649.4117432,3.529411793,3.293036461,3.750932693,3.282319307,3.407624245,3.711262465,3.48903513,3.282319307,3.750932693,0.2028546035,24.23529434,24.31712341,24.12087822,24.30882645,24.28807068,24.16255188,24.23949051,24.12087822,24.31712341,0.08146508783,0,2.664339081e-05,3.257483482e-28,1.221880886e-12,1.92224251e-14,4.546525361e-07,5.419608897e-06,3.257483482e-28,2.664339081e-05,1.061335206e-05,1.25,1.173006177,1.240045547,1.151560187,1.207585454,1.211237073,1.196686864,1.151560187,1.240045547,0.0310085658,0.8333333135,0.9096584916,0.8422769308,0.9306675196,0.8756303191,0.8724189401,0.8861304522,0.8422769308,0.9306675196,0.03084966168,0,0.01030707266,0.003301811172,0.02196440846,0.006887523923,0.006210751832,0.009734313935,0.003301811172,0.02196440846,0.006508457009,0,7.29838095e-21,6.119105223e-09,2.747607046e-12,3.445133581e-20,3.034086512e-05,6.069397386e-06,7.29838095e-21,3.034086512e-05,1.213573432e-05
668.2352905,2.588235378,2.512248516,3.140096426,2.490903616,2.605021477,2.970088482,2.743671894,2.490903616,3.140096426,0.2627125382,24.70588303,24.71060371,24.44909668,24.72670555,24.69589233,24.53687286,24.62383461,24.44909668,24.72670555,0.110814549,0,4.054819874e-05,1.476587016e-28,3.461381572e-13,1.476504635e-14,5.743921747e-07,8.224518751e-06,1.476587016e-28,4.054819874e-05,1.616337067e-05,1.25,1.069370031,1.195528746,1.015972972,1.189330101,1.199382663,1.133916974,1.015972972,1.199382663,0.07645845413,0.8333333135,1.015981674,0.888638854,1.062717438,0.8942677379,0.8841935396,0.9491599202,0.8841935396,1.062717438,0.07517584413,0,0.03707227483,0.01039207727,0.04345297813,0.01283855923,0.01125506591,0.02300219052,0.01039207727,0.04345297813,0.01425841078,0,3.631642775e-21,5.807159642e-09,7.74485402e-13,1.420778829e-20,2.86012546e-05,5.721412435e-06,3.631642775e-21,2.86012546e-05,1.143992085e-05
687.0588379,1.647058845,1.66862464,1.424185514,1.731996775,1.664716363,1.578195333,1.613543749,1.424185514,1.731996775,0.1065736488,25.1764698,25.16304016,25.27152061,25.13120079,25.16375732,25.20215797,25.18633652,25.13120079,25.27152061,0.04816458747,0,1.433317721e-05,2.850856296e-29,9.988877265e-14,1.554291059e-14,1.2067434e-05,5.280122423e-06,2.850856296e-29,1.433317721e-05,6.506373211e-06,1.25,0.8191690445,0.8596823215,0.8449655771,1.052767515,1.011933923,0.9177037477,0.8191690445,1.052767515,0.09538130462,0.8333333135,1.259893298,1.224281669,1.239557981,1.029390454,1.068000078,1.164224625,1.029390454,1.259893298,0.09578504413,0,0.0808134228,0.08206988871,0.07469866425,0.03549835458,0.04322846234,0.06326176226,0.03549835458,0.08206988871,0.01982296258,0,1.375999399e-21,3.45395601e-09,2.098797481e-13,3.826732192e-21,5.157547093e-06,1.032200316e-06,1.375999399e-21,5.157547093e-06,2.062673957e-06
705.8823242,0.7058823705,0.9351587892,0.4556150436,0.7885047793,0.4733226299,0.4286720157,0.6162546873,0.4286720157,0.9351587892,0.2062968016,25.64705849,25.53305054,25.75531387,25.60125542,25.74783516,25.76647949,25.68078613,25.53305054,25.76647949,0.09544029087,0,4.583916962e-06,1.362071583e-28,1.930818888e-14,1.609903007e-14,0.0003683376708,7.458431355e-05,1.362071583e-28,0.0003683376708,0.0001468873961,1.25,0.5851609111,0.4462563097,0.5571019053,0.5315109491,0.7308626175,0.5701785088,0.4462563097,0.7308626175,0.09280813485,0.8333333135,1.500908136,1.633458257,1.517172694,1.553486347,1.350640774,1.511133313,1.350640774,1.633458257,0.09236455709,0,0.1307345778,0.1567313969,0.1354913265,0.1434286237,0.103145726,0.1339063346,0.103145726,0.1567313969,0.0177225545,0,5.646120594e-22,7.38961059e-10,2.160683131e-14,2.558211545e-22,6.492597322e-07,1.299997336e-07,2.558211545e-22,6.492597322e-07,2.596301272e-07
724.7058716,0,0.3145281672,0.01456558704,0.1543728709,0.01011157036,0.005934894085,0.09990261495,0.005934894085,0.3145281672,0.1210007444,26,25.83638954,25.99796677,25.92188454,25.98407364,25.98865891,25.94579506,25.83638954,25.99796677,0.06093558297,0,1.654205107e-06,2.645852958e-27,4.080281797e-15,2.258902192e-14,0.001723649213,0.0003450606891,2.645852958e-27,0.001723649213,0.0006892945385,0,0.3496128917,0.1994489133,0.3265964687,0.2685805559,0.3942168653,0.3076911569,0.1994489133,0.3942168653,0.06759817153,2.083333254,1.735250711,1.882503629,1.756426334,1.817977667,1.688619375,1.77615571,1.688619375,1.882503629,0.06750412285,0.25,0.181218639,0.2105152905,0.1856005192,0.1965053082,0.171255812,0.1890191138,0.171255812,0.2105152905,0.01346252393,0,2.61721001e-22,1.627445401e-10,1.730120487e-15,3.60520604e-23,1.09960375e-07,2.202462568e-08,3.60520604e-23,1.09960375e-07,4.396791908e-08
743.5294189,0,0.02821630239,-0.01751542091,0.01662236452,-0.03765463829,-0.002658426762,-0.002597963903,-0.03765463829,0.02821630239,0.02353909239,26,25.98357201,26.00772095,25.98948479,26.01694679,26.00714684,26.00097275,25.98357201,26.01694679,0.01243854314,0,9.212171221e-07,6.628120259e-26,1.386330249e-15,3.314363351e-14,0.001883092569,0.0003768027527,6.628120259e-26,0.001883092569,0.0007531450246,0,0.2020951062,0.1030724719,0.2046818286,0.1328359246,0.1888185292,0.1663007736,0.1030724719,0.2046818286,0.04093678668,2.083333254,1.882459879,1.984756351,1.875789285,1.948974729,1.891978621,1.916791677,1.875789285,1.984756351,0.04273289815,0.25,0.2099549025,0.230924964,0.2079835832,0.2234531641,0.2117370963,0.216810748,0.2079835832,0.230924964,0.008876893669,0,1.564137499e-22,5.595550065e-11,1.983591947e-16,1.006371393e-23,3.1858157e-08,6.382822271e-09,1.006371393e-23,3.1858157e-08,1.273768468e-08
762.3529663,0,-0.01700955629,0.03652334213,0.008136153221,0.0005797147751,0.0423874259,0.01412341557,-0.01700955629,0.0423874259,0.02231211402,26,26.00753021,25.98058701,25.99923706,25.98682785,25.9820385,25.99124527,25.98058701,26.00753021,0.01045891829,0,8.819645814e-07,1.075965648e-24,5.127373127e-16,3.780042753e-14,0.0003850166395,7.717972039e-05,1.075965648e-24,0.0003850166395,0.0001539188379,0,0.1214380637,0.05883948505,0.1256524473,0.06828771532,0.072522901,0.08934812993,0.05883948505,0.1256524473,0.02830255963,2.083333254,1.961235881,2.022352695,1.959480524,2.0145154,2.011178255,1.993752718,1.959480524,2.022352695,0.02751227096,0.25,0.225072667,0.2378634363,0.2244534642,0.2369812578,0.2359966189,0.2320735008,0.2244534642,0.2378634363,0.006001282018,0,1.167398524e-22,2.376043459e-11,2.318937651e-17,5.515196773e-24,1.421608875e-08,2.84796986e-09,5.515196773e-24,1.421608875e-08,5.684066995e-09
781.1764526,0,0.006285607815,0.06312918663,0.02307456732,0.02427065372,0.003142774105,0.02398055792,0.003142774105,0.06312918663,0.02135811187,26,25.99714279,25.96307755,25.97973442,25.99013901,25.98399544,25.9828186,25.96307755,25.99714279,0.01148370281,0,9.196292012e-07,1.330035421e-23,1.903175168e-16,3.729311578e-14,4.143353726e-05,8.470633475e-06,1.330035421e-23,4.143353726e-05,1.648529906e-05,0,0.07175818086,0.03462656587,0.07921266556,0.03922142461,0.03267956153,0.05149968341,0.03267956153,0.07921266556,0.01983971149,2.083333254,2.012092113,2.049572468,2.004750013,2.043440819,2.051837206,2.032338619,2.004750013,2.051837206,0.01985704526,0.25,0.2349897474,0.2430690974,0.2350396216,0.2419037074,0.243565008,0.2397134304,0.2349897474,0.243565008,0.003874277696,0,9.480027381e-23,8.902229648e-12,3.172465331e-18,4.118042069e-24,8.470005142e-09,1.695781515e-09,4.118042069e-24,8.470005142e-09,3.387113701e-09
800,0,0.06457716227,0.03548663855,0.04860395193,0.03485894203,0.003668487072,0.03743903711,0.003668487072,0.06457716227,0.02006016858,26,25.96643829,25.98260498,25.97003365,25.98218536,26.00193024,25.98064041,25.96643829,26.00193024,0.01243950706,0,9.651611208e-07,1.437563442e-22,7.40092523e-17,3.492662092e-14,6.645248504e-06,1.522081902e-06,1.437563442e-22,6.645248504e-06,2.588713869e-06,0,0.04279753938,0.01963716932,0.05131444708,0.02439572476,0.01756058633,0.031141093,0.01756058633,0.05131444708,0.01345442235,2.083333254,2.03831768,2.062053919,2.030419111,2.059524775,2.065201521,2.051103354,2.030419111,2.065201521,0.01400646102,0.25,0.2407601625,0.2452630103,0.2394787669,0.2450797111,0.2461365312,0.2433436364,0.2394787669,0.2461365312,0.002687369473,0,8.051612328e-23,2.033922726e-12,5.453015514e-19,3.615933286e-24,5.289435556e-09,1.058293897e-09,3.615933286e-24,5.289435556e-09,2.11557083e-09
818.8235474,0,0.1287147403,0.01669859886,0.07762563229,0.03521770239,0.006946265697,0.05304058641,0.006946265697,0.1287147403,0.04493124783,26,25.91810226,25.9907608,25.95661736,25.9824791,25.99915695,25.9694252,25.91810226,25.99915695,0.02935191244,0,1.031093461e-06,1.171659736e-21,2.962043115e-17,3.042997711e-14,1.416659984e-06,4.895507004e-07,1.171659736e-21,1.416659984e-06,6.118463034e-07,0,0.02595303021,0.01218987256,0.03414420784,0.0178039521,0.01043234672,0.02010468207,0.01043234672,0.03414420784,0.008863443509,2.083333254,2.058391809,2.070600033,2.047979832,2.065659761,2.072954655,2.063117266,2.047979832,2.072954655,0.009063135833,0.25,0.245756343,0.2469599843,0.2421939075,0.2469700426,0.248084873,0.245993048,0.2421939075,0.248084873,0.002037386177,0,7.148424651e-23,5.77463099e-13,1.083658818e-19,3.610819495e-24,3.65611541e-09,7.313386008e-10,3.610819495e-24,3.65611541e-09,1.462388433e-09
837.6470337,0,0.1393312812,0.006928145885,0.06879651546,0.03491795063,0.01053065062,0.05210090801,0.006928145885,0.1393312812,0.04889130965,26,25.91820335,25.99559593,25.96657944,25.98068047,25.99534035,25.97127914,25.91820335,25.99559593,0.02862781659,0,9.849136404e-07,7.444345209e-21,1.377819526e-17,2.681837432e-14,4.445566049e-07,2.85894032e-07,7.444345209e-21,9.849136404e-07,3.896173553e-07,0,0.01646754332,0.008231334388,0.02528436296,0.01341255661,0.007192234043,0.01411760598,0.007192234043,0.02528436296,0.006531841122,2.083333254,2.068634748,2.075228691,2.057969809,2.070362329,2.07577467,2.069594145,2.057969809,2.07577467,0.006427794695,0.25,0.2476479262,0.2479865849,0.24460572,0.2485035658,0.248587355,0.2474662364,0.24460572,0.248587355,0.001471005613,0,6.572186373e-23,1.949329099e-13,2.906997662e-20,3.666828225e-24,3.18588067e-09,6.37215114e-10,3.666828225e-24,3.18588067e-09,1.27433275e-09
856.4705811,0,0.1173674464,0.001975655556,0.05838125944,0.03410899639,0.01454859972,0.04527639225,0.001975655556,0.1173674464,0.04077430442,26,25.94316292,25.99827194,25.97063255,25.98270798,25.99039268,25.97703171,25.94316292,25.99827194,0.0192350056,0,8.78089736e-07,3.829421337e-20,6.945497287e-18,2.452300482e-14,1.592628252e-07,2.074705208e-07,3.829421337e-20,8.78089736e-07,3.409358271e-07,0,0.01116564684,0.005902236793,0.01919835806,0.01042260695,0.005184527021,0.01037467457,0.005184527021,0.01919835806,0.005008506123,2.083333254,2.072446108,2.077852726,2.065687656,2.072986126,2.077774525,2.073349476,2.065687656,2.077852726,0.004461208358,0.25,0.247677207,0.2486632466,0.2466441989,0.2483154237,0.2488952577,0.2480390817,0.2466441989,0.2488952577,0.0008093991783,0,6.245250228e-23,7.608753308e-14,8.676337835e-21,3.773986301e-24,2.869909421e-09,5.739971276e-10,3.773986301e-24,2.869909421e-09,1.147956175e-09
875.2941284,0,0.09777361155,0.0007318258286,0.04512804747,0.03324770927,0.01838225126,0.03905268759,0.0007318258286,0.09777361155,0.03290747851,26,25.95577049,26.0003891,25.97755623,25.9818306,25.98411751,25.97993088,25.95577049,26.0003891,0.01434600074,0,7.940403748e-07,1.64199578e-19,3.841129393e-18,2.25988475e-14,6.27047072e-08,1.71349015e-07,1.64199578e-19,7.940403748e-07,3.122914052e-07,0,0.007814369164,0.004448436201,0.01497273985,0.00826802291,0.003850436537,0.007870800793,0.003850436537,0.01497273985,0.003961677197,2.083333254,2.075091362,2.078949213,2.069286346,2.075123787,2.079473019,2.075584888,2.069286346,2.079473019,0.003648672486,0.25,0.2477602661,0.2490448356,0.2472765893,0.2481981218,0.2491891235,0.2482937872,0.2472765893,0.2491891235,0.0007340557058,0,6.088513032e-23,3.348229761e-14,2.771188742e-21,3.909353649e-24,2.612568828e-09,5.225204713e-10,3.909353649e-24,2.612568828e-09,1.045024178e-09
894.1176758,0,0.07980769873,0.0001444816589,0.03243160248,0.03023904562,0.0198661685,0.03249780089,0.0001444816589,0.07980769873,0.02626643702,26,25.9587326,25.99901772,25.98282433,25.98477173,25.9812851,25.98132706,25.9587326,25.99901772,0.01294278167,0,7.259452559e-07,6.044071217e-19,2.326583198e-18,2.036956521e-14,2.676475042e-08,1.505419931e-07,6.044071217e-19,7.259452559e-07,2.878882981e-07,0,0.005549123045,0.003467028029,0.01196459029,0.00678580394,0.002943709726,0.006142050959,0.002943709726,0.01196459029,0.003226548666,2.083333254,2.076802254,2.079726458,2.072406292,2.076312542,2.080696821,2.077188969,2.072406292,2.080696821,0.002916695084,0.25,0.2478688955,0.2494225204,0.2481503636,0.248368144,0.2494066507,0.2486433238,0.2478688955,0.2494225204,0.0006493516848,0,6.053427024e-23,1.632814909e-14,1.024938171e-21,4.108344996e-24,2.403375277e-09,4.806783305e-10,4.108344996e-24,2.403375277e-09,9.613484453e-10
912.9411621,0,0.04247540236,3.325939178e-05,0.02410119772,0.02749502659,0.01659137011,0.02213925123,3.325939178e-05,0.04247540236,0.01389637683,26,25.97661209,25.99502945,25.98615456,25.98622894,25.98704529,25.98621178,25.97661209,25.99502945,0.005841294769,0,5.126964879e-07,1.964830233e-18,1.528169653e-18,1.851637401e-14,1.223882329e-08,1.049870662e-07,1.528169653e-18,5.126964879e-07,2.039098206e-07,0,0.003989204764,0.00277452101,0.009881572798,0.005636571907,0.002316765022,0.004919727333,0.002316765022,0.009881572798,0.002734116744,2.083333254,2.078886509,2.080255985,2.0744555,2.077355385,2.081232548,2.07843709,2.0744555,2.081232548,0.002381095896,0.25,0.2485927194,0.2497938126,0.2487285435,0.2485340983,0.2494785041,0.2490255386,0.2485340983,0.2497938126,0.000512342609,0,5.903102952e-23,8.623437454e-15,4.373198482e-22,4.315177226e-24,2.23520269e-09,4.470422643e-10,4.315177226e-24,2.23520269e-09,8.940801988e-10
931.7647095,0,0.01486390829,0.003080129623,0.02137976885,0.02498674393,0.0136680007,0.01559570991,0.003080129623,0.02498674393,0.007517156191,26,25.99273682,25.99630356,25.98893356,25.98643494,25.99133301,25.9911499,25.98643494,25.99630356,0.003354252782,0,3.693054111e-07,5.748318786e-18,1.089902894e-18,1.695981544e-14,5.96447558e-09,7.505398258e-08,1.089902894e-18,3.693054111e-07,1.471438509e-07,0,0.002960953396,0.002279694192,0.008460549638,0.004733663984,0.001859177835,0.004058807157,0.001859177835,0.008460549638,0.002409965266,2.083333254,2.080195904,2.080921888,2.075378895,2.078272104,2.081651688,2.079284191,2.075378895,2.081651688,0.002253617859,0.25,0.2495638877,0.249819532,0.2488427162,0.2486956418,0.2495519817,0.2492947578,0.2486956418,0.249819532,0.0004421006015,0,5.852027679e-23,5.214422068e-15,2.159215796e-22,4.529154957e-24,2.09223483e-09,4.184479985e-10,4.529154957e-24,2.09223483e-09,8.368934434e-10
950.5882568,0,0.008017718792,0.00649034977,0.01895827055,0.02417993546,0.01104825735,0.01373890601,0.00649034977,0.02417993546,0.006764170248,26,25.99514771,25.99658585,25.99073601,25.98335266,25.99441719,25.99204636,25.98335266,25.99658585,0.004756963812,0,3.338958834e-07,1.531012052e-17,7.942085213e-19,1.600491454e-14,3.075083965e-09,6.739419689e-08,7.942085213e-19,3.338958834e-07,1.332561652e-07,0,0.00263115298,0.001909991726,0.007300953381,0.004062167369,0.00151788129,0.003484429326,0.00151788129,0.007300953381,0.002096372191,2.083333254,2.080645084,2.081458807,2.076199293,2.079201221,2.081974745,2.079895973,2.076199293,2.081974745,0.002072343137,0.25,0.2498115003,0.2498198599,0.2489560395,0.2486615628,0.2496261597,0.2493750155,0.2486615628,0.2498198599,0.0004766622442,0,5.890438263e-23,3.348304512e-15,1.108801179e-22,4.689533535e-24,1.96941663e-09,3.93883981e-10,4.689533535e-24,1.96941663e-09,7.877662966e-10
969.4117432,0,0.005811989307,0.009825468063,0.01678949594,0.02219593525,0.008689582348,0.01266249456,0.005811989307,0.02219593525,0.005977972876,26,25.9966259,25.99534988,25.99137878,25.98606873,25.99652863,25.99318886,25.98606873,25.9966259,0.004040049389,0,3.086701099e-07,3.754284942e-17,5.884970264e-19,1.485198412e-14,1.666755178e-09,6.206737879e-08,5.884970264e-19,3.086701099e-07,1.233030673e-07,0,0.002382230712,0.001626649057,0.006342881359,0.003584419843,0.001258356497,0.003038907424,0.001258356497,0.006342881359,0.001833569608,2.083333254,2.080722809,2.081857681,2.07691431,2.079614639,2.082219362,2.080265522,2.07691431,2.082219362,0.00190870848,0.25,0.2490714043,0.2498375028,0.249062866,0.2487670034,0.2497003227,0.2492878139,0.2487670034,0.2498375028,0.0004101218365,0,5.933106172e-23,2.244654886e-15,5.880851394e-23,4.846523166e-24,1.862999532e-09,3.726003395e-10,4.846523166e-24,1.862999532e-09,7.451995687e-10
988.2352905,0,0.005068719387,0.01306432486,0.01484978199,0.02033257484,0.006559073925,0.01197489537,0.005068719387,0.02033257484,0.005591583438,26,25.99738693,25.99299049,25.99100304,25.98828888,25.99784088,25.99350357,25.98828888,25.99784088,0.003677001223,0,2.953871103e-07,8.559911809e-17,4.428959712e-19,1.384035065e-14,9.44660794e-10,5.926635183e-08,4.428959712e-19,2.953871103e-07,1.180609459e-07,0,0.002225895179,0.00140518439,0.005545472726,0.003181483597,0.001057561487,0.002683119383,0.001057561487,0.005545472726,0.001607858459,2.083333254,2.08083868,2.08214879,2.07753396,2.079990387,2.08239913,2.080582142,2.07753396,2.08239913,0.00175859197,0.25,0.2489346862,0.2498682439,0.2491636872,0.2488683015,0.2497738749,0.2493217736,0.2488683015,0.2498682439,0.000420354685,0,5.966879516e-23,1.561752254e-15,3.214558333e-23,5.004394743e-24,1.770046887e-09,3.540096827e-10,5.004394743e-24,1.770046887e-09,7.080185882e-10
1007.058838,0,0.004149258137,0.01619875431,0.01311707497,0.01858079433,0.004627168179,0.01133461017,0.004149258137,0.01858079433,0.005932340398,26,25.99773026,25.98978996,25.989748,25.99006081,25.99850273,25.99316406,25.989748,25.99850273,0.004050573334,0,2.861633845e-07,1.829930641e-16,3.381504521e-19,1.294817762e-14,5.572398654e-10,5.734412412e-08,3.381504521e-19,2.861633845e-07,1.144098292e-07,0,0.002104032319,0.001229074085,0.004877109081,0.002839367604,0.0008997521363,0.002389867324,0.0008997521363,0.004877109081,0.001416898565,2.083333254,2.081063271,2.082353592,2.078070402,2.080332279,2.082525969,2.080869198,2.078070402,2.082525969,0.001619105693,0.25,0.2491725385,0.2499086708,0.2492585927,0.2489655763,0.2498463988,0.2494303435,0.2489655763,0.2499086708,0.0003778543032,0,5.999426655e-23,1.122303409e-15,1.807197977e-23,5.162995228e-24,1.688243323e-09,3.376488811e-10,5.162995228e-24,1.688243323e-09,6.75297207e-10
1025.882324,0,0.003292024136,0.01700949669,0.01181018353,0.01693201065,0.002870023251,0.01038274728,0.002870023251,0.01700949669,0.006254015956,26,25.99804497,25.99016571,25.9898777,25.99143791,25.99863052,25.99363136,25.9898777,25.99863052,0.003882871941,0,2.773889491e-07,3.780557918e-16,2.658834819e-19,1.215723858e-14,3.407404359e-10,5.55459394e-08,2.658834819e-19,2.773889491e-07,1.109215759e-07,0,0.001990929013,0.001082979259,0.004326463677,0.002547015902,0.0007739666617,0.002144270809,0.0007739666617,0.004326463677,0.001261091325,2.083333254,2.08127284,2.082524776,2.078648329,2.080643654,2.082607746,2.081139326,2.078648329,2.082607746,0.001452192431,0.25,0.2493942827,0.2499005049,0.2493705004,0.2490590215,0.2499176562,0.2495283782,0.2490590215,0.2499176562,0.0003326314618,0,6.031713785e-23,8.229259661e-16,1.064957173e-23,5.322173948e-24,1.615804268e-09,3.23160998e-10,5.322173948e-24,1.615804268e-09,6.463216629e-10
1044.705933,0,0.002493679523,0.01704394817,0.01094788313,0.01537775993,0.001265466213,0.009425747208,0.001265466213,0.01704394817,0.006487281062,26,25.99832916,25.99131393,25.99209785,25.9924736,25.99832344,25.99450684,25.99131393,25.99832916,0.003140334506,0,2.69038992e-07,7.479346982e-16,2.156510909e-19,1.145269182e-14,2.152300699e-10,5.385084734e-08,2.156510909e-19,2.69038992e-07,1.075941043e-07,0,0.001885834383,0.000962375314,0.003871295135,0.002295722486,0.0006724179839,0.001937529072,0.0006724179839,0.003871295135,0.001133301063,2.083333254,2.08146739,2.082648039,2.079312325,2.080927849,2.082653522,2.081401825,2.079312325,2.082653522,0.001242156141,0.25,0.249600932,0.2498811036,0.249503836,0.2491487861,0.249987483,0.249624446,0.2491487861,0.249987483,0.0002963177394,0,6.063920136e-23,6.169287709e-16,6.586011554e-24,5.481699767e-24,1.55126223e-09,3.102525736e-10,5.481699767e-24,1.55126223e-09,6.205048142e-10
1063.529419,0,0.001751959324,0.01718193293,0.01021033525,0.0139118433,0.0001283288002,0.008636879735,0.0001283288002,0.01718193293,0.006680067629,26,25.99857903,25.99168968,25.99373817,25.99319458,25.99797249,25.99503517,25.99168968,25.99857903,0.002736750292,0,2.610867682e-07,1.411307768e-15,1.765371448e-19,1.082244595e-14,1.415049883e-10,5.224565669e-08,1.765371448e-19,2.610867682e-07,1.044205717e-07,0,0.001788067748,0.0008627900388,0.003478950821,0.002078501973,0.0005914003705,0.001759942039,0.0005914003705,0.003478950821,0.001022509998,2.083333254,2.081647396,2.082721472,2.079921484,2.081187725,2.082684994,2.081632614,2.079921484,2.082721472,0.001041078707,0.25,0.2497930676,0.2498711944,0.249629274,0.249235034,0.2500374019,0.2497131824,0.249235034,0.2500374019,0.0002728128457,0,6.096065902e-23,4.730247024e-16,4.15296928e-24,5.641529297e-24,1.497247659e-09,2.994496318e-10,4.15296928e-24,1.497247659e-09,5.988990415e-10
1082.352905,0,0.001063525677,0.01684105396,0.009584009647,0.0125259161,0.0005398392677,0.008110868745,0.0005398392677,0.01684105396,0.006401007064,26,25.998806,25.99204636,25.99485779,25.99364281,25.99871445,25.99561501,25.99204636,25.998806,0.002719823038,0,2.535066415e-07,2.528677104e-15,1.457821819e-19,1.025630183e-14,1.001571603e-10,5.072136133e-08,1.457821819e-19,2.535066415e-07,1.013926507e-07,0,0.001697015483,0.0007806829526,0.003139112378,0.001889743609,0.0005320251803,0.001607716084,0.0005320251803,0.003139112378,0.0009245304973,2.083333254,2.081814766,2.082758665,2.08047986,2.081424952,2.082765341,2.081848621,2.08047986,2.082765341,0.0008628676878,0.25,0.2499714643,0.2498663366,0.2497475445,0.2493179142,0.2500067353,0.249781996,0.2493179142,0.2500067353,0.00024902937,0,6.127985108e-23,3.712445352e-16,2.667188419e-24,5.8015024e-24,1.464833699e-09,2.929668175e-10,2.667188419e-24,1.464833699e-09,5.859334129e-10
1101.176514,0,0.0007382035255,0.01643139124,0.009060442448,0.01121580601,0.0009507536888,0.007679319475,0.0007382035255,0.01643139124,0.00607397221,26,25.99902344,25.99206352,25.99551773,25.99385262,25.99916458,25.99592209,25.99206352,25.99916458,0.002809515223,0,2.462954285e-07,4.350551376e-15,1.213714358e-19,9.745800155e-15,7.248503187e-11,4.927358077e-08,1.213714358e-19,2.462954285e-07,9.851092386e-08,0,0.001612158376,0.000711607805,0.002843381837,0.001724897069,0.0004818815214,0.001474785386,0.0004818815214,0.002843381837,0.0008393785101,2.083333254,2.081936359,2.082765341,2.080993176,2.081642151,2.082822084,2.082031727,2.080993176,2.082822084,0.0006931533571,0.25,0.2500311136,0.249866873,0.2498589009,0.2493975312,0.2499798238,0.2498268336,0.2493975312,0.2500311136,0.0002245299111,0,6.159694792e-23,2.968186618e-16,1.742844203e-24,5.961416339e-24,1.435266128e-09,2.870532978e-10,1.742844203e-24,1.435266128e-09,5.741064291e-10
1120,0,0.000618159771,0.0161164999,0.008629739285,0.009975731373,0.001358807087,0.007339787669,0.000618159771,0.0161164999,0.005772265606,26,25.99923325,25.99165535,25.99575806,25.99383926,25.99937248,25.99597168,25.99165535,25.99937248,0.003014193382,0,2.394199328e-07,7.233765555e-15,1.018298431e-19,9.283804668e-15,5.352628063e-11,4.789469088e-08,1.018298431e-19,2.394199328e-07,9.576262272e-08,0,0.00153296499,0.0006527017104,0.002584918635,0.001580280368,0.0004391668481,0.001358006499,0.0004391668481,0.002584918635,0.0007651209598,2.083333254,2.082029819,2.082746029,2.081464052,2.081840992,2.08286047,2.082188368,2.081464052,2.08286047,0.0005353779416,0.25,0.2500245571,0.249872461,0.2499638945,0.2494741678,0.2499560565,0.2498582155,0.2494741678,0.2500245571,0.0001980434317,0,6.191214518e-23,2.41057927e-16,1.157596975e-24,6.121323177e-24,1.408201e-09,2.816402389e-10,1.157596975e-24,1.408201e-09,5.632803668e-10
1138.823486,0,0.0005108714104,0.01587635279,0.008284568787,0.008800625801,0.001763045788,0.007047093008,0.0005108714104,0.01587635279,0.005535438657,26,25.99941063,25.99090767,25.99562836,25.99363708,25.99938011,25.99579239,25.99090767,25.99941063,0.00330139813,0,2.32851832e-07,1.165943478e-14,8.605374462e-20,8.86424638e-15,4.025744321e-11,4.657842467e-08,8.605374462e-20,2.32851832e-07,9.313671256e-08,0,0.001458960935,0.0006020535948,0.002358078258,0.001452831319,0.0004024913942,0.001254883246,0.0004024913942,0.002358078258,0.0007000897895,2.083333254,2.082114458,2.082706213,2.081896544,2.082023144,2.082882643,2.082324743,2.081896544,2.082882643,0.0003937786387,0.25,0.2500175238,0.2498819977,0.2500628233,0.2495478392,0.249935016,0.249889046,0.2495478392,0.2500628233,0.0001818186574,0,6.222587201e-23,1.985514844e-16,7.808438598e-25,6.28103714e-24,1.383312798e-09,2.766626095e-10,7.808438598e-25,1.383312798e-09,5.53325108e-10
1157.647095,0,0.0004153847694,0.01570284367,0.008017718792,0.007552981377,0.002161681652,0.006770121865,0.0004153847694,0.01570284367,0.005358792841,26,25.99956512,25.98987579,25.99516106,25.99488449,25.99921989,25.9957428,25.98987579,25.99956512,0.003526960034,0,2.265719132e-07,1.826804428e-14,7.321948812e-20,8.351971018e-15,3.078889921e-11,4.532054731e-08,7.321948812e-20,2.265719132e-07,9.062568296e-08,0,0.001389733865,0.0005581764854,0.002158203861,0.001317537506,0.0003707739525,0.001158885076,0.0003707739525,0.002158203861,0.0006417272962,2.083333254,2.082191944,2.082648993,2.082293272,2.082170248,2.082890987,2.082438946,2.082170248,2.082890987,0.0002838627843,0.25,0.250009954,0.249894917,0.2501560748,0.2496030629,0.2499164045,0.2499160767,0.2496030629,0.2501560748,0.0001815695578,0,6.253856385e-23,1.656360752e-16,5.344469524e-25,6.41002773e-24,1.360376256e-09,2.72075279e-10,5.344469524e-25,1.360376256e-09,5.441505024e-10
1176.470581,0,0.0003316998482,0.01558333635,0.007641792297,0.006361484528,0.002553403378,0.006494343281,0.0003316998482,0.01558333635,0.005243153311,26,25.99969292,25.98861885,25.99488258,25.99612808,25.99892044,25.99564743,25.98861885,25.99969292,0.003931806423,0,2.205650418e-07,2.789058081e-14,6.27817548e-20,7.872693518e-15,2.391027827e-11,4.411780097e-08,6.27817548e-20,2.205650418e-07,8.822362219e-08,0,0.00132490939,0.0005199027946,0.001982174581,0.001196597936,0.0003431599471,0.001073348918,0.0003431599471,0.001982174581,0.0005905786529,2.083333254,2.082261324,2.082578421,2.082505703,2.082294941,2.082888365,2.082505703,2.082261324,2.082888365,0.0002262121416,0.25,0.2500020564,0.2499104589,0.2501746416,0.249652639,0.2498999238,0.2499279529,0.249652639,0.2501746416,0.000169254854,0,6.284994934e-23,1.397778402e-16,3.70247182e-25,6.532067274e-24,1.339157896e-09,2.678315902e-10,3.70247182e-25,1.339157896e-09,5.356631805e-10
1195.294067,0,0.0002579092979,0.01489126682,0.006887793541,0.005246400833,0.002938091755,0.006044292357,0.0002579092979,0.01489126682,0.00495475065,26,25.99980164,25.98878288,25.99555779,25.99708748,25.99849701,25.99594688,25.98878288,25.99980164,0.003850649577,0,2.148147047e-07,4.280834042e-14,5.433183342e-20,7.44538996e-15,1.883143294e-11,4.296671818e-08,5.433183342e-20,2.148147047e-07,8.592399325e-08,0,0.001264151535,0.0004840561596,0.00182762777,0.001091793645,0.0003189730924,0.0009973203996,0.0003189730924,0.00182762777,0.000546466792,2.083333254,2.082324266,2.082589626,2.082310438,2.082403898,2.082875729,2.082500935,2.082310438,2.082875729,0.0002122514416,0.25,0.249993816,0.2499127835,0.250015229,0.2496998161,0.2498853505,0.2499013841,0.2496998161,0.250015229,0.0001118221771,0,6.315927116e-23,1.181000833e-16,2.587425312e-25,6.652977562e-24,1.319465426e-09,2.638931018e-10,2.587425312e-25,1.319465426e-09,5.277861481e-10
1214.117676,0,0.0001948475838,0.01336616278,0.006215572357,0.004202246666,0.003137409687,0.005423247814,0.0001948475838,0.01336616278,0.004421984777,26,25.99988174,25.99101257,25.99592018,25.99779129,25.99824333,25.99657059,25.99101257,25.99988174,0.00305176992,0,2.0930689e-07,6.702532409e-14,4.728144994e-20,7.062907998e-15,1.506823485e-11,4.18644035e-08,4.728144994e-20,2.0930689e-07,8.372123972e-08,0,0.001207144465,0.0004494476889,0.001689772122,0.001000466757,0.0002979429264,0.0009289548034,0.0002979429264,0.001689772122,0.0005078286049,2.083333254,2.082380056,2.082719803,2.082108974,2.082498312,2.082875967,2.08251667,2.082108974,2.082875967,0.0002666733053,0.25,0.2499851137,0.2498958558,0.2498609722,0.2497447133,0.24987638,0.2498725951,0.2497447133,0.2499851137,7.707745681e-05,0,6.346817647e-23,9.942748021e-17,1.831262938e-25,6.772611474e-24,1.301861396e-09,2.60372307e-10,1.831262938e-25,1.301861396e-09,5.207445586e-10
1232.941162,0,0.0001408457756,0.01196610928,0.005620956421,0.003223478794,0.0028013587,0.004750549793,0.0001408457756,0.01196610928,0.004005060997,26,25.9999485,25.99282074,25.9960041,25.99826813,25.99867439,25.99714279,25.99282074,25.9999485,0.002508423058,0,2.04027458e-07,1.024850438e-13,4.136281756e-20,6.719040573e-15,1.231218252e-11,4.080797211e-08,4.136281756e-20,2.04027458e-07,8.160974119e-08,0,0.001153606689,0.0004190583713,0.001566415071,0.0009204627131,0.0002801134542,0.0008679312887,0.0002801134542,0.001566415071,0.0004731313675,2.083333254,2.082429647,2.08282423,2.081901073,2.082579851,2.082929611,2.082532883,2.081901073,2.082929611,0.0003617522016,0.25,0.2499760985,0.24988316,0.2497113347,0.2497874945,0.2498807907,0.2498477995,0.2497113347,0.2499760985,9.061871242e-05,0,6.377543464e-23,8.455282065e-17,1.311768573e-25,6.891005296e-24,1.287580487e-09,2.575161195e-10,1.311768573e-25,1.287580487e-09,5.150321836e-10
1251.764648,0,9.63807106e-05,0.01068174839,0.005055844784,0.002303481102,0.00249260664,0.004126012325,9.63807106e-05,0.01068174839,0.003635101952,26,25.99999237,25.99426842,25.99584389,25.99855423,25.99900055,25.9975338,25.99426842,25.99999237,0.002133341506,0,1.98964841e-07,1.533139663e-13,3.638494804e-20,6.408565729e-15,1.016732532e-11,3.979503305e-08,3.638494804e-20,1.98964841e-07,7.958490755e-08,0,0.001103286748,0.0003922224278,0.001455892227,0.0008500277181,0.0002642052423,0.0008131268551,0.0002642052423,0.001455892227,0.0004420808109,2.083333254,2.08247304,2.082906485,2.081695557,2.082650423,2.082974434,2.082540035,2.081695557,2.082974434,0.0004588693264,0.25,0.2499667555,0.2498740405,0.249573186,0.2498281896,0.249885574,0.2498255521,0.249573186,0.2499667555,0.0001338564471,0,6.408099518e-23,7.256864778e-17,9.513632318e-26,7.008045433e-24,1.274209516e-09,2.548419253e-10,9.513632318e-26,1.274209516e-09,5.096837952e-10
1270.588257,0,6.085634232e-05,0.009499073029,0.003476083279,0.001438260078,0.002208769321,0.00333660841,6.085634232e-05,0.009499073029,0.003274193499,26,26.00001526,25.99539948,25.99550819,25.99866486,25.99921799,25.99776077,25.99539948,26.00001526,0.001932531246,0,1.941081678e-07,2.247604636e-13,3.262844622e-20,6.127261852e-15,8.478606706e-12,3.882337651e-08,3.262844622e-20,1.941081678e-07,7.76423974e-08,0,0.001055941219,0.0003684028052,0.001361439703,0.0007877296302,0.0002499459661,0.000764691853,0.0002499459661,0.001361439703,0.0004155654751,2.083333254,2.082510471,2.082969666,2.081647158,2.082710981,2.083010674,2.082569838,2.081647158,2.083010674,0.000495778746,0.25,0.2499571592,0.24986808,0.2496204972,0.2498670369,0.2498907745,0.2498407066,0.2496204972,0.2499571592,0.0001148936499,0,6.438581734e-23,6.281227083e-17,7.155971127e-26,7.123703486e-24,1.261674987e-09,2.52335014e-10,7.155971127e-26,1.261674987e-09,5.046699725e-10
1289.411743,0,3.272294998e-05,0.008408129215,0.001991391182,0.0006235837936,0.001948297024,0.002600824926,3.272294998e-05,0.008408129215,0.003000886878,26,26.0000248,25.9962635,25.99498749,25.99862099,25.99934578,25.99784851,25.99498749,26.0000248,0.001911671832,0,1.894446484e-07,3.233706163e-13,2.937732269e-20,5.871460866e-15,7.134774976e-12,3.789042324e-08,2.937732269e-20,1.894446484e-07,7.577710903e-08,0,0.001011361834,0.0003471577947,0.001275877352,0.0007323896862,0.0002371120936,0.0007207797607,0.0002371120936,0.001275877352,0.0003914674453,2.083333254,2.082542658,2.083015919,2.081591845,2.08276248,2.083039522,2.08259058,2.081591845,2.083039522,0.0005313719157,0.25,0.2499472052,0.2498648018,0.2496660501,0.2499040812,0.249896273,0.2498556823,0.2496660501,0.2499472052,9.83971986e-05,0,6.468764184e-23,5.479168939e-17,5.434513929e-26,7.237983399e-24,1.249900183e-09,2.499800367e-10,5.434513929e-26,1.249900183e-09,4.999600733e-10
1308.235352,0,1.257658005e-05,0.007400631905,0.0005933642387,0.0002398490906,0.001707017422,0.001990687801,1.257658005e-05,0.007400631905,0.002766905585,26,26.00001335,25.99688721,25.99429703,25.99890327,25.99940872,25.99790001,25.99429703,26.00001335,0.002085963264,0,1.849658275e-07,4.571979188e-13,2.655022615e-20,5.66419741e-15,6.054430828e-12,3.699446793e-08,2.655022615e-20,1.849658275e-07,7.398567448e-08,0,0.0009693498141,0.0003281250538,0.001198162558,0.0006878349814,0.0002255139843,0.0006817972753,0.0002255139843,0.001198162558,0.0003694954503,2.083333254,2.082569122,2.083048105,2.081531286,2.082807302,2.083061934,2.082603693,2.081531286,2.083061934,0.000565719849,0.25,0.2499370873,0.2498638481,0.2497098893,0.2499372959,0.2499019653,0.2498700172,0.2497098893,0.2499372959,8.452751354e-05,0,6.498964303e-23,4.813963525e-17,4.164863564e-26,7.304721031e-24,1.23881394e-09,2.477627825e-10,4.164863564e-26,1.23881394e-09,4.95525565e-10
1327.058838,0,1.013278961e-06,0.006468296051,-8.642673492e-05,0.000168800354,0.001484811306,0.001607298851,-8.642673492e-05,0.006468296051,0.002496494912,26,25.99998856,25.99730301,25.99459839,25.99941635,25.99940491,25.99814224,25.99459839,25.99998856,0.001994480612,0,1.806633492e-07,6.360058964e-13,2.407018196e-20,5.492525854e-15,5.17791799e-12,3.61338337e-08,2.407018196e-20,1.806633492e-07,7.226475418e-08,0,0.0009297271608,0.0003110016696,0.001127725351,0.0006510606618,0.0002149950742,0.0006469020154,0.0002149950742,0.001127725351,0.0003494484408,2.083333254,2.082591057,2.083067179,2.081611633,2.082847357,2.0830791,2.082639217,2.081611633,2.0830791,0.0005437311484,0.25,0.2499266863,0.2498649657,0.2497335225,0.2499671876,0.2499079108,0.2498800755,0.2497335225,0.2499671876,8.030189929e-05,0,6.528931551e-23,4.257604161e-17,3.227689105e-26,7.336080619e-24,1.228341429e-09,2.456682913e-10,3.227689105e-26,1.228341429e-09,4.913365825e-10
1345.882324,0,-3.635883331e-06,0.005602478981,-9.286403656e-05,0.0001121759415,0.001279056072,0.001379442168,-9.286403656e-05,0.005602478981,0.002169362502,26,25.99994087,25.99754333,25.99583244,25.99980927,25.99934387,25.99849319,25.99583244,25.99994087,0.001583243255,0,1.765250914e-07,8.714518907e-13,2.188615695e-20,5.333986697e-15,4.460504015e-12,3.530608339e-08,2.188615695e-20,1.765250914e-07,7.060950225e-08,0,0.0008923210553,0.000295536971,0.00106371229,0.0006176325842,0.0002054210636,0.000614924822,0.0002054210636,0.00106371229,0.0003310794709,2.083333254,2.082606792,2.083076,2.081825018,2.082882166,2.083091259,2.082696199,2.081825018,2.083091259,0.0004694369272,0.25,0.2499160171,0.2498677671,0.2497382164,0.2499956489,0.2499139011,0.2498863041,0.2497382164,0.2499956489,8.470455941e-05,0,6.558862196e-23,3.788828666e-17,2.528084113e-26,7.367209859e-24,1.218452339e-09,2.436904567e-10,2.528084113e-26,1.218452339e-09,4.873809134e-10
1364.705933,0,-1.847743988e-06,0.004798769951,-6.324052811e-05,6.747245789e-05,0.001087725163,0.001177775906,-6.324052811e-05,0.004798769951,0.001859253389,26,25.99988556,25.99762535,25.99687767,26.000103,25.99923325,25.99874496,25.99687767,26.000103,0.001274672453,0,1.725439631e-07,1.177337199e-12,1.996561806e-20,5.18716243e-15,3.868610293e-12,3.450980302e-08,1.996561806e-20,1.725439631e-07,6.90170765e-08,0,0.0008569820784,0.0002815170737,0.001005123137,0.000587149465,0.0001966801356,0.0005854904302,0.0001966801356,0.001005123137,0.0003141258785,2.083333254,2.082618952,2.083075047,2.082026243,2.082912683,2.083098888,2.082746506,2.082026243,2.083098888,0.0003986918018,0.25,0.249905169,0.2498720288,0.2497425377,0.2500225306,0.2499201149,0.2498924732,0.2497425377,0.2500225306,9.026491898e-05,0,6.588503172e-23,3.390821119e-17,1.99552011e-26,7.398160028e-24,1.209087941e-09,2.418175937e-10,1.99552011e-26,1.209087941e-09,4.836351875e-10
1383.529419,0,6.377696991e-06,0.004051089287,6.556510925e-07,3.409385681e-05,0.0009103417397,0.001000511693,6.556510925e-07,0.004051089287,0.001564361388,26,25.99981308,25.99757576,25.99774933,26.00030518,25.99908257,25.99890518,25.99757576,26.00030518,0.001088033663,0,1.687129583e-07,1.5697014e-12,1.82703227e-20,5.050887958e-15,3.376444306e-12,3.374358215e-08,1.82703227e-20,1.687129583e-07,6.748469161e-08,0,0.00082357059,0.0002687655797,0.0009513794794,0.0005592743983,0.0001886738173,0.0005583327729,0.0001886738173,0.0009513794794,0.0002984408056,2.083333254,2.082626343,2.083065987,2.082216024,2.082939148,2.083103418,2.082790136,2.082216024,2.083103418,0.0003325285797,0.25,0.2498941272,0.2498776168,0.2497463673,0.2500481308,0.2499263585,0.2498985082,0.2497463673,0.2500481308,9.671094449e-05,0,6.618075358e-23,3.050791984e-17,1.586839625e-26,7.428815952e-24,1.200216593e-09,2.400433186e-10,1.586839625e-26,1.200216593e-09,4.800866371e-10
1402.352905,0,2.092123032e-05,0.003353714943,9.661912918e-05,1.02519989e-05,0.0007453560829,0.0008453726768,1.02519989e-05,0.003353714943,0.00128371059,26,25.99972534,25.9974041,25.99846649,26.00042343,25.99889374,25.99898148,25.9974041,26.00042343,0.001038614311,0,1.650239625e-07,2.067130755e-12,1.67683485e-20,4.924125665e-15,2.964350987e-12,3.300579721e-08,1.67683485e-20,1.650239625e-07,6.600907909e-08,0,0.0007919585914,0.0002571284422,0.0009019761928,0.0005337157054,0.0001813200506,0.0005332197761,0.0001813200506,0.0009019761928,0.0002838968649,2.083333254,2.082629919,2.083049774,2.082395792,2.082961798,2.083104134,2.082828283,2.082395792,2.083104134,0.0002717994794,0.25,0.2498828918,0.2498843223,0.2497496158,0.2500723898,0.2499327064,0.2499043941,0.2497496158,0.2500723898,0.0001037744732,0,6.647450645e-23,2.758390586e-17,1.270778729e-26,7.459172108e-24,1.191783006e-09,2.383566122e-10,1.270778729e-26,1.191783006e-09,4.767132245e-10
1421.176514,0,4.070997238e-05,0.002703070641,0.0002200007439,-3.814697266e-06,0.0005915760994,0.0007103085518,-3.814697266e-06,0.002703070641,0.001018227311,26,25.99962234,25.99713135,25.9990387,26.00047112,25.9986763,25.9989872,25.99713135,26.00047112,0.001108955476,0,1.614704388e-07,2.690817187e-12,1.543347286e-20,4.805931535e-15,2.61696372e-12,3.229514789e-08,1.543347286e-20,1.614704388e-07,6.458764545e-08,0,0.0007620261167,0.0002464776626,0.0008564724703,0.0005102214636,0.00017454724,0.0005099489936,0.00017454724,0.0008564724703,0.0002703822975,2.083333254,2.082628965,2.083026886,2.082565308,2.082981586,2.083101988,2.082861185,2.082565308,2.083101988,0.0002197310678,0.25,0.249871552,0.2498919219,0.2497525811,0.250095427,0.2499390095,0.2499100864,0.2497525811,0.250095427,0.0001111849488,0,6.676753357e-23,2.505505095e-17,1.024556366e-26,7.489194576e-24,1.183769971e-09,2.367540053e-10,1.024556366e-26,1.183769971e-09,4.735080106e-10
1440,0,6.729364395e-05,0.002095639706,0.0003699660301,-9.894371033e-06,0.0004481673241,0.0005942344433,-9.894371033e-06,0.002095639706,0.0007705177413,26,25.99950981,25.99676704,25.99947548,26.00045013,25.99843025,25.99892616,25.99676704,26.00045013,0.001254799077,0,1.580455802e-07,3.464818059e-12,1.42428433e-20,4.695587282e-15,2.322281039e-12,3.161027351e-08,1.42428433e-20,1.580455802e-07,6.321765511e-08,0,0.0007336632698,0.0002366993722,0.0008144775056,0.000488571357,0.000168293438,0.0004883409711,0.000168293438,0.0008144775056,0.000257799169,2.083333254,2.082623959,2.082999229,2.082725525,2.082998276,2.083097458,2.082888842,2.082623959,2.083097458,0.000181393174,0.25,0.2498598993,0.249900341,0.2497551143,0.2501173019,0.2499454021,0.2499155998,0.2497551143,0.2501173019,0.0001188805254,0,6.705851595e-23,2.285547844e-17,8.313775036e-27,7.518936999e-24,1.17614718e-09,2.35229447e-10,8.313775036e-27,1.17614718e-09,4.704588941e-10
1458.823486,0,9.828805923e-05,0.000354886055,0.0005429983139,-8.702278137e-06,0.0003146529198,0.0002604246256,-8.702278137e-06,0.0005429983139,0.0001951558952,26,25.99938965,25.99879074,25.99978447,26.00036812,25.99815941,25.9992981,25.99815941,26.00036812,0.0007673209184,0,1.547429491e-07,4.556546113e-12,1.317775456e-20,4.592311943e-15,2.070848267e-12,3.094991641e-08,1.317775456e-20,1.547429491e-07,6.189651458e-08,0,0.0007067680126,0.0002267980017,0.0007756492705,0.0004685762397,0.0001625053992,0.0004680593847,0.0001625053992,0.0007756492705,0.0002462372649,2.083333254,2.082615852,2.083129168,2.082876921,2.083012342,2.083090544,2.082945108,2.082615852,2.083129168,0.0001858002943,0.25,0.2498482317,0.2499170154,0.2497574389,0.2501382232,0.2499517798,0.2499225438,0.2497574389,0.2501382232,0.0001266371401,0,6.734820461e-23,2.085059612e-17,6.787990934e-27,7.548336267e-24,1.168863339e-09,2.337726679e-10,6.787990934e-27,1.168863339e-09,4.675453358e-10
1477.647095,0,0.0001346468925,0.0003323554993,0.0007382035255,-4.768371582e-07,0.0002108216286,0.0002831101301,-4.768371582e-07,0.0007382035255,0.0002518823603,26,25.99925041,25.99925423,25.99998474,26.00023651,25.9980278,25.99934959,25.9980278,26.00023651,0.0007689085323,0,1.515580124e-07,5.903180722e-12,1.222220909e-20,4.49552403e-15,1.853554419e-12,3.031315288e-08,1.222220909e-20,1.515580124e-07,6.062242619e-08,0,0.0006812486681,0.0002181150339,0.0007396839792,0.0004500673676,0.000157092174,0.0004492414591,0.000157092174,0.0007396839792,0.0002353531454,2.083333254,2.082603455,2.083162546,2.083020449,2.083024025,2.083091021,2.082980156,2.082603455,2.083162546,0.0001954528416,0.25,0.2498364151,0.2499197423,0.2497593611,0.2501579821,0.2499576211,0.2499262393,0.2497593611,0.2501579821,0.0001346465433,0,6.763707916e-23,1.913394654e-17,5.574923158e-27,7.577359249e-24,1.161400864e-09,2.322801673e-10,5.574923158e-27,1.161400864e-09,4.645603346e-10
1496.470581,0,0.0001752972603,0.0003261566162,0.0009522438049,1.323223114e-05,0.0002366900444,0.0003407239856,1.323223114e-05,0.0009522438049,0.0003223688982,26,25.99910545,25.99960899,26.00008011,26.00005722,25.99833298,25.99943924,25.99833298,26.00008011,0.0006567586097,0,1.484836787e-07,7.573158246e-12,1.136231768e-20,4.404605631e-15,1.662697974e-12,2.969858315e-08,1.136231768e-20,1.484836787e-07,5.939254422e-08,0,0.0006570150726,0.00021008974,0.0007063164376,0.0004328994255,0.0001519500947,0.000431654189,0.0001519500947,0.0007063164376,0.0002251904225,2.083333254,2.082588434,2.083188772,2.083156586,2.083033323,2.083117962,2.083016872,2.082588434,2.083188772,0.0002205077471,0.25,0.2498244643,0.2499233931,0.2497609407,0.2501768768,0.2499587238,0.2499288768,0.2497609407,0.2501768768,0.0001424987131,0,6.792356189e-23,1.762069736e-17,4.604632719e-27,7.606087985e-24,1.153163121e-09,2.306326241e-10,4.604632719e-27,1.153163121e-09,4.612652205e-10
1515.294067,0,0.0002213120461,0.0003305077553,0.003444075584,3.325939178e-05,0.0002644658089,0.0008587241173,3.325939178e-05,0.003444075584,0.001296447706,26,25.99894714,25.99986839,25.9979744,25.99983788,25.99860191,25.99904823,25.9979744,25.99986839,0.0007292110822,0,1.455158127e-07,9.625862607e-12,1.069441054e-20,4.319116289e-15,1.498188075e-12,2.910538477e-08,1.069441054e-20,1.455158127e-07,5.820520954e-08,0,0.0006339886459,0.0002026557486,0.0006785116857,0.000416942843,0.0001471775613,0.0004158553202,0.0001471775613,0.0006785116857,0.0002164317411,2.083333254,2.082569599,2.083209038,2.083019257,2.083041191,2.083141565,2.082995892,2.082569599,2.083209038,0.0002240425674,0.25,0.2498123795,0.2499278784,0.2496938854,0.250194937,0.249959901,0.2499177903,0.2496938854,0.250194937,0.0001672902872,0,6.820866253e-23,1.628101053e-17,3.891270193e-27,7.634226654e-24,1.145326722e-09,2.2906535e-10,3.891270193e-27,1.145326722e-09,4.581307e-10
1534.117676,0,0.0002713799477,0.0003484487534,0.004064440727,5.745887756e-05,0.0002943873405,0.001007223153,5.745887756e-05,0.004064440727,0.001531810383,26,25.9987793,26.00003433,25.99747276,25.99957275,25.9988327,25.99893761,25.99747276,26.00003433,0.0008704082575,0,1.426494407e-07,1.212807545e-11,1.005409843e-20,4.238599455e-15,1.355631644e-12,2.853258252e-08,1.005409843e-20,1.426494407e-07,5.705842909e-08,0,0.0006120962207,0.0001957545028,0.0006526590441,0.0004020846391,0.0001427387033,0.0004010666744,0.0001427387033,0.0006526590441,0.0002081920684,2.083333254,2.082547665,2.083222628,2.082947731,2.083046675,2.083163023,2.08298564,2.082547665,2.083222628,0.0002385844127,0.25,0.2498002499,0.2499329746,0.2497274876,0.2502120733,0.2499611974,0.2499268055,0.2497274876,0.2502120733,0.0001663385337,0,6.849234322e-23,1.509019139e-17,3.316833084e-27,7.662205972e-24,1.137843042e-09,2.275686029e-10,3.316833084e-27,1.137843042e-09,4.551372057e-10
1552.941162,0,0.0003252625465,0.0003766417503,0.00463694334,8.642673492e-05,0.000325858593,0.00115022657,8.642673492e-05,0.00463694334,0.001746278605,26,25.99860573,26.00012398,25.99697495,25.99927902,25.99903488,25.99880409,25.99697495,26.00012398,0.001039812225,0,1.398802141e-07,1.515441418e-11,9.469266384e-21,4.162631611e-15,1.231508819e-12,2.797932019e-08,9.469266384e-21,1.398802141e-07,5.595044783e-08,0,0.0005912695779,0.0001893343579,0.0006283704424,0.0003882237943,0.0001386015938,0.000387159962,0.0001386015938,0.0006283704424,0.0002003799309,2.083333254,2.082523584,2.083232164,2.082888126,2.083050966,2.08318162,2.082975149,2.082523584,2.083232164,0.0002553111117,0.25,0.2497879863,0.2499386668,0.249754563,0.2502285242,0.2499626577,0.2499344796,0.249754563,0.2502285242,0.0001679905108,0,6.877457872e-23,1.402772091e-17,2.839278917e-27,7.68970093e-24,1.130699312e-09,2.261398568e-10,2.839278917e-27,1.130699312e-09,4.522797137e-10
1571.764648,0,0.0003837943077,0.0004149675369,0.004941880703,0.0001194477081,0.0003586411476,0.001243746257,0.0001194477081,0.004941880703,0.001852028421,26,25.99841499,26.00013733,25.99670792,25.99895096,25.99920845,25.99868202,25.99670792,26.00013733,0.00113452808,0,1.372033438e-07,1.878773526e-11,8.926214234e-21,4.090879873e-15,1.122923911e-12,2.7444651e-08,8.926214234e-21,1.372033438e-07,5.487935084e-08,0,0.000571440265,0.0001833501592,0.0006054095575,0.000375270145,0.0001347383513,0.0003740417014,0.0001347383513,0.0006054095575,0.0001929394348,2.083333254,2.082495451,2.083235979,2.082862854,2.08305335,2.083198309,2.082969189,2.082495451,2.083235979,0.0002707363747,0.25,0.2497756332,0.2499448359,0.2497980595,0.2502441108,0.2499642372,0.2499453723,0.2497756332,0.2502441108,0.0001673997031,0,6.905560884e-23,1.307617204e-17,2.440171921e-27,7.716882711e-24,1.123868332e-09,2.247736719e-10,2.440171921e-27,1.123868332e-09,4.495473438e-10
1590.588257,0,0.0004453063011,0.000460267067,0.004788577557,0.0001558065414,0.0003922581673,0.00124844315,0.0001558065414,0.004788577557,0.001773454715,26,25.99822044,26.00009346,25.99687004,25.99860191,25.99936104,25.99863052,25.99687004,26.00009346,0.001090148464,0,1.346143961e-07,2.31188315e-11,8.415331655e-21,4.023003735e-15,1.027506964e-12,2.692770806e-08,8.415331655e-21,1.346143961e-07,5.384334401e-08,0,0.0005525515298,0.0001777617726,0.0005835362244,0.0003631438594,0.0001311231317,0.0003616233007,0.0001311231317,0.0005835362244,0.0001858153119,2.083333254,2.08246541,2.083236456,2.082895279,2.083055019,2.083212852,2.082973003,2.08246541,2.083236456,0.0002819054353,0.25,0.2497631907,0.249951601,0.2498701364,0.250259012,0.2499658465,0.2499619424,0.2497631907,0.250259012,0.0001651078928,0,6.933540834e-23,1.222134209e-17,2.104603088e-27,7.743539898e-24,1.117323789e-09,2.234647606e-10,2.104603088e-27,1.117323789e-09,4.469295212e-10
1609.411743,0,0.0004093050957,0.0005143880844,0.004654526711,0.0001954436302,0.0004273056984,0.001240193844,0.0001954436302,0.004654526711,0.001710387645,26,25.99838257,25.99998856,25.99696922,25.99822235,25.99948692,25.99860764,25.99696922,25.99998856,0.001054853783,0,1.320583181e-07,2.82473385e-11,7.947956838e-21,3.958684288e-15,9.433179064e-13,2.641750108e-08,7.947956838e-21,1.320583181e-07,5.28204076e-08,0,0.0005332716973,0.0001725332986,0.0005630311789,0.0003517761361,0.0001277344418,0.0003496693389,0.0001277344418,0.0005630311789,0.0001788126392,2.083333254,2.082523108,2.08323288,2.08292532,2.083055019,2.083225489,2.082992315,2.082523108,2.08323288,0.0002610812662,0.25,0.249773711,0.2499586493,0.2499401569,0.2502733171,0.2499675453,0.2499826849,0.249773711,0.2502733171,0.0001617113012,0,6.958367864e-23,1.145057767e-17,1.822953167e-27,7.769904419e-24,1.111069459e-09,2.222138862e-10,1.822953167e-27,1.111069459e-09,4.444277724e-10
1628.235352,0,0.0003618597984,0.0005750656128,0.004538476467,0.0002380609512,0.0004627108574,0.001235234784,0.0002380609512,0.004538476467,0.001655364758,26,25.99858475,25.99983215,25.99700546,25.99782181,25.99959373,25.99856567,25.99700546,25.99983215,0.001062905299,0,1.295774581e-07,3.428250392e-11,7.519694577e-21,3.897726715e-15,8.687434452e-13,2.592252102e-08,7.519694577e-21,1.295774581e-07,5.182747032e-08,0,0.0005147455959,0.0001676343381,0.0005437825457,0.0003411016369,0.0001245528838,0.000338363403,0.0001245528838,0.0005437825457,0.0001721502485,2.083333254,2.08259058,2.083225727,2.082952976,2.083054066,2.083236694,2.083012104,2.08259058,2.083236694,0.000236226595,0.25,0.2497871965,0.2499660999,0.2500081658,0.2502869368,0.2499693334,0.2500035465,0.2497871965,0.2502869368,0.0001610661275,0,6.982698228e-23,1.075386743e-17,1.585483501e-27,7.795912374e-24,1.105054603e-09,2.210109179e-10,1.585483501e-27,1.105054603e-09,4.420218358e-10
1647.058838,0,0.0003201365471,0.0006409883499,0.004440367222,0.000283241272,0.0004978775978,0.001236522221,0.000283241272,0.004440367222,0.001607071026,26,25.99877167,25.99962807,25.99698067,25.9974041,25.99968338,25.99849319,25.99698067,25.99968338,0.00111856102,0,1.271766763e-07,4.134194723e-11,7.126404931e-21,3.839860813e-15,8.024425308e-13,2.544376265e-08,7.126404931e-21,1.271766763e-07,5.086645771e-08,0,0.0004971171729,0.0001630353072,0.0005256902077,0.0003310647735,0.0001215608645,0.0003276936768,0.0001215608645,0.0005256902077,0.0001658441615,2.083333254,2.082653522,2.083215952,2.082978249,2.083052397,2.083246469,2.08302927,2.082653522,2.083246469,0.000212767467,0.25,0.2498002201,0.2499738485,0.250074327,0.25030002,0.2499711365,0.2500239015,0.2498002201,0.25030002,0.0001637723763,0,7.006952861e-23,1.012168803e-17,1.384387622e-27,7.821529843e-24,1.099290214e-09,2.198580484e-10,1.384387622e-27,1.099290214e-09,4.397160969e-10
1665.882324,0,0.0002834200859,0.0007127523422,0.004356563091,0.001191020012,0.000534594059,0.001415669918,0.0002834200859,0.004356563091,0.001500113169,26,25.99893951,25.99938583,25.99690437,25.9972496,25.99975586,25.99844742,25.99690437,25.99975586,0.001153303892,0,1.248546653e-07,4.955170302e-11,6.764230685e-21,3.835644283e-15,7.432769678e-13,2.49809915e-08,6.764230685e-21,1.248546653e-07,4.993684044e-08,0,0.0004803347692,0.0001587118895,0.0005086626043,0.0003262911341,0.0001187427042,0.0003185486421,0.0001187427042,0.0005086626043,0.0001599051029,2.083333254,2.082712412,2.083203077,2.083001614,2.08305788,2.083254814,2.083045959,2.082712412,2.083254814,0.0001906142425,0.25,0.2498127818,0.2499818653,0.2501387298,0.250274241,0.2499729991,0.2500361502,0.2498127818,0.250274241,0.0001575043862,0,7.031158269e-23,9.546935645e-18,1.213357628e-27,7.77432204e-24,1.093752089e-09,2.187504206e-10,1.213357628e-27,1.093752089e-09,4.375008411e-10
1684.705933,0,0.0002520680428,0.0007890462875,0.004287600517,0.00208568573,0.0005711913109,0.001597118331,0.0002520680428,0.004287600517,0.001482704305,26,25.99909592,25.99910545,25.99678993,25.99708748,25.99980736,25.99837685,25.99678993,25.99980736,0.001206238638,0,1.226045185e-07,5.904940426e-11,6.430267014e-21,3.83247045e-15,6.903133122e-13,2.453285219e-08,6.430267014e-21,1.226045185e-07,4.903584028e-08,0,0.0004643436114,0.0001546415297,0.0004926145775,0.0003217887715,0.0001160843676,0.000309894589,0.0001160843676,0.0004926145775,0.0001543039107,2.083333254,2.082767487,2.083188057,2.083023548,2.083063126,2.083261728,2.083060741,2.082767487,2.083261728,0.0001697011467,0.25,0.2498248219,0.2499900758,0.2502013147,0.2502484322,0.2499749511,0.2500479221,0.2498248219,0.2502484322,0.0001563190308,0,7.055178137e-23,9.022940716e-18,1.067301649e-27,7.728165788e-24,1.088422463e-09,2.176844954e-10,1.067301649e-27,1.088422463e-09,4.353689909e-10
1703.529419,0,0.0002257227898,0.0008704662323,0.004224359989,0.002957224846,0.0006077885628,0.001777112484,0.0002257227898,0.004224359989,0.001547761029,26,25.99923325,25.99878883,25.99665833,25.99690628,25.99985123,25.9982872,25.99665833,25.99985123,0.001276948722,0,1.204263782e-07,6.997873808e-11,6.121449149e-21,3.829723099e-15,6.427423697e-13,2.409939803e-08,6.121449149e-21,1.204263782e-07,4.81634963e-08,0,0.0004491030704,0.0001508039277,0.0004774854751,0.0003174838203,0.0001135733473,0.0003016899282,0.0001135733473,0.0004774854751,0.0001490225404,2.083333254,2.082818508,2.083170414,2.083042622,2.083067417,2.083267689,2.083073378,2.082818508,2.083267689,0.0001504079555,0.25,0.2498364598,0.2499984056,0.2502576411,0.2502232194,0.2499768883,0.250058502,0.2498364598,0.2502576411,0.0001589737803,0,7.079198636e-23,8.543759123e-18,9.419119579e-28,7.683718998e-24,1.08330267e-09,2.166605367e-10,9.419119579e-28,1.08330267e-09,4.333210735e-10
1722.352905,0,0.0002030730247,0.0009536743164,0.004065215588,0.003806114197,0.0006448626518,0.001934587955,0.0002030730247,0.004065215588,0.001653233892,26,25.99936104,25.99844933,25.99695969,25.99671555,25.99987984,25.99827194,25.99671555,25.99987984,0.001260738471,0,1.183155973e-07,8.249474714e-11,5.83237699e-21,3.827254845e-15,5.998804968e-13,2.367973906e-08,5.83237699e-21,1.183155973e-07,4.731793979e-08,0,0.0004345658235,0.0001471803698,0.000463336386,0.0003133639984,0.0001111981474,0.0002939289552,0.0001111981474,0.000463336386,0.0001440701308,2.083333254,2.082865953,2.083151102,2.083052397,2.083071709,2.083272934,2.083082676,2.082865953,2.083272934,0.0001333311666,0.25,0.2498476505,0.2500070333,0.2502516508,0.2501985431,0.2499788851,0.2500567734,0.2498476505,0.2502516508,0.0001485590037,0,7.103056945e-23,8.104697444e-18,8.319481951e-28,7.640927238e-24,1.078365286e-09,2.156730627e-10,8.319481951e-28,1.078365286e-09,4.313460977e-10
1741.176514,0,0.000185072422,0.001040995121,0.003919422626,0.004633784294,0.000681579113,0.002092170762,0.000185072422,0.004633784294,0.001818263554,26,25.99947166,25.99807739,25.99721336,25.99650955,25.99989891,25.9982338,25.99650955,25.99989891,0.001291796099,0,1.162697458e-07,9.676231344e-11,5.564401571e-21,3.825094911e-15,5.611522531e-13,2.32734152e-08,5.564401571e-21,1.162697458e-07,4.649817953e-08,0,0.0004206919402,0.00014375514,0.0004499525821,0.0003094168205,0.0001089482321,0.0002865529386,0.0001089482321,0.0004499525821,0.0001393916173,2.083333254,2.082909822,2.083130121,2.083061218,2.083075285,2.083276749,2.083090544,2.082909822,2.083276749,0.0001183145359,0.25,0.249858439,0.2500157654,0.2502456605,0.2501743436,0.2499808818,0.2500550151,0.249858439,0.2502456605,0.0001387540397,0,7.126832582e-23,7.701525477e-18,7.37222679e-28,7.599794453e-24,1.07361231e-09,2.14722462e-10,7.37222679e-28,1.07361231e-09,4.294449241e-10
1760,0,0.0001716017723,0.001084446907,0.003787100315,0.005440473557,0.0007181763649,0.002240359783,0.0001716017723,0.005440473557,0.002028106013,26,25.99956894,25.99790001,25.99741745,25.99629211,25.99990654,25.99821854,25.99629211,25.99990654,0.001351091778,0,1.142861947e-07,1.124661198e-10,5.315628214e-21,3.823271249e-15,5.260680129e-13,2.287983847e-08,5.315628214e-21,1.142861947e-07,4.570319589e-08,0,0.0004074461758,0.0001404264913,0.000437279552,0.0003056338464,0.0001068151178,0.0002795202308,0.0001068151178,0.000437279552,0.0001349882223,2.083333254,2.082950354,2.083153486,2.083068132,2.083078384,2.083279848,2.083106041,2.082950354,2.083279848,0.0001085361364,0.25,0.24986884,0.2500377595,0.2502396107,0.2501506805,0.2499829233,0.2500559688,0.24986884,0.2502396107,0.0001291348744,0,7.150579188e-23,7.319917282e-18,6.553343525e-28,7.560209413e-24,1.069024869e-09,2.138049737e-10,6.553343525e-28,1.069024869e-09,4.276099475e-10
1778.823486,0,0.0001619458199,0.001052320004,0.003667652607,0.006227493286,0.0007553696632,0.002372956369,0.0001619458199,0.006227493286,0.002270811703,26,25.99965477,25.998209,25.99758339,25.99606323,25.99990082,25.99828148,25.99606323,25.99990082,0.001408643788,0,1.123629403e-07,1.288189e-10,5.084296331e-21,3.821711014e-15,4.941913849e-13,2.249845288e-08,5.084296331e-21,1.123629403e-07,4.493227124e-08,0,0.0003947912483,0.0001372103725,0.0004252643266,0.0003020036675,0.0001047897968,0.0002728119143,0.0001047897968,0.0004252643266,0.0001308373612,2.083333254,2.082987309,2.083176613,2.083074331,2.083081007,2.083282232,2.083120346,2.082987309,2.083282232,0.0001007343162,0.25,0.249878794,0.2500316799,0.2502335608,0.2501275539,0.2499850243,0.2500513196,0.249878794,0.2502335608,0.0001213007927,0,7.174185693e-23,6.945841394e-18,5.843000858e-28,7.521949659e-24,1.06459308e-09,2.129186133e-10,5.843000858e-28,1.06459308e-09,4.258372266e-10
1797.647095,0,0.0001558661461,0.001027703285,0.003559827805,0.006995379925,0.0007917284966,0.002506101038,0.0001558661461,0.006995379925,0.002526353113,26,25.99972916,25.99848175,25.99770737,25.99583054,25.9998951,25.99832726,25.99583054,25.9998951,0.001487628208,0,1.104967069e-07,1.468971056e-10,4.868841631e-21,3.820399384e-15,4.65158348e-13,2.212881434e-08,4.868841631e-21,1.104967069e-07,4.418398092e-08,0,0.0003826949396,0.0001341730385,0.0004138643562,0.0002985184838,0.0001028645638,0.0002664230706,0.0001028645638,0.0004138643562,0.0001269091445,2.083333254,2.083021402,2.083197355,2.083079338,2.083083391,2.08328414,2.083133221,2.083021402,2.08328414,9.463553579e-05,0.25,0.249888435,0.2500260472,0.2502274513,0.2501048148,0.2499870658,0.2500467896,0.249888435,0.2502274513,0.0001140867535,0,7.197677971e-23,6.602785606e-18,5.224820679e-28,7.485082245e-24,1.060321386e-09,2.120642828e-10,5.224820679e-28,1.060321386e-09,4.241285656e-10
1816.470581,0,0.0001539587975,0.001006126404,0.003463864326,0.00774371624,0.0008282065392,0.002639174461,0.0001539587975,0.00774371624,0.002787802368,26,25.99979019,25.99872208,25.9977932,25.99559021,25.99987221,25.99835587,25.99559021,25.99987221,0.001578362542,0,1.086851071e-07,1.668061522e-10,4.667855321e-21,3.819247842e-15,4.386517733e-13,2.177047165e-08,4.667855321e-21,1.086851071e-07,4.345736571e-08,0,0.0003711251484,0.0001313004468,0.0004030371201,0.0002951691858,0.0001010326814,0.0002603329194,0.0001010326814,0.0004030371201,0.0001231900242,2.083333254,2.083052397,2.083215475,2.083082676,2.083085537,2.083285093,2.083144188,2.083052397,2.083285093,9.009490896e-05,0.25,0.2498976737,0.2500207722,0.2502213418,0.2500825524,0.2499891073,0.2500423193,0.2498976737,0.2502213418,0.0001075973196,0,7.221191706e-23,6.287408935e-18,4.685125035e-28,7.449447031e-24,1.05618958e-09,2.11237916e-10,4.685125035e-28,1.05618958e-09,4.224758321e-10
1835.294067,0,0.0001551508904,0.0009899139404,0.003377020359,0.00847530365,0.0008644461632,0.002772367094,0.0001551508904,0.00847530365,0.003051433014,26,25.99983788,25.99892807,25.99784851,25.99533844,25.99984741,25.99835777,25.99533844,25.99984741,0.001679921756,0,1.069276721e-07,1.886563128e-10,4.480034431e-21,3.818388527e-15,4.143987941e-13,2.14233502e-08,4.480034431e-21,1.069276721e-07,4.27522231e-08,0,0.0003600561759,0.0001285805192,0.0003927412909,0.0002919490216,9.928794316e-05,0.00025452298,9.928794316e-05,0.0003927412909,0.0001196676094,2.083333254,2.083080053,2.083230972,2.083086014,2.083087444,2.083285332,2.083154202,2.083080053,2.083285332,8.682502812e-05,0.25,0.2499066591,0.2500159442,0.2502152026,0.2500606477,0.2499912381,0.2500379682,0.2499066591,0.2502152026,0.0001018206385,0,7.244533784e-23,5.996879116e-18,4.212426715e-28,7.41505664e-24,1.052194221e-09,2.104388469e-10,4.212426715e-28,1.052194221e-09,4.208776661e-10
1854.117676,0,0.0001599192619,0.0009766221046,0.003300607204,0.009189009666,0.0009004473686,0.002905321075,0.0001599192619,0.009189009666,0.00331414002,26,25.99987793,25.99910927,25.99786758,25.99508476,25.99981308,25.99835205,25.99508476,25.99987793,0.001785842702,0,1.052199252e-07,2.125493809e-10,4.304431419e-21,3.817689302e-15,3.921503693e-13,2.108657426e-08,4.304431419e-21,1.052199252e-07,4.206675541e-08,0,0.0003494578414,0.0001260013814,0.0003829456691,0.0002888499002,9.762405534e-05,0.0002489757608,9.762405534e-05,0.0003829456691,0.0001163310517,2.083333254,2.083105564,2.083244562,2.083087683,2.083088875,2.083285093,2.083162546,2.083087683,2.083285093,8.48803611e-05,0.25,0.2499151528,0.2500113249,0.2502091229,0.2500393689,0.2499933094,0.2500336766,0.2499151528,0.2502091229,9.69441171e-05,0,7.267757218e-23,5.728573985e-18,3.797373405e-28,7.381781698e-24,1.048328091e-09,2.096656182e-10,3.797373405e-28,1.048328091e-09,4.193312364e-10
1872.941162,0,0.0001680254936,0.000967502594,0.003232598305,0.00988650322,0.0009359717369,0.003038120223,0.0001680254936,0.00988650322,0.00357441185,26,25.99990463,25.99925995,25.99785805,25.99482346,25.99977493,25.99832535,25.99482346,25.99990463,0.001894757617,0,1.035615824e-07,2.385953934e-10,4.139847115e-21,3.817179811e-15,3.717056502e-13,2.076011008e-08,4.139847115e-21,1.035615824e-07,4.140084187e-08,0,0.0003393088991,0.0001235531381,0.0003736158833,0.000285866292,9.603620856e-05,0.0002436760842,9.603620856e-05,0.0003736158833,0.00011316983,2.083333254,2.083127737,2.083256483,2.083088875,2.083090067,2.083284616,2.08316946,2.083088875,2.083284616,8.41095316e-05,0.25,0.2499234378,0.2500070333,0.2502029538,0.2500183284,0.2499954104,0.2500294149,0.2499234378,0.2502029538,9.28730733e-05,0,7.290916281e-23,5.480378442e-18,3.43174042e-28,7.349637983e-24,1.044587639e-09,2.089175222e-10,3.43174042e-28,1.044587639e-09,4.178350443e-10
1891.764648,0,0.000178873539,0.0009624361992,0.003173232079,0.01056802273,0.0009896159172,0.003174436046,0.000178873539,0.01056802273,0.003828965826,26,25.99992371,25.99938774,25.9978199,25.99455643,25.99973679,25.99828529,25.99455643,25.99992371,0.002006372437,0,1.01950171e-07,2.668993915e-10,3.985506845e-21,3.816874032e-15,3.530008046e-13,2.04434869e-08,3.985506845e-21,1.01950171e-07,4.075347348e-08,0,0.0003295828355,0.0001212267744,0.0003647224221,0.0002829914447,9.452961967e-05,0.0002386106207,9.452961967e-05,0.0003647224221,0.0001101708549,2.083333254,2.083147287,2.083266735,2.083088875,2.083090782,2.083284616,2.083175659,2.083088875,2.083284616,8.450692985e-05,0.25,0.2499313802,0.2500030398,0.2501968741,0.249997735,0.249995783,0.2500249743,0.2499313802,0.2501968741,8.987174078e-05,0,7.313953544e-23,5.250261345e-18,3.108798801e-28,7.318526886e-24,1.041319253e-09,2.082638506e-10,3.108798801e-28,1.041319253e-09,4.165277012e-10
1910.588257,0,0.0001927018166,0.000958442688,0.003122508526,0.0112336278,0.001058518887,0.003313160036,0.0001927018166,0.0112336278,0.004077634774,26,25.99993515,25.99949837,25.99775696,25.99428558,25.99969482,25.9982357,25.99428558,25.99993515,0.002118684351,0,1.003841348e-07,2.975660829e-10,3.840551924e-21,3.816713943e-15,3.358413807e-13,2.01364081e-08,3.840551924e-21,1.003841348e-07,4.012402854e-08,0,0.0003202579683,0.0001190134208,0.0003562379861,0.0002802200615,9.309813322e-05,0.0002337655314,9.309813322e-05,0.0003562379861,0.0001073255189,2.083333254,2.083165169,2.08327508,2.083088636,2.083091497,2.083284855,2.083180904,2.083088636,2.083284855,8.535724919e-05,0.25,0.2499390095,0.2499992698,0.2501907349,0.2499775887,0.2499946654,0.2500202358,0.2499390095,0.2501907349,8.784057718e-05,0,7.336867744e-23,5.03648851e-18,2.822818908e-28,7.288437365e-24,1.038453212e-09,2.076906425e-10,2.822818908e-28,1.038453212e-09,4.153812849e-10
1929.411743,0,0.000209748745,0.0009588599205,0.003077864647,0.01188445091,0.001125514507,0.003451287746,0.000209748745,0.01188445091,0.004321728367,26,25.99993134,25.99958801,25.99766922,25.99401093,25.99965477,25.99817276,25.99401093,25.99993134,0.002230080776,0,9.886175434e-08,3.306975804e-10,3.704202833e-21,3.81669912e-15,3.19964297e-13,1.983855569e-08,3.704202833e-21,9.886175434e-08,3.951180361e-08,0,0.0003113138082,0.0001169056632,0.0003481363528,0.0002775464091,9.172769205e-05,0.0002291260025,9.172769205e-05,0.0003481363528,0.0001046274701,2.083333254,2.083179474,2.083282232,2.083087444,2.083091974,2.083285093,2.083185434,2.083087444,2.083285093,8.680335304e-05,0.25,0.2499463707,0.2499957383,0.2501846552,0.2499577701,0.2499936521,0.2500156462,0.2499463707,0.2501846552,8.670966781e-05,0,7.359797722e-23,4.837616093e-18,2.568882638e-28,7.259302365e-24,1.035672104e-09,2.071344207e-10,2.568882638e-28,1.035672104e-09,4.142688415e-10
1948.235352,0,0.0002290606499,0.0009616613388,0.003040850163,0.01252055168,0.001191914082,0.003588807536,0.0002290606499,0.01252055168,0.004560947418,26,25.99992371,25.99965286,25.9975605,25.99373627,25.99960709,25.99809647,25.99373627,25.99992371,0.002338450169,0,9.738085538e-08,3.664029913e-10,3.575830298e-21,3.816801188e-15,3.052509417e-13,1.954951401e-08,3.575830298e-21,9.738085538e-08,3.891593181e-08,0,0.0003027302155,0.0001148963638,0.0003403947921,0.0002749654523,9.041499288e-05,0.0002246803633,9.041499288e-05,0.0003403947921,0.0001020685231,2.083333254,2.08319211,2.083287716,2.083085537,2.083092451,2.083285093,2.083188534,2.083085537,2.083287716,8.833329775e-05,0.25,0.2499534041,0.2499925196,0.2501786053,0.2499384135,0.2499926984,0.2500111461,0.2499384135,0.2501786053,8.643381443e-05,0,7.382517547e-23,4.652254844e-18,2.342905574e-28,7.231001191e-24,1.032971264e-09,2.065942556e-10,2.342905574e-28,1.032971264e-09,4.131885112e-10
1967.058838,0,0.0002518296242,0.0009661912918,0.003010928631,0.01314330101,0.001256644726,0.00372577901,0.0002518296242,0.01314330101,0.00479543535,26,25.99990273,25.99970436,25.99742699,25.99345589,25.99955368,25.99800682,25.99345589,25.99990273,0.002446061233,0,9.594061368e-08,4.047751578e-10,3.454897139e-21,3.817063344e-15,2.91590428e-13,1.92691374e-08,3.454897139e-21,9.594061368e-08,3.833605788e-08,0,0.0002944905427,0.0001129791126,0.0003329924948,0.0002724728838,8.915620128e-05,0.0002204182529,8.915620128e-05,0.0003329924948,9.964160563e-05,2.083333254,2.083202124,2.083291769,2.083083153,2.08309269,2.083284378,2.083190918,2.083083153,2.083291769,8.977021207e-05,0.25,0.2499601841,0.24998945,0.2501725554,0.2499193549,0.2499918193,0.2500066459,0.2499193549,0.2501725554,8.697116573e-05,0,7.405195089e-23,4.479221067e-18,2.141303079e-28,7.203607207e-24,1.030352248e-09,2.060704524e-10,2.141303079e-28,1.030352248e-09,4.121409047e-10
1985.882324,0,0.0002767443657,0.000972032547,0.002986609936,0.0137513876,0.001320183277,0.003861391451,0.0002767443657,0.0137513876,0.00502460124,26,25.99987411,25.99973679,25.99727249,25.9931736,25.99950218,25.99791336,25.9931736,25.99987411,0.002552247606,0,9.453970762e-08,4.4591561e-10,3.340728645e-21,3.817412745e-15,2.788852049e-13,1.899718072e-08,3.340728645e-21,9.453970762e-08,3.777165958e-08,0,0.0002865767165,0.0001111480015,0.0003259089717,0.0002700636978,8.794812311e-05,0.000216329121,8.794812311e-05,0.0003259089717,9.733922343e-05,2.083333254,2.08321023,2.083295107,2.083080053,2.083092451,2.083283424,2.083192348,2.083080053,2.083295107,9.139315807e-05,0.25,0.2499667108,0.249986589,0.2501665652,0.2499006838,0.2499910295,0.2500023246,0.2499006838,0.2501665652,8.826024714e-05,0,7.427743259e-23,4.317479133e-18,1.960994027e-28,7.177055727e-24,1.027800622e-09,2.055601245e-10,1.960994027e-28,1.027800622e-09,4.11120249e-10
2004.705933,0,0.000304043293,0.0009815096855,0.002869367599,0.01434707642,0.001383006573,0.003977000713,0.000304043293,0.01434707642,0.005252765026,26,25.99983788,25.99975777,25.99743843,25.9928894,25.99944305,25.99787331,25.9928894,25.99983788,0.002642091131,0,9.317613348e-08,4.899199935e-10,3.231528687e-21,3.817907836e-15,2.670547973e-13,1.873326561e-08,3.231528687e-21,9.317613348e-08,3.722191622e-08,0,0.000278973137,0.0001093973624,0.0003190914285,0.0002677347511,8.678861195e-05,0.000212397048,8.678861195e-05,0.0003190914285,9.514698468e-05,2.083333254,2.083215714,2.083297014,2.083088398,2.083092213,2.083282232,2.08319521,2.083088398,2.083297014,8.986058674e-05,0.25,0.2499729693,0.2499839664,0.2501530349,0.2498823106,0.2499903142,0.2499965131,0.2498823106,0.2501530349,8.751164569e-05,0,7.450275019e-23,4.165897459e-18,1.797985964e-28,7.151229999e-24,1.025319829e-09,2.050639658e-10,1.797985964e-28,1.025319829e-09,4.101279316e-10
2023.529419,0,0.000334084034,0.0009914636612,0.002746582031,0.01492965221,0.001444637775,0.004089283757,0.000334084034,0.01492965221,0.005477382336,26,25.99979019,25.99976349,25.99762917,25.99260712,25.99938011,25.99783325,25.99260712,25.99979019,0.002731385874,0,9.184852701e-08,5.368837042e-10,3.128128889e-21,3.818475772e-15,2.560190558e-13,1.847713449e-08,3.128128889e-21,9.184852701e-08,3.668628779e-08,0,0.0002716624294,0.0001077225679,0.0003125544172,0.0002654815908,8.567421173e-05,0.0002086190216,8.567421173e-05,0.0003125544172,9.306547145e-05,2.083333254,2.083219528,2.083297968,2.083097696,2.083091974,2.083280563,2.083197355,2.083091974,2.083297968,8.783529483e-05,0.25,0.2499789596,0.2499814928,0.250138551,0.2498642653,0.2499896139,0.2499905825,0.2498642653,0.250138551,8.725750376e-05,0,7.472703912e-23,4.023810991e-18,1.651492631e-28,7.126230996e-24,1.022919083e-09,2.045838221e-10,1.651492631e-28,1.022919083e-09,4.091676442e-10
2042.352905,0,0.0003655552864,0.001003742218,0.002629816532,0.0155005455,0.001504838467,0.004200899508,0.0003655552864,0.0155005455,0.005698257592,26,25.99974251,25.99976158,25.99779892,25.99232101,25.99932098,25.99779129,25.99232101,25.99976158,0.002826773329,0,9.055606398e-08,5.868923125e-10,3.030244504e-21,3.819160598e-15,2.457068023e-13,1.822864348e-08,3.030244504e-21,9.055606398e-08,3.616442612e-08,0,0.0002646331268,0.0001061185249,0.0003062855976,0.0002633015974,8.460250683e-05,0.0002049882896,8.460250683e-05,0.0003062855976,9.109012899e-05,2.083333254,2.083221436,2.083298445,2.083106518,2.083091497,2.083278894,2.083199263,2.083091497,2.083298445,8.588934725e-05,0.25,0.2499847561,0.2499791235,0.2501243949,0.2498466223,0.249988988,0.2499847859,0.2498466223,0.2501243949,8.78971623e-05,0,7.494914449e-23,3.890323479e-18,1.519732541e-28,7.101861505e-24,1.020568852e-09,2.041137676e-10,1.519732541e-28,1.020568852e-09,4.082275351e-10
2061.176514,0,0.0003998875618,0.001016259193,0.002521455288,0.01605892181,0.001563727856,0.004312050529,0.0003998875618,0.01605892181,0.005914655514,26,25.99968147,25.99974251,25.99794197,25.99203491,25.99925423,25.99773216,25.99203491,25.99974251,0.002920981264,0,8.929695383e-08,6.400458497e-10,2.937618854e-21,3.819932668e-15,2.360596798e-13,1.798744798e-08,2.937618854e-21,8.929695383e-08,3.565561357e-08,0,0.0002578699787,0.000104581748,0.0003002713493,0.0002611900563,8.357113984e-05,0.0002014968486,8.357113984e-05,0.0003002713493,8.921504195e-05,2.083333254,2.083220959,2.083297729,2.083114386,2.083091021,2.083276749,2.083199978,2.083091021,2.083297729,8.376999176e-05,0.25,0.2499903142,0.2499770075,0.2501104474,0.2498291731,0.2499884069,0.2499790639,0.2498291731,0.2501104474,8.938340761e-05,0,7.517104791e-23,3.764809574e-18,1.401004858e-28,7.078276931e-24,1.018290008e-09,2.036580071e-10,1.401004858e-28,1.018290008e-09,4.073160143e-10
2080,0,0.0004355311394,0.001032412052,0.002419412136,0.01660597324,0.001621544361,0.004422974773,0.0004355311394,0.01660597324,0.006126717664,26,25.99961472,25.9997139,25.99806404,25.9917469,25.99918938,25.99766541,25.9917469,25.9997139,0.003016826464,0,8.807028706e-08,6.964255839e-10,2.849747878e-21,3.820763608e-15,2.270224346e-13,1.775338987e-08,2.849747878e-21,8.807028706e-08,3.515948421e-08,0,0.0002513604122,0.0001031073334,0.0002944964217,0.0002591451339,8.257809532e-05,0.0001981374808,8.257809532e-05,0.0002944964217,8.743495709e-05,2.083333254,2.08321929,2.083296537,2.083121538,2.083090305,2.083274603,2.083200455,2.083090305,2.083296537,8.178668213e-05,0.25,0.2499955744,0.2499748915,0.2500966191,0.2498122305,0.2499878258,0.2499734461,0.2498122305,0.2500966191,9.149929247e-05,0,7.53918911e-23,3.646557488e-18,1.293791468e-28,7.055336067e-24,1.016072448e-09,2.032144869e-10,1.293791468e-28,1.016072448e-09,4.064289738e-10
2098.823486,0,0.0004739165306,0.001047611237,0.002323687077,0.01714152098,0.001679122448,0.004533171654,0.0004739165306,0.01714152098,0.006334423088,26,25.99953842,25.99967957,25.99816513,25.99145699,25.9991188,25.99759293,25.99145699,25.99967957,0.003112700069,0,8.687505471e-08,7.561099524e-10,2.766383178e-21,3.821681791e-15,2.185444886e-13,1.752627909e-08,2.766383178e-21,8.687505471e-08,3.467562593e-08,0,0.0002450930187,0.0001016923925,0.000288949348,0.0002571620571,8.162143786e-05,0.0001949036523,8.162143786e-05,0.000288949348,8.57448249e-05,2.083333254,2.083215475,2.083294153,2.083127975,2.083089352,2.08327198,2.083199978,2.083089352,2.083294153,7.964422548e-05,0.25,0.2500007153,0.2499729991,0.2500831485,0.2497955114,0.2499873638,0.2499679625,0.2497955114,0.2500831485,9.432043589e-05,0,7.56122231e-23,3.535146599e-18,1.196798867e-28,7.033005781e-24,1.013906181e-09,2.027812362e-10,1.196798867e-28,1.013906181e-09,4.055624725e-10
2117.646973,0,0.0005138516426,0.001064538956,0.002233624458,0.0176666975,0.001735270023,0.004642796703,0.0005138516426,0.0176666975,0.006538072135,26,25.99946213,25.99963188,25.99825096,25.99117279,25.99904823,25.99751282,25.99117279,25.99963188,0.003205886576,0,8.571027621e-08,8.191777812e-10,2.687199214e-21,3.822658844e-15,2.105814709e-13,1.730593446e-08,2.687199214e-21,8.571027621e-08,3.420364081e-08,0,0.0002390570298,0.0001003336001,0.0002836154599,0.0002552389342,8.06989483e-05,0.0001917887857,8.06989483e-05,0.0002836154599,8.413958858e-05,2.083333254,2.08321023,2.083291292,2.083133936,2.083088636,2.083269358,2.083198786,2.083088636,2.083291292,7.746893971e-05,0.25,0.250005573,0.2499713302,0.250069797,0.2497789562,0.2499869466,0.2499625236,0.2497789562,0.250069797,9.770556062e-05,0,7.583088903e-23,3.429951973e-18,1.108878119e-28,7.011308162e-24,1.011800421e-09,2.02360087e-10,1.108878119e-28,1.011800421e-09,4.04720174e-10
2136.470703,0,0.0005553364754,0.001082897186,0.002149999142,0.01818108559,0.001790225506,0.004751908593,0.0005553364754,0.01818108559,0.006737316027,26,25.99937248,25.99957657,25.9983139,25.99088287,25.99897385,25.99742508,25.99088287,25.99957657,0.003298800671,0,8.457448786e-08,8.857170553e-10,2.611925374e-21,3.823752787e-15,2.030932795e-13,1.709208419e-08,2.611925374e-21,8.457448786e-08,3.374294621e-08,0,0.0002332395379,9.902704915e-05,0.0002784857061,0.0002533743973,7.980918599e-05,0.0001887871622,7.980918599e-05,0.0002784857061,8.261529001e-05,2.083333254,2.083202839,2.083287716,2.08313942,2.083087444,2.083266497,2.083196878,2.083087444,2.083287716,7.53803979e-05,0.25,0.2500102818,0.2499696761,0.2500566542,0.2497628033,0.2499865443,0.2499571741,0.2497628033,0.2500566542,0.0001015043163,0,7.604901854e-23,3.330503357e-18,1.029040138e-28,6.990236898e-24,1.0097434e-09,2.0194868e-10,1.029040138e-28,1.0097434e-09,4.0389736e-10
2155.294189,0,0.0005988478661,0.001102209091,0.002071499825,0.01868522167,0.001843392849,0.004860234447,0.0005988478661,0.01868522167,0.006932399236,26,25.99928284,25.99951744,25.99835968,25.99059677,25.99890518,25.99733353,25.99059677,25.99951744,0.003390464699,0,8.3466972e-08,9.557870051e-10,2.54033891e-21,3.82486113e-15,1.960421842e-13,1.688459328e-08,2.54033891e-21,8.3466972e-08,3.329325082e-08,0,0.0002276321611,9.777051309e-05,0.0002735490853,0.000251564983,7.895023737e-05,0.0001858933974,7.895023737e-05,0.0002735490853,8.116757817e-05,2.083333254,2.083194256,2.083283663,2.08314395,2.083086729,2.083263874,2.083194733,2.083086729,2.083283663,7.33935085e-05,0.25,0.250014782,0.2499680966,0.2500437498,0.2497469187,0.2499862015,0.2499519587,0.2497469187,0.2500437498,0.0001056851761,0,7.626574703e-23,3.236419006e-18,9.564087456e-29,6.969601875e-24,1.007740447e-09,2.015480838e-10,9.564087456e-29,1.007740447e-09,4.030961676e-10
2174.117676,0,0.0006441473961,0.00112247467,0.001998722553,0.01917994022,0.001897156239,0.004968488123,0.0006441473961,0.01917994022,0.007123337593,26,25.99918365,25.99944878,25.99838829,25.99031067,25.9988327,25.99723434,25.99031067,25.99944878,0.003479285631,0,8.238669125e-08,1.029470287e-09,2.472147602e-21,3.826057987e-15,1.893962146e-13,1.668327165e-08,2.472147602e-21,8.238669125e-08,3.285412831e-08,0,0.000222224844,9.656113252e-05,0.0002687960805,0.0002498075482,7.812086551e-05,0.0001831020927,7.812086551e-05,0.0002687960805,7.979230577e-05,2.083333254,2.083184242,2.083279133,2.083148241,2.083085299,2.083260536,2.083191395,2.083085299,2.083279133,7.162167458e-05,0.25,0.2500190139,0.2499666065,0.250031054,0.249731347,0.2499858737,0.249946788,0.249731347,0.250031054,0.0001101386806,0,7.648162986e-23,3.147272718e-18,8.902339732e-29,6.949557708e-24,1.005777905e-09,2.011555783e-10,8.902339732e-29,1.005777905e-09,4.023111566e-10
2192.941162,0,0.0006911158562,0.00114262104,0.001930356026,0.01966369152,0.001949131489,0.005075383,0.0006911158562,0.01966369152,0.007309881039,26,25.99907684,25.99937057,25.99840736,25.99002838,25.9987545,25.99712753,25.99002838,25.99937057,0.003564098617,0,8.133294216e-08,1.10682441e-09,2.407154753e-21,3.827225622e-15,1.831246201e-13,1.648799142e-08,2.407154753e-21,8.133294216e-08,3.242530866e-08,0,0.0002170088555,9.539654275e-05,0.0002642150794,0.0002480997355,7.731951337e-05,0.0001804079366,7.731951337e-05,0.0002642150794,7.848516543e-05,2.083333254,2.08317256,2.083274126,2.083152294,2.083084106,2.083257437,2.083188295,2.083084106,2.083274126,7.006635133e-05,0.25,0.2500231266,0.2499653548,0.250018537,0.249715969,0.2499855906,0.2499417365,0.249715969,0.2500231266,0.0001148691881,0,7.669724763e-23,3.062800827e-18,8.298273009e-29,6.930046811e-24,1.003872874e-09,2.007745775e-10,8.298273009e-29,1.003872874e-09,4.01549155e-10
2211.764648,0,0.0007385611534,0.001164793968,0.001867651939,0.02013969421,0.002000272274,0.005182194524,0.0007385611534,0.02013969421,0.00749297021,26,25.99897003,25.99929047,25.99840736,25.98973846,25.99867821,25.997015,25.98973846,25.99929047,0.003651104169,0,8.03046305e-08,1.187911325e-09,2.34519416e-21,3.828539794e-15,1.771975443e-13,1.629854651e-08,2.34519416e-21,8.03046305e-08,3.200635135e-08,0,0.0002119755081,9.427403711e-05,0.0002597997955,0.0002464419522,7.654434739e-05,0.000177807131,7.654434739e-05,0.0002597997955,7.724369789e-05,2.083333254,2.083159685,2.083268404,2.083155394,2.083082914,2.08325386,2.083184004,2.083082914,2.083268404,6.874935207e-05,0.25,0.2500271201,0.2499640882,0.2500061691,0.2497009337,0.2499853373,0.2499367297,0.2497009337,0.2500271201,0.0001197524034,0,7.691112991e-23,2.982575474e-18,7.745943384e-29,6.91106524e-24,1.002009697e-09,2.00401945e-10,7.745943384e-29,1.002009697e-09,4.008038901e-10
2230.588135,0,0.0007885098457,0.001186549664,0.001808166504,0.02060544491,0.002050220966,0.005287778564,0.0007885098457,0.02060544491,0.00767181674,26,25.99885559,25.99920464,25.99839401,25.98945618,25.99860001,25.99690247,25.98945618,25.99920464,0.00373278046,0,7.930125889e-08,1.2727982e-09,2.286048928e-21,3.829839989e-15,1.715938183e-13,1.611484635e-08,2.286048928e-21,7.930125889e-08,3.159705031e-08,0,0.0002071163617,9.319167293e-05,0.0002555413812,0.0002448295127,7.579487283e-05,0.0001752947574,7.579487283e-05,0.0002555413812,7.606361032e-05,2.083333254,2.083144903,2.083262682,2.083158255,2.083081722,2.083250284,2.083179474,2.083081722,2.083262682,6.802713324e-05,0.25,0.2500308156,0.2499629855,0.2499940246,0.2496860474,0.2499851286,0.2499318123,0.2496860474,0.2500308156,0.0001248092885,0,7.712412867e-23,2.906390899e-18,7.240312144e-29,6.892556197e-24,1.000195704e-09,2.00039138e-10,7.240312144e-29,1.000195704e-09,4.000782761e-10
2249.411865,0,0.000863969326,0.001208782196,0.001753509045,0.02106291056,0.002100050449,0.005397844128,0.000863969326,0.02106291056,0.007844171487,26,25.99873161,25.99911499,25.99836922,25.98917389,25.9985218,25.99678421,25.98917389,25.99911499,0.003812437179,0,7.832193205e-08,1.361531554e-09,2.229543162e-21,3.831199054e-15,1.662899961e-13,1.593672749e-08,2.229543162e-21,7.832193205e-08,3.119706093e-08,0,0.0002024249407,9.214747115e-05,0.0002514321241,0.0002432615147,7.506956172e-05,0.0001728671195,7.506956172e-05,0.0002514321241,7.49420069e-05,2.083333254,2.083126545,2.083256245,2.083160639,2.083080053,2.083246946,2.083174229,2.083080053,2.083256245,6.832554209e-05,0.25,0.2500262856,0.2499618828,0.2499820292,0.2496715337,0.2499849647,0.2499253303,0.2496715337,0.2500262856,0.0001286171173,0,7.733654682e-23,2.833913954e-18,6.776522936e-29,6.874516526e-24,9.98413574e-10,1.996827148e-10,6.776522936e-29,9.98413574e-10,3.993654296e-10
2268.235352,0,0.001132071018,0.001231610775,0.00170314312,0.02151167393,0.00214868784,0.005545437336,0.001132071018,0.02151167393,0.007991354913,26,25.9986248,25.99901581,25.99833107,25.9888916,25.9984417,25.99666214,25.9888916,25.99901581,0.00389166316,0,7.73693003e-08,1.454188547e-09,2.17553772e-21,3.832616987e-15,1.612623609e-13,1.576473174e-08,2.17553772e-21,7.73693003e-08,3.080743127e-08,0,0.0001978956279,9.113948181e-05,0.0002474646608,0.0002417369687,7.436727901e-05,0.0001705208124,7.436727901e-05,0.0002474646608,7.387607911e-05,2.083333254,2.083087206,2.083249331,2.083162546,2.083078861,2.083242893,2.083164215,2.083078861,2.083249331,7.301146252e-05,0.25,0.2499564439,0.2499609292,0.2499702126,0.2496571094,0.2499848008,0.2499058992,0.2496571094,0.2499848008,0.0001247726759,0,7.754688238e-23,2.764952527e-18,6.350527695e-29,6.856943071e-24,9.966802939e-10,1.993360615e-10,6.350527695e-29,9.966802939e-10,3.986721231e-10
2287.058838,0,0.001404464245,0.001254916191,0.001656711102,0.02195197344,0.002195775509,0.005692767911,0.001254916191,0.02195197344,0.008135901764,26,25.99850845,25.99891663,25.99828148,25.98861313,25.99836349,25.99653625,25.98861313,25.99891663,0.003967776895,0,7.643948408e-08,1.55078006e-09,2.123901333e-21,3.834064566e-15,1.564941346e-13,1.559808638e-08,2.123901333e-21,7.643948408e-08,3.04266301e-08,0,0.0001935193141,9.016546392e-05,0.000243632705,0.0002402526879,7.36868169e-05,0.0001682514121,7.36868169e-05,0.000243632705,7.286270557e-05,2.083333254,2.083046198,2.083242893,2.083163977,2.083077431,2.083239317,2.083154202,2.083046198,2.083242893,8.095053636e-05,0.25,0.2498854399,0.2499600202,0.2499585748,0.249642998,0.2499846965,0.2498863488,0.249642998,0.2499846965,0.0001261243742,0,7.775601257e-23,2.699244194e-18,5.958763452e-29,6.839753003e-24,9.94978433e-10,1.98995681e-10,5.958763452e-29,9.94978433e-10,3.979913621e-10
2305.882324,0,0.001681029797,0.001278281212,0.001614153385,0.02238416672,0.00224262476,0.005840050988,0.001278281212,0.02238416672,0.008277857676,26,25.9983902,25.99881554,25.99822044,25.98833275,25.9982872,25.99641037,25.98833275,25.99881554,0.004043546971,0,7.553092729e-08,1.651376258e-09,2.074463963e-21,3.835527392e-15,1.519660049e-13,1.543649297e-08,2.074463963e-21,7.553092729e-08,3.005402149e-08,0,0.0001892885048,8.922432608e-05,0.0002399294171,0.0002388080029,7.302734593e-05,0.0001660555135,7.302734593e-05,0.0002399294171,7.189899043e-05,2.083333254,2.083003521,2.083235741,2.083165407,2.083075523,2.083235741,2.083143234,2.083003521,2.083235741,9.133572894e-05,0.25,0.2498132735,0.249959141,0.2499471307,0.2496291846,0.2499845475,0.2498666495,0.2496291846,0.2499845475,0.000132793386,0,7.796422136e-23,2.636575337e-18,5.597910986e-29,6.822944744e-24,9.93321092e-10,1.98664224e-10,5.597910986e-29,9.93321092e-10,3.973284479e-10
2324.705811,0,0.001961410046,0.001303672791,0.001574277878,0.02280855179,0.002288758755,0.005987334065,0.001303672791,0.02280855179,0.008417275734,26,25.99826431,25.99870682,25.99815178,25.98805237,25.99820137,25.99627686,25.98805237,25.99870682,0.004116211552,0,7.464356599e-08,1.756020995e-09,2.027104844e-21,3.837005464e-15,1.476646225e-13,1.527994797e-08,2.027104844e-21,7.464356599e-08,2.968959834e-08,0,0.0001851976704,8.831448213e-05,0.0002363493259,0.0002374010073,7.238813123e-05,0.0001639301336,7.238813123e-05,0.0002374010073,7.098236529e-05,2.083333254,2.082959414,2.083227873,2.083166122,2.083074093,2.083231449,2.08313179,2.082959414,2.083231449,0.0001033297449,0.25,0.2497401237,0.249958396,0.2499358356,0.2496155351,0.2499845326,0.2498468906,0.2496155351,0.2499845326,0.0001443707006,0,7.817178644e-23,2.576747224e-18,5.265053717e-29,6.806644511e-24,9.917006105e-10,1.983401221e-10,5.265053717e-29,9.917006105e-10,3.966802442e-10
2343.529297,0,0.002244532108,0.00132805109,0.00153785944,0.02322542667,0.002333819866,0.006133937743,0.00132805109,0.02322542667,0.008554622531,26,25.99813843,25.9985981,25.99807358,25.98777771,25.99812698,25.99614334,25.98777771,25.9985981,0.004186899401,0,7.377619227e-08,1.864741472e-09,1.981726434e-21,3.838572052e-15,1.435734127e-13,1.51282169e-08,1.981726434e-21,7.377619227e-08,2.933288101e-08,0,0.0001812412229,8.743409126e-05,0.0002328861592,0.0002360308717,7.176799409e-05,0.0001618720707,7.176799409e-05,0.0002360308717,7.011056005e-05,2.083333254,2.082914352,2.083220482,2.083166599,2.083072662,2.083227634,2.083120346,2.082914352,2.083227634,0.0001169482421,0.25,0.2496662885,0.2499576062,0.2499247193,0.2496021092,0.2499844432,0.2498270571,0.2496021092,0.2499844432,0.0001598746167,0,7.837781797e-23,2.519631437e-18,4.957696363e-29,6.790643256e-24,9.901093279e-10,1.980218628e-10,4.957696363e-29,9.901093279e-10,3.960437256e-10
2362.353027,0,0.002531826496,0.001352667809,0.00149923563,0.02363479137,0.002377927303,0.006279289722,0.001352667809,0.02363479137,0.008690202609,26,25.99800491,25.99848175,25.99798584,25.98750687,25.99804497,25.99600601,25.98750687,25.99848175,0.004252938088,0,7.292849347e-08,1.977588759e-09,1.938531693e-21,3.840080618e-15,1.396794464e-13,1.498124647e-08,1.938531693e-21,7.292849347e-08,2.898374518e-08,0,0.0001774124103,8.658236766e-05,0.0002295402664,0.0002346954861,7.116619963e-05,0.0001598793606,7.116619963e-05,0.0002346954861,6.92820031e-05,2.083333254,2.082867384,2.083212137,2.08316946,2.083070755,2.083223581,2.083108425,2.082867384,2.083223581,0.0001321077725,0.25,0.2495914251,0.2499570251,0.2499149591,0.2495888323,0.2499844134,0.249807328,0.2495888323,0.2499844134,0.000178721777,0,7.858319318e-23,2.465051165e-18,4.674376119e-29,6.775015133e-24,9.88561899e-10,1.977123743e-10,4.674376119e-29,9.88561899e-10,3.954247485e-10
2381.176514,0,0.002821147442,0.001377165318,0.001463592052,0.0240367651,0.00242203474,0.006424141116,0.001377165318,0.0240367651,0.008823627606,26,25.99786949,25.99836922,25.99788284,25.98723221,25.99796486,25.99586487,25.98723221,25.99836922,0.004319612868,0,7.210016406e-08,2.094578733e-09,1.897168623e-21,3.841662875e-15,1.359686154e-13,1.483897716e-08,1.897168623e-21,7.210016406e-08,2.864208248e-08,0,0.0001737070561,8.575709944e-05,0.0002263034985,0.0002333934826,7.058183837e-05,0.0001579485979,7.058183837e-05,0.0002333934826,6.84941042e-05,2.083333254,2.082820177,2.083204031,2.083172798,2.083069086,2.083219528,2.083096981,2.082820177,2.083219528,0.0001480704523,0.25,0.2495158464,0.2499563992,0.2499056756,0.2495758682,0.2499843836,0.2497876436,0.2495158464,0.2499843836,0.0001999195811,0,7.878760282e-23,2.412812228e-18,4.412326868e-29,6.759809839e-24,9.870395612e-10,1.974079095e-10,4.412326868e-29,9.870395612e-10,3.948158189e-10
2400,0,0.003671586514,0.00139439106,0.001076221466,0.02443164587,0.002464950085,0.006607758813,0.001076221466,0.02443164587,0.008958258666,26,25.99746704,25.99824142,25.99804115,25.98696136,25.99788857,25.99572182,25.98696136,25.99824142,0.004386658315,0,7.153225567e-08,2.215757577e-09,1.856737545e-21,3.843260379e-15,1.324316226e-13,1.474963085e-08,1.856737545e-21,7.153225567e-08,2.840427804e-08,0,0.0001703561575,8.49586504e-05,0.0002238076704,0.0002321250358,7.001455378e-05,0.0001562524121,7.001455378e-05,0.0002321250358,6.788085739e-05,2.083333254,2.082658291,2.083209276,2.082897425,2.083067417,2.083215714,2.08300972,2.082658291,2.083215714,0.0002105695312,0.25,0.2493491471,0.2499549538,0.2498406172,0.2495630831,0.2499843836,0.2497384548,0.2493491471,0.2499843836,0.0002449921158,0,7.906911887e-23,2.362833975e-18,4.195457527e-29,6.744869602e-24,9.855458671e-10,1.971091762e-10,4.195457527e-29,9.855458671e-10,3.942183524e-10


==> data/results/lp/optinn/lp_optinn_predictions.csv.provenance.json <==
{
  "file": "lp_optinn_predictions.csv",
  "provenance": {
    "git_commit": "a06d413c85bc28da0f0415c32ec477e0b56aa52c",
    "reproducible": false,
    "suite": "paper",
    "uv_lock_sha256": "84ce4f62697fafc3ee275bbee071f2fa5c1713297a5ef614cac763921ffe4311",
    "pyoptinn_commit": "d4c00ec1be578aaec29364b018eec18978b87579",
    "python": "3.13.5",
    "torch": "2.14.0+cu130",
    "cuda": "13.0",
    "device": "NVIDIA GeForce RTX 4090",
    "host": "SIMU",
    "argv": [
      "evaluate_lp.py"
    ],
    "started_at": "2026-10-07T07:40:34+00:00",
    "dirty_paths": [
      "?? paper/evaluate_nonconvex.py"
    ]
  }
}

==> data/results/lp/optinn/lp_optinn_val_curves_10.csv <==
,epoch,seed3_kkt,seed3_data,seed4_kkt,seed4_data,seed5_kkt,seed5_data,seed6_kkt,seed6_data,seed7_kkt,seed7_data
0,9,1.02353,72.313,1.11184,75.8373,0.911198,72.5151,1.01723,75.441,0.919695,75.5353
10,1009,0.0795512,5.39262,0.0846878,5.76638,0.0911795,6.53436,0.0878857,5.3407,0.0939691,6.20308
20,2009,0.0839843,5.66927,0.0905207,6.49406,0.0872084,6.42563,0.0951543,5.9199,0.0899744,5.86358
30,3009,0.0907888,5.96399,0.0881212,7.06189,0.125989,7.06315,0.088942,5.6973,0.0910913,6.22178
40,4009,0.0747388,5.68269,0.0866183,6.81169,0.112742,7.0078,0.0779056,5.126,0.102275,8.40259
50,5009,0.040654,5.02785,0.0594876,5.57698,0.0698757,5.45792,0.0316892,4.01263,0.0576274,6.07477
60,6009,0.0235005,3.60394,0.0206944,2.39236,0.0581842,5.34428,0.0228571,2.93789,0.0214883,2.58686
70,7009,0.0147185,1.71144,0.0650574,5.7808,0.0209739,2.79113,0.01428,1.56283,0.0287762,4.47251
80,8009,0.0136889,1.3931,0.0088207,1.52977,0.0173975,2.54954,0.0128736,1.92843,0.0104767,1.69512
90,9009,0.0171893,2.05573,0.00826279,1.24573,0.00830184,0.930193,0.00937002,1.46052,0.0191405,3.10463
100,10009,0.0124825,1.33296,0.0121819,1.2892,0.00952926,0.975105,0.00873628,1.30274,0.00879141,1.39155
110,11009,0.00697329,0.821845,0.010504,1.17557,0.0123282,1.05367,0.0113207,1.15855,0.00896598,1.25907
120,12009,0.00744145,0.730057,0.00958698,1.06292,0.00733883,1.08852,0.00788108,0.976692,0.00916429,1.17401
130,13009,0.0137494,0.653979,0.00870586,0.95626,0.0065577,1.02212,0.0122754,0.741785,0.00914091,1.07668
140,14009,0.00900546,0.490382,0.00831077,0.853001,0.0101328,0.946813,0.00890425,0.611947,0.00979028,1.01102
150,15009,0.00906275,0.389013,0.0102194,0.749019,0.0106665,0.868549,0.00668315,0.407905,0.0100561,0.961905
160,16009,0.0107995,0.240813,0.00812134,0.634905,0.0136473,0.75951,0.0075232,0.23436,0.0139703,0.833509
170,17009,0.00973399,0.180861,0.00733813,0.493943,0.0129963,0.722486,0.00734524,0.125789,0.0100955,0.762403
180,18009,0.00506203,0.126345,0.00728188,0.384484,0.00803921,0.635706,0.00668153,0.0859269,0.0126263,0.72122
190,19009,0.00641357,0.110457,0.0124038,0.266551,0.00681582,0.525412,0.010205,0.0982486,0.00842222,0.607883
200,20009,0.00743168,0.0921544,0.0114368,0.180015,0.00797643,0.462339,0.00422272,0.0591029,0.0121453,0.490938
210,21009,0.00523127,0.0902826,0.00726745,0.106544,0.0081041,0.39239,0.00808197,0.199366,0.00879666,0.423543
220,22009,0.0125855,0.0965515,0.00510629,0.0967786,0.0048136,0.30514,0.00994816,0.0491961,0.00719057,0.349605
230,23009,0.00479519,0.0713675,0.00928034,0.0831347,0.0106484,0.284003,0.00356617,0.0387565,0.00632011,0.229021
240,24009,0.00557527,0.0628887,0.00824294,0.071946,0.00676204,0.235425,0.00817729,0.0490878,0.00805143,0.151215
250,25009,0.0130966,0.0756885,0.0154006,0.076793,0.00642154,0.185329,0.0120425,0.0499162,0.00721565,0.0774934
260,26009,0.00556403,0.0510416,0.00498264,0.0599048,0.00634109,0.161249,0.00383432,0.035338,0.00626157,0.060705
270,27009,0.00588815,0.0466896,0.00965778,0.0553428,0.00709175,0.12489,0.00710379,0.0314705,0.00390354,0.0476925
280,28009,0.00747586,0.0464064,0.00433583,0.0480844,0.00456806,0.103077,0.00962058,0.0372524,0.00626611,0.0782421
290,29009,0.00461899,0.0404969,0.00651404,0.0564242,0.00398367,0.0870053,0.00453664,0.0292811,0.00867236,0.0481584
300,30009,0.00640935,0.0374082,0.00644739,0.0417137,0.00574308,0.0771385,0.00554502,0.0270864,0.00657904,0.0427733
310,31009,0.00693521,0.0432343,0.00912445,0.0740155,0.00532699,0.0654606,0.00360895,0.0248573,0.00337264,0.0285787
320,32009,0.0021155,0.0335677,0.0065175,0.0409097,0.00722552,0.0668633,0.00358725,0.0277745,0.00974023,0.0456616
330,33009,0.00506714,0.0329682,0.00401816,0.0355669,0.00375835,0.0450193,0.00392535,0.0242184,0.00581345,0.0288806
340,34009,0.00341436,0.0359762,0.00831988,0.0397433,0.00496768,0.0400093,0.00337567,0.0292774,0.00426269,0.0257075
350,35009,0.00551425,0.0335243,0.00732264,0.0326862,0.00409128,0.0372761,0.00394439,0.0240252,0.00258301,0.0223621
360,36009,0.00291042,0.031898,0.00634929,0.0358853,0.00530848,0.0402999,0.00331816,0.0223544,0.00435046,0.023698
370,37009,0.00342865,0.0316031,0.00221677,0.0279424,0.00443733,0.0326625,0.00443992,0.0209993,0.0023831,0.0226827
380,38009,0.00288541,0.0284244,0.00873517,0.0391587,0.00257763,0.0260927,0.00198452,0.0209841,0.00361146,0.0212059
390,39009,0.00666831,0.0283333,0.00445528,0.0266975,0.00264329,0.0249121,0.00395213,0.0199434,0.00231813,0.0207393
400,40009,0.00249295,0.0260994,0.00373107,0.0266445,0.0023664,0.0248381,0.00441121,0.0207871,0.00247083,0.0194141
410,41009,0.00591875,0.0260385,0.00362767,0.026963,0.00191772,0.0217134,0.00317873,0.0207122,0.00459337,0.0207045
420,42009,0.00230621,0.0258139,0.00462664,0.0332057,0.00303427,0.021987,0.00218081,0.0193671,0.0025091,0.017835
430,43009,0.00260999,0.0268263,0.00356415,0.0259045,0.00273124,0.0225108,0.00166505,0.0173009,0.00380224,0.0178942
440,44009,0.00267276,0.0257454,0.00395046,0.0233414,0.00402721,0.0208695,0.00227133,0.0162402,0.00491035,0.0189813
450,45009,0.00210513,0.0228331,0.00289115,0.0227077,0.00231396,0.0193565,0.00389591,0.0171722,0.00302357,0.0210513
460,46009,0.0018843,0.0221341,0.00276585,0.0223453,0.00258059,0.0184771,0.00216862,0.0174329,0.00274308,0.017187
470,47009,0.00159701,0.0220068,0.00200318,0.0205775,0.00208478,0.0175071,0.00210683,0.0156019,0.00218058,0.0174529
480,48009,0.00165714,0.0217593,0.00257058,0.0225338,0.00260684,0.0188692,0.0022784,0.0159691,0.00305257,0.0181355
490,49009,0.00142763,0.0206871,0.00203717,0.019061,0.00309256,0.0190417,0.00172516,0.0157009,0.00296082,0.0183308
500,50009,0.00139436,0.0195046,0.00160166,0.0191941,0.0022583,0.0163807,0.00286097,0.0166189,0.00169797,0.0161189
510,51009,0.00203336,0.0196973,0.00305945,0.0198279,0.00161649,0.0161408,0.00190367,0.0154911,0.00274486,0.0169054
520,52009,0.00152393,0.0198924,0.00176084,0.0189571,0.00232863,0.0155539,0.00183177,0.0149924,0.00267374,0.016693
530,53009,0.00134164,0.0190372,0.00182362,0.0192216,0.00160888,0.0152111,0.00254565,0.0151142,0.00322597,0.0163351
540,54009,0.00152505,0.0188606,0.00179315,0.0185753,0.00162555,0.0151041,0.00313863,0.0145886,0.00165647,0.0154773
550,55009,0.00139942,0.0185422,0.00239219,0.0186701,0.00166231,0.0152224,0.00133064,0.0135859,0.00166895,0.0153922
560,56009,0.00184544,0.0189138,0.00133539,0.0179981,0.00266511,0.016283,0.00282293,0.0149969,0.00216683,0.0158943
570,57009,0.00142436,0.018075,0.00129371,0.0178087,0.00154053,0.0143628,0.00142346,0.0133554,0.00208572,0.0163328
580,58009,0.00128412,0.017985,0.00263002,0.0179024,0.00206678,0.01493,0.00182161,0.0132178,0.00274785,0.0146956
590,59009,0.00131299,0.0176732,0.00171003,0.0174118,0.00198629,0.0147869,0.00144268,0.0129147,0.00123789,0.0142203
600,60009,0.00107144,0.0172308,0.00160134,0.0170056,0.00131896,0.0140254,0.00114412,0.0128083,0.0014911,0.0145434
610,61009,0.00196719,0.0171854,0.0029946,0.0184302,0.0013001,0.0138435,0.00161551,0.0131077,0.00136461,0.0144169
620,62009,0.0010549,0.0168392,0.00133551,0.0165528,0.00180296,0.0139808,0.00164548,0.0131198,0.00156591,0.0148264
630,63009,0.00105235,0.0166623,0.00139924,0.0161833,0.00109735,0.0132781,0.00113321,0.0126001,0.00138557,0.0137373
640,64009,0.00101951,0.016319,0.00120423,0.0160388,0.00159104,0.0137737,0.0011124,0.0123445,0.00138079,0.0133878
650,65009,0.000972928,0.0163445,0.00139875,0.0160911,0.00102953,0.0131166,0.00124049,0.0130576,0.00159886,0.0137916
660,66009,0.00101435,0.0160908,0.00288764,0.0168008,0.00127253,0.0131934,0.00186727,0.0127792,0.0012468,0.0129716
670,67009,0.000990111,0.0158708,0.00157156,0.015689,0.00112496,0.013175,0.00102245,0.0120989,0.00157767,0.0129205
680,68009,0.000996493,0.0159064,0.00145131,0.0154154,0.00139625,0.0131138,0.00097142,0.0119494,0.00171365,0.0146122
690,69009,0.00110364,0.0158606,0.00119131,0.015106,0.00125816,0.0125476,0.00119847,0.0121179,0.00112996,0.0123544
700,70009,0.0010332,0.015265,0.00132762,0.0150397,0.00104953,0.0129468,0.00158602,0.0119852,0.00221412,0.0136276
710,71009,0.00123636,0.0158009,0.00140411,0.0150985,0.00113404,0.0126764,0.000840902,0.0118157,0.00105303,0.0121944
720,72009,0.000958118,0.0152834,0.00100729,0.0146407,0.00109644,0.0126542,0.000883915,0.011583,0.00171287,0.0126313
730,73009,0.00106786,0.0153642,0.00104545,0.0144548,0.00230325,0.0135136,0.000834823,0.0114141,0.00113764,0.0120811
740,74009,0.000865997,0.0149497,0.00107119,0.0143029,0.00110018,0.0122686,0.000820611,0.0115073,0.00103149,0.011885
750,75009,0.00142833,0.0151369,0.0010085,0.0142802,0.000909077,0.0121152,0.00124503,0.0117003,0.00149108,0.0121913
760,76009,0.000937838,0.0145771,0.00143583,0.0140515,0.00123344,0.0120958,0.000787505,0.0112267,0.00177398,0.0121327
770,77009,0.000835174,0.0144979,0.000932185,0.0140152,0.000922235,0.0119976,0.000955279,0.0113827,0.00105567,0.01164
780,78009,0.000864215,0.0144629,0.00111856,0.0137029,0.000939655,0.0120176,0.000944675,0.0112725,0.00141118,0.0118532
790,79009,0.000833364,0.0142589,0.00163601,0.0140074,0.000978324,0.012057,0.000814108,0.0110357,0.00137461,0.011779
800,80009,0.000882039,0.0141416,0.00113585,0.0136112,0.00162925,0.0125102,0.00107417,0.0112226,0.000907004,0.0113639
810,81009,0.000783657,0.0140785,0.0009781,0.0134393,0.000844609,0.0117965,0.000794891,0.0109225,0.000877213,0.0113102
820,82009,0.00078536,0.0138127,0.000938769,0.013362,0.000900246,0.0118596,0.000710647,0.0107467,0.000898022,0.0115999
830,83009,0.000784508,0.0137814,0.00114332,0.0133247,0.000948335,0.0117605,0.000781766,0.0108315,0.000956836,0.0111253
840,84009,0.000851837,0.0137182,0.000936487,0.0131045,0.000908945,0.0116472,0.000819777,0.0106953,0.000895552,0.0111963
850,85009,0.000767864,0.0135594,0.000971268,0.0130932,0.00087894,0.0116484,0.000744219,0.0106453,0.000912064,0.0111444
860,86009,0.000891276,0.0134926,0.000900556,0.0127959,0.000855352,0.0116082,0.000741635,0.0107607,0.00101454,0.0111507
870,87009,0.000822987,0.0134327,0.000827771,0.012762,0.000841557,0.0116304,0.000717365,0.0105484,0.000980815,0.011049
880,88009,0.000791436,0.0134268,0.000838696,0.012653,0.00161054,0.0119902,0.000755137,0.0104717,0.000844514,0.0109181
890,89009,0.0008248,0.0132746,0.000883652,0.0124247,0.000929435,0.0115814,0.000694721,0.010353,0.00106745,0.011087
900,90009,0.00076597,0.0132784,0.000840273,0.0124197,0.000898816,0.0115102,0.000739354,0.0104584,0.000798515,0.0107202
910,91009,0.000761829,0.0131325,0.000905006,0.0121415,0.000802413,0.0114388,0.000700424,0.0104006,0.0013697,0.0110694
920,92009,0.000790014,0.0132426,0.000992417,0.012223,0.000822483,0.0114881,0.000991838,0.0104995,0.000828839,0.0106199
930,93009,0.000755957,0.0130692,0.000866934,0.0120047,0.000859811,0.0114546,0.000698445,0.0102698,0.000878514,0.0106757
940,94009,0.00102648,0.0133462,0.0008215,0.0119877,0.000819367,0.0113172,0.000733913,0.0103788,0.000895394,0.010637
950,95009,0.000855372,0.0128836,0.000782452,0.011902,0.00123483,0.0115868,0.000675193,0.0100836,0.00103161,0.010811
960,96009,0.000708065,0.0129455,0.000783214,0.0118681,0.000901828,0.0113387,0.000688811,0.0101453,0.000908218,0.0106777
970,97009,0.000710008,0.0130035,0.000787033,0.0117662,0.000997776,0.011362,0.000717461,0.0100528,0.000760716,0.01044
980,98009,0.000779724,0.0128721,0.000757499,0.0116609,0.000818977,0.0113349,0.000645394,0.0100487,0.000792745,0.0104721
990,99009,0.000753599,0.0128095,0.000755809,0.0116099,0.000828835,0.0112498,0.000665184,0.0100393,0.000785955,0.0103942
1000,100009,0.000717873,0.0127533,0.000772743,0.0116082,0.000817594,0.011363,0.000683305,0.00996591,0.000749834,0.0103092
1010,101009,0.000907285,0.0128563,0.000748924,0.011565,0.00083142,0.011321,0.000654847,0.00989072,0.000912561,0.0102696
1020,102009,0.000719738,0.0127571,0.000765568,0.011445,0.000837555,0.0111992,0.000765837,0.00974391,0.000707156,0.0101299
1030,103009,0.000697,0.0127177,0.000804431,0.0114729,0.000783358,0.0113398,0.000780871,0.00983184,0.000850108,0.0102486
1040,104009,0.000708021,0.0128763,0.000734762,0.0113649,0.000758628,0.0113104,0.000663588,0.009753,0.000742793,0.0100403
1050,105009,0.000694843,0.0126688,0.000773862,0.0112087,0.000766014,0.0111371,0.000675298,0.00969114,0.000703555,0.00990295
1060,106009,0.000785114,0.0127552,0.000856056,0.0113481,0.000815588,0.0112623,0.000636895,0.00972669,0.000691297,0.00993029
1070,107009,0.000756023,0.0126954,0.000727477,0.0112814,0.00079803,0.0112623,0.000639393,0.00965135,0.000689827,0.00986633
1080,108009,0.000704007,0.0126603,0.000729397,0.0113016,0.000831852,0.0112774,0.000639887,0.00961029,0.000773372,0.00980882
1090,109009,0.000707661,0.0125415,0.000705149,0.0111249,0.000775119,0.0112646,0.000617866,0.00954671,0.000797515,0.00976583
1100,110009,0.000681437,0.0125842,0.00070339,0.0111282,0.000797389,0.0113645,0.000601486,0.00946248,0.000721891,0.00980851
1110,111009,0.00070223,0.0125556,0.000719085,0.0110789,0.000794988,0.0113833,0.000613675,0.00949365,0.000679884,0.00969043
1120,112009,0.000672163,0.0125408,0.000739912,0.0110481,0.000813553,0.0113663,0.000626041,0.00952341,0.000646814,0.00966111
1130,113009,0.000675736,0.0125402,0.00070487,0.010989,0.000774004,0.0113089,0.000600099,0.00948311,0.000797832,0.00967515
1140,114009,0.000678096,0.0124836,0.000720709,0.0109422,0.000796278,0.0114407,0.000623714,0.00951385,0.000988733,0.00961161
1150,115009,0.000681677,0.0125359,0.00067112,0.0108845,0.000809423,0.0114897,0.000597525,0.00935734,0.000652758,0.00956046
1160,116009,0.000682492,0.012498,0.000731498,0.010869,0.00077772,0.0114259,0.000610683,0.00947925,0.000649875,0.00955212
1170,117009,0.00066382,0.0125286,0.00067221,0.0108708,0.000836928,0.0115673,0.000610455,0.00939396,0.000831147,0.0095718
1180,118009,0.000679691,0.0124229,0.000668735,0.0108256,0.000814299,0.0115933,0.000623398,0.00939918,0.000651483,0.00946064
1190,119009,0.00071216,0.0124148,0.000685682,0.0108273,0.000845179,0.0116376,0.000608682,0.00943133,0.000699329,0.0094729
1200,120009,0.000670302,0.0123696,0.000687591,0.0108411,0.00078754,0.0116493,0.000611181,0.00928833,0.000667314,0.00943779
1210,121009,0.000679016,0.0123724,0.000692625,0.0108409,0.000799405,0.0116702,0.000622057,0.009326,0.000622597,0.00934613
1220,122009,0.000652147,0.0123694,0.000656357,0.0107897,0.000800818,0.0116975,0.000632312,0.00933325,0.00106761,0.00959115
1230,123009,0.000667947,0.012323,0.000661516,0.0107655,0.000808551,0.0117407,0.000628039,0.00938722,0.00072123,0.00944293
1240,124009,0.00065015,0.0123192,0.000645543,0.0107329,0.000810794,0.0117695,0.000609465,0.00938298,0.000956193,0.00928517
1250,124909,0.000645103,0.0122619,0.000653309,0.0107513,,,0.000605632,0.00927812,0.000652579,0.0091957
1260,125909,0.000640035,0.0121846,0.000659905,0.0107202,,,0.000566563,0.00919378,0.00060371,0.00918349
1270,126909,0.000643922,0.0122319,0.000650003,0.0106977,,,0.000571267,0.00917449,0.000614972,0.00917757
1280,127909,0.000648762,0.0122541,0.000645212,0.0106244,,,0.00061942,0.00922911,0.000601121,0.0092432
1290,128909,0.000639272,0.0122343,0.000643091,0.0105939,,,0.000603613,0.00918922,0.000602686,0.00910039
1300,129909,0.000633527,0.0121251,0.000642853,0.0106541,,,0.000583679,0.00919625,0.000592459,0.00908449
1310,130909,0.000635389,0.0121249,0.000645621,0.0106089,,,0.00058417,0.0092036,0.000627234,0.00898443
1320,131909,0.000637317,0.0121487,0.000644534,0.0106319,,,0.000564759,0.00917922,0.000595272,0.00910045
1330,132909,0.000638245,0.0121563,0.000658089,0.0106315,,,0.000575338,0.00909427,0.00062068,0.00901547
1340,133909,0.000627406,0.0121371,0.000630587,0.010607,,,0.000574089,0.00908725,0.000583078,0.00902708
1350,134909,0.000627315,0.0120953,0.000645851,0.0105776,,,0.000556878,0.00901033,0.00058309,0.00897165
1360,135909,0.000649428,0.0120934,0.000632876,0.0105508,,,0.000554091,0.00905757,0.00059534,0.00895025
1370,136909,0.000636695,0.0120975,0.000630136,0.0104997,,,0.000559178,0.00905916,0.000585956,0.00893388
1380,137909,0.000636151,0.0121604,0.000638402,0.010492,,,0.000554207,0.00900023,0.000573073,0.0089166
1390,138909,0.000638359,0.0121175,0.000634441,0.0104676,,,0.000551979,0.00904182,0.000592553,0.00894298
1400,139909,0.000626438,0.0120669,0.000633017,0.0104863,,,0.000558793,0.00901576,0.000585464,0.00890908
1410,140909,0.000624432,0.0120459,0.000620377,0.0104447,,,0.000558682,0.00897926,0.000572757,0.00886753
1420,141909,0.000625303,0.0120791,0.00064205,0.0104423,,,0.000559552,0.0089588,0.000633692,0.00888218
1430,142909,0.000626107,0.0119752,0.000632095,0.0104421,,,0.000549477,0.00899876,0.00062004,0.00882891
1440,143909,0.000617823,0.0120296,0.00062396,0.01046,,,0.00054293,0.00902014,0.000565452,0.00886758
1450,144909,0.000624092,0.012025,0.000626008,0.0105152,,,0.000575998,0.00893542,0.000558578,0.00885593
1460,145909,0.000617718,0.0119575,0.000629675,0.0104264,,,0.00054544,0.00896092,0.000569982,0.00878566
1470,146909,0.000620384,0.0119462,0.000626887,0.0104429,,,0.0005503,0.00900547,0.000562387,0.00881124
1480,147909,0.000623409,0.0119716,0.000625552,0.0104362,,,0.000553974,0.0089698,0.00055318,0.00878191
1490,148909,0.000619608,0.0119896,0.00061676,0.0103542,,,0.000545362,0.00891724,0.000555728,0.00880052
1500,149909,0.00061974,0.011966,0.000619971,0.0103531,,,0.000552791,0.00890834,0.000565818,0.00873959
1510,150909,0.000617446,0.011951,0.000616681,0.0103482,,,0.000548664,0.0089179,0.00055389,0.00877985
1520,151909,0.000624008,0.0119482,0.000619732,0.0103757,,,0.000541624,0.00888499,0.00055125,0.00872681
1530,152909,0.000611206,0.0119305,0.000612119,0.0103536,,,0.000546952,0.0089528,0.000554833,0.00872785
1540,153909,0.000608777,0.0119152,0.000610313,0.0103608,,,0.000544501,0.00890704,0.000560708,0.00871932
1550,154909,0.000608597,0.0118965,0.000614929,0.0103374,,,0.000548133,0.00889883,0.000548578,0.00871638
1560,155909,0.000604917,0.0119179,0.000605427,0.0102895,,,0.000555105,0.00890318,0.000550277,0.00869392
1570,156909,0.00060844,0.0118827,0.00060605,0.0103322,,,0.000541901,0.00890705,0.000553833,0.00867984
1580,157909,0.000621231,0.0119033,0.000602928,0.0103253,,,0.000537175,0.00885768,0.000547877,0.00869427
1590,158909,0.0006101,0.0118724,0.000614184,0.0103375,,,0.000541178,0.00886224,0.000541419,0.00864016
1600,159909,0.000606953,0.0118513,0.000613112,0.0103532,,,0.000548465,0.00893374,0.000541899,0.00862726
1610,160909,0.000610136,0.011838,0.000606243,0.0102865,,,0.000538088,0.00884293,0.00055784,0.00864543
1620,161909,0.000614901,0.0119254,0.000612743,0.0102754,,,0.000536674,0.00885607,0.000550184,0.00859979
1630,162909,0.00060648,0.0118564,0.000598657,0.0103415,,,0.000540755,0.00889225,0.000545319,0.0085914
1640,163909,0.000605502,0.0118059,0.000608427,0.0102915,,,0.000535902,0.0088652,0.000534188,0.00858182
1650,164909,0.00060022,0.0117998,0.000614028,0.0102673,,,0.000539589,0.00885538,0.000534958,0.0085602
1660,165909,0.000601836,0.011821,0.000602813,0.010239,,,0.000536336,0.00886761,0.00053553,0.00850433
1670,166909,0.000597335,0.011788,0.000596354,0.0102557,,,0.000541969,0.00889236,0.000532982,0.00851576
1680,167909,0.000601058,0.0118288,0.000601487,0.0102288,,,0.000532987,0.00884371,0.000548268,0.00847331
1690,168909,0.000599381,0.0118046,0.000596718,0.0101771,,,0.000543762,0.00885475,0.00053682,0.00849383
1700,169909,0.000608062,0.0118014,0.000592681,0.0101678,,,0.000541354,0.00879654,0.000541488,0.00845187
1710,170909,0.000602006,0.0117943,0.000589476,0.0102217,,,0.000540217,0.00882642,0.0005497,0.00844735
1720,171909,0.00059566,0.0117939,0.000591365,0.0101662,,,0.000536665,0.00878081,0.000526721,0.00842762
1730,172909,0.000595891,0.0118074,0.000596167,0.0101239,,,0.000535181,0.00880201,0.000549461,0.00846406
1740,173909,0.000595569,0.0117867,0.000591995,0.010166,,,0.000529704,0.00879889,0.000528344,0.00843789
1750,174909,0.000597725,0.0117904,0.000590963,0.0101702,,,0.000534151,0.00875542,0.000539799,0.00844501
1760,175909,0.000599367,0.0117688,0.000588238,0.0101373,,,0.000536237,0.0087838,0.000527107,0.00840923
1770,176909,0.000594006,0.0117614,0.000587885,0.0101633,,,0.000530307,0.00876808,0.000519755,0.00839083
1780,177909,0.000593912,0.0117638,0.000589634,0.0101431,,,0.000532497,0.00879772,0.000539598,0.00841992
1790,178909,0.000593739,0.0117503,0.000588134,0.0101284,,,0.000538898,0.00880644,0.000527137,0.00835835
1800,179909,0.000593247,0.0117528,0.000589075,0.0100768,,,0.000531609,0.00877654,0.000530385,0.00833086
1810,180909,0.000595341,0.0117496,0.000585083,0.010128,,,0.000530368,0.00875489,0.000517909,0.00832048
1820,181909,0.000592864,0.011726,0.000591662,0.0101282,,,0.000536746,0.00874331,0.000520164,0.00832996
1830,182909,0.000591163,0.0117152,0.000585384,0.0101441,,,0.00052815,0.00876758,0.000530133,0.00830647
1840,183909,0.000593392,0.011737,0.000585794,0.0101318,,,0.000533105,0.00875926,0.000520261,0.00830852
1850,184909,0.000592874,0.0117275,0.000586101,0.010098,,,0.000542076,0.00873365,0.000518833,0.00828596
1860,185909,0.000590527,0.0117418,0.000586379,0.0101115,,,0.000531869,0.00873582,0.00051445,0.00829706
1870,186909,0.000590196,0.011732,0.000582936,0.0100971,,,0.000528654,0.00872886,0.000525019,0.00825317
1880,187909,0.000593421,0.0117245,0.000583665,0.0101006,,,0.000524635,0.00870218,0.00052339,0.00819999
1890,188909,0.000592189,0.0117092,0.000588312,0.0100959,,,0.000526529,0.00872967,0.000513925,0.00823238
1900,189909,0.000594833,0.011715,0.000582099,0.0100969,,,0.000530438,0.00872557,0.000516967,0.00821657
1910,190909,0.000590072,0.0117186,0.000583758,0.0100154,,,0.000524929,0.00871623,0.000512778,0.00819464
1920,191909,0.000590197,0.0117158,0.000581249,0.0100337,,,0.000527583,0.00870128,0.000516233,0.00819957
1930,192909,0.000593832,0.0117001,0.000581573,0.0100652,,,0.000526381,0.00869227,0.000511398,0.00818535
1940,193909,0.000592209,0.0117073,0.000582424,0.0100944,,,0.000529025,0.00871152,0.000508523,0.00819385
1950,194909,0.000587227,0.0117045,0.000579997,0.010073,,,0.000529975,0.00872025,0.000515851,0.00818888
1960,195909,0.000585678,0.0116894,0.000580904,0.010021,,,0.000524492,0.00871732,0.000520542,0.00810592
1970,196909,0.00059276,0.0117061,0.00058013,0.0100512,,,0.000527372,0.00870743,0.000503332,0.00813143
1980,197909,0.000587858,0.0116915,0.000582177,0.010082,,,0.00052543,0.00869314,0.000506735,0.00816122
1990,198909,0.000588835,0.0117026,0.000579218,0.0100422,,,0.000526226,0.00869196,0.000502803,0.00811754
2000,199909,0.000590835,0.011699,0.00058262,0.0100684,,,0.000532575,0.00871441,0.000507416,0.00809786


==> data/results/lp/qpnn/lp_qpnn_predictions.csv <==
p,x1_truth,x1_seed3,x1_seed4,x1_seed5,x1_seed6,x1_seed7,x1_mean,x1_min,x1_max,x1_std,x2_truth,x2_seed3,x2_seed4,x2_seed5,x2_seed6,x2_seed7,x2_mean,x2_min,x2_max,x2_std,mu1_truth,mu1_seed3,mu1_seed4,mu1_seed5,mu1_seed6,mu1_seed7,mu1_mean,mu1_min,mu1_max,mu1_std,mu2_truth,mu2_seed3,mu2_seed4,mu2_seed5,mu2_seed6,mu2_seed7,mu2_mean,mu2_min,mu2_max,mu2_std,mu3_truth,mu3_seed3,mu3_seed4,mu3_seed5,mu3_seed6,mu3_seed7,mu3_mean,mu3_min,mu3_max,mu3_std,mu4_truth,mu4_seed3,mu4_seed4,mu4_seed5,mu4_seed6,mu4_seed7,mu4_mean,mu4_min,mu4_max,mu4_std,mu5_truth,mu5_seed3,mu5_seed4,mu5_seed5,mu5_seed6,mu5_seed7,mu5_mean,mu5_min,mu5_max,mu5_std
-2400,0,0.06911948323,0.04891774058,0.05768212676,0.06495988369,0.05284649134,0.05870514363,0.04891774058,0.06911948323,0.007466509938,0,-0.004032492638,-0.002353295684,-0.0009850859642,-0.003723144531,-0.002154827118,-0.002649769187,-0.004032492638,-0.0009850859642,0.001110683894,0,0.262163043,0.3086434901,0.1499502212,-1.389124751,0.4667859077,-0.04031642526,-1.389124751,0.4667859077,0.6820417643,2.5,0.2543165684,0.04162700847,-0.657605052,0.1167762354,0.4033252597,0.03168800473,-0.657605052,0.4033252597,0.3660987318,0,-0.2947077751,-0.02460337617,-0.02257748693,-1.275890231,0.4262443483,-0.2383069098,-1.275890231,0.4262443483,0.5680839419,0,0.152766034,-0.1699417681,0.6071294546,0.6590656042,-0.07077803463,0.2356482744,-0.1699417681,0.6590656042,0.3413357139,0.5,-0.6469640136,-0.3121430874,-1.256299734,0.6203821898,-1.405757427,-0.6001564264,-1.405757427,0.6203821898,0.7286115885
-2381.176514,0.470588237,0.4870152771,0.4805202186,0.4993552268,0.4923727512,0.4874093533,0.4893345833,0.4805202186,0.4993552268,0.006267734338,0,-0.001652956009,-0.0006494522095,-0.001272678375,-0.002980768681,-0.001168310642,-0.001544833183,-0.002980768681,-0.0006494522095,0.0007862754865,0,0.2700484693,0.3038873672,0.1696763039,-1.404933095,0.4714379311,-0.03797660023,-1.404933095,0.4714379311,0.6903539896,2.5,0.2583077848,0.06708708405,-0.6617407799,0.1314658225,0.4125200212,0.04152798653,-0.6617407799,0.4125200212,0.3709333241,0,-0.2956260443,-0.04613692313,-0.01807010174,-1.264464259,0.4291742444,-0.2390246391,-1.264464259,0.4291742444,0.5634263754,0,0.1751250774,-0.1964881122,0.6023892164,0.6503496766,-0.08178286999,0.2299186289,-0.1964881122,0.6503496766,0.3456817865,0.5,-0.6492547989,-0.3308196962,-1.245940328,0.6183242798,-1.417142272,-0.6049665213,-1.417142272,0.6183242798,0.7271912098
-2362.353027,0.9411764741,0.9482102394,0.952713728,0.9574868679,0.9577784538,0.9517314434,0.953584075,0.9482102394,0.9577784538,0.003630219493,0,-0.001836061478,-0.0007101297379,-0.001327574253,-0.001057803631,-0.001186013222,-0.001223516418,-0.001836061478,-0.0007101297379,0.0003683673858,0,0.2809900045,0.2980051935,0.1897347569,-1.418770194,0.4763903618,-0.03472996876,-1.418770194,0.4763903618,0.6982245445,2.5,0.261595726,0.09497565031,-0.666600883,0.148281306,0.4224158823,0.05213353783,-0.666600883,0.4224158823,0.3764684498,0,-0.3001663387,-0.06980336457,-0.01423121244,-1.250305533,0.4330619276,-0.2402888983,-1.250305533,0.4330619276,0.5580838323,0,0.198141709,-0.22591573,0.5973920226,0.6399411559,-0.09120906889,0.2236700356,-0.22591573,0.6399411559,0.3506786823,0.5,-0.6552636027,-0.3512786925,-1.234501958,0.6142911911,-1.42747879,-0.6108464003,-1.42747879,0.6142911911,0.7247268558
-2343.529297,1.411764741,1.413918495,1.429101348,1.419972777,1.423159003,1.419091821,1.42104876,1.413918495,1.429101348,0.005002505612,0,-0.001887440681,-0.000685557723,-0.001338720322,-0.0008722245693,-0.001105606556,-0.001177910017,-0.001887440681,-0.000685557723,0.0004172231711,0,0.2919991016,0.29199332,0.2099899352,-1.434225202,0.4812848568,-0.03179159015,-1.434225202,0.4812848568,0.7068526149,2.5,0.2648611367,0.1231009513,-0.6714200377,0.1638570726,0.4323019981,0.06254022568,-0.6714200377,0.4323019981,0.3821747899,0,-0.3046994209,-0.09365130216,-0.0103431344,-1.23729074,0.436904341,-0.2418160737,-1.23729074,0.436904341,0.5533747673,0,0.2213576287,-0.2555826306,0.5922580361,0.6271909475,-0.1006817445,0.2169084549,-0.2555826306,0.6271909475,0.3559073508,0.5,-0.6612351537,-0.3718423247,-1.222792387,0.6094921231,-1.437640905,-0.6168037653,-1.437640905,0.6094921231,0.7220495343
-2324.705811,1.882352948,1.8840065,1.894517064,1.886651874,1.894361615,1.889251471,1.889757752,1.8840065,1.894517064,0.004167164676,0,-0.001804232597,-0.0007077455521,-0.001304805279,-0.0005736351013,-0.0009253025055,-0.001063144184,-0.001804232597,-0.0005736351013,0.0004455423041,0,0.3030717373,0.2860989571,0.2304361463,-1.44961822,0.4861175418,-0.02877876721,-1.44961822,0.4861175418,0.7155932188,2.5,0.2681016326,0.1505408287,-0.6761940718,0.1795788109,0.4421722293,0.07283988595,-0.6761940718,0.4421722293,0.3880762756,0,-0.3092224598,-0.1169534549,-0.006406456232,-1.223904133,0.4406977594,-0.2431577444,-1.223904133,0.4406977594,0.5487923622,0,0.2447650582,-0.2844814062,0.5869863033,0.614202261,-0.1101956293,0.2102553099,-0.2844814062,0.614202261,0.3615919054,0.5,-0.6671651006,-0.3918421566,-1.210811257,0.6045157313,-1.447620034,-0.6225845218,-1.447620034,0.6045157313,0.7194023728
-2305.882324,2.352941275,2.358363628,2.361290216,2.35737133,2.37123251,2.36197567,2.362046719,2.35737133,2.37123251,0.004906740505,0,-0.001581430435,-0.0006677508354,-0.001225829124,-0.0001576542854,-0.0006433129311,-0.0008551955107,-0.001581430435,-0.0001576542854,0.0004962620442,0,0.314204812,0.2801222503,0.2510658503,-1.464936733,0.4908846021,-0.02573183738,-1.464936733,0.4908846021,0.7244203091,2.5,0.2713151276,0.1780454814,-0.680919528,0.1954399645,0.4520207644,0.0831803605,-0.680919528,0.4520207644,0.3941797018,0,-0.3137329221,-0.1403014213,-0.00242215395,-1.210143447,0.444439441,-0.2444321215,-1.210143447,0.444439441,0.5443081856,0,0.2683582008,-0.3134332001,0.5815771222,0.6009767652,-0.1197459772,0.2035465688,-0.3134332001,0.6009767652,0.3679251373,0.5,-0.6730498672,-0.4118243754,-1.198559165,0.5993604064,-1.457407951,-0.6282961965,-1.457407951,0.5993604064,0.7167467475
-2287.058838,2.823529482,2.83685112,2.83151865,2.83196187,2.836985588,2.837009668,2.834865332,2.83151865,2.837009668,0.002556066727,0,-0.001217246056,-0.0005456656218,-0.00109949708,-8.529424667e-05,-0.0002598166466,-0.0006415039534,-0.001217246056,-8.529424667e-05,0.0004484364181,0,0.3253934383,0.2740267813,0.2718723714,-1.479463696,0.4955828786,-0.02251764573,-1.479463696,0.4955828786,0.7330437899,2.5,0.2744991183,0.2057434469,-0.6855926514,0.2111555636,0.4618412852,0.09352935106,-0.6855926514,0.4618412852,0.4004654288,0,-0.3182284534,-0.1637946516,0.001607753336,-1.196350574,0.4481268823,-0.2457278073,-1.196350574,0.4481268823,0.5400485992,0,0.2921290696,-0.3425782621,0.5760295391,0.5877485275,-0.1293271333,0.196800366,-0.3425782621,0.5877485275,0.3749749959,0.5,-0.6788848042,-0.4318805933,-1.186036348,0.5944565535,-1.466996551,-0.6338683367,-1.466996551,0.5944565535,0.7142267823
-2268.235352,3.294117689,3.317473888,3.304912329,3.310247421,3.303044796,3.314105988,3.309956789,3.303044796,3.317473888,0.005422717426,0,-0.0006940364838,-0.0003374665976,-0.0009248256683,0.0002390742302,0.0002271533012,-0.0002980202553,-0.0009248256683,0.0002390742302,0.0004723446909,0,0.3364996612,0.2678146362,0.2928479016,-1.493852139,0.5002084374,-0.01929629967,-1.493852139,0.5002084374,0.7417085171,2.5,0.2774410546,0.2336167842,-0.6902100444,0.2266147435,0.4716281295,0.1038181335,-0.6902100444,0.4716281295,0.406899631,0,-0.3229080737,-0.1874176711,0.005682826042,-1.182317019,0.4517571628,-0.2470405549,-1.182317019,0.4517571628,0.5359552503,0,0.3160490096,-0.3718987107,0.5703440905,0.5744164586,-0.1389343143,0.1899953038,-0.3718987107,0.5744164586,0.38268888,0.5,-0.6846855283,-0.4519971907,-1.173244715,0.5893776417,-1.476377964,-0.639385581,-1.476377964,0.5893776417,0.7117004395
-2249.411865,3.764705896,3.775100708,3.781212091,3.79204464,3.775013924,3.779646635,3.780603409,3.775013924,3.79204464,0.006224303041,0,0.0001766681671,-4.400312901e-05,-0.0007022619247,0.0009744167328,5.778670311e-05,9.252130985e-05,-0.0007022619247,0.0009744167328,0.0005359749775,0,0.3457101583,0.2614884377,0.3139848709,-1.508332133,0.5042010546,-0.01658952236,-1.508332133,0.5042010546,0.750251472,2.5,0.277298063,0.2616507113,-0.694767952,0.2419121563,0.4803948402,0.1132975593,-0.694767952,0.4803948402,0.4130803347,0,-0.3304925859,-0.2111576796,0.00980181247,-1.16792202,0.4538808465,-0.2491779327,-1.16792202,0.4538808465,0.5316973925,0,0.3398228586,-0.4013773799,0.5645211339,0.5609012842,-0.1483503431,0.1831035167,-0.4013773799,0.5645211339,0.3909606636,0.5,-0.6907058954,-0.4721615314,-1.16018486,0.5839735866,-1.486050606,-0.6450258493,-1.486050606,0.5839735866,0.7092418075
-2230.588135,4.235294342,4.236216545,4.251178265,4.269565582,4.245562077,4.245455742,4.249595642,4.236216545,4.269565582,0.01107891556,0,0.001200199127,-0.0001940876245,-0.000440955162,0.0004926621914,-0.0001195669174,0.0001876503229,-0.000440955162,0.001200199127,0.0005922057899,0,0.3549492657,0.2552764416,0.336096555,-1.522718906,0.5080496073,-0.0136694191,-1.522718906,0.5080496073,0.7589426041,2.5,0.2770964205,0.2901450396,-0.698441565,0.2574415803,0.4889977574,0.1230478436,-0.698441565,0.4889977574,0.4191606641,0,-0.338075608,-0.2362146527,0.01368159056,-1.155230284,0.4557505548,-0.2520176768,-1.155230284,0.4557505548,0.5282008648,0,0.3637486398,-0.4330691993,0.557960391,0.5492257476,-0.1577652246,0.1760200858,-0.4330691993,0.557960391,0.4007007182,0.5,-0.6966665983,-0.4937572181,-1.14677155,0.5789088607,-1.495603204,-0.650777936,-1.495603204,0.5789088607,0.7069129944
-2211.764648,4.705882549,4.702131271,4.718193054,4.729484081,4.717514992,4.713126183,4.716090202,4.702131271,4.729484081,0.008825929835,0,0.001953244209,-0.0005690902472,-0.0001603960991,-0.000384926796,-0.0002020001411,0.000127366191,-0.0005690902472,0.001953244209,0.0009244042449,0,0.3639776111,0.2490888834,0.360591948,-1.537085295,0.5118271112,-0.0103199482,-1.537085295,0.5118271112,0.7679345608,2.5,0.2771487534,0.3189507723,-0.6998115778,0.2734111249,0.4975646138,0.1334527284,-0.6998115778,0.4975646138,0.4246300161,0,-0.3458131254,-0.2620714009,0.01683523506,-1.143008947,0.4575600028,-0.2552996576,-1.143008947,0.4575600028,0.5250700116,0,0.3877682388,-0.466098696,0.5496255159,0.5379035473,-0.1672029346,0.1683991402,-0.466098696,0.5496255159,0.4111462235,0.5,-0.7027257085,-0.5161931515,-1.132857203,0.5739551187,-1.504961967,-0.6565566063,-1.504961967,0.5739551187,0.7046483159
-2192.941162,5.176470757,5.173493385,5.187139511,5.192133427,5.189723492,5.182421207,5.1849823,5.173493385,5.192133427,0.006585217081,0,0.002329468727,-0.0008587390184,0.0001709461212,-0.001483231783,-0.0001882910728,-5.969405265e-06,-0.001483231783,0.002329468727,0.001298332121,0,0.3727388978,0.2427975237,0.3852407336,-1.551649213,0.515530467,-0.007068300154,-1.551649213,0.515530467,0.7771013379,2.5,0.2775355577,0.3478646576,-0.7010924816,0.2904939651,0.5060905218,0.1441784352,-0.7010924816,0.5060905218,0.4303821027,0,-0.3537496626,-0.2880064845,0.02002173662,-1.131056905,0.4593075216,-0.2586967647,-1.131056905,0.4593075216,0.5223256946,0,0.4118818343,-0.4992432296,0.5411416888,0.5261241794,-0.1766586602,0.1606491506,-0.4992432296,0.5411416888,0.4220660925,0.5,-0.7089264989,-0.5386446714,-1.118679762,0.5692498088,-1.514120102,-0.6622242332,-1.514120102,0.5692498088,0.7025752068
-2174.117676,5.647058964,5.648474693,5.657702446,5.657299995,5.665898323,5.653098106,5.656495094,5.648474693,5.665898323,0.005768754054,0,0.002858996391,-0.001061871648,0.0005535185337,-0.002470761538,-7.745623589e-05,-3.951489998e-05,-0.002470761538,0.002858996391,0.001772606513,0,0.3815240264,0.2364057302,0.4100320041,-1.566064239,0.5191571712,-0.003789067268,-1.566064239,0.5191571712,0.7863312364,2.5,0.277865082,0.3768673837,-0.7022824287,0.3076683581,0.5145702958,0.1549377441,-0.7022824287,0.5145702958,0.436314702,0,-0.3616857231,-0.3140017688,0.02324004471,-1.11877954,0.460991472,-0.262047112,-1.11877954,0.460991472,0.5197674632,0,0.436150372,-0.5324806571,0.5325111151,0.5141588449,-0.186127156,0.1528424919,-0.5324806571,0.5325111151,0.4334810972,0.5,-0.7150651813,-0.5610958934,-1.104243279,0.5643797517,-1.523070216,-0.6678190231,-1.523070216,0.5643797517,0.700550735
-2155.294189,6.117647171,6.118388176,6.129566669,6.124762535,6.145814896,6.124369621,6.12858057,6.118388176,6.145814896,0.009318677709,0,0.002550721169,-0.001178100705,0.0009889602661,-0.003344625235,-0.0004885196686,-0.0002943128347,-0.003344625235,0.002550721169,0.001993199112,0,0.3905243278,0.2299171984,0.4349539876,-1.580316424,0.5233282447,-0.0003185152891,-1.580316424,0.5233282447,0.7957170606,2.5,0.2776798904,0.4059394598,-0.7033786178,0.3249244988,0.5225815773,0.1655493677,-0.7033786178,0.5225815773,0.4423276782,0,-0.3707699776,-0.3400397599,0.02648824453,-1.106176615,0.462748915,-0.2655498385,-1.106176615,0.462748915,0.5174898505,0,0.4610610008,-0.5657875538,0.5237361193,0.5020116568,-0.1961984038,0.1449645609,-0.5657875538,0.5237361193,0.4455172718,0.5,-0.7222698331,-0.5835306048,-1.089551449,0.5593438148,-1.531279802,-0.6734575629,-1.531279802,0.5593438148,0.698464334
-2136.470703,6.588235378,6.586277485,6.601802826,6.594314098,6.604273796,6.596468925,6.596627712,6.586277485,6.604273796,0.006288873032,0,0.002002030611,-0.001253545284,0.001476734877,-0.001638621092,-0.000863045454,-5.528926704e-05,-0.001638621092,0.002002030611,0.001494984375,0,0.3994290829,0.2234943211,0.4599958062,-1.593360305,0.5274804235,0.003407847835,-1.593360305,0.5274804235,0.8047439456,2.5,0.2773841321,0.4351020753,-0.7043797374,0.3419984579,0.5304946303,0.1761199087,-0.7043797374,0.5304946303,0.4484870136,0,-0.3804515898,-0.3659082651,0.02976593748,-1.094055176,0.4644539356,-0.2692390084,-1.094055176,0.4644539356,0.5157022476,0,0.4867362678,-0.5992373228,0.5148192644,0.4903411865,-0.2063327283,0.1372653395,-0.5992373228,0.5148192644,0.4582216144,0.5,-0.7298853993,-0.6057649255,-1.074608684,0.556397438,-1.539214849,-0.678615272,-1.539214849,0.556397438,0.6972280741
-2117.646973,7.058823586,7.057163239,7.072347164,7.065721512,7.064189434,7.069196224,7.065723419,7.057163239,7.072347164,0.005129603669,0,0.001604199409,-0.00142480433,0.002018094063,0.0004721283913,-0.001141816378,0.0003055602429,-0.00142480433,0.002018094063,0.001395424129,0,0.4083478749,0.2175974846,0.4851453304,-1.606186271,0.5315515399,0.00729118567,-1.606186271,0.5315515399,0.8138278127,2.5,0.2770213783,0.4644540548,-0.7052837014,0.3591648042,0.5383445024,0.1867402047,-0.7052837014,0.5383445024,0.4548270106,0,-0.3901341259,-0.3910307884,0.03307121992,-1.081729293,0.4660917819,-0.2727462649,-1.081729293,0.4660917819,0.5141265988,0,0.5125435591,-0.6330820322,0.5057637095,0.4785636663,-0.2164675593,0.1294642687,-0.6330820322,0.5125435591,0.4714588225,0.5,-0.7374389172,-0.6272999644,-1.059419274,0.55358845,-1.546920776,-0.6834980845,-1.546920776,0.55358845,0.6961704493
-2098.823486,7.529411793,7.530853748,7.543195724,7.536814213,7.528398514,7.542282581,7.536309242,7.528398514,7.543195724,0.005927924998,0,0.00136116147,-0.001506507397,0.001776814461,0.002698093653,-0.001323729753,0.00060116651,-0.001506507397,0.002698093653,0.001703194575,0,0.4172762036,0.2116165459,0.5103417635,-1.618911624,0.5355386138,0.01117230672,-1.618911624,0.5355386138,0.8229705095,2.5,0.2765902579,0.4938140213,-0.7059013844,0.3764486611,0.5461267829,0.1974156648,-0.7059013844,0.5461267829,0.4612492919,0,-0.3998124003,-0.4161394835,0.0370542407,-1.069105625,0.4676614404,-0.2760683596,-1.069105625,0.4676614404,0.5128392577,0,0.538471818,-0.666926384,0.4960828125,0.466604352,-0.2265969068,0.1215271354,-0.666926384,0.538471818,0.4849870801,0.5,-0.7449251413,-0.6487690806,-1.043856144,0.550650835,-1.554391503,-0.6882581711,-1.554391503,0.550650835,0.6951694489
-2080,8,8.007158279,8.014039993,8.00778389,7.995047569,8.015476227,8.007901192,7.995047569,8.015476227,0.007222843356,0,0.001274704933,-0.001500084996,0.001220226288,0.004146277905,-0.001408308744,0.000746563077,-0.001500084996,0.004146277905,0.002085773274,0,0.4262095392,0.2055551112,0.535592556,-1.631547809,0.5394390821,0.01504969597,-1.631547809,0.5394390821,0.8321751356,2.5,0.2760894597,0.5231627822,-0.7065244317,0.3929797113,0.5538365841,0.2079088241,-0.7065244317,0.5538365841,0.4677903354,0,-0.4094811976,-0.4412179887,0.04110771418,-1.056656718,0.4691614807,-0.279417336,-1.056656718,0.4691614807,0.511918664,0,0.5645098686,-0.7007472515,0.4859269261,0.4550848603,-0.2367155403,0.1136117727,-0.7007472515,0.5645098686,0.4988870323,0.5,-0.7523387074,-0.6701573133,-1.028265476,0.5473617315,-1.561622143,-0.6930044293,-1.561622143,0.5473617315,0.6941826344
-2061.176514,8.470588684,8.485877991,8.484528542,8.479432106,8.462222099,8.488506317,8.480113029,8.462222099,8.488506317,0.009420486167,0,0.001347988844,-0.001403987408,0.0007330179214,0.004535585642,-0.001395136118,0.0007634937647,-0.001403987408,0.004535585642,0.002187642502,0,0.4351433814,0.1994174421,0.5609094501,-1.643588901,0.54325068,0.01902642287,-1.643588901,0.5609094501,0.8412410021,2.5,0.2755181491,0.5524786115,-0.7071937919,0.4090905488,0.5614698529,0.218272686,-0.7071937919,0.5614698529,0.4744796157,0,-0.4191354811,-0.4662471712,0.04498702288,-1.043979645,0.4705908,-0.2827568948,-1.043979645,0.4705908,0.5112096667,0,0.5906466842,-0.7345197201,0.4755530357,0.4433698654,-0.2468175441,0.1056464687,-0.7345197201,0.5906466842,0.5130737424,0.5,-0.7596743703,-0.6914489269,-1.012653112,0.5438729525,-1.568608284,-0.6977022886,-1.568608284,0.5438729525,0.6932618618
-2042.352905,8.941176414,8.957010269,8.954348564,8.951969147,8.932784081,8.961133957,8.951449394,8.932784081,8.961133957,0.009816143662,0,0.0007965564728,-0.001219078898,0.0002964735031,0.004996210337,-0.001284003258,0.0007172316546,-0.001284003258,0.004996210337,0.002291166922,0,0.4448211193,0.1932074428,0.5862826705,-1.655381322,0.5469713807,0.02318025753,-1.655381322,0.5862826705,0.8503764868,2.5,0.2748098075,0.5817419291,-0.7077580094,0.4253875613,0.5690220594,0.2286406755,-0.7077580094,0.5817419291,0.481294781,0,-0.4292384088,-0.491210252,0.04889208078,-1.030903459,0.4719485343,-0.2861023247,-1.030903459,0.4719485343,0.510714829,0,0.6171270609,-0.7682211399,0.4650527537,0.4313238263,-0.2568978667,0.09767693281,-0.7682211399,0.6171270609,0.5275635123,0.5,-0.7662251592,-0.712629199,-0.9968156219,0.5402885079,-1.575345755,-0.7021454573,-1.575345755,0.5402885079,0.6924113631
-2023.529419,9.411765099,9.4243927,9.425922394,9.425135612,9.406913757,9.433069229,9.423086166,9.406913757,9.433069229,0.008662099019,0,-5.307793617e-05,-0.0009853392839,-8.893013e-05,0.003740668297,-0.001074135303,0.0003078371228,-0.001074135303,0.003740668297,0.001769416151,0,0.4549290538,0.1866535544,0.6116983294,-1.667476416,0.5505983233,0.0272805579,-1.667476416,0.6116983294,0.8597545624,2.5,0.2739908099,0.6110521555,-0.7082157731,0.4410966933,0.5764890909,0.2388825864,-0.7082157731,0.6110521555,0.4881816804,0,-0.4395911992,-0.5162408352,0.05282074213,-1.018221617,0.4732338488,-0.2895998359,-1.018221617,0.4732338488,0.5106702447,0,0.6438326836,-0.8020744324,0.454431057,0.4191687703,-0.2669500709,0.08968160301,-0.8020744324,0.6438326836,0.5424209237,0.5,-0.7722758055,-0.7341845632,-0.9807602763,0.5351648331,-1.581829667,-0.7067770958,-1.581829667,0.5351648331,0.6911215186
-2004.705933,9.882352829,9.893466949,9.898675919,9.89867115,9.884349823,9.904069901,9.895846367,9.884349823,9.904069901,0.006654988974,0,-0.0007395744324,-0.0006939321756,-0.000422000885,0.002152204514,-0.0007666945457,-9.399950795e-05,-0.0007666945457,0.002152204514,0.001129798475,0,0.465028286,0.1798164546,0.6371427774,-1.679519773,0.5541299582,0.03131954744,-1.679519773,0.6371427774,0.869192481,2.5,0.2730981708,0.6403851509,-0.7085661292,0.4567117393,0.5838669538,0.2490991801,-0.7085661292,0.6403851509,0.4951718748,0,-0.4499160349,-0.5413069129,0.05677133799,-1.005413175,0.4744458795,-0.2930838168,-1.005413175,0.4744458795,0.5109059811,0,0.6706012487,-0.8360267878,0.4436928332,0.4068640471,-0.276969403,0.08163238317,-0.8360267878,0.6706012487,0.5575735569,0.5,-0.7782281637,-0.7560026646,-0.9644945264,0.529561758,-1.588057756,-0.7114442587,-1.588057756,0.529561758,0.6897864938
-1985.882324,10.35294151,10.36402893,10.37023735,10.37234211,10.36485195,10.37388039,10.3690691,10.36402893,10.37388039,0.003960139584,0,-0.001261621714,-0.0003126263618,-0.0007026195526,0.0006600618362,-0.0003612339497,-0.0003956079599,-0.001261621714,0.0006600618362,0.0006271749735,0,0.4751134515,0.1729124784,0.6626032591,-1.691393614,0.5575645566,0.03536001593,-1.691393614,0.6626032591,0.8786481619,2.5,0.2721315026,0.6696329117,-0.7088080645,0.4723807275,0.5911518335,0.2592977881,-0.7088080645,0.6696329117,0.5022549033,0,-0.4602078497,-0.5662785769,0.06074184179,-0.9923174381,0.4755839407,-0.2964956164,-0.9923174381,0.4755839407,0.5113663673,0,0.6974202991,-0.869869709,0.4328427613,0.3943989873,-0.2869499922,0.07356846333,-0.869869709,0.6974202991,0.5729311705,0.5,-0.7840779424,-0.7776844501,-0.9480250478,0.5238075256,-1.594026327,-0.7160012126,-1.594026327,0.5238075256,0.6885242462
-1967.058838,10.82352924,10.83584976,10.84024811,10.84586906,10.84818554,10.84223366,10.8424778,10.83584976,10.84818554,0.004313721787,0,-0.001616954803,0.0001589357853,-0.0009303092957,-0.0007320046425,0.0001423954964,-0.0005955874803,-0.001616954803,0.0001589357853,0.0006764264544,0,0.4851791263,0.1659466922,0.6880651712,-1.703086734,0.5609002113,0.03940088674,-1.703086734,0.6880651712,0.888112843,2.5,0.2710898817,0.6987730861,-0.7089409232,0.4880938828,0.5983399153,0.2694711685,-0.7089409232,0.6987730861,0.5094199777,0,-0.4704606235,-0.5911362767,0.06472975016,-0.978936553,0.476647824,-0.299831152,-0.978936553,0.476647824,0.5120510459,0,0.7242767811,-0.9035772085,0.4218862355,0.3817782402,-0.2968866229,0.06549547613,-0.9035772085,0.7242767811,0.5884665847,0.5,-0.7898204327,-0.799213171,-0.9313604832,0.5179020166,-1.599732995,-0.7204449773,-1.599732995,0.5179020166,0.687335968
-1948.235352,11.29411793,11.30868626,11.30838108,11.31899929,11.32198906,11.30888176,11.31338787,11.30838108,11.32198906,0.005881268997,0,-0.001801788807,0.000719383359,-0.001103997231,-0.001627475023,0.0007427930832,-0.0006142169004,-0.001801788807,0.0007427930832,0.001122218324,0,0.4952197075,0.1589246094,0.7135145664,-1.714271665,0.5641354322,0.04350452498,-1.714271665,0.7135145664,0.8974536657,2.5,0.2699732184,0.7277858257,-0.7089640498,0.5030485988,0.6054279208,0.2794542909,-0.7089640498,0.7277858257,0.5165878534,0,-0.4806678593,-0.6158636212,0.06873303652,-0.9662392139,0.4776367545,-0.3032801747,-0.9662392139,0.4776367545,0.5132084489,0,0.7511559725,-0.937125802,0.4108292162,0.3691045642,-0.3067739606,0.05743800476,-0.937125802,0.7511559725,0.6041644812,0.5,-0.7954512239,-0.8205742836,-0.9145094752,0.5130243897,-1.605175376,-0.7245371938,-1.605175376,0.5130243897,0.6866474748
-1929.411743,11.76470566,11.78232098,11.77463245,11.79148579,11.78526211,11.77488327,11.7817173,11.77463245,11.79148579,0.006407065317,0,-0.001815676689,0.0007877200842,-0.001224279404,-0.002003908157,0.0005440413952,-0.0007424205542,-0.002003908157,0.0007877200842,0.001180824474,0,0.50522995,0.1522629261,0.73893857,-1.724935532,0.5681568384,0.04793054983,-1.724935532,0.73893857,0.9067733884,2.5,0.2687809169,0.7563242912,-0.7088772655,0.5171863437,0.6102545857,0.2887337804,-0.7088772655,0.7563242912,0.5234181881,0,-0.4908247888,-0.6414737105,0.07274979353,-0.9543083906,0.4776102602,-0.3072493374,-0.9543083906,0.4776102602,0.514683485,0,0.7780452967,-0.9694107771,0.3996768594,0.3563919663,-0.3172631264,0.04948804528,-0.9694107771,0.7780452967,0.6197223663,0.5,-0.8009658456,-0.8416629434,-0.897479713,0.5092663169,-1.610443711,-0.7282571793,-1.610443711,0.5092663169,0.6865131259
-1910.588257,12.23529434,12.25651646,12.24225235,12.26305676,12.25060463,12.24268532,12.25102234,12.24225235,12.26305676,0.008020044304,0,-0.001655966043,0.0001441389322,-0.001290202141,-0.002278387547,-8.738040924e-05,-0.001033559442,-0.002278387547,0.0001441389322,0.0009257516358,0,0.5152038932,0.1460733414,0.7643222809,-1.735407948,0.5726255774,0.05256344005,-1.735407948,0.7643222809,0.9161536098,2.5,0.2675130665,0.7844623923,-0.7086802721,0.5313411355,0.6137391329,0.2976750731,-0.7086802721,0.7844623923,0.5301167965,0,-0.5009247661,-0.6685169339,0.07677727938,-0.9421277046,0.476955533,-0.3115673363,-0.9421277046,0.476955533,0.5164214373,0,0.8049308658,-1.000255346,0.388435185,0.3435432315,-0.3281519115,0.04170040414,-1.000255346,0.8049308658,0.6350302696,0.5,-0.8063606024,-0.8625940084,-0.8802813292,0.5053817034,-1.615535975,-0.7318780422,-1.615535975,0.5053817034,0.6864868402
-1891.764648,12.70588207,12.73101521,12.71190453,12.73341274,12.71777439,12.71200943,12.72122383,12.71190453,12.73341274,0.009253040887,0,-0.001321911812,-0.0004255324602,-0.001247882843,-0.002448022366,-0.000624537468,-0.001213577343,-0.002448022366,-0.0004255324602,0.0007077782648,0,0.5251363516,0.1397839189,0.789621532,-1.745679021,0.5770237446,0.05717730522,-1.745679021,0.789621532,0.9255069494,2.5,0.266169399,0.812710464,-0.7084015012,0.5455043912,0.6171506643,0.3066266775,-0.7084015012,0.812710464,0.5369408727,0,-0.5109621882,-0.6956565976,0.08081525564,-0.9296991825,0.4762225151,-0.3158560395,-0.9296991825,0.4762225151,0.5184312463,0,0.831797719,-1.031201482,0.3771149516,0.3305630684,-0.3390655518,0.03384174034,-1.031201482,0.831797719,0.6505367756,0.5,-0.8116313219,-0.8835403919,-0.8629288077,0.5013704896,-1.620399714,-0.7354259491,-1.620399714,0.5013704896,0.686563313
-1872.941162,13.17647076,13.20243645,13.1832819,13.20166588,13.1865406,13.18260193,13.19130516,13.18260193,13.20243645,0.008877724409,0,-0.0008214116096,-0.0009177774191,-0.0004184246063,-0.002511203289,-0.00106588006,-0.00114693935,-0.002511203289,-0.0004184246063,0.0007151229074,0,0.5345601439,0.1333968937,0.8144319057,-1.755738854,0.5813477039,0.06159956381,-1.755738854,0.8144319057,0.9347150326,2.5,0.2647658288,0.8410489559,-0.7084025145,0.5596683621,0.6204861999,0.3155133724,-0.7084025145,0.8410489559,0.5440196395,0,-0.520781219,-0.7228742242,0.08487778902,-0.9170255065,0.4754105508,-0.3200785518,-0.9170255065,0.4754105508,0.5207041502,0,0.8582848907,-1.062228322,0.365785718,0.3174567223,-0.3499981761,0.02586016618,-1.062228322,0.8582848907,0.6661403775,0.5,-0.8164800406,-0.9044864178,-0.8455114961,0.4972327352,-1.625028968,-0.7388548851,-1.625028968,0.4972327352,0.6867389679
-1854.117676,13.64705849,13.66023064,13.65607643,13.66823101,13.65664005,13.65420151,13.65907574,13.65420151,13.66823101,0.004976732191,0,-0.0002232789993,-0.001332327724,0.0004768371582,-0.002466022968,-0.001409351826,-0.0009908288484,-0.002466022968,0.0004768371582,0.001020897413,0,0.5415524244,0.1269147694,0.8391547203,-1.765577912,0.5855935812,0.06552751362,-1.765577912,0.8391547203,0.9436400533,2.5,0.2633729279,0.8694601059,-0.7082996368,0.5738242269,0.6237421036,0.3244199157,-0.7082996368,0.8694601059,0.5511989594,0,-0.5298084021,-0.7501519322,0.08894497156,-0.9041102529,0.4745188653,-0.324121356,-0.9041102529,0.4745188653,0.523191452,0,0.8830685019,-1.093314648,0.3543863893,0.3042300344,-0.360943377,0.01748538017,-1.093314648,0.8830685019,0.6814754605,0.5,-0.8196883798,-0.9254166484,-0.8279549479,0.4929687381,-1.629416585,-0.7419015765,-1.629416585,0.4929687381,0.686981976
-1835.294067,14.11764717,14.12319946,14.1299572,14.13286114,14.12782288,14.12654305,14.12807655,14.12319946,14.13286114,0.003244413296,0,0.0005132853985,-0.001665905118,0.001437544823,-0.002311140299,-0.001653105021,-0.0007358640432,-0.002311140299,0.001437544823,0.001447196119,0,0.5485812426,0.1203405485,0.863776803,-1.775186419,0.5897575617,0.0694539547,-1.775186419,0.863776803,0.9525245428,2.5,0.2619060576,0.8979227543,-0.7080933452,0.5879639983,0.6269155741,0.3333230019,-0.7080933452,0.8979227543,0.5584728718,0,-0.5388835669,-0.7774695754,0.09301453829,-0.890956521,0.4735464454,-0.3281497061,-0.890956521,0.4735464454,0.5259552598,0,0.9081031084,-1.124438405,0.342923522,0.2908885479,-0.3718951941,0.009116316214,-1.124438405,0.9081031084,0.6970102191,0.5,-0.8228306174,-0.9463152289,-0.8102695346,0.4885787368,-1.633556008,-0.7448784709,-1.633556008,0.4885787368,0.6873272061
-1816.470581,14.5882349,14.59123993,14.60460091,14.59531116,14.59982014,14.59934616,14.59806347,14.59123993,14.60460091,0.004507884849,0,0.00139272213,-0.001917347312,0.002462148666,-0.002044439316,-0.001795649529,-0.0003805130837,-0.002044439316,0.002462148666,0.001916153007,0,0.5556428432,0.1136772707,0.8882851601,-1.784554362,0.5938360691,0.07337739319,-1.784554362,0.8882851601,0.9613600969,2.5,0.2603636086,0.9264179468,-0.707783699,0.6020783782,0.6300034523,0.3422159255,-0.707783699,0.9264179468,0.5658340454,0,-0.5480027199,-0.8048081994,0.09708362818,-0.8775687218,0.4724929631,-0.3321606219,-0.8775687218,0.4724929631,0.5289936662,0,0.9333825707,-1.155577183,0.3314031065,0.2774384618,-0.3828463852,0.0007601141697,-1.155577183,0.9333825707,0.7127313614,0.5,-0.8259020448,-0.9671658874,-0.7924644351,0.4840632677,-1.637441635,-0.7477821112,-1.637441635,0.4840632677,0.6877740622
-1797.647095,15.05882359,15.0642519,15.07967663,15.05534077,15.07236576,15.0723381,15.06879425,15.05534077,15.07967663,0.00831107609,0,0.002420753241,-0.002086386085,0.00355052948,-0.001664459705,-0.00183531642,7.702410221e-05,-0.002086386085,0.00355052948,0.002405346604,0,0.5627348423,0.1069284007,0.9126669168,-1.793673873,0.5978251696,0.07729630172,-1.793673873,0.9126669168,0.9701394439,2.5,0.2587428987,0.9549256563,-0.7073715925,0.6161589026,0.6330025792,0.3510916829,-0.7073715925,0.9549256563,0.5732753277,0,-0.5571613908,-0.8321486115,0.1011508107,-0.863951385,0.471357733,-0.3361505866,-0.863951385,0.471357733,0.5323036313,0,0.9588995576,-1.186708331,0.3198322356,0.2638862729,-0.3937910199,-0.00757625699,-1.186708331,0.9588995576,0.728625834,0.5,-0.8288981318,-0.9879527092,-0.774550736,0.4794234037,-1.641067624,-0.7506090999,-1.641067624,0.4794234037,0.6883212328
-1778.823486,15.52941132,15.53625679,15.55482101,15.51271534,15.54517269,15.54523468,15.53883934,15.51271534,15.55482101,0.01432172209,0,0.002210974693,-0.002169594169,0.004701852798,-0.001169711351,-0.001770615578,0.0003605812672,-0.002169594169,0.004701852798,0.002666690154,0,0.5692096949,0.1000974998,0.9369097352,-1.802535176,0.6017217636,0.08108069748,-1.802535176,0.9369097352,0.9787901044,2.5,0.2558031976,0.9834231734,-0.7068578005,0.6301961541,0.6359103918,0.3596950173,-0.7068578005,0.9834231734,0.5808323622,0,-0.565349102,-0.8594692349,0.1052134633,-0.8501095772,0.4701406062,-0.3399147689,-0.8594692349,0.4701406062,0.5357956886,0,0.9857329726,-1.217808008,0.3082167506,0.250238955,-0.4047219753,-0.0156682618,-1.217808008,0.9857329726,0.7449718118,0.5,-0.8326435685,-1.008658171,-0.7565382123,0.4746602178,-1.644428492,-0.7535216212,-1.644428492,0.4746602178,0.6889861822
-1760,16,16.0089798,16.0296917,15.98454285,16.01798439,16.01775742,16.01179123,15.98454285,16.0296917,0.01513113175,0,0.001952767372,-0.002166554332,0.004398941994,-0.0005598068237,-0.001600980759,0.0004048734845,-0.002166554332,0.004398941994,0.002446011407,0,0.5758325458,0.09318844229,0.961938262,-1.811130404,0.6055224538,0.08507026732,-1.811130404,0.961938262,0.9875483513,2.5,0.2526405454,1.011890292,-0.7059375644,0.644182086,0.6387238503,0.3682998717,-0.7059375644,1.011890292,0.5883556604,0,-0.5739256144,-0.8867501616,0.110312283,-0.8360485435,0.4688410461,-0.343514204,-0.8867501616,0.4688410461,0.5397526026,0,1.012895703,-1.248852849,0.2969416678,0.2365028709,-0.4156330228,-0.02362912893,-1.248852849,1.012895703,0.7615324259,0.5,-0.83583951,-1.029266715,-0.7379020452,0.4697748423,-1.647519946,-0.7561507225,-1.647519946,0.4697748423,0.6897403002
-1741.176514,16.47058868,16.47844124,16.49080467,16.46895409,16.49049759,16.48960686,16.48366165,16.46895409,16.49080467,0.008679440245,0,0.001958966255,-0.001553848386,0.002876400948,0.0001668930054,-0.001324504614,0.0004247814359,-0.001553848386,0.002876400948,0.00175531453,0,0.5825276971,0.08682825416,0.9876508117,-1.819450617,0.6092236042,0.08935594559,-1.819450617,0.9876508117,0.9963898063,2.5,0.2491442263,1.039687753,-0.7046470046,0.6581071019,0.6414405704,0.3767465055,-0.7046470046,1.039687753,0.5957201123,0,-0.5820225477,-0.9128072858,0.1163004041,-0.8217744827,0.4674591124,-0.3465690017,-0.9128072858,0.4674591124,0.5438334942,0,1.039935112,-1.277972579,0.2859226763,0.2226858586,-0.4265170097,-0.03118919209,-1.277972579,1.039935112,0.7775696516,0.5,-0.8380233049,-1.049860001,-0.7186728716,0.4647690654,-1.650336385,-0.7584246397,-1.650336385,0.4647690654,0.6905881166
-1722.352905,16.94117737,16.94888687,16.95323181,16.95123291,16.9569664,16.96050262,16.95416451,16.94888687,16.96050262,0.004131342284,0,0.002404093742,-0.0007774084806,0.001422286034,0.0007455945015,-0.0009416043758,0.0005705922958,-0.0009416043758,0.002404093742,0.001282308833,0,0.5890452862,0.08044160157,1.01325202,-1.828902006,0.6128226519,0.09333191067,-1.828902006,1.01325202,1.005684257,2.5,0.2455463409,1.067578554,-0.703242898,0.6712245345,0.6440582275,0.3850329518,-0.703242898,1.067578554,0.6031035185,0,-0.5899019241,-0.938850522,0.1222932935,-0.8080871701,0.4659948051,-0.3497102857,-0.938850522,0.4659948051,0.5482791066,0,1.0673455,-1.306982279,0.2748352885,0.2103297263,-0.4373672009,-0.03836779296,-1.306982279,1.0673455,0.7938679457,0.5,-0.8399420381,-1.070536971,-0.6992999315,0.4601193666,-1.652874708,-0.7605068684,-1.652874708,0.4601193666,0.6917259097
-1703.529419,17.41176414,17.41862297,17.41890526,17.43108559,17.41831398,17.42941856,17.42326927,17.41831398,17.43108559,0.005728808232,0,0.002580761909,8.918344975e-05,3.945827484e-05,0.001085609198,-0.0004696547985,0.000665071595,-0.0004696547985,0.002580761909,0.00108234596,0,0.5955271721,0.07393460721,1.038726687,-1.84002316,0.6164685488,0.09692678601,-1.84002316,1.038726687,1.015659094,2.5,0.2413995266,1.095653176,-0.7017258406,0.6833691001,0.646543026,0.3930478096,-0.7017258406,1.095653176,0.6105288267,0,-0.5981205106,-0.9650504589,0.1282867789,-0.795181334,0.4644480646,-0.3531234562,-0.9650504589,0.4644480646,0.553185761,0,1.094784737,-1.336152554,0.2636857927,0.1998765618,-0.4481476843,-0.04519062862,-1.336152554,1.094784737,0.8104274869,0.5,-0.8418095708,-1.091281176,-0.6797949672,0.4559626579,-1.655335665,-0.7624517679,-1.655335665,0.4559626579,0.6932581067
-1684.705933,17.88235283,17.88812065,17.88751411,17.90823555,17.88269424,17.89292526,17.8918972,17.88269424,17.90823555,0.008788250387,0,0.002567768097,0.001049086452,-0.001271367073,0.001536399126,-5.170702934e-05,0.0007660359261,-0.001271367073,0.002567768097,0.00132208399,0,0.6019185185,0.06730874628,1.064060092,-1.850974083,0.6212896705,0.1007205844,-1.850974083,1.064060092,1.025713682,2.5,0.2367596924,1.123892426,-0.7000973821,0.6955385804,0.6486747265,0.4009535909,-0.7000973821,1.123892426,0.6180711389,0,-0.6065058112,-0.9913883805,0.1342775226,-0.7819845676,0.4628091753,-0.3565583825,-0.9913883805,0.4628091753,0.5583463311,0,1.122385144,-1.36546278,0.2524809539,0.1892808229,-0.4586873353,-0.05200064182,-1.36546278,1.122385144,0.8271257281,0.5,-0.8435392976,-1.112076044,-0.6601693034,0.4516642094,-1.659226179,-0.7646692991,-1.659226179,0.4516642094,0.695346117
-1665.882324,18.35294151,18.35646248,18.35755539,18.38240433,18.34987068,18.35856819,18.36097336,18.34987068,18.38240433,0.011138862,0,0.002475142479,0.002011820674,-0.002511501312,0.002101868391,0.0004760622978,0.0009106785292,-0.002511501312,0.002475142479,0.001842780504,0,0.6075782776,0.06087372452,1.089237452,-1.861741185,0.6260454059,0.1043987423,-1.861741185,1.089237452,1.035645962,2.5,0.2315199077,1.152356505,-0.6983582973,0.70772475,0.6507204771,0.4087926745,-0.6983582973,1.152356505,0.625777185,0,-0.6137430668,-1.017468452,0.1402621865,-0.7684965134,0.4610771835,-0.3596737385,-1.017468452,0.4610771835,0.5635511279,0,1.15144217,-1.395076156,0.2412278354,0.1785456687,-0.4692628384,-0.05862466246,-1.395076156,1.15144217,0.8444109559,0.5,-0.8442980647,-1.132577419,-0.6404351592,0.4472225904,-1.66286993,-0.7665916681,-1.66286993,0.4472225904,0.697503984
-1647.058838,18.8235302,18.82806206,18.82723427,18.85333061,18.81958389,18.82758522,18.83115959,18.81958389,18.85333061,0.01151807234,0,0.002552896738,0.002865985036,-0.003678679466,0.002785146236,0.0002253651619,0.0009501427412,-0.003678679466,0.002865985036,0.002512281993,0,0.6132162809,0.05501361936,1.114244461,-1.872310281,0.6302882433,0.1080904454,-1.872310281,1.114244461,1.045465708,2.5,0.2261575758,1.181123018,-0.6965100765,0.7199190855,0.6534560323,0.4168291092,-0.6965100765,1.181123018,0.6337003708,0,-0.6209571362,-1.042803407,0.1462369561,-0.7547180653,0.4593351781,-0.3625812829,-1.042803407,0.4593351781,0.5688012242,0,1.180679083,-1.425201297,0.2299331129,0.1676747948,-0.4788314402,-0.06514915079,-1.425201297,1.180679083,0.8618866801,0.5,-0.8449254632,-1.152363658,-0.6206044555,0.4426360726,-1.666844487,-0.7684203982,-1.666844487,0.4426360726,0.6998483539
-1628.235352,19.29411697,19.30270386,19.29791451,19.32073212,19.29156494,19.29891396,19.30236435,19.29156494,19.32073212,0.00985721685,0,0.002803444862,0.002301737666,-0.004772901535,0.003589183092,-0.0003516077995,0.0007139712689,-0.004772901535,0.003589183092,0.003046144266,0,0.6188271046,0.04975577444,1.139066815,-1.882667661,0.6342355609,0.111843504,-1.882667661,1.139066815,1.055181742,2.5,0.2206720114,1.208935022,-0.6945545077,0.7321130037,0.6564842463,0.4247299135,-0.6945545077,1.208935022,0.6414996386,0,-0.6281423569,-1.069380403,0.1521980166,-0.7406504154,0.4575385749,-0.3656873107,-1.069380403,0.4575385749,0.5745554566,0,1.210082054,-1.454953313,0.2186035514,0.1566721946,-0.4879086018,-0.0715008229,-1.454953313,1.210082054,0.8793195486,0.5,-0.8454155326,-1.171711445,-0.6006904244,0.4379038811,-1.670843601,-0.7701514363,-1.670843601,0.4379038811,0.702321291
-1609.411743,19.76470566,19.77304649,19.76987267,19.78996849,19.76319695,19.77152634,19.77352333,19.76319695,19.78996849,0.008883920498,0,0.002170354128,0.001472041011,-0.004112660885,0.003258615732,-0.0008246302605,0.0003927439393,-0.004112660885,0.003258615732,0.002619873034,0,0.6237438917,0.04456865042,1.163187504,-1.893931508,0.6380940676,0.1151325256,-1.893931508,1.163187504,1.065073729,2.5,0.216019094,1.236572981,-0.6913884878,0.7444606423,0.6594260931,0.4330181181,-0.6913884878,1.236572981,0.6488969326,0,-0.6366762519,-1.096281886,0.1578135192,-0.7265498638,0.4556457996,-0.3692097068,-1.096281886,0.4556457996,0.5806900263,0,1.238212109,-1.484649658,0.2058749497,0.1457353383,-0.4969846606,-0.07836238295,-1.484649658,1.238212109,0.8963556886,0.5,-0.8472938538,-1.190921307,-0.5809851885,0.4336335063,-1.674575567,-0.7720284462,-1.674575567,0.4336335063,0.7051022649
-1590.588257,20.23529434,20.24302483,20.24290657,20.25847244,20.23531151,20.24511147,20.2449646,20.23531151,20.25847244,0.007532115094,0,0.001281380653,0.0007225126028,-0.00239109993,0.002405017614,-0.001190900803,0.0001653820218,-0.00239109993,0.002405017614,0.001728983363,0,0.6283502579,0.0392953679,1.186801195,-1.905540109,0.6418585777,0.1181530729,-1.905540109,1.186801195,1.075000405,2.5,0.2116373479,1.264253855,-0.6874694228,0.75687325,0.6622778177,0.4415145814,-0.6874694228,1.264253855,0.6561304331,0,-0.6457405686,-1.123217106,0.16321522,-0.7122950554,0.45365569,-0.3728763461,-1.123217106,0.45365569,0.5870639682,0,1.265889645,-1.514366269,0.1923195422,0.1347753853,-0.5060532093,-0.08548698574,-1.514366269,1.265889645,0.9132888913,0.5,-0.8496568799,-1.210069656,-0.5613854527,0.4295297861,-1.678030729,-0.7739225626,-1.678030729,0.4295297861,0.708073616
-1571.764648,20.70588303,20.71521568,20.71660423,20.72275352,20.70784569,20.71933937,20.71635056,20.70784569,20.72275352,0.004972244613,0,0.0005710721016,5.747377872e-05,-0.0005856156349,0.00155004859,-0.001447349787,2.912580931e-05,-0.001447349787,0.00155004859,0.001016425434,0,0.6329064965,0.03393768519,1.210187793,-1.917165875,0.6455240846,0.1210780516,-1.917165875,1.210187793,1.084915161,2.5,0.2071450651,1.291952372,-0.6834423542,0.7699170709,0.6650342941,0.4501213133,-0.6834423542,1.291952372,0.6634968519,0,-0.6547756195,-1.150161624,0.1685908884,-0.6974791288,0.451567173,-0.3764516711,-1.150161624,0.451567173,0.5936053395,0,1.293666005,-1.54407537,0.1787416339,0.1242141873,-0.5151069164,-0.09251209348,-1.54407537,1.293666005,0.9303398132,0.5,-0.8518894315,-1.229136109,-0.5417409539,0.4253888726,-1.681199789,-0.7757154703,-1.681199789,0.4253888726,0.7111526132
-1552.941162,21.1764698,21.18937302,21.19054604,21.18258476,21.1807251,21.19387627,21.1874218,21.1807251,21.19387627,0.004969325848,0,4.231929779e-05,-0.0005211383104,0.001301527023,0.0007282197475,-0.001591145992,-8.043646631e-06,-0.001591145992,0.001301527023,0.001002903213,0,0.6374074817,0.02849870175,1.233335853,-1.928724885,0.6490851641,0.123920463,-1.928724885,1.233335853,1.094781041,2.5,0.202541858,1.319643378,-0.6793099642,0.7834079862,0.6676915288,0.4587949216,-0.6793099642,1.319643378,0.6709724069,0,-0.6637747884,-1.177090764,0.1739380956,-0.6821796298,0.4493791163,-0.3799456358,-1.177090764,0.4493791163,0.6003184915,0,1.321525693,-1.573749185,0.1651494205,0.1139211804,-0.5241390467,-0.09945838153,-1.573749185,1.321525693,0.9474841356,0.5,-0.8539851308,-1.248100758,-0.5220635533,0.4211832285,-1.684072971,-0.777407825,-1.684072971,0.4211832285,0.7143218517
-1534.117676,21.64705849,21.66519737,21.66428947,21.65201187,21.65428734,21.6683712,21.66083145,21.65201187,21.6683712,0.006457203999,0,-0.0002960860729,-0.001010015607,0.002279102802,2.571940422e-05,-0.00161883235,-0.0001240223646,-0.00161883235,0.002279102802,0.001330148894,0,0.6418486238,0.02298074216,1.257862687,-1.940017819,0.6525369883,0.1270422488,-1.940017819,1.257862687,1.10485208,2.5,0.1978278458,1.347300768,-0.6751040816,0.7968611121,0.6702456474,0.4674262404,-0.6751040816,1.347300768,0.6785132289,0,-0.6727301478,-1.2039783,0.1801785529,-0.6666038632,0.4470914602,-0.3832084835,-1.2039783,0.4470914602,0.6073881388,0,1.349450707,-1.603358865,0.151209563,0.1035308987,-0.5331421494,-0.1064619645,-1.603358865,1.349450707,0.96466887,0.5,-0.8559390306,-1.266942978,-0.500842452,0.4168381095,-1.686641693,-0.7787055969,-1.686641693,0.4168381095,0.7176659107
-1515.294067,22.11764717,22.13718414,22.13737679,22.12974548,22.12819099,22.14256668,22.13501358,22.12819099,22.14256668,0.005322516896,0,-0.0008617639542,-0.001406148076,0.00248169899,-0.0005541741848,-0.001511514187,-0.000370380294,-0.001511514187,0.00248169899,0.001468645292,0,0.64662534,0.01738712937,1.283587813,-1.951028705,0.6558787227,0.1304900795,-1.951028705,1.283587813,1.115130186,2.5,0.1929680407,1.374897242,-0.6708032489,0.8102656007,0.6726337671,0.4759922922,-0.6708032489,1.374897242,0.6861019731,0,-0.6818847656,-1.230798006,0.1872060895,-0.6507568955,0.4447016716,-0.3863063753,-1.230798006,0.4447016716,0.6148101687,0,1.377561092,-1.63287437,0.1369367838,0.09304909408,-0.5420786738,-0.1134812087,-1.63287437,1.377561092,0.9819188118,0.5,-0.8573701382,-1.285641193,-0.4782225192,0.4123535752,-1.688832402,-0.7795425653,-1.688832402,0.4123535752,0.7211672664
-1496.470581,22.58823586,22.60650826,22.60935211,22.60318756,22.60209084,22.60584259,22.60539627,22.60209084,22.60935211,0.002564710099,0,-0.001529633999,-0.001706793904,0.002781271935,-0.001007705927,-0.001232892275,-0.0005391508457,-0.001706793904,0.002781271935,0.00167752651,0,0.6516194344,0.01172123104,1.309077501,-1.96174252,0.6606998444,0.1342751086,-1.96174252,1.309077501,1.125454426,2.5,0.1879725754,1.402405262,-0.6663799286,0.8236094713,0.6742033958,0.4843621254,-0.6663799286,1.402405262,0.6936837435,0,-0.6911603212,-1.257522941,0.1942080706,-0.6346441507,0.4422497749,-0.3893739283,-1.257522941,0.4422497749,0.622427702,0,1.405799389,-1.662265897,0.1226286292,0.08248157799,-0.5506135225,-0.1203939691,-1.662265897,1.405799389,0.999194026,0.5,-0.8583789468,-1.304174781,-0.4555379748,0.4077295661,-1.6929456,-0.7806615829,-1.6929456,0.4077295661,0.7253063917
-1477.647095,23.05882263,23.07653809,23.07974815,23.072052,23.07562065,23.06554985,23.07390213,23.06554985,23.07974815,0.004842749331,0,-0.001996636391,-0.001909986138,0.003176689148,-0.001331835985,-0.000792324543,-0.0005708187819,-0.001996636391,0.003176689148,0.00192345283,0,0.6565443277,0.005986712873,1.334316492,-1.972144246,0.6665625572,0.1382531673,-1.972144246,1.334316492,1.135744333,2.5,0.1828669012,1.429797173,-0.6618373394,0.8368819356,0.6751804352,0.4925778508,-0.6618373394,1.429797173,0.7012651563,0,-0.7003722191,-1.284125566,0.2011805177,-0.6182721257,0.4396991134,-0.3923780322,-1.284125566,0.4396991134,0.6302009821,0,1.43405056,-1.69150269,0.1082949564,0.07183428109,-0.5589333773,-0.1272512525,-1.69150269,1.43405056,1.016465664,0.5,-0.8592246175,-1.322521925,-0.4328034222,0.4029665589,-1.698339701,-0.7819846272,-1.698339701,0.4029665589,0.7299164534
-1458.823486,23.52941132,23.54697227,23.54807854,23.53606415,23.54842758,23.52947998,23.54180527,23.52947998,23.54842758,0.007678281981,0,-0.002258270979,-0.002012684941,0.003667443991,-0.001523166895,-0.0002194941044,-0.0004692345974,-0.002258270979,0.003667443991,0.002184863668,0,0.6613952518,0.0001873522997,1.359289765,-1.982220054,0.6723838449,0.1422072351,-1.982220054,1.359289765,1.145887852,2.5,0.1776517332,1.457044244,-0.6571793556,0.8500711322,0.6760415435,0.5007258654,-0.6571793556,1.457044244,0.7088644505,0,-0.7095128298,-1.310578227,0.2081184834,-0.6016473174,0.4370140135,-0.3953211904,-1.310578227,0.4370140135,0.638107121,0,1.462293863,-1.720553756,0.09394507855,0.06111373007,-0.5672954321,-0.1340993047,-1.720553756,1.462293863,1.033738852,0.5,-0.8599025607,-1.340661407,-0.4100345373,0.3980654478,-1.703480959,-0.7832027674,-1.703480959,0.3980654478,0.7346024513
-1440,24,24.01747131,24.01386833,23.99496078,24.02014351,23.99729347,24.0087471,23.99496078,24.02014351,0.01052107476,0,-0.002309918404,-0.002014175057,0.004251718521,-0.001579970121,0.0004930198193,-0.0002318650513,-0.002309918404,0.004251718521,0.002447051229,0,0.666166544,-0.005672462285,1.383983254,-1.991955876,0.6781539321,0.1461351067,-1.991955876,1.383983254,1.155874014,2.5,0.1723279059,1.484118462,-0.6524098516,0.8631657958,0.6767796278,0.5087963939,-0.6524098516,1.484118462,0.7164719105,0,-0.7185736895,-1.336852908,0.2150182128,-0.5847770572,0.4341899157,-0.3981991112,-1.336852908,0.4341899157,0.6461314559,0,1.490509748,-1.74938786,0.07958849519,0.05032624304,-0.5756919384,-0.1409310549,-1.74938786,1.490509748,1.050995469,0.5,-0.8604079485,-1.358572006,-0.3872458041,0.3930265307,-1.708348513,-0.7843095064,-1.708348513,0.3930265307,0.7393505573
-1421.176514,24.47058868,24.48771858,24.50580788,24.44849014,24.49038696,24.46861267,24.48020363,24.44849014,24.50580788,0.01977800764,0,-0.002145826817,-0.003783777356,0.00492939353,-0.001498669386,0.001352250576,-0.0002293258876,-0.003783777356,0.00492939353,0.003066989128,0,0.6708534956,-0.009515300393,1.408383369,-2.001338482,0.6838629842,0.1504492462,-2.001338482,1.408383369,1.165635347,2.5,0.1668968201,1.513409853,-0.6475330591,0.8761542439,0.6773866415,0.5172629356,-0.6475330591,1.513409853,0.724742353,0,-0.7275462151,-1.366121411,0.2218752801,-0.5676699877,0.4312229455,-0.4016478658,-1.366121411,0.4312229455,0.6552003026,0,1.518677115,-1.777680635,0.06523474306,0.03947927058,-0.5841143131,-0.1476807594,-1.777680635,1.518677115,1.068127751,0.5,-0.8607363701,-1.376314163,-0.3644527495,0.3878518343,-1.712921023,-0.7853145599,-1.712921023,0.3878518343,0.7441594601
-1402.352905,24.94117737,24.95736313,24.96326065,24.92861366,24.95878029,24.94101143,24.94980431,24.92861366,24.96326065,0.01300104056,0,-0.001759648323,-0.00243653357,0.003925800323,-0.001277148724,0.002093702555,0.0001092344537,-0.00243653357,0.003925800323,0.002465765923,0,0.6754504442,-0.01159308106,1.433867693,-2.010354042,0.6898651123,0.1554471999,-2.010354042,1.433867693,1.175496697,2.5,0.1613600552,1.539898038,-0.6413090825,0.8890250325,0.6776711941,0.5253289938,-0.6413090825,1.539898038,0.7318949699,0,-0.7364224195,-1.394562483,0.2296803594,-0.5503348112,0.4271707833,-0.4048936963,-1.394562483,0.4271707833,0.6641572118,0,1.546775341,-1.803927064,0.05060773343,0.02857978642,-0.5917512178,-0.1539430916,-1.803927064,1.546775341,1.084594131,0.5,-0.860883832,-1.392743826,-0.3405445516,0.3825425506,-1.717838287,-0.7858935595,-1.717838287,0.3825425506,0.7491315603
-1383.529419,25.41176414,25.42582893,25.42476273,25.41873741,25.42495155,25.41223145,25.4213028,25.41223145,25.42582893,0.005189239979,0,-0.00156083703,-0.0008564740419,0.002159655094,-0.0009145438671,0.001471698284,5.989968849e-05,-0.00156083703,0.002159655094,0.001470932853,0,0.6798866391,-0.01370931417,1.459717989,-2.018990993,0.6968994141,0.1607607305,-2.018990993,1.459717989,1.185409904,2.5,0.1555178761,1.566568732,-0.6343509555,0.901766479,0.6779184341,0.5334841013,-0.6343509555,1.566568732,0.738979578,0,-0.7452082038,-1.42327106,0.2379317731,-0.5327804685,0.4218375981,-0.4082980752,-1.42327106,0.4218375981,0.6731883287,0,1.574598908,-1.830344319,0.03583361581,0.01763500273,-0.5980894566,-0.1600732505,-1.830344319,1.574598908,1.100973368,0.5,-0.860810101,-1.409190416,-0.3160564601,0.3771005869,-1.723344922,-0.7864602208,-1.723344922,0.3771005869,0.7544835806
-1364.705933,25.88235283,25.8969841,25.88988686,25.90270615,25.88851738,25.88359451,25.8923378,25.88359451,25.90270615,0.006725154351,0,-0.00176346302,0.0009676665068,0.0005078315735,-0.0004071891308,0.0007176399231,4.497170266e-06,-0.00176346302,0.0009676665068,0.0009984771023,0,0.6832404137,-0.01586332172,1.48523283,-2.027236462,0.7038468122,0.1658440381,-2.027236462,1.48523283,1.195035696,2.5,0.1492520869,1.593394637,-0.6272717714,0.9143670797,0.6779264808,0.5415337086,-0.6272717714,1.593394637,0.74619174,0,-0.7529232502,-1.452221274,0.2461352944,-0.5150177479,0.4170329273,-0.4113987982,-1.452221274,0.4170329273,0.6825448871,0,1.602802396,-1.856903434,0.0210576579,0.006652697921,-0.6042841673,-0.1661349684,-1.856903434,1.602802396,1.117560625,0.5,-0.8605618477,-1.425630569,-0.2915519476,0.3715283871,-1.72732234,-0.7867076993,-1.72732234,0.3715283871,0.7596213222
-1345.882324,26.35294151,26.36940002,26.35791779,26.38020515,26.34909248,26.35608292,26.36253929,26.34909248,26.38020515,0.01098191272,0,-0.001356720924,0.001133486629,-0.001028716564,0.0002446770668,-7.873773575e-05,-0.0002172023087,-0.001356720924,0.001133486629,0.00089598255,0,0.6860070229,-0.01777828485,1.510396361,-2.035080433,0.7108771801,0.1708843708,-2.035080433,1.510396361,1.204417706,2.5,0.1430657208,1.620400071,-0.6200782061,0.9268158078,0.6775434613,0.5495493412,-0.6200782061,1.620400071,0.7534840703,0,-0.7599000931,-1.480733752,0.2542850375,-0.4970569015,0.4122207761,-0.4142370224,-1.480733752,0.4122207761,0.691912055,0,1.63152051,-1.884090781,0.006290916353,-0.004359290004,-0.6099526286,-0.1721182615,-1.884090781,1.63152051,1.13451612,0.5,-0.8601984382,-1.441679358,-0.2670497298,0.3658281565,-1.730443001,-0.7867084742,-1.730443001,0.3658281565,0.7646448016
-1327.058838,26.8235302,26.83987045,26.82839775,26.85092926,26.81400108,26.8296299,26.83256531,26.81400108,26.85092926,0.01233868301,0,-0.000715136528,0.0001023262739,-0.002450823784,0.0009064376354,-0.0007306933403,-0.0005775779719,-0.002450823784,0.0009064376354,0.001114987768,0,0.6886492968,-0.01951792091,1.535192847,-2.043172359,0.717815876,0.1757935584,-2.043172359,1.535192847,1.213814855,2.5,0.1367802918,1.6475389,-0.6127763987,0.939096868,0.6769818664,0.5575243235,-0.6127763987,1.6475389,0.7608717084,0,-0.7667315602,-1.508929849,0.2623754144,-0.4787590504,0.4072301984,-0.416963011,-1.508929849,0.4072301984,0.7013335228,0,1.660093546,-1.911751151,-0.008455075324,-0.01564799249,-0.6155514717,-0.1782624274,-1.911751151,1.660093546,1.151610613,0.5,-0.8596413136,-1.457394361,-0.2425679713,0.3603442311,-1.733153582,-0.7864826322,-1.733153582,0.3603442311,0.7697682381
-1308.235352,27.29411697,27.30803108,27.30092049,27.31461334,27.29671288,27.30366898,27.3047905,27.29671288,27.31461334,0.006139583886,0,0.0001611709595,-0.0007048398256,-0.003758430481,0.0002138018608,-0.001230657101,-0.001063790871,-0.003758430481,0.0002138018608,0.001452621538,0,0.6911631227,-0.02128393948,1.559607983,-2.053340435,0.7246496677,0.1801592857,-2.053340435,1.559607983,1.223893285,2.5,0.1303986311,1.674733758,-0.6053735018,0.951415956,0.6762343049,0.565481782,-0.6053735018,1.674733758,0.7683554888,0,-0.7734106183,-1.53725338,0.270401597,-0.4598407745,0.4020598829,-0.4196086526,-1.53725338,0.4020598829,0.7109398842,0,1.688498735,-1.939468026,-0.02316965163,-0.02836547792,-0.6210697889,-0.1847148389,-1.939468026,1.688498735,1.168677568,0.5,-0.8588876724,-1.473011374,-0.218124941,0.3554628491,-1.735431075,-0.7859984636,-1.735431075,0.3554628491,0.7751305103
-1289.411743,27.76470566,27.77352333,27.77488708,27.77471352,27.77625847,27.77761459,27.77540016,27.77352333,27.77761459,0.001406955882,0,0.001277089119,-0.001273289323,-0.003570556641,-0.0003134608269,-0.001571178436,-0.001090279198,-0.003570556641,0.001277089119,0.001588987885,0,0.6935446262,-0.02307524532,1.583642721,-2.063047886,0.7313650846,0.1844858825,-2.063047886,1.583642721,1.233721852,2.5,0.1239239201,1.701946378,-0.5972964764,0.9635609984,0.675293088,0.5734855533,-0.5972964764,1.701946378,0.775729835,0,-0.7799298763,-1.565668702,0.2779988647,-0.4406730533,0.3967078626,-0.4223130345,-1.565668702,0.3967078626,0.7206553817,0,1.716714144,-1.967202544,-0.03791172057,-0.04113222659,-0.6264975667,-0.1912059784,-1.967202544,1.716714144,1.185733795,0.5,-0.857934773,-1.488500834,-0.1938717812,0.3504312634,-1.737253428,-0.7854259014,-1.737253428,0.3504312634,0.7804684639
-1270.588257,28.23529434,28.23597908,28.24962807,28.242342,28.25214195,28.25086212,28.24619102,28.23597908,28.25214195,0.006134244613,0,0.002634495497,-0.00158919394,0.002335906029,-0.0006715655327,-0.001745313406,0.0001928657293,-0.001745313406,0.002634495497,0.001909643644,0,0.6957907677,-0.02489057928,1.607329488,-2.072279453,0.7379483581,0.1887797266,-2.072279453,1.607329488,1.243299961,2.5,0.1173593327,1.729134917,-0.5867832899,0.9755179286,0.6741508245,0.5818759203,-0.5867832899,1.729134917,0.7824591398,0,-0.7862834334,-1.59413588,0.2840652764,-0.4212680757,0.3911731839,-0.4252897799,-1.59413588,0.3911731839,0.7302507162,0,1.744717002,-1.99491179,-0.05288232118,-0.05393712223,-0.6318230033,-0.1977674514,-1.99491179,1.744717002,1.202751517,0.5,-0.856780827,-1.503830791,-0.1702346951,0.345251143,-1.738597512,-0.7848385572,-1.738597512,0.345251143,0.7856999636
-1251.764648,28.70588303,28.69889259,28.72446442,28.70218658,28.72388458,28.72275925,28.71443748,28.69889259,28.72446442,0.01140847802,0,0.004257798195,-0.001638665795,0.008344888687,-0.0008578598499,-0.001745373011,0.001672157669,-0.001745373011,0.008344888687,0.004006318282,0,0.6988819838,-0.02672869712,1.630597234,-2.081018448,0.7443852425,0.1932234764,-2.081018448,1.630597234,1.252682567,2.5,0.1104742363,1.7562567,-0.5761927366,0.9872731566,0.6728006601,0.5901224017,-0.5761927366,1.7562567,0.7892764807,0,-0.7921159267,-1.622614741,0.2900547385,-0.401640594,0.3854551911,-0.4281722605,-1.622614741,0.3854551911,0.7399582863,0,1.772719145,-2.02255249,-0.06778986007,-0.06676921248,-0.6370354295,-0.2042855769,-2.02255249,1.772719145,1.219791532,0.5,-0.8555181623,-1.518969417,-0.1466878504,0.3399252892,-1.739441752,-0.7841383815,-1.739441752,0.3399252892,0.7908904552
-1232.941162,29.1764698,29.1713028,29.19864845,29.15402031,29.19098282,29.1926403,29.18151855,29.15402031,29.19864845,0.01653610729,0,0.006208449602,-0.001406684518,0.01445308328,-0.0008697807789,-0.001564651728,0.003364083124,-0.001564651728,0.01445308328,0.006261542905,0,0.7052115798,-0.02858754992,1.653434992,-2.089251041,0.7506616116,0.1982939243,-2.089251041,1.653434992,1.262049794,2.5,0.1027020738,1.78326416,-0.5655349493,0.9988130927,0.6712356806,0.5980960131,-0.5655349493,1.78326416,0.7962411046,0,-0.7965728641,-1.651060224,0.2959627509,-0.3818052113,0.3795543909,-0.4307842255,-1.651060224,0.3795543909,0.7496777773,0,1.801268101,-2.050076485,-0.08262426406,-0.07961706817,-0.6421234012,-0.210634619,-2.050076485,1.801268101,1.237015247,0.5,-0.8543730974,-1.53388238,-0.1232483238,0.3344563842,-1.73976481,-0.7833625078,-1.73976481,0.3344563842,0.7960273623
-1214.117676,29.64705849,29.63968277,29.67140007,29.59765434,29.6529789,29.65982056,29.64430618,29.59765434,29.67140007,0.02548631281,0,0.008404135704,-0.0008788257837,0.0206515789,-0.0007046461105,-0.00119638443,0.005255171563,-0.00119638443,0.0206515789,0.008505683392,0,0.7114189863,-0.03046564013,1.675833941,-2.096962929,0.7567631602,0.2033174932,-2.096962929,1.675833941,1.271118999,2.5,0.09484594315,1.810110569,-0.5548179746,1.010124207,0.6694495082,0.6059424281,-0.5548179746,1.810110569,0.8032435775,0,-0.8008370399,-1.679426551,0.3017873168,-0.3617767394,0.373470962,-0.4333564341,-1.679426551,0.373470962,0.7595081925,0,1.829543352,-2.077435732,-0.09737572819,-0.09246923029,-0.6470752954,-0.2169625312,-2.077435732,1.829543352,1.254140615,0.5,-0.8530256152,-1.548534989,-0.09993098676,0.3288475871,-1.739546299,-0.7824380398,-1.739546299,0.3288475871,0.8010886312
-1195.294067,30.11764717,30.10367584,30.14190483,30.03292084,30.12761116,30.1235981,30.10594177,30.03292084,30.14190483,0.03850153461,0,0.0108474791,-4.310905933e-05,0.02693596482,-0.001103043556,-0.0006343722343,0.007200583816,-0.001103043556,0.02693596482,0.01082213502,0,0.7174998522,-0.03236085922,1.697785735,-2.104862213,0.7626754642,0.2081476152,-2.104862213,1.697785735,1.280142188,2.5,0.08691110462,1.836745262,-0.5440520644,1.021266341,0.6674365997,0.613661468,-0.5440520644,1.836745262,0.8102757335,0,-0.8049038649,-1.707664847,0.3075250685,-0.3421552181,0.3672062159,-0.4359985292,-1.707664847,0.3672062159,0.7694151402,0,1.857523084,-2.104578495,-0.1120348051,-0.1064051241,-0.6518799663,-0.2234750688,-2.104578495,1.857523084,1.271122217,0.5,-0.8514755368,-1.562890887,-0.07675170898,0.3227624297,-1.738766313,-0.7814244032,-1.738766313,0.3227624297,0.8059642911
-1176.470581,30.58823586,30.56290817,30.60930443,30.53341484,30.60697174,30.58324242,30.57916832,30.53341484,30.60930443,0.02848012187,0,0.01353657246,0.001115188003,0.02082812786,-0.001478374004,0.000127851963,0.006825873163,-0.001478374004,0.02082812786,0.008803778328,0,0.7234483957,-0.03427102417,1.725751877,-2.112390041,0.7683844566,0.214184761,-2.112390041,1.725751877,1.290426493,2.5,0.07890249044,1.863114357,-0.5343147516,1.032426,0.6651914716,0.6210638881,-0.5343147516,1.863114357,0.8176422119,0,-0.8087690473,-1.735723615,0.3243237138,-0.322945714,0.3607619703,-0.4364705682,-1.735723615,0.3607619703,0.7815292478,0,1.885185242,-2.131450653,-0.1225411668,-0.1210814118,-0.6565256715,-0.2292827368,-2.131450653,1.885185242,1.288010478,0.5,-0.8497219682,-1.576913238,-0.04430983588,0.3163778782,-1.737406611,-0.7783948183,-1.737406611,0.3163778782,0.8123829961
-1157.647095,31.05882263,31.01695824,31.07273293,31.03219032,31.07982445,31.05321312,31.05098343,31.01695824,31.07982445,0.02375167795,0,0.01658423245,0.00260810554,0.01427689195,-0.001597642899,1.731514931e-05,0.006377780344,-0.001597642899,0.01658423245,0.007547727786,0,0.7291319966,-0.03619397432,1.753740191,-2.119265079,0.7741518617,0.2203129828,-2.119265079,1.753740191,1.300496459,2.5,0.07095148414,1.889166474,-0.5244065523,1.043353677,0.6613624692,0.628085494,-0.5244065523,1.889166474,0.8249262571,0,-0.8123770952,-1.763551474,0.3416740298,-0.3035999835,0.3524664044,-0.4370776713,-1.763551474,0.3524664044,0.7934775352,0,1.912690401,-2.157999039,-0.1329154074,-0.1357672662,-0.6602135897,-0.2348409593,-2.157999039,1.912690401,1.304727793,0.5,-0.8476514816,-1.590564847,-0.01121937111,0.3098499775,-1.736399651,-0.7751970291,-1.736399651,0.3098499775,0.8191426992
-1138.823486,31.52941132,31.46555901,31.53126144,31.52530479,31.54564095,31.53718185,31.52099037,31.46555901,31.54564095,0.02851862647,0,0.01989758015,0.004447922111,0.007871866226,-0.00150591135,-0.0006308555603,0.006016120315,-0.00150591135,0.01989758015,0.007737715729,0,0.7346513867,-0.03812687844,1.781420231,-2.125511169,0.7797683477,0.2264403999,-2.125511169,1.781420231,1.310273528,2.5,0.06295926124,1.914844751,-0.514280498,1.053994656,0.6558556557,0.6346747875,-0.514280498,1.914844751,0.8321142197,0,-0.815767169,-1.79109323,0.3590429425,-0.2840888798,0.3423016369,-0.4379209578,-1.79109323,0.3590429425,0.8051591516,0,1.939867854,-2.184166431,-0.143340081,-0.1504306346,-0.6631543636,-0.2402447164,-2.184166431,1.939867854,1.32121408,0.5,-0.8453586698,-1.603807926,0.02206041291,0.3031746149,-1.735545874,-0.7718954682,-1.735545874,0.3031746149,0.8261039853
-1120,32,31.95770454,31.98397064,32.01213837,32.00388718,32.014431,31.99442673,31.95770454,32.014431,0.0212660376,0,0.01563799381,0.00664524734,0.001622319221,-0.001200795174,-0.001053512096,0.004330250435,-0.001200795174,0.01563799381,0.006326681934,0,0.7385594845,-0.04006730765,1.808757901,-2.131117821,0.7851099968,0.2322484553,-2.131117821,1.808757901,1.319624543,2.5,0.05523719639,1.940093994,-0.5039437413,1.064334393,0.6500353217,0.6411514282,-0.5039437413,1.940093994,0.8391606808,0,-0.8205046654,-1.818292975,0.3764129579,-0.2644313574,0.3319032192,-0.4389826357,-1.818292975,0.3764129579,0.8170261979,0,1.971086383,-2.209895134,-0.153804481,-0.1650565118,-0.6658609509,-0.2447061539,-2.209895134,1.971086383,1.338931203,0.5,-0.8417394161,-1.616604686,0.05549704283,0.2963569164,-1.733987331,-0.7680954933,-1.733987331,0.2963569164,0.8330308199
-1101.176514,32.47058868,32.45512009,32.4299202,32.49209595,32.4718399,32.48400497,32.4665947,32.4299202,32.49209595,0.02217038162,0,0.009798884392,0.009210929275,-0.004464030266,-0.000737965107,-0.00124335289,0.002512893174,-0.004464030266,0.009798884392,0.005853277165,0,0.7419346571,-0.04201228172,1.835719705,-2.136495113,0.7901599407,0.2378613949,-2.136495113,1.835719705,1.32877183,2.5,0.04751408845,1.964856863,-0.4934045374,1.075918317,0.6439000368,0.6477569342,-0.4934045374,1.964856863,0.8462423086,0,-0.8253555894,-1.845095396,0.3937662244,-0.2433117628,0.3212791085,-0.4397435188,-1.845095396,0.3937662244,0.8289981484,0,2.002938032,-2.235128403,-0.164298147,-0.1800379604,-0.6683219671,-0.2489697039,-2.235128403,2.002938032,1.35673821,0.5,-0.8375890255,-1.628917933,0.08905778825,0.2884759307,-1.731704116,-0.7641354799,-1.731704116,0.2884759307,0.8396859765
-1082.352905,32.94117737,32.94540405,32.8681488,32.97352219,32.95718384,32.94497299,32.93784714,32.8681488,32.97352219,0.03636580706,0,0.004276156425,0.01215301454,-0.003856569529,-0.0001125335693,-0.001192748547,0.002253463957,-0.003856569529,0.01215301454,0.005601771642,0,0.7451214194,-0.04395895451,1.861162663,-2.141752243,0.7949023247,0.2430950105,-2.141752243,1.861162663,1.337502241,2.5,0.0397150591,1.98907733,-0.4832230806,1.089476824,0.637450695,0.654499352,-0.4832230806,1.98907733,0.8535767794,0,-0.829934001,-1.871442914,0.4106045663,-0.2200403512,0.3104397655,-0.4400745928,-1.871442914,0.4106045663,0.8409693837,0,2.034327984,-2.259808064,-0.1764863729,-0.1955718845,-0.6705268621,-0.2536130548,-2.259808064,2.034327984,1.374236226,0.5,-0.8331726193,-1.640710592,0.1224074662,0.2790455818,-1.728679657,-0.7602219582,-1.728679657,0.2790455818,0.8458846211
-1063.529419,33.41176605,33.42807388,33.37483978,33.44719696,33.43240738,33.41489792,33.419487,33.37483978,33.44719696,0.02458839864,0,-0.0009299516678,0.009006246924,-0.002875566483,0.0007785558701,-0.001401245594,0.0009156077867,-0.002875566483,0.009006246924,0.004210086074,0,0.7481147647,-0.05360870808,1.88613224,-2.146208763,0.8033290505,0.2475517243,-2.146208763,1.88613224,1.346490622,2.5,0.03184705228,2.016299725,-0.4728739262,1.102650523,0.6306276321,0.6617101431,-0.4728739262,2.016299725,0.8618950844,0,-0.8342347145,-1.90880692,0.4273750186,-0.1966174245,0.3012464941,-0.4422074854,-1.90880692,0.4273750186,0.8571828008,0,2.065224409,-2.273024082,-0.1887319684,-0.21103172,-0.6758325696,-0.2566792071,-2.273024082,2.065224409,1.388471961,0.5,-0.8284928203,-1.640391111,0.1558039635,0.2694487572,-1.729294658,-0.7545851469,-1.729294658,0.2694487572,0.8506029844
-1044.705933,33.88235474,33.90302658,33.87569809,33.91307449,33.89685059,33.8959198,33.89691544,33.87569809,33.91307449,0.01224444713,0,-0.005253314972,0.00593136251,-0.001769930124,0.001934289932,-0.001051306725,-4.177987648e-05,-0.005253314972,0.00593136251,0.003761622822,0,0.7508393526,-0.06363172084,1.910569668,-2.14985466,0.8134840131,0.252281338,-2.14985466,1.910569668,1.355248213,2.5,0.02400567383,2.04304409,-0.4624250829,1.115421295,0.6237760186,0.6687644124,-0.4624250829,2.04304409,0.8701120615,0,-0.8382096291,-1.946168303,0.4440661967,-0.1730720699,0.2911497653,-0.4444468021,-1.946168303,0.4440661967,0.8734320998,0,2.095672607,-2.285038948,-0.2009088993,-0.2263978571,-0.682813704,-0.2598973811,-2.285038948,2.095672607,1.40238142,0.5,-0.8235616088,-1.638912559,0.1894153357,0.2596966624,-1.730284095,-0.748729229,-1.730284095,0.2596966624,0.8553963304
-1025.882324,34.35293961,34.37427902,34.36682129,34.36991882,34.34990311,34.36574936,34.36533356,34.34990311,34.37427902,0.008264756761,0,-0.002055048943,0.003183349967,-0.0004091262817,0.003355681896,-0.0004985928535,0.0007152527687,-0.002055048943,0.003355681896,0.002166822087,0,0.7524193525,-0.07372880727,1.934491992,-2.152682781,0.8232630491,0.2567525506,-2.152682781,1.934491992,1.363526702,2.5,0.01725397259,2.069116831,-0.4518214166,1.127770662,0.6165602207,0.6757760644,-0.4518214166,2.069116831,0.8779899478,0,-0.8413347006,-1.983027101,0.4606607556,-0.149432987,0.2807760239,-0.4464716017,-1.983027101,0.4606607556,0.8895987868,0,2.126545668,-2.296213865,-0.2130846977,-0.2416506857,-0.6895641685,-0.262793541,-2.296213865,2.126545668,1.416247964,0.5,-0.818479836,-1.636686563,0.2230136842,0.2498001307,-1.73042953,-0.7425564528,-1.73042953,0.2498001307,0.8600260019
-1007.058838,34.82352829,34.83661652,34.84717941,34.81719971,34.79100418,34.82279587,34.8229599,34.79100418,34.84717941,0.01911785826,0,0.001571118832,0.0007746070623,0.001209646463,0.005038917065,0.00038844347,0.001796546625,0.00038844347,0.005038917065,0.00166945206,0,0.7537856102,-0.08388506621,1.957873583,-2.154689312,0.8327071071,0.2611584067,-2.154689312,1.957873583,1.371390939,2.5,0.01046984643,2.094459057,-0.4410716891,1.139684677,0.6090522408,0.6825188398,-0.4410716891,2.094459057,0.8856724501,0,-0.8441620469,-2.01931262,0.4771410823,-0.1257297099,0.2702554464,-0.4483615756,-2.01931262,0.4771410823,0.9057154059,0,2.156850815,-2.306509972,-0.225248754,-0.2567710876,-0.6960552931,-0.2655468583,-2.306509972,2.156850815,1.429725766,0.5,-0.8131484985,-1.633697867,0.2565571666,0.2397726029,-1.729772806,-0.7360578775,-1.729772806,0.2565571666,0.8644882441
-988.2352905,35.29411697,35.28965378,35.3157959,35.25444412,35.22889709,35.2661171,35.27098083,35.22889709,35.3157959,0.02974971943,0,0.00562274456,-0.001285687089,0.003085255623,0.006501495838,0.00161331892,0.003107425524,-0.001285687089,0.006501495838,0.002806379693,0,0.7549375892,-0.09408576041,1.980690122,-2.155944347,0.8417955637,0.2654786408,-2.155944347,1.980690122,1.378857374,2.5,0.003659658134,2.119016647,-0.4301871061,1.15147984,0.6012599468,0.6890457869,-0.4301871061,2.119016647,0.8931747079,0,-0.8466903567,-2.054955006,0.4934899211,-0.1014585719,0.2596026659,-0.4500022829,-2.054955006,0.4934899211,0.9217845798,0,2.18656373,-2.315893173,-0.2373881936,-0.2721004486,-0.7022727728,-0.2682181895,-2.315893173,2.18656373,1.442795634,0.5,-0.8075736165,-1.629935384,0.2900109589,0.2293860763,-1.728302717,-0.7292829752,-1.728302717,0.2900109589,0.8687176108
-969.4117432,35.76470566,35.73300552,35.77168655,35.74391556,35.75157547,35.73765945,35.74756622,35.73300552,35.77168655,0.01357460674,0,0.01009097695,-0.002985790372,0.002145022154,0.00308316946,0.002390682697,0.002944812179,-0.002985790372,0.01009097695,0.004176256247,0,0.7558754086,-0.1043151245,2.005834579,-2.156932831,0.8517401814,0.2704404294,-2.156932831,2.005834579,1.386919737,2.5,-0.003169991076,2.142734289,-0.4174800813,1.166296005,0.592672348,0.6962105036,-0.4174800813,2.142734289,0.9003967047,0,-0.8489181995,-2.08988452,0.5121377707,-0.07136475295,0.2475118935,-0.4501035213,-2.08988452,0.5121377707,0.9385045171,0,2.215657234,-2.324329853,-0.2506149411,-0.2911366224,-0.7093352079,-0.2719518542,-2.324329853,2.215657234,1.455512404,0.5,-0.80176121,-1.625390053,0.3292427957,0.2162489444,-1.726170778,-0.721566081,-1.726170778,0.3292427957,0.8736425042
-950.5882568,36.23529434,36.2015152,36.22623444,36.24876022,36.2552681,36.24245453,36.23484421,36.2015152,36.2552681,0.01925439574,0,0.01052939892,-0.003991022706,0.0001533031464,6.151199341e-05,-0.0004763007164,0.001255378127,-0.003991022706,0.01052939892,0.00488202367,0,0.7559989691,-0.1147303209,2.031554937,-2.156692028,0.8599074483,0.2752078176,-2.156692028,2.031554937,1.394559264,2.5,-0.01044619828,2.166615725,-0.4037637711,1.180428624,0.5835893154,0.7032846808,-0.4037637711,2.166615725,0.9075570107,0,-0.8505358696,-2.12516284,0.5317701697,-0.04124028236,0.2312837839,-0.4507769644,-2.12516284,0.5317701697,0.9551650286,0,2.245159626,-2.3315835,-0.2643527985,-0.3099325299,-0.7206662297,-0.2762750983,-2.3315835,2.245159626,1.468379021,0.5,-0.7949029207,-1.619459867,0.3711685836,0.2029445022,-1.721156359,-0.7122812271,-1.721156359,0.3711685836,0.8785363436
-931.7647095,36.70588303,36.70057297,36.72393417,36.7386322,36.73911285,36.72504807,36.72546005,36.70057297,36.73911285,0.01401263382,0,0.00631159544,-0.002992942929,-0.001445174217,-0.002559423447,-0.002969235182,-0.000731036067,-0.002992942929,0.00631159544,0.003565877443,0,0.7551177144,-0.1259922683,2.056427002,-2.155228138,0.867282629,0.2795214057,-2.155228138,2.056427002,1.401534557,2.5,-0.01829448342,2.194525003,-0.3898202181,1.193853974,0.574075222,0.7108678818,-0.3898202181,2.194525003,0.9161242247,0,-0.8513778448,-2.16495204,0.5512287617,-0.01114160381,0.2148071527,-0.4522871077,-2.16495204,0.5512287617,0.9735668898,0,2.275197983,-2.336712599,-0.2780679464,-0.3284537196,-0.7317391634,-0.2799550891,-2.336712599,2.275197983,1.48091352,0.5,-0.7867194414,-1.609756708,0.4130217731,0.1894988269,-1.714764953,-0.7017441392,-1.714764953,0.4130217731,0.8826025128
-912.9411621,37.17647171,37.18764114,37.20405197,37.21260452,37.20238113,37.19058609,37.19945145,37.18764114,37.21260452,0.009174193256,0,0.002749800682,-0.001518622041,-0.002645134926,-0.004777848721,-0.003712117672,-0.001980784582,-0.004777848721,0.002749800682,0.002602094319,0,0.7539035678,-0.1372645497,2.080403566,-2.152553082,0.8727693558,0.283451736,-2.152553082,2.080403566,1.407748342,2.5,-0.02621558681,2.221302748,-0.3756713867,1.206553221,0.5634502172,0.7178838849,-0.3756713867,2.221302748,0.9243876338,0,-0.8517609835,-2.203737259,0.5704808831,0.01887643524,0.2000580728,-0.4532165527,-2.203737259,0.5704808831,0.992043972,0,2.304470778,-2.340593576,-0.2917376161,-0.3466687202,-0.7425566316,-0.2834171653,-2.340593576,2.304470778,1.492917776,0.5,-0.7781238556,-1.599047184,0.4547321498,0.1759372801,-1.705050111,-0.690310359,-1.705050111,0.4547321498,0.8859704137
-894.1176758,37.64706039,37.66184616,37.67428589,37.66983795,37.65448761,37.66748047,37.66558838,37.65448761,37.67428589,0.006848603021,0,-0.0001436769962,-0.001726284623,-0.003442913294,-0.001337587833,-0.003357708454,-0.002001634333,-0.003442913294,-0.0001436769962,0.001255786745,0,0.7523536086,-0.1490867436,2.103441477,-2.146995544,0.8774003983,0.287422657,-2.146995544,2.103441477,1.412734389,2.5,-0.0341979377,2.247542143,-0.3613393903,1.21682632,0.5513569117,0.724037528,-0.3613393903,2.247542143,0.9323830009,0,-0.8516783118,-2.241774797,0.5894929171,0.0506137684,0.1854238212,-0.4535844922,-2.241774797,0.5894929171,1.010609746,0,2.33292532,-2.343268871,-0.305339247,-0.3643968701,-0.7538299561,-0.2867819369,-2.343268871,2.33292532,1.504427314,0.5,-0.7691231966,-1.587423801,0.4962305427,0.1606901139,-1.69200325,-0.6783258915,-1.69200325,0.4962305427,0.8883440495
-875.2941284,38.11764526,38.12234497,38.13363647,38.11364746,38.10177231,38.1288414,38.12004852,38.10177231,38.13363647,0.01133326441,0,-0.002351880074,-0.003816381097,0.005115747452,0.0113324523,-0.002463281155,0.001563331462,-0.003816381097,0.0113324523,0.005805845372,0,0.7504667044,-0.1614938974,2.125326157,-2.137431622,0.8814938068,0.2916722298,-2.137431622,2.125326157,1.416091442,2.5,-0.0422309339,2.273197174,-0.3475257456,1.223518014,0.5384869576,0.7290891409,-0.3475257456,2.273197174,0.9401162863,0,-0.8511244655,-2.278968096,0.6067581773,0.08527942747,0.1702319384,-0.4535646439,-2.278968096,0.6067581773,1.028971434,0,2.360509396,-2.344673872,-0.3179229796,-0.3815082312,-0.7649154067,-0.2897022367,-2.344673872,2.360509396,1.515360236,0.5,-0.7597270012,-1.57486558,0.5379127264,0.1426990479,-1.677002549,-0.6661967039,-1.677002549,0.5379127264,0.8899828792
-856.4705811,38.58823395,38.57398605,38.57539368,38.54276276,38.52701569,38.56871414,38.55757523,38.52701569,38.57539368,0.01930897497,0,0.008134275675,0.005602225661,0.02172675729,0.02439883351,0.008517563343,0.01367593091,0.005602225661,0.02439883351,0.007775601,0,0.7461429238,-0.1733013391,2.1460495,-2.126731873,0.8888371587,0.2961992621,-2.126731873,2.1460495,1.418918014,2.5,-0.05073036999,2.297849417,-0.3341557682,1.229449987,0.5270769,0.7338980436,-0.3341557682,2.297849417,0.9476994276,0,-0.8500818014,-2.313506842,0.6224620938,0.1197058782,0.1552459002,-0.4532349706,-2.313506842,0.6224620938,1.046301484,0,2.387758493,-2.345861673,-0.3296017349,-0.3982296586,-0.7692888379,-0.2910446525,-2.345861673,2.387758493,1.525775433,0.5,-0.7499358654,-1.562071085,0.5796442628,0.12467058,-1.657940269,-0.6531264782,-1.657940269,0.5796442628,0.8910549879
-837.6470337,39.05882263,39.0106926,38.99618912,38.9496994,38.93173599,38.97859573,38.97338104,38.93173599,39.0106926,0.02910217643,0,0.01996243,0.02523587644,0.04158377647,0.0431882143,0.02486896515,0.0309678521,0.01996243,0.0431882143,0.009520570748,0,0.74137187,-0.1842741966,2.165655375,-2.113888264,0.8972152472,0.3012160063,-2.113888264,2.165655375,1.420810819,2.5,-0.05927994475,2.321552515,-0.321082294,1.234467983,0.5163158178,0.7383948565,-0.321082294,2.321552515,0.9550468326,0,-0.8485636711,-2.345866442,0.6377747655,0.1539909989,0.1411584318,-0.4523012042,-2.345866442,0.6377747655,1.063076973,0,2.414077759,-2.345805168,-0.3406571746,-0.4141949415,-0.7693006992,-0.2911760211,-2.345805168,2.414077759,1.535323143,0.5,-0.7397717834,-1.547663689,0.6210484505,0.1073807925,-1.636256456,-0.6390525699,-1.636256456,0.6210484505,0.8916447163
-818.8235474,39.52941132,39.43161011,39.39081192,39.33078384,39.31843948,39.36556244,39.36743927,39.31843948,39.43161011,0.04101779684,0,0.03270632029,0.05065707862,0.06698447466,0.07553398609,0.05579292774,0.05633496121,0.03270632029,0.07553398609,0.01464827359,0,0.7362299562,-0.1929311752,2.184045553,-2.097402096,0.9013483524,0.3062581122,-2.097402096,2.184045553,1.42069459,2.5,-0.06785250455,2.344935656,-0.3086521327,1.238345265,0.5100088716,0.7433570027,-0.3086521327,2.344935656,0.9622164965,0,-0.8465707302,-2.378771782,0.6526534557,0.1883090287,0.1260031611,-0.4516753554,-2.378771782,0.6526534557,1.08004427,0,2.439406633,-2.34381938,-0.3506721258,-0.4288782477,-0.7730787396,-0.29140836,-2.34381938,2.439406633,1.544290066,0.5,-0.7292484045,-1.53310883,0.662155509,0.09195095301,-1.610138297,-0.6236778498,-1.610138297,0.662155509,0.8918302059
-800,40,39.72728729,39.72344971,39.66412735,39.63177872,39.67551041,39.68442917,39.63177872,39.72728729,0.03639560193,0,0.0958865881,0.09469757974,0.1183960438,0.1269884109,0.109877646,0.1091692597,0.09469757974,0.1269884109,0.01256197691,2.5,0.7301038504,-0.1965498626,2.20288825,-2.083133698,0.9046882987,0.311599344,-2.083133698,2.20288825,1.42104435,1.875,-0.07151152939,2.366919518,-0.2942662239,1.238080263,0.5097053647,0.7497854829,-0.2942662239,2.366919518,0.9670331478,0,-0.8436291218,-2.410941839,0.6656776071,0.2163729817,0.1181612387,-0.450871855,-2.410941839,0.6656776071,1.096524477,0,2.457939386,-2.339094162,-0.3614530861,-0.4385847449,-0.7811450362,-0.2924675345,-2.339094162,2.457939386,1.550376296,0,-0.718100369,-1.517200351,0.7033863664,0.07747094333,-1.584216118,-0.6077319384,-1.584216118,0.7033863664,0.8923417926
-781.1764526,39.76470566,39.57572937,39.7067337,39.64585876,39.58675766,39.66500854,39.63601685,39.57572937,39.7067337,0.04898837209,0.2352941185,0.3027608395,0.2582675815,0.2790792286,0.2950781584,0.275696069,0.2821763754,0.2582675815,0.3027608395,0.01557814609,2.5,0.7350788713,-0.1790063083,2.202883959,-2.074193001,0.9258118272,0.3221150339,-2.074193001,2.202883959,1.418851256,1.875,-0.06354954094,2.361032009,-0.2770070136,1.217834711,0.5238496661,0.7524319887,-0.2770070136,2.361032009,0.9572892785,0,-0.8504316807,-2.415308952,0.667955637,0.2167690992,0.1181015596,-0.4525828362,-2.415308952,0.667955637,1.099081159,0,2.448814869,-2.346751451,-0.3524404168,-0.4285619259,-0.80674541,-0.297136873,-2.346751451,2.448814869,1.550561428,0,-0.7250722051,-1.517531991,0.7285795808,0.09377585351,-1.563163638,-0.5966824889,-1.563163638,0.7285795808,0.8979516625
-762.3529663,39.52941132,39.40342331,39.54626465,39.53091812,39.46167374,39.51499939,39.49145508,39.40342331,39.54626465,0.05244478211,0.470588237,0.5185579062,0.4658731222,0.4769588709,0.4979435802,0.4767333865,0.4872133732,0.4658731222,0.5185579062,0.01880430058,2.5,0.7397598028,-0.1539256275,2.199459076,-2.070765972,0.9465913773,0.3322237134,-2.070765972,2.199459076,1.41709578,1.875,-0.05520181358,2.337824345,-0.2610741556,1.182988882,0.5357445478,0.7480564117,-0.2610741556,2.337824345,0.9407627583,0,-0.8574813604,-2.402463675,0.666208446,0.2028670013,0.1208224222,-0.4540093839,-2.402463675,0.666208446,1.093258381,0,2.438147783,-2.363717318,-0.3426016867,-0.4212394357,-0.8325823545,-0.3043985963,-2.363717318,2.438147783,1.552832484,0,-0.7311664224,-1.534461617,0.7482393384,0.1119225472,-1.54843843,-0.5907809138,-1.54843843,0.7482393384,0.9070960879
-743.5294189,39.29411697,39.22425461,39.3649292,39.38379669,39.31242371,39.33125305,39.32332993,39.22425461,39.38379669,0.05546957627,0.7058823705,0.7354003787,0.6823797822,0.6818548441,0.7074702978,0.6976812482,0.7009573579,0.6818548441,0.7354003787,0.0197459124,2.5,0.7441675663,-0.1273737848,2.192531109,-2.063385487,0.9671911001,0.342626065,-2.063385487,2.192531109,1.413029194,1.875,-0.04746806622,2.312204361,-0.246551469,1.14548254,0.5446234941,0.7416580915,-0.246551469,2.312204361,0.9238821268,0,-0.8645449877,-2.388184547,0.6640258431,0.1916719973,0.1232010275,-0.4547660947,-2.388184547,0.6640258431,1.087166071,0,2.426473379,-2.381653547,-0.3321767449,-0.411364615,-0.8527882695,-0.3103019595,-2.381653547,2.426473379,1.554697514,0,-0.7371016145,-1.553256989,0.7672625184,0.127199024,-1.538546801,-0.5868887901,-1.553256989,0.7672625184,0.917140305
-724.7058716,39.05882263,39.03836823,39.15610123,39.20539474,39.14087296,39.13558578,39.13526535,39.03836823,39.20539474,0.05435598642,0.9411764741,0.9536255598,0.9116851091,0.8937525153,0.9207050204,0.9217382073,0.9203013182,0.8937525153,0.9536255598,0.01945153438,2.5,0.7483595014,-0.09865041822,2.183456421,-2.053746223,0.9877836704,0.3534406126,-2.053746223,2.183456421,1.407568455,1.875,-0.04016338289,2.283183813,-0.231371671,1.106389403,0.5535182953,0.7343112826,-0.231371671,2.283183813,0.9058133364,0,-0.8716049194,-2.372005463,0.6611512303,0.1814198494,0.1255945861,-0.4550889432,-2.372005463,0.6611512303,1.080405712,0,2.413958311,-2.401320934,-0.3216345906,-0.4003068805,-0.8730287552,-0.3164665699,-2.401320934,2.413958311,1.556833625,0,-0.7429074645,-1.575122952,0.7864339948,0.141475305,-1.528104305,-0.5836450458,-1.575122952,0.7864339948,0.9277189374
-705.8823242,38.82352829,38.84625626,38.93296432,38.98857498,38.94824219,38.92782593,38.92877197,38.84625626,38.98857498,0.04643878341,1.176470637,1.174180746,1.144435406,1.127605438,1.135995865,1.14876914,1.146197319,1.127605438,1.174180746,0.01576399989,2.5,0.7524923682,-0.06948641688,2.170087814,-2.042881966,1.008346558,0.3637116551,-2.042881966,2.170087814,1.400646448,1.875,-0.03279930353,2.253034592,-0.2141822577,1.066293478,0.5624201298,0.7269533277,-0.2141822577,2.253034592,0.8870295882,0,-0.8786209822,-2.354874372,0.6568967104,0.1710542291,0.1280004233,-0.4555087984,-2.354874372,0.6568967104,1.073044538,0,2.401046038,-2.420586586,-0.3115857542,-0.3889087439,-0.8932836056,-0.3226637244,-2.420586586,2.401046038,1.558845401,0,-0.7486680746,-1.59683454,0.8075838089,0.1558087021,-1.517104864,-0.5798429847,-1.59683454,0.8075838089,0.9388685226
-687.0588379,38.58823395,38.64786911,38.69523621,38.74141693,38.73527145,38.70783615,38.70552826,38.64786911,38.74141693,0.03349174559,1.411764741,1.397006631,1.380457997,1.364438653,1.359055758,1.378617406,1.375915289,1.359055758,1.397006631,0.01333221234,2.5,0.7565612793,-0.03990290314,2.154960155,-2.029724598,1.028856993,0.3741501868,-2.029724598,2.154960155,1.392567277,1.875,-0.02537809312,2.221750736,-0.1966735721,1.024857163,0.5713202357,0.7191752791,-0.1966735721,2.221750736,0.8678910732,0,-0.8855891228,-2.336775541,0.6520739198,0.1596227884,0.1304165423,-0.456050247,-2.336775541,0.6520739198,1.06513536,0,2.387733221,-2.439406872,-0.3013517559,-0.3765252829,-0.913531661,-0.3286164701,-2.439406872,2.387733221,1.56071496,0,-0.7543785572,-1.618355751,0.828394115,0.1704032868,-1.505543351,-0.5758960843,-1.618355751,0.828394115,0.9499279857
-668.2352905,38.35293961,38.44312668,38.44265747,38.46517944,38.50344849,38.47549438,38.46598053,38.44265747,38.50344849,0.02263301238,1.647058845,1.62204814,1.619570613,1.611515999,1.601073027,1.611122727,1.613066077,1.601073027,1.62204814,0.007389168255,2.5,0.7605637908,-0.009922854602,2.13576436,-2.01224947,1.049291611,0.3846894801,-2.01224947,2.13576436,1.382047534,1.875,-0.01790237427,2.189329863,-0.176641956,0.9813867211,0.5802083611,0.711276114,-0.176641956,2.189329863,0.8479246497,0,-0.8925036192,-2.317695856,0.6485496759,0.1453003138,0.132840097,-0.4567018449,-2.317695856,0.6485496759,1.056860328,0,2.374015331,-2.457741261,-0.2945805788,-0.361918211,-0.9337512255,-0.334795177,-2.457741261,2.374015331,1.562411904,0,-0.7600355148,-1.639652014,0.8490132093,0.1856700182,-1.493417144,-0.5716842413,-1.639652014,0.8490132093,0.9609984159
-649.4117432,38.11764526,38.23197556,38.1750412,38.16093063,38.251091,38.23478317,38.21076202,38.16093063,38.251091,0.03581229225,1.882352948,1.849243522,1.861561179,1.872855306,1.844250321,1.850524545,1.855686903,1.844250321,1.872855306,0.01027836278,2.5,0.7644953728,0.02042781562,2.111157656,-1.993523717,1.067497253,0.3940109015,-1.993523717,2.111157656,1.369621992,1.875,-0.01037479937,2.155774832,-0.1528047919,0.9370991588,0.5912551284,0.7041898966,-0.1528047919,2.155774832,0.8269392252,0,-0.8993592262,-2.297624826,0.6474332213,0.130873248,0.1375332773,-0.4562288821,-2.297624826,0.6474332213,1.049039125,0,2.359889984,-2.475546837,-0.2934399247,-0.3469950557,-0.9522479177,-0.3416679502,-2.475546837,2.359889984,1.56377852,0,-0.7656335831,-1.660686016,0.8695070148,0.2009236664,-1.478667855,-0.5669113398,-1.660686016,0.8695070148,0.971596837
-630.5882568,37.88235474,38.01438141,37.92448044,37.82761383,37.97859573,37.9830246,37.94561768,37.82761383,38.01438141,0.0657068789,2.117647171,2.078517437,2.099929571,2.135311604,2.088118315,2.093770027,2.0991292,2.078517437,2.135311604,0.01941448823,2.5,0.7683519125,0.04628206044,2.084872484,-1.973577857,1.084829807,0.402151674,-1.973577857,2.084872484,1.356645584,1.875,-0.002798236907,2.123841047,-0.1287849247,0.8920766711,0.6030372381,0.6974743605,-0.1287849247,2.123841047,0.8067708611,0,-0.9061510563,-2.281239033,0.6457721591,0.1163691431,0.1430248916,-0.4564447403,-2.281239033,0.6457721591,1.042542219,0,2.34535408,-2.490937948,-0.2921916544,-0.3317834139,-0.9700833559,-0.3479284644,-2.490937948,2.34535408,1.564397812,0,-0.7711687088,-1.680136204,0.8894811273,0.2161337882,-1.462627888,-0.561663568,-1.680136204,0.8894811273,0.9815701246
-611.7647095,37.64706039,37.79028702,37.71735382,37.6059494,37.68375397,37.71880722,37.70323181,37.6059494,37.79028702,0.05977271497,2.352941275,2.309802532,2.329263687,2.369672298,2.342226028,2.339156151,2.338024139,2.309802532,2.369672298,0.01946149021,2.5,0.7721295357,0.06422132999,2.062185049,-1.953847766,1.101993084,0.4093362689,-1.953847766,2.062185049,1.345142722,1.875,0.004824735224,2.095752239,-0.1088286638,0.8457003236,0.6147996783,0.6904496551,-0.1088286638,2.095752239,0.7891296744,0,-0.9128732681,-2.272022724,0.6419903636,0.1023136601,0.1485378146,-0.4584107995,-2.272022724,0.6419903636,1.038210511,0,2.330405235,-2.502773285,-0.2994368672,-0.316339016,-0.9878065586,-0.3551900983,-2.502773285,2.330405235,1.563928127,0,-0.7766360044,-1.697149158,0.9055647254,0.2296938151,-1.446002245,-0.5569057465,-1.697149158,0.9055647254,0.9895946383
-592.9411621,37.41176605,37.55965805,37.50082779,37.41378784,37.36640167,37.4421463,37.45656204,37.36640167,37.55965805,0.06746047735,2.588235378,2.543017864,2.560987234,2.595873833,2.608954906,2.586473465,2.579061508,2.543017864,2.608954906,0.02390410006,2.5,0.7758242488,0.08231646568,2.04022336,-1.934774518,1.118965268,0.4165109694,-1.934774518,2.04022336,1.334107876,1.875,0.01249070466,2.066927671,-0.09009797871,0.7978582382,0.6265305281,0.6827418208,-0.09009797871,2.066927671,0.7718678117,0,-0.9195212126,-2.262271404,0.6373653412,0.08887634426,0.1540668905,-0.4602968693,-2.262271404,0.6373653412,1.033624291,0,2.315042019,-2.514253616,-0.3094961345,-0.3006994128,-1.005397081,-0.362960875,-2.514253616,2.315042019,1.563279867,0,-0.7820305824,-1.714015126,0.9202972651,0.241126731,-1.428795218,-0.5526833534,-1.714015126,0.9202972651,0.9968620539
-574.1176758,37.17647171,37.32427597,37.27482605,37.2068367,37.03071594,37.1566658,37.1986618,37.03071594,37.32427597,0.101603359,2.823529482,2.778094292,2.794965506,2.823166609,2.875329971,2.841866493,2.822684765,2.778094292,2.875329971,0.03434051573,2.5,0.7793357372,0.100556381,2.017376184,-1.914666772,1.136379838,0.4237962663,-1.914666772,2.017376184,1.322616696,1.875,0.02029212564,2.037371635,-0.07123190165,0.7495259643,0.6395161748,0.6750947833,-0.07123190165,2.037371635,0.754768014,0,-0.9263085127,-2.251976967,0.6324502826,0.0754640922,0.160399884,-0.4619942605,-2.251976967,0.6324502826,1.028948069,0,2.299276114,-2.5253582,-0.3195443153,-0.2848650813,-1.02110064,-0.3703184128,-2.5253582,2.299276114,1.562327027,0,-0.7872902155,-1.73071444,0.9347943068,0.2523719668,-1.412117124,-0.5485911369,-1.73071444,0.9347943068,1.004195571
-555.2941284,36.94117737,37.08335114,37.03925323,36.98518753,36.84937668,36.94803238,36.98104095,36.84937668,37.08335114,0.0803719908,3.058823586,3.014928341,3.031068325,3.051261663,3.091965199,3.061218739,3.050088406,3.014928341,3.091965199,0.0263701342,2.5,0.7827045918,0.1189300492,1.993663907,-1.909763694,1.146781325,0.4264632165,-1.909763694,1.993663907,1.315630436,1.875,0.02818212658,2.007087469,-0.05225436389,0.7158739567,0.6541181803,0.6706014872,-0.05225436389,2.007087469,0.7380703688,0,-0.933131218,-2.241132498,0.6272473335,0.07018981874,0.1678950191,-0.4617863297,-2.241132498,0.6272473335,1.025059104,0,2.283104181,-2.536067486,-0.3295683265,-0.2745911479,-1.027920127,-0.3770085871,-2.536067486,2.283104181,1.560394883,0,-0.7924365997,-1.747229099,0.9490337968,0.2587361336,-1.398233891,-0.5460259318,-1.747229099,0.9490337968,1.011208296
-536.4705811,36.70588303,36.83594131,36.79405975,36.7490387,36.6777916,36.74559784,36.7604866,36.6777916,36.83594131,0.05293725431,3.294117689,3.253412724,3.269150496,3.279853821,3.306923389,3.286464214,3.279160976,3.253412724,3.306923389,0.01781993918,2.5,0.7859791517,0.137424767,1.9691118,-1.90641439,1.15410471,0.4280411601,-1.90641439,1.9691118,1.308764815,1.875,0.03610567003,1.97608161,-0.03318989277,0.6833508611,0.6697010994,0.6664098501,-0.03318989277,1.97608161,0.7214237452,0,-0.9398659468,-2.22973299,0.6217615008,0.0657908842,0.1749804318,-0.4614132345,-2.22973299,0.6217615008,1.020987749,0,2.266520262,-2.546360731,-0.3395544887,-0.264780283,-1.034197927,-0.3836746216,-2.546360731,2.266520262,1.558204651,0,-0.7974973321,-1.763538957,0.9629933834,0.2645936012,-1.384219646,-0.543533802,-1.763538957,0.9629933834,1.018072367
-517.6470337,36.47058868,36.58203888,36.5392189,36.5352211,36.49637222,36.53452682,36.53747559,36.49637222,36.58203888,0.02717421763,3.529411793,3.493456364,3.509050608,3.506764174,3.524992466,3.514413357,3.509735584,3.493456364,3.524992466,0.01028557774,2.5,0.7891551852,0.1560279727,1.945503473,-1.902599216,1.161261559,0.4298697412,-1.902599216,1.945503473,1.302041888,1.875,0.04405904561,1.944363594,-0.01702173054,0.6501446962,0.6854115129,0.6613913774,-0.01702173054,1.944363594,0.7054168582,0,-0.94650805,-2.217774391,0.6119945645,0.06132154912,0.1821167171,-0.4617699087,-2.217774391,0.6119945645,1.01584518,0,2.249524593,-2.556218386,-0.3510745764,-0.2547519207,-1.040358663,-0.3905757964,-2.556218386,2.249524593,1.555786848,0,-0.8024673462,-1.779625177,0.9748741984,0.270458281,-1.3697896,-0.5413099527,-1.779625177,0.9748741984,1.024284005
-498.8235168,36.23529434,36.3216629,36.27470016,36.33393097,36.30488968,36.31471252,36.30997849,36.27470016,36.33393097,0.02001556382,3.764705896,3.734955311,3.750612497,3.734406471,3.7460742,3.744977474,3.742205381,3.734406471,3.750612497,0.006429904606,2.5,0.7922297716,0.1747265756,1.922294617,-1.898301721,1.168240905,0.4318380356,-1.898301721,1.922294617,1.295321465,1.875,0.05203888565,1.911941648,-0.002665162086,0.6162606478,0.7012418509,0.6557636261,-0.002665162086,1.911941648,0.6898730397,0,-0.9530513287,-2.205252171,0.5992501378,0.05678420514,0.1892998815,-0.4625938833,-2.205252171,0.5992501378,1.009914637,0,2.23211956,-2.56562233,-0.3637200594,-0.2445078939,-1.046393156,-0.3976247907,-2.56562233,2.23211956,1.553142786,0,-0.8073427081,-1.79546833,0.9854322076,0.2763239145,-1.354941845,-0.5391993523,-1.79546833,0.9854322076,1.030061007
-480,36,36.07460403,36.00052643,36.12125397,36.10315704,36.08605194,36.07711792,36.00052643,36.12125397,0.04142081738,4,3.977925777,3.99366188,3.964363098,3.970042706,3.978056431,3.976809978,3.964363098,3.99366188,0.009874270298,2.5,0.8002358675,0.193506062,1.89832592,-1.893508077,1.175030828,0.434718132,-1.893508077,1.89832592,1.288614273,1.875,0.05884142965,1.878829837,0.01186488569,0.5817102194,0.717183888,0.6496860385,0.01186488569,1.878829837,0.674668014,0,-0.9577082396,-2.192165136,0.5861819983,0.05218053609,0.1965257823,-0.4629969597,-2.192165136,0.5861819983,1.003585219,0,2.215504885,-2.57455349,-0.3764601052,-0.2340503484,-1.052293062,-0.4043703973,-2.57455349,2.215504885,1.550679326,0,-0.81259799,-1.811049342,0.9958776236,0.2821850777,-1.339675546,-0.5370520353,-1.811049342,0.9958776236,1.03578198
-461.1764832,35.76470566,35.82119751,35.79650116,35.89704132,35.8909874,35.84846497,35.85083771,35.79650116,35.89704132,0.03894458339,4.235294342,4.222146988,4.222848892,4.196458817,4.196773529,4.213538647,4.210353374,4.196458817,4.222848892,0.01168626733,2.5,0.8081521988,0.2068724036,1.873597383,-1.888203263,1.181619883,0.4364077449,-1.888203263,1.873597383,1.281838655,1.875,0.06565787643,1.850690007,0.02655825019,0.5465028286,0.7332276106,0.6445273161,0.02655825019,1.850690007,0.661706984,0,-0.9622496367,-2.183153152,0.5727937818,0.04751317948,0.2037889361,-0.4642613828,-2.183153152,0.5727937818,0.9986259341,0,2.198488474,-2.58302331,-0.3892840743,-0.2233823985,-1.058049083,-0.4110500813,-2.58302331,2.198488474,1.547996163,0,-0.8177517653,-1.827574968,1.006195426,0.2880344391,-1.323990583,-0.5350174904,-1.827574968,1.006195426,1.041717291
-442.3529358,35.52941132,35.56148148,35.59355545,35.66117477,35.66820908,35.60188675,35.61725998,35.56148148,35.66820908,0.04107018933,4.470588207,4.467499733,4.449843407,4.430508614,4.426122665,4.451312065,4.445057869,4.426122665,4.467499733,0.01507233456,2.5,0.815972507,0.219653666,1.848113537,-1.882374167,1.187996507,0.4378724098,-1.882374167,1.848113537,1.274801135,1.875,0.07248496264,1.822778225,0.0414043963,0.5106527805,0.7493648529,0.6393370628,0.0414043963,1.822778225,0.6493139863,0,-0.9666703939,-2.174119234,0.5590898991,0.04278472066,0.2110849619,-0.4655659795,-2.174119234,0.5590898991,0.9936253428,0,2.181073666,-2.591012716,-0.4021811783,-0.2125072926,-1.063653588,-0.4176562428,-2.591012716,2.181073666,1.545089841,0,-0.8227986097,-1.843839288,1.016369939,0.2938653827,-1.307888031,-0.5328581333,-1.843839288,1.016369939,1.047567487
-423.5294189,35.29411697,35.29548264,35.38122559,35.41355896,35.4346962,35.34625626,35.37424469,35.29548264,35.4346962,0.04946825653,4.705882549,4.713877678,4.679575443,4.666315079,4.657933712,4.691249847,4.681790352,4.657933712,4.713877678,0.01966015249,2.5,0.8236919641,0.2325653136,1.821878195,-1.876008153,1.19414854,0.4392551482,-1.876008153,1.821878195,1.267475247,1.875,0.07931869477,1.794112444,0.05639213324,0.4741766751,0.7655842304,0.6339167953,0.05639213324,1.794112444,0.6371845603,0,-0.9709668159,-2.164551497,0.545075357,0.03799817711,0.2184083164,-0.466807276,-2.164551497,0.545075357,0.9884095788,0,2.163262844,-2.598630667,-0.4151391983,-0.2014298886,-1.069096804,-0.4242067337,-2.598630667,2.163262844,1.541993022,0,-0.8277354836,-1.859984159,1.02638483,0.2996714115,-1.291369677,-0.5306066275,-1.859984159,1.02638483,1.053363681
-404.7058716,35.05882263,35.02325821,35.15932465,35.15768433,35.20090866,35.12240601,35.13271713,35.02325821,35.20090866,0.06011485681,4.941176414,4.961154938,4.91192627,4.909557343,4.894486904,4.922077656,4.919840813,4.894486904,4.961154938,0.02246361971,2.5,0.8313037753,0.2455998063,1.796580434,-1.868479609,1.201318741,0.4412646294,-1.868479609,1.796580434,1.260150552,1.875,0.08615592867,1.764689922,0.07197767496,0.4384132922,0.7795401812,0.6281554103,0.07197767496,1.764689922,0.6250963211,0,-0.9751341343,-2.154436827,0.5302768946,0.03077104874,0.2256090939,-0.468582809,-2.154436827,0.5302768946,0.9826164246,0,2.145060062,-2.605853081,-0.4274482131,-0.1931029409,-1.075146556,-0.4312981665,-2.605853081,2.145060062,1.53867507,0,-0.8325566053,-1.875988126,1.036355376,0.3080452085,-1.273567796,-0.5275424123,-1.875988126,1.036355376,1.059422135
-385.8823547,34.82352829,34.74487686,34.92768478,34.89253616,34.96099091,34.89443588,34.88410568,34.74487686,34.96099091,0.07399044186,5.176470757,5.209215164,5.146774769,5.157872677,5.134268284,5.156201363,5.160866737,5.134268284,5.209215164,0.02559047379,2.5,0.838804245,0.258749336,1.771513224,-1.860113263,1.208689213,0.4435285628,-1.860113263,1.771513224,1.252690434,1.875,0.09299267083,1.734508634,0.08795806766,0.4026632309,0.7931936979,0.6222632527,0.08795806766,1.734508634,0.6132112741,0,-0.9791693687,-2.143763304,0.5148085952,0.02240643837,0.2329126596,-0.4705610275,-2.143763304,0.5148085952,0.9764357209,0,2.126469851,-2.61265707,-0.4392489791,-0.1859258264,-1.081482053,-0.4385687709,-2.61265707,2.126469851,1.535138369,0,-0.8372593522,-1.891830087,1.046355605,0.3175631762,-1.25468576,-0.5239712596,-1.891830087,1.046355605,1.065573692
-367.0588379,34.58823395,34.46040726,34.68669891,34.61563492,34.7101593,34.65821838,34.62622452,34.46040726,34.7101593,0.08869420737,5.411764622,5.457935333,5.383911133,5.407352448,5.375991821,5.392546177,5.403547287,5.375991821,5.457935333,0.02911509946,2.5,0.846186161,0.2721734643,1.745747447,-1.851172924,1.215869427,0.4457607269,-1.851172924,1.745747447,1.244942546,1.875,0.09982527047,1.703238368,0.1040458977,0.3663605154,0.8069195151,0.6160778999,0.09982527047,1.703238368,0.601563096,0,-0.9830676317,-2.13206315,0.4990465939,0.0139726419,0.2402459085,-0.4723731577,-2.13206315,0.4990465939,0.9698860049,0,2.107496977,-2.61941123,-0.4510621428,-0.1785909086,-1.087687254,-0.4458509386,-2.61941123,2.107496977,1.531493306,0,-0.8418387175,-1.907130361,1.056152821,0.3270577192,-1.235383272,-0.5202283859,-1.907130361,1.056152821,1.071564078
-348.2352905,34.35293961,34.19352341,34.43640518,34.32760239,34.44837189,34.41369247,34.36392212,34.19352341,34.44837189,0.09509731084,5.647058964,5.700544834,5.623171329,5.658835888,5.619455814,5.631005764,5.646602631,5.619455814,5.700544834,0.03029406443,2.5,0.8529430032,0.2859141231,1.7197088,-1.841650844,1.2228477,0.4479525685,-1.841650844,1.7197088,1.236962676,1.875,0.1061423495,1.670782328,0.1204688847,0.3295271397,0.820709765,0.6095260382,0.1061423495,1.670782328,0.590226233,0,-0.9864714146,-2.119189978,0.4824567437,0.005476573482,0.2476037145,-0.4740249217,-2.119189978,0.4824567437,0.9627768993,0,2.089474678,-2.626209736,-0.4624863863,-0.1711009294,-1.093754411,-0.4528153539,-2.626209736,2.089474678,1.528210759,0,-0.8457618356,-1.921760917,1.065505743,0.3365180492,-1.215663075,-0.5162323713,-1.921760917,1.065505743,1.077254176
-329.4117737,34.11764526,34.01296234,34.17596054,34.03249741,34.17560577,34.16081238,34.11156845,34.01296234,34.17596054,0.07300339639,5.882352829,5.918583393,5.864480495,5.918178082,5.864437103,5.871460915,5.887428284,5.864437103,5.918583393,0.02540213987,2.5,0.8576719761,0.2997385561,1.694477797,-1.831541896,1.229612589,0.4499917924,-1.831541896,1.694477797,1.228879929,1.875,0.1104939952,1.637577891,0.1382027268,0.2921894789,0.834556222,0.6026040316,0.1104939952,1.637577891,0.5795120001,0,-0.9883983135,-2.105731964,0.4632970989,-0.003074293956,0.2549814284,-0.4757851958,-2.105731964,0.4632970989,0.9548664093,0,2.076264381,-2.632515669,-0.4719777703,-0.1634599715,-1.099674821,-0.4582727551,-2.632515669,2.076264381,1.526414871,0,-0.8475366235,-1.936164975,1.074477553,0.3459331393,-1.195527911,-0.5117637515,-1.936164975,1.074477553,1.082681894
-310.5882263,33.88235474,33.82764435,33.90527344,33.84938049,33.89746094,33.89953232,33.87586212,33.82764435,33.90527344,0.03136253357,6.117647171,6.138244629,6.107666969,6.131282806,6.116560459,6.113784313,6.121507645,6.107666969,6.138244629,0.01141375676,2.5,0.8623449802,0.3136368394,1.671999097,-1.819420815,1.23615253,0.4529425502,-1.819420815,1.671999097,1.220669389,1.875,0.114856936,1.603632092,0.1537932754,0.2555137873,0.8484503031,0.5952492952,0.114856936,1.603632092,0.5695659518,0,-0.9902466536,-2.09168148,0.4523140788,-0.0119768139,0.2623734176,-0.4758434892,-2.09168148,0.4523140788,0.9483835101,0,2.062737226,-2.638305187,-0.4794418812,-0.1546603888,-1.105439663,-0.463021934,-2.638305187,2.062737226,1.524426103,0,-0.8492321372,-1.950319529,1.08932209,0.3532823324,-1.174981833,-0.5063858032,-1.950319529,1.08932209,1.08947885
-291.7647095,33.64706039,33.63750839,33.62480927,33.66185379,33.61135864,33.63077164,33.63325882,33.61135864,33.66185379,0.01669089496,6.352941036,6.359470844,6.35578537,6.350664139,6.371645451,6.361765385,6.359866142,6.350664139,6.371645451,0.006983481348,2.5,0.8669594526,0.3284748793,1.649111509,-1.806227922,1.244160533,0.4564956725,-1.806227922,1.649111509,1.212232471,1.875,0.1192292348,1.568467617,0.1705844104,0.2191490829,0.863688767,0.588223815,0.1192292348,1.568467617,0.5598845482,0,-0.9920141697,-2.076670408,0.4413754642,-0.02105041407,0.2695508003,-0.4757617414,-2.076670408,0.4413754642,0.9415751696,0,2.048890829,-2.644058228,-0.4870150089,-0.1452571899,-1.110552907,-0.4675985277,-2.644058228,2.048890829,1.52232492,0,-0.8508460522,-1.96480155,1.103924155,0.3595685959,-1.154040694,-0.501239121,-1.96480155,1.103924155,1.096168756
-272.9411621,33.41176605,33.4425354,33.34254074,33.46552658,33.37392426,33.35393143,33.39569473,33.34254074,33.46552658,0.04922196269,6.588235378,6.582203865,6.612819672,6.573123455,6.603157997,6.612802029,6.596820831,6.573123455,6.612819672,0.01628952287,2.5,0.8715112209,0.3456894159,1.625554919,-1.798689127,1.25255239,0.4593237936,-1.798689127,1.625554919,1.205880642,1.875,0.1236094609,1.531539679,0.1876424253,0.190392673,0.8794413805,0.5825251341,0.1236094609,1.531539679,0.5493799448,0,-0.9936971664,-2.060412407,0.4301483035,-0.0260388162,0.2766486406,-0.4746703207,-2.060412407,0.4301483035,0.9347100258,0,2.034723282,-2.650856733,-0.4946657419,-0.1367044747,-1.115312696,-0.4725632668,-2.650856733,2.034723282,1.520385861,0,-0.852375567,-1.980973482,1.118581414,0.3626895547,-1.132702827,-0.4969561696,-1.980973482,1.118581414,1.10288322
-254.1176453,33.17647171,33.2426796,33.15216446,33.26015472,33.18426895,33.06867981,33.18158722,33.06867981,33.26015472,0.06859461218,6.823529243,6.806376934,6.835116863,6.798591614,6.823628902,6.865349293,6.825813293,6.798591614,6.865349293,0.02355085872,2.5,0.8759961128,0.3577619791,1.601318717,-1.79448688,1.260709643,0.4602599144,-1.79448688,1.601318717,1.200829864,1.875,0.1279958785,1.500397444,0.2049639225,0.1660115123,0.8952319026,0.578920126,0.1279958785,1.500397444,0.5408961177,0,-0.995292902,-2.050426722,0.418628931,-0.02680932544,0.2837406695,-0.4740318358,-2.050426722,0.418628931,0.9303551912,0,2.020234346,-2.65819788,-0.5023903847,-0.1289436519,-1.119885564,-0.4778366089,-2.65819788,2.020234346,1.518478751,0,-0.8538172841,-1.99920702,1.133282304,0.363512814,-1.11097157,-0.4934401512,-1.99920702,1.133282304,1.109877944
-235.2941132,32.94117737,33.03763962,32.95307159,33.04550171,32.9863739,32.77503967,32.95952606,32.77503967,33.04550171,0.09827638417,7.058823586,7.032195091,7.059157372,7.026990891,7.04699564,7.119249821,7.056917667,7.026990891,7.119249821,0.03315291181,2.5,0.8805409074,0.3699027896,1.57639432,-1.789903283,1.268620253,0.4611109793,-1.789903283,1.57639432,1.195594788,1.875,0.1321922839,1.4685781,0.2225444019,0.1411674619,0.9110492468,0.5751063228,0.1321922839,1.4685781,0.5329024196,0,-0.9967089891,-2.039931059,0.406814754,-0.02757286094,0.2908211946,-0.4733154178,-2.039931059,0.406814754,0.9257910252,0,2.005258322,-2.665090084,-0.5101850033,-0.1210085154,-1.124263644,-0.483057797,-2.665090084,2.005258322,1.516307592,0,-0.8551442623,-2.01727438,1.148012996,0.3642346263,-1.088855028,-0.4898052216,-2.01727438,1.148012996,1.116899967
-216.4705811,32.70588303,32.8272438,32.74512482,32.82131577,32.78003311,32.59082413,32.7529068,32.59082413,32.8272438,0.08633998036,7.294117451,7.259725571,7.284787178,7.258220673,7.273166656,7.334899426,7.282160282,7.258220673,7.334899426,0.02809136733,2.5,0.8852050304,0.3821021318,1.550773382,-1.784923077,1.271459579,0.4609233737,-1.784923077,1.550773382,1.189520597,1.875,0.1361033022,1.436087728,0.2403786182,0.1158634499,0.9212992787,0.5699464679,0.1158634499,1.436087728,0.5247238874,0,-0.9978989363,-2.028915644,0.394703418,-0.02832802199,0.2948378623,-0.4731202126,-2.028915644,0.394703418,0.9205008745,0,1.98971498,-2.671512127,-0.5180447102,-0.1128987372,-1.128023148,-0.4881527424,-2.671512127,1.98971498,1.513805151,0,-0.8563423157,-2.035151243,1.162759185,0.3648510575,-1.077206969,-0.4882180095,-2.035151243,1.162759185,1.125066876
-197.6470642,32.47058868,32.61189651,32.52828217,32.58737183,32.56505966,32.40817642,32.54015732,32.40817642,32.61189651,0.0714924112,7.529411793,7.488483429,7.513746262,7.492180824,7.502038479,7.550702572,7.509430885,7.488483429,7.550702572,0.02241866477,2.5,0.8897914886,0.3953515291,1.524449229,-1.779533267,1.273839235,0.4607796669,-1.779533267,1.524449229,1.183198571,1.875,0.1400142312,1.402693868,0.2584602535,0.09010411054,0.9312979579,0.5645141006,0.09010411054,1.402693868,0.5169157982,0,-0.9989922047,-2.016978025,0.3822926879,-0.02907395922,0.2986649573,-0.4728172719,-2.016978025,0.3822926879,0.9148331285,0,1.973846674,-2.677569389,-0.5259647369,-0.1046145707,-1.1316818,-0.4931967854,-2.677569389,1.973846674,1.511126757,0,-0.8574442267,-2.053525686,1.177506089,0.365357101,-1.065971971,-0.4868157506,-2.053525686,1.177506089,1.133449078
-178.8235321,32.23529434,32.39159012,32.30212784,32.34346008,32.34128571,32.21979523,32.31965256,32.21979523,32.39159012,0.05742544308,7.764705658,7.718389988,7.744039059,7.728758335,7.733490467,7.769110203,7.738757133,7.718389988,7.769110203,0.01727276482,2.5,0.8942972422,0.4087817073,1.4974159,-1.773720503,1.276051283,0.4605650902,-1.773720503,1.4974159,1.176682949,1.875,0.1439231634,1.368609905,0.2767828107,0.06389581412,0.9413895607,0.5589202642,0.06389581412,1.368609905,0.5096574426,0,-0.9999855757,-2.004427433,0.369581759,-0.02980934642,0.3024888039,-0.4724303782,-2.004427433,0.369581759,0.9089254737,0,1.95765245,-2.683092833,-0.5339398384,-0.09615702927,-1.135263562,-0.4981601834,-2.683092833,1.95765245,1.508226395,0,-0.8584475517,-2.071737051,1.192238212,0.3657480478,-1.054481268,-0.4853359163,-2.071737051,1.192238212,1.141788602
-160,32,32.16630554,32.07976913,32.08909607,32.10853195,32.02555847,32.093853,32.02555847,32.16630554,0.04549718276,8,7.949365616,7.97405386,7.969920635,7.967402935,7.990087986,7.970166683,7.949365616,7.990087986,0.0130564291,2.5,0.8987176418,0.4209091067,1.469482064,-1.767470956,1.278087258,0.4599450231,-1.767470956,1.469482064,1.169952989,1.875,0.1478282511,1.334501863,0.2951452732,0.03724468499,0.9515711069,0.5532582402,0.03724468499,1.334501863,0.5032415986,0,-1.000876784,-1.99328959,0.3564209342,-0.0305328127,0.3063068092,-0.4723942876,-1.99328959,0.3564209342,0.9034342766,0,1.941132784,-2.686182976,-0.5417734981,-0.08752644062,-1.138762832,-0.5026226044,-2.686182976,1.941132784,1.504552245,0,-0.8593492508,-2.087673664,1.207142949,0.3660196662,-1.042731404,-0.4833183289,-2.087673664,1.207142949,1.149550557
-141.1764679,31.76470566,31.9360466,31.87430763,31.82373238,31.87381935,31.82531738,31.86664391,31.82373238,31.9360466,0.04117337614,8.235294342,8.181325912,8.202479362,8.217905045,8.20242691,8.213599205,8.203547478,8.181325912,8.217905045,0.0126757361,2.5,0.9030489922,0.4304092526,1.440439701,-1.763357162,1.279938102,0.4580957294,-1.763357162,1.440439701,1.163961172,1.875,0.1517277062,1.300999403,0.313302815,0.01098158211,0.9618390799,0.5477701426,0.01098158211,1.300999403,0.497749716,0,-1.001662135,-1.985524774,0.3426822424,-0.03094032966,0.3101163208,-0.4730657041,-1.985524774,0.3426822424,0.8990261555,0,1.92428863,-2.684969902,-0.5492387414,-0.0788037926,-1.142173171,-0.5061794519,-2.684969902,1.92428863,1.499552846,0,-0.8601471186,-2.099340439,1.222496152,0.36524719,-1.03071785,-0.480492413,-2.099340439,1.222496152,1.156114221
-122.3529434,31.52941132,31.70082664,31.65962601,31.5475769,31.63334465,31.61895561,31.63206482,31.5475769,31.70082664,0.05059546232,8.470588684,8.414182663,8.43129158,8.468331337,8.439191818,8.439598083,8.438519478,8.414182663,8.468331337,0.01752076112,2.5,0.9072877169,0.4398757815,1.41068244,-1.760008574,1.281594515,0.455886364,-1.760008574,1.41068244,1.158243418,1.875,0.1556198299,1.266901493,0.3315808773,-0.01532854885,0.9721900225,0.5421927571,-0.01532854885,1.266901493,0.4928947985,0,-1.002339721,-1.977228999,0.3287650943,-0.03119215928,0.3139148355,-0.4736161828,-1.977228999,0.3287650943,0.8944450617,0,1.90712142,-2.683106661,-0.5566968918,-0.06994697452,-1.145488381,-0.5096235275,-2.683106661,1.90712142,1.494292021,0,-0.8608387113,-2.110623121,1.238022327,0.3639174104,-1.018437982,-0.4775919914,-2.110623121,1.238022327,1.162553549
-103.5294113,31.29411697,31.46063995,31.43570137,31.26068497,31.3837738,31.406353,31.389431,31.26068497,31.46063995,0.06943423301,8.705882072,8.647846222,8.660268784,8.721086502,8.678118706,8.668034554,8.675070763,8.647846222,8.721086502,0.02504603937,2.5,0.911429882,0.4492985606,1.380183578,-1.756244183,1.283048749,0.4535432756,-1.756244183,1.380183578,1.152352333,1.875,0.1595025957,1.232227325,0.3500288725,-0.04204825312,0.9826202393,0.5364661813,-0.04204825312,1.232227325,0.4888100624,0,-1.002906084,-1.96839726,0.3145333529,-0.03142506629,0.3176998794,-0.4740990698,-1.96839726,0.3176998794,0.8896528482,0,1.889632225,-2.680579185,-0.5641546845,-0.06092296541,-1.148701787,-0.5129452944,-2.680579185,1.889632225,1.488767743,0,-0.8614215255,-2.121500969,1.253501058,0.362443924,-1.005888104,-0.4745731354,-2.121500969,1.253501058,1.168859005
-84.70587921,31.05882263,31.21635437,31.20253563,31.03785133,31.13606262,31.18737221,31.15603638,31.03785133,31.21635437,0.06503695995,8.941176414,8.883065224,8.889183998,8.951165199,8.916517258,8.898854256,8.907756805,8.883065224,8.951165199,0.02447411977,2.5,0.9154487848,0.4586664438,1.351815939,-1.753336668,1.284290671,0.4513770044,-1.753336668,1.351815939,1.147232652,1.875,0.1633315086,1.196997046,0.3641635776,-0.06836982816,0.9931254387,0.5298495293,-0.06836982816,1.196997046,0.4856673777,0,-1.003402829,-1.959024906,0.299390614,-0.03198223561,0.3214685023,-0.4747101367,-1.959024906,0.3214685023,0.884516418,0,1.871748686,-2.677373648,-0.5743865371,-0.05219694972,-1.151807189,-0.5168031454,-2.677373648,1.871748686,1.482946277,0,-0.8621351719,-2.131952763,1.267426848,0.36177665,-0.9930647612,-0.4715898633,-2.131952763,1.267426848,1.174729347
-65.88235474,30.8235302,30.9740181,30.96016884,30.85004616,30.91624451,30.96189308,30.93247414,30.85004616,30.9740181,0.04564240202,9.176470757,9.12580204,9.117810249,9.169115067,9.148580551,9.131988525,9.138659477,9.117810249,9.169115067,0.01827827282,2.5,0.9191824198,0.4679686427,1.324535131,-1.754364848,1.285311341,0.4485265315,-1.754364848,1.324535131,1.143872738,1.875,0.1667958498,1.161233187,0.375988543,-0.09240808338,1.003700137,0.5230619311,-0.09240808338,1.161233187,0.4828323126,0,-1.004135132,-1.949110389,0.2835276127,-0.03369501978,0.3252179027,-0.4756390154,-1.949110389,0.3252179027,0.8790274262,0,1.852934599,-2.673480034,-0.5862705708,-0.04487006366,-1.15479672,-0.5212965608,-2.673480034,1.852934599,1.476576686,0,-0.8647224307,-2.141960144,1.280416369,0.3642068505,-0.9799651504,-0.4684049189,-2.141960144,1.280416369,1.180776596
-47.05882263,30.58823586,30.72682762,30.73173904,30.65360451,30.68653297,30.72979736,30.70569992,30.65360451,30.73173904,0.03093996085,9.411765099,9.369101524,9.35871315,9.390652657,9.382893562,9.367368698,9.373745918,9.35871315,9.390652657,0.01146944333,2.5,0.9228073359,0.4765641093,1.296484828,-1.754979372,1.286101818,0.4453957081,-1.754979372,1.296484828,1.140323043,1.875,0.1702432334,1.125587106,0.388009429,-0.116867654,1.014340043,0.5162624121,-0.116867654,1.125587106,0.4809136689,0,-1.004751682,-1.943323016,0.2672467828,-0.03540415317,0.3289452195,-0.4774574339,-1.943323016,0.3289452195,0.8748807907,0,1.833802938,-2.673339367,-0.5983170271,-0.03737814724,-1.15766418,-0.5265792012,-2.673339367,1.833802938,1.471238613,0,-0.8672056794,-2.150668383,1.293462753,0.3665277958,-0.9665864706,-0.4648939967,-2.150668383,1.293462753,1.186462402
-28.23529434,30.35294151,30.47482109,30.49782372,30.44821739,30.44676018,30.49097061,30.47171974,30.44676018,30.49782372,0.02115169913,9.647058487,9.612856865,9.600832939,9.615747452,9.619277,9.604914665,9.610726357,9.600832939,9.619277,0.006848641206,2.5,0.9263196588,0.4849743247,1.267649651,-1.755162001,1.286652923,0.4420868754,-1.755162001,1.286652923,1.136579871,1.875,0.1736719012,1.08955574,0.4002251029,-0.1417380273,1.025039196,0.5093507767,-0.1417380273,1.08955574,0.4798078239,0,-1.005249381,-1.937715769,0.2505414188,-0.03710762411,0.3326473832,-0.4793767929,-1.937715769,0.3326473832,0.8707537651,0,1.814356327,-2.673182011,-0.6105222702,-0.02972340584,-1.160400987,-0.531894505,-2.673182011,1.814356327,1.465836525,0,-0.8695822954,-2.158766031,1.306554079,0.3687331676,-0.9529255629,-0.4611973763,-2.158766031,1.306554079,1.191976786
-9.411765099,30.11764717,30.21803093,30.25508308,30.23356438,30.19674873,30.24529457,30.22974586,30.19674873,30.25508308,0.02061246336,9.882352829,9.85696125,9.842012405,9.844342232,9.857532501,9.844540596,9.849077225,9.842012405,9.857532501,0.006731454283,2.5,0.9297159314,0.4932826757,1.238015056,-1.754892707,1.286954641,0.4386151433,-1.754892707,1.286954641,1.132639885,1.875,0.177079767,1.053075552,0.4126321077,-0.1670078337,1.035791397,0.5023142099,-0.1670078337,1.053075552,0.4795306325,0,-1.005626917,-1.931592822,0.233404696,-0.03880340606,0.3363214731,-0.481259346,-1.931592822,0.3363214731,0.866415441,0,1.794599295,-2.672336102,-0.6228810549,-0.02190753818,-1.163000464,-0.5371052027,-2.672336102,1.794599295,1.460177302,0,-0.8718492389,-2.166360855,1.319676757,0.3708167672,-0.9389808178,-0.4573394656,-2.166360855,1.319676757,1.197345376
9.411765099,29.88235283,29.95651245,30.00363541,30.00931549,29.9363575,29.99267769,29.97970009,29.9363575,30.00931549,0.02840646729,10.11764717,10.10130692,10.08200645,10.07638359,10.09744835,10.08615303,10.08865929,10.07638359,10.10130692,0.009364233352,2.5,0.9329922199,0.5014796257,1.207566738,-1.754152894,1.286998749,0.4349768758,-1.754152894,1.286998749,1.128500581,1.875,0.180465132,1.016175389,0.4252282977,-0.1926627755,1.046591163,0.4951594472,-0.1926627755,1.046591163,0.4801159799,0,-1.00588119,-1.924953341,0.2158305198,-0.0404888466,0.339964509,-0.4831056595,-1.924953341,0.339964509,0.8618683219,0,1.774537206,-2.670793295,-0.6353879571,-0.01393375546,-1.165454745,-0.5422065258,-2.670793295,1.774537206,1.454261065,0,-0.8740034699,-2.173438549,1.332816958,0.3727727532,-0.9247499704,-0.4533204138,-2.173438549,1.332816958,1.202559233
28.23529434,29.64705849,29.69030762,29.74313927,29.77514458,29.71521568,29.73300171,29.7313633,29.69030762,29.77514458,0.02830007859,10.35294151,10.34578133,10.32414341,10.31179047,10.32991219,10.32964325,10.3282547,10.31179047,10.34578133,0.01095291506,2.5,0.9361458421,0.5096099973,1.1762923,-1.757707715,1.286775231,0.4302231371,-1.757707715,1.286775231,1.126019716,1.875,0.1838261187,0.9788652658,0.4380087852,-0.2153120637,1.057430267,0.4885636866,-0.2153120637,1.057430267,0.4805968404,0,-1.006010532,-1.91785419,0.1978134513,-0.04395312816,0.3435733318,-0.4852862358,-1.91785419,0.3435733318,0.8569495678,0,1.754173756,-2.668856382,-0.6480362415,-0.009320497513,-1.167755961,-0.5479590297,-2.668856382,1.754173756,1.447916985,0,-0.8760426641,-2.179171801,1.345958471,0.3792448044,-0.9102315903,-0.448048532,-2.179171801,1.345958471,1.20801127
47.05882263,29.41176414,29.41949272,29.47151756,29.53074074,29.50571632,29.46618652,29.47872925,29.41949272,29.53074074,0.03782007843,10.5882349,10.59027672,10.57512093,10.55047989,10.5607729,10.57490349,10.57031059,10.55047989,10.59027672,0.01361693535,2.5,0.93917346,0.5156340003,1.144178867,-1.763224602,1.286275506,0.4244074821,-1.763224602,1.286275506,1.124271154,1.875,0.1871612966,0.9393802881,0.4509695768,-0.2367532849,1.068302155,0.4818120003,-0.2367532849,1.068302155,0.4811331928,0,-1.00601244,-1.911326408,0.1793483496,-0.04839233309,0.3471446931,-0.4878476262,-1.911326408,0.3471446931,0.8520880938,0,1.733515859,-2.668643236,-0.6608188748,-0.006382226944,-1.169895887,-0.5544449091,-2.668643236,1.733515859,1.441878438,0,-0.8779645562,-2.184542179,1.359085679,0.3881117702,-0.895424068,-0.4421466887,-2.184542179,1.359085679,1.213680863
65.88235474,29.1764698,29.14412498,29.19169426,29.275774,29.28096581,29.19213676,29.21693993,29.14412498,29.28096581,0.05313251168,10.82352924,10.83467484,10.8241787,10.79234409,10.79469299,10.82180882,10.81353951,10.79234409,10.83467484,0.01692756638,2.5,0.9420720339,0.5215228796,1.111216307,-1.768194556,1.285489917,0.4184213281,-1.768194556,1.285489917,1.122310281,1.875,0.1904683411,0.8995783925,0.4641048312,-0.2587542832,1.079198837,0.4749192297,-0.2587542832,1.079198837,0.4826583564,0,-1.005886078,-1.904285669,0.1604322791,-0.05289361626,0.3506751955,-0.4903915823,-1.904285669,0.3506751955,0.8470183611,0,1.712568283,-2.667717934,-0.673727572,-0.003309756517,-1.171866059,-0.5608105659,-2.667717934,1.712568283,1.435566664,0,-0.8797661662,-2.189346313,1.372180223,0.3969944715,-0.8803266287,-0.4360528886,-2.189346313,1.372180223,1.219177842
84.70587921,28.94117737,28.84987259,28.90390778,29.00902748,29.04031563,28.91078377,28.94278336,28.84987259,29.04031563,0.07080752403,11.05882359,11.08728886,11.07105255,11.03822994,11.03134155,11.07022762,11.05962849,11.03134155,11.08728886,0.02128847316,2.5,0.9452501535,0.5272696614,1.076838493,-1.772563934,1.284409761,0.412240833,-1.772563934,1.284409761,1.120095611,1.875,0.1937908828,0.8594982624,0.4768921137,-0.2813044488,1.090111732,0.4677976966,-0.2813044488,1.090111732,0.4851846099,0,-1.005774975,-1.89673543,0.1410858929,-0.05745107681,0.3541620374,-0.4929427207,-1.89673543,0.3541620374,0.8417675495,0,1.690035224,-2.666077137,-0.6866627932,-0.000100851059,-1.173658848,-0.5672928691,-2.666077137,1.690035224,1.428569913,0,-0.8816492558,-2.193575621,1.385109901,0.4058756828,-0.864939034,-0.4298356473,-2.193575621,1.385109901,1.224473
103.5294113,28.70588303,28.51561546,28.60839653,28.72933006,28.7831192,28.62205887,28.65170288,28.51561546,28.7831192,0.09441421926,11.29411793,11.35987282,11.31549263,11.28892803,11.27038193,11.3200264,11.31094074,11.27038193,11.35987282,0.03042102605,2.5,0.9492756724,0.532867372,1.040509462,-1.776277781,1.283026934,0.4058803618,-1.776277781,1.283026934,1.117618799,1.875,0.1971841156,0.8191755414,0.4888370633,-0.3043937683,1.101033092,0.4603672028,-0.3043937683,1.101033092,0.4886985421,0,-1.005867481,-1.888681173,0.1213288903,-0.06205875427,0.3576017022,-0.4955353737,-1.888681173,0.3576017022,0.8363684416,0,1.664021492,-2.663719177,-0.6995302439,0.00324717164,-1.17526567,-0.5742492676,-2.663719177,1.664021492,1.420292735,0,-0.8838840127,-2.197224617,1.397748709,0.414737463,-0.8492609859,-0.4235766828,-2.197224617,1.397748709,1.229545712
122.3529434,28.47058868,28.17630768,28.22546577,28.43806839,28.46736336,28.32589722,28.3266201,28.17630768,28.46736336,0.1140665859,11.52941132,11.63159657,11.6083765,11.54245949,11.53277016,11.57105541,11.57725143,11.53277016,11.63159657,0.03781433031,2.5,0.9531288147,0.5394058228,1.003267288,-1.776156545,1.281332493,0.4001955986,-1.776156545,1.281332493,1.113707423,1.875,0.2005302608,0.7687702179,0.5008960366,-0.3308046162,1.111952782,0.4502689242,-0.3308046162,1.111952782,0.4928036034,0,-1.005795956,-1.877671719,0.1011172831,-0.06568510085,0.3609905243,-0.4974089563,-1.877671719,0.3609905243,0.8300664425,0,1.637694597,-2.659296274,-0.7124862075,0.007371358573,-1.176678061,-0.5806789398,-2.659296274,1.637694597,1.411398053,0,-0.8859595656,-2.200652122,1.410286427,0.4228699803,-0.8332932591,-0.417349726,-2.200652122,1.410286427,1.234422565
141.1764679,28.23529434,27.83210564,27.79550362,28.13495827,28.11156464,27.8840332,27.95163345,27.79550362,28.13495827,0.1431217492,11.76470566,11.90231323,11.91649532,11.7986536,11.80704308,11.88361263,11.86162376,11.7986536,11.91649532,0.0491819568,2.5,0.9568060637,0.5465295315,0.9651073217,-1.773629189,1.277648926,0.3944925368,-1.773629189,1.277648926,1.108659625,1.875,0.2038275898,0.7145514488,0.5130584836,-0.3591248393,1.11890769,0.4382440448,-0.3591248393,1.11890769,0.4971909523,0,-1.005559564,-1.864998221,0.08045107126,-0.06884431094,0.3686259985,-0.4980649948,-1.864998221,0.3686259985,0.8241506815,0,1.611066699,-2.652136803,-0.7255190611,0.01196271181,-1.179212689,-0.5867678523,-2.652136803,1.611066699,1.401780725,0,-0.8878746629,-2.202764511,1.422701001,0.4305867553,-0.8184209466,-0.411154449,-2.202764511,1.422701001,1.238914728
160,28,27.24949265,27.34253311,27.61932945,27.63669395,27.30316734,27.43024254,27.24949265,27.63669395,0.1642483622,12,12.25628471,12.22302628,12.11393929,12.11819458,12.23495007,12.18927956,12.11393929,12.25628471,0.06073476002,0,0.9634035826,0.5539110899,0.9174197912,-1.772081733,1.274812937,0.3874931037,-1.772081733,1.274812937,1.103747249,1.25,0.2067278624,0.6589143872,0.5343533158,-0.3936593235,1.124842405,0.4262357354,-0.3936593235,1.124842405,0.50483495,0.8333333135,-1.001549602,-1.850957751,0.06395888329,-0.07523920387,0.3778424263,-0.497189045,-1.850957751,0.3778424263,0.8180071115,0,1.565654159,-2.644032955,-0.7292896509,0.0173234269,-1.182773948,-0.5946238041,-2.644032955,1.565654159,1.38603127,0,-0.8856975436,-2.203776121,1.441710353,0.440515399,-0.8008902073,-0.40162763,-2.203776121,1.441710353,1.244875312
178.8235321,27.05882263,26.58950424,26.85934067,26.87408638,26.95397186,26.65686417,26.7867527,26.58950424,26.95397186,0.1390226036,12.47058868,12.63137817,12.52957058,12.52937794,12.50734711,12.60617161,12.56076908,12.50734711,12.63137817,0.04870254919,0,0.9704709053,0.5618208647,0.8485574722,-1.762142539,1.271847725,0.3781109154,-1.762142539,1.271847725,1.094112515,1.25,0.2094265521,0.6011691093,0.5591971874,-0.4397697449,1.130499959,0.4121046066,-0.4397697449,1.130499959,0.5177338719,0.8333333135,-0.9960947037,-1.835178733,0.04334586859,-0.08051956445,0.388094157,-0.4960706234,-1.835178733,0.388094157,0.811003685,0,1.514334083,-2.635047436,-0.731556356,0.025630638,-1.186200261,-0.6025678515,-2.635047436,1.514334083,1.368513346,0,-0.8820201755,-2.203559637,1.47143364,0.4465647936,-0.7829985619,-0.3901160061,-2.203559637,1.47143364,1.253020763
197.6470642,26.11764717,25.91855621,26.0684433,26.04111671,26.11375999,25.95029831,26.01843643,25.91855621,26.11375999,0.07310338318,12.94117641,13.00287724,12.96582222,12.97299671,12.94710159,12.99749374,12.97725868,12.94710159,13.00287724,0.02061152644,0,0.9770852327,0.5760832429,0.7719782591,-1.744360566,1.267776966,0.369712621,-1.744360566,1.267776966,1.081585288,1.25,0.2120118141,0.5086032748,0.5846081376,-0.4936461151,1.135216117,0.3893586397,-0.4936461151,1.135216117,0.5328779221,0.8333333135,-0.9901921749,-1.807225108,0.02073703706,-0.08412284404,0.3991268575,-0.4923352599,-1.807225108,0.3991268575,0.8001728058,0,1.462381363,-2.61428833,-0.7334991097,0.03618991375,-1.189305902,-0.607704401,-2.61428833,1.462381363,1.34761405,0,-0.8779339194,-2.195497513,1.503679037,0.4493271708,-0.7643412352,-0.3769533038,-2.195497513,1.503679037,1.259180069
216.4705811,25.1764698,25.16508484,25.226511,25.16858101,25.23541451,25.11903572,25.18292427,25.11903572,25.23541451,0.04303660989,13.4117651,13.40820789,13.39299774,13.41726971,13.37913704,13.43744469,13.40701103,13.37913704,13.43744469,0.02003103681,0,0.9836084843,0.5898393989,0.6930878162,-1.724135041,1.261838436,0.3608478308,-1.724135041,1.261838436,1.068605661,1.25,0.2157013416,0.4133443832,0.6100144386,-0.5478482842,1.137928724,0.3658281267,-0.5478482842,1.137928724,0.5505209565,0.8333333135,-0.9839789867,-1.776201725,-0.002455174923,-0.08753664047,0.4121492207,-0.4876046777,-1.776201725,0.4121492207,0.7889045477,0,1.405094147,-2.58937645,-0.7348361015,0.04700788856,-1.192237973,-0.6128696799,-2.58937645,1.405094147,1.323989391,0,-0.8719249964,-2.1840446,1.535412312,0.4514050484,-0.7445044518,-0.3627313673,-2.1840446,1.535412312,1.263960361
235.2941132,24.23529434,24.25364304,24.36718369,24.29382706,24.30964851,24.26483917,24.29782867,24.25364304,24.36718369,0.0400162898,13.88235283,13.88183212,13.79580688,13.85787201,13.84556007,13.87311935,13.85083961,13.79580688,13.88183212,0.0302087795,0,0.9901406765,0.6024773717,0.6146708131,-1.701049566,1.254846692,0.3522171676,-1.701049566,1.254846692,1.055377007,1.25,0.2216557562,0.319206208,0.6317209005,-0.6041637659,1.140081882,0.3417001963,-0.6041637659,1.140081882,0.5711568594,0.8333333135,-0.9773617983,-1.743457317,-0.02833816409,-0.08916784078,0.4249903858,-0.4826669097,-1.743457317,0.4249903858,0.7770988345,0,1.337593317,-2.561315536,-0.7356873155,0.05211721361,-1.194291711,-0.6203168035,-2.561315536,1.337593317,1.295825124,0,-0.8622735143,-2.169963598,1.567071557,0.4503395557,-0.7239710689,-0.3477593958,-2.169963598,1.567071557,1.26729846
254.1176453,23.29411697,23.3292923,23.45285034,23.40125656,23.34153557,23.38940811,23.38286781,23.3292923,23.45285034,0.0444008261,14.35294151,14.34563446,14.23935223,14.29660892,14.3371973,14.3032856,14.3044157,14.23935223,14.34563446,0.03760079294,0,0.9960983992,0.6108566523,0.5355733633,-1.675211787,1.246797562,0.3428228498,-1.675211787,1.246797562,1.041671515,1.25,0.2269230783,0.2192647308,0.6513567567,-0.6620300412,1.141655564,0.3154340386,-0.6620300412,1.141655564,0.5946435928,0.8333333135,-0.9697715044,-1.713054061,-0.05608803034,-0.0892463699,0.4376147687,-0.4781090319,-1.713054061,0.4376147687,0.7661184072,0,1.269147396,-2.522984028,-0.7359967828,0.05241116881,-1.195441008,-0.6265726089,-2.522984028,1.269147396,1.263861895,0,-0.8518952131,-2.153442621,1.598340034,0.4464947581,-0.7027778625,-0.3326561451,-2.153442621,1.598340034,1.269463301
272.9411621,22.35294151,22.39272308,22.46175957,22.46931076,22.34453201,22.45038414,22.42374039,22.34453201,22.46931076,0.04789163917,14.82352924,14.80028057,14.77355194,14.74946213,14.81572151,14.76786327,14.78137493,14.74946213,14.81572151,0.02366136946,0,1.002275229,0.6097121239,0.455037117,-1.647038698,1.238717675,0.3317406774,-1.647038698,1.238717675,1.027644157,1.25,0.2303026319,0.1106317788,0.6723031402,-0.7195461988,1.145120978,0.2877624631,-0.7195461988,1.145120978,0.6216562986,0.8333333135,-0.960688591,-1.687118292,-0.0842358768,-0.08904198557,0.4483697712,-0.4745430052,-1.687118292,0.4483697712,0.7562268376,0,1.198931098,-2.474309683,-0.7353821397,0.05269388109,-1.19543457,-0.6307002902,-2.474309683,1.198931098,1.228279829,0,-0.8406744599,-2.13466239,1.63120234,0.4418464899,-0.6783470511,-0.3161270022,-2.13466239,1.63120234,1.271223068
291.7647095,21.41176414,21.44880676,21.47167015,21.49392128,21.41767311,21.40811157,21.44803619,21.40811157,21.49392128,0.03218847886,15.29411793,15.24251747,15.27814388,15.25694275,15.29385376,15.29741001,15.27377319,15.24251747,15.29741001,0.0211717505,0,1.007564664,0.6076501012,0.3748455942,-1.620721459,1.231155634,0.3200989366,-1.620721459,1.231155634,1.015391588,1.25,0.2334407866,0.004741299897,0.6986761689,-0.7794152498,1.152252674,0.2619391382,-0.7794152498,1.152252674,0.6534186006,0.8333333135,-0.9509063959,-1.660008073,-0.1121804118,-0.09164849669,0.455961585,-0.4717563689,-1.660008073,0.455961585,0.7451126575,0,1.128510833,-2.424019814,-0.7330829501,0.04853798449,-1.19387114,-0.6347849965,-2.424019814,1.128510833,1.191616058,0,-0.8288568258,-2.113960266,1.671678782,0.4378848672,-0.6484793425,-0.296346575,-2.113960266,1.671678782,1.274637461
310.5882263,20.47058868,20.48464203,20.48762321,20.48356056,20.48638344,20.46650314,20.48174095,20.46650314,20.48762321,0.007746892516,15.76470566,15.73725796,15.75284386,15.76096058,15.75997925,15.77415371,15.75703907,15.73725796,15.77415371,0.01204845216,0,1.023346424,0.6047529578,0.2930673063,-1.593165755,1.222081184,0.3100164533,-1.593165755,1.222081184,1.004983664,1.25,0.2256884575,-0.09807395935,0.7247864604,-0.8391040564,1.15470016,0.2335994244,-0.8391040564,1.15470016,0.6856316328,0.8333333135,-0.9493544102,-1.631955028,-0.140546903,-0.09449533373,0.4622123539,-0.4708278179,-1.631955028,0.4622123539,0.7346400023,0,1.053715706,-2.372500181,-0.7300199866,0.04367564619,-1.1924119,-0.6395081282,-2.372500181,1.053715706,1.153334737,0,-0.8085104227,-2.091593027,1.711387038,0.4334698319,-0.6278320551,-0.2766157687,-2.091593027,1.711387038,1.27724576
329.4117737,19.52941132,19.51249504,19.52206612,19.4408474,19.53933334,19.54278755,19.51150513,19.4408474,19.54278755,0.03703519702,16.23529434,16.24180031,16.24370575,16.25938034,16.21022415,16.23064995,16.2371521,16.21022415,16.25938034,0.01628522761,0,1.042365313,0.6124987006,0.2099669874,-1.563852668,1.211063147,0.3024083078,-1.563852668,1.211063147,0.9960744381,1.25,0.2138483226,-0.201457426,0.7505085468,-0.8979347944,1.155061603,0.2040052414,-0.8979347944,1.155061603,0.7186017632,0.8333333135,-0.9503941536,-1.590898633,-0.169216454,-0.09708637744,0.4671200216,-0.4680951238,-1.590898633,0.4671200216,0.7204030752,0,0.97749722,-2.328760862,-0.7261642218,0.03882291913,-1.189663053,-0.6456536055,-2.328760862,0.97749722,1.116996408,0,-0.7847750783,-2.075459003,1.750177145,0.4283955693,-0.6089652777,-0.2581253052,-2.075459003,1.750177145,1.281229019
348.2352905,18.58823586,18.54057312,18.57290077,18.52369881,18.57859039,18.60096931,18.56334496,18.52369881,18.60096931,0.02767563239,16.70588303,16.7309494,16.71674156,16.73318863,16.70399094,16.67731667,16.71243668,16.67731667,16.73318863,0.02047751099,0,1.060386777,0.6224215031,0.1353895664,-1.542243242,1.198873401,0.294965595,-1.542243242,1.198873401,0.9910546541,1.25,0.2019012868,-0.302285105,0.7725176215,-0.9554288387,1.154711246,0.1742832363,-0.9554288387,1.154711246,0.7514323592,0.8333333135,-0.9507489204,-1.546268702,-0.190479219,-0.09333828837,0.4716720879,-0.4618326128,-1.546268702,0.4716720879,0.7065256238,0,0.9016525149,-2.286649466,-0.7216204405,0.04068578035,-1.185838938,-0.6503540874,-2.286649466,0.9016525149,1.082177997,0,-0.7606799006,-2.060065031,1.796114564,0.4140962362,-0.5895057917,-0.2400079966,-2.060065031,1.796114564,1.286818027
367.0588379,17.64705849,17.57199097,17.64108467,17.57771111,17.60919762,17.64511871,17.60902023,17.57199097,17.64511871,0.03060290217,17.1764698,17.20802116,17.15920067,17.20298767,17.19610405,17.15044403,17.18335152,17.15044403,17.20802116,0.02376115695,0,1.078261256,0.6312538981,0.05958403647,-1.52177155,1.181591511,0.2857838273,-1.52177155,1.181591511,0.986738503,1.25,0.188971132,-0.3992756605,0.7942011356,-1.011574626,1.152598619,0.1449841261,-1.011574626,1.152598619,0.7839070559,0.8333333135,-0.9515590668,-1.501871109,-0.2119796872,-0.08761657029,0.4814215004,-0.454320997,-1.501871109,0.4814215004,0.6947549582,0,0.8263175488,-2.243929863,-0.7163710594,0.04447235167,-1.175923467,-0.6530868411,-2.243929863,0.8263175488,1.047222137,0,-0.7354035974,-2.043394089,1.841433048,0.3967851996,-0.5693866014,-0.2219932079,-2.043394089,1.841433048,1.291695595
385.8823547,16.70588303,16.65337372,16.71273232,16.63781166,16.63232613,16.6783638,16.66292191,16.63232613,16.71273232,0.02958825231,17.64705849,17.67315674,17.64234924,17.66532135,17.6712513,17.65769958,17.66195488,17.64234924,17.67315674,0.01118683722,0,1.09320128,0.6264417171,-0.01488582045,-1.497429848,1.158305645,0.2731266022,-1.497429848,1.158305645,0.9796649814,1.25,0.1711440682,-0.4994571805,0.8149747849,-1.067546368,1.148471355,0.1135173291,-1.067546368,1.148471355,0.8169629574,0.8333333135,-0.9597671032,-1.4656775,-0.2326258421,-0.07904837281,0.4976896644,-0.4478858411,-1.4656775,0.4976896644,0.6891172528,0,0.7580963969,-2.196582556,-0.7101870775,0.0503025949,-1.158721924,-0.6514185071,-2.196582556,0.7580963969,1.01266849,0,-0.7065730095,-2.036830902,1.887251496,0.376321435,-0.548636198,-0.2056934386,-2.036830902,1.887251496,1.299285531
404.7058716,15.76470566,15.76182747,15.78601074,15.76910114,15.79278564,15.70173264,15.76229286,15.70173264,15.79278564,0.03226904944,18.11764717,18.1213932,18.11992455,18.11823654,18.10373306,18.15131569,18.12292099,18.10373306,18.15131569,0.01554150786,0,1.105827451,0.6180744171,-0.08342923969,-1.480274677,1.133910537,0.258821696,-1.480274677,1.133910537,0.9750747085,1.25,0.1515269279,-0.5989658833,0.8339215517,-1.115641832,1.143613338,0.08289082348,-1.115641832,1.143613338,0.8479739428,0.8333333135,-0.9704892635,-1.430937886,-0.2504066825,-0.0721507445,0.5136108994,-0.4420747757,-1.430937886,0.5136108994,0.6846879125,0,0.6936714649,-2.147387028,-0.702663362,0.05514243245,-1.14041996,-0.6483312845,-2.147387028,0.6936714649,0.9785825014,0,-0.6764953136,-2.031484365,1.936311007,0.3630854487,-0.5274583101,-0.1872083098,-2.031484365,1.936311007,1.309097767
423.5294189,14.82352924,14.87761879,14.86579895,14.87408257,14.98843193,14.71817207,14.86482048,14.71817207,14.98843193,0.08606518805,18.58823586,18.55203629,18.5756321,18.56672287,18.51305389,18.62987709,18.56746292,18.51305389,18.62987709,0.03784477338,0,1.117499113,0.6092283726,-0.153003633,-1.464258552,1.108485222,0.2435900867,-1.464258552,1.117499113,0.9715436697,1.25,0.1320797503,-0.6960942149,0.8524910808,-1.16081214,1.138041377,0.0531411767,-1.16081214,1.138041377,0.8783206344,0.8333333135,-0.9803673029,-1.395846844,-0.2683442235,-0.0656048134,0.5291403532,-0.4362045228,-1.395846844,0.5291403532,0.6803584695,0,0.6300339699,-2.097482443,-0.6944112778,0.05971044302,-1.121077657,-0.6446453929,-2.097482443,0.6300339699,0.9445766211,0,-0.6464307308,-2.024752855,1.984811783,0.351390779,-0.5059180856,-0.1681798249,-2.024752855,1.984811783,1.318710089
442.3529358,13.88235283,13.99777603,13.9546814,13.95424747,14.1877079,13.74847603,13.96857738,13.74847603,14.1877079,0.1397954226,19.05882263,18.97012138,19.00920486,19.00902557,18.90444946,19.09263992,18.99708939,18.90444946,19.09263992,0.06120227277,0,1.128270984,0.5999581218,-0.2234354615,-1.447373509,1.082600832,0.2280041873,-1.447373509,1.128270984,0.9684889317,1.25,0.1126307324,-0.790661931,0.8705987334,-1.204572201,1.132351875,0.02406945266,-1.204572201,1.132351875,0.9084153771,0.8333333135,-0.9897902012,-1.360535741,-0.2863845229,-0.05892253667,0.5431270003,-0.4305012226,-1.360535741,0.5431270003,0.6759527326,0,0.5670009851,-2.047066689,-0.6854171157,0.06428224593,-1.098900676,-0.6400202513,-2.047066689,0.5670009851,0.9105332494,0,-0.6160287261,-2.016732693,2.032562733,0.3393575549,-0.4819073081,-0.1485497057,-2.016732693,2.032562733,1.32778585
461.1764832,12.94117641,13.01351929,12.99731159,13.02595711,13.03721333,12.90817451,12.99643517,12.90817451,13.03721333,0.0460803248,19.52941132,19.49395752,19.50552559,19.49060822,19.48885155,19.54175377,19.50413895,19.48885155,19.54175377,0.01968372054,0,1.138748527,0.5889825821,-0.3002828956,-1.441359282,1.059412837,0.2091003656,-1.441359282,1.138748527,0.9710897207,1.25,0.08829494566,-0.8856264949,0.8870096803,-1.25571382,1.130200028,-0.007167124655,-1.25571382,1.130200028,0.9415762424,0.8333333135,-1.007250071,-1.323571205,-0.3114547133,-0.04701826721,0.5485140681,-0.4281560481,-1.323571205,0.5485140681,0.6708037257,0,0.4978393018,-1.981170058,-0.675804317,0.05682943016,-1.062189817,-0.6328991055,-1.981170058,0.4978393018,0.8669787049,0,-0.575394094,-2.004043579,2.096696138,0.3112518787,-0.4417343438,-0.1226448044,-2.004043579,2.096696138,1.338671207
480,12,12.04775238,12.01548386,12.0710001,11.96593189,12.06768799,12.03357124,11.96593189,12.0710001,0.03916174546,20,19.98919106,20.00345802,19.96851349,20.0071125,19.9724369,19.98814201,19.96851349,20.0071125,0.01566837355,0,1.147926331,0.5770199895,-0.3788155317,-1.437144995,1.035416961,0.188880533,-1.437144995,1.147926331,0.9750161767,1.25,0.06443937868,-0.9807443619,0.9024938941,-1.300612688,1.12735033,-0.03741469234,-1.300612688,1.12735033,0.973244071,0.8333333135,-1.023339391,-1.285121202,-0.3376443386,-0.03405237943,0.553535521,-0.4253243804,-1.285121202,0.553535521,0.6657057405,0,0.4302957654,-1.910567403,-0.6652362347,0.04771213979,-1.024894953,-0.6245381236,-1.910567403,0.4302957654,0.8222418427,0,-0.5352694988,-1.989022493,2.162278414,0.2833377123,-0.4016748071,-0.09607013315,-1.989022493,2.162278414,1.35008502
498.8235168,11.05882359,11.10313797,11.01984406,11.10870743,11.01423168,11.22950363,11.09508514,11.01423168,11.22950363,0.07812457532,20.47058868,20.45602417,20.48705101,20.44815063,20.48862648,20.38392258,20.45275497,20.38392258,20.48862648,0.03803358972,0,1.155872226,0.5642907023,-0.4568169117,-1.438017726,1.010707259,0.167207092,-1.438017726,1.155872226,0.9810993075,1.25,0.04113218933,-1.075363398,0.9214164615,-1.346556902,1.123830438,-0.0671082288,-1.346556902,1.123830438,1.006061554,0.8333333135,-1.038097978,-1.245456576,-0.3623725176,-0.02233103476,0.5581867695,-0.4220142365,-1.245456576,0.5581867695,0.6605625153,0,0.3645319045,-1.837936401,-0.6537973285,0.03678795695,-0.9871429205,-0.6155112982,-1.837936401,0.3645319045,0.7771586776,0,-0.4957956076,-1.972241521,2.225180387,0.2460909933,-0.3618433774,-0.07172182947,-1.972241521,2.225180387,1.360349059
517.6470337,10.11764717,10.18235588,10.04473782,10.14494801,10.08874798,10.26284218,10.14472675,10.04473782,10.26284218,0.07549657673,20.94117737,20.89476013,20.96191025,20.9287262,20.95018387,20.86641121,20.92039871,20.86641121,20.96191025,0.03536013886,0,1.16266036,0.5480490327,-0.5337865353,-1.429473519,0.9857486486,0.1466395855,-1.429473519,1.16266036,0.9843418002,1.25,0.0184449479,-1.165325642,0.9442802072,-1.395672083,1.122720718,-0.09511037171,-1.395672083,1.122720718,1.04049623,0.8333333135,-1.0515697,-1.204463005,-0.3852981031,-0.0106230434,0.5618687868,-0.418017,-1.204463005,0.5618687868,0.6553018689,0,0.3007111847,-1.767575741,-0.6415046453,0.02873121947,-0.9440182447,-0.6047312617,-1.767575741,0.3007111847,0.7334542871,0,-0.457121253,-1.953442812,2.284831524,0.2155718654,-0.326846689,-0.04740145057,-1.953442812,2.284831524,1.370213032
536.4705811,9.176470757,9.285346985,9.13096714,9.17835331,9.211743355,9.139604568,9.189203262,9.13096714,9.285346985,0.05607293174,21.41176414,21.3067379,21.43527794,21.41318893,21.39928246,21.42737961,21.39637375,21.3067379,21.43527794,0.04647729546,0,1.168366432,0.5249967575,-0.6147297025,-1.411909699,0.9602059126,0.125385955,-1.411909699,1.168366432,0.9854410887,1.25,-0.003639817238,-1.245699763,0.9616906047,-1.43789494,1.124251246,-0.1202585474,-1.43789494,1.124251246,1.07105577,0.8333333135,-1.063838601,-1.161994219,-0.4087812304,-0.0002721901983,0.5642161965,-0.4141340852,-1.161994219,0.5642161965,0.6495984197,0,0.2387990505,-1.704629302,-0.6320778131,0.02577059716,-0.8941016793,-0.5932477713,-1.704629302,0.2387990505,0.6932063699,0,-0.4192362726,-1.932328224,2.345333099,0.1787861735,-0.2978843749,-0.02506590262,-1.932328224,2.345333099,1.38041997
555.2941284,8.235294342,8.274533272,8.206308365,8.207745552,8.294472694,8.034669876,8.203546524,8.034669876,8.294472694,0.09148909152,21.88235283,21.84594154,21.90062904,21.8939209,21.85721207,21.94557381,21.8886528,21.84594154,21.94557381,0.03528159857,0,1.174395204,0.5010768771,-0.6938558817,-1.388941288,0.9336162806,0.1052582264,-1.388941288,1.174395204,0.9856083393,1.25,-0.02695523947,-1.326924562,0.9772061706,-1.48088789,1.124416471,-0.1466290206,-1.48088789,1.124416471,1.101474285,0.8333333135,-1.082827568,-1.116768956,-0.4329812527,0.01459556259,0.5659250021,-0.4104114473,-1.116768956,0.5659250021,0.6458262205,0,0.1755505353,-1.638280272,-0.6218692064,0.02568843961,-0.8439549208,-0.580573082,-1.638280272,0.1755505353,0.6525481939,0,-0.3673605025,-1.911022425,2.404683113,0.1362922043,-0.2693966329,-0.001360863447,-1.911022425,2.404683113,1.390007377
574.1176758,7.294117451,7.28238678,7.270944118,7.238069534,7.228676796,7.120348454,7.228085518,7.120348454,7.28238678,0.0574330762,22.35294151,22.36533356,22.36079216,22.37133026,22.37723351,22.41921806,22.37878227,22.36079216,22.41921806,0.02096423879,0,1.178997159,0.4765563011,-0.7666159868,-1.355736613,0.9256088138,0.09176193178,-1.355736613,1.178997159,0.9856482148,1.25,-0.0495567061,-1.409781575,0.9929297566,-1.531698942,1.128910542,-0.1738393754,-1.531698942,1.128910542,1.135366917,0.8333333135,-1.101052999,-1.068380833,-0.4583547711,0.04230942577,0.5792856812,-0.4012386799,-1.101052999,0.5792856812,0.6474941969,0,0.1148390621,-1.567495584,-0.6084914804,0.03011545539,-0.8060705662,-0.5674206018,-1.567495584,0.1148390621,0.6134033203,0,-0.3147569001,-1.890107393,2.461867571,0.0817951262,-0.2554177344,0.01667613909,-1.890107393,2.461867571,1.400207639
592.9411621,6.352941036,6.3370471,6.371294022,6.316053867,6.291526794,6.267968655,6.316778183,6.267968655,6.371294022,0.03578640148,22.8235302,22.83743095,22.80783653,22.83953094,22.84584427,22.85575294,22.83727837,22.80783653,22.85575294,0.0160412211,0,1.182062984,0.4543735385,-0.8298876286,-1.313482881,0.9208009243,0.08277337253,-1.313482881,1.182062984,0.9829848409,1.25,-0.07105693966,-1.495172024,1.002103567,-1.567527056,1.131267309,-0.2000770122,-1.567527056,1.131267309,1.164607525,0.8333333135,-1.11713171,-1.025999069,-0.4771863222,0.08164929599,0.5937585235,-0.3889818192,-1.11713171,0.5937585235,0.6528468728,0,0.0573525615,-1.496584415,-0.5991808772,0.03105209768,-0.771715641,-0.5558152795,-1.496584415,0.0573525615,0.5751397014,0,-0.2643789947,-1.87161231,2.508862019,0.02516980469,-0.2407145202,0.03146519139,-1.87161231,2.508862019,1.408605218
611.7647095,5.411764622,5.438215733,5.532416344,5.424043655,5.448149204,5.479692936,5.464503288,5.424043655,5.532416344,0.0385704115,23.29411697,23.2657814,23.24329948,23.28952789,23.28068352,23.26497269,23.26885414,23.24329948,23.28952789,0.01577901095,0,1.183790445,0.4338397384,-0.8867262602,-1.278355122,0.9189968705,0.07430914789,-1.278355122,1.183790445,0.982547462,1.25,-0.09146887064,-1.582986951,1.006718159,-1.595834613,1.128238797,-0.2270666808,-1.595834613,1.128238797,1.190756917,0.8333333135,-1.131262064,-0.9920329452,-0.4917923808,0.1287527531,0.6079992056,-0.375667125,-1.131262064,0.6079992056,0.6612645984,0,0.003018384799,-1.430401325,-0.5920084119,0.03375758231,-0.7421138287,-0.5455495119,-1.430401325,0.03375758231,0.5404224396,0,-0.2162487209,-1.8574512,2.548347473,-0.02800343931,-0.2185506076,0.04561869055,-1.8574512,2.548347473,1.416270137
630.5882568,4.470588207,4.499393463,4.503728867,4.411632061,4.686385155,4.716295719,4.563487053,4.411632061,4.716295719,0.1176379174,23.76470566,23.72232246,23.75098991,23.78547287,23.66042709,23.63410568,23.71066666,23.63410568,23.78547287,0.05611307919,0,1.182980061,0.4097347856,-0.9471848011,-1.24740243,0.9159023762,0.06280598789,-1.24740243,1.182980061,0.9838343263,1.25,-0.1130282357,-1.689029694,1.009643078,-1.626084924,1.124194622,-0.2588610649,-1.689029694,1.124194622,1.221302271,0.8333333135,-1.147321224,-0.9466312528,-0.5105432272,0.1750382781,0.6211547852,-0.3616604805,-1.147321224,0.6211547852,0.6686689854,0,-0.05237851664,-1.352505445,-0.5833033323,0.04069407284,-0.7125713825,-0.5320129395,-1.352505445,0.04069407284,0.503285706,0,-0.1638986468,-1.841933966,2.591324806,-0.0784176439,-0.1969687045,0.06202115491,-1.841933966,2.591324806,1.425500631
649.4117432,3.529411793,3.41370368,3.445578814,3.358110428,3.462901115,3.501268387,3.436312437,3.358110428,3.501268387,0.04824688286,24.23529434,24.28295135,24.2647934,24.29649353,24.24510956,24.24630356,24.2671299,24.24510956,24.29649353,0.02018233202,0,1.176973939,0.3837124705,-1.00333178,-1.182265997,0.9233596325,0.059689641,-1.182265997,1.176973939,0.9769042134,1.25,-0.1385326236,-1.796421289,1.013522863,-1.708287716,1.126557946,-0.3006321788,-1.796421289,1.126557946,1.265624762,0.8333333135,-1.169408798,-0.9029826522,-0.5322512388,0.2643298805,0.6418114901,-0.3397002816,-1.169408798,0.6418114901,0.6886213422,0,-0.1136479378,-1.27415967,-0.5730692744,0.0678088814,-0.6591320634,-0.510439992,-1.27415967,0.0678088814,0.4692792892,0,-0.09889210016,-1.822350979,2.630381823,-0.1578173488,-0.1715171039,0.07596085966,-1.822350979,2.630381823,1.433535814
668.2352905,2.588235378,2.445532084,2.449617624,2.44905901,2.422352314,2.362396717,2.425791502,2.362396717,2.449617624,0.03325500712,24.70588303,24.76085472,24.76072884,24.758358,24.76635551,24.78511429,24.76628113,24.758358,24.78511429,0.00977489911,0,1.168378592,0.3563921452,-1.048725128,-1.111142516,0.9120506644,0.05539075285,-1.111142516,1.168378592,0.9636474252,1.25,-0.1609551013,-1.89707458,1.01319623,-1.786163568,1.136566401,-0.338886112,-1.89707458,1.136566401,1.308381438,0.8333333135,-1.187154531,-0.869245708,-0.5594512224,0.341242969,0.6768078804,-0.3195601106,-1.187154531,0.6768078804,0.7129981518,0,-0.1663513631,-1.203486562,-0.5627493858,0.1083218902,-0.5954771042,-0.4839485288,-1.203486562,0.1083218902,0.4445301592,0,-0.03945850581,-1.797944784,2.664162159,-0.2202857882,-0.130686909,0.09515723586,-1.797944784,2.664162159,1.438906074
687.0588379,1.647058845,1.682324409,1.640664816,1.64774847,1.553468823,1.518709421,1.608583093,1.518709421,1.682324409,0.06183171645,25.1764698,25.16310501,25.18377876,25.16151428,25.20988083,25.22984123,25.18962479,25.16151428,25.22984123,0.02666587569,0,1.15367043,0.3290457129,-1.09240973,-1.033131838,0.8757785559,0.04659061506,-1.09240973,1.15367043,0.9440425038,1.25,-0.1698297262,-1.98470521,1.001707077,-1.867982626,1.155173779,-0.3731273115,-1.98470521,1.155173779,1.348998189,0.8333333135,-1.190348625,-0.8462754488,-0.5946542621,0.4064962566,0.7184463739,-0.3012671173,-1.190348625,0.7184463739,0.7367931604,0,-0.1989323944,-1.149592042,-0.5531819463,0.1421911716,-0.5533638597,-0.4625758231,-1.149592042,0.1421911716,0.4298125803,0,0.004096798599,-1.791005254,2.700888395,-0.2765951157,-0.09222156554,0.1090326458,-1.791005254,2.700888395,1.451074362
705.8823242,0.7058823705,1.000083923,0.8900763988,1.01420629,0.8497928977,0.815073967,0.9138466716,0.815073967,1.01420629,0.07991605252,25.64705849,25.50252724,25.55463219,25.49917603,25.57316208,25.57239342,25.54037857,25.49917603,25.57316208,0.03296436742,0,1.137794495,0.3016023636,-1.12900281,-0.9507910013,0.8360518813,0.03913098574,-1.12900281,1.137794495,0.9225527048,1.25,-0.1782534122,-2.065356016,1.00506568,-1.939409137,1.174134254,-0.4007636905,-2.065356016,1.174134254,1.388846159,0.8333333135,-1.192141652,-0.8253836036,-0.631465435,0.4514892697,0.7561275363,-0.288274765,-1.192141652,0.7561275363,0.7564744353,0,-0.2269964963,-1.09927237,-0.5529580712,0.1542456597,-0.5170668364,-0.4484096467,-1.09927237,0.1542456597,0.4126702547,0,0.04557555169,-1.786240816,2.723165989,-0.3157393336,-0.0612110123,0.1211100668,-1.786240816,2.723165989,1.458661556
724.7058716,0,0.4551892579,0.3224541843,0.4579647481,0.3553863764,0.3924971819,0.3966983557,0.3224541843,0.4579647481,0.05368664861,26,25.77042389,25.84149933,25.76601791,25.8267498,25.8092804,25.80279541,25.76601791,25.84149933,0.03004783206,0,1.119324803,0.2820922732,-1.154717565,-0.8885251284,0.7987417579,0.03138321638,-1.154717565,1.119324803,0.9042540789,0,-0.18535918,-2.120631933,1.006217957,-1.985886455,1.194930434,-0.4181458354,-2.120631933,1.194930434,1.417129993,2.083333254,-1.19554019,-0.8152948022,-0.6611638069,0.4850883186,0.8089096546,-0.2756001353,-1.19554019,0.8089096546,0.7798753977,0.25,-0.2455321401,-1.04895854,-0.5514791608,0.1479619294,-0.4681065679,-0.4332229197,-1.04895854,0.1479619294,0.391748786,0,0.08647345752,-1.775833607,2.74671483,-0.3564841151,-0.02923306078,0.1343275011,-1.775833607,2.74671483,1.465825558
743.5294189,0,0.1690531075,0.02072069049,0.1420384943,0.008152842522,0.02165365219,0.07232375443,0.008152842522,0.1690531075,0.06865122169,26,25.91898537,25.98949242,25.93305969,25.98644638,25.96701431,25.95899963,25.91898537,25.98949242,0.02835979871,0,1.101501822,0.2754774094,-1.154748321,-0.8415139914,0.7619646192,0.02853630856,-1.154748321,1.101501822,0.8840025067,0,-0.1986067891,-2.142869234,1.006340742,-2.013018847,1.209581137,-0.4277145863,-2.142869234,1.209581137,1.431411028,2.083333254,-1.205340385,-0.8151278496,-0.6705084443,0.5097566247,0.8566657305,-0.2649108768,-1.205340385,0.8566657305,0.8012115359,0.25,-0.2515812218,-1.011009216,-0.5454837084,0.1372133195,-0.4202569425,-0.4182235301,-1.011009216,0.1372133195,0.3751996756,0,0.1366574466,-1.763197184,2.7872262,-0.3902145028,-0.001954250271,0.1537035406,-1.763197184,2.7872262,1.478534222
762.3529663,0,0.06013444066,-0.0001309216022,0.004205971956,0.002976775169,0.006968200207,0.01483089291,-0.0001309216022,0.06013444066,0.02276619337,26,25.97209549,26.00276375,25.99467087,26.00312233,25.99845314,25.99422073,25.97209549,26.00312233,0.0114879394,0,1.101042628,0.2762691379,-1.154427886,-0.8127418756,0.7401211262,0.03005261347,-1.154427886,1.101042628,0.8746583462,0,-0.2091579437,-2.140060186,1.002385855,-2.019933224,1.201586843,-0.4330357611,-2.140060186,1.201586843,1.429316163,2.083333254,-1.217946291,-0.820905149,-0.6579662561,0.5179777741,0.8740625381,-0.2609555125,-1.217946291,0.8740625381,0.810184598,0.25,-0.250841558,-1.00288713,-0.5257338881,0.1403891444,-0.39177531,-0.4061697423,-1.00288713,0.1403891444,0.372405082,0,0.1643528938,-1.758761883,2.822393179,-0.3925699592,-0.001475237543,0.1667878032,-1.758761883,2.822393179,1.490045786
781.1764526,0,0.03245452046,0.002215117216,0.002186447382,-0.0001232028008,0.001484394073,0.007643455174,-0.0001232028008,0.03245452046,0.0124345459,26,25.98743248,26.00636864,26.00163269,26.00547409,26.00392914,26.00097084,25.98743248,26.00636864,0.006955461577,0,1.102677107,0.2763312459,-1.15575099,-0.7899447083,0.722977221,0.03125796467,-1.15575099,1.102677107,0.8683132529,0,-0.2184215188,-2.135370493,0.9997455478,-2.024478674,1.196413755,-0.4364222586,-2.135370493,1.196413755,1.42720747,2.083333254,-1.229157567,-0.8275324702,-0.6526379585,0.5249543786,0.8867813945,-0.2595184445,-1.229157567,0.8867813945,0.8181422949,0.25,-0.2436807007,-0.9962551594,-0.520768404,0.1419321597,-0.3703584075,-0.3978261054,-0.9962551594,0.1419321597,0.3712375164,0,0.1868882775,-1.755058646,2.828066349,-0.3956221342,0.001357264584,0.1731262356,-1.755058646,2.828066349,1.491292953
800,0,0.006973296404,0.004702299833,0.002063065767,-0.000900387764,-0.001645505428,0.002238553716,-0.001645505428,0.006973296404,0.003269785782,26,25.99753761,26.00428581,26.00373077,26.00328827,26.00254822,26.00227737,25.99753761,26.00428581,0.002437490271,0,1.103987098,0.2763056159,-1.157068372,-0.7772637606,0.7075489759,0.0307018999,-1.157068372,1.103987098,0.8641749024,0,-0.2270627916,-2.130379677,0.9977071881,-2.026224613,1.191623688,-0.4388672411,-2.130379677,1.191623688,1.424642205,2.083333254,-1.239357948,-0.8337355256,-0.6473668814,0.5314168334,0.8980113864,-0.2582064271,-1.239357948,0.8980113864,0.8253099322,0.25,-0.2369910628,-0.9896577597,-0.5163500905,0.1408053339,-0.3514271975,-0.3907241225,-0.9896577597,0.1408053339,0.3693792224,0,0.2078818679,-1.751118898,2.832666636,-0.4018598199,0.004259712994,0.178365916,-1.751118898,2.832666636,1.492385268
818.8235474,0,0.0008383095264,0.007311075926,0.002053648233,-0.001625061035,-0.001406431198,0.001434308244,-0.001625061035,0.007311075926,0.003246682463,26,26.00345039,25.99713326,26.00357819,26.00133896,26.00430298,26.00196266,25.99713326,26.00430298,0.002608161187,0,1.109457612,0.2762015462,-1.158226252,-0.7657189369,0.6959696412,0.03153673559,-1.158226252,1.109457612,0.8619046211,0,-0.2361956239,-2.125133276,0.9956403375,-2.027998209,1.189328551,-0.4408716261,-2.125133276,1.189328551,1.42258358,2.083333254,-1.247099042,-0.8395425677,-0.6422428489,0.5390279293,0.9048927426,-0.2569927573,-1.247099042,0.9048927426,0.8308693171,0.25,-0.2296788841,-0.9831088781,-0.512049675,0.1400460601,-0.3409197628,-0.3851422369,-0.9831088781,0.1400460601,0.3675913215,0,0.2270546854,-1.746978521,2.836849928,-0.4068006277,0.006699390709,0.1833649725,-1.746978521,2.836849928,1.49322629
837.6470337,0,-0.0001020133495,0.004011839628,0.002144902945,-0.0004495382309,-0.001286387444,0.0008637607098,-0.001286387444,0.004011839628,0.001940738875,26,26.00564766,25.9971447,26.00141525,26.00410271,26.00446892,26.00255775,25.9971447,26.00564766,0.003039520234,0,1.11536479,0.2757596374,-1.159239054,-0.7550312281,0.6851221323,0.032395266,-1.159239054,1.11536479,0.8600155711,0,-0.2448246777,-2.12190938,0.9935527444,-2.03193903,1.18718791,-0.4435864985,-2.12190938,1.18718791,1.421543717,2.083333254,-1.253552914,-0.8430432677,-0.6372618079,0.5498211384,0.911082983,-0.2545908093,-1.253552914,0.911082983,0.836243093,0.25,-0.2227290422,-0.9746252298,-0.5078647733,0.1374360323,-0.3312864006,-0.3798138797,-0.9746252298,0.1374360323,0.3646301031,0,0.2450937033,-1.744121075,2.840650797,-0.407118082,0.008975945413,0.1886962503,-1.744121075,2.840650797,1.493929148
856.4705811,0,0.001453906298,0.0009967982769,0.003314882517,0.0007818937302,-0.001039266586,0.001101642847,-0.001039266586,0.003314882517,0.001394219813,26,26.00490189,26.00349617,25.99932098,26.00426102,26.0032196,26.00304031,25.99932098,26.00490189,0.001950842561,0,1.120896935,0.2788537145,-1.159407854,-0.7452508211,0.6749154329,0.03400149196,-1.159407854,1.120896935,0.8583151698,0,-0.2526693046,-2.122083426,0.9918685555,-2.03532362,1.185132504,-0.4466150701,-2.122083426,1.185132504,1.421311975,2.083333254,-1.258873224,-0.8416677117,-0.6333565116,0.5595778823,0.9168179035,-0.2515003085,-1.258873224,0.9168179035,0.8404436111,0.25,-0.216379866,-0.9688613415,-0.5031212568,0.1350748241,-0.3222472966,-0.3751069903,-0.9688613415,0.1350748241,0.3625481427,0,0.2622365952,-1.744565487,2.843715906,-0.407405138,0.01110134274,0.1930166483,-1.744565487,2.843715906,1.495247245
875.2941284,0,0.001892149448,0.0004851520061,0.002286732197,0.002049267292,-0.0007029771805,0.001202064799,-0.0007029771805,0.002286732197,0.001141369459,26,26.00331116,26.00577736,26.00208282,26.00247002,26.00098228,26.00292397,26.00098228,26.00577736,0.001610930427,0,1.125631571,0.2827781439,-1.158527374,-0.7362703681,0.6653727293,0.03579694033,-1.158527374,1.125631571,0.8564582467,0,-0.2598893344,-2.122126102,0.9908848405,-2.038249254,1.183257103,-0.4492245615,-2.122126102,1.183257103,1.421151519,2.083333254,-1.263213515,-0.839887917,-0.6322779655,0.5684389472,0.922110796,-0.2489659339,-1.263213515,0.922110796,0.8443206549,0.25,-0.2099205106,-0.9646648169,-0.497749567,0.1329297274,-0.3136533499,-0.3706117272,-0.9646648169,0.1329297274,0.3610216379,0,0.2789472938,-1.745162964,2.845748425,-0.4076678157,0.0131322071,0.1969994456,-1.745162964,2.845748425,1.49626267
894.1176758,0,0.001918822527,0.0001613795757,0.002503544092,0.00333493948,-0.0006723403931,0.00144926901,-0.0006723403931,0.00333493948,0.001486446476,26,26.0003643,26.00633812,26.00234604,25.99921799,26.0030098,26.00225449,25.99921799,26.00633812,0.002451450797,0,1.130051613,0.2865430117,-1.158439279,-0.7280000448,0.6588833928,0.03780774027,-1.158439279,1.130051613,0.8553442955,0,-0.2668543756,-2.12208271,0.9903194308,-2.040792227,1.184658766,-0.4509502053,-2.12208271,1.184658766,1.421734691,2.083333254,-1.26698637,-0.8380537629,-0.6318089366,0.5765203238,0.9259697795,-0.2468717992,-1.26698637,0.9259697795,0.8475657701,0.25,-0.203921631,-0.960652113,-0.4949952364,0.1309730262,-0.3023615479,-0.3661915362,-0.960652113,0.1309730262,0.3598755896,0,0.2947945595,-1.745562434,2.846789837,-0.4079123139,0.01644883305,0.2009116858,-1.745562434,2.846789837,1.496859312
912.9411621,0,0.002057880163,0.0005280673504,0.002736896276,0.002468943596,-0.0005488395691,0.00144858961,-0.0005488395691,0.002736896276,0.001257710275,26,25.99583244,26.00531197,26.00231171,26.00049782,26.00395966,26.00158119,25.99583244,26.00531197,0.003296398791,0,1.134119868,0.2903208137,-1.158338666,-0.7238456011,0.6527354121,0.03899835423,-1.158338666,1.134119868,0.854947269,0,-0.2734155953,-2.122283697,0.9897488952,-2.043122053,1.185941219,-0.4526262283,-2.122283697,1.185941219,1.422314882,2.083333254,-1.27043581,-0.8357365131,-0.6313497424,0.5806385875,0.9295607805,-0.2454645336,-1.27043581,0.9295607805,0.8498264551,0.25,-0.1982755512,-0.9571908712,-0.4923042655,0.1303533167,-0.2917197049,-0.3618274033,-0.9571908712,0.1303533167,0.3592737615,0,0.3097050786,-1.745442748,2.847770452,-0.4099782705,0.01956475526,0.204323858,-1.745442748,2.847770452,1.497465014
931.7647095,0,0.005484610796,0.0009438693523,0.002985149622,0.001806259155,-0.0003492832184,0.002174121095,-0.0003492832184,0.005484610796,0.00198159134,26,25.99851418,26.00296211,26.00206757,26.00187111,26.00400925,26.00188255,25.99851418,26.00400925,0.00184762571,0,1.138819456,0.2939263582,-1.158218384,-0.7206312418,0.6469035745,0.0401599519,-1.158218384,1.138819456,0.8549271226,0,-0.2790888846,-2.122359276,0.9892508388,-2.045205832,1.187117815,-0.4540570676,-2.122359276,1.187117815,1.422827601,2.083333254,-1.273111701,-0.8334664106,-0.6308440566,0.5834407806,0.9329096079,-0.2442143708,-1.273111701,0.9329096079,0.8515825272,0.25,-0.1939999014,-0.9538228512,-0.4898232818,0.129978627,-0.2816739976,-0.3578682542,-0.9538228512,0.129978627,0.358671695,0,0.3204365969,-1.745229483,2.848674297,-0.4118446112,0.02249700576,0.2069067657,-1.745229483,2.848674297,1.497966766
950.5882568,0,0.002926826477,0.001400202513,0.002890765667,0.001361012459,4.56571579e-05,0.001724892878,4.56571579e-05,0.002926826477,0.001082734438,26,26.00174522,25.99944878,26.00219345,26.00273132,26.00360107,26.00194359,25.99944878,26.00360107,0.001392383012,0,1.144890308,0.2973712087,-1.15795505,-0.7176767588,0.6418839097,0.04170271009,-1.15795505,1.144890308,0.8553879857,0,-0.2831236124,-2.122324944,0.9891831279,-2.047088146,1.188054681,-0.4550597072,-2.122324944,1.188054681,1.423344731,2.083333254,-1.274277687,-0.8312436938,-0.6300939322,0.5858989954,0.9356998801,-0.2428032905,-1.274277687,0.9356998801,0.8527382612,0.25,-0.1905851364,-0.9505462646,-0.4885207415,0.1296392977,-0.2737073898,-0.3547440469,-0.9505462646,0.1296392977,0.358055532,0,0.3286565244,-1.744934797,2.849350929,-0.4134993553,0.02511086315,0.2089368403,-1.744934797,2.849350929,1.498329163
969.4117432,0,0.0005588829517,0.0007884204388,0.001753956079,0.001005649567,-0.0006439685822,0.0006925881025,-0.0006439685822,0.001753956079,0.0007794810808,26,26.00356102,26.00301933,26.00265884,26.00320816,26.00356865,26.00320435,26.00265884,26.00356865,0.0003440203436,0,1.150570393,0.2984506488,-1.157430291,-0.7149295807,0.6374316216,0.04281856865,-1.157430291,1.150570393,0.8556642532,0,-0.2869392931,-2.124310017,0.9889010787,-2.048801422,1.189364672,-0.4563570023,-2.124310017,1.189364672,1.424346924,2.083333254,-1.275304317,-0.8304622769,-0.629692018,0.5881766677,0.9381269813,-0.2418309748,-1.275304317,0.9381269813,0.8539559841,0.25,-0.1873614639,-0.9523050785,-0.4876761436,0.1293278039,-0.2683835924,-0.3532797098,-0.9523050785,0.1293278039,0.3590376079,0,0.3364188671,-1.746046901,2.849836826,-0.4150506258,0.02726496011,0.2104846239,-1.746046901,2.849836826,1.49899435
988.2352905,0,-0.001639008522,0.0005814731121,0.001689493656,0.0007320046425,-0.0007506012917,0.0001226723252,-0.001639008522,0.001689493656,0.001174975652,26,26.004179,26.00455284,26.0026207,26.00337029,26.00297165,26.00354004,26.0026207,26.00455284,0.000725412101,0,1.155894399,0.2998333573,-1.156838298,-0.712369442,0.633066535,0.04391732067,-1.156838298,1.155894399,0.8559049964,0,-0.2905521989,-2.125873566,0.9885106683,-2.050366879,1.190925002,-0.4574713707,-2.125873566,1.190925002,1.425259233,2.083333254,-1.27620852,-0.8296112418,-0.6300133467,0.5902934074,0.9401931763,-0.2410693169,-1.27620852,0.9401931763,0.8550692797,0.25,-0.1843140125,-0.9540667534,-0.4869270921,0.1290412843,-0.2636208534,-0.3519774675,-0.9540667534,0.1290412843,0.3600055277,0,0.3437589109,-1.747027397,2.849680424,-0.4165083766,0.02904879302,0.2117904872,-1.747027397,2.849680424,1.4993999
1007.058838,0,0.002474814653,0.0004031360149,0.001964956522,0.0005230903625,-0.000283241272,0.001016551279,-0.000283241272,0.002474814653,0.001032980857,26,26.00222969,26.0055294,26.0024147,26.00328827,26.00311279,26.00331497,26.00222969,26.0055294,0.001177592203,0,1.160390019,0.3011584878,-1.156234026,-0.7099784017,0.6287140846,0.04481004551,-1.156234026,1.160390019,0.8559660316,0,-0.2930626869,-2.127337456,0.9880883098,-2.051801682,1.192054272,-0.4584118426,-2.127337456,1.192054272,1.426039696,2.083333254,-1.275846243,-0.8287741542,-0.6305556893,0.5922657251,0.942068994,-0.2401682884,-1.275846243,0.942068994,0.8558176756,0.25,-0.1804493517,-0.9557467699,-0.4862158895,0.1287765354,-0.260514617,-0.3508300185,-0.9557467699,0.1287765354,0.3609605432,0,0.3501419425,-1.747934699,2.849326372,-0.4178817868,0.03098035604,0.2129264325,-1.747934699,2.849326372,1.49969542
1025.882324,0,0.006562709808,0.0002505481243,0.002244204283,0.0003732442856,0.0001872181892,0.001923584961,0.0001872181892,0.006562709808,0.002443024889,26,26.00013542,26.00599861,26.0021553,26.00300217,26.00310326,26.00287819,26.00013542,26.00599861,0.001889359555,0,1.163775802,0.3024291992,-1.155641556,-0.7077405453,0.6245549917,0.0454755798,-1.155641556,1.163775802,0.855800271,0,-0.2951987386,-2.128708839,0.9876676202,-2.053120613,1.19312489,-0.4592471123,-2.128708839,1.19312489,1.426768541,2.083333254,-1.27512002,-0.8279512525,-0.6310866475,0.5941077471,0.9438459277,-0.2392407954,-1.27512002,0.9438459277,0.8564266562,0.25,-0.1765763611,-0.9573502541,-0.4855160713,0.1285317689,-0.2575481534,-0.3496918082,-0.9573502541,0.1285317689,0.3618989289,0,0.3563839197,-1.748774409,2.848974228,-0.4191781282,0.03281658888,0.2140444219,-1.748774409,2.848974228,1.499972463
1044.705933,0,0.005898505449,0.0001213252544,0.002525955439,2.861022949e-06,0.0006580352783,0.001841336489,2.861022949e-06,0.005898505449,0.00222116895,26,25.99991417,26.00601578,26.00185013,26.00326347,26.00297165,26.0028038,25.99991417,26.00601578,0.0019907651,0,1.16620934,0.3036497831,-1.15506041,-0.7050785422,0.6205771565,0.0460594669,-1.15506041,1.16620934,0.8553427458,0,-0.296515733,-2.129994154,0.9872490764,-2.053705215,1.194141388,-0.4597648978,-2.129994154,1.194141388,1.427320361,2.083333254,-1.275085449,-0.827142179,-0.6316064,0.595125854,0.9455320239,-0.2386352122,-1.275085449,0.9455320239,0.8570187688,0.25,-0.1729917973,-0.9588823318,-0.48482728,0.1280546635,-0.2547127903,-0.3486719131,-0.9588823318,0.1280546635,0.362727195,0,0.3616855443,-1.749552131,2.848625183,-0.420255363,0.03456354886,0.215013355,-1.749552131,2.848625183,1.500204682
1063.529419,0,0.003251641989,1.356005669e-05,0.002811729908,-0.0003606677055,0.0004793405533,0.00123912096,-0.0003606677055,0.003251641989,0.001494117081,26,26.00159645,26.00562096,26.00149536,26.00349236,26.00329399,26.00310135,26.00149536,26.00562096,0.001508796355,0,1.168692827,0.3048218489,-1.154489875,-0.7024675608,0.6171238422,0.04673621804,-1.154489875,1.168692827,0.8549838662,0,-0.2971165478,-2.131200552,0.9868325591,-2.05411315,1.194893479,-0.4601407945,-2.131200552,1.194893479,1.427769899,2.083333254,-1.275131941,-0.8263478279,-0.6321154237,0.59594208,0.9469867945,-0.2381332666,-1.275131941,0.9469867945,0.8575285673,0.25,-0.1697650403,-0.9603464603,-0.4841489196,0.1275598109,-0.2526679039,-0.3478737175,-0.9603464603,0.1275598109,0.363460511,0,0.3657275736,-1.750272393,2.848278284,-0.4212483168,0.03600078821,0.2156971991,-1.750272393,2.848278284,1.500401258
1082.352905,0,0.0007200539112,-7.56084919e-05,0.002719789743,-0.0006695985794,0.0001490116119,0.0005687296507,-0.0006695985794,0.002719789743,0.001164023182,26,26.0027523,26.00486183,26.00129318,26.00356674,26.00364876,26.00322533,26.00129318,26.00486183,0.001177364727,0,1.171043873,0.3059487343,-1.153837681,-0.7000098228,0.6139033437,0.04740969092,-1.153837681,1.171043873,0.8546276689,0,-0.297693491,-2.132332802,0.9863471389,-2.054479599,1.19555068,-0.4605216086,-2.132332802,1.19555068,1.428157687,2.083333254,-1.275148869,-0.8255677223,-0.6327317357,0.5967074037,0.9483320117,-0.2376817763,-1.275148869,0.9483320117,0.8580031395,0.25,-0.1666934937,-0.9617475271,-0.4836360216,0.1270961314,-0.2508885562,-0.3471738696,-0.9617475271,0.1270961314,0.3641699553,0,0.3695820272,-1.750939608,2.84788084,-0.4221920967,0.03731135279,0.2163285017,-1.750939608,2.84788084,1.500563383
1101.176514,0,-0.0009078681469,-0.0001476109028,0.002622872591,-0.0009293556213,-0.0001509785652,9.741187387e-05,-0.0009293556213,0.002622872591,0.001308779931,26,26.00347328,26.00377083,26.00136948,26.00351906,26.00388908,26.00320435,26.00136948,26.00388908,0.0009303638944,0,1.173213482,0.3070328832,-1.153371692,-0.6976923943,0.6108041406,0.0479972735,-1.153371692,1.173213482,0.8543187976,0,-0.2982059121,-2.13339591,0.9860046506,-2.054809809,1.196177363,-0.4608459473,-2.13339591,1.196177363,1.428544641,2.083333254,-1.275073767,-0.824801743,-0.6332437992,0.5974267125,0.9496158957,-0.2372153252,-1.275073767,0.9496158957,0.8584221005,0.25,-0.1637088656,-0.96308887,-0.4834679365,0.1266604066,-0.2491757721,-0.3465561867,-0.96308887,0.1266604066,0.3648855686,0,0.3732149303,-1.751557112,2.847486258,-0.4230908751,0.03856573999,0.2169237882,-1.751557112,2.847486258,1.500708699
1120,0,-0.0001182258129,-0.0002234280109,0.002550989389,-0.001146733761,-0.0004231929779,0.0001278817654,-0.001146733761,0.002550989389,0.001263626968,26,26.00389671,26.00283051,26.00166702,26.00336838,26.00403595,26.00316238,26.00166702,26.00403595,0.000859190186,0,1.175099492,0.308137238,-1.153072834,-0.6955042481,0.6078195572,0.04849585146,-1.153072834,1.175099492,0.8540253043,0,-0.2985745668,-2.134535789,0.9857900739,-2.05510807,1.196775913,-0.46113047,-2.134535789,1.196775913,1.428965211,2.083333254,-1.274783373,-0.8238338828,-0.6336567402,0.5981041193,0.9508420229,-0.2366656065,-1.274783373,0.9508420229,0.8587283492,0.25,-0.1606876701,-0.9642291069,-0.4835819006,0.1262506992,-0.2475259453,-0.3459547758,-0.9642291069,0.1262506992,0.3655665517,0,0.3765511513,-1.752246141,2.847098827,-0.4239479899,0.03976703435,0.2174445689,-1.752246141,2.847098827,1.50086844
1138.823486,0,0.0006323754787,-0.0003874599934,0.002486497164,-0.001325845718,-0.0006664395332,0.0001478254853,-0.001325845718,0.002486497164,0.001328565995,26,26.00398636,26.0039463,26.00191498,26.00313377,26.00408745,26.00341415,26.00191498,26.00408745,0.000823415874,0,1.176893711,0.3095218539,-1.152777433,-0.6934345961,0.6049427986,0.0490292795,-1.152777433,1.176893711,0.8537641764,0,-0.2989310026,-2.13634491,0.985573709,-2.05537796,1.197348237,-0.4615464211,-2.13634491,1.197348237,1.429530025,2.083333254,-1.274485826,-0.8217516541,-0.6340618134,0.5987429023,0.9520140886,-0.2359084338,-1.274485826,0.9520140886,0.8588578701,0.25,-0.1577987522,-0.9645587206,-0.4836888313,0.1258645356,-0.2459353358,-0.3452234268,-0.9645587206,0.1258645356,0.3659669161,0,0.3797467947,-1.753498197,2.84671545,-0.4247662425,0.04091856629,0.217823267,-1.753498197,2.84671545,1.501173973
1157.647095,0,0.001252681017,-0.0005367100239,0.00243011117,-0.001413464546,-0.0008533000946,0.0001758635044,-0.001413464546,0.00243011117,0.001437641913,26,26.00382233,26.00473976,26.00211716,26.00310707,26.00412941,26.003582,26.00211716,26.00473976,0.000902125088,0,1.178715825,0.310857892,-1.152486563,-0.6913993359,0.6021537781,0.04956831783,-1.152486563,1.178715825,0.8535298705,0,-0.2994005382,-2.138071299,0.9853557944,-2.05546689,1.197905779,-0.4619354308,-2.138071299,1.197905779,1.430029154,2.083333254,-1.273992062,-0.8197265267,-0.6344594955,0.5992834568,0.9531391263,-0.2351510972,-1.273992062,0.9531391263,0.8589157462,0.25,-0.155199334,-0.9648672342,-0.4837887883,0.1257018298,-0.2444435507,-0.3445194364,-0.9648672342,0.1257018298,0.3663857877,0,0.3829761744,-1.754688501,2.846336603,-0.4258329868,0.04203218967,0.2181647122,-1.754688501,2.846336603,1.501489639
1176.470581,0,0.001724839211,-0.0006692707539,0.002380758524,-0.00138682127,-0.0009970664978,0.0002104878367,-0.00138682127,0.002380758524,0.001535375835,26,26.00348091,26.00523186,26.00226974,26.00339317,26.00413895,26.00370407,26.00226974,26.00523186,0.000972316484,0,1.180601835,0.3121476173,-1.152198672,-0.6893593669,0.5994538069,0.0501290448,-1.152198672,1.180601835,0.8533247113,0,-0.3000203371,-2.139719248,0.9851363301,-2.055313826,1.198445678,-0.4622942805,-2.139719248,1.198445678,1.430448294,2.083333254,-1.273252845,-0.8177562356,-0.6348496675,0.5997020602,0.954218328,-0.2343876362,-1.273252845,0.954218328,0.8588852882,0.25,-0.152924031,-0.9651558399,-0.4838826656,0.125844121,-0.2430296689,-0.3438296318,-0.9651558399,0.125844121,0.3668405712,0,0.3862970769,-1.755820036,2.845961809,-0.4272659421,0.04310654849,0.2184558809,-1.755820036,2.845961809,1.501827478
1195.294067,0,0.002330809832,-0.0007870495319,0.002338558435,-0.001342892647,-0.001123189926,0.0002832472383,-0.001342892647,0.002338558435,0.001684324583,26,26.00303841,26.0054493,26.00238419,26.00359344,26.00407982,26.00370789,26.00238419,26.0054493,0.001037720707,0,1.182368279,0.313393414,-1.151914835,-0.6874223351,0.5968469977,0.05065429211,-1.151914835,1.182368279,0.8531194925,0,-0.3006488383,-2.141293287,0.9849159122,-2.055159092,1.198963284,-0.4626443982,-2.141293287,1.198963284,1.430844426,2.083333254,-1.272541523,-0.8158384562,-0.6352328062,0.6000984907,0.9552523494,-0.2336523533,-1.272541523,0.9552523494,0.8588519692,0.25,-0.1506777257,-0.965426445,-0.483970046,0.1259795129,-0.2416639179,-0.3431517184,-0.965426445,0.1259795129,0.3672834933,0,0.3895455003,-1.756896973,2.845591545,-0.428632617,0.0441384092,0.2187491655,-1.756896973,2.845591545,1.502148032
1214.117676,0,0.00290542841,-0.0008919537067,0.002301096916,-0.001280128956,-0.001232028008,0.0003604829253,-0.001280128956,0.00290542841,0.001846024184,26,26.00236893,26.00541496,26.00246048,26.00371742,26.00395584,26.003582,26.00236893,26.00541496,0.001117783715,0,1.184056997,0.3145979047,-1.151635051,-0.6855803132,0.5943288803,0.051153671,-1.151635051,1.184056997,0.8529232144,0,-0.3012552559,-2.142798424,0.9846948981,-2.055003643,1.199459434,-0.4629805684,-2.142798424,1.199459434,1.431219935,2.083333254,-1.271843672,-0.8139712214,-0.6356089115,0.6004744768,0.956243515,-0.2329411507,-1.271843672,0.956243515,0.8588128686,0.25,-0.1485237181,-0.9656800032,-0.4840519428,0.1261091381,-0.2403436154,-0.3424980044,-0.9656800032,0.1261091381,0.3677084446,0,0.3926662803,-1.757922173,2.845225096,-0.4299372435,0.04513019323,0.2190324366,-1.757922173,2.845225096,1.502450585
1232.941162,0,0.003450900316,-0.000983029604,0.002247720957,-0.00120472908,-0.001325130463,0.0004371464311,-0.001325130463,0.003450900316,0.002008938231,26,26.00150871,26.00515747,26.00254822,26.00377274,26.00377464,26.00335121,26.00150871,26.00515747,0.001237671124,0,1.185672522,0.315762639,-1.151381969,-0.6838270426,0.5918946266,0.05162415653,-1.151381969,1.185672522,0.8527414203,0,-0.301840961,-2.144238234,0.9844169021,-2.05484724,1.199935436,-0.4633148313,-2.144238234,1.199935436,1.431564212,2.083333254,-1.271159172,-0.8121531606,-0.6360100508,0.6008315086,0.9571946263,-0.2322592288,-1.271159172,0.9571946263,0.8587718606,0.25,-0.1464568824,-0.9659172297,-0.4841610789,0.1262326837,-0.2390664369,-0.3418738246,-0.9659172297,0.1262326837,0.368118614,0,0.3956667185,-1.758899331,2.844879389,-0.4311843514,0.04608393461,0.2193092853,-1.758899331,2.844879389,1.502742767
1251.764648,0,0.003969311714,-0.001064091921,0.002186924219,-0.001114189625,-0.001389086246,0.0005177736166,-0.001389086246,0.003969311714,0.002167989733,26,26.00047302,26.00469589,26.00263214,26.00377083,26.00374603,26.0030632,26.00047302,26.00469589,0.00145103503,0,1.187219143,0.3168895245,-1.151145339,-0.6821558475,0.5894314051,0.05204777792,-1.151145339,1.187219143,0.8525567651,0,-0.3024067879,-2.14561677,0.9841067195,-2.054691553,1.200207829,-0.4636800885,-2.14561677,1.200207829,1.431841254,2.083333254,-1.270488262,-0.8103820682,-0.6364226937,0.6011708975,0.9581879973,-0.2315868437,-1.270488262,0.9581879973,0.8587504625,0.25,-0.1444720626,-0.9661402702,-0.4842838049,0.1263512671,-0.2377799004,-0.3412649632,-0.9661402702,0.1263512671,0.3685173094,0,0.3985538483,-1.759830952,2.84454751,-0.4323774576,0.04697148502,0.2195728719,-1.759830952,2.84454751,1.503023386
1270.588257,0,0.004463225603,-0.001135617495,0.00213137269,-0.001014351845,-0.001412153244,0.0006064951303,-0.001412153244,0.004463225603,0.002321062842,26,25.99928474,26.00403786,26.00269318,26.00372124,26.0040226,26.0027523,25.99928474,26.00403786,0.001801809762,0,1.188701153,0.3179803491,-1.150911689,-0.6805617213,0.5868549943,0.05241260678,-1.150911689,1.188701153,0.8523552418,0,-0.3029538691,-2.146936655,0.9837982059,-2.054536104,1.200140476,-0.4640975893,-2.146936655,1.200140476,1.432026505,2.083333254,-1.269829869,-0.8086562753,-0.6368277669,0.6014941931,0.9592851996,-0.2309068739,-1.269829869,0.9592851996,0.8587637544,0.25,-0.1425641626,-0.9663488865,-0.4844005704,0.1264646202,-0.2364441603,-0.3406586349,-0.9663488865,0.1264646202,0.3689054847,0,0.4013338089,-1.760719419,2.844219208,-0.4335207343,0.0477714017,0.2198168784,-1.760719419,2.844219208,1.503290415
1289.411743,0,0.004930794239,-0.001165181398,0.00208184123,-0.0009036660194,-0.001423418522,0.0007040739292,-0.001423418522,0.004930794239,0.002464490943,26,25.99796486,26.00347328,26.00271225,26.00362587,26.00422859,26.00240135,25.99796486,26.00422859,0.002270084107,0,1.190122843,0.3188951015,-1.150680304,-0.6790391207,0.5843608975,0.05273188278,-1.150680304,1.190122843,0.852152586,0,-0.3034831882,-2.148058891,0.9834915996,-2.054381847,1.200073123,-0.464471817,-2.148058891,1.200073123,1.432166576,2.083333254,-1.269185305,-0.8073006868,-0.6372253299,0.6018023491,0.9603405595,-0.2303137332,-1.269185305,0.9603405595,0.8588154316,0.25,-0.1407295913,-0.9666270018,-0.4845115542,0.1265733093,-0.2351503819,-0.3400890231,-0.9666270018,0.1265733093,0.3693068624,0,0.4040122628,-1.761453748,2.843894243,-0.4346165657,0.04854219407,0.2200756818,-1.761453748,2.843894243,1.503513336
1308.235352,0,0.004532843828,-0.001058369875,0.002036958933,-0.0007846951485,-0.001425027847,0.0006603419897,-0.001425027847,0.004532843828,0.00229269336,26,25.9983654,26.00394821,26.00270081,26.00349426,26.00437164,26.00257492,25.9983654,26.00437164,0.00217693462,0,1.19134593,0.3191588521,-1.150452256,-0.6775835752,0.5819458961,0.0528829582,-1.150452256,1.19134593,0.851880908,0,-0.3036037982,-2.14850831,0.9831870198,-2.054228783,1.200006247,-0.4646295607,-2.14850831,1.200006247,1.432158351,2.083333254,-1.268311739,-0.8074160218,-0.6376160979,0.6020962,0.9613561034,-0.2299782783,-1.268311739,0.9613561034,0.8589953184,0.25,-0.1385739893,-0.9672549963,-0.4846168756,0.1266777515,-0.2338969857,-0.339533031,-0.9672549963,0.1266777515,0.3698594868,0,0.4069632292,-1.761655211,2.843573093,-0.4356685281,0.04928485304,0.2204994857,-1.761655211,2.843573093,1.503601789
1327.058838,0,0.003706485033,-0.0009496510029,0.001997739077,-0.0006585717201,-0.001417160034,0.0005357682821,-0.001417160034,0.003706485033,0.001981799724,26,26.00040627,26.00431633,26.00266266,26.00332832,26.00445557,26.00303268,26.00040627,26.00445557,0.001469335752,0,1.192379236,0.3194130063,-1.150226116,-0.6761908531,0.579605937,0.05299622938,-1.150226116,1.192379236,0.8515805006,0,-0.3033590913,-2.148935556,0.982884109,-2.05407691,1.199939489,-0.4647095799,-2.148935556,1.199939489,1.432153821,2.083333254,-1.267041922,-0.8075255752,-0.6379994154,0.6023772359,0.962334156,-0.229571104,-1.267041922,0.962334156,0.8590654135,0.25,-0.1360980868,-0.9678598642,-0.4847171903,0.1267779469,-0.2326818854,-0.3389157951,-0.9678598642,0.1267779469,0.3704375923,0,0.4103105068,-1.761842608,2.843255281,-0.4366787672,0.05000124127,0.2210091352,-1.761842608,2.843255281,1.503695965
1345.882324,0,0.002935916185,-0.0008428394794,0.001962572336,-0.000526368618,-0.001400232315,0.000425809616,-0.001400232315,0.002935916185,0.001703691203,26,26.0019474,26.0045948,26.00260162,26.00313568,26.0044899,26.00335312,26.0019474,26.0045948,0.001041355776,0,1.193355203,0.3196586967,-1.150003195,-0.674856782,0.5773374438,0.05309826136,-1.150003195,1.193355203,0.8512859344,0,-0.3031220436,-2.149342299,0.9825835824,-2.053926468,1.199873328,-0.4647868276,-2.149342299,1.199873328,1.432145357,2.083333254,-1.265789509,-0.807629168,-0.6383762956,0.6026459932,0.9632767439,-0.22917445,-1.265789509,0.9632767439,0.8591265082,0.25,-0.1337088495,-0.9684433937,-0.4848124981,0.1268744469,-0.2315032333,-0.3383187056,-0.9684433937,0.1268744469,0.3709978163,0,0.413535893,-1.762017608,2.842941284,-0.4376503229,0.05069259554,0.2215003669,-1.762017608,2.842941284,1.503783822
1364.705933,0,0.002215504646,-0.0007374584675,0.001931488514,-0.0003895163536,-0.001375973225,0.0003288090229,-0.001375973225,0.002215504646,0.001462012529,26,26.00303841,26.00478554,26.00251389,26.00292397,26.00447464,26.00354576,26.00251389,26.00478554,0.0009064952028,0,1.194278479,0.3198955059,-1.149782419,-0.6735781431,0.5751368999,0.05319006369,-1.149782419,1.194278479,0.8509968519,0,-0.3028923273,-2.149729729,0.9822849631,-2.05377841,1.199807286,-0.4648615718,-2.149729729,1.199807286,1.432133079,2.083333254,-1.264556527,-0.8077275157,-0.6387464404,0.6029030085,0.9641857147,-0.2287883759,-1.264556527,0.9641857147,0.8591797948,0.25,-0.1314026117,-0.9690060616,-0.4849029779,0.1269672215,-0.2303593159,-0.3377407491,-0.9690060616,0.1269672215,0.3715406358,0,0.4166456759,-1.762180448,2.842630863,-0.4385851026,0.05135969818,0.2219741344,-1.762180448,2.842630863,1.50386548
1383.529419,0,0.001541167498,-0.0006311237812,0.00190487504,-0.0002464056015,-0.001351594925,0.0002433836489,-0.001351594925,0.00190487504,0.001264389954,26,26.00372505,26.00489616,26.00240326,26.00268555,26.00443268,26.00362778,26.00240326,26.00489616,0.0009647149709,0,1.195152164,0.3201240897,-1.149564147,-0.6723513007,0.573035419,0.05327923223,-1.149564147,1.195152164,0.8507171869,0,-0.3026695848,-2.150098801,0.9819883704,-2.053632021,1.199745655,-0.4649332464,-2.150098801,1.199745655,1.432118297,2.083333254,-1.263342381,-0.8078211546,-0.6391102672,0.6031494737,0.9650498033,-0.2284149677,-1.263342381,0.9650498033,0.8592222333,0.25,-0.1291749924,-0.9695490599,-0.4849888086,0.1270567328,-0.2293047756,-0.3371921778,-0.9695490599,0.1270567328,0.3720636964,0,0.4196457863,-1.762332082,2.84232378,-0.4394853115,0.05200258642,0.2224309444,-1.762332082,2.84232378,1.503941178
1402.352905,0,0.0009092092514,-0.0005262196064,0.001917481422,-0.0001010894775,-0.001361310482,0.0001676142274,-0.001361310482,0.001917481422,0.001140457462,26,26.00404167,26.00494194,26.00244904,26.00243759,26.00443268,26.00366211,26.00243759,26.00494194,0.00103409891,0,1.195980072,0.3203449845,-1.14939785,-0.6711733937,0.5712377429,0.05339829996,-1.14939785,1.195980072,0.8504862189,0,-0.3024535775,-2.150450945,0.9818736911,-2.053487778,1.199708939,-0.4649619162,-2.150450945,1.199708939,1.432142377,2.083333254,-1.262148142,-0.8079101443,-0.6391443014,0.6033859253,0.965790987,-0.2280051708,-1.262148142,0.965790987,0.8592016697,0.25,-0.1270224303,-0.9700735807,-0.4849737883,0.1271428466,-0.2286843508,-0.3367222548,-0.9700735807,0.1271428466,0.3725397885,0,0.4225417972,-1.762473345,2.842326403,-0.4403527975,0.0526105389,0.2229305208,-1.762473345,2.842326403,1.504118562
1421.176514,0,0.0003147423267,-0.0004232227802,0.00193849206,4.696846008e-05,-0.00136256218,0.0001028835759,-0.00136256218,0.00193849206,0.001080905902,26,26.0040226,26.00491524,26.00249863,26.00217056,26.0043869,26.00360107,26.00217056,26.00491524,0.001075545093,0,1.196765065,0.3205587268,-1.149240136,-0.6700417399,0.5694887638,0.05350612476,-1.149240136,1.196765065,0.850260675,0,-0.3022440374,-2.150786877,0.9817849994,-2.05334568,1.199671745,-0.4649839401,-2.150786877,1.199671745,1.432168126,2.083333254,-1.260973215,-0.8079945445,-0.639128387,0.6036126614,0.9665071964,-0.2275952846,-1.260973215,0.9665071964,0.8591717482,0.25,-0.1249415129,-0.9705803394,-0.4849411249,0.1272260845,-0.2280795425,-0.3362632692,-0.9705803394,0.1272260845,0.3730003238,0,0.4253384471,-1.762604952,2.842374325,-0.4411897063,0.05319920927,0.2234234512,-1.762604952,2.842374325,1.504305124
1440,0,-0.0002400875092,-0.0003178417683,0.001962095499,3.981590271e-05,-0.001357614994,1.727342533e-05,-0.001357614994,0.001962095499,0.001081822091,26,26.00369644,26.00483131,26.00252914,26.00219917,26.0043087,26.00351334,26.00219917,26.00483131,0.001009837259,0,1.19750917,0.3207654357,-1.149083734,-0.6690474749,0.567786932,0.05358605459,-1.149083734,1.19750917,0.8500542641,0,-0.3020406365,-2.15110755,0.9816947579,-2.053248167,1.199634433,-0.4650134146,-2.15110755,1.199634433,1.432199717,2.083333254,-1.2598176,-0.8080748916,-0.6391141415,0.6038702726,0.9672001004,-0.2271873057,-1.2598176,0.9672001004,0.8591458201,0.25,-0.1229280382,-0.9710704088,-0.4849071503,0.1272136569,-0.2274899483,-0.3358363509,-0.9710704088,0.1272136569,0.3734243214,0,0.4280413985,-1.762727261,2.842417955,-0.4419664741,0.05376942456,0.2239070237,-1.762727261,2.842417955,1.504481435
1458.823486,0,-0.0007629096508,-0.0002181828022,0.001987367868,-6.532669067e-05,-0.001346588135,-8.112788055e-05,-0.001346588135,0.001987367868,0.001128177741,26,26.00309563,26.00469208,26.00252914,26.00240707,26.00419044,26.00338364,26.00240707,26.00469208,0.0009088166989,0,1.198216081,0.3209653497,-1.148928523,-0.6681527495,0.5661302209,0.05364608765,-1.148928523,1.198216081,0.849861145,0,-0.3018432558,-2.151413679,0.9816024899,-2.053178787,1.199596167,-0.4650474191,-2.151413679,1.199596167,1.432233334,2.083333254,-1.258681655,-0.8081513643,-0.6391015053,0.604144156,0.9678701162,-0.2267840654,-1.258681655,0.9678701162,0.859121263,0.25,-0.120979473,-0.9715442657,-0.4848712683,0.1271411628,-0.2269146591,-0.3354336917,-0.9715442657,0.1271411628,0.3738210201,0,0.4306545854,-1.762840867,2.842458248,-0.4426970482,0.05432183295,0.2243793756,-1.762840867,2.842458248,1.504648924
1477.647095,0,5.981326103e-05,-0.0001161396503,0.002016335726,-0.0001583099365,-0.001329421997,9.445547767e-05,-0.001329421997,0.002016335726,0.001079860376,26,26.00247765,26.00449944,26.00251389,26.0025959,26.00404167,26.00322533,26.00247765,26.00449944,0.0008661551401,0,1.198885441,0.3211589456,-1.148774981,-0.6672913432,0.5645168424,0.05369896814,-1.148774981,1.198885441,0.8496695757,0,-0.3016377985,-2.151706219,0.981508553,-2.053109884,1.199558139,-0.4650774896,-2.151706219,1.199558139,1.432263851,2.083333254,-1.257590055,-0.8082244396,-0.6390903592,0.6044078469,0.9685186148,-0.2263956815,-1.257590055,0.9685186148,0.8590992689,0.25,-0.1192469001,-0.9720027447,-0.4848344922,0.1270714998,-0.2263537049,-0.3350732923,-0.9720027447,0.1270714998,0.3741888106,0,0.4329460263,-1.762946486,2.842494726,-0.4434031844,0.05485755205,0.2247897089,-1.762946486,2.842494726,1.504803061
1496.470581,0,0.002135783434,-1.648068428e-05,0.002046018839,-0.0002423524857,-0.001307249069,0.00052314403,-0.001307249069,0.002135783434,0.001352573279,26,26.0019474,26.00426292,26.00247955,26.00275993,26.00386429,26.0030632,26.0019474,26.00426292,0.0008670291281,0,1.199524999,0.3213469982,-1.148622394,-0.6664613485,0.5629448295,0.05374661833,-1.148622394,1.199524999,0.8494811654,0,-0.301425755,-2.151986122,0.9814130664,-2.053040981,1.199519753,-0.4651040137,-2.151986122,1.199519753,1.43229115,2.083333254,-1.256547689,-0.808293879,-0.6390808225,0.6046618223,0.9691467881,-0.2260227203,-1.256547689,0.9691467881,0.8590815067,0.25,-0.1177182645,-0.9724469185,-0.484796226,0.1270044744,-0.2258056849,-0.3347525001,-0.9724469185,0.1270044744,0.3745290637,0,0.4349355698,-1.763044834,2.842528343,-0.4440861344,0.05537704378,0.2251420021,-1.763044834,2.842528343,1.50494504
1515.294067,0,0.002399653196,8.127093315e-05,0.002078413963,-0.0003169775009,-0.001279473305,0.0005925774458,-0.001279473305,0.002399653196,0.001418910222,26,26.00206184,26.00398064,26.00241852,26.00290489,26.00365829,26.00300598,26.00206184,26.00398064,0.0007241813582,0,1.199488401,0.3215287328,-1.148470998,-0.665661037,0.5614129305,0.05365959555,-1.148470998,1.199488401,0.8491208553,0,-0.3009863794,-2.152253628,0.9813161492,-2.052972078,1.199480891,-0.4650830328,-2.152253628,1.199480891,1.432320356,2.083333254,-1.256010056,-0.8083601594,-0.6390724778,0.6049066782,0.9697553515,-0.2257561237,-1.256010056,0.9697553515,0.8591774106,0.25,-0.1157869622,-0.9728769064,-0.4847564697,0.126940161,-0.2252709419,-0.3343502283,-0.9728769064,0.126940161,0.3749120831,0,0.4364434481,-1.763135791,2.842558146,-0.4447473288,0.05588117987,0.2253999263,-1.763135791,2.842558146,1.505069137
1534.117676,0,0.002221137285,0.0001799762249,0.002111822367,-0.0003831386566,-0.001248121262,0.0005763351801,-0.001248121262,0.002221137285,0.001376184984,26,26.0022583,26.00366211,26.00234222,26.00303268,26.00343132,26.00294495,26.0022583,26.00366211,0.0005645062192,0,1.199288249,0.3217049241,-1.148321152,-0.6648892164,0.5599195957,0.05354049057,-1.148321152,1.199288249,0.8487264514,0,-0.3005027771,-2.152509451,0.9812179208,-2.052903414,1.199442387,-0.4650510848,-2.152509451,1.199442387,1.432347775,2.083333254,-1.255601168,-0.8084235191,-0.6390658617,0.6051428914,0.9703451395,-0.2255205363,-1.255601168,0.9703451395,0.8592971563,0.25,-0.1138042659,-0.9732936621,-0.4847156405,0.1268779933,-0.2247483283,-0.3339367807,-0.9732936621,0.1268779933,0.3752977848,0,0.4378012419,-1.76322031,2.842585087,-0.4453873634,0.05637035519,0.2256298065,-1.76322031,2.842585087,1.505184889
1552.941162,0,0.002052098513,0.0002758204937,0.002148240805,-0.0004405975342,-0.001053035259,0.0005965054152,-0.001053035259,0.002148240805,0.001298155636,26,26.00234795,26.00330925,26.00225449,26.0031414,26.00362396,26.00293541,26.00225449,26.00362396,0.0005413067411,0,1.199088931,0.3218758702,-1.14817214,-0.6641437411,0.5584737659,0.05342454836,-1.14817214,1.199088931,0.8483426571,0,-0.3000337183,-2.152755022,0.981118381,-2.052835226,1.198945761,-0.4651119709,-2.152755022,1.198945761,1.432265759,2.083333254,-1.255198717,-0.8084840178,-0.6390601993,0.6053711772,0.9711025953,-0.2252538502,-1.255198717,0.9711025953,0.8594633341,0.25,-0.1118813381,-0.9736976624,-0.4846737981,0.1268183887,-0.2238734663,-0.3334615827,-0.9736976624,0.1268183887,0.3756946623,0,0.4391174018,-1.76329875,2.842609644,-0.4460075498,0.05668043345,0.2258202583,-1.76329875,2.842609644,1.505299807
1571.764648,0,0.00188973546,0.0003721415997,0.002184540033,-0.0004920959473,-0.001119613647,0.0005669415114,-0.001119613647,0.002184540033,0.001293861191,26,26.00235367,26.00291634,26.00214386,26.00324059,26.00381088,26.00289345,26.00214386,26.00381088,0.0006026539486,0,1.198891521,0.3220418096,-1.148024678,-0.6634242535,0.557091713,0.05331523344,-1.148024678,1.198891521,0.8479720354,0,-0.2995787561,-2.152989626,0.9810178876,-2.052767515,1.198432446,-0.4651771188,-2.152989626,1.198432446,1.432176948,2.083333254,-1.254802465,-0.808541894,-0.6390557289,0.6055915952,0.971863687,-0.2249889821,-1.254802465,0.971863687,0.8596302867,0.25,-0.1100159734,-0.9740892649,-0.4846307039,0.1267606169,-0.2230135351,-0.3329977691,-0.9740892649,0.1267606169,0.3760813773,0,0.4403940141,-1.763370872,2.842630863,-0.446609199,0.05694786459,0.2259985209,-1.763370872,2.842630863,1.505410194
1590.588257,0,0.001727819443,0.0004532039165,0.002223193645,-0.0005359053612,-0.001174867153,0.0005386889097,-0.001174867153,0.002223193645,0.001292278757,26,26.00227165,26.002491,26.0020256,26.00332832,26.00395966,26.00281334,26.0020256,26.00395966,0.0007207088056,0,1.198695779,0.3222033978,-1.147878528,-0.6627287865,0.5557434559,0.05320706218,-1.147878528,1.198695779,0.847610414,0,-0.2991372645,-2.15321517,0.9809164405,-2.05270052,1.197931409,-0.4652410448,-2.15321517,1.197931409,1.432088614,2.083333254,-1.254413486,-0.808588922,-0.6390525699,0.6058046818,0.9726020694,-0.2247296274,-1.254413486,0.9726020694,0.8597900271,0.25,-0.1082059518,-0.9744647741,-0.4845869541,0.1267052591,-0.2221744657,-0.3325453699,-0.9744647741,0.1267052591,0.3764566779,0,0.4416326582,-1.763441086,2.842650175,-0.4471925497,0.05720709264,0.2261712551,-1.763441086,2.842650175,1.505517244
1609.411743,0,0.00157263875,0.0005323588848,0.002263218164,-0.0005748271942,-0.001226663589,0.0005133450031,-0.001226663589,0.002263218164,0.001295860275,26,26.00211906,26.00202942,26.00188828,26.00339699,26.00408363,26.00270462,26.00188828,26.00408363,0.000877068087,0,1.198501587,0.3223603368,-1.14773345,-0.6620561481,0.554428339,0.05310012028,-1.14773345,1.198501587,0.8472573757,0,-0.2987083495,-2.153431177,0.9808139205,-2.052634001,1.197443128,-0.4653033316,-2.153431177,1.197443128,1.432000637,2.083333254,-1.254030585,-0.8086313605,-0.6390505433,0.6060106754,0.9733191729,-0.2244765013,-1.254030585,0.9733191729,0.8599434495,0.25,-0.106448397,-0.9748276472,-0.4845420122,0.1266516596,-0.2213560492,-0.3321045041,-0.9748276472,0.1266516596,0.376821816,0,0.4428349137,-1.763506532,2.842666626,-0.4477586746,0.05745861679,0.2263390124,-1.763506532,2.842666626,1.505619764
1628.235352,0,0.001423418522,0.0004522502422,0.002303630114,-0.0006068348885,-0.001269578934,0.0004605770227,-0.001269578934,0.002303630114,0.001300521893,26,26.00189018,26.00245857,26.0017395,26.00345993,26.00416946,26.00274277,26.0017395,26.00416946,0.0009342372068,0,1.198309183,0.322419703,-1.147589684,-0.6614055634,0.553145051,0.05297572538,-1.147589684,1.198309183,0.8469068408,0,-0.2982919812,-2.153581142,0.980710566,-2.052567959,1.19696629,-0.4653528333,-2.153581142,1.19696629,1.431899428,2.083333254,-1.253653765,-0.808747828,-0.6390493512,0.6062101126,0.9740151763,-0.2242450714,-1.253653765,0.9740151763,0.8601013422,0.25,-0.1047410816,-0.9753031731,-0.4844965339,0.1266001612,-0.2205571979,-0.33169958,-0.9753031731,0.1266001612,0.3772197962,0,0.4440026879,-1.763463974,2.842680693,-0.4483081698,0.05770288408,0.2265228033,-1.763463974,2.842680693,1.505690813
1647.058838,0,0.001297980547,0.0002910792828,0.00225225091,-0.0006345510483,-0.001305580139,0.0003802358988,-0.001305580139,0.00225225091,0.001282685669,26,26.00172424,26.00285149,26.00187302,26.00350952,26.0042305,26.00283813,26.00172424,26.0042305,0.0009551780531,0,1.1981318,0.3224440217,-1.147265077,-0.6607757807,0.5518921018,0.05288540199,-1.147265077,1.1981318,0.8465142846,0,-0.2978990972,-2.153710365,0.9808368087,-2.052502632,1.196500897,-0.46535483,-2.153710365,1.196500897,1.431842089,2.083333254,-1.253324509,-0.8088734746,-0.6392698884,0.6064032316,0.9746914506,-0.2240746468,-1.253324509,0.9746914506,0.860286653,0.25,-0.1031414717,-0.9757634401,-0.4843881726,0.1265502125,-0.2197775394,-0.3313040733,-0.9757634401,0.1265502125,0.3775948882,0,0.4450892508,-1.763406634,2.842590332,-0.4488422275,0.05794013292,0.2266741544,-1.763406634,2.842590332,1.50571835
1665.882324,0,0.001261562109,8.890032768e-05,0.002161711454,-0.0006566047668,-0.001335024834,0.0003041088639,-0.001335024834,0.002161711454,0.001266763546,26,26.00202942,26.00319481,26.0021019,26.00354767,26.00426292,26.00302696,26.00202942,26.00426292,0.0008576416294,0,1.198012114,0.3224609494,-1.146859407,-0.660165906,0.5506683588,0.05282320827,-1.146859407,1.198012114,0.8461210132,0,-0.2975687385,-2.153826952,0.9810633063,-2.052437782,1.196046352,-0.4653447568,-2.153826952,1.196046352,1.431803107,2.083333254,-1.253179669,-0.808989346,-0.639588356,0.6065901518,0.9753485322,-0.2239637375,-1.253179669,0.9753485322,0.8605177402,0.25,-0.1018454134,-0.9761965275,-0.4842516184,0.1265019774,-0.2190159112,-0.3309614956,-0.9761965275,0.1265019774,0.3779219389,0,0.4459367096,-1.763347268,2.842449427,-0.4493609071,0.05817045271,0.2267696559,-1.763347268,2.842449427,1.505719543
1684.705933,0,0.001224547625,-0.0001070797443,0.002075105906,-0.0006745457649,-0.001361846924,0.0002312362194,-0.001361846924,0.002075105906,0.001253741328,26,26.00227547,26.00349617,26.00228882,26.00358391,26.00427628,26.00318336,26.00227547,26.00427628,0.0007845034124,0,1.1978935,0.3224771023,-1.146459222,-0.6595748067,0.5494737625,0.05276206881,-1.146459222,1.1978935,0.8457363844,0,-0.2972473502,-2.153937817,0.9812821746,-2.052373886,1.195602655,-0.4653348327,-2.153937817,1.195602655,1.431764007,2.083333254,-1.253035784,-0.8091018796,-0.6399012804,0.6067714691,0.9759876132,-0.2238559276,-1.253035784,0.9759876132,0.8607419729,0.25,-0.1005850285,-0.9766180515,-0.4841156602,0.1264554411,-0.2182722241,-0.3306270838,-0.9766180515,0.1264554411,0.3782407939,0,0.4467608929,-1.763286591,2.842306852,-0.4498656392,0.05839443952,0.2268619984,-1.763286591,2.842306852,1.50571835
1703.529419,0,0.001189380884,-0.0002982914448,0.001992970705,-0.0006894469261,-0.001377820969,0.000163358447,-0.001377820969,0.001992970705,0.001242242754,26,26.00246429,26.0037632,26.00244904,26.0036087,26.00425911,26.00330734,26.00244904,26.00425911,0.0007282725419,0,1.197775364,0.3224924207,-1.146064401,-0.6590021253,0.5483058691,0.05270141363,-1.146064401,1.197775364,0.8453598619,0,-0.2969348431,-2.154043436,0.9814938903,-2.052310705,1.195168972,-0.4653252065,-2.154043436,1.195168972,1.431724429,2.083333254,-1.252892256,-0.8092110753,-0.6402089596,0.6069471836,0.9766088724,-0.223751232,-1.252892256,0.9766088724,0.8609594107,0.25,-0.09935829788,-0.9770286083,-0.483980298,0.1264104396,-0.2175452262,-0.3303003907,-0.9770286083,0.1264104396,0.3785519004,0,0.4475630224,-1.76322484,2.842163801,-0.4503563046,0.05861224234,0.2269515693,-1.76322484,2.842163801,1.505715132
1722.352905,0,0.001154452562,-0.0004837810993,0.001915365458,-0.0006997585297,-0.001392126083,9.883046005e-05,-0.001392126083,0.001915365458,0.001234039664,26,26.00259781,26.00399971,26.00256729,26.00362396,26.00423241,26.00340652,26.00256729,26.00423241,0.0006985074142,0,1.197658062,0.3225070834,-1.145674229,-0.65844661,0.5471645594,0.05264178663,-1.145674229,1.197658062,0.8449912071,0,-0.2966304421,-2.154144049,0.9816985726,-2.052248001,1.194745183,-0.4653157294,-2.154144049,1.194745183,1.431684494,2.083333254,-1.252750158,-0.8093170524,-0.6405112147,0.6071176529,0.9772134423,-0.2236495018,-1.252750158,0.9772134423,0.8611705899,0.25,-0.0981643647,-0.9774287939,-0.48384583,0.1263668388,-0.2168347389,-0.3299813867,-0.9774287939,0.1263668388,0.3788554966,0,0.4483434558,-1.763162255,2.842018604,-0.4508339167,0.05882380158,0.2270379364,-1.763162255,2.842018604,1.50570941
1741.176514,0,0.001120507717,-0.0006654560566,0.00183942914,-0.0007059574127,-0.001397371292,3.823042061e-05,-0.001397371292,0.00183942914,0.001226831926,26,26.00268173,26.00419998,26.00265503,26.00363541,26.00427818,26.00348854,26.00265503,26.00427818,0.0007066730759,0,1.197540998,0.3225208521,-1.145289183,-0.6579076052,0.5459862351,0.05257026106,-1.145289183,1.197540998,0.844622612,0,-0.2963341773,-2.154239416,0.9818968177,-2.052186251,1.194277525,-0.4653171003,-2.154239416,1.194277525,1.431631923,2.083333254,-1.25260818,-0.8094195724,-0.6408084035,0.6072831154,0.9778449535,-0.2235415876,-1.25260818,0.9778449535,0.8613874912,0.25,-0.0970017761,-0.9778182507,-0.4837118387,0.1263246387,-0.2160723358,-0.3296559155,-0.9778182507,0.1263246387,0.3791556656,0,0.449103415,-1.763098121,2.841873169,-0.4512985349,0.05898519605,0.2271130532,-1.763098121,2.841873169,1.505702496
1760,0,0.001087218523,-0.0008399784565,0.001769214869,-0.0007091760635,-0.001399040222,-1.835226976e-05,-0.001399040222,0.001769214869,0.001222807332,26,26.00272179,26.00437737,26.00270462,26.00364304,26.00430679,26.00354958,26.00270462,26.00437737,0.0007302784361,0,1.197425246,0.3225340843,-1.144908786,-0.6573842764,0.5448287129,0.05249899626,-1.144908786,1.197425246,0.8442609906,0,-0.296045661,-2.154330969,0.982088387,-2.052125454,1.19381547,-0.4653196335,-2.154330969,1.19381547,1.431578517,2.083333254,-1.252467871,-0.8095195889,-0.6411006451,0.6074438095,0.9784629941,-0.2234362662,-1.252467871,0.9784629941,0.8615993261,0.25,-0.09586928785,-0.9781982899,-0.4835789204,0.1262839288,-0.2153211087,-0.3293367326,-0.9781982899,0.1262839288,0.3794492483,0,0.4498436451,-1.763033509,2.841725826,-0.4517510533,0.05913839489,0.2271846533,-1.763033509,2.841725826,1.505693436
1778.823486,0,0.001053124666,-0.001012116671,0.001700729132,-0.0007107257843,-0.001395642757,-7.292628288e-05,-0.001395642757,0.001700729132,0.001220843173,26,26.00271797,26.00452232,26.00273132,26.00364494,26.00432396,26.00358963,26.00271797,26.00452232,0.0007627181476,0,1.197310448,0.3225463033,-1.144532919,-0.6568763852,0.5436968803,0.05242885277,-1.144532919,1.197310448,0.8439067602,0,-0.2957645357,-2.154417753,0.9822738767,-2.052065134,1.193364024,-0.4653219283,-2.154417753,1.193364024,1.43152523,2.083333254,-1.252328634,-0.8096163869,-0.6413879991,0.6075999737,0.9790653586,-0.2233335078,-1.252328634,0.9790653586,0.8618052602,0.25,-0.09476600587,-0.9785686731,-0.4834464192,0.1262444109,-0.2145862877,-0.3290245831,-0.9785686731,0.1262444109,0.3797358871,0,0.4505647421,-1.762968183,2.841578245,-0.4521920085,0.05928714573,0.2272539884,-1.762968183,2.841578245,1.505682826
1797.647095,0,0.001020461321,-0.001177579165,0.00163641572,-0.0007077455521,-0.001388072968,-0.0001233041257,-0.001388072968,0.00163641572,0.001221271581,26,26.0026722,26.00464821,26.00272369,26.00363922,26.00431442,26.00359726,26.0026722,26.00464821,0.0008049146854,0,1.197196126,0.3225581646,-1.144162297,-0.656382978,0.542589426,0.05235968903,-1.144162297,1.197196126,0.8435596228,0,-0.2954904437,-2.154500484,0.9824532866,-2.052005768,1.192922235,-0.465324223,-2.154500484,1.192922235,1.431471944,2.083333254,-1.252189875,-0.8097108603,-0.6416708827,0.6077516079,0.9796519279,-0.2232336104,-1.252189875,0.9796519279,0.8620054126,0.25,-0.09369026124,-0.9789301157,-0.4833147526,0.1262060553,-0.213867411,-0.3287193179,-0.9789301157,0.1262060553,0.3800159395,0,0.4512676299,-1.762902141,2.841429949,-0.4526218176,0.05943212658,0.2273211479,-1.762902141,2.841429949,1.50567019
1816.470581,0,0.00111117959,-0.001339703798,0.001575827599,-0.0007029771805,-0.001376211643,-0.0001463770895,-0.001376211643,0.001575827599,0.001248500193,26,26.00262642,26.00474548,26.00269318,26.00362968,26.00429535,26.00359726,26.00262642,26.00474548,0.0008445941494,0,1.197079659,0.3225693107,-1.143795967,-0.6559032202,0.5415061712,0.05229120329,-1.143795967,1.197079659,0.8432183266,0,-0.2952440381,-2.154579401,0.9826268554,-2.051947117,1.192490339,-0.4653306603,-2.154579401,1.192490339,1.431418419,2.083333254,-1.252048254,-0.8098023534,-0.6419489384,0.607899189,0.9802238345,-0.2231352776,-1.252048254,0.9802238345,0.8621991277,0.25,-0.09262059629,-0.9792826176,-0.4831840396,0.1261688769,-0.2131643295,-0.3284165561,-0.9792826176,0.1261688769,0.380292058,0,0.4519904256,-1.762835503,2.84128046,-0.4530405402,0.05957297236,0.2273935378,-1.762835503,2.84128046,1.505656958
1835.294067,0,0.001264125109,-0.001497060061,0.001516968012,-0.0006959438324,-0.001362323761,-0.0001548469008,-0.001497060061,0.001516968012,0.001293117879,26,26.00256729,26.00481796,26.00263214,26.00361824,26.0042572,26.00357628,26.00256729,26.00481796,0.0008850590675,0,1.196962237,0.3225799203,-1.143434048,-0.6554371715,0.5404456854,0.05222333595,-1.143434048,1.196962237,0.8428832889,0,-0.2950153947,-2.154654264,0.9827949405,-2.051889181,1.192067623,-0.4653392434,-2.154654264,1.192067623,1.431364775,2.083333254,-1.25190568,-0.8098912239,-0.6422222257,0.6080425978,0.9807810783,-0.2230390608,-1.25190568,0.9807810783,0.8623868823,0.25,-0.0915658921,-0.9796267748,-0.4830539227,0.12613298,-0.2124760896,-0.3281179368,-0.9796267748,0.12613298,0.3805634379,0,0.4527163208,-1.762768269,2.841130733,-0.4534492493,0.05971030146,0.2274679691,-1.762768269,2.841130733,1.505642772
1854.117676,0,0.001413822174,-0.001650601625,0.001462042332,-0.0006865859032,-0.001345336437,-0.0001613318891,-0.001650601625,0.001462042332,0.001342545031,26,26.00246811,26.00487328,26.00254822,26.00360107,26.00420761,26.00354004,26.00246811,26.00487328,0.0009337709635,0,1.196846008,0.3225898743,-1.143076539,-0.6549834013,0.5394078493,0.05215675756,-1.143076539,1.196846008,0.8425545692,0,-0.2947922945,-2.154726028,0.9829577804,-2.051832199,1.191654086,-0.4653476775,-2.154726028,1.191654086,1.431311727,2.083333254,-1.251764178,-0.8099783063,-0.6424913406,0.6081821918,0.9813246131,-0.222945407,-1.251764178,0.9813246131,0.8625698686,0.25,-0.09053687751,-0.9799627066,-0.482924819,0.1260980368,-0.2118023634,-0.3278257251,-0.9799627066,0.1260980368,0.3808287084,0,0.4534241259,-1.762700677,2.84098053,-0.4538477063,0.05984383821,0.2275400162,-1.762700677,2.84098053,1.505627036
1872.941162,0,0.001561194658,-0.001801759005,0.001409679651,-0.0006753802299,-0.001324415207,-0.0001661360293,-0.001801759005,0.001561194658,0.001395927509,26,26.00234222,26.00491142,26.00243759,26.00358391,26.00414276,26.00348473,26.00234222,26.00491142,0.0009879384888,0,1.196730852,0.3225994706,-1.142723322,-0.6545423269,0.5383913517,0.05209119245,-1.142723322,1.196730852,0.8422321677,0,-0.2945746779,-2.154794693,0.9831151366,-2.051776171,1.191248894,-0.4653562903,-2.154794693,1.191248894,1.431258678,2.083333254,-1.251624107,-0.8100626469,-0.6427562833,0.6083180904,0.9818552136,-0.2228539437,-1.251624107,0.9818552136,0.8627480865,0.25,-0.08953253925,-0.9802908897,-0.482796371,0.1260643303,-0.2111426145,-0.3275396228,-0.9802908897,0.1260643303,0.3810881972,0,0.454115063,-1.762632847,2.840829372,-0.4542367458,0.0599739328,0.2276097536,-1.762632847,2.840829372,1.505609751
1891.764648,0,0.001705259085,-0.001946717501,0.001506477594,-0.000662446022,-0.001301527023,-0.0001397907763,-0.001946717501,0.001705259085,0.001483387547,26,26.00218964,26.00492477,26.00231934,26.00355911,26.00406647,26.00341225,26.00218964,26.00492477,0.001041781507,0,1.196616888,0.3226085305,-1.142329693,-0.6541128159,0.5373960137,0.05203577131,-1.142329693,1.196616888,0.8419031501,0,-0.2943622768,-2.154859304,0.9832856059,-2.051720619,1.190852404,-0.4653608203,-2.154859304,1.190852404,1.431209445,2.083333254,-1.251485467,-0.8101448417,-0.643066287,0.6084502339,0.982372582,-0.2227747887,-1.251485467,0.982372582,0.8629263639,0.25,-0.0885521695,-0.9806114435,-0.4828304648,0.126031369,-0.2104966342,-0.3272918761,-0.9806114435,0.126031369,0.381355077,0,0.4547894299,-1.76256454,2.840567827,-0.4546162486,0.06010066718,0.2276554406,-1.76256454,2.840567827,1.505552769
1910.588257,0,0.001846343279,-0.002089768648,0.002065807581,-0.0006472468376,-0.001274347305,-1.984238588e-05,-0.002089768648,0.002065807581,0.001678368193,26,26.00200844,26.00492668,26.00209045,26.00353622,26.00397682,26.00330734,26.00200844,26.00492668,0.001121678972,0,1.196504116,0.3226171732,-1.141904354,-0.6536946893,0.5364207029,0.05198859051,-1.141904354,1.196504116,0.8415699005,0,-0.2941550016,-2.15492177,0.983577311,-2.051666021,1.190463781,-0.4653403163,-2.15492177,1.190463781,1.43118608,2.083333254,-1.251348257,-0.8102249503,-0.6434492469,0.6085789204,0.9828777909,-0.2227131873,-1.251348257,0.9828777909,0.8631077409,0.25,-0.08759503067,-0.9809247255,-0.483299911,0.1259993613,-0.2098633796,-0.3271367252,-0.9809247255,0.1259993613,0.3816519976,0,0.455447942,-1.762496352,2.840039015,-0.4549869895,0.06022427231,0.2276455909,-1.762496352,2.840039015,1.50540185
1929.411743,0,0.001983225346,-0.002212792635,0.00245064497,-0.0006310939789,-0.001247704029,6.845593452e-05,-0.002212792635,0.00245064497,0.001831224072,26,26.00179863,26.00490761,26.00196838,26.00350571,26.00387383,26.00321007,26.00179863,26.00490761,0.001178435865,0,1.19639194,0.3226296902,-1.141411185,-0.6532877088,0.5354654789,0.05195764452,-1.141411185,1.19639194,0.8412221074,0,-0.2939525545,-2.154972553,0.9837750793,-2.0516119,1.190083385,-0.4653356671,-2.154972553,1.190083385,1.431143045,2.083333254,-1.251212358,-0.810307622,-0.6439040899,0.6087046266,0.9833707809,-0.2226697952,-1.251212358,0.9833707809,0.8632929325,0.25,-0.08666008711,-0.9812332392,-0.4836844802,0.125968501,-0.2092434764,-0.3269705772,-0.9812332392,0.125968501,0.3819375634,0,0.4560908973,-1.762422442,2.839543819,-0.4553492069,0.06034462154,0.2276415378,-1.762422442,2.839543819,1.505260348
1948.235352,0,0.002026110888,-0.00205591321,0.002391010523,-0.0006133317947,-0.001217246056,0.00010612607,-0.00205591321,0.002391010523,0.001780471066,26,26.0017643,26.00492096,26.00217438,26.00347519,26.00376129,26.00321579,26.0017643,26.00492096,0.001136998995,0,1.196258783,0.3227257729,-1.140796304,-0.6528909206,0.5345291495,0.05196529627,-1.140796304,1.196258783,0.8408436179,0,-0.2937721312,-2.154865742,0.9837993979,-2.051558971,1.189710498,-0.4653373659,-2.154865742,1.189710498,1.431029081,2.083333254,-1.251148105,-0.8104825616,-0.6445857882,0.6088268757,0.9838520288,-0.2227075398,-1.251148105,0.9838520288,0.8635259867,0.25,-0.08581225574,-0.9815888405,-0.4839045405,0.12593849,-0.2086355835,-0.3268005252,-0.9815888405,0.12593849,0.3822146952,0,0.4567115307,-1.7622509,2.839106321,-0.4557029605,0.06046209484,0.2276652157,-1.7622509,2.839106321,1.505111456
1967.058838,0,0.001954466105,-0.001900464296,0.002333462238,-0.0005941987038,-0.001183629036,0.0001219272599,-0.001900464296,0.002333462238,0.001706251176,26,26.00195694,26.00492096,26.00233078,26.00344276,26.00364113,26.00325966,26.00195694,26.00492096,0.001048700069,0,1.196098566,0.3228207231,-1.140189052,-0.6525043249,0.5336111784,0.05196740478,-1.140189052,1.196098566,0.8404636383,0,-0.2936175764,-2.154760122,0.9838209748,-2.051506281,1.189345002,-0.4653435647,-2.154760122,1.189345002,1.430915952,2.083333254,-1.251171589,-0.8106538653,-0.6452587247,0.6089460254,0.9843224883,-0.2227631062,-1.251171589,0.9843224883,0.8637751937,0.25,-0.08506599814,-0.9819375277,-0.4841201901,0.12590909,-0.2080397308,-0.3266508579,-0.9819375277,0.12590909,0.3824760318,0,0.4573086798,-1.762081981,2.838668346,-0.4560488462,0.06057655811,0.2276845425,-1.762081981,2.838668346,1.504961848
1985.882324,0,0.001885443926,-0.001746922731,0.002279669046,-0.0005737543106,-0.001148104668,0.0001392662525,-0.001746922731,0.002279669046,0.001634251559,26,26.00211906,26.00490379,26.00242615,26.00340843,26.00351715,26.00327492,26.00211906,26.00490379,0.0009783809073,0,1.195940495,0.3229125738,-1.139587998,-0.6521275043,0.5327113271,0.05196977779,-1.139587998,1.195940495,0.840089798,0,-0.2934667766,-2.154654741,0.9838386178,-2.051454782,1.188987136,-0.4653501511,-2.154654741,1.188987136,1.430804133,2.083333254,-1.251193285,-0.8108215928,-0.6459208131,0.6090623736,0.9847820401,-0.2228182256,-1.251193285,0.9847820401,0.8640187979,0.25,-0.08433668315,-0.9822784662,-0.4843310118,0.1258807778,-0.2074557096,-0.3265042007,-0.9822784662,0.1258807778,0.3827320337,0,0.4578924775,-1.76191473,2.83823061,-0.4563869238,0.06068823487,0.2277019322,-1.76191473,2.83823061,1.504811883
2004.705933,0,0.001817762852,-0.001596242189,0.002229183912,-0.0005522966385,-0.001110851765,0.0001575112401,-0.001596242189,0.002229183912,0.001564383856,26,26.00225258,26.00487709,26.00246048,26.00337029,26.00337982,26.0032692,26.00225258,26.00487709,0.0009268564754,0,1.195784569,0.3230031133,-1.138993025,-0.6517599821,0.5318287611,0.05197267607,-1.138993025,1.195784569,0.8397218585,0,-0.2933191359,-2.154550076,0.9838529229,-2.051403761,1.188635707,-0.4653569162,-2.154550076,1.188635707,1.430693269,2.083333254,-1.251212716,-0.8109858036,-0.6465718746,0.6091761589,0.9852312803,-0.2228726149,-1.251212716,0.9852312803,0.8642570972,0.25,-0.08362330496,-0.9826128483,-0.4845369458,0.1258530766,-0.206882596,-0.3263605237,-0.9826128483,0.1258530766,0.3829831183,0,0.458463192,-1.761749148,2.83779335,-0.4567174911,0.0607970655,0.2277173996,-1.761749148,2.83779335,1.504661441
2023.529419,0,0.001750975847,-0.00144842267,0.002214819193,-0.000529050827,-0.001041054726,0.0001894533634,-0.00144842267,0.002214819193,0.00150023296,26,26.0023632,26.00483513,26.00244141,26.00333023,26.00347519,26.00329018,26.0023632,26.00483513,0.0008946953458,0,1.195631027,0.323091805,-1.138404131,-0.6514011621,0.5308884382,0.05196118355,-1.138404131,1.195631027,0.8393511176,0,-0.2931749225,-2.154446363,0.9838706851,-2.051353455,1.188225746,-0.4653756618,-2.154446363,1.188225746,1.430569887,2.083333254,-1.251230717,-0.8111463189,-0.6472089291,0.6092865467,0.9857676029,-0.2229063511,-1.251230717,0.9857676029,0.8645169139,0.25,-0.08292596042,-0.982940197,-0.4847511053,0.1258262545,-0.2063563317,-0.3262294531,-0.982940197,0.1258262545,0.3832280338,0,0.4590211511,-1.761585474,2.837352514,-0.4570407271,0.06078741699,0.2277069539,-1.761585474,2.837352514,1.504512072
2042.352905,0,0.001686275005,-0.001301079988,0.002483218908,-0.0005065202713,-0.0009605884552,0.0002802610397,-0.001301079988,0.002483218908,0.001515867421,26,26.00244904,26.00478554,26.00230789,26.0032959,26.00363731,26.00329208,26.00230789,26.00478554,0.0008976599202,0,1.195480108,0.3231784701,-1.137825727,-0.6510514021,0.5299420357,0.05194471031,-1.137825727,1.195480108,0.8389850855,0,-0.2930338383,-2.15434289,0.9839500785,-2.05130434,1.187802911,-0.4653856158,-2.15434289,1.187802911,1.430456281,2.083333254,-1.251247168,-0.8113040328,-0.6477996111,0.6093947291,0.9863234758,-0.2229265422,-1.251247168,0.9863234758,0.8647766113,0.25,-0.08224371821,-0.9832611084,-0.4850756526,0.1258000135,-0.2058509439,-0.3261262774,-0.9832611084,0.1258000135,0.3834770918,0,0.4595670402,-1.761423826,2.836877346,-0.4573571682,0.06074085832,0.227680847,-1.761423826,2.836877346,1.504351139
2061.176514,0,0.001622229815,-0.001157075167,0.002751499414,-0.0004814863205,-0.0008782148361,0.0003713905753,-0.001157075167,0.002751499414,0.00153978169,26,26.00250816,26.0047245,26.0021286,26.00325203,26.00378418,26.00327682,26.0021286,26.0047245,0.000923369138,0,1.195330739,0.3232632279,-1.137252688,-0.6507099271,0.5290132165,0.05192892626,-1.137252688,1.195330739,0.8386242986,0,-0.2928958535,-2.154240608,0.9840250611,-2.051255465,1.187387943,-0.4653957784,-2.154240608,1.187387943,1.430343866,2.083333254,-1.251261234,-0.81145823,-0.6483809352,0.609500289,0.9868670106,-0.2229466438,-1.251261234,0.9868670106,0.8650303483,0.25,-0.08157621324,-0.9835757017,-0.4853939414,0.1257747859,-0.2053546757,-0.326025188,-0.9835757017,0.1257747859,0.3837215304,0,0.4601011276,-1.761263847,2.836402893,-0.4576666355,0.06069470197,0.2276536524,-1.761263847,2.836402893,1.504189849
2080,0,0.001560896635,-0.001014024019,0.003017425537,-0.0004566907883,-0.0007973313332,0.0004620552063,-0.001014024019,0.003017425537,0.00157138973,26,26.00255394,26.00465584,26.0018959,26.00321007,26.00391769,26.00324631,26.0018959,26.00465584,0.0009738388471,0,1.195184112,0.3233464956,-1.136685252,-0.6503764391,0.5281014442,0.05191407353,-1.136685252,1.195184112,0.8382692337,0,-0.292760998,-2.154138803,0.9840957522,-2.051207304,1.186980486,-0.4654061794,-2.154138803,1.186980486,1.430232644,2.083333254,-1.251274943,-0.8116096854,-0.6489531398,0.609603405,0.9873992801,-0.2229669988,-1.251274943,0.9873992801,0.8652793765,0.25,-0.08092323691,-0.9838842154,-0.4857061505,0.1257499754,-0.2048674226,-0.3259262145,-0.9838842154,0.1257499754,0.3839613199,0,0.4606236815,-1.761106014,2.835929394,-0.4579697847,0.06064912677,0.2276252955,-1.761106014,2.835929394,1.504028678
2098.823486,0,0.001501590014,-0.0008738338947,0.003282696009,-0.0004308819771,-0.0007326602936,0.0005493819481,-0.0008738338947,0.003282696009,0.001612935099,26,26.00257301,26.00457191,26.00161743,26.0031662,26.00396919,26.00317955,26.00161743,26.00457191,0.001036387286,0,1.195038915,0.3234280944,-1.1361233,-0.6500509977,0.527268827,0.05191229656,-1.1361233,1.195038915,0.837926507,0,-0.2926289737,-2.154037714,0.9841626287,-2.051159859,1.186588764,-0.4654150605,-2.154037714,1.186588764,1.430124521,2.083333254,-1.251286387,-0.8117579818,-0.6495164037,0.6097042561,0.9878894687,-0.2229933739,-1.251286387,0.9878894687,0.8655142784,0.25,-0.08028374612,-0.9841867685,-0.4860124588,0.125725925,-0.2044511586,-0.3258416355,-0.9841867685,0.125725925,0.3841927946,0,0.4611354172,-1.760949492,2.835457563,-0.4582666755,0.06062553078,0.2276004851,-1.760949492,2.835457563,1.503867149
2117.646973,0,0.001441508532,-0.0007350742817,0.003548115492,-0.0004044175148,-0.0006811618805,0.0006337940576,-0.0007350742817,0.003548115492,0.00166291697,26,26.00258064,26.00448418,26.001297,26.00312424,26.0039463,26.003088,26.001297,26.00448418,0.001109271077,0,1.19489646,0.3235080838,-1.135566473,-0.6497331262,0.5265111923,0.05192321539,-1.135566473,1.19489646,0.8375957608,0,-0.2924996912,-2.153937578,0.9842255712,-2.051113367,1.186211705,-0.4654227197,-2.153937578,1.186211705,1.430019379,2.083333254,-1.251296878,-0.8119035363,-0.6500707269,0.6098024845,0.9883393049,-0.2230258733,-1.251296878,0.9883393049,0.8657360077,0.25,-0.07965791225,-0.9844835997,-0.486313045,0.1257024556,-0.204101935,-0.3257707953,-0.9844835997,0.1257024556,0.3844162524,0,0.461636126,-1.760795355,2.83498621,-0.4585573673,0.0606225729,0.2275784314,-1.760795355,2.83498621,1.503705025
2136.470703,0,0.001382857561,-0.0005986988544,0.003404289484,-0.0003770589828,-0.0006321668625,0.0006358444807,-0.0006321668625,0.003404289484,0.001573546324,26,26.00256157,26.00438881,26.00154495,26.00307846,26.00392151,26.00310135,26.00154495,26.00438881,0.00100443745,0,1.194755793,0.3235862851,-1.134983301,-0.6494221091,0.5257664919,0.05194061995,-1.134983301,1.194755793,0.8372606039,0,-0.2923731506,-2.153837919,0.9841647744,-2.051067352,1.185840964,-0.4654545784,-2.153837919,1.185840964,1.429890633,2.083333254,-1.251306057,-0.8120461702,-0.6509392858,0.6098986864,0.9887804389,-0.223122403,-1.251306057,0.9887804389,0.8659853339,0.25,-0.07904492319,-0.9847744703,-0.4863176346,0.1256795973,-0.2037582844,-0.3256431222,-0.9847744703,0.1256795973,0.3846113086,0,0.4621266425,-1.760642529,2.834527493,-0.4588419795,0.0606193617,0.2275578082,-1.760642529,2.834527493,1.503546834
2155.294189,0,0.001328080893,-0.000464707613,0.003227174282,-0.0003488063812,-0.0005795359612,0.0006324410206,-0.0005795359612,0.003227174282,0.001473229378,26,26.00253296,26.00428581,26.00180054,26.00303268,26.00388718,26.00310898,26.00180054,26.00428581,0.0008989069029,0,1.194617271,0.3236631155,-1.134402275,-0.6491183639,0.5250343084,0.05195881054,-1.134402275,1.194617271,0.8369293809,0,-0.2922491133,-2.153739214,0.9840903878,-2.051022053,1.185476661,-0.4654887319,-2.153739214,1.185476661,1.429761171,2.083333254,-1.251314044,-0.8121862411,-0.6518261433,0.6099928617,0.9892129302,-0.2232241631,-1.251314044,0.9892129302,0.8662331104,0.25,-0.07844446599,-0.9850600958,-0.4862928987,0.1256571859,-0.2034204155,-0.325512141,-0.9850600958,0.1256571859,0.3848003447,0,0.4626068771,-1.76049161,2.834070206,-0.4591208696,0.06061588228,0.2275361121,-1.76049161,2.834070206,1.503389001
2174.117676,0,0.001273185015,-0.0003307163715,0.003054529428,-0.000321149826,-0.0005278587341,0.0006295979256,-0.0005278587341,0.003054529428,0.001375523745,26,26.00248528,26.00417328,26.00199509,26.002985,26.00384521,26.00309372,26.00199509,26.00417328,0.0008147652261,0,1.194480538,0.3237384558,-1.133826613,-0.6488213539,0.524314642,0.05197713524,-1.133826613,1.194480538,0.8366026878,0,-0.2921278775,-2.153641224,0.9840138555,-2.050976992,1.185119033,-0.4655226767,-2.153641224,1.185119033,1.429632783,2.083333254,-1.251320362,-0.8123233914,-0.6526996493,0.6100847721,0.9896366596,-0.2233243883,-1.251320362,0.9896366596,0.8664761186,0.25,-0.07785625756,-0.9853402376,-0.4862667322,0.125635609,-0.2030880004,-0.3253831267,-0.9853402376,0.125635609,0.3849858344,0,0.4630776644,-1.76034236,2.833613396,-0.4593941569,0.06061214954,0.227513358,-1.76034236,2.833613396,1.503230929
2192.941162,0,0.001219600439,-0.0001991093159,0.002886861563,-0.0002925992012,-0.0005540251732,0.000612145639,-0.0005540251732,0.002886861563,0.001294603106,26,26.00242233,26.00405693,26.00213623,26.00293922,26.00384331,26.00307846,26.00213623,26.00405693,0.000758957467,0,1.194345832,0.3238124847,-1.133255839,-0.6485310197,0.5236177444,0.0519978404,-1.133255839,1.194345832,0.8362815976,0,-0.2920089662,-2.153543949,0.9839352965,-2.050932884,1.184751987,-0.4655596614,-2.153543949,1.184751987,1.429502249,2.083333254,-1.251325727,-0.8124580979,-0.6535605192,0.6101747751,0.9900533557,-0.2234232426,-1.251325727,0.9900533557,0.8667150736,0.25,-0.0772800073,-0.9856154919,-0.4862394929,0.1256145388,-0.2028213292,-0.325268358,-0.9856154919,0.1256145388,0.3851641119,0,0.4635387361,-1.760194898,2.833157063,-0.4596620798,0.06058353186,0.2274844646,-1.760194898,2.833157063,1.503073335
2211.764648,0,0.001167327166,-7.084012032e-05,0.002724796534,-0.0002635121346,-0.0006859302521,0.0005743682268,-0.0006859302521,0.002724796534,0.001239567064,26,26.00234795,26.00393486,26.0022316,26.00289154,26.00389671,26.00306129,26.0022316,26.00393486,0.0007330921362,0,1.194212794,0.3238850236,-1.132690787,-0.6482470632,0.5229471922,0.05202144384,-1.132690787,1.194212794,0.8359666467,0,-0.2918924391,-2.153447628,0.9838549495,-2.05088973,1.184370399,-0.465600878,-2.153447628,1.184370399,1.429368496,2.083333254,-1.251330614,-0.8125904202,-0.6544088721,0.610262692,0.990463078,-0.2235208452,-1.251330614,0.990463078,0.8669500947,0.25,-0.07671491802,-0.9858856201,-0.4862110615,0.1255937815,-0.2026397437,-0.3251715004,-0.9858856201,0.1255937815,0.3853338957,0,0.4639905691,-1.760049105,2.832701683,-0.4599248767,0.06052223593,0.2274481058,-1.760049105,2.832701683,1.502916574
2230.588135,0,0.001116454601,5.695223808e-05,0.002567321062,-0.0002343058586,-0.0008124709129,0.0005387902493,-0.0008124709129,0.002567321062,0.001192005584,26,26.00226021,26.00379372,26.00227356,26.00284004,26.00394058,26.00302124,26.00226021,26.00394058,0.0007229022449,0,1.194082022,0.3239560127,-1.132130027,-0.6479692459,0.5222872496,0.05204520375,-1.132130027,1.194082022,0.8356557488,0,-0.2917782962,-2.153351784,0.9837730527,-2.050846577,1.183995128,-0.4656416774,-2.153351784,1.183995128,1.429235697,2.083333254,-1.25133431,-0.81272012,-0.6552445889,0.6103488207,0.9908649325,-0.2236170322,-1.25133431,0.9908649325,0.8671808243,0.25,-0.07616122067,-0.9861506224,-0.4861819744,0.1255738884,-0.2024608552,-0.3250761628,-0.9861506224,0.1255738884,0.3855004907,0,0.46443367,-1.759904742,2.832246304,-0.4601826072,0.06046172231,0.2274108827,-1.759904742,2.832246304,1.502759337
2249.411865,0,0.001067191362,0.0001828372478,0.002420812845,-0.0002044439316,-0.0009348392487,0.000506311655,-0.0009348392487,0.002420812845,0.001154697035,26,26.00216103,26.00366402,26.00227737,26.00279427,26.00397491,26.00297165,26.00216103,26.00397491,0.0007289042114,0,1.193952799,0.3240258098,-1.131566048,-0.6476975083,0.5216374993,0.05207052082,-1.131566048,1.193952799,0.8353465199,0,-0.2916663289,-2.15325737,0.9836819768,-2.050804377,1.183625698,-0.4656840861,-2.15325737,1.183625698,1.429103017,2.083333254,-1.251336932,-0.8128479123,-0.6560681462,0.6104333401,0.9912595153,-0.2237120122,-1.251336932,0.9912595153,0.8674076796,0.25,-0.07561837137,-0.9864110947,-0.4861434698,0.1255542487,-0.2022842914,-0.3249806166,-0.9864110947,0.1255542487,0.38566342,0,0.4648678899,-1.759762526,2.831795454,-0.4604352713,0.06040195376,0.2273734808,-1.759762526,2.831795454,1.50260365
2268.235352,0,0.001291483641,0.0003087222576,0.00234824419,-0.0001749992371,-0.001054823399,0.0005437255022,-0.001054823399,0.00234824419,0.001178353094,26,26.00213432,26.00351906,26.00233841,26.00274277,26.00400162,26.00294876,26.00213432,26.00400162,0.0007088041748,0,1.19385922,0.3240942955,-1.130884767,-0.6474314332,0.5209980011,0.05212706327,-1.130884767,1.19385922,0.835015893,0,-0.2915587425,-2.153162956,0.9834604859,-2.05076313,1.183262467,-0.4657524228,-2.153162956,1.183262467,1.428945422,2.083333254,-1.251307011,-0.8129729629,-0.6569026113,0.6105158329,0.9916467071,-0.223803997,-1.251307011,0.9916467071,0.8676251769,0.25,-0.07507624477,-0.9866665602,-0.4860599637,0.1255350709,-0.2021100074,-0.3248755336,-0.9866665602,0.1255350709,0.3858208358,0,0.4652711153,-1.759621263,2.831357241,-0.4606832266,0.06034295261,0.227333352,-1.759621263,2.831357241,1.502451062
2287.058838,0,0.001576453447,0.0004312694073,0.002328068018,-0.0001446604729,-0.001172065735,0.0006038129213,-0.001172065735,0.002328068018,0.001237967168,26,26.00211143,26.00337029,26.00240707,26.00269318,26.00402832,26.00292397,26.00211143,26.00402832,0.0006927404902,0,1.193774462,0.3241615891,-1.130133867,-0.6471708417,0.5203686953,0.05219999701,-1.130133867,1.193774462,0.8346700072,0,-0.2914537191,-2.153069496,0.9831390977,-2.050721884,1.182905078,-0.4658402503,-2.153069496,1.182905078,1.428769112,2.083333254,-1.251269579,-0.8130956292,-0.6577646136,0.6105966568,0.9920271635,-0.2239011973,-1.251269579,0.9920271635,0.8678412437,0.25,-0.0745421201,-0.986918211,-0.4860216379,0.125516504,-0.2019385248,-0.324780792,-0.986918211,0.125516504,0.3859797418,0,0.4656612277,-1.759482145,2.83089304,-0.4609265327,0.06028459221,0.2272860557,-1.759482145,2.83089304,1.502289295
2305.882324,0,0.001854836941,0.0005519092083,0.002310961485,-0.0001146793365,-0.001283168793,0.0006639718777,-0.001283168793,0.002310961485,0.001306977123,26,26.00207329,26.0032196,26.00242233,26.00264359,26.00403786,26.0028801,26.00207329,26.00403786,0.0006887816126,0,1.193690658,0.3242275119,-1.12939024,-0.6469160318,0.519748807,0.0522721298,-1.12939024,1.193690658,0.8343285322,0,-0.2913505435,-2.15297699,0.9828194976,-2.050681353,1.182553291,-0.4659272134,-2.15297699,1.182553291,1.428594708,2.083333254,-1.251231432,-0.8132166862,-0.6586142182,0.610675931,0.9924002886,-0.2239971906,-1.251231432,0.9924002886,0.8680534363,0.25,-0.07401841879,-0.9871649742,-0.4859825373,0.1254981905,-0.2017692775,-0.3246874213,-0.9871649742,0.1254981905,0.386135608,0,0.4660436213,-1.75934422,2.8304286,-0.461165309,0.06022702903,0.2272379398,-1.75934422,2.8304286,1.502127171
2324.705811,0,0.002129584551,0.000671595335,0.002296358347,-8.374452591e-05,-0.001392364502,0.000724285841,-0.001392364502,0.002296358347,0.001384353614,26,26.00202751,26.0030632,26.002388,26.00259781,26.00404739,26.00282288,26.00202751,26.00404739,0.0006970763206,0,1.193607569,0.3242924213,-1.128653765,-0.6466661692,0.5191383362,0.05234367773,-1.128653765,1.193607569,0.8339911699,0,-0.2912493646,-2.152885437,0.9825014472,-2.050641775,1.182206869,-0.4660136104,-2.152885437,1.182206869,1.428422332,2.083333254,-1.251193762,-0.8133354783,-0.6594516039,0.6107534766,0.9927671552,-0.2240920514,-1.251193762,0.9927671552,0.868262291,0.25,-0.07350377738,-0.9874075651,-0.4859423637,0.1254804879,-0.2016022354,-0.3245950639,-0.9874075651,0.1254804879,0.3862888515,0,0.4664192498,-1.759208083,2.829964638,-0.4613996744,0.06017012149,0.2271892577,-1.759208083,2.829964638,1.501965046
2343.529297,0,0.002400785685,0.001157015562,0.002285480499,-5.328655243e-05,-0.001497983932,0.0008584022289,-0.001497983932,0.002400785685,0.001475696568,26,26.00196457,26.00264931,26.00230026,26.0025444,26.0040493,26.00270081,26.00196457,26.0040493,0.0007138673682,0,1.193525314,0.3244824409,-1.127924442,-0.6464214325,0.5185374022,0.05243985727,-1.127924442,1.193525314,0.833666265,0,-0.2911500335,-2.152746677,0.9821848273,-2.050602436,1.18186605,-0.4660896361,-2.152746677,1.18186605,1.428240418,2.083333254,-1.251155615,-0.8133662939,-0.6602768898,0.6108294725,0.993127048,-0.2241684496,-1.251155615,0.993127048,0.8684557676,0.25,-0.07299891859,-0.9877134562,-0.4859015942,0.1254632473,-0.2014375329,-0.3245176375,-0.9877134562,0.1254632473,0.3864625692,0,0.4667878747,-1.759100437,2.829500675,-0.4616296887,0.06011395156,0.2271344662,-1.759100437,2.829500675,1.501809835
2362.353027,0,0.002665549517,0.002043932676,0.002276569605,-0.0001392364502,-0.001601219177,0.001049119281,-0.001601219177,0.002665549517,0.00164594152,26,26.001894,26.00195503,26.00216293,26.00255203,26.00404739,26.00252151,26.001894,26.00404739,0.0007965550176,0,1.193444014,0.3248106837,-1.127201676,-0.6462239623,0.5179454088,0.05255490541,-1.127201676,1.193444014,0.8333615661,0,-0.2910525501,-2.152557373,0.9818698764,-2.050547838,1.181530356,-0.4661515355,-2.152557373,1.181530356,1.428044796,2.083333254,-1.251117349,-0.8133019209,-0.661090672,0.6109251976,0.9934808612,-0.2242207527,-1.251117349,0.9934808612,0.8686374426,0.25,-0.07250313461,-0.988089323,-0.4858599901,0.1254524291,-0.2012752146,-0.3244550526,-0.988089323,0.1254524291,0.3866605163,0,0.4671495855,-1.759024382,2.829036951,-0.4618966579,0.06005830318,0.2270647734,-1.759024382,2.829036951,1.501666307
2381.176514,0,0.002928286791,0.002919405699,0.002270102501,-0.0003759860992,-0.001700878143,0.00120818615,-0.001700878143,0.002928286791,0.001896678237,26,26.00181007,26.00126457,26.00197983,26.00263023,26.00403595,26.00234413,26.00126457,26.00403595,0.0009515762213,0,1.193363309,0.3251333833,-1.126486182,-0.6460855603,0.5173621178,0.0526574254,-1.126486182,1.193363309,0.8330696225,0,-0.2909567654,-2.152370214,0.9815565944,-2.050473928,1.181199789,-0.4662088752,-2.152370214,1.181199789,1.427846551,2.083333254,-1.251079202,-0.8132381439,-0.6618925929,0.6110469699,0.9938285947,-0.2242668569,-1.251079202,0.9938285947,0.8688213229,0.25,-0.07201594859,-0.9884589911,-0.4858174324,0.1254499555,-0.2011145651,-0.3243913949,-0.9884589911,0.1254499555,0.3868570626,0,0.4675049186,-1.758948922,2.828573704,-0.4622123837,0.0600033775,0.2269841433,-1.758948922,2.828573704,1.501527429
2400,0,0.003186732531,0.003780096769,0.002267509699,-0.0006078481674,-0.001907348633,0.001343828393,-0.001907348633,0.003780096769,0.002216487424,26,26.00171852,26.00057793,26.00174332,26.00270844,26.00405693,26.00216103,26.00057793,26.00405693,0.001163667184,0,1.193283796,0.3254512548,-1.125777006,-0.6459498405,0.5168295503,0.05276755244,-1.125777006,1.193283796,0.8327857256,0,-0.2908627391,-2.152185202,0.9812446237,-2.050400972,1.180833936,-0.4662740827,-2.152185202,1.180833936,1.427641392,2.083333254,-1.251040816,-0.8131750226,-0.6626836061,0.6111658216,0.9941518307,-0.2243164033,-1.251040816,0.9941518307,0.8689969182,0.25,-0.0715379864,-0.988822937,-0.4857740402,0.1254475713,-0.2010913938,-0.3243557811,-0.988822937,0.1254475713,0.3870417178,0,0.4678537548,-1.758873701,2.828110933,-0.4625221491,0.05993000418,0.2268997729,-1.758873701,2.828110933,1.501388431


==> data/results/lp/qpnn/lp_qpnn_predictions.csv.provenance.json <==
{
  "file": "lp_qpnn_predictions.csv",
  "provenance": {
    "git_commit": "978be353878e6a037b981062c4a72314e155199a",
    "reproducible": true,
    "suite": "paper",
    "uv_lock_sha256": "84ce4f62697fafc3ee275bbee071f2fa5c1713297a5ef614cac763921ffe4311",
    "pyoptinn_commit": "d4c00ec1be578aaec29364b018eec18978b87579",
    "python": "3.13.5",
    "torch": "2.14.0+cu130",
    "cuda": "13.0",
    "device": "NVIDIA GeForce RTX 4090",
    "host": "SIMU",
    "argv": [
      "evaluate_lp.py",
      "--method",
      "qpnn"
    ],
    "started_at": "2026-10-07T08:49:28+00:00"
  }
}

==> data/results/lp_mseonly/optinn/lp_mseonly_optinn_predictions.csv <==
p,x1_truth,x1_seed3,x1_seed4,x1_seed5,x1_seed6,x1_seed7,x1_mean,x1_min,x1_max,x1_std,x2_truth,x2_seed3,x2_seed4,x2_seed5,x2_seed6,x2_seed7,x2_mean,x2_min,x2_max,x2_std,mu1_truth,mu1_seed3,mu1_seed4,mu1_seed5,mu1_seed6,mu1_seed7,mu1_mean,mu1_min,mu1_max,mu1_std,mu2_truth,mu2_seed3,mu2_seed4,mu2_seed5,mu2_seed6,mu2_seed7,mu2_mean,mu2_min,mu2_max,mu2_std,mu3_truth,mu3_seed3,mu3_seed4,mu3_seed5,mu3_seed6,mu3_seed7,mu3_mean,mu3_min,mu3_max,mu3_std,mu4_truth,mu4_seed3,mu4_seed4,mu4_seed5,mu4_seed6,mu4_seed7,mu4_mean,mu4_min,mu4_max,mu4_std,mu5_truth,mu5_seed3,mu5_seed4,mu5_seed5,mu5_seed6,mu5_seed7,mu5_mean,mu5_min,mu5_max,mu5_std
-2400,0,21.82699394,22.45334053,22.50941086,22.16662788,22.09359741,22.20999527,21.82699394,22.50941086,0.2493935823,0,-0.1226369143,0.003316342831,-0.003462821245,-0.0301412046,-0.1069642305,-0.05197776482,-0.1226369143,0.003316342831,0.05273367092,0,5.59385262e-05,3.725388297e-06,3.085909702e-05,3.425388422e-05,1.924868775e-05,2.880511784e-05,3.725388297e-06,5.59385262e-05,1.72652708e-05,2.5,2.517020941,2.50033021,2.501478195,2.498378277,2.514960766,2.506433964,2.498378277,2.517020941,0.007893034257,0,7.556825585e-05,2.046357395e-06,3.224520015e-06,1.37775678e-05,1.85399324e-06,1.929413884e-05,1.85399324e-06,7.556825585e-05,2.848538679e-05,0,8.659627383e-06,2.882762085e-10,7.534747226e-08,5.514338227e-06,3.588849751e-08,2.857098025e-06,2.882762085e-10,8.659627383e-06,3.594133887e-06,0.5,0.477491051,0.4810846746,0.5058615804,0.4954800606,0.5299888849,0.4979812503,0.477491051,0.5299888849,0.01896410622
-2381.176514,0.470588237,21.83511734,22.45320702,22.50924873,22.17192078,22.09919357,22.21373558,21.83511734,22.50924873,0.2461279035,0,-0.1214689612,0.003256201744,-0.003362447023,-0.02967485785,-0.1055340767,-0.0513568297,-0.1214689612,0.003256201744,0.05216711015,0,5.679665264e-05,3.72500449e-06,3.085015123e-05,3.444620597e-05,1.944156975e-05,2.905191468e-05,3.72500449e-06,5.679665264e-05,1.752662865e-05,2.5,2.516844511,2.500341177,2.501437664,2.498413801,2.514778376,2.506363153,2.498413801,2.516844511,0.007802457083,0,7.59684699e-05,2.046218924e-06,3.224965894e-06,1.387002158e-05,1.856426024e-06,1.939321919e-05,1.856426024e-06,7.59684699e-05,2.863960435e-05,0,8.650481504e-06,2.882871997e-10,7.537924063e-08,5.485223028e-06,3.584252894e-08,2.849442808e-06,2.882871997e-10,8.650481504e-06,3.586888624e-06,0.5,0.4779362977,0.4810914099,0.5057175159,0.4955499172,0.5295761824,0.4979743063,0.4779362977,0.5295761824,0.01871399209
-2362.353027,0.9411764741,21.84338379,22.4530735,22.5090847,22.17726707,22.10486794,22.21753502,21.84338379,22.5090847,0.2428102642,0,-0.1202773452,0.003195106983,-0.003260880709,-0.02920335531,-0.1040807366,-0.05072544143,-0.1202773452,0.003195106983,0.05159023777,0,5.768609117e-05,3.724624548e-06,3.084114724e-05,3.464175825e-05,1.963954855e-05,2.93066314e-05,3.724624548e-06,5.768609117e-05,1.779945887e-05,2.5,2.516662598,2.500352621,2.501396656,2.498448849,2.514592409,2.506290674,2.498448849,2.516662598,0.007709756494,0,7.637984527e-05,2.046070676e-06,3.225418141e-06,1.396409516e-05,1.858908036e-06,1.949486796e-05,1.858908036e-06,7.637984527e-05,2.87981693e-05,0,8.641246495e-06,2.882976635e-10,7.541159164e-08,5.455965493e-06,3.579620866e-08,2.841741662e-06,2.882976635e-10,8.641246495e-06,3.579614258e-06,0.5,0.4783907831,0.481098175,0.5055718422,0.4956204891,0.5291569829,0.4979676604,0.4783907831,0.5291569829,0.01846044697
-2343.529297,1.411764741,21.85180283,22.45293427,22.50897408,22.18266869,22.11063004,22.22140121,21.85180283,22.50897408,0.2394490093,0,-0.1190617085,0.003134489059,-0.003130704165,-0.02872660756,-0.1026052237,-0.05007795244,-0.1190617085,0.003134489059,0.05100854859,0,5.860790043e-05,3.724240742e-06,3.083311822e-05,3.484047556e-05,1.98426078e-05,2.956967001e-05,3.724240742e-06,5.860790043e-05,1.808423985e-05,2.5,2.516476154,2.500363827,2.501364946,2.498484612,2.514403105,2.506218433,2.498484612,2.516476154,0.007613861468,0,7.680238195e-05,2.04593016e-06,3.225722594e-06,1.405985131e-05,1.861430633e-06,1.959906331e-05,1.861430633e-06,7.680238195e-05,2.896109254e-05,0,8.631905985e-06,2.883102923e-10,7.544123548e-08,5.426553344e-06,3.57491956e-08,2.833987764e-06,2.883102923e-10,8.631905985e-06,3.572305104e-06,0.5,0.4788546562,0.4811044931,0.5054160953,0.4956917763,0.528731823,0.4979597628,0.4788546562,0.528731823,0.01820310764
-2324.705811,1.882352948,21.86045074,22.45279694,22.50889015,22.18812943,22.11647606,22.22534943,21.86045074,22.50889015,0.2360158861,0,-0.1176307201,0.003073275089,-0.003012537956,-0.02824431658,-0.1011052132,-0.04938390106,-0.1176307201,0.003073275089,0.05036201701,0,5.954143126e-05,3.723850341e-06,3.082700277e-05,3.504280903e-05,2.005128226e-05,2.983727609e-05,3.723850341e-06,5.954143126e-05,1.837438685e-05,2.5,2.516324997,2.500374794,2.501340866,2.498519659,2.514209747,2.50615406,2.498519659,2.516324997,0.007525860798,0,7.723918679e-05,2.045783731e-06,3.22589176e-06,1.415733277e-05,1.864010073e-06,1.970644007e-05,1.864010073e-06,7.723918679e-05,2.912960372e-05,0,8.622674613e-06,2.883223937e-10,7.546713476e-08,5.396990673e-06,3.570183793e-08,2.826224545e-06,2.883223937e-10,8.622674613e-06,3.565032102e-06,0.5,0.479147017,0.4811104536,0.5052781105,0.4957639575,0.5282999873,0.4979199469,0.479147017,0.5282999873,0.01798176765
-2305.882324,2.352941275,21.86927032,22.45265961,22.50881386,22.19364738,22.12241364,22.22936058,21.86927032,22.50881386,0.2325229794,0,-0.1161304712,0.003010809422,-0.002905637026,-0.02775678039,-0.09958207607,-0.04867283255,-0.1161304712,0.003010809422,0.04969024286,0,6.050546654e-05,3.723452664e-06,3.082209514e-05,3.524846761e-05,2.026546099e-05,3.011298759e-05,3.723452664e-06,6.050546654e-05,1.867597348e-05,2.5,2.516177177,2.500386477,2.501320601,2.498555422,2.514013052,2.506090641,2.498555422,2.516177177,0.007437380031,0,7.768914656e-05,2.045633437e-06,3.225981118e-06,1.425660321e-05,1.866635671e-06,1.981679998e-05,1.866635671e-06,7.768914656e-05,2.930325172e-05,0,8.61342869e-06,2.883333849e-10,7.549046188e-08,5.367266567e-06,3.565379458e-08,2.818425628e-06,2.883333849e-10,8.61342869e-06,3.557753644e-06,0.5,0.4794082642,0.4811166823,0.5051528215,0.495837003,0.527861774,0.497875303,0.4794082642,0.527861774,0.01776619442
-2287.058838,2.823529482,21.87825966,22.45251846,22.50873756,22.19922066,22.12843704,22.23343468,21.87825966,22.50873756,0.2289689183,0,-0.1145995259,0.002948641777,-0.002797007561,-0.02726364136,-0.09803402424,-0.04794911295,-0.1145995259,0.002948641777,0.04900603741,0,6.150575064e-05,3.723065674e-06,3.081703835e-05,3.545770232e-05,2.048546048e-05,3.039780495e-05,3.723065674e-06,6.150575064e-05,1.899093877e-05,2.5,2.516025066,2.500397682,2.501300097,2.498591185,2.51381278,2.506025553,2.498591185,2.516025066,0.00734716095,0,7.815148274e-05,2.04548337e-06,3.226076387e-06,1.435761169e-05,1.869311404e-06,1.992999387e-05,1.869311404e-06,7.815148274e-05,2.948171823e-05,0,8.604044524e-06,2.883454864e-10,7.551422243e-08,5.337396487e-06,3.560527162e-08,2.81056964e-06,2.883454864e-10,8.604044524e-06,3.550432211e-06,0.5,0.4796750844,0.4811225832,0.505025804,0.4959107041,0.5274167657,0.4978301525,0.4796750844,0.5274167657,0.01754752733
-2268.235352,3.294117689,21.88741302,22.45237923,22.50866127,22.20485306,22.13455963,22.23757172,21.88741302,22.50866127,0.2253552377,0,-0.1130357981,0.002885818481,-0.002687245607,-0.02676483989,-0.09646093845,-0.04721260071,-0.1130357981,0.002885818481,0.04830851033,0,6.254457548e-05,3.722657311e-06,3.081195973e-05,3.567062595e-05,2.071156086e-05,3.069227751e-05,3.722657311e-06,6.254457548e-05,1.932015584e-05,2.5,2.515867472,2.500409842,2.501279354,2.498626471,2.513608932,2.505958319,2.498626471,2.515867472,0.007254757453,0,7.862759958e-05,2.045333076e-06,3.226162562e-06,1.446057558e-05,1.872037387e-06,2.004634007e-05,1.872037387e-06,7.862759958e-05,2.966555076e-05,0,8.594589417e-06,2.883565053e-10,7.553799009e-08,5.307357696e-06,3.555607009e-08,2.802665676e-06,2.883565053e-10,8.594589417e-06,3.54308645e-06,0.5,0.4799478054,0.4811282754,0.5048975945,0.4959853292,0.5269647837,0.497784704,0.4799478054,0.5269647837,0.01732570119
-2249.411865,3.764705896,21.89674759,22.45223618,22.50858498,22.21054649,22.14077377,22.24177933,21.89674759,22.50858498,0.2216762751,0,-0.1114385128,0.002822935581,-0.002575546503,-0.02626019716,-0.09486156702,-0.04646257684,-0.1114385128,0.002822935581,0.04759748653,0,6.362406566e-05,3.722259635e-06,3.080681563e-05,3.588736217e-05,2.094405136e-05,3.099691094e-05,3.722259635e-06,6.362406566e-05,1.966443779e-05,2.5,2.515704632,2.500421286,2.501258135,2.498661995,2.513400793,2.505889416,2.498661995,2.515704632,0.007160224952,0,7.911762805e-05,2.045180963e-06,3.226254876e-06,1.456541759e-05,1.87482101e-06,2.016586041e-05,1.87482101e-06,7.911762805e-05,2.985480751e-05,0,8.585028809e-06,2.883691341e-10,7.556219828e-08,5.277176115e-06,3.550639605e-08,2.794712373e-06,2.883691341e-10,8.585028809e-06,3.535708856e-06,0.5,0.4802264571,0.4811337292,0.5047677159,0.496060878,0.5265057087,0.4977388978,0.4802264571,0.5265057087,0.01710068248
-2230.588135,4.235294342,21.90626526,22.45209503,22.50850677,22.21629906,22.14708328,22.24605179,21.90626526,22.50850677,0.2179317772,0,-0.1098071337,0.00276529789,-0.002461880445,-0.02574986219,-0.09323638678,-0.04569799453,-0.1098071337,0.00276529789,0.04687400535,0,6.474606926e-05,3.722153224e-06,3.080161696e-05,3.610789281e-05,2.118301018e-05,3.131214908e-05,3.722153224e-06,6.474606926e-05,2.002445581e-05,2.5,2.515537024,2.500426054,2.501237154,2.498697281,2.513188839,2.505817413,2.498697281,2.515537024,0.007064708974,0,7.962202653e-05,2.045054316e-06,3.226350145e-06,1.467220955e-05,1.877658747e-06,2.028865856e-05,1.877658747e-06,7.962202653e-05,3.004965583e-05,0,8.575349966e-06,2.883807082e-10,7.558655568e-08,5.246846285e-06,3.545618199e-08,2.786705181e-06,2.883807082e-10,8.575349966e-06,3.528295792e-06,0.5,0.4805113375,0.481148243,0.5046362877,0.4961371422,0.5260394812,0.4976944923,0.4805113375,0.5260394812,0.01687063463
-2211.764648,4.705882549,21.91596603,22.45195198,22.50842857,22.22211456,22.15349197,22.25039101,21.91596603,22.50842857,0.2141211182,0,-0.1081396937,0.002708733082,-0.002347886562,-0.02523335814,-0.09158360958,-0.04491916299,-0.1081396937,0.002708733082,0.04613602906,0,6.591368583e-05,3.722100018e-06,3.079630187e-05,3.633230881e-05,2.142886478e-05,3.16386504e-05,3.722100018e-06,6.591368583e-05,2.040143045e-05,2.5,2.515362978,2.500429153,2.501215458,2.498733044,2.512972355,2.50574255,2.498733044,2.515362978,0.006966816261,0,8.014179184e-05,2.044933353e-06,3.226448598e-06,1.47810515e-05,1.880560148e-06,2.041495827e-05,1.880560148e-06,8.014179184e-05,3.025049409e-05,0,8.565591088e-06,2.883928096e-10,7.561106941e-08,5.216332283e-06,3.540542792e-08,2.778645694e-06,2.883928096e-10,8.565591088e-06,3.520854534e-06,0.5,0.4808025956,0.4811642468,0.5045033097,0.4962143302,0.5255660415,0.4976501465,0.4808025956,0.5255660415,0.01663700305
-2192.941162,5.176470757,21.92585754,22.45181274,22.50835228,22.22799492,22.16000175,22.25480461,21.92585754,22.50835228,0.2102432549,0,-0.1064355969,0.002651751041,-0.002231627703,-0.02471077442,-0.0899027586,-0.04412580281,-0.1064355969,0.002651751041,0.04538335651,0,6.712879986e-05,3.722046813e-06,3.079101589e-05,3.656083936e-05,2.168183164e-05,3.197690603e-05,3.722046813e-06,6.712879986e-05,2.079615479e-05,2.5,2.51518321,2.500432491,2.501194239,2.498768568,2.512751341,2.505666018,2.498768568,2.51518321,0.006866442971,0,8.067756426e-05,2.044806479e-06,3.226540912e-06,1.48919371e-05,1.883516234e-06,2.054487049e-05,1.883516234e-06,8.067756426e-05,3.045757694e-05,0,8.555744898e-06,2.884049111e-10,7.563602367e-08,5.185674127e-06,3.5353942e-08,2.770539595e-06,2.884049111e-10,8.555744898e-06,3.513389174e-06,0.5,0.4811003804,0.4811801314,0.5043688416,0.4962924421,0.5250848532,0.4976053238,0.4811003804,0.5250848532,0.0163999591
-2174.117676,5.647058964,21.9359436,22.45166588,22.50828171,22.23393822,22.16661835,22.25928879,21.9359436,22.50828171,0.2062954158,0,-0.1046929359,0.002594530582,-0.00211417675,-0.02418231964,-0.08819359541,-0.04331769794,-0.1046929359,0.002594530582,0.044615224,0,6.839467824e-05,3.721997018e-06,3.07856717e-05,3.679336805e-05,2.194226181e-05,3.232759627e-05,3.721997018e-06,6.839467824e-05,2.120985846e-05,2.5,2.514997482,2.500436068,2.501172543,2.498804092,2.512526274,2.505587101,2.498804092,2.514997482,0.006763698068,0,8.122985309e-05,2.044679832e-06,3.226648687e-06,1.500494272e-05,1.886536324e-06,2.067853347e-05,1.886536324e-06,8.122985309e-05,3.067109355e-05,0,8.545795936e-06,2.884175399e-10,7.566026738e-08,5.154857263e-06,3.530205461e-08,2.762380745e-06,2.884175399e-10,8.545795936e-06,3.505892664e-06,0.5,0.4814050794,0.4811961651,0.5042338967,0.4963714182,0.5245959759,0.4975605011,0.4811961651,0.5245959759,0.01615954377
-2155.294189,6.117647171,21.94623947,22.45152283,22.50821304,22.23994446,22.17333984,22.26385117,21.94623947,22.50821304,0.2022742778,0,-0.1029114723,0.002536714077,-0.00199469924,-0.02364745736,-0.08645564318,-0.04249451309,-0.1029114723,0.002536714077,0.04383160546,0,6.971380208e-05,3.721943813e-06,3.078032751e-05,3.703034236e-05,2.221026443e-05,3.269133595e-05,3.721943813e-06,6.971380208e-05,2.16435692e-05,2.5,2.514805317,2.500439405,2.501149893,2.498839855,2.512296915,2.505506039,2.498839855,2.514805317,0.006658488885,0,8.179941506e-05,2.04455705e-06,3.226762601e-06,1.51201466e-05,1.889611781e-06,2.081609819e-05,1.889611781e-06,8.179941506e-05,3.089134407e-05,0,8.535736924e-06,2.884301964e-10,7.56845111e-08,5.123876235e-06,3.524930747e-08,2.754166871e-06,2.884301964e-10,8.535736924e-06,3.498362503e-06,0.5,0.4817166924,0.4812114239,0.5040977597,0.4964513481,0.5240992904,0.497515291,0.4812114239,0.5240992904,0.01591591537
-2136.470703,6.588235378,21.95673752,22.45137405,22.50804138,22.24601746,22.18017006,22.26846695,21.95673752,22.50804138,0.1981547326,0,-0.1010891795,0.002478480339,-0.001934349537,-0.02310621738,-0.08468735218,-0.04166772217,-0.1010891795,0.002478480339,0.04302035645,0,7.108996215e-05,3.721886969e-06,3.077639485e-05,3.727154399e-05,2.2486327e-05,3.306922372e-05,3.721886969e-06,7.108996215e-05,2.209867489e-05,2.5,2.514605761,2.500442505,2.501126051,2.498874903,2.51206255,2.505422115,2.498874903,2.514605761,0.006550624035,0,8.238726878e-05,2.044428356e-06,3.226974741e-06,1.523760147e-05,1.892755449e-06,2.095780474e-05,1.892755449e-06,8.238726878e-05,3.111872138e-05,0,8.525591511e-06,2.884428529e-10,7.571165384e-08,5.092746051e-06,3.519609848e-08,2.745906841e-06,2.884428529e-10,8.525591511e-06,3.490808467e-06,0.5,0.4820357263,0.4812270403,0.5039948225,0.4965322316,0.5235943198,0.4974768162,0.4812270403,0.5235943198,0.01567152329
-2117.646973,7.058823586,21.96745682,22.4512291,22.50778389,22.2521553,22.1871109,22.27314568,21.96745682,22.50778389,0.1939366162,0,-0.09922516346,0.002420127392,-0.001926451921,-0.0225584507,-0.08288836479,-0.04083565995,-0.09922516346,0.002420127392,0.04218248278,0,7.252619253e-05,3.721837402e-06,3.077375368e-05,3.751728582e-05,2.277089879e-05,3.346199082e-05,3.721837402e-06,7.252619253e-05,2.257636152e-05,2.5,2.514399767,2.500446081,2.501101255,2.498910427,2.511823416,2.505336285,2.498910427,2.514399767,0.006440043449,0,8.299414912e-05,2.044297617e-06,3.22727351e-06,1.535732918e-05,1.895969376e-06,2.110380228e-05,1.895969376e-06,8.299414912e-05,3.135350562e-05,0,8.515345144e-06,2.884555095e-10,7.574155347e-08,5.061458523e-06,3.514223224e-08,2.737595196e-06,2.884555095e-10,8.515345144e-06,3.483225328e-06,0.5,0.4823623896,0.4812424481,0.5039215684,0.4966139495,0.5230811834,0.4974443316,0.4812424481,0.5230811834,0.01542633027
-2098.823486,7.529411793,21.97838974,22.45108032,22.5075264,22.25836754,22.19416809,22.27790642,21.97838974,22.5075264,0.1896410584,0,-0.09731721878,0.00236093998,-0.001917988062,-0.0220041573,-0.08105814457,-0.03998731449,-0.09731721878,0.00236093998,0.04132692516,0,7.402643678e-05,3.72177351e-06,3.077102519e-05,3.776767335e-05,2.306404349e-05,3.387019024e-05,3.72177351e-06,7.402643678e-05,2.307820978e-05,2.5,2.514185905,2.500449657,2.501076698,2.498946428,2.511579752,2.505247593,2.498946428,2.514185905,0.006326308474,0,8.362104563e-05,2.044167104e-06,3.227562729e-06,1.547947613e-05,1.89924674e-06,2.125429819e-05,1.89924674e-06,8.362104563e-05,3.159610787e-05,0,8.505005098e-06,2.88468166e-10,7.577146732e-08,5.029988188e-06,3.508771229e-08,2.729228299e-06,2.88468166e-10,8.505005098e-06,3.475613312e-06,0.5,0.482696861,0.4812579453,0.5038474202,0.4966967702,0.5225595236,0.4974117279,0.4812579453,0.5225595236,0.01517770067
-2080,8,21.98955917,22.45093155,22.50726128,22.26464081,22.20133972,22.28274727,21.98955917,22.50726128,0.1852602363,0,-0.09536457062,0.002301573753,-0.001909643412,-0.02144291997,-0.07919502258,-0.03912211582,-0.09536457062,0.002301573753,0.04045317322,0,7.559419464e-05,3.721716666e-06,3.076829307e-05,3.802273932e-05,2.336646503e-05,3.429468052e-05,3.721716666e-06,7.559419464e-05,2.360557301e-05,2.5,2.51396513,2.500453234,2.501050949,2.498981476,2.511329889,2.50515604,2.498981476,2.51396513,0.006209828891,0,8.426859131e-05,2.044036364e-06,3.227870593e-06,1.560402052e-05,1.902602321e-06,2.140942343e-05,1.902602321e-06,8.426859131e-05,3.184676098e-05,0,8.494556823e-06,2.884808226e-10,7.580182171e-08,4.998375516e-06,3.50326097e-08,2.720811153e-06,2.884808226e-10,8.494556823e-06,3.467972419e-06,0.5,0.4830394089,0.4812730253,0.503772378,0.4967805445,0.5220290422,0.4973788857,0.4812730253,0.5220290422,0.01492571179
-2061.176514,8.470588684,22.00095749,22.45077896,22.50699615,22.27098846,22.20863342,22.28767014,22.00095749,22.50699615,0.1807969064,0,-0.0933650136,0.002242267132,-0.00190103054,-0.02087506652,-0.07729923725,-0.0382396169,-0.0933650136,0.002242267132,0.03956075385,0,7.723469753e-05,3.72167051e-06,3.076550638e-05,3.828263652e-05,2.367836169e-05,3.473657489e-05,3.72167051e-06,7.723469753e-05,2.416047573e-05,2.5,2.513735533,2.500456572,2.501025438,2.499016762,2.511075974,2.505062103,2.499016762,2.513735533,0.006090102717,0,8.493839414e-05,2.043907671e-06,3.228166179e-06,1.573111513e-05,1.90602384e-06,2.156952178e-05,1.90602384e-06,8.493839414e-05,3.210610521e-05,0,8.484040336e-06,2.884945616e-10,7.583248163e-08,4.966596407e-06,3.497672907e-08,2.712346941e-06,2.884945616e-10,8.484040336e-06,3.460314019e-06,0.5,0.4833903313,0.4812874198,0.503696382,0.4968653917,0.5214897394,0.497345835,0.4812874198,0.5214897394,0.01467049588
-2042.352905,8.941176414,22.01260757,22.45063019,22.50672722,22.2774086,22.21604919,22.29268456,22.01260757,22.50672722,0.1762444526,0,-0.09131723642,0.002181649208,-0.001892000437,-0.02030023932,-0.07536864281,-0.03733929247,-0.09131723642,0.002181649208,0.0386486575,0,7.895189628e-05,3.72160298e-06,3.076269059e-05,3.854757597e-05,2.400025733e-05,3.519680467e-05,3.72160298e-06,7.895189628e-05,2.474448775e-05,2.5,2.513497353,2.500460386,2.500999928,2.499052048,2.510815859,2.504965067,2.499052048,2.513497353,0.005966740195,0,8.563107986e-05,2.043771246e-06,3.228467676e-06,1.586077087e-05,1.909524372e-06,2.17347224e-05,1.909524372e-06,8.563107986e-05,3.23743734e-05,0,8.473391972e-06,2.885061356e-10,7.586343997e-08,4.934647677e-06,3.492033329e-08,2.703822474e-06,2.885061356e-10,8.473391972e-06,3.452616966e-06,0.5,0.4837500751,0.4813025296,0.5036194324,0.496951133,0.5209411383,0.4973128438,0.4813025296,0.5209411383,0.01441165525
-2023.529419,9.411765099,22.02450371,22.45047188,22.50645828,22.28390312,22.22359085,22.29778481,22.02450371,22.50645828,0.1716030091,0,-0.08921957016,0.002120792866,-0.001883029938,-0.01971811056,-0.07340359688,-0.03642070293,-0.08921957016,0.002120792866,0.0377166532,0,8.075099322e-05,3.721556823e-06,3.075987479e-05,3.881749944e-05,2.43324921e-05,3.567648309e-05,3.721556823e-06,8.075099322e-05,2.535962994e-05,2.5,2.513251066,2.500463724,2.50097394,2.499087334,2.510550737,2.50486517,2.499087334,2.513251066,0.005840320606,0,8.634786354e-05,2.043648465e-06,3.228781907e-06,1.59930496e-05,1.913102551e-06,2.190528903e-05,1.913102551e-06,8.634786354e-05,3.265206033e-05,0,8.462675396e-06,2.8852154e-10,7.589484596e-08,4.902535238e-06,3.486316658e-08,2.695251169e-06,2.8852154e-10,8.462675396e-06,3.444903314e-06,0.5,0.4841187298,0.4813169241,0.5035415888,0.497037977,0.5203832388,0.4972797036,0.4813169241,0.5203832388,0.01414966118
-2004.705933,9.882352829,22.03665924,22.45029831,22.50618553,22.29046631,22.23125839,22.30297279,22.03665924,22.50618553,0.1668667197,0,-0.08706980944,0.002060055733,-0.001873403788,-0.01912900805,-0.07140207291,-0.0354828462,-0.08706980944,0.002060055733,0.03676388785,0,8.263772907e-05,3.721546364e-06,3.075697168e-05,3.90928908e-05,2.46756772e-05,3.617696348e-05,3.721546364e-06,8.263772907e-05,2.600813423e-05,2.5,2.512994766,2.500466347,2.500947714,2.499122381,2.51027894,2.504762173,2.499122381,2.512994766,0.005710022524,0,8.709016402e-05,2.043580253e-06,3.229089771e-06,1.612806227e-05,1.916767815e-06,2.208153455e-05,1.916767815e-06,8.709016402e-05,3.293969712e-05,0,8.451866961e-06,2.88539137e-10,7.592655038e-08,4.870269095e-06,3.480536392e-08,2.686631206e-06,2.88539137e-10,8.451866961e-06,3.437167834e-06,0.5,0.4844968021,0.4813293815,0.5034626722,0.4971258342,0.519815743,0.4972460866,0.4813293815,0.519815743,0.01388478
-1985.882324,10.35294151,22.0490799,22.45012474,22.50590706,22.29710579,22.23906326,22.30825424,22.0490799,22.50590706,0.1620351076,0,-0.08486658335,0.001998662949,-0.00186342001,-0.01853257418,-0.06936389208,-0.03452556208,-0.08486658335,0.001998662949,0.03578976914,0,8.461799735e-05,3.721535677e-06,3.075412315e-05,3.93735354e-05,2.5030291e-05,3.669950092e-05,3.721535677e-06,8.461799735e-05,2.669230889e-05,2.5,2.51272893,2.500468254,2.500920773,2.499157667,2.510001898,2.504655361,2.499157667,2.51272893,0.005576228257,0,8.785953105e-05,2.043508175e-06,3.22941014e-06,1.626590711e-05,1.920507657e-06,2.226377364e-05,1.920507657e-06,8.785953105e-05,3.323790588e-05,0,8.440976671e-06,2.885589545e-10,7.595885165e-08,4.837832421e-06,3.474679389e-08,2.677960765e-06,2.885589545e-10,8.440976671e-06,3.429411663e-06,0.5,0.4848846793,0.4813416302,0.5033827424,0.4972149134,0.5192382336,0.49721241,0.4813416302,0.5192382336,0.01361664012
-1967.058838,10.82352924,22.06177902,22.44994926,22.50563049,22.30382156,22.24700165,22.31363678,22.06177902,22.50563049,0.1571060717,0,-0.08260667324,0.001936614513,-0.001853615046,-0.01792833209,-0.06728768349,-0.03354793787,-0.08260667324,0.001936614513,0.03479306027,0,8.669803356e-05,3.721517942e-06,3.075116183e-05,3.965990618e-05,2.53968301e-05,3.724548878e-05,3.721517942e-06,8.669803356e-05,2.741462231e-05,2.5,2.512452364,2.500471115,2.500894308,2.499191999,2.509718418,2.504545689,2.499191999,2.512452364,0.005438186694,0,8.865682321e-05,2.043436098e-06,3.229724143e-06,1.640666596e-05,1.924343223e-06,2.245219912e-05,1.924343223e-06,8.865682321e-05,3.354702494e-05,0,8.429995432e-06,2.885776618e-10,7.599116714e-08,4.805236586e-06,3.468766252e-08,2.669239848e-06,2.885776618e-10,8.429995432e-06,3.421634119e-06,0.5,0.4852825701,0.4813542366,0.5033020377,0.497304976,0.518650651,0.4971788526,0.4813542366,0.518650651,0.01334531698
-1948.235352,11.29411793,22.07476234,22.44977379,22.50534821,22.31061935,22.25508118,22.31911659,22.07476234,22.50534821,0.1520758122,0,-0.08028966188,0.001874029636,-0.001843094826,-0.01731625199,-0.06517243385,-0.03254948184,-0.08028966188,0.001874029636,0.03377363458,0,8.888539014e-05,3.721493158e-06,3.074814231e-05,3.995201769e-05,2.577581472e-05,3.781657506e-05,3.721493158e-06,8.888539014e-05,2.817801033e-05,2.5,2.512165546,2.500473499,2.500867128,2.499227285,2.509428978,2.50443244,2.499227285,2.512165546,0.00529612368,0,8.948396862e-05,2.043361974e-06,3.230041557e-06,1.65504116e-05,1.928259735e-06,2.264720933e-05,1.928259735e-06,8.948396862e-05,3.3867811e-05,0,8.418924153e-06,2.885963968e-10,7.602407948e-08,4.772463853e-06,3.462763942e-08,2.66046527e-06,2.885963968e-10,8.418924153e-06,3.413833383e-06,0.5,0.4856911004,0.4813663065,0.5032202005,0.4973962307,0.5180526972,0.4971452653,0.4813663065,0.5180526972,0.0130710518
-1929.411743,11.76470566,22.0880394,22.44994164,22.50508118,22.31749344,22.26330566,22.32477188,22.0880394,22.50508118,0.1470049322,0,-0.07791233063,0.001514494419,-0.001819759607,-0.01669618487,-0.06301677227,-0.03158611059,-0.07791233063,0.001514494419,0.03267231211,0,9.118668822e-05,3.718005928e-06,3.074485721e-05,4.025007729e-05,2.616794154e-05,3.841351281e-05,3.718005928e-06,9.118668822e-05,2.898593084e-05,2.5,2.511867523,2.500547409,2.500836849,2.499261618,2.509132862,2.504329205,2.499261618,2.511867523,0.005139656365,0,9.034208051e-05,2.042463848e-06,3.23037716e-06,1.669722951e-05,1.932269242e-06,2.284888433e-05,1.932269242e-06,9.034208051e-05,3.42007952e-05,0,8.407779205e-06,2.885154893e-10,7.605714814e-08,4.739521046e-06,3.456686315e-08,2.65164249e-06,2.885154893e-10,8.407779205e-06,3.406016731e-06,0.5,0.4861103296,0.4818053246,0.5031284094,0.4974886477,0.5174439549,0.4971953332,0.4818053246,0.5174439549,0.0126887653
-1910.588257,12.23529434,22.10162354,22.45041656,22.50488281,22.32444763,22.2716713,22.33060837,22.10162354,22.50488281,0.1418951601,0,-0.07547229528,0.0008938908577,-0.001755207777,-0.01606795192,-0.06082028151,-0.03064436838,-0.07547229528,0.0008938908577,0.03150188923,0,9.361217963e-05,3.711473255e-06,3.074078268e-05,4.055423051e-05,2.657381083e-05,3.90384921e-05,3.711473255e-06,9.361217963e-05,2.984226194e-05,2.5,2.511557102,2.500682831,2.50080514,2.499296904,2.508829832,2.504234552,2.499296904,2.511557102,0.004969754722,0,9.123365453e-05,2.040845857e-06,3.230679113e-06,1.684723065e-05,1.936379249e-06,2.305775888e-05,1.936379249e-06,9.123365453e-05,3.454695252e-05,0,8.396553312e-06,2.883471517e-10,7.608848307e-08,4.706420441e-06,3.45054687e-08,2.642771051e-06,2.883471517e-10,8.396553312e-06,3.39818439e-06,0.5,0.486541152,0.4826200604,0.5030126572,0.497582078,0.5168245435,0.4973161221,0.4826200604,0.5168245435,0.01220798027
-1891.764648,12.70588207,22.11551666,22.45093536,22.50468636,22.33148766,22.28018951,22.33656311,22.11551666,22.50468636,0.1366833597,0,-0.07296699286,0.0002796649933,-0.001691013575,-0.01543194056,-0.05858057737,-0.0296781715,-0.07296699286,0.0002796649933,0.0303083472,0,9.616955504e-05,3.705503332e-06,3.073653352e-05,4.086457557e-05,2.699421384e-05,3.969407408e-05,3.705503332e-06,9.616955504e-05,3.074915003e-05,2.5,2.511234283,2.500807285,2.500773907,2.499331474,2.50851965,2.504133224,2.499331474,2.511234283,0.004797279369,0,9.216021863e-05,2.039164883e-06,3.23097197e-06,1.700044413e-05,1.940586799e-06,2.327427683e-05,1.940586799e-06,9.216021863e-05,3.490680319e-05,0,8.385278306e-06,2.881651584e-10,7.611998853e-08,4.673145213e-06,3.444326779e-08,2.633855047e-06,2.881651584e-10,8.385278306e-06,3.390345228e-06,0.5,0.4869835973,0.4834778309,0.5028953552,0.4976768494,0.5161935091,0.4974454045,0.4834778309,0.5161935091,0.01171144284
-1872.941162,13.17647076,22.12974167,22.4514904,22.50448227,22.3386097,22.28886223,22.34263611,22.12974167,22.50448227,0.1313585341,0,-0.07039445639,-0.0002935528755,-0.001624792814,-0.01478767395,-0.05629748106,-0.02867959067,-0.07039445639,-0.0002935528755,0.02909842879,0,9.886937914e-05,3.701829883e-06,3.073233893e-05,4.118138531e-05,2.742971265e-05,4.038292536e-05,3.701829883e-06,9.886937914e-05,3.171032949e-05,2.5,2.510898352,2.50087595,2.50074172,2.499366045,2.508202076,2.504016876,2.499366045,2.510898352,0.00462802127,0,9.312353359e-05,2.037666036e-06,3.2312862e-06,1.715706276e-05,1.944900077e-06,2.34988911e-05,1.944900077e-06,9.312353359e-05,3.528099842e-05,0,8.373898709e-06,2.879794458e-10,7.615222586e-08,4.639697636e-06,3.438038831e-08,2.624883564e-06,2.879794458e-10,8.373898709e-06,3.382481054e-06,0.5,0.4874384105,0.4844244123,0.5027765632,0.4977728724,0.5155510306,0.4975926876,0.4844244123,0.5155510306,0.01118856482
-1854.117676,13.64705849,22.14429855,22.45205688,22.50427818,22.34581757,22.29769707,22.34882927,22.14429855,22.50427818,0.125917986,0,-0.06775152683,-0.0008754134178,-0.00155761838,-0.01413497329,-0.05396938324,-0.02765778266,-0.06775152683,-0.0008754134178,0.02786104195,0,0.0001017229442,3.69811778e-06,3.072808977e-05,4.150484165e-05,2.788111669e-05,4.110702139e-05,3.69811778e-06,0.0001017229442,3.273078255e-05,2.5,2.510548592,2.50094533,2.500709057,2.499400139,2.507877827,2.503895998,2.499400139,2.510548592,0.004453936592,0,9.41261751e-05,2.036143087e-06,3.231594519e-06,1.731717202e-05,1.949315674e-06,2.373208008e-05,1.949315674e-06,9.41261751e-05,3.567058229e-05,0,8.362495464e-06,2.877894589e-10,7.618447739e-08,4.60609499e-06,3.431664197e-08,2.615875928e-06,2.877894589e-10,8.362495464e-06,3.374622565e-06,0.5,0.4879059494,0.4853881896,0.502656281,0.4978699982,0.5148966312,0.4977434278,0.4853881896,0.5148966312,0.01065657008
-1835.294067,14.11764717,22.15920639,22.452631,22.504076,22.35310745,22.30669403,22.3551445,22.15920639,22.504076,0.1203557625,0,-0.06503534317,-0.001465976238,-0.001489669085,-0.01347362995,-0.05159503222,-0.02661192976,-0.06503534317,-0.001465976238,0.02659539692,0,0.0001047419428,3.694346105e-06,3.072363688e-05,4.183514466e-05,2.83494137e-05,4.186889419e-05,3.694346105e-06,0.0001047419428,3.381511488e-05,2.5,2.510184526,2.501015902,2.500676632,2.499433994,2.507545471,2.503771305,2.499433994,2.510184526,0.004274464678,0,9.517028957e-05,2.034594218e-06,3.231899655e-06,1.74808265e-05,1.953842002e-06,2.397429125e-05,1.953842002e-06,9.517028957e-05,3.607639883e-05,0,8.351011274e-06,2.875957528e-10,7.621732578e-08,4.572324997e-06,3.425209982e-08,2.606818725e-06,2.875957528e-10,8.351011274e-06,3.366749297e-06,0.5,0.488386929,0.4863686264,0.5025343895,0.4979684055,0.5142300129,0.4978976846,0.4863686264,0.5142300129,0.01011555828
-1816.470581,14.5882349,22.17447662,22.45322418,22.5038662,22.36048889,22.31585693,22.36158371,22.17447662,22.5038662,0.1146677658,0,-0.06224286556,-0.002065777779,-0.001420348883,-0.01280340552,-0.04917311668,-0.02554110251,-0.06224286556,-0.001420348883,0.02530075796,0,0.0001079399444,3.690532367e-06,3.071930041e-05,4.217234891e-05,2.883525121e-05,4.267147597e-05,3.690532367e-06,0.0001079399444,3.496864883e-05,2.5,2.509804249,2.501087666,2.500643492,2.49946785,2.507205009,2.503641605,2.49946785,2.509804249,0.00408919435,0,9.625827806e-05,2.033015335e-06,3.232220024e-06,1.764816261e-05,1.958483608e-06,2.422603211e-05,1.958483608e-06,9.625827806e-05,3.649938662e-05,0,8.339487067e-06,2.873988825e-10,7.62504726e-08,4.538387202e-06,3.418683292e-08,2.597719686e-06,2.873988825e-10,8.339487067e-06,3.358876256e-06,0.5,0.4888817072,0.4873669744,0.5024107695,0.4980681837,0.5135508776,0.4980556965,0.4873669744,0.5135508776,0.00956533663
-1797.647095,15.05882359,22.19011688,22.4538269,22.50365448,22.36795616,22.32519531,22.36815071,22.19011688,22.50365448,0.1088512093,0,-0.05937093496,-0.002674877644,-0.001349806786,-0.01212435961,-0.04670131207,-0.02444425784,-0.05937093496,-0.001349806786,0.02397619188,0,0.0001113317339,3.68666656e-06,3.071487663e-05,4.251696737e-05,2.933976612e-05,4.351800453e-05,3.68666656e-06,0.0001113317339,3.6197187e-05,2.5,2.509408236,2.501160622,2.500609636,2.499501228,2.506856203,2.503507137,2.499501228,2.509408236,0.003898413852,0,9.739298548e-05,2.031416443e-06,3.232537665e-06,1.781936407e-05,1.963244586e-06,2.44879102e-05,1.963244586e-06,9.739298548e-05,3.694066982e-05,0,8.327914657e-06,2.871977933e-10,7.628408127e-08,4.504276603e-06,3.412070981e-08,2.588576535e-06,2.871977933e-10,8.327914657e-06,3.351000259e-06,0.5,0.4893909693,0.4883835912,0.5022856593,0.4981691539,0.5128588676,0.4982176721,0.4883835912,0.5128588676,0.009005946107
-1778.823486,15.52941132,22.20614624,22.4544487,22.50345039,22.37551689,22.33470726,22.37485504,22.20614624,22.50345039,0.1029046699,0,-0.05641633272,-0.003293335438,-0.001276761293,-0.0114364922,-0.04417979717,-0.02332054451,-0.05641633272,-0.001276761293,0.02262161672,0,0.0001149337331,3.682744818e-06,3.071042374e-05,4.286893818e-05,2.986375875e-05,4.441192141e-05,3.682744818e-06,0.0001149337331,3.750720498e-05,2.5,2.508994818,2.50123477,2.500576019,2.499534845,2.506498814,2.503367901,2.499534845,2.508994818,0.003701404436,0,9.857714758e-05,2.0297839e-06,3.23284894e-06,1.799445454e-05,1.968125844e-06,2.476047121e-05,1.968125844e-06,9.857714758e-05,3.740132161e-05,0,8.316311323e-06,2.869929849e-10,7.631798837e-08,4.47000366e-06,3.405374471e-08,2.579394732e-06,2.869929849e-10,8.316311323e-06,3.343129265e-06,0.5,0.4899154603,0.4894182086,0.5021581054,0.4982714951,0.5121535659,0.498383373,0.4894182086,0.5121535659,0.008437523618
-1760,16,22.22257996,22.45508194,22.50325203,22.38317108,22.34440231,22.38169861,22.22257996,22.50325203,0.09682177007,0,-0.05337530375,-0.003921568394,-0.001194536686,-0.01073884964,-0.04161775112,-0.02216960117,-0.05337530375,-0.001194536686,0.02123973891,0,0.0001187642192,3.678767825e-06,3.070667663e-05,4.322860696e-05,3.040638694e-05,4.535693006e-05,3.678767825e-06,0.0001187642192,3.8905986e-05,2.5,2.508563519,2.501309633,2.500542641,2.499567986,2.506134033,2.503223658,2.499567986,2.508563519,0.003498561913,0,9.981454059e-05,2.028125664e-06,3.233147936e-06,1.817358861e-05,1.973042117e-06,2.504448639e-05,1.973042117e-06,9.981454059e-05,3.788284448e-05,0,8.304685252e-06,2.867828752e-10,7.63520589e-08,4.435564733e-06,3.398671566e-08,2.570175184e-06,2.867828752e-10,8.304685252e-06,3.335266456e-06,0.5,0.4904557467,0.4904726744,0.5020250678,0.4983752072,0.5114403963,0.4985538423,0.4904557467,0.5114403963,0.007861666381
-1741.176514,16.47058868,22.23942566,22.45572662,22.50305367,22.39091682,22.35427856,22.3886795,22.23942566,22.50305367,0.09060011804,0,-0.05024379492,-0.004559516907,-0.001111000776,-0.01003214717,-0.03900569677,-0.02099043131,-0.05024379492,-0.001111000776,0.01982705109,0,0.0001228421315,3.674745813e-06,3.070275125e-05,4.359632658e-05,3.097009539e-05,4.635721416e-05,3.674745813e-06,0.0001228421315,4.040095155e-05,2.5,2.508112669,2.501385689,2.500509024,2.499600649,2.505760431,2.503073692,2.499600649,2.508112669,0.003289339365,0,0.000101107762,2.026441734e-06,3.233441021e-06,1.835692092e-05,1.978061164e-06,2.53405251e-05,1.978061164e-06,0.000101107762,3.838624616e-05,0,8.293034625e-06,2.865701565e-10,7.638643496e-08,4.400950729e-06,3.391897607e-08,2.560915618e-06,2.865701565e-10,8.293034625e-06,3.327411378e-06,0.5,0.4910125136,0.4915460348,0.5018900037,0.4984802902,0.510715127,0.4987288117,0.4910125136,0.510715127,0.007278189063
-1722.352905,16.94117737,22.25670624,22.45639229,22.50285149,22.39875793,22.36434555,22.39580917,22.25670624,22.50285149,0.08423378319,0,-0.04701781273,-0.005208075047,-0.001026213169,-0.009315758944,-0.03633916378,-0.01978140511,-0.04701781273,-0.001026213169,0.01838287339,0,0.0001271917281,3.670665365e-06,3.069885861e-05,4.397219891e-05,3.155662125e-05,4.741800876e-05,3.670665365e-06,0.0001271917281,4.200157855e-05,2.5,2.507641315,2.501463175,2.50047493,2.499633074,2.505377531,2.502918005,2.499633074,2.507641315,0.003073592205,0,0.0001024615049,2.024726427e-06,3.2337432e-06,1.854464972e-05,1.983215952e-06,2.564956958e-05,1.983215952e-06,0.0001024615049,3.89133711e-05,0,8.281401279e-06,2.863516091e-10,7.642155708e-08,4.366177563e-06,3.385040515e-08,2.551627404e-06,2.863516091e-10,8.281401279e-06,3.319580856e-06,0.5,0.4915865064,0.4926403761,0.501753211,0.4985868633,0.5099756122,0.4989085197,0.4915865064,0.5099756122,0.006686969195
-1703.529419,17.41176414,22.27443123,22.45899582,22.50264931,22.40670013,22.37461472,22.40347862,22.27443123,22.50264931,0.07799194753,0,-0.0436938405,-0.005226373672,-0.0009395182133,-0.008589237928,-0.03361517191,-0.01841282845,-0.0436938405,-0.0009395182133,0.01700554416,0,0.0001318357972,3.676519555e-06,3.06948823e-05,4.435643859e-05,3.216738332e-05,4.85462042e-05,3.676519555e-06,0.0001318357972,4.37148301e-05,2.5,2.507148981,2.501429558,2.500440359,2.499665022,2.504984617,2.502733707,2.499665022,2.507148981,0.002861409448,0,0.0001038791161,2.022989293e-06,3.234042424e-06,1.873678229e-05,1.988509439e-06,2.59722874e-05,1.988509439e-06,0.0001038791161,3.946553988e-05,0,8.269776117e-06,2.857340198e-10,7.645684263e-08,4.331232958e-06,3.378106683e-08,2.542306447e-06,2.857340198e-10,8.269776117e-06,3.311771479e-06,0.5,0.4921786487,0.4936148822,0.5016144514,0.4986947477,0.5092212558,0.4990647733,0.4921786487,0.5092212558,0.00611411361
-1684.705933,17.88235283,22.29262543,22.46245193,22.50244331,22.41474342,22.38508797,22.41147041,22.29262543,22.50244331,0.0717022419,0,-0.04026639462,-0.004977107048,-0.0008513629436,-0.007853031158,-0.03083276749,-0.01695613191,-0.04026639462,-0.0008513629436,0.0156310983,0,0.0001368032681,3.686677019e-06,3.06908405e-05,4.474927846e-05,3.280362944e-05,4.974674084e-05,3.686677019e-06,0.0001368032681,4.555335181e-05,2.5,2.506633282,2.501348495,2.500405312,2.49969697,2.504581213,2.502533197,2.49969697,2.506633282,0.002645020373,0,0.0001053653687,2.021226692e-06,3.234344604e-06,1.893354056e-05,1.99394799e-06,2.630968447e-05,1.99394799e-06,0.0001053653687,4.004463335e-05,0,8.258175512e-06,2.849421532e-10,7.649272504e-08,4.296109637e-06,3.371077995e-08,2.532954568e-06,2.849421532e-10,8.258175512e-06,3.303988706e-06,0.5,0.4927896261,0.4945493042,0.5014737844,0.4988041818,0.508451879,0.4992137551,0.4927896261,0.508451879,0.005543373525
-1665.882324,18.35294151,22.31129837,22.46597862,22.50223923,22.42288017,22.39576721,22.41963196,22.31129837,22.50223923,0.06525062025,0,-0.03673136234,-0.004721939564,-0.0007616579533,-0.007106423378,-0.02799004316,-0.01546228491,-0.03673136234,-0.0007616579533,0.01421690732,0,0.0001421242341,3.697070497e-06,3.068680235e-05,4.515141336e-05,3.346691665e-05,5.10252903e-05,3.697070497e-06,0.0001421242341,4.752984751e-05,2.5,2.506093502,2.501265526,2.500370502,2.499727964,2.504167557,2.502325058,2.499727964,2.506093502,0.002420072677,0,0.0001069248756,2.019432941e-06,3.234656106e-06,1.913515734e-05,1.999542746e-06,2.666273576e-05,1.999542746e-06,0.0001069248756,4.065246685e-05,0,8.24660674e-06,2.841362146e-10,7.652876377e-08,4.260831702e-06,3.363974344e-08,2.523578132e-06,2.841362146e-10,8.24660674e-06,3.296239129e-06,0.5,0.4934204519,0.4955011606,0.5013310313,0.4989151359,0.5076670051,0.4993669987,0.4934204519,0.5076670051,0.004965034313
-1647.058838,18.8235302,22.33047485,22.46957397,22.50202942,22.43112755,22.4066658,22.4279747,22.33047485,22.50202942,0.05862564594,0,-0.03308331966,-0.00445908308,-0.0006703138351,-0.006349205971,-0.02508556843,-0.01392949838,-0.03308331966,-0.0006703138351,0.01276152395,0,0.0001478351624,3.707723181e-06,3.068267688e-05,4.556276326e-05,3.415869651e-05,5.238940503e-05,3.707723181e-06,0.0001478351624,4.965871995e-05,2.5,2.505527973,2.501180172,2.50033474,2.499759197,2.503743172,2.502109051,2.499759197,2.505527973,0.002185963793,0,0.0001085634576,2.017609859e-06,3.234967835e-06,1.934170541e-05,2.005286888e-06,2.703260361e-05,2.005286888e-06,0.0001085634576,4.129133958e-05,0,8.235108908e-06,2.833174251e-10,7.656541356e-08,4.225380053e-06,3.356763756e-08,2.514181233e-06,2.833174251e-10,8.235108908e-06,3.288535027e-06,0.5,0.4940721393,0.4964711368,0.5011864901,0.49902758,0.5068660975,0.4995246828,0.4940721393,0.5068660975,0.004380855244
-1628.235352,19.29411697,22.35017395,22.47324371,22.50181961,22.43947792,22.41778183,22.43649864,22.35017395,22.50181961,0.05182311684,0,-0.02931714058,-0.004189372063,-0.0005772411823,-0.005581229925,-0.02211648226,-0.01235629339,-0.02931714058,-0.0005772411823,0.01126301754,0,0.0001539731893,3.718630069e-06,3.06784932e-05,4.598369196e-05,3.488087168e-05,5.384697579e-05,3.718630069e-06,0.0001539731893,5.195465928e-05,2.5,2.504935026,2.501093388,2.500298738,2.499789715,2.503307343,2.501884937,2.499789715,2.504935026,0.001942102564,0,0.0001102862443,2.015750169e-06,3.235279337e-06,1.955331936e-05,2.01119542e-06,2.742035758e-05,2.01119542e-06,0.0001102862443,4.196327791e-05,0,8.223682016e-06,2.824837586e-10,7.660266022e-08,4.189760602e-06,3.349472522e-08,2.50476478e-06,2.824837586e-10,8.223682016e-06,3.280878218e-06,0.5,0.4947455227,0.4974595904,0.5010396838,0.4991415739,0.506048739,0.4996870458,0.4947455227,0.506048739,0.003794166958
-1609.411743,19.76470566,22.37041473,22.47691727,22.50160789,22.44793701,22.42913055,22.44520187,22.37041473,22.50160789,0.04482496902,0,-0.02542662621,-0.003934681416,-0.000482827425,-0.004802495241,-0.01908117533,-0.01074556075,-0.02542662621,-0.000482827425,0.00971645955,0,0.0001605836733,3.729497621e-06,3.067422222e-05,4.641448686e-05,3.563516293e-05,5.540740676e-05,3.729497621e-06,0.0001605836733,5.443564805e-05,2.5,2.504312992,2.501008749,2.50026226,2.499819756,2.502859592,2.501652479,2.499819756,2.504312992,0.001687686192,0,0.0001121002715,2.013882522e-06,3.235597205e-06,1.977026477e-05,2.017275165e-06,2.782745833e-05,2.013882522e-06,0.0001121002715,4.267105032e-05,0,8.212380635e-06,2.816487876e-10,7.66400774e-08,4.153972895e-06,3.342089272e-08,2.495339231e-06,2.816487876e-10,8.212380635e-06,3.273288485e-06,0.5,0.4954416752,0.4984582365,0.5008909106,0.4992572069,0.5052144527,0.4998524785,0.4954416752,0.5052144527,0.00321193249
-1590.588257,20.23529434,22.39122009,22.48081398,22.50139809,22.45650482,22.44071388,22.45412827,22.39122009,22.50139809,0.03765526786,0,-0.0214061141,-0.003556370735,-0.0003864467144,-0.004012823105,-0.01597708464,-0.009067768231,-0.0214061141,-0.0003864467144,0.008139615878,0,0.0001677152468,3.740678949e-06,3.066995123e-05,4.68555736e-05,3.642375668e-05,5.708104436e-05,3.740678949e-06,0.0001677152468,5.712083657e-05,2.5,2.503660679,2.500916243,2.500225306,2.499849319,2.502399921,2.501410246,2.499849319,2.503660679,0.001423272304,0,0.0001140115273,2.012129698e-06,3.235921213e-06,1.999272172e-05,2.023533398e-06,2.82551664e-05,2.012129698e-06,0.0001140115273,4.341699605e-05,0,8.201172932e-06,2.807980792e-10,7.667809143e-08,4.118016022e-06,3.334614007e-08,2.485898676e-06,2.807980792e-10,8.201172932e-06,3.265756504e-06,0.5,0.4961619377,0.498812139,0.5007399917,0.4993744195,0.5043625832,0.499890238,0.4961619377,0.5043625832,0.002685239073
-1571.764648,20.70588303,22.41261292,22.48472786,22.50117874,22.46517944,22.45254135,22.4632473,22.41261292,22.50117874,0.0302734226,0,-0.01724904776,-0.002999603748,-0.0002874732018,-0.003211349249,-0.0128018856,-0.007309871726,-0.01724904776,-0.0002874732018,0.006536663044,0,0.0001754253026,3.755931857e-06,3.066562203e-05,4.730743603e-05,3.72487666e-05,5.88806106e-05,3.755931857e-06,0.0001754253026,6.00322528e-05,2.5,2.502974987,2.500764847,2.500187874,2.49987793,2.501927376,2.501146555,2.49987793,2.502974987,0.001151262317,0,0.0001160288084,2.010347771e-06,3.23624522e-06,2.022088483e-05,2.029969892e-06,2.870524986e-05,2.010347771e-06,0.0001160288084,4.420462938e-05,0,8.190144399e-06,2.799189491e-10,7.671670943e-08,4.081907719e-06,3.327053832e-08,2.476463806e-06,2.799189491e-10,8.190144399e-06,3.258314337e-06,0.5,0.4969075918,0.4990790188,0.5005866885,0.4994933605,0.5034926534,0.4999118447,0.4969075918,0.5034926534,0.002152759582
-1552.941162,21.1764698,22.434618,22.48864174,22.50096321,22.47406006,22.46461678,22.47257996,22.434618,22.50096321,0.02267290466,0,-0.01294803619,-0.002273797989,-0.0001877844334,-0.002393096685,-0.009553313255,-0.005471205804,-0.01294803619,-0.0001877844334,0.004902638029,0,0.000183777971,3.773747721e-06,3.066111822e-05,4.777983122e-05,3.811240822e-05,6.082101027e-05,3.773747721e-06,0.000183777971,6.319521344e-05,2.5,2.502254009,2.50057292,2.500150204,2.499909639,2.501441479,2.500865459,2.499909639,2.502254009,0.0008684044005,0,0.0001181600746,2.008622914e-06,3.236569455e-06,2.045953261e-05,2.036609203e-06,2.918028076e-05,2.008622914e-06,0.0001181600746,4.503689343e-05,0,8.179278666e-06,2.790436493e-10,7.675564007e-08,4.045289643e-06,3.319396669e-08,2.466959359e-06,2.790436493e-10,8.179278666e-06,3.250923328e-06,0.5,0.4976796806,0.499329716,0.500431478,0.4996185005,0.5026040673,0.4999326766,0.4976796806,0.5026040673,0.001607693383
-1534.117676,21.64705849,22.45725822,22.49260712,22.50061989,22.48317528,22.47695351,22.48212242,22.45725822,22.50061989,0.01481984835,0,-0.008495986462,-0.001482903957,-0.000128030777,-0.001554638147,-0.006228983402,-0.003578108503,-0.008495986462,-0.000128030777,0.003212475916,0,0.0001928469283,3.792067218e-06,3.064872362e-05,4.827857629e-05,3.901731907e-05,6.291672616e-05,3.792067218e-06,0.0001928469283,6.663972454e-05,2.5,2.501495838,2.50037241,2.50009656,2.499943972,2.500941992,2.500570059,2.499943972,2.501495838,0.0005745699746,0,0.0001204151922,2.006926479e-06,3.2373257e-06,2.071140261e-05,2.043445875e-06,2.968286026e-05,2.006926479e-06,0.0001204151922,4.591753896e-05,0,8.16866941e-06,2.781700426e-10,7.680162639e-08,4.00803674e-06,3.311643582e-08,2.45738056e-06,2.781700426e-10,8.16866941e-06,3.24360667e-06,0.5,0.4984798729,0.4995639622,0.5002802014,0.4997521043,0.5016963482,0.4999545217,0.4984798729,0.5016963482,0.001049583312
-1515.294067,22.11764717,22.48056412,22.4966507,22.50027657,22.49241447,22.48955917,22.49189377,22.48056412,22.50027657,0.006737686694,0,-0.003884971142,-0.0006732344627,-6.631016731e-05,-0.0007039904594,-0.002825677395,-0.001630836749,-0.003884971142,-6.631016731e-05,0.001465097652,0,0.0002027139126,3.810875569e-06,3.063615441e-05,4.878969412e-05,3.996630403e-05,6.518339069e-05,3.810875569e-06,0.0002027139126,7.03980113e-05,2.5,2.500697851,2.500166893,2.5000422,2.499978065,2.500428438,2.500262737,2.499978065,2.500697851,0.0002666989749,0,0.0001228036126,2.00520094e-06,3.238088311e-06,2.097001379e-05,2.050491048e-06,3.02134813e-05,2.00520094e-06,0.0001228036126,4.685062959e-05,0,8.158275705e-06,2.772811702e-10,7.684822378e-08,3.970616035e-06,3.303782847e-08,2.447810857e-06,2.772811702e-10,8.158275705e-06,3.236398015e-06,0.5,0.4993096292,0.4998025596,0.5001268387,0.4998877048,0.5007687807,0.4999791086,0.4993096292,0.5007687807,0.0004760531592
-1496.470581,22.58823586,22.50455475,22.50078011,22.49992561,22.50177574,22.50243759,22.5018959,22.49992561,22.50455475,0.001581415185,0,0.0008939504623,0.0001541376114,-3.397464752e-06,0.0001593232155,0.0006590485573,0.0003726124705,-3.397464752e-06,0.0008939504623,0.0003430585784,0,0.0002134774113,3.830179139e-06,3.06235379e-05,4.931398144e-05,4.096231351e-05,6.764147838e-05,3.830179139e-06,0.0002134774113,7.45090656e-05,2.5,2.499855995,2.499957561,2.499986887,2.500011683,2.499899149,2.499942303,2.499855995,2.500011683,5.717583554e-05,0,0.0001253381924,2.003442432e-06,3.238863655e-06,2.123570084e-05,2.057760867e-06,3.07747905e-05,2.003442432e-06,0.0001253381924,4.784122939e-05,0,8.148229426e-06,2.763761719e-10,7.689529014e-08,3.933037988e-06,3.295846085e-08,2.438279353e-06,2.763761719e-10,8.148229426e-06,3.229346476e-06,0.5,0.5001702905,0.5000454187,0.4999709725,0.500025332,0.4998206496,0.5000065565,0.4998206496,0.5001702905,0.000113577451
-1477.647095,23.05882263,22.52927399,22.50499916,22.49957657,22.51183128,22.5155983,22.51225662,22.49957657,22.52927399,0.0101429075,0,0.00584936142,0.001000523567,6.076693535e-05,0.001680344343,0.004227876663,0.002563774586,6.076693535e-05,0.00584936142,0.002147257095,0,0.0002252468694,3.849998848e-06,3.061063035e-05,4.985901614e-05,4.200857438e-05,7.031502173e-05,3.849998848e-06,0.0002252468694,7.901597564e-05,2.5,2.498968601,2.499743462,2.499931335,2.500117302,2.499354839,2.49962306,2.498968601,2.500117302,0.0004132950562,0,0.0001280310389,2.001649136e-06,3.239645139e-06,2.150383261e-05,2.065261242e-06,3.136828673e-05,2.001649136e-06,0.0001280310389,4.889434058e-05,0,8.138507837e-06,2.754551864e-10,7.694326598e-08,3.899595868e-06,3.287803096e-08,2.429640062e-06,2.754551864e-10,8.138507837e-06,3.222837677e-06,0.5,0.5010640025,0.5002932549,0.4998127818,0.4999516904,0.4988513589,0.4999946058,0.4988513589,0.5010640025,0.0007175953942
-1458.823486,23.52941132,22.55474472,22.52655792,22.4992218,22.52243423,22.52905655,22.52640152,22.4992218,22.55474472,0.01769116707,0,0.0109911561,0.01003396511,0.0001265704632,0.003685563803,0.007884025574,0.006544256117,0.0001265704632,0.0109911561,0.004076929297,0,0.0002381496743,3.971687875e-06,3.059758455e-05,5.042364137e-05,4.310860459e-05,7.325023762e-05,3.971687875e-06,0.0002381496743,8.395256009e-05,2.5,2.498032808,2.497880936,2.499875069,2.500274897,2.498794317,2.498971462,2.497880936,2.500274897,0.0009609521949,0,0.0001308961218,2.007207968e-06,3.240436172e-06,2.177576243e-05,2.073002406e-06,3.199850471e-05,2.007207968e-06,0.0001308961218,5.00145652e-05,0,8.129183698e-06,2.717531755e-10,7.699156157e-08,3.869028205e-06,3.279667382e-08,2.421654472e-06,2.717531755e-10,8.129183698e-06,3.216767482e-06,0.5,0.5019924045,0.5001202822,0.4996522665,0.4997245371,0.4978602231,0.4998699129,0.4978602231,0.5019924045,0.001317194896
-1440,24,22.58099937,22.56431198,22.49886131,22.53317642,22.54281616,22.54403305,22.49886131,22.58099937,0.02806270681,0,0.01633012295,0.02700221539,0.0001936852932,0.005720585585,0.01163086295,0.0121754948,0.0001936852932,0.02700221539,0.00919368118,0,0.000252336642,4.191666903e-06,3.058428047e-05,5.100330964e-05,4.426613305e-05,7.647641178e-05,4.191666903e-06,0.000252336642,8.938051178e-05,2.5,2.497043371,2.494560003,2.499818087,2.500433445,2.498216867,2.49801445,2.494560003,2.500433445,0.002098657191,0,0.0001339512237,2.019762178e-06,3.24123971e-06,2.205523379e-05,2.080988679e-06,3.266968633e-05,2.019762178e-06,0.0001339512237,5.120885544e-05,0,8.1203425e-06,2.656788678e-10,7.704047533e-08,3.83828592e-06,3.271426863e-08,2.413729817e-06,2.656788678e-10,8.1203425e-06,3.210886007e-06,0.5,0.5029578209,0.4954648614,0.4994893074,0.499494195,0.4968464375,0.4988505244,0.4954648614,0.5029578209,0.002575706458
-1421.176514,24.47058868,22.608078,22.61894798,22.49849701,22.54751015,22.55817032,22.56624222,22.49849701,22.61894798,0.04366598278,0,0.02187746763,0.05332046747,0.0002625882626,0.008952319622,0.01574608684,0.02003178559,0.0002625882626,0.05332046747,0.01813000627,0,0.0002679766039,4.548764991e-06,3.057087088e-05,5.167226846e-05,4.556919521e-05,8.006754069e-05,4.548764991e-06,0.0002679766039,9.535118443e-05,2.5,2.495998144,2.4893291,2.499759912,2.499763489,2.497585297,2.496487141,2.4893291,2.499763489,0.00385040557,0,0.000137212206,2.040275604e-06,3.242055982e-06,2.231891449e-05,2.089115469e-06,3.338051465e-05,2.040275604e-06,0.000137212206,5.248441448e-05,0,8.112006071e-06,2.573339319e-10,7.709045491e-08,3.794403938e-06,3.261943604e-08,2.403275403e-06,2.573339319e-10,8.112006071e-06,3.204075256e-06,0.5,0.5039618611,0.4846599996,0.4993236661,0.4965701699,0.4957386851,0.4960508943,0.4846599996,0.5039618611,0.006378307939
-1402.352905,24.94117737,22.63601303,22.67896652,22.49812889,22.56269646,22.57565689,22.59029198,22.49812889,22.67896652,0.06232707575,0,0.02764499187,0.08263266087,0.0003334581852,0.01245674491,0.02034980059,0.02868353203,0.0003334581852,0.08263266087,0.02845372818,0,0.000285274029,4.983092822e-06,3.055731577e-05,5.237481309e-05,4.70665982e-05,8.405117114e-05,4.983092822e-06,0.000285274029,0.0001019561169,2.5,2.494891644,2.483452559,2.499701262,2.498922586,2.496882677,2.49477005,2.483452559,2.499701262,0.005901253782,0,0.0001407008822,2.063597549e-06,3.242881348e-06,2.258518725e-05,2.097353899e-06,3.413797822e-05,2.063597549e-06,0.0001407008822,5.384978067e-05,0,8.104273547e-06,2.485001371e-10,7.714075423e-08,3.747959909e-06,3.250776359e-08,2.39242604e-06,2.485001371e-10,8.104273547e-06,3.19734113e-06,0.5,0.5050073266,0.472796917,0.4991556704,0.4931032062,0.4945062101,0.492913872,0.472796917,0.5050073266,0.0108855404
-1383.529419,25.41176414,22.66484451,22.74165916,22.49775887,22.57810593,22.59360313,22.61519241,22.49775887,22.74165916,0.0825727731,0,0.03364628553,0.1136379242,0.00040563941,0.01601433754,0.02508682013,0.03775820136,0.00040563941,0.1136379242,0.03950497136,0,0.000304465415,5.478003459e-06,3.0543506e-05,5.309800326e-05,4.865968003e-05,8.844892727e-05,5.478003459e-06,0.000304465415,0.000109300694,2.5,2.493719578,2.477566957,2.499642134,2.498068094,2.496154785,2.49303031,2.477566957,2.499642134,0.00798057951,0,0.0001444399968,2.089011787e-06,3.243713536e-06,2.285873416e-05,2.105914291e-06,3.494747216e-05,2.089011787e-06,0.0001444399968,5.531387797e-05,0,8.097258615e-06,2.401197574e-10,7.719197725e-08,3.701420383e-06,3.239449242e-08,2.381701051e-06,2.401197574e-10,8.097258615e-06,3.190943971e-06,0.5,0.5060966015,0.4603764415,0.4989849627,0.4896033406,0.4932410717,0.4896605015,0.4603764415,0.5060966015,0.01566825435
-1364.705933,25.88235283,22.69461441,22.80711555,22.49738121,22.59373283,22.61203003,22.64097595,22.49738121,22.80711555,0.1040852293,0,0.0398952961,0.1469526291,0.0004797875881,0.01962637901,0.02996402979,0.04738362506,0.0004797875881,0.1469526291,0.05146637931,0,0.0003258303623,6.032300007e-06,3.052949614e-05,5.38425229e-05,5.03571755e-05,9.331836918e-05,6.032300007e-06,0.0003258303623,0.0001174964855,2.5,2.492476702,2.472321987,2.499581814,2.497199535,2.49540019,2.491396189,2.472321987,2.499581814,0.009815376252,0,0.0001484553359,2.117566737e-06,3.244558002e-06,2.313983168e-05,2.114820063e-06,3.58144207e-05,2.114820063e-06,0.0001484553359,5.688683814e-05,0,8.091006748e-06,2.332876115e-10,7.724381845e-08,3.65478968e-06,3.227971135e-08,2.371110668e-06,2.332876115e-10,8.091006748e-06,3.184903562e-06,0.5,0.5072321892,0.4471741617,0.4988115132,0.4860700369,0.4919418991,0.48624596,0.4471741617,0.5072321892,0.02077207342
-1345.882324,26.35294151,22.72536469,22.91007233,22.49700546,22.60953522,22.63095474,22.67458725,22.49700546,22.91007233,0.1383491307,0,0.04640740156,0.1958640814,0.0005560219288,0.02328509092,0.03498652577,0.06021982431,0.0005560219288,0.1958640814,0.06949937344,0,0.000349702168,7.072095286e-06,3.051532258e-05,5.45986768e-05,5.2167994e-05,9.881124424e-05,7.072095286e-06,0.000349702168,0.0001266151521,2.5,2.491157532,2.463293791,2.499520779,2.496316671,2.494618177,2.488981485,2.463293791,2.499520779,0.01312438026,0,0.0001527766581,2.165882279e-06,3.245415428e-06,2.342496555e-05,2.124081448e-06,3.674739855e-05,2.124081448e-06,0.0001527766581,5.857868746e-05,0,8.085629815e-06,2.220897355e-10,7.729629203e-08,3.608229918e-06,3.216324984e-08,2.360708322e-06,2.220897355e-10,8.085629815e-06,3.179277428e-06,0.5,0.508417666,0.4325419366,0.4986354411,0.4825149179,0.4906073213,0.4825434089,0.4325419366,0.508417666,0.02643333375
-1327.058838,26.8235302,22.75714111,23.01930237,22.4971981,22.6252594,22.65041733,22.70986366,22.4971981,23.01930237,0.1754456311,0,0.05319905281,0.2477480173,0.0009245574474,0.02694490552,0.04017806053,0.07379891723,0.0009245574474,0.2477480173,0.08867804706,0,0.0003764745488,8.384055036e-06,3.050234409e-05,5.530904309e-05,5.410632002e-05,0.0001049552593,8.384055036e-06,0.0003764745488,0.0001368519734,2.5,2.489755869,2.453586102,2.499512911,2.495420218,2.493798971,2.486414909,2.453586102,2.499512911,0.01670970023,0,0.0001574376947,2.21927553e-06,3.245195558e-06,2.369299909e-05,2.133745738e-06,3.774578363e-05,2.133745738e-06,0.0001574376947,6.040575317e-05,0,8.081305168e-06,2.107875263e-10,7.732430163e-08,3.56252167e-06,3.204616661e-08,2.350681598e-06,2.107875263e-10,8.081305168e-06,3.174194035e-06,0.5,0.5096555948,0.4177433848,0.4983289242,0.4789972305,0.489238888,0.4787928164,0.4177433848,0.5096555948,0.0321570076
-1308.235352,27.29411697,22.78999329,23.13209724,22.49744225,22.64121437,22.67043114,22.74623489,22.49744225,23.13209724,0.2142325044,0,0.06028842926,0.3016263843,0.001322567463,0.03066137433,0.04553279281,0.08788631111,0.001322567463,0.3016263843,0.1086354107,0,0.0004066202964,1.000511384e-05,3.048940198e-05,5.604008038e-05,5.618113209e-05,0.000111867208,1.000511384e-05,0.0004066202964,0.0001483881497,2.5,2.488264561,2.4434762,2.499509096,2.494508743,2.492946386,2.483741045,2.4434762,2.499509096,0.0204501003,0,0.0001624773577,2.276806072e-06,3.244895424e-06,2.396841774e-05,2.143807478e-06,3.882225792e-05,2.143807478e-06,0.0001624773577,6.238244532e-05,0,8.078107385e-06,1.997962351e-10,7.735085461e-08,3.516728384e-06,3.192768361e-08,2.34086292e-06,1.997962351e-10,8.078107385e-06,3.169606089e-06,0.5,0.5109497309,0.4027828276,0.4980080426,0.4754461646,0.4878334403,0.4750040472,0.4027828276,0.5109497309,0.03795252368
-1289.411743,27.76470566,22.82397079,23.25426483,22.49783707,22.65739822,22.69099426,22.78489304,22.49783707,23.25426483,0.2566359341,0,0.06769454479,0.3605815172,0.001811176538,0.03443571925,0.05105251074,0.1031150967,0.001811176538,0.3605815172,0.1305629611,0,0.0004407092347,1.213060659e-05,3.048835606e-05,5.679231981e-05,5.840441736e-05,0.000119704986,1.213060659e-05,0.0004407092347,0.000161425749,2.5,2.486676693,2.432370186,2.49956274,2.49358201,2.492061615,2.480850697,2.432370186,2.49956274,0.0245854184,0,0.0001679388224,2.343400638e-06,3.244112577e-06,2.425131606e-05,2.15430282e-06,3.998639295e-05,2.15430282e-06,0.0001679388224,6.452546222e-05,0,8.07618926e-06,1.887441314e-10,7.736782948e-08,3.470858474e-06,3.180770136e-08,2.331282531e-06,1.887441314e-10,8.07618926e-06,3.165574299e-06,0.5,0.5123037696,0.3866878152,0.4976395667,0.4718615115,0.4863888025,0.4709762633,0.3866878152,0.5123037696,0.04418544099
-1270.588257,28.23529434,22.85913086,23.37956429,22.49909782,22.6738224,22.71213531,22.82474899,22.49909782,23.37956429,0.3001704514,0,0.07543897629,0.4214106202,0.002785921097,0.03826889396,0.05674570799,0.1189300194,0.002785921097,0.4214106202,0.1531329751,0,0.0004794324632,1.480074388e-05,3.052262764e-05,5.756689643e-05,6.079117884e-05,0.0001286227925,1.480074388e-05,0.0004794324632,0.0001762365428,2.5,2.484983683,2.42086935,2.499806881,2.492639542,2.491142035,2.477888584,2.42086935,2.499806881,0.02889702283,0,0.0001738737774,2.414941946e-06,3.241174682e-06,2.454202331e-05,2.1652545e-06,4.124743646e-05,2.1652545e-06,0.0001738737774,6.685607514e-05,0,8.07575816e-06,1.781045589e-10,7.734008989e-08,3.424916713e-06,3.168623053e-08,2.321975899e-06,1.781045589e-10,8.07575816e-06,3.162184157e-06,0.5,0.5137221813,0.3706121445,0.4970366955,0.4682431519,0.4849030674,0.4669034481,0.3706121445,0.5137221813,0.0503940545
-1251.764648,28.70588303,22.89552689,23.50809479,22.50043678,22.69059753,22.73387909,22.8657074,22.50043678,23.50809479,0.3449682891,0,0.08354502916,0.4841955304,0.003804951906,0.04219356179,0.06262004375,0.1352718174,0.003804951906,0.4841955304,0.1764362752,0,0.0005236279685,1.817811244e-05,3.055859997e-05,5.836249693e-05,6.33582531e-05,0.0001388170931,1.817811244e-05,0.0005236279685,0.0001931424631,2.5,2.483176708,2.408955336,2.500061274,2.491654634,2.490186214,2.474806547,2.408955336,2.500061274,0.03336055949,0,0.0001803416235,2.491947271e-06,3.238091494e-06,2.484211473e-05,2.176693442e-06,4.261809227e-05,2.176693442e-06,0.0001803416235,6.939763261e-05,0,8.076997801e-06,1.67875075e-10,7.730984919e-08,3.378587735e-06,3.156323913e-08,2.312925517e-06,1.67875075e-10,8.076997801e-06,3.159481366e-06,0.5,0.5152090192,0.3545771241,0.496411413,0.4645446837,0.4833746254,0.462823391,0.3545771241,0.5152090192,0.05659501627
-1232.941162,29.1764698,22.95185089,23.63996124,22.50179863,22.70790863,22.75625229,22.91155434,22.50179863,23.63996124,0.3913286328,0,0.09517884254,0.5490221381,0.004843533039,0.04626062512,0.06868392229,0.1527978033,0.004843533039,0.5490221381,0.2003144771,0,0.0005748900003,2.248062265e-05,3.059521987e-05,5.917654198e-05,6.612327707e-05,0.0001506531262,2.248062265e-05,0.0005748900003,0.0002127591433,2.5,2.482172966,2.396607637,2.500320435,2.490581274,2.489192009,2.471774817,2.396607637,2.500320435,0.03802662343,0,0.0001831518166,2.574990958e-06,3.234952374e-06,2.515400593e-05,2.188645567e-06,4.32608831e-05,2.188645567e-06,0.0001831518166,7.048642146e-05,0,8.047043593e-06,1.580518355e-10,7.727889084e-08,3.331394964e-06,3.14386881e-08,2.297462743e-06,1.580518355e-10,8.047043593e-06,3.145421715e-06,0.5,0.5120112896,0.3386054635,0.4957753718,0.4606911242,0.4818015695,0.4577769637,0.3386054635,0.5120112896,0.06192376092
-1214.117676,29.64705849,23.02051163,23.77526855,22.50318718,22.72546768,22.77927589,22.96074104,22.50318718,23.77526855,0.4392416775,0,0.1090786457,0.6159814596,0.005902022123,0.05038976669,0.07494652271,0.1712596864,0.005902022123,0.6159814596,0.2248878926,0,0.0006344103604,2.800270886e-05,3.063259282e-05,6.0014474e-05,6.910767843e-05,0.0001644335716,2.800270886e-05,0.0006344103604,0.0002355353936,2.5,2.481579542,2.38380599,2.500584602,2.489490271,2.488157749,2.468723774,2.38380599,2.500584602,0.04289600998,0,0.0001838845492,2.664717613e-06,3.23175459e-06,2.547457552e-05,2.201146117e-06,4.349134906e-05,2.201146117e-06,0.0001838845492,7.07493964e-05,0,8.000009075e-06,1.486315099e-10,7.724735696e-08,3.284200375e-06,3.131277637e-08,2.278583452e-06,1.486315099e-10,8.000009075e-06,3.125167041e-06,0.5,0.5061278939,0.3227206171,0.4951282144,0.4568051398,0.4801822007,0.452192843,0.3227206171,0.5061278939,0.06681343168
-1195.294067,30.11764717,23.09204102,23.91412926,22.50460434,22.74327469,22.81193542,23.01319504,22.50460434,23.91412926,0.4878372848,0,0.1236960888,0.6851706505,0.006982147694,0.05458286405,0.08381152153,0.1908486634,0.006982147694,0.6851706505,0.2500783503,0,0.0007035801536,3.514562195e-05,3.067079888e-05,6.087773727e-05,7.353476394e-05,0.0001807618246,3.067079888e-05,0.0007035801536,0.0002618932049,2.5,2.480900526,2.370527267,2.500853062,2.488380432,2.486612797,2.465454817,2.370527267,2.500853062,0.04790843278,0,0.0001847235835,2.761882115e-06,3.228501782e-06,2.580434557e-05,2.21782193e-06,4.37472263e-05,2.21782193e-06,0.0001847235835,7.105285476e-05,0,7.953042768e-06,1.39609338e-10,7.72149491e-08,3.237001465e-06,3.11572812e-08,2.259711437e-06,1.39609338e-10,7.953042768e-06,3.104980806e-06,0.5,0.4999659061,0.3069479465,0.4944694936,0.4528863728,0.4780014455,0.446454227,0.3069479465,0.4999659061,0.07164853811
-1176.470581,30.58823586,23.17301178,24.05665207,22.50605583,22.77507591,22.86130524,23.07442093,22.50605583,24.05665207,0.5352686644,0,0.1430314183,0.7566896677,0.008083194494,0.06196975708,0.09719735384,0.2133942544,0.008083194494,0.7566896677,0.2752106786,0,0.0007855848526,4.446065941e-05,3.070977982e-05,6.271785242e-05,8.071496268e-05,0.0002008376177,3.070977982e-05,0.0007855848526,0.0002928593894,2.5,2.479642391,2.356748343,2.50112772,2.48666048,2.484196186,2.461674929,2.356748343,2.50112772,0.05295361206,0,0.0001858919713,2.867313469e-06,3.225190312e-06,2.644967026e-05,2.241573611e-06,4.413514398e-05,2.241573611e-06,0.0001858919713,7.146957796e-05,0,7.890557754e-06,1.30981101e-10,7.718152517e-08,3.15401735e-06,3.094077172e-08,2.230565769e-06,1.30981101e-10,7.890557754e-06,3.076963822e-06,0.5,0.4874144793,0.291313678,0.4937990606,0.4460884929,0.474824816,0.4386881292,0.291313678,0.4937990606,0.07548685372
-1157.647095,31.05882263,23.2574501,24.20294952,22.50753593,22.84405136,22.91484833,23.14536667,22.50753593,24.20294952,0.5799658298,0,0.1633455157,0.8306450844,0.009206682444,0.07787653804,0.111774981,0.2385697812,0.009206682444,0.8306450844,0.3002393842,0,0.0008822383825,5.671194958e-05,3.074963752e-05,6.734224735e-05,8.934369544e-05,0.0002252771956,3.074963752e-05,0.0008822383825,0.0003290211607,2.5,2.478259563,2.342443466,2.501407385,2.483302116,2.481570959,2.457396746,2.342443466,2.501407385,0.05803779885,0,0.0001872055,2.981986199e-06,3.221818133e-06,2.798188689e-05,2.267802074e-06,4.473180161e-05,2.267802074e-06,0.0001872055,7.190080942e-05,0,7.828070011e-06,1.227411089e-10,7.71475257e-08,2.980629915e-06,3.069682464e-08,2.183333436e-06,1.227411089e-10,7.828070011e-06,3.044174946e-06,0.5,0.4745163321,0.2758451998,0.4931167066,0.4317942858,0.4713395238,0.4293224216,0.2758451998,0.4931167066,0.07929565012
-1138.823486,31.52941132,23.34557152,24.3531456,22.5240345,22.9142971,22.97106171,23.22162247,22.5240345,24.3531456,0.6228268743,0,0.1847133636,0.9071487784,0.01690199971,0.09415540099,0.1271790862,0.2660197318,0.01690199971,0.9071487784,0.3251248598,0,0.000997000956,7.296928379e-05,3.125684088e-05,7.242403808e-05,9.949722153e-05,0.0002546296746,3.125684088e-05,0.000997000956,0.0003718268708,2.5,2.476736784,2.327587128,2.501060963,2.479834557,2.478744745,2.452792645,2.327587128,2.501060963,0.06322080642,0,0.0001886847895,3.107006023e-06,3.214243861e-06,2.964193118e-05,2.296438424e-06,4.538888243e-05,2.296438424e-06,0.0001886847895,7.239489059e-05,0,7.765804185e-06,1.148844214e-10,7.660354129e-08,2.813654874e-06,3.045840558e-08,2.137326874e-06,1.148844214e-10,7.765804185e-06,3.012982688e-06,0.5,0.4612644017,0.26057145,0.4906227887,0.4175598323,0.4676903486,0.4195417464,0.26057145,0.4906227887,0.08293017
-1120,32,23.43904686,24.50734901,22.54422951,22.98600006,23.03710747,23.30274582,22.54422951,24.50734901,0.6657155156,0,0.2074529529,0.9863188267,0.02623066306,0.1108482182,0.1449672878,0.2951636016,0.02623066306,0.9863188267,0.3504981101,0,0.001116466126,9.474413673e-05,3.18911334e-05,7.803842891e-05,0.0001129944139,0.0002868268639,3.18911334e-05,0.001116466126,0.0004156921059,2.5,2.475480795,2.312151194,2.500564098,2.476250648,2.475275755,2.447944403,2.312151194,2.500564098,0.06857860833,0,0.0001902158547,3.24365169e-06,3.205638677e-06,3.144846778e-05,2.331185669e-06,4.608896052e-05,2.331185669e-06,0.0001902158547,7.290589565e-05,0,7.705510143e-06,1.074037734e-10,7.593988016e-08,2.652676585e-06,3.030634588e-08,2.092908062e-06,1.074037734e-10,7.705510143e-06,2.983854529e-06,0.5,0.4472457469,0.2455214113,0.4876852036,0.4033687115,0.4636408091,0.4094924033,0.2455214113,0.4876852036,0.08648175001
-1101.176514,32.47058868,23.53767776,24.66568375,22.56484032,23.05923271,23.10586166,23.38666153,22.56484032,24.66568375,0.7099510431,0,0.231580615,1.068278551,0.03575882316,0.1279452741,0.163667202,0.325446099,0.03575882316,1.068278551,0.3767515123,0,0.001245799125,0.0001241942227,3.255257616e-05,8.422336396e-05,0.000129191365,0.0003231921291,3.255257616e-05,0.001245799125,0.0004626051232,2.5,2.474340439,2.2961061,2.500054836,2.472573757,2.471565962,2.442928314,2.2961061,2.500054836,0.07416992635,0,0.0001918644994,3.393389989e-06,3.196907528e-06,3.342156197e-05,2.369125241e-06,4.6849098e-05,2.369125241e-06,0.0001918644994,7.34603891e-05,0,7.646895028e-06,1.002926978e-10,7.526890045e-08,2.497331025e-06,3.016321415e-08,2.049951718e-06,1.002926978e-10,7.646895028e-06,2.956576736e-06,0.5,0.432610929,0.2307257056,0.4846997261,0.389244616,0.4594192505,0.3993400633,0.2307257056,0.4846997261,0.09003937989
-1082.352905,32.94117737,23.64087296,24.82826614,22.59164238,23.13411903,23.17749023,23.47447777,22.59164238,24.82826614,0.7541716099,0,0.2570536733,1.15315938,0.04792767763,0.1453835368,0.1833499074,0.3573748171,0.04792767763,1.15315938,0.4035640955,0,0.00139914453,0.0001644328731,3.34445831e-05,9.094214329e-05,0.0001487910922,0.000367351051,3.34445831e-05,0.00139914453,0.0005179647123,2.5,2.473044634,2.279420853,2.499301434,2.468891621,2.467592716,2.437650204,2.279420853,2.499301434,0.07995341718,0,0.0001937399647,3.557934633e-06,3.186466984e-06,3.559348988e-05,2.410666639e-06,4.769770385e-05,2.410666639e-06,0.0001937399647,7.410174294e-05,0,7.589282632e-06,9.354425567e-11,7.438901406e-08,2.346616384e-06,3.003083648e-08,2.008082447e-06,9.354425567e-11,7.589282632e-06,2.930811434e-06,0.5,0.4176105857,0.2162148356,0.4810634851,0.3752349317,0.4550148547,0.3890277445,0.2162148356,0.4810634851,0.09348411113
-1063.529419,33.41176605,23.74893379,24.995224,22.62129021,23.21059227,23.25407791,23.56602478,22.62129021,24.995224,0.7990284562,0,0.2839833498,1.241097569,0.06133165956,0.1632784307,0.2062054574,0.3911792934,0.06133165956,1.241097569,0.4310001433,0,0.0015824578,0.000220001486,3.446474147e-05,9.840104758e-05,0.0001728801435,0.0004216410744,3.446474147e-05,0.0015824578,0.000583853689,2.5,2.471572638,2.262062788,2.498437166,2.465080261,2.463701963,2.432171106,2.262062788,2.498437166,0.0859740898,0,0.0001958766225,3.73927719e-06,3.175267466e-06,3.797204772e-05,2.455806452e-06,4.864380389e-05,2.455806452e-06,0.0001958766225,7.484453818e-05,0,7.533009466e-06,8.715059924e-11,7.34234149e-08,2.201918733e-06,2.990862313e-08,1.967669505e-06,8.715059924e-11,7.533009466e-06,2.906625014e-06,0.5,0.4022458196,0.2020199448,0.4771315455,0.3613035679,0.4498228729,0.3785047531,0.2020199448,0.4771315455,0.09676768631
-1044.705933,33.88235474,23.86219406,25.16667175,22.65160942,23.29046059,23.3399086,23.6621666,22.65160942,25.16667175,0.844604969,0,0.3124935627,1.332239151,0.07505771518,0.1816733778,0.2368248403,0.4276577532,0.07505771518,1.332239151,0.4588644207,0,0.001803554711,0.0002976033138,3.554223804e-05,0.0001063551899,0.0002031834156,0.0004892477882,3.554223804e-05,0.001803554711,0.0006630864809,2.5,2.4699018,2.243996859,2.497548342,2.462128639,2.460655212,2.426846027,2.243996859,2.497548342,0.09238436818,0,0.0001983136899,3.939739145e-06,3.163910833e-06,4.055113823e-05,2.504011036e-06,4.969449219e-05,2.504011036e-06,0.0001983136899,7.570574962e-05,0,7.478479802e-06,8.110324218e-11,7.244962319e-08,2.064119144e-06,2.979338376e-08,1.928984375e-06,8.110324218e-11,7.478479802e-06,2.884076366e-06,0.5,0.3865202069,0.1881718785,0.4731318653,0.3467820585,0.4425976276,0.3674407303,0.1881718785,0.4731318653,0.09974698722
-1025.882324,34.35293961,23.98099709,25.34273148,22.68262291,23.37276649,23.42956543,23.76173782,22.68262291,25.34273148,0.8914866447,0,0.3427228928,1.426734686,0.08911666274,0.2005711496,0.2691541314,0.4656599164,0.08911666274,1.426734686,0.4877396226,0,0.002072823932,0.0004072465235,3.66813947e-05,0.0001150461248,0.000241061367,0.0005745718954,3.66813947e-05,0.002072823932,0.0007595362258,2.5,2.468004465,2.225187302,2.496634245,2.459470749,2.457341671,2.421327591,2.225187302,2.496634245,0.09906841815,0,0.0002010999015,4.162038749e-06,3.152402542e-06,4.337172868e-05,2.5573122e-06,5.086867532e-05,2.5573122e-06,0.0002010999015,7.670458581e-05,0,7.426178854e-06,7.539421865e-11,7.146747549e-08,1.932457053e-06,2.969535018e-08,1.891974875e-06,7.539421865e-11,7.426178854e-06,2.863238251e-06,0.5,0.3704401851,0.1747018099,0.469063133,0.3321239352,0.4350780845,0.3562814295,0.1747018099,0.469063133,0.1026487574
-1007.058838,34.82352829,24.10510826,25.52351761,22.71435356,23.45687485,23.52329636,23.86462975,22.71435356,25.52351761,0.9397495985,0,0.3746519089,1.524743915,0.1035210192,0.2199817896,0.3033370078,0.5052471161,0.1035210192,1.524743915,0.5176787972,0,0.002402022714,0.0005640683812,3.788715185e-05,0.0001247218897,0.0002889477182,0.0006835295353,3.788715185e-05,0.002402022714,0.0008777590701,2.5,2.465856791,2.205595255,2.495693445,2.456703424,2.453730345,2.4155159,2.205595255,2.495693445,0.1060057357,0,0.0002041813423,4.409403573e-06,3.140738499e-06,4.64769837e-05,2.61646187e-06,5.216498903e-05,2.61646187e-06,0.0002041813423,7.782075409e-05,0,7.375123005e-06,7.00146538e-11,7.047727024e-08,1.806446903e-06,2.961762924e-08,1.856346898e-06,7.00146538e-11,7.375123005e-06,2.843639095e-06,0.5,0.3540945053,0.1616396606,0.4649238586,0.3176265657,0.4272482395,0.3451065719,0.1616396606,0.4649238586,0.1054509133
-988.2352905,35.29411697,24.23361778,25.70914841,22.75161171,23.54283333,23.62134552,23.97171021,22.75161171,25.70914841,0.9881921411,0,0.4080797434,1.626435041,0.1204036176,0.2399241626,0.339527607,0.5468740463,0.1204036176,1.626435041,0.5484165549,0,0.00280352449,0.0007912601577,3.934418419e-05,0.0001355216955,0.0003502260952,0.0008239752497,3.934418419e-05,0.00280352449,0.001023106859,2.5,2.463443041,2.185180426,2.494538546,2.453821182,2.449788094,2.40935421,2.185180426,2.494538546,0.1131795645,0,0.0002073833602,4.685644853e-06,3.127563104e-06,4.990339949e-05,2.682351351e-06,5.355646863e-05,2.682351351e-06,0.0002073833602,7.898818876e-05,0,7.322818874e-06,6.495484706e-11,6.93289266e-08,1.68600468e-06,2.956372924e-08,1.821556339e-06,6.495484706e-11,7.322818874e-06,2.824239118e-06,0.5,0.3376510739,0.1490145475,0.4601435363,0.303306371,0.4190926552,0.3338416219,0.1490145475,0.4601435363,0.1080072895
-969.4117432,35.76470566,24.38186836,25.89972687,22.79540825,23.63068771,23.72998238,24.08753395,22.79540825,25.89972687,1.036997199,0,0.447103858,1.73198247,0.140230149,0.2604186535,0.3840025961,0.5927475691,0.140230149,1.73198247,0.5792853236,0,0.003375213593,0.001124833943,4.112098759e-05,0.0001476077887,0.0004303922178,0.00102383364,4.112098759e-05,0.003375213593,0.001234897296,2.5,2.460363865,2.163900137,2.493132591,2.450817585,2.445013762,2.402645588,2.163900137,2.493132591,0.120527409,0,0.0002124210732,4.995268228e-06,3.112608283e-06,5.369326027e-05,2.75571233e-06,5.539558333e-05,2.75571233e-06,0.0002124210732,8.087591414e-05,0,7.28260693e-06,6.020555582e-11,6.800030405e-08,1.571049779e-06,2.942864974e-08,1.790229135e-06,6.020555582e-11,7.28260693e-06,2.810175829e-06,0.5,0.3193861544,0.1368546635,0.4546115696,0.2891801298,0.4023475349,0.3204760253,0.1368546635,0.4546115696,0.1089887321
-950.5882568,36.23529434,24.58504677,26.09535789,22.84077644,23.72050285,23.86754608,24.22184563,22.84077644,26.09535789,1.088686228,0,0.501309514,1.841571331,0.1608063877,0.2814882696,0.4489505589,0.6468251944,0.1608063877,1.841571331,0.6094970107,0,0.004435280338,0.00162151421,4.305153925e-05,0.0001611722982,0.0005490187323,0.001362007344,4.305153925e-05,0.004435280338,0.001634316402,2.5,2.45553875,2.14171052,2.491665363,2.447686434,2.438232899,2.394966841,2.14171052,2.491665363,0.1279137433,0,0.0002233346022,5.343717021e-06,3.097328772e-06,5.789535135e-05,2.844733899e-06,5.850314483e-05,2.844733899e-06,0.0002233346022,8.504513244e-05,0,7.280926184e-06,5.575691298e-11,6.665212737e-08,1.46148875e-06,2.908357644e-08,1.767641379e-06,5.575691298e-11,7.280926184e-06,2.811773356e-06,0.5,0.2956798077,0.1251860261,0.4489281178,0.2752638757,0.366819948,0.302375555,0.1251860261,0.4489281178,0.1075237021
-931.7647095,36.70588303,24.8040123,26.29613876,22.89864159,23.81233215,24.02749252,24.36772537,22.89864159,26.29613876,1.139434218,0,0.5612385273,1.955394506,0.1869912744,0.3031539619,0.5255348086,0.7064626217,0.1869912744,1.955394506,0.6397131085,0,0.005819592625,0.00237192749,4.565906056e-05,0.0001764372573,0.0007321684388,0.001829157001,4.565906056e-05,0.005819592625,0.00216027326,2.5,2.450313091,2.118564844,2.489781618,2.444421291,2.429936647,2.386603355,2.118564844,2.489781618,0.1354769468,0,0.0002374132309,5.737477295e-06,3.078020882e-06,6.25659959e-05,2.956546496e-06,6.235024921e-05,2.956546496e-06,0.0002374132309,9.043551108e-05,0,7.319949418e-06,5.15983957e-11,6.496138383e-08,1.357231213e-06,2.874435978e-08,1.754187679e-06,5.15983957e-11,7.319949418e-06,2.829943924e-06,0.5,0.2710621357,0.1140324548,0.4418509603,0.2615755498,0.3283942044,0.2833830714,0.1140324548,0.4418509603,0.1062497795
-912.9411621,37.17647171,25.04892349,26.50214767,22.9651165,23.90622139,24.19625282,24.52373123,22.9651165,26.50214767,1.192291856,0,0.6302775145,2.073651314,0.2170954049,0.325439781,0.6076342463,0.770819664,0.2170954049,2.073651314,0.670630455,0,0.007561336737,0.003523072228,4.886512761e-05,0.0001936679328,0.0009981202893,0.002465012716,4.886512761e-05,0.007561336737,0.00283691939,2.5,2.444684744,2.094414234,2.487598181,2.44101429,2.420773983,2.377696991,2.094414234,2.487598181,0.1433034986,0,0.0002572243393,6.184421636e-06,3.056197329e-06,6.777144881e-05,3.08610106e-06,6.746449799e-05,3.056197329e-06,0.0002572243393,9.803789726e-05,0,7.43057808e-06,4.771998768e-11,6.306910194e-08,1.258179623e-06,2.844830149e-08,1.756064535e-06,4.771998768e-11,7.43057808e-06,2.876889994e-06,0.5,0.2446239889,0.1034157947,0.4338617027,0.248131603,0.2910751402,0.2642216384,0.1034157947,0.4338617027,0.1058303788
-894.1176758,37.64706039,25.31459236,26.71346664,23.10021782,24.00224495,24.37443924,24.70099258,23.10021782,26.71346664,1.231577992,0,0.7070297003,2.196553707,0.2753036618,0.3483718038,0.6958255768,0.84461689,0.2753036618,2.196553707,0.6984524131,0,0.01014669798,0.005316990893,5.594034155e-05,0.0002131777583,0.001394287334,0.003425418632,5.594034155e-05,0.01014669798,0.00386137329,2.5,2.437775373,2.069208384,2.481064558,2.437458277,2.410624981,2.367226362,2.069208384,2.481064558,0.150709644,0,0.0002825815754,6.69407973e-06,3.050048008e-06,7.358843868e-05,3.237365718e-06,7.383029879e-05,3.050048008e-06,0.0002825815754,0.0001077753477,0,7.583783827e-06,4.411122162e-11,5.906673195e-08,1.164213131e-06,2.82052266e-08,1.767062713e-06,4.411122162e-11,7.583783827e-06,2.941458888e-06,0.5,0.218072623,0.09335431457,0.42093575,0.23494865,0.2551568151,0.2444936335,0.09335431457,0.42093575,0.1047643051
-875.2941284,38.11764526,25.59831619,26.93014145,23.25042534,24.10045242,24.60334778,24.89653587,23.25042534,26.93014145,1.269443631,0,0.7912757397,2.324318409,0.3401080668,0.3719753325,0.811983943,0.9279323816,0.3401080668,2.324318409,0.7261733413,0,0.01404883061,0.008158289827,6.507302169e-05,0.0002353393502,0.002169133164,0.00493533304,6.507302169e-05,0.01404883061,0.005420415662,2.5,2.429426193,2.042895079,2.473526239,2.433744192,2.396712542,2.355260849,2.042895079,2.473526239,0.1580743194,0,0.0003148177348,7.278128578e-06,3.047640575e-06,8.010786405e-05,3.459942491e-06,8.174226241e-05,3.047640575e-06,0.0003148177348,0.00012016049,0,7.787222785e-06,4.07613665e-11,5.48985355e-08,1.075234309e-06,2.8015533e-08,1.789082489e-06,4.07613665e-11,7.787222785e-06,3.026439572e-06,0.5,0.1920615584,0.0838631168,0.4070995152,0.2220435739,0.2139587849,0.2238053083,0.0838631168,0.4070995152,0.1042001098
-856.4705811,38.58823395,25.90315819,27.15221024,23.40515709,24.20090866,24.9263401,25.11755562,23.40515709,27.15221024,1.308900595,0,0.8854125738,2.457173347,0.4072669446,0.3962778151,0.9772535563,1.0246768,0.3962778151,2.457173347,0.7549530268,0,0.02015325055,0.0127333384,7.614327478e-05,0.0002605962218,0.003558351425,0.007356335875,7.614327478e-05,0.02015325055,0.007879702374,2.5,2.419640303,2.015419483,2.465644121,2.429864168,2.381299257,2.342373371,2.015419483,2.465644121,0.1656711102,0,0.0003564554208,7.950911822e-06,3.046611937e-06,8.743551007e-05,3.620552661e-06,9.170179692e-05,3.046611937e-06,0.0003564554208,0.0001361946634,0,8.053838428e-06,3.765972256e-11,5.092288191e-08,9.91118327e-07,2.794529941e-08,1.824772312e-06,3.765972256e-11,8.053838428e-06,3.136910209e-06,0.5,0.1666919738,0.07495392114,0.3931495845,0.2094329745,0.1633577943,0.2015172541,0.07495392114,0.3931495845,0.1053307503
-837.6470337,39.05882263,26.27389336,27.37979507,23.57989693,24.30368423,25.28702545,25.36485672,23.57989693,27.37979507,1.356801391,0,1.022252321,2.594621658,0.4833907187,0.4213080108,1.163684726,1.137051463,0.4213080108,2.594621658,0.7845966816,0,0.03020009957,0.02020571381,9.109691018e-05,0.000289480231,0.006096343976,0.01137654763,9.109691018e-05,0.03020009957,0.01192011125,2.5,2.419963837,1.987101674,2.456460476,2.42580843,2.364907503,2.330848217,1.987101674,2.456460476,0.1743899137,0,0.0004078677157,8.729475667e-06,3.048477765e-06,9.56970398e-05,3.794729764e-06,0.0001038274859,3.048477765e-06,0.0004078677157,0.000156021255,0,8.361721484e-06,3.478646191e-11,4.678502208e-08,9.117445074e-07,2.804087273e-08,1.869665311e-06,3.478646191e-11,8.361721484e-06,3.26418126e-06,0.5,0.1389935464,0.06660291553,0.3779415786,0.1971326768,0.1193064973,0.1799954474,0.06660291553,0.3779415786,0.1074230224
-818.8235474,39.52941132,26.67775917,27.6145401,23.89742851,24.40882874,25.67401314,25.65451431,23.89742851,27.6145401,1.380448818,0,1.178673506,2.724853516,0.6210178137,0.4470967352,1.368433475,1.268015027,0.4470967352,2.724853516,0.8041090369,0,0.04752606899,0.03209376708,0.0001257797703,0.0003226327535,0.01105233561,0.01822411641,0.0001257797703,0.04752606899,0.01871052571,2.5,2.419299126,1.964076996,2.437720537,2.421566725,2.346008539,2.317734241,1.964076996,2.437720537,0.17964755,0,0.0004781772732,9.623688129e-06,3.04994046e-06,0.0001050414285,4.017573247e-06,0.0001199819744,3.04994046e-06,0.0004781772732,0.0001832085691,0,8.773175068e-06,3.199353282e-11,4.029945444e-08,8.369878515e-07,2.835837165e-08,1.93577057e-06,3.199353282e-11,8.773175068e-06,3.433235861e-06,0.5,0.1125292256,0.05836297199,0.3513387442,0.1851582527,0.08396165073,0.1582701653,0.05836297199,0.3513387442,0.1054456085
-800,40,27.13793564,27.85549927,24.24523163,24.51641846,26.08938217,25.96889305,24.24523163,27.85549927,1.415708423,0,1.374821424,2.854315042,0.7736228704,0.4736749828,1.593979955,1.414082766,0.4736749828,2.854315042,0.8249520063,2.5,0.07902608812,0.04868374765,0.0001801453618,0.0003608255065,0.02135440893,0.02992104366,0.0001801453618,0.07902608812,0.03031520918,1.875,2.412685633,1.943588972,2.416433334,2.417129517,2.324126244,2.302792788,1.943588972,2.417129517,0.1830551922,0,0.0005799657665,1.06667394e-05,3.058025413e-06,0.000115645169,4.30627415e-06,0.000142728386,3.058025413e-06,0.0005799657665,0.0002227190271,0,9.28629288e-06,2.937992558e-11,3.427647499e-08,7.667151749e-07,2.897135154e-08,2.023256911e-06,2.937992558e-11,9.28629288e-06,3.643000355e-06,0,0.08526503295,0.0505544506,0.3236228526,0.1735247672,0.05671357363,0.1379361451,0.0505544506,0.3236228526,0.102716133
-781.1764526,39.76470566,27.63188553,28.10402489,24.60456848,24.63280487,26.50567245,26.29579163,24.60456848,28.10402489,1.464558959,0.2352941185,1.594061136,2.990172148,0.933599472,0.5026473403,1.827009678,1.569497943,0.5026473403,2.990172148,0.8517943621,2.5,0.138812691,0.07514471561,0.0002631050884,0.000407757092,0.04221308976,0.05136827379,0.0002631050884,0.138812691,0.05196994543,1.875,2.403345585,1.92188859,2.3937428,2.412225723,2.300400019,2.286320448,1.92188859,2.412225723,0.1865987033,0,0.0007284078747,1.190737748e-05,3.074890401e-06,0.0001284590689,4.664961125e-06,0.0001753028191,3.074890401e-06,0.0007284078747,0.0002805698896,0,9.998646419e-06,2.697107815e-11,2.903491314e-08,6.971979474e-07,2.991489723e-08,2.150964292e-06,2.697107815e-11,9.998646419e-06,3.93262053e-06,0,0.06240703538,0.04342297092,0.2965703309,0.1616218686,0.03767573833,0.1203395873,0.03767573833,0.2965703309,0.09886067361
-762.3529663,39.52941132,28.16073608,28.35865784,24.9721241,24.78211403,26.94677162,26.64407921,24.78211403,28.35865784,1.52276051,0.470588237,1.839968801,3.127686262,1.099417448,0.5401514769,2.081599474,1.737764716,0.5401514769,3.127686262,0.8834381104,2.5,0.2566433251,0.1142619997,0.0003908379585,0.0004781624593,0.08844400942,0.09204366058,0.0003908379585,0.2566433251,0.09421692044,1.875,2.390471697,1.900434732,2.369864941,2.40580678,2.273184061,2.267952442,1.900434732,2.40580678,0.1894716769,0,0.000954782241,1.336796231e-05,3.100162985e-06,0.0001472660078,5.133325885e-06,0.0002247299271,3.100162985e-06,0.000954782241,0.0003690510348,0,1.100285954e-05,2.478638128e-11,2.452013348e-08,6.169926223e-07,3.132962334e-08,2.335145382e-06,2.478638128e-11,1.100285954e-05,4.340060968e-06,0,0.04392013326,0.03695401177,0.2707707882,0.1473508626,0.02403334528,0.1046058312,0.02403334528,0.2707707882,0.09400998056
-743.5294189,39.29411697,28.7306118,28.62007523,25.35241127,24.93515587,27.42213821,27.01207924,24.93515587,28.7306118,1.598453045,0.7058823705,2.112248421,3.251671076,1.273791432,0.5790054798,2.361899376,1.915723085,0.5790054798,3.251671076,0.9188408256,2.5,0.4328399599,0.1547790319,0.0005940886331,0.00056410447,0.1742837727,0.1526121795,0.00056410447,0.4328399599,0.1582593322,1.875,2.374961138,1.884448171,2.344320297,2.399017096,2.242536545,2.249056578,1.884448171,2.399017096,0.1899458319,0,0.001027041464,1.503141084e-05,3.137065505e-06,0.000169714709,5.624310234e-06,0.0002441097749,3.137065505e-06,0.001027041464,0.0003964685602,0,1.107327353e-05,2.283772477e-11,2.061878135e-08,5.44165971e-07,3.335237153e-08,2.334286819e-06,2.283772477e-11,1.107327353e-05,4.374255695e-06,0,0.02955271862,0.0309623573,0.2457593679,0.1338254511,0.01467960607,0.09095589817,0.01467960607,0.2457593679,0.08830578625
-724.7058716,39.05882263,29.34292221,28.88747787,25.74551392,25.0949688,27.93437958,27.40105247,25.0949688,29.34292221,1.69254756,0.9411764741,2.413211823,3.370979548,1.457195997,0.6200342178,2.671164036,2.106517076,0.6200342178,3.370979548,0.9636391401,2.5,0.633343935,0.1978632957,0.0009254529141,0.0006721440004,0.3112464249,0.2288102657,0.0006721440004,0.633343935,0.2346825302,1.875,2.356485844,1.873007059,2.31697917,2.391700268,2.207935095,2.229221821,1.873007059,2.391700268,0.188488096,0,0.0008022724069,1.697973676e-05,3.187710263e-06,0.0001972716127,6.112744359e-06,0.000205164848,3.187710263e-06,0.0008022724069,0.0003073856933,0,9.645115824e-06,2.101768065e-11,1.726747456e-08,4.770878945e-07,3.624193212e-08,2.035146736e-06,2.101768065e-11,9.645115824e-06,3.809156851e-06,0,0.01890127733,0.02554449253,0.2216630578,0.1208244413,0.008553825319,0.07909741998,0.008553825319,0.2216630578,0.08189504594
-705.8823242,38.82352829,29.98565865,29.15953064,26.15138626,25.36689949,28.47759628,27.82821274,25.36689949,29.98565865,1.773047686,1.176470637,2.753182411,3.494980097,1.650113225,0.6904867887,3.013511181,2.320454836,0.6904867887,3.494980097,1.015208721,2.5,0.9378325343,0.2540864944,0.001479743165,0.0009228919516,0.5652345419,0.3519112468,0.0009228919516,0.9378325343,0.3589917421,1.875,2.331023216,1.860778213,2.287702799,2.379524946,2.16744113,2.205294132,1.860778213,2.379524946,0.1860534549,0,0.000617520127,1.932782106e-05,3.254689091e-06,0.0002567137126,6.798898994e-06,0.0001807230437,3.254689091e-06,0.000617520127,0.0002384782274,0,8.414333024e-06,1.938767202e-11,1.440631436e-08,3.805820654e-07,4.051826608e-08,1.769971618e-06,1.938767202e-11,8.414333024e-06,3.325167427e-06,0,0.01143204514,0.02088614739,0.1986050606,0.1012903973,0.004704721738,0.06738366932,0.004704721738,0.1986050606,0.07428320497
-687.0588379,38.58823395,30.64968109,29.43582535,26.56985855,25.66263771,29.07177734,28.2779541,25.66263771,30.64968109,1.862975001,1.411764741,3.137359142,3.623821735,1.853025198,0.7687253952,3.396838665,2.555953979,0.7687253952,3.623821735,1.083859324,2.5,1.3823874,0.3272056282,0.00243240525,0.001315486152,1.022400498,0.5471482873,0.001315486152,1.3823874,0.5597343445,1.875,2.296454906,1.847707391,2.256346941,2.365544558,2.117943764,2.176799297,1.847707391,2.365544558,0.1833223999,0,0.0004696197284,2.21808441e-05,3.341226375e-06,0.0003444180475,7.670332707e-06,0.000169446037,3.341226375e-06,0.0004696197284,0.0001980750676,0,7.392417501e-06,1.793624103e-11,1.197852395e-08,2.971952426e-07,4.709318091e-08,1.549740432e-06,1.793624103e-11,7.392417501e-06,2.923355851e-06,0,0.006501404569,0.0169191286,0.1767019928,0.08317586035,0.002411193214,0.05714191124,0.002411193214,0.1767019928,0.06655849516
-668.2352905,38.35293961,31.32879257,29.71587944,27.00057983,25.9683609,29.72358322,28.74744034,25.9683609,31.32879257,1.966159225,1.647058845,3.561973572,3.757647276,2.066412449,0.8515467048,3.806680441,2.808852196,0.8515467048,3.806680441,1.170070648,2.5,1.601736903,0.4216230214,0.004117058124,0.001916600624,1.447886467,0.695456028,0.001916600624,1.601736903,0.6959062219,1.875,2.263381481,1.833738446,2.222758293,2.35012722,2.070993662,2.148199797,1.833738446,2.35012722,0.1813544631,0,0.0003366493911,2.567735828e-05,3.451406883e-06,0.0004708091146,8.211800377e-06,0.0001689598139,3.451406883e-06,0.0004708091146,0.0001964665862,0,6.597321772e-06,1.66530123e-11,9.9312647e-09,2.297758499e-07,4.994603842e-08,1.377398235e-06,1.66530123e-11,6.597321772e-06,2.611279797e-06,0,0.003436950967,0.01357424632,0.1560592651,0.06744316965,0.001173026627,0.04833732918,0.001173026627,0.1560592651,0.05902209505
-649.4117432,38.11764526,31.99160767,29.99909592,27.44301224,26.28401375,30.41580391,29.22670555,26.28401375,31.99160767,2.073462009,1.882352948,4.036548138,3.896584272,2.290739059,0.9392695427,4.231887817,3.079005718,0.9392695427,4.231887817,1.273914695,2.5,1.777868271,0.5421586633,0.007185641676,0.002858767053,1.810022354,0.8280187845,0.002858767053,1.810022354,0.8127627969,1.875,2.22031641,1.818812132,2.186780453,2.333114624,2.035788774,2.118962288,1.818812132,2.333114624,0.1776182055,0,0.0002368504211,3.000143442e-05,3.590418373e-06,0.000656681601,8.665872883e-06,0.0001871579589,3.590418373e-06,0.000656681601,0.0002502704156,0,6.048515843e-06,1.552877098e-11,8.215566005e-09,1.758469494e-07,4.933045616e-08,1.256384849e-06,1.552877098e-11,6.048515843e-06,2.396891887e-06,0,0.00169071916,0.01078290585,0.1367681772,0.05396434292,0.0005389513681,0.04074902087,0.0005389513681,0.1367681772,0.05183568597
-630.5882568,37.88235474,32.59835434,30.28477478,27.89632416,26.61582184,31.15354538,29.70976257,26.61582184,32.59835434,2.173482895,2.117647171,4.564496994,4.04074192,2.526427984,1.039869428,4.67112112,3.368531466,1.039869428,4.67112112,1.39361012,2.5,1.983007669,0.693601191,0.01294633094,0.004405292217,1.969029784,0.9325979948,0.004405292217,1.983007669,0.8879157305,1.875,2.161173105,1.80286932,2.14825511,2.314641953,2.000808001,2.085549355,1.80286932,2.314641953,0.1727561802,0,0.0001672099897,3.540009493e-05,3.764936992e-06,0.0009408463375,8.546048775e-06,0.0002311534772,3.764936992e-06,0.0009408463375,0.0003598142939,0,5.787171176e-06,1.455527365e-11,6.786680995e-09,1.325217056e-07,4.370836137e-08,1.194040465e-06,1.455527365e-11,5.787171176e-06,2.297050514e-06,0,0.0007756526466,0.008478368632,0.1189029738,0.0424009487,0.0002381430968,0.03415922076,0.0002381430968,0.1189029738,0.04510883987
-611.7647095,37.64706039,33.07167816,30.57207108,28.35943031,27.03364563,31.89717865,30.18680191,27.03364563,33.07167816,2.221621513,2.352941275,5.076117992,4.190211296,2.773866892,1.176673293,5.146812439,3.672736406,1.176673293,5.146812439,1.513172746,2.5,2.209050417,0.8800810575,0.02408803441,0.007796087768,2.133671999,1.050937414,0.007796087768,2.209050417,0.9680181146,1.875,2.088634014,1.785848022,2.107023716,2.290676117,1.958366752,2.046109676,1.785848022,2.290676117,0.1677894741,0,0.0001236970857,4.220827759e-05,3.983660008e-06,0.001505803899,8.639829502e-06,0.0003368665639,3.983660008e-06,0.001505803899,0.000586041424,0,5.78881054e-06,1.372617037e-11,5.604003928e-09,9.251065336e-08,3.956811057e-08,1.185301358e-06,1.372617037e-11,5.78881054e-06,2.30198998e-06,0,0.0003665057593,0.006596664898,0.1025158092,0.03101566061,9.846375178e-05,0.02811862156,9.846375178e-05,0.1025158092,0.03888917342
-592.9411621,37.41176605,33.33656311,30.86000824,28.83087921,27.47104645,32.62771606,30.62524414,27.47104645,33.33656311,2.217429399,2.588235378,5.374932766,4.345053673,3.033376217,1.326996922,5.658494949,3.947770596,1.326996922,5.658494949,1.601610184,2.5,2.317841768,1.104394317,0.04622958601,0.01342924405,2.311729193,1.158724785,0.01342924405,2.317841768,1.022278905,1.875,2.035692692,1.767686248,2.062932491,2.266396284,1.907907009,2.008122921,1.767686248,2.266396284,0.1663263887,0,9.031149966e-05,5.088481703e-05,4.258049103e-06,0.002191302599,9.050861081e-06,0.0004691615759,4.258049103e-06,0.002191302599,0.0008616368286,0,5.782917469e-06,1.303661606e-11,4.631054651e-09,6.338942171e-08,3.698318451e-08,1.17758691e-06,1.303661606e-11,5.782917469e-06,2.302780331e-06,0,0.0002276718878,0.005077676382,0.08763565868,0.02207938209,3.81236423e-05,0.02301170304,3.81236423e-05,0.08763565868,0.03330360726
-574.1176758,37.17647171,33.53798294,31.14744568,29.31136513,27.94118118,32.93059921,30.97371483,27.94118118,33.53798294,2.116351366,2.823529482,5.689167976,4.505295753,3.306057215,1.500080228,5.869353771,4.173991203,1.500080228,5.869353771,1.623754144,2.5,2.393283367,1.367514372,0.09102681279,0.01909396797,2.367326975,1.247649074,0.01909396797,2.393283367,1.041887403,1.875,1.978823781,1.748323083,2.018873215,2.244354486,1.891819239,1.976438761,1.748323083,2.244354486,0.1629616171,0,6.335596117e-05,6.206402031e-05,4.608063136e-06,0.001970630139,9.23315838e-06,0.0004219782422,4.608063136e-06,0.001970630139,0.0007747292984,0,5.975204658e-06,1.248409709e-11,3.82431109e-09,4.226859929e-08,3.427431849e-08,1.21111691e-06,1.248409709e-11,5.975204658e-06,2.382101002e-06,0,0.0001384018979,0.003865880426,0.07144156843,0.01511494908,2.555333595e-05,0.01811727136,2.555333595e-05,0.07144156843,0.02722552791
-555.2941284,36.94117737,33.62968063,31.43309021,29.80446434,28.4226532,32.97821808,31.25362206,28.4226532,33.62968063,1.937345386,3.058823586,5.921984196,4.670930862,3.594059706,1.686276436,5.888663292,4.35238266,1.686276436,5.921984196,1.58798337,2.5,2.443598986,1.668525815,0.1815402657,0.02790692076,2.371955633,1.338705659,0.02790692076,2.443598986,1.04445219,1.875,1.934268117,1.727698326,1.981577754,2.218873978,1.891755939,1.95083487,1.727698326,2.218873978,0.1589621305,0,4.987837383e-05,7.663432916e-05,5.067539405e-06,0.001767405309,9.311104805e-06,0.000381659338,5.067539405e-06,0.001767405309,0.0006933794357,0,6.269518508e-06,1.206858658e-11,3.13982218e-09,2.775401953e-08,3.299242479e-08,1.266683512e-06,1.206858658e-11,6.269518508e-06,2.50145149e-06,0,9.685365512e-05,0.002910747193,0.0507154651,0.01007214934,2.45994579e-05,0.01276396401,2.45994579e-05,0.0507154651,0.01932560652
-536.4705811,36.70588303,33.66110992,31.71544838,30.29942894,28.91231728,33.02750778,31.52316284,28.91231728,33.66110992,1.742692471,3.294117689,6.156919479,4.841899872,3.894593954,1.886424661,5.909127235,4.537793159,1.886424661,6.156919479,1.551648736,2.5,2.491823673,2.004942179,0.3596964478,0.04197533801,2.376825094,1.455052614,0.04197533801,2.491823673,1.041492224,1.875,1.884533882,1.705754876,1.941438079,2.189473629,1.891595125,1.922559142,1.705754876,2.189473629,0.1555689871,0,3.969116005e-05,9.585158114e-05,5.653128483e-06,0.001581946737,9.401357602e-06,0.0003465087793,5.653128483e-06,0.001581946737,0.0006185623351,0,6.741686775e-06,1.179340306e-11,2.59163957e-09,1.797092253e-08,3.170104179e-08,1.35879236e-06,1.179340306e-11,6.741686775e-06,2.691471309e-06,0,6.784167635e-05,0.002167169238,0.03533861414,0.006526944693,2.362691157e-05,0.008824838325,2.362691157e-05,0.03533861414,0.01346648764
-517.6470337,36.47058868,33.6672554,31.99209976,30.79287529,29.423666,33.07843018,31.79086685,29.423666,33.6672554,1.53745079,3.529411793,6.186308861,5.005784035,4.207422256,2.139649153,5.930834293,4.69399929,2.139649153,6.186308861,1.457080603,2.5,2.497564316,2.252442837,0.6834538579,0.06493593752,2.381946802,1.576068878,0.06493593752,2.497564316,1.003629327,1.875,1.878557682,1.690116644,1.89833343,2.160700083,1.891314745,1.903804421,1.690116644,2.160700083,0.1499874443,0,3.888055289e-05,0.0001208454196,6.406662123e-06,0.001430946984,9.506282368e-06,0.0003213171731,6.406662123e-06,0.001430946984,0.0005563510349,0,6.778375791e-06,1.163545996e-11,2.155522649e-09,1.139076922e-08,3.040308982e-08,1.36446738e-06,1.163545996e-11,6.778375791e-06,2.706975465e-06,0,6.550618855e-05,0.001585251535,0.02418938465,0.003995441832,2.263680835e-05,0.005971644539,2.263680835e-05,0.02418938465,0.009222852997
-498.8235168,36.23529434,33.67478561,32.26117706,31.25297356,30.00567245,33.13087845,32.06509781,30.00567245,33.67478561,1.316526413,3.764705896,6.190021038,5.162182808,4.500035286,2.478171825,5.953877449,4.8568573,2.478171825,6.190021038,1.331125021,2.5,2.498223066,2.395671606,1.116469026,0.1042921767,2.387331009,1.700397491,0.1042921767,2.498223066,0.9466080666,1.875,1.878368735,1.680789948,1.868149996,2.137176037,1.890889049,1.891074777,1.680789948,2.137176037,0.1452395022,0,3.906311031e-05,0.0001536409836,7.053612535e-06,0.001244664658,9.628764928e-06,0.0002908102178,7.053612535e-06,0.001244664658,0.0004799189919,0,6.745964129e-06,1.160708769e-11,1.804066452e-09,7.90847654e-09,2.910211094e-08,1.356958137e-06,1.160708769e-11,6.745964129e-06,2.694522891e-06,0,6.583666982e-05,0.001139191445,0.01656030864,0.00211991882,2.16307144e-05,0.003981377464,2.16307144e-05,0.01656030864,0.006336932536
-480,36,33.68248367,32.5019989,31.67963028,30.62755775,33.18471146,32.33527374,30.62755775,33.68248367,1.087242246,4,6.193949223,5.281086922,4.765958309,2.906935215,5.978358269,5.025258064,2.906935215,6.193949223,1.174241543,2.5,2.498905659,2.451567888,1.467436671,0.1732251346,2.392987728,1.796824694,0.1732251346,2.498905659,0.8968376517,1.875,1.878144979,1.691481233,1.847741127,2.115683079,1.890285969,1.884667158,1.691481233,2.115683079,0.1357400417,0,3.926659338e-05,0.0001685492898,7.652584827e-06,0.001074166386,9.772405065e-06,0.0002598814317,7.652584827e-06,0.001074166386,0.0004113991745,0,6.712138202e-06,1.096876409e-11,1.527095672e-09,5.621443311e-09,2.780191544e-08,1.349419904e-06,1.096876409e-11,6.712138202e-06,2.681377737e-06,0,6.620056956e-05,0.0008212178363,0.01122962683,0.001016959548,2.061046143e-05,0.002630922943,2.061046143e-05,0.01122962683,0.004317618441
-461.1764832,35.76470566,33.69031906,32.72237396,32.05201721,31.24438667,33.24071121,32.58995819,31.24438667,33.69031906,0.8662275672,4.235294342,6.198107719,5.382332802,4.987665176,3.3701334,6.004878998,5.188623905,3.3701334,6.198107719,1.006990075,2.5,2.499610662,2.46415472,1.627238035,0.291731894,2.399030924,1.856353164,0.291731894,2.499610662,0.8459593058,1.875,1.877879143,1.711847067,1.847046375,2.089932442,1.889448285,1.883230567,1.711847067,2.089932442,0.1212225705,0,3.949429083e-05,0.0001729106443,8.217198229e-06,0.0009284673142,9.945561942e-06,0.0002318070037,8.217198229e-06,0.0009284673142,0.0003535543801,0,6.676883913e-06,1.017252341e-11,1.3122472e-09,4.030912049e-09,2.64833222e-08,1.34174411e-06,1.017252341e-11,6.676883913e-06,2.667587296e-06,0,6.660279178e-05,0.0005902206176,0.007036169525,0.0004656262172,1.955930566e-05,0.001635635621,1.955930566e-05,0.007036169525,0.002709285589
-442.3529358,35.52941132,33.69824982,32.92822266,32.43000412,31.84438896,33.31153488,32.84247971,31.84438896,33.69824982,0.6520779729,4.470588207,6.202514172,5.484871864,5.170539856,3.864450455,6.03395319,5.351265907,3.864450455,6.202514172,0.830881238,2.5,2.500337601,2.475752115,1.804507136,0.4893275201,2.410661697,1.936117172,0.4893275201,2.500337601,0.7674978375,1.875,1.877563834,1.732074142,1.848674297,2.059107065,1.888653398,1.881214499,1.732074142,2.059107065,0.1048962697,0,3.975002619e-05,0.0001787055808,8.853450709e-06,0.0008052986814,9.837748621e-06,0.0002084891021,8.853450709e-06,0.0008052986814,0.0003049125371,0,6.640174433e-06,9.580474435e-12,1.138620198e-09,2.939194887e-09,2.508931018e-08,1.333870159e-06,9.580474435e-12,6.640174433e-06,2.653168167e-06,0,6.704914267e-05,0.0004199927789,0.003951224033,0.0002042156266,1.821738624e-05,0.0009321399266,1.821738624e-05,0.003951224033,0.001515960088
-423.5294189,35.29411697,33.70621872,33.11700058,32.77914429,32.28227997,33.3757782,33.05208588,32.28227997,33.70621872,0.490709424,4.705882549,6.207186222,5.588346481,5.355107784,4.277901173,6.060900688,5.497888088,4.277901173,6.207186222,0.6836701035,2.5,2.501084089,2.486193895,1.992583632,0.7328433394,2.421844244,2.026909828,0.7328433394,2.501084089,0.6734303832,1.875,1.877189875,1.752035141,1.848268867,2.031833172,1.887745976,1.879414558,1.752035141,2.031833172,0.09000151604,0,4.003840877e-05,0.0001861878845,9.721031347e-06,0.000729417603,9.725463315e-06,0.000195018074,9.721031347e-06,0.000729417603,0.0002750810236,0,6.601979294e-06,9.180631082e-12,1.010415751e-09,2.325782011e-09,2.388296672e-08,1.325841481e-06,9.180631082e-12,6.601979294e-06,2.638083515e-06,0,6.754651986e-05,0.0002960717829,0.002181847813,0.0001052015141,1.703364615e-05,0.0005335402675,1.703364615e-05,0.002181847813,0.0008295435691
-404.7058716,35.05882263,33.71414566,33.28608704,33.0931778,32.68014908,33.43367386,33.24144745,32.68014908,33.71414566,0.3462447226,4.941176414,6.212144852,5.692355156,5.540083885,4.695949554,6.08609581,5.645325661,4.695949554,6.212144852,0.534820497,2.5,2.501846075,2.495309353,2.189889193,1.05399406,2.432291985,2.134665966,1.05399406,2.501846075,0.5521535277,1.875,1.876745939,1.771593451,1.845590711,2.002149105,1.886716247,1.876559019,1.771593451,2.002149105,0.07463629544,0,4.036512837e-05,0.0001956705237,1.089375201e-05,0.0006674102624,9.632135516e-06,0.000184794364,9.632135516e-06,0.0006674102624,0.0002509260667,0,6.562332601e-06,8.968612311e-12,9.203766083e-10,1.887373813e-09,2.282830991e-08,1.317595547e-06,8.968612311e-12,6.562332601e-06,2.622382453e-06,0,6.810302875e-05,0.00020691994,0.001188425347,5.435051571e-05,1.599347706e-05,0.0003067584476,1.599347706e-05,0.001188425347,0.000445536687
-385.8823547,34.82352829,33.72193146,33.4327774,33.36574173,33.05037689,33.49199677,33.41256714,33.05037689,33.72193146,0.2171626985,5.176470757,6.217408657,5.796444893,5.724022388,5.132470608,6.112516403,5.796572685,5.132470608,6.217408657,0.3803205192,2.5,2.502620935,2.502922535,2.394515753,1.461602569,2.44323945,2.260980129,1.461602569,2.502922535,0.4017414749,1.875,1.876218319,1.790598989,1.840417862,1.968687773,1.885437846,1.872272134,1.790598989,1.968687773,0.05860047787,0,4.073683522e-05,0.000207547957,1.247597629e-05,0.0006145840744,9.546639376e-06,0.0001769782975,9.546639376e-06,0.0006145840744,0.0002306900133,0,6.521256637e-06,8.949507802e-12,8.636512616e-10,1.564279151e-09,2.179397995e-08,1.309097456e-06,8.949507802e-12,6.521256637e-06,2.606092266e-06,0,6.872878294e-05,0.0001435013401,0.0006408366608,2.747770304e-05,1.496765526e-05,0.000179102426,1.496765526e-05,0.0006408366608,0.0002351929288
-367.0588379,34.58823395,33.72943115,33.55524826,33.56893158,33.38801193,33.55038071,33.55840302,33.38801193,33.72943115,0.1081377864,5.411764622,6.222997665,5.898927689,5.87274313,5.593496799,6.140218735,5.945676804,5.593496799,6.222997665,0.2219409794,2.5,2.503399849,2.506691694,2.485856533,1.947581053,2.454706669,2.379647017,1.947581053,2.506691694,0.216818139,1.875,1.875589371,1.810311913,1.845542431,1.930877566,1.883866429,1.869237542,1.810311913,1.930877566,0.04021823034,0,4.116218406e-05,0.0002241094189,1.396095195e-05,0.0005699021858,9.470946679e-06,0.0001717211417,9.470946679e-06,0.0005699021858,0.0002142669982,0,6.478856449e-06,9.157756151e-12,8.175918831e-10,1.334405253e-09,2.078382622e-08,1.300360282e-06,9.157756151e-12,6.478856449e-06,2.589260021e-06,0,6.943613698e-05,9.872296505e-05,0.0003445095499,1.351188621e-05,1.395920845e-05,0.0001080279326,1.351188621e-05,0.0003445095499,0.0001227042521
-348.2352905,34.35293961,33.73654175,33.65035629,33.69759369,33.61971283,33.60832977,33.6625061,33.60832977,33.73654175,0.04822110012,5.647058964,6.22910738,5.999886513,5.9876647,5.96446085,6.169251442,6.070074558,5.96446085,6.22910738,0.1077028364,2.5,2.503962994,2.507577419,2.494920492,2.347403526,2.466710806,2.464115143,2.347403526,2.507577419,0.06009014696,1.875,1.874944568,1.829839706,1.857566237,1.902269602,1.881949782,1.869313955,1.829839706,1.902269602,0.02438716032,0,4.166207873e-05,0.000245432806,1.519051875e-05,0.0005415711203,9.407536709e-06,0.0001706527983,9.407536709e-06,0.0005415711203,0.0002049290488,0,6.432454484e-06,9.616870668e-12,8.019051534e-10,1.219740531e-09,1.980216702e-08,1.290857426e-06,9.616870668e-12,6.432454484e-06,2.570809329e-06,0,7.027966058e-05,6.750853208e-05,0.0001857730676,7.882976206e-06,1.297137533e-05,6.888312055e-05,7.882976206e-06,0.0001857730676,6.405347813e-05
-329.4117737,34.11764526,33.74316788,33.71512222,33.7673912,33.74589157,33.66521454,33.72735596,33.66521454,33.7673912,0.03523528576,5.882352829,6.236997128,6.099274635,6.096161366,6.195204735,6.199658871,6.165459156,6.096161366,6.236997128,0.0571920909,2.5,2.502625942,2.506376266,2.500136137,2.490442991,2.479264975,2.495769262,2.479264975,2.506376266,0.009791351855,1.875,1.875069022,1.848388672,1.866780519,1.88062346,1.879625916,1.870097518,1.848388672,1.88062346,0.01190443709,0,4.233255822e-05,0.0002717442985,1.691161924e-05,0.0005235885619,9.359393516e-06,0.0001727872877,9.359393516e-06,0.0005235885619,0.0002004386915,0,6.361917258e-06,1.037240693e-11,8.173190458e-10,1.178021902e-09,1.885359957e-08,1.276555281e-06,1.037240693e-11,6.361917258e-06,2.542690709e-06,0,7.158829249e-05,4.598066516e-05,0.0001005417289,5.772757049e-06,1.200759016e-05,4.717820411e-05,5.772757049e-06,0.0001005417289,3.576684321e-05
-310.5882263,33.88235474,33.74812698,33.74716568,33.7745285,33.7489624,33.72023392,33.74780273,33.72023392,33.7745285,0.01718232967,6.117647171,6.245212078,6.196498871,6.197020054,6.23016119,6.231475353,6.2200737,6.196498871,6.245212078,0.01975315809,2.5,2.501032591,2.502952576,2.501245499,2.496611834,2.492378235,2.498844147,2.492378235,2.502952576,0.003852952272,1.875,1.875080347,1.865783811,1.87294209,1.877059102,1.876820683,1.873537302,1.865783811,1.877059102,0.004148145672,0,4.310436998e-05,0.0003042666067,1.927196172e-05,0.0005230318056,9.330296052e-06,0.0001798010053,9.330296052e-06,0.0005230318056,0.0002033788915,0,6.29126589e-06,1.150687965e-11,8.673474161e-10,1.191096777e-09,1.794345295e-08,1.262255751e-06,1.150687965e-11,6.29126589e-06,2.514513881e-06,0,7.307457417e-05,3.124369687e-05,5.489219257e-05,5.558997145e-06,1.107126718e-05,3.516814468e-05,5.558997145e-06,7.307457417e-05,2.568539458e-05
-291.7647095,33.64706039,33.7509079,33.74435806,33.7164917,33.67683792,33.77238464,33.73219681,33.67683792,33.77238464,0.03293727338,6.352941036,6.253745079,6.290959358,6.289140224,6.420773506,6.264719486,6.303867817,6.253745079,6.420773506,0.06015871093,2.5,2.499131918,2.497191429,2.498076916,2.430115223,2.506051302,2.48611331,2.430115223,2.506051302,0.02817319892,1.875,1.874948502,1.881854892,1.875870943,1.879511833,1.873446465,1.877126455,1.873446465,1.881854892,0.003095488995,0,4.399845784e-05,0.0003445632465,2.247730117e-05,0.0005692339619,9.324931852e-06,0.0001979195804,9.324931852e-06,0.0005692339619,0.0002233465348,0,6.221090644e-06,1.314583165e-11,9.594198769e-10,1.257859372e-09,1.707740616e-08,1.248079798e-06,1.314583165e-11,6.221090644e-06,2.486513495e-06,0,7.477354666e-05,2.121640864e-05,3.038858813e-05,5.086660167e-06,1.016595616e-05,2.832623068e-05,5.086660167e-06,7.477354666e-05,2.482752097e-05
-272.9411621,33.41176605,33.75087357,33.7048912,33.58203888,33.36473846,33.82036972,33.64458466,33.36473846,33.82036972,0.1600377858,6.588235378,6.262580395,6.382054329,6.382594585,7.067806244,6.299389362,6.478884697,6.262580395,7.067806244,0.2981552184,2.5,2.496860266,2.489001989,2.489498615,2.082568407,2.520274162,2.415640593,2.082568407,2.520274162,0.166924417,1.875,1.874635577,1.896438956,1.877780795,1.882385135,1.869396925,1.880127549,1.869396925,1.896438956,0.009186664596,0,4.504127355e-05,0.0003946395591,2.824939656e-05,0.0007834503776,9.349259017e-06,0.0002521459828,9.349259017e-06,0.0007834503776,0.0003015165275,0,6.152173228e-06,1.547950483e-11,1.097243629e-09,1.452278742e-09,1.626209034e-08,1.234200113e-06,1.547950483e-11,6.152173228e-06,2.458993777e-06,0,7.672888023e-05,1.442451685e-05,1.592063018e-05,3.882389137e-06,9.295276868e-06,2.405033956e-05,3.882389137e-06,7.672888023e-05,2.66767147e-05
-254.1176453,33.17647171,33.74720383,33.62738419,33.28448868,32.92422104,33.86866379,33.49039459,32.92422104,33.86866379,0.3437308371,6.823529243,6.271690845,6.469204903,6.642210007,7.775839806,6.341350555,6.700059414,6.271690845,7.775839806,0.5524699688,2.5,2.494139433,2.478323936,2.328355312,1.565685511,2.537428617,2.280786753,1.565685511,2.537428617,0.3644277453,1.875,1.874093413,1.909387827,1.866448522,1.86905849,1.863686919,1.876535058,1.863686919,1.909387827,0.01678081043,0,4.626683949e-05,0.0004570687015,3.947742152e-05,0.001101274742,9.424878044e-06,0.0003307025181,9.424878044e-06,0.001101274742,0.0004192100023,0,6.085487712e-06,1.879698307e-11,1.311996956e-09,1.693138407e-09,1.538994354e-08,1.220780291e-06,1.879698307e-11,6.085487712e-06,2.432360134e-06,0,7.899670163e-05,9.836800928e-06,7.756818377e-06,3.072864729e-06,8.333341611e-06,2.159930591e-05,3.072864729e-06,7.899670163e-05,2.878765918e-05
-235.2941132,32.94117737,33.73797226,33.51091003,32.81221771,32.36353683,33.9140358,33.26773453,32.36353683,33.9140358,0.5870319009,7.058823586,6.281763554,6.551862717,7.216137409,8.545196533,6.388685226,6.99672842,6.281763554,8.545196533,0.8396059275,2.5,2.490653276,2.46512866,1.915328264,0.9745451212,2.556445599,2.080420017,0.9745451212,2.556445599,0.5988500714,1.875,1.873077512,1.920570135,1.84969449,1.853509665,1.86235714,1.871841788,1.84969449,1.920570135,0.02566128038,0,4.782788164e-05,0.0005351485452,6.228250277e-05,0.001569785527,1.016287388e-05,0.0004450414854,1.016287388e-05,0.001569785527,0.0005944024306,0,6.019685316e-06,2.354137892e-11,1.583548737e-09,1.972032981e-09,1.359158031e-08,1.20737127e-06,2.354137892e-11,6.019685316e-06,2.406161684e-06,0,8.186402556e-05,6.741153356e-06,3.73922353e-06,2.495962008e-06,7.155745607e-06,2.039922038e-05,2.495962008e-06,8.186402556e-05,3.07829032e-05
-216.4705811,32.70588303,33.7208252,33.35512543,32.2269783,31.72421646,33.83263397,32.97195435,31.72421646,33.83263397,0.8438289165,7.294117451,6.292316914,6.629507065,7.955928326,9.324913025,6.410258293,7.322584629,6.292316914,9.324913025,1.164868236,2.5,2.486255884,2.449433565,1.411351442,0.5378007293,2.561317682,1.88923192,0.5378007293,2.561317682,0.7970820069,1.875,1.87150538,1.929878354,1.837976336,1.833069205,1.913465619,1.877178907,1.833069205,1.929878354,0.03900936618,0,4.978594006e-05,0.0006330618053,0.000102803664,0.002280018991,2.081202547e-05,0.0006172964931,2.081202547e-05,0.002280018991,0.0008610992809,0,5.959850114e-06,3.039672333e-11,1.97927541e-09,2.442522407e-09,6.832620691e-09,1.194226911e-06,3.039672333e-11,5.959850114e-06,2.382812681e-06,0,8.541414718e-05,4.652223652e-06,1.854042807e-06,2.03877994e-06,4.952813015e-06,1.978240107e-05,1.854042807e-06,8.541414718e-05,3.284090781e-05
-197.6470642,32.47058868,33.69350815,33.16018295,31.56995964,31.04130936,33.38533401,32.57006073,31.04130936,33.69350815,1.05946517,7.529411793,6.302838802,6.701703072,8.661665916,10.05866718,6.378091812,7.620593071,6.302838802,10.05866718,1.493498087,2.5,2.480816364,2.431287527,0.9847881794,0.2748886347,2.529586792,1.740273237,0.2748886347,2.529586792,0.9345619678,1.875,1.869306326,1.937230825,1.824816346,1.810068488,1.950906515,1.878465652,1.810068488,1.950906515,0.05716876313,0,5.220735693e-05,0.0007561627426,0.0001700573484,0.003305091755,5.296302334e-05,0.0008672964759,5.220735693e-05,0.003305091755,0.001246502972,0,5.910967047e-06,4.043335805e-11,2.573787405e-09,3.139385196e-09,3.962571604e-09,1.18413675e-06,4.043335805e-11,5.910967047e-06,2.363415661e-06,0,8.973520744e-05,3.239227908e-06,9.752650385e-07,1.720864134e-06,3.709215662e-06,1.987595533e-05,9.752650385e-07,8.973520744e-05,3.494367411e-05
-178.8235321,32.23529434,33.6527977,32.92681885,30.85871696,30.32858658,32.54024887,32.0614357,30.32858658,33.6527977,1.261735439,7.764705658,6.313079357,6.768080711,9.327997208,10.74421787,6.498809338,7.930436611,6.313079357,10.74421787,1.78252697,2.5,2.47405982,2.410777092,0.6535192132,0.1357747167,2.440856218,1.622997522,0.1357747167,2.47405982,1.016416907,1.875,1.866294861,1.942576766,1.808822751,1.785160184,1.964878201,1.8735466,1.785160184,1.964878201,0.07093736529,0,5.524568041e-05,0.0009112514672,0.0002817192872,0.004762011115,0.0001733499521,0.001236715587,5.524568041e-05,0.004762011115,0.001787303598,0,5.877767762e-06,5.53419012e-11,3.472173438e-09,4.154498079e-09,3.263292303e-09,1.177742661e-06,5.53419012e-11,5.877767762e-06,2.350012892e-06,0,9.507032519e-05,2.279456567e-06,5.448160891e-07,1.497187441e-06,2.850404144e-06,2.044843859e-05,5.448160891e-07,9.507032519e-05,3.731898323e-05
-160,32,33.55483246,32.65628052,30.1088295,29.59852791,31.09172249,31.40203857,29.59852791,33.55483246,1.498598099,8,6.35656023,6.828357697,9.951593399,11.38087845,7.546806812,8.412838936,6.35656023,11.38087845,1.932143807,2.5,2.458917379,2.388023853,0.417716831,0.06712567806,1.869335771,1.440223932,0.06712567806,2.458917379,1.005098701,1.875,1.855460167,1.945894241,1.789716363,1.758947253,1.932655454,1.856534719,1.758947253,1.945894241,0.07452335954,0,6.260777445e-05,0.001106919255,0.0004658247053,0.006796647795,0.000792599807,0.001844919985,6.260777445e-05,0.006796647795,0.002500006696,0,6.015002782e-06,7.781702366e-11,4.832363398e-09,5.618591814e-09,3.599563092e-09,1.205826152e-06,7.781702366e-11,6.015002782e-06,2.40458894e-06,0,0.0001026498649,1.623774779e-06,3.230685479e-07,1.338745392e-06,1.925400511e-06,2.157217023e-05,3.230685479e-07,0.0001026498649,4.054242891e-05
-141.1764679,31.76470566,33.31158829,32.35036469,29.33653641,28.86193275,29.12302017,30.59668922,28.86193275,33.31158829,1.855538726,8.235294342,6.463820457,6.882339478,10.53895092,11.96924114,9.449023247,9.060674667,6.463820457,11.96924114,2.111145258,2.5,2.4223032,2.363181353,0.2577006519,0.03392744064,0.8454447985,1.184511423,0.03392744064,2.4223032,1.021682858,1.875,1.829037309,1.947192788,1.763020039,1.731963158,1.854299664,1.825102568,1.731963158,1.947192788,0.07523717731,0,8.263481868e-05,0.001353958971,0.0007661624113,0.009584256448,0.004411697853,0.003239742015,8.263481868e-05,0.009584256448,0.003500527004,0,6.638306786e-06,1.12188675e-10,6.932307173e-09,7.713586214e-09,4.768691664e-09,1.331566637e-06,1.12188675e-10,6.638306786e-06,2.653371439e-06,0,0.0001154712736,1.172557745e-06,2.025227417e-07,1.22652807e-06,1.153347853e-06,2.384524669e-05,2.025227417e-07,0.0001154712736,4.581459871e-05
-122.3529434,31.52941132,32.94286728,32.01129913,28.52907753,28.12786674,27.25959396,29.7741394,27.25959396,32.94286728,2.264025211,8.470588684,6.56597805,6.92992115,11.17501736,12.51086521,11.38878345,9.714113235,6.56597805,12.51086521,2.466700792,2.5,2.373994589,2.336431742,0.1354617178,0.01771688089,0.300254792,1.032771945,0.01771688089,2.373994589,1.083558202,1.875,1.795844555,1.94651258,1.718379378,1.704661846,1.752470136,1.783573747,1.704661846,1.94651258,0.08734353632,0,0.0001160974352,0.00166581478,0.001311122905,0.01332736202,0.02047772147,0.007379624061,0.0001160974352,0.02047772147,0.008113801479,0,7.680837371e-06,1.65458508e-10,1.033344255e-08,1.068707434e-08,8.154229292e-09,1.542035761e-06,1.65458508e-10,7.680837371e-06,3.069403419e-06,0,0.0001348786027,8.593626717e-07,1.178291527e-07,1.147840521e-06,5.587843361e-07,2.751248212e-05,1.178291527e-07,0.0001348786027,5.36841435e-05
-103.5294113,31.29411697,32.42781448,31.64633179,27.71047974,27.40363884,25.47269058,28.93218994,25.47269058,32.42781448,2.660193205,8.705882072,6.665288448,6.985129356,11.78833389,13.00799751,13.11472034,10.31229305,6.665288448,13.11472034,2.886859179,2.5,2.324940443,2.263700247,0.06846853346,0.009601483122,0.09764690697,0.9528715014,0.009601483122,2.324940443,1.095826745,1.875,1.776244283,1.9498384,1.676244855,1.677417278,1.653124452,1.746573806,1.653124452,1.9498384,0.1101439074,0,0.00017573488,0.002066050656,0.002226317069,0.01825069822,0.07905768603,0.02035529725,0.00017573488,0.07905768603,0.03006915562,0,9.130333638e-06,2.489118911e-10,1.549695661e-08,1.486880929e-08,1.668721872e-08,1.835527087e-06,2.489118911e-10,9.130333638e-06,3.647408221e-06,0,0.0001271911169,6.364577985e-07,6.90487596e-08,1.094034928e-06,3.493296958e-07,2.586799928e-05,6.90487596e-08,0.0001271911169,5.066268932e-05
-84.70587921,31.05882263,31.74306297,31.0427494,26.90163231,26.69494247,23.55312157,27.9871006,23.55312157,31.74306297,3.031578064,8.941176414,7.056282997,7.430039406,12.37116623,13.46331882,14.61583996,10.98732948,7.056282997,14.61583996,3.140670538,2.5,2.155919313,1.803953171,0.03579610586,0.005406897049,0.03272336349,0.8067598343,0.005406897049,2.155919313,0.964397192,1.875,1.842805624,2.024806499,1.63689816,1.650527596,1.548200607,1.740647674,1.548200607,2.024806499,0.1715248823,0,0.0003152445715,0.00282898033,0.003676304128,0.02459328435,0.2637693584,0.05903663486,0.0003152445715,0.2637693584,0.1027366444,0,9.508577023e-06,3.715786012e-10,2.296070889e-08,2.068886396e-08,3.936486337e-08,1.918392854e-06,3.715786012e-10,9.508577023e-06,3.795112207e-06,0,2.598535866e-05,4.191048788e-07,4.151933553e-08,1.059110673e-06,2.610449314e-07,5.553227311e-06,4.151933553e-08,2.598535866e-05,1.022168726e-05
-65.88235474,30.8235302,31.25957298,30.36148643,26.11426353,26.00604248,21.78042221,27.10435867,21.78042221,31.25957298,3.417764425,9.176470757,7.48551321,7.960693359,12.91757298,13.87975979,15.78634548,11.60597801,7.48551321,15.78634548,3.305515528,2.5,1.932379127,1.308883548,0.0184194278,0.003162389854,0.01295671333,0.6551602483,0.003162389854,1.932379127,0.8126016855,1.875,1.848771691,2.121500969,1.602327704,1.624219894,1.458910108,1.731146097,1.458910108,2.121500969,0.231668964,0,0.0004726637562,0.003977264278,0.005947511643,0.03259797022,0.4259050488,0.09378008544,0.0004726637562,0.4259050488,0.1664545685,0,1.018529747e-05,5.59811475e-10,3.357230938e-08,2.869604288e-08,1.07224011e-07,2.071069957e-06,5.59811475e-10,1.018529747e-05,4.057267233e-06,0,1.083037751e-05,2.719148142e-07,2.07443005e-08,1.038816777e-06,2.261843832e-07,2.477607723e-06,2.07443005e-08,1.083037751e-05,4.190681921e-06
-47.05882263,30.58823586,30.78891563,29.63669205,25.3533535,25.33994865,20.40819931,26.30542374,20.40819931,30.78891563,3.682794571,9.411765099,7.863428593,8.597459793,13.42722702,14.26033688,16.56887054,12.14346504,7.863428593,16.56887054,3.364706993,2.5,1.737520337,0.8172745705,0.00940977782,0.001918451278,0.00679746503,0.5145841241,0.001918451278,1.737520337,0.6874690652,1.875,1.84875977,2.118308544,1.572082281,1.598663449,1.389426589,1.705447912,1.389426589,2.118308544,0.2530023754,0,0.0006862047594,0.005579492543,0.009415066801,0.04249959439,0.5762267709,0.1268814206,0.0006862047594,0.5762267709,0.2251529545,0,1.1093789e-05,8.494089876e-10,4.838000933e-08,3.957641326e-08,2.426645835e-07,2.285052005e-06,8.494089876e-10,1.1093789e-05,4.40517033e-06,0,5.167260497e-06,1.748716301e-07,8.863039191e-09,1.030085059e-06,2.232933554e-07,1.32087473e-06,8.863039191e-09,5.167260497e-06,1.955434755e-06
-28.23529434,30.35294151,30.29299927,28.88492584,24.61659431,24.6986599,19.952034,25.68904495,19.952034,30.29299927,3.64566493,9.647058487,8.225460052,9.283617973,13.89131737,14.60804272,16.77235031,12.55615807,8.225460052,16.77235031,3.262931824,2.5,1.552476645,0.4415876269,0.00503520621,0.00120489439,0.00578641193,0.4012181759,0.00120489439,1.552476645,0.6000605822,1.875,1.846403122,2.058688641,1.542582273,1.573975086,1.368540645,1.678037882,1.368540645,2.058688641,0.244216159,0,0.0009973256383,0.007800996769,0.01451696362,0.05451198295,0.6045252681,0.1364705116,0.0009973256383,0.6045252681,0.2347654104,0,1.221789171e-05,1.297659313e-09,6.927803753e-08,5.416908877e-08,3.305649727e-07,2.534640316e-06,1.297659313e-09,1.221789171e-05,4.842971975e-06,0,2.54715269e-06,1.130362932e-07,4.09559231e-09,1.030650992e-06,2.404443649e-07,7.870759759e-07,4.09559231e-09,2.54715269e-06,9.511459211e-07
-9.411765099,30.11764717,29.48537827,28.12605667,23.91351128,24.08421135,19.50974083,25.02378082,19.50974083,29.48537827,3.522785664,9.882352829,8.774793625,9.947377205,14.32123375,14.92495632,16.94805527,12.98328209,8.774793625,16.94805527,3.105083942,2.5,1.22544384,0.2220596075,0.00279321475,0.0007723731687,0.004335512407,0.2910808921,0.0007723731687,1.22544384,0.4748494029,1.875,1.861340523,1.999021769,1.518787026,1.551035404,1.350741982,1.656185389,1.350741982,1.999021769,0.2378469706,0,0.001873860136,0.01086000726,0.02166208252,0.06905344874,0.6315435767,0.1469985992,0.001873860136,0.6315435767,0.2433776706,0,1.309272466e-05,1.997003229e-09,9.850713667e-08,7.316869954e-08,4.508537756e-07,2.743450295e-06,1.997003229e-09,1.309272466e-05,5.176972081e-06,0,8.057643299e-07,7.472076646e-08,2.027097823e-09,1.040049938e-06,2.643387518e-07,4.373801801e-07,2.027097823e-09,1.040049938e-06,4.122899782e-07
9.411765099,29.88235283,28.36305237,27.37002563,23.24013138,23.49647903,19.09212303,24.31236076,19.09212303,28.36305237,3.3113029,10.11764717,9.637519836,10.58194256,14.71333981,15.21440411,17.10774612,13.45099163,9.637519836,17.10774612,2.858286381,2.5,0.7619692087,0.1084447429,0.001616390888,0.0005088131875,0.002310915384,0.1749700159,0.0005088131875,0.7619692087,0.2964095175,1.875,1.831143618,1.940667987,1.496289611,1.529280424,1.339669585,1.627410173,1.339669585,1.940667987,0.2232731283,0,0.004191741813,0.0150009701,0.03148143366,0.08621094376,0.6562207937,0.1586211771,0.004191741813,0.6562207937,0.2503950298,0,1.349845297e-05,3.078276301e-09,1.385873105e-07,9.775005338e-08,6.177392038e-07,2.871121524e-06,3.078276301e-09,1.349845297e-05,5.317930118e-06,0,1.861601646e-07,5.071196796e-08,1.07110254e-09,1.056099904e-06,2.96864954e-07,3.181816339e-07,1.07110254e-09,1.056099904e-06,3.832770687e-07
28.23529434,29.64705849,27.22248459,26.68614578,22.59662056,22.93518066,18.72883606,23.63385391,18.72883606,27.22248459,3.092505693,10.35294151,10.57353497,11.12935734,15.07000446,15.47922993,17.22738647,13.89590168,10.57353497,17.22738647,2.595231056,2.5,0.4225942791,0.0563579388,0.0009744465351,0.0003452558594,0.00137315155,0.09632901847,0.0003452558594,0.4225942791,0.1645410061,1.875,1.742684603,1.894873023,1.474486589,1.508433342,1.329765916,1.590048671,1.329765916,1.894873023,0.2019793987,0,0.008560468443,0.02006945573,0.04462624341,0.1060098261,0.6772455573,0.1713023037,0.008560468443,0.6772455573,0.2552037537,0,1.374281783e-05,4.578288859e-09,1.926152464e-07,1.292836913e-07,8.128665741e-07,2.97643237e-06,4.578288859e-09,1.374281783e-05,5.390433671e-06,0,5.169747652e-08,3.674608706e-08,6.008168962e-10,1.077344677e-06,3.310789225e-07,2.994935926e-07,6.008168962e-10,1.077344677e-06,4.064052348e-07
47.05882263,29.41176414,26.16419601,26.01133728,21.98338318,22.39995003,18.41164017,22.99410057,18.41164017,26.16419601,2.881899595,10.5882349,11.39256954,11.66769218,15.39458656,15.72177219,17.3186264,14.29904938,11.39256954,17.3186264,2.354308844,2.5,0.2318527102,0.02837149613,0.0006102133775,0.0002407675493,0.0008879054803,0.05239261314,0.0002407675493,0.2318527102,0.09037356079,1.875,1.681400776,1.851506233,1.4534657,1.488503575,1.320937872,1.559162855,1.320937872,1.851506233,0.1861840636,0,0.01614513621,0.02664717659,0.06174712628,0.1284874678,0.695292592,0.1856639087,0.01614513621,0.695292592,0.2578250766,0,1.45729482e-05,6.798315244e-09,2.642568404e-07,1.692186089e-07,1.033408807e-06,3.209325996e-06,6.798315244e-09,1.45729482e-05,5.692774266e-06,0,1.761150514e-08,2.709972335e-08,3.557116268e-10,1.10299618e-06,3.661994867e-07,3.028525271e-07,3.557116268e-10,1.10299618e-06,4.226461954e-07
65.88235474,29.1764698,25.18338394,25.34087753,21.40027809,21.89015579,18.13642502,22.39022446,18.13642502,25.34087753,2.677049398,10.82352924,12.10067654,12.18556023,15.69020462,15.94417191,17.39125443,14.66237354,12.10067654,17.39125443,2.137434483,2.5,0.1348375678,0.01449344493,0.0003957885201,0.0001721871522,0.0005785145331,0.03009549901,0.0001721871522,0.1348375678,0.05265558884,1.875,1.633816123,1.808556795,1.433282733,1.469484448,1.313341856,1.53169632,1.313341856,1.808556795,0.172229141,0,0.02857786603,0.0351318717,0.0834626928,0.1536197513,0.7101765275,0.202193737,0.02857786603,0.7101765275,0.2578973174,0,1.581557808e-05,1.008712047e-08,3.577216035e-07,2.191625015e-07,1.272872282e-06,3.535084488e-06,1.008712047e-08,1.581557808e-05,6.155399205e-06,0,7.093589716e-09,2.03300754e-08,2.21093116e-10,1.132414013e-06,4.011269255e-07,3.122371481e-07,2.21093116e-10,1.132414013e-06,4.373254399e-07
84.70587921,28.94117737,24.26970673,24.67676353,20.84674454,21.40498161,17.90120506,21.81988144,17.90120506,24.67676353,2.475422382,11.05882359,12.71337223,12.68285847,15.9597311,16.14836884,17.45346451,14.99155903,12.68285847,17.45346451,1.941997766,2.5,0.07494372874,0.007544778287,0.0002651478862,0.0001260313147,0.0003452430246,0.01664498821,0.0001260313147,0.07494372874,0.02928622253,1.875,1.589705825,1.766179442,1.41396749,1.451358914,1.307525992,1.505747557,1.307525992,1.766179442,0.1584596187,0,0.04744376615,0.0459603481,0.1103104502,0.1813229918,0.7214721441,0.2213019431,0.0459603481,0.7214721441,0.2549741268,0,1.736794729e-05,1.493569002e-08,4.777394338e-07,2.808702391e-07,1.524576533e-06,3.933213975e-06,1.493569002e-08,1.736794729e-05,6.736860087e-06,0,3.259398085e-09,1.550766093e-08,1.435602054e-10,1.165066124e-06,4.34043983e-07,3.23604155e-07,1.435602054e-10,1.165066124e-06,4.522004247e-07
103.5294113,28.70588303,23.2236805,24.02070618,20.32189178,20.94344711,17.69721794,21.24138832,17.69721794,24.02070618,2.242742777,11.29411793,13.35866261,13.15968323,16.2057972,16.33612823,17.50815201,15.31368446,13.15968323,17.50815201,1.73889482,2.5,0.03656264395,0.004010563251,0.0001829753455,9.423449228e-05,0.0002092959185,0.00821194239,9.423449228e-05,0.03656264395,0.01425354555,1.875,1.542612314,1.724505424,1.39552772,1.434100628,1.303276896,1.480004549,1.303276896,1.724505424,0.1443444341,0,0.08042296767,0.05962493643,0.1427010298,0.2114624679,0.7320187092,0.2452460229,0.05962493643,0.7320187092,0.2490888536,0,1.956800043e-05,2.204318506e-08,6.295176149e-07,3.562342386e-07,1.803759687e-06,4.475910828e-06,2.204318506e-08,1.956800043e-05,7.569874015e-06,0,1.365599189e-09,1.202143984e-08,9.694593739e-11,1.200515271e-06,4.642210172e-07,3.356440459e-07,9.694593739e-11,1.200515271e-06,4.676750791e-07
122.3529434,28.47058868,22.28310013,23.37426758,19.84213066,20.50453186,17.51717377,20.7042408,17.51717377,23.37426758,2.02792263,11.52941132,13.89240551,13.61621284,16.42419243,16.50902939,17.55441284,15.59924889,13.61621284,17.55441284,1.560554028,2.5,0.01973267272,0.002179208677,0.0001312864188,7.18526353e-05,0.0001335890847,0.004449722357,7.18526353e-05,0.01973267272,0.007683325559,1.875,1.498612404,1.683651328,1.378811121,1.417678356,1.299322248,1.455615163,1.299322248,1.683651328,0.1308547258,0,0.1260887682,0.07666189224,0.1794916987,0.2438560128,0.7414292693,0.2735055387,0.07666189224,0.7414292693,0.240478456,0,2.20751208e-05,3.239313173e-08,8.106881069e-07,4.472543367e-07,2.094601541e-06,5.092011179e-06,3.239313173e-08,2.20751208e-05,8.519550647e-06,0,6.748340775e-10,9.465098927e-09,6.86003615e-11,1.238373329e-06,4.936308073e-07,3.484425122e-07,6.86003615e-11,1.238373329e-06,4.837909842e-07
141.1764679,28.23529434,21.31053543,22.7387352,19.39671516,20.08715057,17.35603714,20.17783546,17.35603714,22.7387352,1.812298775,11.76470566,14.40737534,14.0527916,16.62124252,16.66849327,17.59270477,15.86852074,14.0527916,17.59270477,1.386446834,2.5,0.01048089098,0.001210830756,9.703273099e-05,5.578089622e-05,9.00800369e-05,0.002386923181,5.578089622e-05,0.01048089098,0.004070597701,1.875,1.452560544,1.643712401,1.363332748,1.402058125,1.29571259,1.431475282,1.29571259,1.643712401,0.11783842,0,0.1985846162,0.09763778746,0.2208103091,0.2782871127,0.7497655749,0.309017092,0.09763778746,0.7497655749,0.2279739082,0,2.495164335e-05,4.735556303e-08,1.026057362e-06,5.560259524e-07,2.394035846e-06,5.795023299e-06,4.735556303e-08,2.495164335e-05,9.610084817e-06,0,3.325286713e-10,7.56439178e-09,5.031081801e-11,1.278320951e-06,5.222279924e-07,3.616992501e-07,5.031081801e-11,1.278320951e-06,5.005501293e-07
160,28,19.90588951,22.11518288,18.97518349,19.69020462,17.21125221,19.57954216,17.21125221,22.11518288,1.582546592,12,15.11067009,14.46984673,16.8023243,16.81579971,17.62469482,16.16466713,14.46984673,17.62469482,1.178608298,0,0.004084650893,0.0006879713619,7.326052582e-05,4.402456761e-05,6.360028055e-05,0.0009907016065,4.402456761e-05,0.004084650893,0.001565987128,1.25,1.384670258,1.604765415,1.348619223,1.387202144,1.2924155,1.403534532,1.2924155,1.604765415,0.106282264,0.8333333135,0.386950016,0.1231253445,0.2670815289,0.3145163655,0.7571884394,0.369772315,0.1231253445,0.7571884394,0.2120470107,0,2.997206502e-05,6.881656844e-08,1.283505298e-06,6.847158716e-07,2.69907423e-06,6.941635547e-06,6.881656844e-08,2.997206502e-05,1.154815254e-05,0,1.258811527e-10,6.132179209e-09,3.788630867e-11,1.320079491e-06,5.499071563e-07,3.752565192e-07,3.788630867e-11,1.320079491e-06,5.178721949e-07
178.8235321,27.05882263,18.80612946,21.50452423,18.57623291,19.31261826,17.07337379,19.05457687,17.07337379,21.50452423,1.434191942,12.47058868,15.90141201,14.86788845,16.9690094,16.95209503,17.65885162,16.46985245,14.86788845,17.65885162,0.9782482386,0,0.001356108463,0.000399640383,5.640047675e-05,3.527712033e-05,4.645934678e-05,0.0003787771566,3.527712033e-05,0.001356108463,0.0005075364024,1.25,1.353610396,1.566872358,1.334640145,1.37307322,1.288807631,1.383400679,1.288807631,1.566872358,0.09589724243,0.8333333135,0.5916840434,0.153673932,0.3179888129,0.3522879183,0.7646805644,0.4360630512,0.153673932,0.7646805644,0.2158289999,0,3.665258191e-05,9.934262835e-08,1.587652378e-06,8.355299883e-07,3.0280994e-06,8.440641977e-06,9.934262835e-08,3.665258191e-05,1.413921927e-05,0,3.751139677e-11,5.03904829e-09,2.921641401e-11,1.363394631e-06,5.755903203e-07,3.888181652e-07,2.921641401e-11,1.363394631e-06,5.355888106e-07
197.6470642,26.11764717,18.1675148,20.90746498,18.19857979,18.95332146,16.9258461,18.63054466,16.9258461,20.90746498,1.311147451,12.94117641,16.47638512,15.24749756,17.12272453,17.07839966,17.71118164,16.7272377,15.24749756,17.71118164,0.8367111683,0,0.0006205015816,0.0002372575254,4.4200915e-05,2.866438626e-05,3.46609886e-05,0.0001930570725,2.866438626e-05,0.0006205015816,0.0002275675506,1.25,1.335174322,1.530078411,1.321363211,1.359633446,1.283602238,1.365970373,1.283602238,1.530078411,0.08566715568,0.8333333135,0.6482476592,0.1897764504,0.3730939627,0.3913427293,0.7741494775,0.4753220677,0.1897764504,0.7741494775,0.2089212835,0,4.169228487e-05,1.423852183e-07,1.943042435e-06,1.01069827e-06,3.434199016e-06,9.644521924e-06,1.423852183e-07,4.169228487e-05,1.606096885e-05,0,1.453249847e-11,4.194452341e-09,2.301719579e-11,1.408058438e-06,5.967165748e-07,4.01801401e-07,1.453249847e-11,1.408058438e-06,5.534428738e-07
216.4705811,25.1764698,17.69107819,20.324543,17.84095955,18.61128998,16.79369736,18.25231361,16.79369736,20.324543,1.186149836,13.4117651,16.86090851,15.60929203,17.26473236,17.19564247,17.75640869,16.937397,15.60929203,17.75640869,0.7230950594,0,0.0003613214649,0.00014388407,3.520916289e-05,2.359162863e-05,2.676836266e-05,0.0001181549378,2.359162863e-05,0.0003613214649,0.0001295883267,1.25,1.31950891,1.49441731,1.308754325,1.346845984,1.278909922,1.349687338,1.278909922,1.49441731,0.07556524128,0.8333333135,0.6906092167,0.2318332195,0.4318681657,0.431424737,0.7826128006,0.51366961,0.2318332195,0.7826128006,0.1982551366,0,4.628983152e-05,2.025331725e-07,2.354040134e-06,1.212443408e-06,3.843659215e-06,1.078050173e-05,2.025331725e-07,4.628983152e-05,1.779594641e-05,0,7.750428771e-12,3.534178727e-09,1.848548918e-11,1.453873551e-06,6.16740806e-07,4.148349433e-07,7.750428771e-12,1.453873551e-06,5.716099736e-07
235.2941132,24.23529434,17.3192234,19.75617218,17.51232147,18.28553391,16.67481995,17.90961266,16.67481995,19.75617218,1.056618333,13.88235283,17.13904572,15.95393372,17.39207077,17.30463409,17.79582977,17.11710358,15.95393372,17.79582977,0.6204658747,0,0.000241736052,8.90853189e-05,2.865410897e-05,1.964713374e-05,2.128482629e-05,8.00814887e-05,1.964713374e-05,0.000241736052,8.481438272e-05,1.25,1.305363894,1.459908128,1.297128439,1.334674358,1.274664164,1.334347963,1.274664164,1.459908128,0.06565514207,0.8333333135,0.7221028209,0.2801191509,0.4916003346,0.4722865522,0.7902137041,0.5512645245,0.2801191509,0.7902137041,0.1841736138,0,5.265878281e-05,2.858110122e-07,2.810155138e-06,1.442957e-06,4.253272436e-06,1.229019563e-05,2.858110122e-07,5.265878281e-05,2.02279698e-05,0,4.946508914e-12,3.012243566e-09,1.520258745e-11,1.500672511e-06,6.356740982e-07,4.278757899e-07,4.946508914e-12,1.500672511e-06,5.900373026e-07
254.1176453,23.29411697,17.02634811,19.20261574,17.20536613,17.97511864,16.5674572,17.59538269,16.5674572,19.20261574,0.923032105,14.35294151,17.3462162,16.28210068,17.51027107,17.40612411,17.83044434,17.27503014,16.28210068,17.83044434,0.5238292217,0,0.0001781203173,5.627674182e-05,2.356781442e-05,1.654099106e-05,1.73499011e-05,5.837114804e-05,1.654099106e-05,0.0001781203173,6.162471254e-05,1.25,1.293542624,1.426561356,1.286249757,1.323084235,1.270808101,1.320049286,1.270808101,1.426561356,0.05589944124,0.8333333135,0.7464589477,0.3347569406,0.5544261336,0.5136968493,0.7970707417,0.5892819166,0.3347569406,0.7970707417,0.1670878828,0,5.917411545e-05,4.000431204e-07,3.304584197e-06,1.704382726e-06,4.660367267e-06,1.384869938e-05,4.000431204e-07,5.917411545e-05,2.270836012e-05,0,3.541926951e-12,2.595305082e-09,1.254489308e-11,1.548297064e-06,6.535461807e-07,4.408909149e-07,3.541926951e-12,1.548297064e-06,6.086754638e-07
272.9411621,22.35294151,16.79333305,18.66404343,16.92517471,17.67914772,16.47014618,17.30636978,16.47014618,18.66404343,0.7861332297,14.82352924,17.50404739,16.59448242,17.6164856,17.50076103,17.86104965,17.41536522,16.59448242,17.86104965,0.4308339655,0,0.0001406502997,3.624900273e-05,1.967711796e-05,1.406630236e-05,1.44468604e-05,4.501791773e-05,1.406630236e-05,0.0001406502997,4.849163452e-05,1.25,1.284010649,1.394378543,1.27638793,1.312042117,1.267294168,1.306822538,1.267294168,1.394378543,0.04626540467,0.8333333135,0.7659253478,0.3957022727,0.6188781857,0.5554410219,0.8032816052,0.6278457046,0.3957022727,0.8032816052,0.1476869434,0,6.496953574e-05,5.552618063e-07,3.819553513e-06,1.998791504e-06,5.062747277e-06,1.5281179e-05,5.552618063e-07,6.496953574e-05,2.489173494e-05,0,2.740765948e-12,2.258895071e-09,1.038888073e-11,1.596616812e-06,6.703966733e-07,4.538570977e-07,2.740765948e-12,1.596616812e-06,6.274855764e-07
291.7647095,21.41176414,16.60495758,18.14046669,16.71421242,17.39677429,16.38165665,17.04761314,16.38165665,18.14046669,0.6429370642,15.29411793,17.62742805,16.8917923,17.69779778,17.58915329,17.88827133,17.53888893,16.8917923,17.88827133,0.3395349085,0,0.0001166816801,2.379010766e-05,1.713972779e-05,1.207305195e-05,1.225285087e-05,3.63874824e-05,1.207305195e-05,0.0001166816801,4.037325562e-05,1.25,1.276280999,1.363349557,1.269185781,1.301516175,1.264081717,1.294882774,1.264081717,1.363349557,0.03656984866,0.8333333135,0.7817456126,0.4627459049,0.6755424142,0.5973266959,0.8089277744,0.6652576923,0.4627459049,0.8089277744,0.126445204,0,7.008977263e-05,7.642156561e-07,4.246953267e-06,2.328177288e-06,5.458603937e-06,1.657754547e-05,7.642156561e-07,7.008977263e-05,2.680424768e-05,0,2.237502718e-12,1.984897136e-09,8.89320128e-12,1.645502607e-06,6.862665032e-07,4.667530504e-07,2.237502718e-12,1.645502607e-06,6.464290436e-07
310.5882263,20.47058868,16.4506073,17.65374374,16.51955032,17.12721252,16.30095291,16.81041336,16.30095291,17.65374374,0.5069870949,15.76470566,17.72591209,17.15988731,17.77233315,17.67182541,17.91262817,17.64851761,17.15988731,17.91262817,0.2570515275,0,0.0001003773432,1.62305314e-05,1.509510639e-05,1.045134377e-05,1.055959547e-05,3.054278568e-05,1.045134377e-05,0.0001003773432,3.499522791e-05,1.25,1.26997757,1.335471272,1.262559772,1.291476846,1.261136889,1.284124494,1.261136889,1.335471272,0.02787167393,0.8333333135,0.794786334,0.5327676535,0.7315613031,0.6391793489,0.8140783906,0.7024745941,0.5327676535,0.8140783906,0.1045271605,0,7.459585322e-05,1.031825263e-06,4.682133749e-06,2.694401246e-06,5.846466138e-06,1.777013676e-05,1.031825263e-06,7.459585322e-05,2.846078314e-05,0,1.898125537e-12,1.767115454e-09,7.701916362e-12,1.694845537e-06,7.011988146e-07,4.795641644e-07,1.898125537e-12,1.694845537e-06,6.654735216e-07
329.4117737,19.52941132,16.322649,17.21273422,16.33357811,16.86970139,16.22714233,16.59316063,16.22714233,17.21273422,0.3833732307,16.23529434,17.80590248,17.39411926,17.84276199,17.74926186,17.93453217,17.74531555,17.39411926,17.93453217,0.1856469363,0,8.874818013e-05,1.15919338e-05,1.338046241e-05,9.119376955e-06,9.228483577e-06,2.641368701e-05,9.119376955e-06,8.874818013e-05,3.120757538e-05,1.25,1.26480794,1.311488152,1.256214499,1.281895399,1.258429885,1.274567127,1.256214499,1.311488152,0.02053941041,0.8333333135,0.8056690097,0.6032667756,0.7877677083,0.6808490753,0.8187912703,0.7392687798,0.6032667756,0.8187912703,0.08365927637,0,7.855482545e-05,1.360614988e-06,5.140248049e-06,3.099249398e-06,6.225233392e-06,1.887603503e-05,1.360614988e-06,7.855482545e-05,2.988634878e-05,0,1.656569521e-12,1.594718024e-09,6.72556455e-12,1.744546466e-06,7.152428907e-07,4.922784456e-07,1.656569521e-12,1.744546466e-06,6.845913845e-07
348.2352905,18.58823586,16.21550369,16.78470993,16.17400742,16.62354851,16.15947151,16.39144707,16.15947151,16.78470993,0.2609887123,16.70588303,17.87181854,17.61744118,17.91047478,17.82189751,17.95432281,17.83519173,17.61744118,17.95432281,0.1172973216,0,8.013911429e-05,8.395648365e-06,1.194587821e-05,8.015756066e-06,8.165032341e-06,2.33322844e-05,8.015756066e-06,8.013911429e-05,2.844085429e-05,1.25,1.260547757,1.288364768,1.252063513,1.272745728,1.255935073,1.265931368,1.252063513,1.288364768,0.01319787558,0.8333333135,0.8148485422,0.6774591208,0.8115583062,0.7222028375,0.8231159449,0.7698369026,0.6774591208,0.8231159449,0.05900515243,0,8.203111065e-05,1.780320758e-06,5.64343236e-06,3.544334049e-06,6.593988019e-06,1.99186361e-05,1.780320758e-06,8.203111065e-05,3.110113903e-05,0,1.477224376e-12,1.44868495e-09,5.91794929e-12,1.794518425e-06,7.28444661e-07,5.048838148e-07,1.477224376e-12,1.794518425e-06,7.03760179e-07
367.0588379,17.64705849,16.12552452,16.42788696,16.10453606,16.38810158,16.09728432,16.22866631,16.09728432,16.42788696,0.1472523361,17.1764698,17.92607307,17.7964859,17.94568253,17.89011574,17.97228241,17.90612793,17.7964859,17.97228241,0.06101894006,0,7.343658217e-05,6.475495866e-06,1.133372552e-05,7.093846307e-06,7.303068287e-06,2.112854236e-05,6.475495866e-06,7.343658217e-05,2.621029307e-05,1.25,1.256545424,1.269990563,1.251166224,1.264002323,1.253630519,1.259067059,1.251166224,1.269990563,0.00695726322,0.8333333135,0.8225623965,0.7451162934,0.82008636,0.763128221,0.8270950317,0.7955976725,0.7451162934,0.8270950317,0.03441369161,0,8.504814468e-05,2.235689863e-06,5.89382671e-06,4.03115564e-06,6.952082913e-06,2.083217987e-05,2.235689863e-06,8.504814468e-05,3.214842218e-05,0,1.352860098e-12,1.336567967e-09,5.463424851e-12,1.844674102e-06,7.408487477e-07,5.173732234e-07,1.352860098e-12,1.844674102e-06,7.229530752e-07
385.8823547,16.70588303,16.04964447,16.14193535,16.04382896,16.16273308,16.04001808,16.08763313,16.04001808,16.16273308,0.05332517251,17.64705849,17.97086716,17.9334507,17.97721863,17.95427704,17.98865128,17.96489334,17.9334507,17.98865128,0.01925297081,0,6.804324221e-05,5.302334102e-06,1.082133349e-05,6.317738553e-06,6.595503692e-06,1.941602932e-05,5.302334102e-06,6.804324221e-05,2.438688898e-05,1.25,1.252599359,1.256357193,1.250491142,1.255641937,1.251497149,1.253317356,1.250491142,1.256357193,0.002300454071,0.8333333135,0.8290514946,0.803622365,0.8277551532,0.8035326004,0.8307648897,0.8189452887,0.8035326004,0.8307648897,0.01258407719,0,8.764922677e-05,2.692279622e-06,6.122925242e-06,4.561093192e-06,7.299057415e-06,2.166491686e-05,2.692279622e-06,8.764922677e-05,3.30283583e-05,0,1.269804032e-12,1.251889925e-09,5.078330118e-12,1.894946308e-06,7.525003412e-07,5.297409871e-07,1.269804032e-12,1.894946308e-06,7.42152622e-07
404.7058716,15.76470566,15.98468018,15.99979401,15.98572731,15.93582535,15.98718166,15.97864056,15.93582535,15.99979401,0.02209190093,18.11764717,18.00891685,17.99990654,18.00741196,18.03032494,18.00362015,18.01003647,17.99990654,18.03032494,0.01061647851,0,6.373866199e-05,4.807290225e-06,1.035300465e-05,5.596471965e-06,6.007956927e-06,1.810067624e-05,4.807290225e-06,6.373866199e-05,2.290045995e-05,1.25,1.249228835,1.249972463,1.249836326,1.212137341,1.249518394,1.242138624,1.212137341,1.249972463,0.01500288304,0.8333333135,0.8346506357,0.8333619833,0.8351405263,0.8367030621,0.8341571093,0.8348026276,0.8333619833,0.8367030621,0.001117235748,0,8.993137453e-05,2.952809837e-06,6.350539934e-06,5.190096999e-06,7.634573194e-06,2.24118794e-05,2.952809837e-06,8.993137453e-05,3.379486225e-05,0,1.202524408e-12,1.212323131e-09,4.736613012e-12,1.923946911e-06,7.63438436e-07,5.377207231e-07,1.202524408e-12,1.923946911e-06,7.534843576e-07
423.5294189,14.82352924,15.92869663,15.99903488,15.93007946,15.29467487,15.93834209,15.81816578,15.29467487,15.99903488,0.2630362809,18.58823586,18.04150581,17.99953842,18.0363369,18.44252396,18.0173645,18.10745621,17.99953842,18.44252396,0.1681907028,0,6.024136746e-05,4.811284725e-06,9.923808648e-06,3.304423444e-06,5.51507992e-06,1.675919157e-05,3.304423444e-06,6.024136746e-05,2.185239282e-05,1.25,1.24633348,1.249866843,1.249201298,0.8830524087,1.247679114,1.175226688,0.8830524087,1.249866843,0.1460922509,0.8333333135,0.8395153284,0.8334857225,0.8422563076,0.8875831366,0.8372995257,0.8480280042,0.8334857225,0.8875831366,0.01998481899,0,9.193725418e-05,2.955779564e-06,6.57649116e-06,8.010039892e-06,7.958460628e-06,2.348760245e-05,2.955779564e-06,9.193725418e-05,3.427420233e-05,0,1.147028002e-12,1.211118983e-09,4.432136082e-12,1.748872592e-06,7.737093597e-07,5.047597256e-07,1.147028002e-12,1.748872592e-06,6.90401464e-07
442.3529358,13.88235283,15.38235855,15.56357765,15.87674046,14.67395592,15.89312077,15.47795105,14.67395592,15.89312077,0.4459320307,19.05882263,18.49089241,18.31412315,18.06406784,18.8328495,18.03001785,18.34638977,18.03001785,18.8328495,0.2960952818,0,4.145321873e-05,3.265810619e-06,9.529429008e-06,1.999958386e-06,5.097809662e-06,1.226924542e-05,1.999958386e-06,4.145321873e-05,1.481324034e-05,1.25,1.144653797,1.110206962,1.248584867,0.6250242591,1.245966673,1.074887276,0.6250242591,1.248584867,0.2314867526,0.8333333135,0.8913521767,0.8983617425,0.8491156697,0.9378809333,0.8402161002,0.8833853006,0.8402161002,0.9378809333,0.03548387066,0,0.0001117158754,4.120184258e-06,6.800623851e-06,1.220585e-05,8.270674698e-06,2.862264228e-05,4.120184258e-06,0.0001117158754,4.162876576e-05,0,1.1686342e-12,1.029352381e-09,4.159772787e-12,1.601764097e-06,7.83350913e-07,4.772299462e-07,1.1686342e-12,1.601764097e-06,6.388342513e-07
461.1764832,12.94117641,13.41969776,14.96208,15.82558155,14.07359219,15.85118961,14.82642841,13.41969776,15.85118961,0.9604683518,19.52941132,20.01683617,18.73708534,18.09068298,19.20233727,18.04170227,18.81772995,18.04170227,20.01683617,0.7379835248,0,1.238935238e-05,1.933690555e-06,9.166068594e-06,1.23957966e-06,4.741610155e-06,5.89406045e-06,1.23957966e-06,1.238935238e-05,4.279526365e-06,1.25,0.8063935041,0.9333000183,1.247986555,0.4327551126,1.244369864,0.9329609871,0.4327551126,1.247986555,0.3041190207,0.8333333135,1.086301804,0.9915634394,0.8557312489,0.9874174595,0.8429276943,0.952788353,0.8429276943,1.086301804,0.09167111665,0,0.0002274191065,6.519633644e-06,7.022804311e-06,1.836306728e-05,8.571188118e-06,5.357916234e-05,6.519633644e-06,0.0002274191065,8.702679042e-05,0,1.647312386e-12,8.312753264e-10,3.915138179e-12,1.477367277e-06,7.923949852e-07,4.541197995e-07,1.647312386e-12,1.477367277e-06,5.965534911e-07
480,12,11.4378376,14.35260391,15.4530611,13.49338818,15.81225395,14.1098299,11.4378376,15.81225395,1.567226887,20,21.37617874,19.15108871,18.39935684,19.55203056,18.05253601,19.30623817,18.05253601,21.37617874,1.163042784,0,4.178456038e-06,1.151168817e-06,6.499941719e-06,7.859969742e-07,4.435209576e-06,3.410154704e-06,7.859969742e-07,6.499941719e-06,2.152999286e-06,1.25,0.5417158008,0.7748998404,1.219146967,0.2955388725,1.242878318,0.814835906,0.2955388725,1.242878318,0.3721684217,0.8333333135,1.292179108,1.089908361,0.9034184217,1.036043286,0.84545362,1.033400536,0.84545362,1.292179108,0.1564518213,0,0.0004772665561,1.039140443e-05,8.989330126e-06,2.727547326e-05,8.860114576e-06,0.0001065565884,8.860114576e-06,0.0004772665561,0.0001854848233,0,2.921377983e-12,6.779264372e-10,4.226915692e-12,1.371546659e-06,8.008788654e-07,4.346221374e-07,2.921377983e-12,1.371546659e-06,5.617945931e-07
498.8235168,11.05882359,9.538045883,13.74071884,14.90147591,12.93303871,15.77605152,13.37786674,9.538045883,15.77605152,2.151577711,20.47058868,22.52182007,19.55327415,18.86735344,19.88296318,18.06258774,19.77759933,18.06258774,22.52182007,1.507447004,0,1.653665777e-06,6.929952292e-07,3.381398528e-06,5.093590971e-07,4.169920885e-06,2.081467755e-06,5.093590971e-07,4.169920885e-06,1.458345196e-06,1.25,0.3569761515,0.6359117627,1.011360168,0.2006628215,1.241483212,0.689278841,0.2006628215,1.241483212,0.3900473714,0.8333333135,1.494013309,1.192115068,0.964918077,1.08363843,0.8478094339,1.116498828,0.8478094339,1.494013309,0.2211268991,0,0.0009912123205,1.659868394e-05,1.312107361e-05,4.000295303e-05,9.137580491e-06,0.0002140145225,9.137580491e-06,0.0009912123205,0.0003887472558,0,6.155994117e-12,5.590944374e-10,4.719181643e-12,1.281025334e-06,8.088377399e-07,4.180866142e-07,4.719181643e-12,1.281025334e-06,5.331533544e-07
517.6470337,10.11764717,7.712464333,13.12778854,14.33144474,12.39216614,15.74234867,12.66124153,7.712464333,15.74234867,2.72261858,20.94117737,23.48549843,19.94295883,19.34564972,20.19612694,18.07195663,20.20843887,18.07195663,23.48549843,1.795478225,0,7.501365644e-07,4.222489736e-07,1.560278292e-06,3.370147112e-07,3.938743703e-06,1.401684358e-06,3.370147112e-07,3.938743703e-06,1.340085987e-06,1.25,0.23315081,0.5163952708,0.720934689,0.1363405436,1.240176439,0.5693995357,0.1363405436,1.240176439,0.3940348625,0.8333333135,1.688908577,1.297520399,1.021193504,1.130107999,0.8500105739,1.197548151,0.8500105739,1.688908577,0.2856084704,0,0.002036049962,2.654369564e-05,1.95764751e-05,5.79394291e-05,9.403823242e-06,0.0004299026332,9.403823242e-06,0.002036049962,0.0008032373153,0,1.494886333e-11,4.663983644e-10,5.177276143e-12,1.203199645e-06,8.163010534e-07,4.039974613e-07,5.177276143e-12,1.203199645e-06,5.095031952e-07
536.4705811,9.176470757,5.960859299,12.5151329,13.75111389,11.87032604,15.71093845,11.96167374,5.960859299,15.71093845,3.273637533,21.41176414,24.28814888,20.31956863,19.81129456,20.49250793,18.08069229,20.59844398,18.08069229,24.28814888,2.032810688,0,3.845735534e-07,2.606180942e-07,7.268472473e-07,2.274378659e-07,3.736190138e-06,1.067133439e-06,2.274378659e-07,3.736190138e-06,1.346187446e-06,1.25,0.1523958892,0.4155870974,0.4931768179,0.09314098209,1.238950729,0.4786502719,0.09314098209,1.238950729,0.4092197716,0.8333333135,1.874311566,1.405441761,1.07904017,1.175378323,0.8520696759,1.277248263,0.8520696759,1.874311566,0.3473784626,0,0.004123885185,4.245165474e-05,2.944945845e-05,8.28915654e-05,9.659070201e-06,0.0008576673572,9.659070201e-06,0.004123885185,0.001633284846,0,4.089959621e-11,3.936084791e-10,5.820090937e-12,1.135965022e-06,8.232983078e-07,3.919407447e-07,5.820090937e-12,1.135965022e-06,4.899284249e-07
555.2941284,8.235294342,4.281635284,11.90402603,13.16679096,11.36702442,15.68163204,11.28022194,4.281635284,15.68163204,3.802852392,21.88235283,24.94702148,20.68261528,20.25908661,20.77304649,18.08886719,20.95012856,18.08886719,24.94702148,2.224519253,0,2.201550302e-07,1.630595392e-07,3.447426593e-07,1.564020948e-07,3.557778655e-06,8.884276212e-07,1.564020948e-07,3.557778655e-06,1.336385935e-06,1.25,0.1003762409,0.3320421875,0.3269134164,0.0641759336,1.237799644,0.4122614861,0.0641759336,1.237799644,0.4274736643,0.8333333135,2.04868865,1.515197396,1.137727976,1.21939671,0.853998661,1.355001926,0.853998661,2.04868865,0.4058238268,0,0.008218987845,6.783378194e-05,4.447172978e-05,0.0001171687327,9.903556929e-06,0.001691673184,9.903556929e-06,0.008218987845,0.003263843944,0,1.238253389e-10,3.36084105e-10,6.693493849e-12,1.077627189e-06,8.298560488e-07,3.815899561e-07,6.693493849e-12,1.077627189e-06,4.73684878e-07
574.1176758,7.294117451,2.783033133,11.29571152,12.57308674,10.88171673,15.6542654,10.63756371,2.783033133,15.6542654,4.268488407,22.35294151,25.45878983,21.03170967,20.69227028,21.03865051,18.09653091,21.26358986,18.09653091,25.45878983,2.368997097,0,1.425053142e-07,1.0348122e-07,1.655872239e-07,1.094896973e-07,3.399907655e-06,7.84194242e-07,1.0348122e-07,3.399907655e-06,1.30805131e-06,1.25,0.0683241412,0.2638607025,0.2113155276,0.04468368739,1.236717343,0.3649802804,0.04468368739,1.236717343,0.4437022209,0.8333333135,2.200433254,1.626121402,1.195268631,1.262128592,0.8558077812,1.427951932,0.8558077812,2.200433254,0.4571622014,0,0.01537043322,0.0001081923256,6.740772369e-05,0.0001636839734,1.013761994e-05,0.003143971087,1.013761994e-05,0.01537043322,0.00611343747,0,3.912939972e-10,2.903416396e-10,7.885810061e-12,1.02680724e-06,8.360002539e-07,3.726993896e-07,7.885810061e-12,1.02680724e-06,4.601533874e-07
592.9411621,6.352941036,2.160103083,10.69137192,11.95500374,10.41385365,15.62816143,10.16969872,2.160103083,15.62816143,4.415144444,22.8235302,25.82035065,21.36655807,21.11953163,21.29018211,18.10403824,21.54013443,18.10403824,25.82035065,2.465624571,0,1.099622651e-07,6.664513563e-08,7.921176604e-08,7.795767942e-08,3.260290214e-06,7.188133964e-07,6.664513563e-08,3.260290214e-06,1.270819666e-06,1.25,0.05107644945,0.2089260817,0.1337870359,0.03147257119,1.235658646,0.3321841359,0.03147257119,1.235658646,0.4561291635,0.8333333135,2.259763479,1.737582445,1.252069116,1.303554296,0.8575648665,1.482106805,0.8575648665,2.259763479,0.4785120189,0,0.01962024905,0.0001720858709,0.0001027340841,0.0002260612964,1.036679714e-05,0.004026299808,1.036679714e-05,0.01962024905,0.007797308732,0,1.302534525e-09,2.537617061e-10,9.370224215e-12,9.823723985e-07,8.4186712e-07,3.651610427e-07,9.370224215e-12,9.823723985e-07,4.487949639e-07
611.7647095,5.411764622,1.814425349,10.09212875,11.31426907,9.962855339,15.58890629,9.754516602,1.814425349,15.58890629,4.46487093,23.29411697,26.11466408,21.68695831,21.54091644,21.52846146,18.12004852,21.79821014,18.12004852,26.11466408,2.54212451,0,9.162945247e-08,4.357559291e-08,3.768212764e-08,5.640445622e-08,3.155302011e-06,6.769187166e-07,3.768212764e-08,3.155302011e-06,1.239333073e-06,1.25,0.03939991444,0.1651134193,0.08340438455,0.02243530191,1.233510256,0.3087726533,0.02243530191,1.233510256,0.4649987221,0.8333333135,2.284523726,1.848993301,1.313007593,1.343664885,0.860882163,1.530214429,0.860882163,2.284523726,0.4900179207,0,0.02378781512,0.0002727159299,0.0001573568006,0.0003087575315,1.074005013e-05,0.004907476716,1.074005013e-05,0.02378781512,0.009440742433,0,4.227640016e-09,2.243594754e-10,1.108094866e-11,9.433932178e-07,8.504766242e-07,3.596665863e-07,1.108094866e-11,9.433932178e-07,4.396632676e-07
630.5882568,4.470588207,1.556429148,9.499042511,10.67341805,9.528136253,15.55222702,9.361850739,1.556429148,15.55222702,4.494709492,23.76470566,26.34549141,21.99279404,21.94040298,21.75427437,18.13497925,22.03358841,18.13497925,26.34549141,2.60307622,0,8.190286849e-08,2.893479234e-08,1.836427543e-08,4.143500476e-08,3.062271617e-06,6.465817251e-07,1.836427543e-08,3.062271617e-06,1.20803702e-06,1.25,0.03133227304,0.1304379255,0.05194008723,0.01618818752,1.231492996,0.2922782898,0.01618818752,1.231492996,0.4712531269,0.8333333135,2.293021917,1.959818363,1.373646975,1.382464409,0.8639932871,1.574588895,0.8639932871,2.293021917,0.4993562698,0,0.02828046493,0.0004302590678,0.0002412858157,0.0004171842593,1.110113408e-05,0.005876059178,1.110113408e-05,0.02828046493,0.01120323036,0,1.323087506e-08,2.006237537e-10,1.342040888e-11,9.090972526e-07,8.58608189e-07,3.562300606e-07,1.342040888e-11,9.090972526e-07,4.31124505e-07
649.4117432,3.529411793,1.361545086,8.913074493,10.03932476,9.109107971,15.51791477,8.988193512,1.361545086,15.51791477,4.515045166,24.23529434,26.52449608,22.28402519,22.31688499,21.96835899,18.14893341,22.24853897,18.14893341,26.52449608,2.652357578,0,7.667458135e-08,1.951599771e-08,9.214678798e-09,3.087968992e-08,2.979535793e-06,6.231641123e-07,9.214678798e-09,2.979535793e-06,1.178411139e-06,1.25,0.02575243451,0.1031402573,0.03254980966,0.0118217431,1.2295959,0.280572027,0.0118217431,1.2295959,0.4755634665,0.8333333135,2.289124489,2.069579363,1.43316853,1.41996491,0.8669152856,1.615750551,0.8669152856,2.289124489,0.5082942843,0,0.03319622204,0.0006752584013,0.0003683750401,0.0005578402197,1.145011265e-05,0.006961829029,1.145011265e-05,0.03319622204,0.01311912201,0,3.937304882e-08,1.814009776e-10,1.669110856e-11,8.788378523e-07,8.662868822e-07,3.569391822e-07,1.669110856e-11,8.788378523e-07,4.212674583e-07
668.2352905,2.588235378,1.183340788,8.335115433,9.418452263,8.705165863,15.48577213,8.625569344,1.183340788,15.48577213,4.542433262,24.70588303,26.64229393,22.56072426,22.67460823,22.17141151,18.16200638,22.44220924,18.16200638,26.64229393,2.687088966,0,7.451994577e-08,1.337211142e-08,4.736439241e-09,2.332824955e-08,2.905730753e-06,6.043375151e-07,4.736439241e-09,2.905730753e-06,1.150951789e-06,1.25,0.02162118256,0.08172141761,0.02065858431,0.008735064417,1.22780931,0.2721090913,0.008735064417,1.22780931,0.4785285294,0.8333333135,2.281789541,2.177859545,1.488006234,1.456185579,0.8696635962,1.654700875,0.8696635962,2.281789541,0.5196949244,0,0.03861149773,0.001053461223,0.0005595343537,0.0007384492783,1.178721959e-05,0.008194945753,1.178721959e-05,0.03861149773,0.01521203667,0,1.108240753e-07,1.658022053e-10,2.125975264e-11,8.520784149e-07,8.735418646e-07,3.673262654e-07,2.125975264e-11,8.735418646e-07,4.066330064e-07
687.0588379,1.647058845,1.017436504,7.765982151,8.817023277,8.315752983,15.45561123,8.27436161,1.017436504,15.45561123,4.577946186,25.1764698,26.71249199,22.82299423,23.01211739,22.36409378,18.17427444,22.61719322,18.17427444,26.71249199,2.711950541,0,7.457966689e-08,9.30817734e-09,2.504865426e-09,1.785193149e-08,2.839632771e-06,5.887754924e-07,2.504865426e-09,2.839632771e-06,1.125717972e-06,1.25,0.01843306422,0.06494217366,0.0133199906,0.006528402679,1.226124406,0.2658696175,0.006528402679,1.226124406,0.4805673957,0.8333333135,2.271610022,2.284291983,1.537693739,1.491149902,0.8722537756,1.691399813,0.8722537756,2.284291983,0.5334587097,0,0.04462413117,0.001632607542,0.0008405376575,0.0009680727962,1.211279323e-05,0.009615493007,1.211279323e-05,0.04462413117,0.01751190424,0,3.011091394e-07,1.531411803e-10,2.782813389e-11,8.283655575e-07,8.803998526e-07,4.020111248e-07,2.782813389e-11,8.803998526e-07,3.857189483e-07
705.8823242,0.7058823705,0.8644856811,7.20639658,8.223987579,7.940286636,15.42729282,7.932489872,0.8644856811,15.42729282,4.620411396,25.64705849,26.74280739,23.07102776,23.32656097,22.54702377,18.18580627,22.77464676,18.18580627,26.74280739,2.729396343,0,7.643555477e-08,6.582081102e-09,1.36376932e-09,1.382857118e-08,2.780341447e-06,5.757102599e-07,1.36376932e-09,2.780341447e-06,1.102648184e-06,1.25,0.0159636382,0.05179951712,0.008688947186,0.004933218472,1.224533916,0.2611838579,0.004933218472,1.224533916,0.4819618464,0.8333333135,2.259371758,2.388571262,1.585708022,1.524886727,0.8746966124,1.726646781,0.8746966124,2.388571262,0.5492412448,0,0.05116436258,0.00251183589,0.001256434247,0.00125726196,1.242691087e-05,0.01124046464,1.242691087e-05,0.05116436258,0.01997759193,0,7.794251928e-07,1.42884371e-10,3.712405383e-11,8.073126878e-07,8.868776717e-07,4.947590924e-07,3.712405383e-11,8.868776717e-07,4.05432246e-07
724.7058716,0,0.7488790154,6.638679504,7.634221554,7.578203678,15.40067959,7.600132942,0.7488790154,15.40067959,4.662922859,26,26.7619381,23.31337166,23.62124825,22.72078133,18.19666672,22.92280006,18.19666672,26.7619381,2.747962952,0,8.239328508e-08,4.66851624e-09,7.59965979e-10,1.083598722e-08,2.727074843e-06,5.651464789e-07,7.59965979e-10,2.727074843e-06,1.081379992e-06,0,0.01500028837,0.0411981605,0.005733945873,0.003767512972,1.223030448,0.2577460706,0.003767512972,1.223030448,0.4828266203,2.083333254,2.260668278,2.493901491,1.63322103,1.557429314,0.877002418,1.76444459,0.877002418,2.493901491,0.5702584982,0.25,0.05416295677,0.003887224011,0.001871557557,0.001618171693,1.272978443e-05,0.0123105282,1.272978443e-05,0.05416295677,0.02096240595,0,1.003422199e-06,1.345609457e-10,5.042494894e-11,7.885955142e-07,8.930028343e-07,5.370411031e-07,5.042494894e-11,1.003422199e-06,4.436501513e-07
743.5294189,0,0.6606078148,6.072085857,7.045168877,7.228963375,15.37564373,7.276494026,0.6606078148,15.37564373,4.708981991,26,26.76622581,23.54553413,23.8975811,22.88591194,18.20690918,23.06043243,18.20690918,26.76622581,2.766087294,0,9.20133516e-08,3.343624044e-09,4.317389501e-10,8.583980637e-09,2.679109457e-06,5.566964205e-07,4.317389501e-10,2.679109457e-06,1.061755484e-06,0,0.01466414612,0.03280039877,0.003831024282,0.002906642156,1.221607685,0.2551619709,0.002906642156,1.221607685,0.483342737,2.083333254,2.266682625,2.59836936,1.681192279,1.588811278,0.8791820407,1.802847505,0.8791820407,2.59836936,0.5935937166,0.25,0.05588083714,0.006008626893,0.002769859973,0.002064667409,1.302168494e-05,0.01334740222,1.302168494e-05,0.05588083714,0.02135387994,0,1.01613648e-06,1.279549799e-10,6.932762697e-11,7.719301607e-07,8.987887554e-07,5.374105285e-07,6.932762697e-11,1.01613648e-06,4.454616374e-07
762.3529663,0,0.5826256871,5.515609741,6.466822624,6.892038822,15.35206604,6.961832523,0.5826256871,15.35206604,4.763019562,26,26.75037956,23.76381683,24.15100098,23.04293251,18.21657944,23.18494225,18.21657944,26.75037956,2.781564474,0,1.037387136e-07,2.432160251e-09,2.526340526e-10,6.870374492e-09,2.635849114e-06,5.498285987e-07,2.526340526e-10,2.635849114e-06,1.043739189e-06,0,0.01443872042,0.02623913996,0.002598613966,0.002264427021,1.220259428,0.2531600595,0.002264427021,1.220259428,0.4836304188,2.083333254,2.2710495,2.700172424,1.727566242,1.619069338,0.881244421,1.839820504,0.881244421,2.700172424,0.6174729466,0.25,0.05762125924,0.009212809615,0.004065515008,0.002612431301,1.330293799e-05,0.01470506378,1.330293799e-05,0.05762125924,0.02166676708,0,1.03646255e-06,1.22846025e-10,9.652195015e-11,7.570827165e-07,9.042576607e-07,5.396044571e-07,9.652195015e-11,1.03646255e-06,4.492763139e-07
781.1764526,0,0.5176042318,4.969831944,5.901571274,6.566912651,15.32983685,6.657151699,0.5176042318,15.32983685,4.823600769,26,26.72133446,23.96850586,24.38115692,23.19231796,18.2257309,23.2978096,18.2257309,26.72133446,2.795750618,0,1.155433011e-07,1.796498394e-09,1.525598536e-10,5.552667215e-09,2.596778586e-06,5.439647452e-07,1.525598536e-10,2.596778586e-06,1.027341796e-06,0,0.01428979915,0.02109838091,0.00179044425,0.001780615072,1.218980789,0.2515880167,0.001780615072,1.218980789,0.4837535024,2.083333254,2.274044752,2.799134493,1.771804452,1.648241758,0.8831981421,1.875284553,0.8831981421,2.799134493,0.6417165399,0.25,0.05937691033,0.01400173176,0.005919308867,0.003279046621,1.357390556e-05,0.01651811413,1.357390556e-05,0.05937691033,0.02192357555,0,1.060987984e-06,1.190283011e-10,1.358933799e-10,7.438447938e-07,9.094302413e-07,5.429035923e-07,1.190283011e-10,1.060987984e-06,4.543880436e-07
800,0,0.4424898624,4.439124107,5.350368023,6.25309515,15.30886555,6.35878849,0.4424898624,15.30886555,4.89529705,26,26.69571495,24.16047859,24.58890152,23.33452034,18.2344017,23.40280533,18.2344017,26.69571495,2.812159538,0,1.255404953e-07,1.347502998e-09,9.502533482e-11,4.529207231e-09,2.561436986e-06,5.385898589e-07,9.502533482e-11,2.561436986e-06,1.012555913e-06,0,0.01098279469,0.01705322601,0.00125331583,0.001412696205,1.217766881,0.2496937811,0.00125331583,1.217766881,0.4840736091,2.083333254,2.267507792,2.891587257,1.813853621,1.676365256,0.8850507736,1.906872988,0.8850507736,2.891587257,0.6641726494,0.25,0.06794525683,0.02104056999,0.00854227785,0.004084052052,1.383488143e-05,0.02032519877,1.383488143e-05,0.06794525683,0.02483282052,0,1.076992362e-06,1.164670027e-10,1.931065863e-10,7.320353461e-07,9.143201396e-07,5.447315061e-07,1.164670027e-10,1.076992362e-06,4.578444646e-07
818.8235474,0,0.376237154,3.962242126,4.813973427,5.950109005,15.28905773,6.078324318,0.376237154,15.28905773,4.968787193,26,26.66093445,24.34545708,24.7752037,23.46995735,18.24263,23.49883652,18.24263,26.66093445,2.827482462,0,1.302412755e-07,1.028534036e-09,6.100581151e-11,3.726754016e-09,2.529447556e-06,5.329010264e-07,6.100581151e-11,2.529447556e-06,9.995163737e-07,0,0.008447222412,0.01382871158,0.0008913684869,0.001130372053,1.216612697,0.2481820881,0.0008913684869,1.216612697,0.4842394888,2.083333254,2.257844687,2.942269564,1.853691101,1.703477025,0.8868095875,1.928818345,0.8868095875,2.942269564,0.67491436,0.25,0.07773081958,0.03070391342,0.01220997144,0.005049007945,1.408621119e-05,0.0251415614,1.408621119e-05,0.07773081958,0.02828036994,0,1.093969217e-06,1.162696883e-10,2.764594664e-10,7.215031701e-07,9.189471371e-07,5.469624966e-07,1.162696883e-10,1.093969217e-06,4.617271543e-07
837.6470337,0,0.3218499422,3.53131628,4.303256035,5.657493591,15.27033138,5.816849709,0.3218499422,15.27033138,5.041892052,26,26.61949158,24.51706886,24.94466591,23.59902954,18.2504425,23.58613968,18.2504425,26.61949158,2.841945648,0,1.338874398e-07,7.990089146e-10,4.018594485e-11,3.09186321e-09,2.500464916e-06,5.276566526e-07,4.018594485e-11,2.500464916e-06,9.877401226e-07,0,0.006636289414,0.01132708322,0.0006531507825,0.0009118462331,1.21551466,0.2470086068,0.0006531507825,1.21551466,0.4842692018,2.083333254,2.246716976,2.969693661,1.894789815,1.729617476,0.8884806037,1.945859551,0.8884806037,2.969693661,0.6791421771,0.25,0.08788772672,0.04308378324,0.01707278751,0.00619748421,1.432822955e-05,0.03085122071,1.432822955e-05,0.08788772672,0.03209786117,0,1.112126483e-06,1.17262991e-10,3.386806391e-10,7.121113867e-07,9.233280593e-07,5.496043514e-07,1.17262991e-10,1.112126483e-06,4.660768127e-07
856.4705811,0,0.2883158326,3.175765038,3.815129519,5.374814034,15.25261593,5.581327915,0.2883158326,15.25261593,5.108788967,26,26.57680893,24.67664337,25.09716797,23.72210121,18.25787354,23.66611862,18.25787354,26.57680893,2.856341362,0,1.386577679e-07,6.324781254e-10,2.716706547e-11,2.585256009e-09,2.474180292e-06,5.232166131e-07,2.716706547e-11,2.474180292e-06,9.769363487e-07,0,0.005318804178,0.009376761504,0.0004906252725,0.0007412966806,1.214469075,0.2460792959,0.0004906252725,1.214469075,0.4842059314,2.083333254,2.233309269,2.952338696,1.936042905,1.754822731,0.8900701404,1.953316689,0.8900701404,2.952338696,0.6703181267,0.25,0.09777898341,0.05693153292,0.02343620919,0.007555049844,1.456130576e-05,0.03714326769,1.456130576e-05,0.09777898341,0.03608366102,0,1.126272878e-06,1.191382409e-10,3.746229715e-10,7.037418754e-07,9.27471433e-07,5.515959742e-07,1.191382409e-10,1.126272878e-06,4.696074996e-07
875.2941284,0,0.2577452064,2.86138773,3.37908411,5.101647854,15.23583984,5.36714077,0.2577452064,15.23583984,5.172983646,26,26.52873039,24.8253994,25.24277878,23.8395195,18.26494598,23.74027634,18.26494598,26.52873039,2.870525122,0,1.440443782e-07,5.083219401e-10,1.909441355e-11,2.17768914e-09,2.450350848e-06,5.194200412e-07,1.909441355e-11,2.450350848e-06,9.67056053e-07,0,0.004330591299,0.007812067866,0.0003722761467,0.0006071256357,1.213472366,0.2453188896,0.0003722761467,1.213472366,0.4840844274,2.083333254,2.220134974,2.910558701,1.978520036,1.77913034,0.8915832043,1.955985427,0.8915832043,2.910558701,0.6550912857,0.25,0.108011283,0.07287854701,0.03153291717,0.009149260819,1.478573267e-05,0.04431735724,1.478573267e-05,0.108011283,0.04058475792,0,1.1439829e-06,1.215341577e-10,4.145535859e-10,6.962909538e-07,9.3139721e-07,5.544414421e-07,1.215341577e-10,1.1439829e-06,4.741291662e-07
894.1176758,0,0.2298668027,2.554785013,2.965952635,4.837590218,15.21994305,5.161627769,0.2298668027,15.21994305,5.23857975,26,26.47674561,24.9628582,25.3729763,23.95160103,18.27169418,23.80717468,18.27169418,26.47674561,2.883620977,0,1.499562643e-07,4.138504539e-10,1.379901401e-11,1.847292541e-09,2.428718972e-06,5.161900276e-07,1.379901401e-11,2.428718972e-06,9.580088545e-07,0,0.003578989999,0.006546081509,0.0002863841364,0.0005007670261,1.212521195,0.2446866781,0.0002863841364,1.212521195,0.4839226902,2.083333254,2.207291603,2.868930101,2.017663717,1.802574515,0.8930251002,1.957896948,0.8930251002,2.868930101,0.6409099698,0.25,0.1185024679,0.09254122525,0.04194071516,0.0110095609,1.500183771e-05,0.0528017953,1.500183771e-05,0.1185024679,0.04592777044,0,1.164597279e-06,1.247358328e-10,4.620896721e-10,6.896671039e-07,9.351130643e-07,5.579928484e-07,1.247358328e-10,1.164597279e-06,4.794964639e-07
912.9411621,0,0.196138978,2.256032944,2.577712059,4.582257271,15.20486736,4.963401794,0.196138978,15.20486736,5.306242466,26,26.42802429,25.08948708,25.48817062,24.05865479,18.27812958,23.86849213,18.27812958,26.42802429,2.896677732,0,1.563361849e-07,3.411638194e-10,1.022797125e-11,1.577459274e-09,2.409094805e-06,5.134719459e-07,1.022797125e-11,2.409094805e-06,9.497277347e-07,0,0.002855307655,0.005516842939,0.0002234549611,0.0004158377706,1.211613178,0.2441249192,0.0002234549611,1.211613178,0.4837479591,2.083333254,2.19277215,2.827533245,2.048229933,1.825191259,0.8943997622,1.957625389,0.8943997622,2.827533245,0.6274122,0.25,0.1309407204,0.1165167913,0.05529902503,0.01316719688,1.520994374e-05,0.06318778545,1.520994374e-05,0.1309407204,0.05289519951,0,1.188096007e-06,1.287454587e-10,5.184139229e-10,6.837905175e-07,9.386306488e-07,5.622328558e-07,1.287454587e-10,1.188096007e-06,4.857242857e-07
931.7647095,0,0.1652159691,1.965160131,2.20622468,4.335280895,15.09771252,4.753918648,0.1652159691,15.09771252,5.3384161,26,26.38001442,25.20579338,25.58864975,24.16096306,18.35070801,23.93722534,18.35070801,26.38001442,2.883155107,0,1.625805055e-07,2.84632512e-10,7.782559319e-12,1.35554834e-09,2.380228807e-06,5.088914463e-07,7.782559319e-12,2.380228807e-06,9.377708921e-07,0,0.002303193789,0.004675973672,0.0001768113289,0.0003475474368,1.203633904,0.2422274798,0.0001768113289,1.203633904,0.4807059765,2.083333254,2.178398371,2.786439896,2.075477362,1.847014785,0.9092894793,1.959323883,0.9092894793,2.786439896,0.6100478172,0.25,0.1436590254,0.145411849,0.07200559974,0.01565500163,1.641175186e-05,0.07534958422,1.641175186e-05,0.145411849,0.06135896966,0,1.253786081e-06,1.335761918e-10,5.870434139e-10,6.785889468e-07,9.352459074e-07,5.736683306e-07,1.335761918e-10,1.253786081e-06,5.023288168e-07
950.5882568,0,0.1382128,1.708763599,1.914820433,4.096309185,14.03443813,4.378508568,0.1382128,14.03443813,4.989870071,26,26.3345623,25.31703568,25.66239738,24.25878525,19.07800674,24.13015747,19.07800674,26.3345623,2.613679886,0,1.682108888e-07,2.402182619e-10,6.347337586e-12,1.171838959e-09,2.293171065e-06,4.925601047e-07,6.347337586e-12,2.293171065e-06,9.026464909e-07,0,0.001883649849,0.003997027874,0.0001471444411,0.0002922662534,1.124688148,0.2262016535,0.0001471444411,1.124688148,0.4492453933,2.083333254,2.164202929,2.738127232,2.093946695,1.868077636,1.070002079,1.986871362,1.070002079,2.738127232,0.5407509804,0.25,0.1562282443,0.1759908348,0.08863720298,0.01850735582,3.374744483e-05,0.08787947148,3.374744483e-05,0.1759908348,0.07066130638,0,1.39911549e-06,1.391897847e-10,6.570888833e-10,6.740007166e-07,8.8142815e-07,5.91068158e-07,1.391897847e-10,1.39911549e-06,5.370119993e-07
969.4117432,0,0.1136465073,1.477197647,1.633061647,3.865006208,12.94432354,4.00664711,0.1136465073,12.94432354,4.627949715,26,26.28858566,25.42198181,25.72686005,24.35237503,19.76947784,24.31185532,19.76947784,26.28858566,2.356986046,0,1.74035435e-07,2.049794917e-10,5.251218731e-12,1.018783502e-09,2.299561402e-06,4.949651498e-07,5.251218731e-12,2.299561402e-06,9.048004586e-07,0,0.001565589104,0.003441910259,0.0001235531381,0.0002472280758,1.048035979,0.2106828392,0.0001235531381,1.048035979,0.4186782837,2.083333254,2.150801182,2.685462475,2.11125803,1.888410687,1.244649291,2.016116381,1.244649291,2.685462475,0.4661944807,0.25,0.1687526703,0.2083179206,0.1081957296,0.02175983042,7.021667989e-05,0.10141927,7.021667989e-05,0.2083179206,0.08077658713,0,1.55143357e-06,1.456325061e-10,7.376710909e-10,6.699684718e-07,8.577979429e-07,6.160166208e-07,1.456325061e-10,1.55143357e-06,5.821063951e-07
988.2352905,0,0.09582281113,1.252159119,1.360734463,3.641048908,11.85857677,3.64166832,0.09582281113,11.85857677,4.266216755,26,26.25245285,25.51783943,25.78269386,24.4419632,20.4201622,24.48302269,20.4201622,26.25245285,2.11657238,0,1.787084756e-07,1.767586494e-10,4.403293702e-12,8.904939008e-10,2.350112482e-06,5.059785053e-07,4.403293702e-12,2.350112482e-06,9.246507489e-07,0,0.001367851975,0.002979626879,0.0001046334291,0.0002103090228,0.9318054318,0.1872935593,0.0001046334291,0.9318054318,0.3722573519,2.083333254,2.140804529,2.633722067,2.127468348,1.908045411,1.423754573,2.046759129,1.423754573,2.633722067,0.3917295337,0.25,0.1785257459,0.2447768748,0.1309601665,0.02544904314,0.0001506918052,0.1159724966,0.0001506918052,0.2447768748,0.09201879054,0,1.675764793e-06,1.5298178e-10,8.301693222e-10,6.664412808e-07,8.414746162e-07,6.369327821e-07,1.5298178e-10,1.675764793e-06,6.216100701e-07
1007.058838,0,0.0828256011,1.073031425,1.136336565,3.4241364,10.75971127,3.295208454,0.0828256011,10.75971127,3.889823198,26,26.22431564,25.60354233,25.83204651,24.52776146,21.06473541,24.65048027,21.06473541,26.22431564,1.879042864,0,1.824209761e-07,1.549079476e-10,3.744211538e-12,7.823540149e-10,2.154214599e-06,4.675152923e-07,3.744211538e-12,2.154214599e-06,8.462937444e-07,0,0.001237893011,0.002601311775,9.004722961e-05,0.0001798676094,0.5267796516,0.1061777622,9.004722961e-05,0.5267796516,0.2103029042,2.083333254,2.1332829,2.590001345,2.140132189,1.927011013,1.5823493,2.074555635,1.5823493,2.590001345,0.3278627694,0.25,0.1860961616,0.2786745727,0.1514021307,0.02961234748,0.0003271350579,0.1292224675,0.0003271350579,0.2786745727,0.1025657505,0,1.775618784e-06,1.618591927e-10,8.696002252e-10,6.633741236e-07,7.389365351e-07,6.35792162e-07,1.618591927e-10,1.775618784e-06,6.508082606e-07
1025.882324,0,0.07051849365,0.9573184252,0.946136415,3.213975668,9.682162285,2.974022388,0.07051849365,9.682162285,3.511879206,26,26.19638062,25.6756649,25.87164688,24.60997963,21.65795898,24.8023262,21.65795898,26.19638062,1.659734726,0,1.861665595e-07,1.380649761e-10,3.259915558e-12,6.906910599e-10,2.052383024e-06,4.478762889e-07,3.259915558e-12,2.052383024e-06,8.054773275e-07,0,0.001125579351,0.002292169258,7.919168274e-05,0.0001546247222,0.2784810662,0.05642652512,7.919168274e-05,0.2784810662,0.1110301688,2.083333254,2.126024246,2.561099529,2.150229216,1.945334673,1.740651488,2.104667664,1.740651488,2.561099529,0.2715719938,0.25,0.1936019361,0.2968855202,0.1705266088,0.03428738937,0.0006987453089,0.1392000467,0.0006987453089,0.2968855202,0.1086231098,0,1.877528007e-06,1.721536802e-10,8.765877468e-10,6.607280056e-07,6.651878266e-07,6.4089852e-07,1.721536802e-10,1.877528007e-06,6.85622922e-07
1044.705933,0,0.05885082483,0.8695806265,0.8072630763,3.010286093,8.636302948,2.676456928,0.05885082483,8.636302948,3.138208389,26,26.16872215,25.73736763,25.89923859,24.68880653,22.20458984,24.93974495,22.20458984,26.16872215,1.456794977,0,1.899381488e-07,1.244798709e-10,2.938540036e-12,6.125875363e-10,1.95341363e-06,4.288183391e-07,2.938540036e-12,1.95341363e-06,7.65829725e-07,0,0.001027972903,0.002032777295,7.17849689e-05,0.0001335792622,0.1425609142,0.02916540578,7.17849689e-05,0.1425609142,0.05670224503,2.083333254,2.119018555,2.539121866,2.15578413,1.963044763,1.897234559,2.134840727,1.897234559,2.539121866,0.2236527503,0.25,0.2010358572,0.3060869873,0.1857209057,0.03951219842,0.001462206943,0.1467636526,0.001462206943,0.3060869873,0.1117698103,0,1.98134444e-06,1.836597402e-10,8.847141353e-10,6.584647281e-07,6.126350058e-07,6.50702475e-07,1.836597402e-10,1.98134444e-06,7.235406088e-07
1063.529419,0,0.05127692223,0.7845649719,0.6982694268,2.812805176,7.623331547,2.394049406,0.05127692223,7.623331547,2.774002314,26,26.15037918,25.79212761,25.91996193,24.76442146,22.7027092,25.06591797,22.7027092,26.15037918,1.2734586,0,1.924556727e-07,1.131484004e-10,2.656421307e-12,5.457108654e-10,1.904337751e-06,4.194909593e-07,2.656421307e-12,1.904337751e-06,7.461471796e-07,0,0.0009700402734,0.001810909132,6.588773249e-05,0.0001159417588,0.07149953395,0.01489246171,6.588773249e-05,0.07149953395,0.02831075527,2.083333254,2.114479303,2.517244339,2.155107021,1.980165124,2.050176144,2.163434267,1.980165124,2.517244339,0.1865810752,0.25,0.205960691,0.3152400553,0.1973902285,0.0453241989,0.002985965461,0.1533802301,0.002985965461,0.3152400553,0.1141882017,0,2.052148147e-06,1.964115121e-10,8.950489794e-10,6.565541071e-07,5.766133313e-07,6.572813618e-07,1.964115121e-10,2.052148147e-06,7.503019219e-07
1082.352905,0,0.04514086246,0.7022122145,0.5910519958,2.621282339,6.777702808,2.147478104,0.04514086246,6.777702808,2.473642826,26,26.13508797,25.84036446,25.93556595,24.83699226,23.09556198,25.16871262,23.09556198,26.13508797,1.129694939,0,1.94482098e-07,1.036424488e-10,2.384782259e-12,4.881701154e-10,1.912429298e-06,4.215011415e-07,2.384782259e-12,1.912429298e-06,7.492521377e-07,0,0.0009252495365,0.001620344934,6.07659058e-05,0.0001010872293,0.03969246522,0.008479982615,6.07659058e-05,0.03969246522,0.01561689284,2.083333254,2.110806942,2.495499611,2.152455568,1.996721745,2.178043365,2.186705351,1.996721745,2.495499611,0.1664069146,0.25,0.2101056874,0.3243327141,0.2085633278,0.0517603457,0.005420013331,0.1600364149,0.005420013331,0.3243327141,0.1161765903,0,2.112233915e-06,2.104998675e-10,9.070308393e-10,6.549637419e-07,5.545061299e-07,6.645642543e-07,2.104998675e-10,2.112233915e-06,7.732734275e-07
1101.176514,0,0.03983432055,0.6376613975,0.4869043827,2.43547225,5.985003948,1.91697526,0.03983432055,5.985003948,2.191944361,26,26.12031174,25.88520432,25.94857407,24.90667534,23.44440842,25.26103592,23.44440842,26.12031174,1.002632141,0,1.958351561e-07,9.570379211e-11,2.152401087e-12,4.384366481e-10,1.950862952e-06,4.294468852e-07,2.152401087e-12,1.950862952e-06,7.644729862e-07,0,0.0008841254748,0.001454129117,5.622444223e-05,8.851625171e-05,0.02281103283,0.005058805458,5.622444223e-05,0.02281103283,0.008891487494,2.083333254,2.107676506,2.473961592,2.149684906,2.012738466,2.301301479,2.20907259,2.012738466,2.473961592,0.1618811339,0.25,0.21441333,0.3272924721,0.2199661434,0.05885654688,0.009501691908,0.1660060287,0.009501691908,0.3272924721,0.1159680039,0,2.170404514e-06,2.265236332e-10,9.205960438e-10,6.53667712e-07,5.40172266e-07,6.730783184e-07,2.265236332e-10,2.170404514e-06,7.95556673e-07
1120,0,0.03483664989,0.5958775282,0.3857195973,2.255151987,5.227315426,1.699780226,0.03483664989,5.227315426,1.921943545,26,26.1061039,25.92793083,25.95918083,24.97361946,23.7659111,25.34654808,23.7659111,26.1061039,0.8863113523,0,1.971534545e-07,8.90763574e-11,1.952534055e-12,3.952665972e-10,1.805451461e-06,4.006182337e-07,1.952534055e-12,1.805451461e-06,7.06547894e-07,0,0.0008469165768,0.001308089355,5.218356819e-05,7.782899775e-05,0.01339196414,0.003135396633,5.218356819e-05,0.01339196414,0.005150306504,2.083333254,2.104696989,2.452669382,2.146808386,2.028236151,2.422328234,2.230947971,2.028236151,2.452669382,0.1731459796,0.25,0.2185657471,0.322013557,0.2315829247,0.06664709002,0.01629212499,0.1710202992,0.01629212499,0.322013557,0.1127492264,0,2.227192454e-06,2.448874714e-10,9.356820874e-10,6.526418019e-07,5.306836783e-07,6.823396461e-07,2.448874714e-10,2.227192454e-06,8.173146853e-07
1138.823486,0,0.03093367815,0.5555166602,0.3034759164,2.088335514,4.496506214,1.494953513,0.03093367815,4.496506214,1.661742091,26,26.09474373,25.96512413,25.96870041,25.04096222,24.05938339,25.42578125,24.05938339,26.09474373,0.7808062434,0,1.982209028e-07,8.343883917e-11,1.782593496e-12,3.582909525e-10,1.656206791e-06,3.709742487e-07,1.782593496e-12,1.656206791e-06,6.471789789e-07,0,0.0008186693303,0.001181485131,4.860240369e-05,6.853687955e-05,0.008042561822,0.002031971235,4.860240369e-05,0.008042561822,0.003036822425,2.083333254,2.102335691,2.431587696,2.14128828,2.038603783,2.538084745,2.250380039,2.038603783,2.538084745,0.1971179992,0.25,0.2218928486,0.3169432282,0.2402442992,0.07451636344,0.0273294691,0.1761852354,0.0273294691,0.3169432282,0.1081666872,0,2.273221753e-06,2.650598629e-10,9.512131083e-10,6.52176368e-07,5.268054792e-07,6.906839758e-07,2.650598629e-10,2.273221753e-06,8.348861229e-07
1157.647095,0,0.02716350555,0.5165378451,0.2285874486,1.929532528,3.791866302,1.298737526,0.02716350555,3.791866302,1.413333058,26,26.08361053,25.99714661,25.97646713,25.1069088,24.32546234,25.49791908,24.32546234,26.08361053,0.6853925586,0,1.992768404e-07,7.863000528e-11,1.63563748e-12,3.261088066e-10,1.544428983e-06,3.488224252e-07,1.63563748e-12,1.544428983e-06,6.027580639e-07,0,0.0007922096993,0.001071309438,4.54018882e-05,6.053103061e-05,0.004943591077,0.001382608665,4.54018882e-05,0.004943591077,0.00182549085,2.083333254,2.100038052,2.410735607,2.13496232,2.046816349,2.648914814,2.268293381,2.046816349,2.648914814,0.2281672955,0.25,0.2251620442,0.3120736778,0.2479311377,0.08273930848,0.04482923448,0.1825470775,0.04482923448,0.3120736778,0.101780206,0,2.318883844e-06,2.871791693e-10,9.678359225e-10,6.520513693e-07,5.28186888e-07,7.000754749e-07,2.871791693e-10,2.318883844e-06,8.521557788e-07
1176.470581,0,0.02352041006,0.4788947105,0.1731370986,1.775263548,3.113751411,1.11291337,0.02352041006,3.113751411,1.175924897,26,26.07269096,26.02433777,25.98360062,25.17039108,24.56573486,25.56335068,24.56573486,26.07269096,0.5997000933,0,2.003219635e-07,7.451755879e-11,1.510243861e-12,2.977721958e-10,1.462079922e-06,3.325551461e-07,1.510243861e-12,1.462079922e-06,5.700600241e-07,0,0.0007673845976,0.0009750625468,4.249682024e-05,5.365977995e-05,0.003110600635,0.000989840948,4.249682024e-05,0.003110600635,0.001124386326,2.083333254,2.09780097,2.390132427,2.128956079,2.054736137,2.754689932,2.285263062,2.054736137,2.754689932,0.2623264194,0.25,0.2283744067,0.3073960841,0.2511030734,0.09156307578,0.0717805475,0.1900434494,0.0717805475,0.3073960841,0.09236198664,0,2.364180091e-06,3.113907188e-10,9.855064542e-10,6.521235036e-07,5.343410407e-07,7.10388349e-07,3.113907188e-10,2.364180091e-06,8.691232551e-07
1195.294067,0,0.01999789476,0.4425451756,0.1442725062,1.625355244,2.462248325,0.9388837814,0.01999789476,2.462248325,0.9501571655,26,26.06197929,26.0470295,25.98810577,25.23152733,24.78183365,25.62209511,24.78183365,26.06197929,0.5228027701,0,2.013560589e-07,7.099551502e-11,1.433004431e-12,2.72733558e-10,1.403331567e-06,3.210065529e-07,1.433004431e-12,1.403331567e-06,5.467463779e-07,0,0.0007440618356,0.000890683441,4.069773422e-05,4.773888577e-05,0.002003025496,0.000745241472,4.069773422e-05,0.002003025496,0.0007191754994,2.083333254,2.095622778,2.369793177,2.124172449,2.062376738,2.855369091,2.301466703,2.062376738,2.855369091,0.2974711359,0.25,0.2315306067,0.3029029369,0.2516606152,0.1010002345,0.1119677946,0.1998124421,0.1010002345,0.3029029369,0.07975269109,0,2.409110721e-06,3.37848971e-10,9.974409076e-10,6.523785601e-07,5.449143146e-07,7.215477922e-07,3.37848971e-10,2.409110721e-06,8.857977605e-07
1214.117676,0,0.01659107208,0.40744555,0.1271460652,1.479639053,1.898684859,0.7859013677,0.01659107208,1.898684859,0.7600769401,26,26.05147934,26.06552696,25.99151993,25.2904377,24.97093964,25.67398071,24.97093964,26.06552696,0.4556351304,0,2.023787005e-07,6.797698515e-11,1.376247206e-12,2.505318175e-10,1.371568942e-06,3.148535086e-07,1.376247206e-12,1.371568942e-06,5.341338465e-07,0,0.0007221199339,0.000816441956,3.941035175e-05,4.261727372e-05,0.001332582906,0.0005906344741,3.941035175e-05,0.001332582906,0.0004945575492,2.083333254,2.093501568,2.349731684,2.119532347,2.069751024,2.943060637,2.315115452,2.069751024,2.943060637,0.329570204,0.25,0.2346312404,0.2985859811,0.2514826953,0.1110612154,0.1570619345,0.2105646133,0.1110612154,0.2985859811,0.06747550517,0,2.453657316e-06,3.667134374e-10,1.006374761e-09,6.527992582e-07,5.620080401e-07,7.339675676e-07,3.667134374e-10,2.453657316e-06,9.020968719e-07
1232.941162,0,0.01329302788,0.373552978,0.1104126573,1.337952614,1.545936108,0.6762294769,0.01329302788,1.545936108,0.639611423,26,26.04117966,26.08012199,25.99437714,25.34722328,25.14872742,25.72232628,25.14872742,26.08012199,0.3932975531,0,2.03389277e-07,6.53902904e-11,1.32362502e-12,2.307817826e-10,1.115389409e-06,2.638152523e-07,1.32362502e-12,1.115389409e-06,4.330053969e-07,0,0.0007014463772,0.0007508986746,3.81997379e-05,3.817057222e-05,0.000927684363,0.0004912799341,3.817057222e-05,0.000927684363,0.0003775209771,2.083333254,2.091434479,2.329959869,2.114958286,2.076872349,3.003437042,2.32333231,2.076872349,3.003437042,0.3522854745,0.25,0.2376785874,0.2944378257,0.2513108552,0.1217544898,0.177375108,0.2165113688,0.1217544898,0.2944378257,0.06040215492,0,2.497828973e-06,3.981555363e-10,1.01561326e-09,6.53374741e-07,5.806948025e-07,7.466624652e-07,3.981555363e-10,2.497828973e-06,9.182300573e-07
1251.764648,0,0.01010012627,0.3408259749,0.09406039119,1.200147152,1.210396409,0.5711060166,0.01010012627,1.210396409,0.5290962458,26,26.03107834,26.09109306,25.99671555,25.40198326,25.30656815,25.76548767,25.30656815,26.09109306,0.3384571373,0,2.043881295e-07,6.317664447e-11,1.274759378e-12,2.131571447e-10,9.210168059e-07,2.251365032e-07,1.274759378e-12,9.210168059e-07,3.568232785e-07,0,0.000681945181,0.000692839385,3.705994459e-05,3.429617936e-05,0.0006589188706,0.0004210119077,3.429617936e-05,0.000692839385,0.0003148155811,2.083333254,2.089419842,2.310485601,2.11045146,2.083750725,3.046355963,2.328092813,2.083750725,3.046355963,0.3688488901,0.25,0.2406725883,0.290451169,0.2511450648,0.1330851018,0.1995300651,0.222976774,0.1330851018,0.290451169,0.05345961079,0,2.541612957e-06,4.323495728e-10,1.02514186e-09,6.540930144e-07,6.029857218e-07,7.600298204e-07,4.323495728e-10,2.541612957e-06,9.341306964e-07
1270.588257,0,0.00744086504,0.3092207313,0.07807773352,1.066071749,0.9891330004,0.4899888039,0.00744086504,1.066071749,0.4508252144,26,26.0225563,26.09870148,25.99856186,25.454813,25.42959595,25.8008461,25.42959595,26.09870148,0.2947983444,0,2.052385781e-07,6.128723917e-11,1.229312225e-12,1.973823049e-10,7.730404263e-07,1.9570777e-07,1.229312225e-12,7.730404263e-07,2.994016484e-07,0,0.0006660563522,0.0006412436487,3.598578769e-05,3.090863538e-05,0.000482614676,0.0003713618498,3.090863538e-05,0.0006660563522,0.0002829995647,2.083333254,2.087729931,2.291317225,2.106010199,2.090395927,2.965817928,2.308254242,2.087729931,2.965817928,0.337541908,0.25,0.2432022393,0.2866185009,0.2509847581,0.1450568438,0.2155636251,0.2282851934,0.1450568438,0.2866185009,0.04739062861,0,2.578913154e-06,4.694882816e-10,1.034943464e-09,6.54941914e-07,6.268720085e-07,7.724462989e-07,4.694882816e-10,2.578913154e-06,9.475594993e-07
1289.411743,0,0.005841434002,0.2786985636,0.06245258451,0.935590744,0.8174791336,0.4200124741,0.005841434002,0.935590744,0.385527432,26,26.01734543,26.10318947,25.99995041,25.50581169,25.5308075,25.8314209,25.50581169,26.10318947,0.2581542432,0,2.057628166e-07,5.968111422e-11,1.186976407e-12,1.832209801e-10,6.579230103e-07,1.727859882e-07,1.186976407e-12,6.579230103e-07,2.55313978e-07,0,0.0006565977237,0.0005952506326,3.49721995e-05,2.793714339e-05,0.0003613436711,0.0003352203057,2.793714339e-05,0.0006565977237,0.0002668907982,2.083333254,2.086703777,2.272460699,2.10163331,2.096821547,2.87770462,2.287064791,2.086703777,2.87770462,0.3032459617,0.25,0.244745791,0.2829335928,0.2508298159,0.1576695144,0.2263525426,0.2325062454,0.1576695144,0.2829335928,0.04163383693,0,2.601828101e-06,5.097589018e-10,1.04500808e-09,6.559095027e-07,6.541721973e-07,7.826929505e-07,5.097589018e-10,2.601828101e-06,9.554714779e-07
1308.235352,0,0.004285097122,0.249220252,0.05502516031,0.8085685372,0.6537349224,0.3541668057,0.004285097122,0.8085685372,0.3222231269,26,26.01223373,26.10479164,26.0003624,25.5550518,25.6178627,25.85805893,25.5550518,26.10479164,0.2255680561,0,2.062793669e-07,5.832384575e-11,1.167253035e-12,1.704738295e-10,5.676077421e-07,1.548234252e-07,1.167253035e-12,5.676077421e-07,2.21304461e-07,0,0.0006475023692,0.0005541278515,3.45001863e-05,2.532231883e-05,0.0002750330896,0.0003072971595,2.532231883e-05,0.0006475023692,0.000257539883,2.083333254,2.085700989,2.25392127,2.099501371,2.103034973,2.792147875,2.266861439,2.085700989,2.792147875,0.2697261274,0.25,0.2462599576,0.279389441,0.2507373095,0.1709215939,0.2370935827,0.2368803769,0.1709215939,0.279389441,0.03588207811,0,2.624406306e-06,5.53360191e-10,1.049464404e-09,6.569900393e-07,6.850901286e-07,7.936179145e-07,5.53360191e-10,2.624406306e-06,9.632598221e-07
1327.058838,0,0.002643764019,0.2207462192,0.04915225506,0.6848800182,0.5423468351,0.2999538183,0.002643764019,0.6848800182,0.2699967027,26,26.0070591,26.10371399,26.00058174,25.60261917,25.69600677,25.88199425,25.60261917,26.10371399,0.19570674,0,2.06797182e-07,5.718758106e-11,1.151868748e-12,1.589691156e-10,4.950753691e-07,1.40417967e-07,1.151868748e-12,4.950753691e-07,1.945655157e-07,0,0.0006384607987,0.0005172535894,3.413160448e-05,2.301412314e-05,0.0002134776005,0.0002852675389,2.301412314e-05,0.0006384607987,0.000251222169,2.083333254,2.084689856,2.235700607,2.097795248,2.109045029,2.707682848,2.246982813,2.084689856,2.707682848,0.2366409004,0.25,0.2478045076,0.2759800851,0.2506570816,0.1848084182,0.2421516329,0.2402803451,0.1848084182,0.2759800851,0.03006458841,0,2.647609335e-06,6.005110298e-10,1.052878895e-09,6.581715297e-07,7.135512305e-07,8.041971569e-07,6.005110298e-10,2.647609335e-06,9.714440239e-07
1345.882324,0,0.0022585392,0.1932396293,0.04338926077,0.5767551064,0.466907382,0.2565099597,0.0022585392,0.5767551064,0.2284256369,26,26.0059948,26.10017395,26.00073624,25.64869308,25.76499176,25.90411949,25.64869308,26.10017395,0.168967396,0,2.06897397e-07,5.6246445e-11,1.137042934e-12,1.481181566e-10,4.364098345e-07,1.287025526e-07,1.137042934e-12,4.364098345e-07,1.734580053e-07,0,0.0006366503658,0.0004840939946,3.377452231e-05,2.101044993e-05,0.0001685889874,0.0002688236418,2.101044993e-05,0.0006366503658,0.0002483321296,2.083333254,2.084484339,2.217802763,2.096116304,2.110192537,2.624927044,2.226704359,2.084484339,2.624927044,0.2047023773,0.25,0.2481294125,0.2726991773,0.2505786717,0.1963225007,0.2432110459,0.2421881706,0.1963225007,0.2726991773,0.02506522089,0,2.65259564e-06,6.514147555e-10,1.056294274e-09,6.597595643e-07,7.410218927e-07,8.110170029e-07,6.514147555e-10,2.65259564e-06,9.728225905e-07
1364.705933,0,0.00195980072,0.1666631103,0.03773361444,0.4740963876,0.3952022791,0.2151310444,0.00195980072,0.4740963876,0.189076528,26,26.00519943,26.09435463,26.00082779,25.6932621,25.82308578,25.92334557,25.6932621,26.09435463,0.1448710263,0,2.069710092e-07,5.548088378e-11,1.122746102e-12,1.382117337e-10,3.88907921e-07,1.192147465e-07,1.122746102e-12,3.88907921e-07,1.568601959e-07,0,0.0006353030913,0.0004541941162,3.342883065e-05,1.923613672e-05,0.0001349652011,0.0002554254606,1.923613672e-05,0.0006353030913,0.000246330892,2.083333254,2.084331036,2.200227976,2.094463587,2.110253334,2.545004845,2.206856251,2.084331036,2.545004845,0.1739914268,0.25,0.248375535,0.2695412636,0.2505018711,0.207486704,0.2442030013,0.2440216839,0.207486704,0.2695412636,0.02023380995,0,2.656349807e-06,7.062953e-10,1.059716759e-09,6.614940276e-07,7.715909192e-07,8.182400961e-07,7.062953e-10,2.656349807e-06,9.738108702e-07
1383.529419,0,0.001668453217,0.1409823895,0.03218191862,0.3858097196,0.3270500898,0.1775385141,0.001668453217,0.3858097196,0.1543539912,26,26.00442123,26.0864315,26.00086594,25.74035835,25.87130356,25.94067764,25.74035835,26.0864315,0.1215488762,0,2.070430583e-07,5.48729083e-11,1.108948437e-12,1.298681301e-10,3.500767605e-07,1.114611337e-07,1.108948437e-12,3.500767605e-07,1.437377222e-07,0,0.0006339916727,0.0004271655635,3.309355452e-05,1.759844963e-05,0.0001094423351,0.0002442582918,1.759844963e-05,0.0006339916727,0.0002447397565,2.083333254,2.084181547,2.182976484,2.092836618,2.107083559,2.467911243,2.18699789,2.084181547,2.467911243,0.1447427571,0.25,0.2486158013,0.2665006518,0.2504267395,0.2166385949,0.2451315224,0.245462656,0.2166385949,0.2665006518,0.01617478207,0,2.660023029e-06,7.653847001e-10,1.063134136e-09,6.478958312e-07,8.052089129e-07,8.229912964e-07,7.653847001e-10,2.660023029e-06,9.754262464e-07
1402.352905,0,0.00138348341,0.1161629558,0.02673232555,0.301630795,0.2622693777,0.1416357905,0.00138348341,0.301630795,0.1213863567,26,26.0036602,26.07657242,26.00084686,25.7865963,25.91060257,25.95565414,25.7865963,26.07657242,0.09957749397,0,2.071135725e-07,5.440767975e-11,1.095635843e-12,1.223495888e-10,3.180549584e-07,1.050692831e-07,1.095635843e-12,3.180549584e-07,1.33309598e-07,0,0.0006327100564,0.0004026677925,3.276857751e-05,1.612990854e-05,8.982253348e-05,0.0002348197886,1.612990854e-05,0.0006327100564,0.0002433778282,2.083333254,2.084035158,2.166046858,2.091234922,2.103447914,2.393622875,2.167677641,2.084035158,2.393622875,0.116635263,0.25,0.248851642,0.2635721266,0.2503532171,0.2255368233,0.2460005581,0.2468628585,0.2255368233,0.2635721266,0.0122546386,0,2.66362008e-06,8.289146591e-10,1.066552402e-09,6.326290531e-07,8.418398352e-07,8.279968711e-07,8.289146591e-10,2.66362008e-06,9.773324336e-07
1421.176514,0,0.00110578537,0.09217220545,0.02138203382,0.2195473313,0.2006868124,0.1069788337,0.00110578537,0.2195473313,0.089674972,26,26.00291824,26.06493759,26.00077438,25.83138466,25.94184494,25.96837234,25.83138466,26.06493759,0.07878766954,0,2.071825094e-07,5.407155973e-11,1.082782518e-12,1.154681142e-10,2.914378285e-07,9.975818926e-08,1.082782518e-12,2.914378285e-07,1.249816961e-07,0,0.0006314611528,0.00038041058,3.245326297e-05,1.481736581e-05,7.45605721e-05,0.0002267405653,1.481736581e-05,0.0006314611528,0.0002421697718,2.083333254,2.083892345,2.149438858,2.08965826,2.099869728,2.322104692,2.148992777,2.083892345,2.322104692,0.08959872276,0.25,0.2490816712,0.260750562,0.2502811849,0.2345334291,0.2468136251,0.2482921183,0.2345334291,0.260750562,0.008381886408,0,2.667135504e-06,8.97125596e-10,1.069969335e-09,6.181829235e-07,8.814558896e-07,8.33748345e-07,8.97125596e-10,2.667135504e-06,9.794944162e-07
1440,0,0.0008335709572,0.06897723675,0.01612728834,0.1510568261,0.1421325207,0.07582549006,0.0008335709572,0.1510568261,0.06211431324,26,26.00218773,26.05166817,26.00065994,25.87562752,25.96584702,25.97919846,25.87562752,26.05166817,0.05855964497,0,2.072502951e-07,5.385397683e-11,1.07035149e-12,1.088457241e-10,2.691501209e-07,9.531284206e-08,1.07035149e-12,2.691501209e-07,1.182977627e-07,0,0.0006302378024,0.0003601409553,3.214729441e-05,1.36415556e-05,6.255334301e-05,0.0002197441936,1.36415556e-05,0.0006302378024,0.0002410792804,2.083333254,2.083751917,2.133149147,2.088105679,2.096166611,2.25330925,2.13089633,2.083751917,2.25330925,0.06363927573,0.25,0.2493077368,0.258031249,0.2502105832,0.2408946157,0.2475744337,0.2492037266,0.2408946157,0.258031249,0.005489000585,0,2.670589311e-06,9.702608716e-10,1.073376832e-09,6.033504292e-07,9.240353052e-07,8.400037359e-07,9.702608716e-10,2.670589311e-06,9.820275864e-07
1458.823486,0,0.0005686879158,0.04654854536,0.01096624136,0.09785062075,0.08685147762,0.04855711386,0.0005686879158,0.09785062075,0.03902897611,26,26.00147438,26.03690338,26.000494,25.91996384,25.98321152,25.98840904,25.91996384,26.03690338,0.0384192951,0,2.073171004e-07,5.374489742e-11,1.058347637e-12,1.02938727e-10,2.504980046e-07,9.159457193e-08,1.058347637e-12,2.504980046e-07,1.129440719e-07,0,0.0006290486199,0.0003416395339,3.185022433e-05,1.25821507e-05,5.307071478e-05,0.0002136382536,1.25821507e-05,0.0006290486199,0.0002400843514,2.083333254,2.083614826,2.117176294,2.086576462,2.091764927,2.187666893,2.113359928,2.083614826,2.187666893,0.03899886832,0.25,0.2495280206,0.2554096878,0.2501415908,0.2440406978,0.2482814938,0.2494802922,0.2440406978,0.2554096878,0.003650304861,0,2.673961035e-06,1.048572007e-09,1.07678888e-09,5.876462978e-07,9.692178082e-07,8.46590126e-07,1.048572007e-09,2.673961035e-06,9.850083416e-07
1477.647095,0,0.000308573246,0.02485531569,0.005896627903,0.04753309488,0.04607236385,0.02493319474,0.000308573246,0.04753309488,0.01962849312,26,26.0007782,26.02076721,26.00028419,25.96151924,25.99258041,25.99518394,25.96151924,26.02076721,0.0192452725,0,2.07381774e-07,5.373598094e-11,1.046736049e-12,9.768859333e-11,2.381027002e-07,8.912738991e-08,1.046736049e-12,2.381027002e-07,1.095277611e-07,0,0.0006278835936,0.0003247153654,3.15618563e-05,1.165506183e-05,4.70654777e-05,0.0002085762535,1.165506183e-05,0.0006278835936,0.0002389580332,2.083333254,2.083480835,2.101516724,2.08507061,2.08752346,2.138892889,2.099297047,2.083480835,2.138892889,0.02080345713,0.25,0.2497446239,0.2528812289,0.2500738502,0.2470624596,0.2488098592,0.2497144043,0.2470624596,0.2528812289,0.001897888607,0,2.677267958e-06,1.132315797e-09,1.080193379e-09,5.732850923e-07,1.006123398e-06,8.517778269e-07,1.080193379e-09,2.677267958e-06,9.880363905e-07
1496.470581,0,5.507469177e-05,0.00387096405,0.000916659832,0.006341993809,0.007108211517,0.003658580827,5.507469177e-05,0.007108211517,0.002815995598,26,26.00009537,26.00337791,26.00003433,25.9948597,25.99907684,25.99948692,25.9948597,26.00337791,0.002734559355,0,2.074452681e-07,5.382019136e-11,1.035496667e-12,9.36960301e-11,2.258042002e-07,8.667960572e-08,1.035496667e-12,2.258042002e-07,1.062584758e-07,0,0.0006267475546,0.0003092012194,3.12816228e-05,1.094238723e-05,4.199087562e-05,0.0002040327236,1.094238723e-05,0.0006267475546,0.0002379632788,2.083333254,2.083349943,2.08616662,2.083588123,2.083875895,2.091936588,2.085783482,2.083349943,2.091936588,0.003236915683,0.25,0.2499558628,0.2504422963,0.2500074506,0.2496029735,0.2497677654,0.2499552667,0.2496029735,0.2504422963,0.0002825557021,0,2.680497346e-06,1.221742929e-09,1.083587886e-09,5.619903618e-07,1.043462589e-06,8.576511163e-07,1.083587886e-09,2.680497346e-06,9.911497045e-07
1515.294067,0,-0.0001931190491,-0.01643532515,-0.003977239132,-0.0271140933,-0.03017878532,-0.01557971258,-0.03017878532,-0.0001931190491,0.01198558789,26,25.99942207,25.98484612,25.99974442,26.02192688,26.00287628,26.0017643,25.98484612,26.02192688,0.01186218392,0,2.075077958e-07,5.399076325e-11,1.024622227e-12,9.059808459e-11,2.140625384e-07,8.434318488e-08,1.024622227e-12,2.140625384e-07,1.032602484e-07,0,0.0006256350316,0.0002949497139,3.10092546e-05,1.039878043e-05,3.767205999e-05,0.0001999329834,1.039878043e-05,0.0006256350316,0.0002370811999,2.083333254,2.08322072,2.071121931,2.082127333,2.081003666,2.046687365,2.072832346,2.046687365,2.08322072,0.01376641635,0.25,0.2501635551,0.2480883151,0.2499424666,0.2517036498,0.2509958744,0.2501787543,0.2480883151,0.2517036498,0.001218112535,0,2.683679213e-06,1.317126963e-09,1.086978507e-09,5.529773262e-07,1.081510732e-06,8.641142699e-07,1.086978507e-09,2.683679213e-06,9.943962596e-07
1534.117676,0,-0.0004359483719,-0.03608691692,-0.008786857128,-0.0598205924,-0.05794119835,-0.03261430189,-0.0598205924,-0.0004359483719,0.02448218316,26,25.99876976,25.96527672,25.99941444,26.04828644,26.00416565,26.00318336,25.96527672,26.04828644,0.02647961676,0,2.075689451e-07,5.424210386e-11,1.014088336e-12,8.767645637e-11,2.058387878e-07,8.27101303e-08,1.014088336e-12,2.075689451e-07,1.012419375e-07,0,0.0006245495169,0.0002818324137,3.074450433e-05,9.893748938e-06,3.474051118e-05,0.0001963521354,9.893748938e-06,0.0006245495169,0.0002362078812,2.083333254,2.083095074,2.05637908,2.080688,2.078185797,2.012262821,2.062121868,2.012262821,2.083095074,0.02668906376,0.25,0.2503665388,0.2458158433,0.2498787344,0.2537746727,0.251976043,0.2503623366,0.2458158433,0.2537746727,0.002651511924,0,2.686782864e-06,1.418723361e-09,1.090365243e-09,5.443336022e-07,1.111762685e-06,8.690776667e-07,1.090365243e-09,2.686782864e-06,9.974609156e-07
1552.941162,0,-0.0006735920906,-0.05506569147,-0.01351314783,-0.09179800749,-0.08373558521,-0.04895720631,-0.09179800749,-0.0006735920906,0.03652334213,26,25.99812698,25.94470406,25.99905205,26.07396507,26.00404739,26.00397873,25.94470406,26.07396507,0.04115846008,0,2.076291423e-07,5.456366955e-11,1.003886644e-12,8.491833625e-11,1.986093849e-07,8.127580742e-08,1.003886644e-12,2.076291423e-07,9.952565705e-08,0,0.0006234869943,0.0002697592136,3.048705003e-05,9.423943084e-06,3.222922169e-05,0.0001930772851,9.423943084e-06,0.0006234869943,0.0002354437893,2.083333254,2.082971334,2.042270184,2.079270363,2.075419664,1.980048776,2.051995993,1.980048776,2.082971334,0.03878923878,0.25,0.2505658567,0.2436421067,0.2498162389,0.2558167875,0.2529059052,0.250549376,0.2436421067,0.2558167875,0.004038489424,0,2.689831263e-06,1.526702542e-09,1.093739654e-09,5.360396926e-07,1.141516577e-06,8.74001671e-07,1.093739654e-09,2.689831263e-06,1.000619818e-06
1571.764648,0,-0.000905752182,-0.07317435741,-0.01815873384,-0.1230580211,-0.1086850166,-0.06479637325,-0.1230580211,-0.000905752182,0.04826573282,26,25.99749756,25.92292023,25.99865723,26.09899712,26.00268173,26.00415039,25.92292023,26.09899712,0.05598362535,0,2.076879468e-07,5.491782723e-11,9.940000212e-13,8.231572368e-11,1.919843697e-07,7.996210627e-08,9.940000212e-13,2.076879468e-07,9.800265133e-08,0,0.0006224493845,0.0002587354975,3.023664794e-05,8.986758985e-06,2.998270065e-05,0.0001900781936,8.986758985e-06,0.0006224493845,0.0002347903937,2.083333254,2.082850695,2.030533314,2.077873707,2.072701693,1.948763609,2.042544842,1.948763609,2.082850695,0.05044070259,0.25,0.2507607639,0.2416696697,0.2497549951,0.257843405,0.2538150847,0.2507687807,0.2416696697,0.257843405,0.005350736901,0,2.692818953e-06,1.640723668e-09,1.097105518e-09,5.280604682e-07,1.171928375e-06,8.791091091e-07,1.097105518e-09,2.692818953e-06,1.003930038e-06
1590.588257,0,-0.001133680344,-0.09070879221,-0.02272760868,-0.148153007,-0.1328229904,-0.07910921425,-0.148153007,-0.001133680344,0.058388073,26,25.99687958,25.90037537,25.99823189,26.11904907,26.0001564,26.00293922,25.90037537,26.11904907,0.06937934458,0,2.077454013e-07,5.534031913e-11,9.844133972e-13,8.029531207e-11,1.859006176e-07,7.87565213e-08,9.844133972e-13,2.077454013e-07,9.664807266e-08,0,0.000621433137,0.0002485285513,2.999293793e-05,8.653229088e-06,2.796697299e-05,0.0001873149595,8.653229088e-06,0.000621433137,0.0002342083317,2.083333254,2.082732439,2.019015312,2.076497316,2.070552111,1.918381691,2.033435583,1.918381691,2.082732439,0.06181823835,0.25,0.2509523034,0.2397628427,0.2496949583,0.259510994,0.2547039688,0.2509250045,0.2397628427,0.259510994,0.006543812342,0,2.695742978e-06,1.761670365e-09,1.100462943e-09,5.217207786e-07,1.202971362e-06,8.84659471e-07,1.100462943e-09,2.695742978e-06,1.00729892e-06
1609.411743,0,-0.001356124878,-0.1076925993,-0.02721863985,-0.1694793105,-0.1561840773,-0.09238614887,-0.1694793105,-0.001356124878,0.06749976426,26,25.99627686,25.87714195,25.99777222,26.13606453,25.9965744,26.00076675,25.87714195,26.13606453,0.08201863617,0,2.078020742e-07,5.582746765e-11,9.751127857e-13,7.862355211e-11,1.803032745e-07,7.76481528e-08,9.751127857e-13,2.078020742e-07,9.544087476e-08,0,0.0006204386009,0.0002390627342,2.975564712e-05,8.381289263e-06,2.615287303e-05,0.0001847582171,8.381289263e-06,0.0006204386009,0.0002336906764,2.083333254,2.082616568,2.007713556,2.075140715,2.068754911,1.888872743,2.024619818,1.888872743,2.082616568,0.07290676236,0.25,0.2511400282,0.2379186004,0.2496359348,0.2609478533,0.2555731833,0.2510431111,0.2379186004,0.2609478533,0.007653336506,0,2.698616072e-06,1.889812529e-09,1.103809599e-09,5.163900596e-07,1.234637466e-06,8.905273603e-07,1.103809599e-09,2.698616072e-06,1.010774554e-06
1628.235352,0,-0.001574635506,-0.1241458058,-0.03163433075,-0.1903831363,-0.1788002253,-0.1053076237,-0.1903831363,-0.001574635506,0.07639655471,26,25.99568558,25.85329628,25.99728775,26.15270424,25.99201202,25.99819565,25.85329628,26.15270424,0.09477774054,0,2.078571697e-07,5.637586578e-11,9.660952593e-13,7.702111171e-11,1.751446774e-07,7.662724499e-08,9.660952593e-13,2.078571697e-07,9.436270432e-08,0,0.0006194663001,0.0002302692155,2.952473733e-05,8.123146472e-06,2.451573164e-05,0.0001823798229,8.123146472e-06,0.0006194663001,0.0002332334116,2.083333254,2.082503319,1.996624827,2.073803425,2.066989899,1.860211372,2.016026497,1.860211372,2.082503319,0.08367722481,0.25,0.2513237,0.2361346334,0.2495781034,0.2623637319,0.2564230263,0.251164645,0.2361346334,0.2623637319,0.008735144511,0,2.701430503e-06,2.025408952e-09,1.107147374e-09,5.112273698e-07,1.266904178e-06,8.965389497e-07,1.107147374e-09,2.701430503e-06,1.014418217e-06
1647.058838,0,-0.001787900925,-0.1400886774,-0.03597903252,-0.2108766437,-0.1979767084,-0.1173417941,-0.2108766437,-0.001787900925,0.08454676718,26,25.99510193,25.82889748,25.99677277,26.16897392,25.98729324,25.9954071,25.82889748,26.16897392,0.1076277718,0,2.079122794e-07,5.698342492e-11,9.573400015e-13,7.548443814e-11,1.70953868e-07,7.579991745e-08,9.573400015e-13,2.079122794e-07,9.351428787e-08,0,0.0006185153034,0.0002220871393,2.929967013e-05,7.877843018e-06,2.320845306e-05,0.0001801976759,7.877843018e-06,0.0006185153034,0.0002328033588,2.083333254,2.0823915,1.985745311,2.072485924,2.065253735,1.835754633,2.008326054,1.835754633,2.0823915,0.09288027138,0.25,0.2515042126,0.2344080955,0.2495214194,0.2637596428,0.2571612,0.25127092,0.2344080955,0.2637596428,0.009778892621,0,2.704196277e-06,2.168743851e-09,1.110474157e-09,5.062273658e-07,1.295547349e-06,9.018500577e-07,1.110474157e-09,2.704196277e-06,1.017912041e-06
1665.882324,0,-0.001997470856,-0.1555429101,-0.04025185108,-0.230974853,-0.2128053904,-0.1283144951,-0.230974853,-0.001997470856,0.09179353714,26,25.99453163,25.80401421,25.9962368,26.18489456,25.98309708,25.99255371,25.80401421,26.18489456,0.1205396652,0,2.079656269e-07,5.764655073e-11,9.488360618e-13,7.400975666e-11,1.678167223e-07,7.518299583e-08,9.488360618e-13,2.079656269e-07,9.289752256e-08,0,0.0006175822346,0.0002144618775,2.908042552e-05,7.644590369e-06,2.224129639e-05,0.0001782020845,7.644590369e-06,0.0006175822346,0.0002323878434,2.083333254,2.082282066,1.975072145,2.071187019,2.06354785,1.816666484,2.001751184,1.816666484,2.082282066,0.1000934616,0.25,0.2516812682,0.2327366769,0.2494656891,0.2651356161,0.2577542067,0.2513546944,0.2327366769,0.2651356161,0.01078121644,0,2.706902933e-06,2.320066361e-09,1.113787507e-09,5.013809528e-07,1.318514251e-06,9.060464663e-07,1.113787507e-09,2.706902933e-06,1.02103786e-06
1684.705933,0,-0.002202451229,-0.1705251932,-0.04477512836,-0.2506842017,-0.2272490263,-0.1390872002,-0.2506842017,-0.002202451229,0.09884022176,26,25.99397469,25.77869606,25.99562454,26.20046806,25.9785347,25.98945999,25.77869606,26.20046806,0.1335092336,0,2.080183918e-07,5.83637999e-11,9.399342199e-13,7.259406271e-11,1.648573829e-07,7.460153029e-08,9.399342199e-13,2.080183918e-07,9.232840625e-08,0,0.000616669131,0.0002073461801,2.885027061e-05,7.422638646e-06,2.134049828e-05,0.000176325746,7.422638646e-06,0.000616669131,0.0002320182248,2.083333254,2.082175016,1.964602232,2.069808245,2.061870813,1.798035502,1.995298386,1.798035502,2.082175016,0.1071317494,0.25,0.2518551946,0.2311181873,0.2494003624,0.2664919496,0.2583357394,0.2514402866,0.2311181873,0.2664919496,0.01175943017,0,2.709563205e-06,2.479638272e-09,1.117074433e-09,4.966827305e-07,1.341654297e-06,9.102994341e-07,1.117074433e-09,2.709563205e-06,1.024230983e-06
1703.529419,0,-0.002442479134,-0.1850529313,-0.05005848408,-0.2700187564,-0.2413210869,-0.1497787535,-0.2700187564,-0.002442479134,0.1055784374,26,25.99333,25.75300217,25.99485207,26.2157135,25.97364807,25.98610878,25.75300217,26.2157135,0.1465202272,0,2.08078518e-07,5.913314977e-11,9.296288782e-13,7.123356766e-11,1.620612977e-07,7.405422053e-08,9.296288782e-13,2.08078518e-07,9.180457994e-08,0,0.0006156226154,0.0002006960858,2.858366679e-05,7.211235697e-06,2.050033072e-05,0.0001745227783,7.211235697e-06,0.0006156226154,0.0002316326572,2.083333254,2.082050323,1.954331279,2.068194628,2.060222864,1.779851556,1.988930106,1.779851556,2.082050323,0.1139717624,0.25,0.2520545721,0.2295503616,0.2493086159,0.2678291798,0.2589060068,0.2515297532,0.2295503616,0.2678291798,0.01271521114,0,2.712645255e-06,2.647745134e-09,1.120315618e-09,4.921252525e-07,1.364951913e-06,9.146980915e-07,1.120315618e-09,2.712645255e-06,1.027654662e-06
1722.352905,0,-0.002686440945,-0.199144721,-0.05525374413,-0.2868389487,-0.2550355196,-0.1597918719,-0.2868389487,-0.002686440945,0.1116882265,26,25.99268532,25.72697639,25.99404716,26.22896957,25.96844864,25.98222351,25.72697639,26.22896957,0.1590432078,0,2.081386441e-07,5.995218905e-11,9.196504235e-13,7.006942249e-11,1.594179793e-07,7.353751386e-08,9.196504235e-13,2.081386441e-07,9.132028111e-08,0,0.0006145644584,0.0001944722026,2.8324308e-05,7.032595931e-06,1.971547317e-05,0.0001728218049,7.032595931e-06,0.0006145644584,0.0002312628058,2.083333254,2.081923485,1.944256425,2.066603184,2.058796406,1.762097955,1.982735395,1.762097955,2.081923485,0.1206804663,0.25,0.2522566617,0.2280312032,0.249218598,0.2689930797,0.259465307,0.2515929639,0.2280312032,0.2689930797,0.01360861864,0,2.715774599e-06,2.824628975e-09,1.12355758e-09,4.882010103e-07,1.388401074e-06,9.192649486e-07,1.12355758e-09,2.715774599e-06,1.031135184e-06
1741.176514,0,-0.002925753593,-0.2128177881,-0.06036561728,-0.2948824763,-0.2684029341,-0.1678789109,-0.2948824763,-0.002925753593,0.1157783568,26,25.99204636,25.70066643,25.99321175,26.23541451,25.96295929,25.97685814,25.70066643,26.23541451,0.1696022153,0,2.081982018e-07,6.08195716e-11,9.099805328e-13,6.950544307e-11,1.569172383e-07,7.304933547e-08,9.099805328e-13,2.081982018e-07,9.087187891e-08,0,0.0006135267904,0.0001886394457,2.807206693e-05,6.950120678e-06,1.898137816e-05,0.0001712339581,6.950120678e-06,0.0006135267904,0.0002309074625,2.083333254,2.081799269,1.934373021,2.065033913,2.058165312,1.744763851,1.976827264,1.744763851,2.081799269,0.1273351461,0.25,0.2524555326,0.2265584767,0.2491301298,0.26952824,0.2600141168,0.251537323,0.2265584767,0.26952824,0.01432556845,0,2.71885574e-06,3.010572014e-09,1.12680254e-09,4.863255185e-07,1.41199439e-06,9.24262622e-07,1.12680254e-09,2.71885574e-06,1.034516345e-06
1760,0,-0.003160297871,-0.2260852456,-0.0653911829,-0.3027982116,-0.2777324915,-0.1750334799,-0.3027982116,-0.003160297871,0.1191964969,26,25.99142265,25.67411232,25.99233246,26.24175072,25.95893478,25.97171021,25.67411232,26.24175072,0.1802572906,0,2.082567789e-07,6.173422884e-11,9.006234343e-13,6.895494592e-11,1.551891131e-07,7.271549407e-08,9.006234343e-13,2.082567789e-07,9.057244199e-08,0,0.0006125101936,0.0001831664995,2.782690171e-05,6.869922345e-06,1.847770727e-05,0.0001697702537,6.869922345e-06,0.0006125101936,0.0002305523667,2.083333254,2.081677198,1.924678683,2.063486576,2.057544947,1.732359409,1.971949339,1.732359409,2.081677198,0.132199645,0.25,0.2526504993,0.2251304835,0.24904342,0.2700555921,0.2604280412,0.2514615953,0.2251304835,0.2700555921,0.01501147822,0,2.721872988e-06,3.205800958e-09,1.130054716e-09,4.844886234e-07,1.428830615e-06,9.27905603e-07,1.130054716e-09,2.721872988e-06,1.037289394e-06
1778.823486,0,-0.003390550613,-0.2380099297,-0.07033866644,-0.3105868697,-0.2864462137,-0.1817544401,-0.3105868697,-0.003390550613,0.122433655,26,25.99080658,25.64936638,25.99143219,26.24798203,25.95499802,25.96691895,25.64936638,26.24798203,0.1903416514,0,2.083145887e-07,6.262118601e-11,8.915462227e-13,6.841834044e-11,1.536028691e-07,7.240988253e-08,8.915462227e-13,2.083145887e-07,9.030268444e-08,0,0.0006115144351,0.000178400951,2.758816663e-05,6.791893156e-06,1.801880535e-05,0.0001684628514,6.791893156e-06,0.0006115144351,0.0002302216453,2.083333254,2.081557274,1.915881872,2.061960459,2.056932211,1.720714688,1.967409372,1.720714688,2.081557274,0.1367460042,0.25,0.2528418005,0.2238473594,0.2489582896,0.2705760598,0.2608209848,0.2514089048,0.2238473594,0.2705760598,0.01564394124,0,2.724844308e-06,3.394801773e-09,1.133307559e-09,4.826890745e-07,1.444886266e-06,9.313895362e-07,1.133307559e-09,2.724844308e-06,1.040004008e-06
1797.647095,0,-0.003616213799,-0.2478116155,-0.07520645857,-0.3182145953,-0.2949775457,-0.1879652888,-0.3182145953,-0.003616213799,0.1254569441,26,25.99020195,25.62829208,25.9905014,26.25408363,25.95095825,25.96280479,25.62829208,26.25408363,0.1991984695,0,2.0837102e-07,6.340589165e-11,8.827389774e-13,6.78954809e-11,1.520796928e-07,7.21165776e-08,8.827389774e-13,2.0837102e-07,9.004745039e-08,0,0.000610539224,0.0001745725604,2.735573071e-05,6.716460121e-06,1.758130566e-05,0.0001673530642,6.716460121e-06,0.000610539224,0.0002299134794,2.083333254,2.081439495,1.908560634,2.060455322,2.056334972,1.709302306,1.963218451,1.709302306,2.081439495,0.1411118656,0.25,0.2530297339,0.2227800637,0.2488745749,0.2710852921,0.2612074912,0.2513954043,0.2227800637,0.2710852921,0.01619772986,0,2.727756282e-06,3.560973738e-09,1.136554628e-09,4.809338634e-07,1.460934186e-06,9.348643175e-07,1.136554628e-09,2.727756282e-06,1.042730787e-06
1816.470581,0,-0.003838181496,-0.2573643923,-0.08004122972,-0.3232898116,-0.3033305407,-0.1935728341,-0.3232898116,-0.003838181496,0.1279306561,26,25.98960876,25.60718918,25.98952293,26.25862694,25.94683838,25.95835495,25.60718918,26.25862694,0.2076350451,0,2.084266697e-07,6.421536219e-11,8.741271053e-13,6.747295084e-11,1.506161169e-07,7.183507478e-08,8.741271053e-13,2.084266697e-07,8.98059227e-08,0,0.0006095807184,0.0001709308999,2.712802234e-05,6.672453765e-06,1.716393672e-05,0.0001662952127,6.672453765e-06,0.0006095807184,0.0002296129678,2.083333254,2.081323862,1.90136838,2.058955908,2.056173086,1.698117256,1.959187746,1.698117256,2.081323862,0.1454496086,0.25,0.2532151043,0.2217404097,0.2487921268,0.2713801265,0.2615874708,0.2513430417,0.2217404097,0.2713801265,0.01668988168,0,2.730627102e-06,3.732750997e-09,1.139873973e-09,4.796595476e-07,1.476968691e-06,9.384255577e-07,1.139873973e-09,2.730627102e-06,1.045431645e-06
1835.294067,0,-0.004055023193,-0.2666761875,-0.08484369516,-0.3282861114,-0.3115118742,-0.1990745813,-0.3282861114,-0.004055023193,0.1303756535,26,25.98902702,25.58606911,25.98848724,26.26309013,25.94263077,25.95386124,25.58606911,26.26309013,0.2160811275,0,2.084817368e-07,6.50485707e-11,8.656999271e-13,6.705982297e-11,1.492094697e-07,7.156483406e-08,8.656999271e-13,2.084817368e-07,8.957731268e-08,0,0.0006086431677,0.0001674635423,2.690546717e-05,6.629430573e-06,1.676537795e-05,0.0001652813953,6.629430573e-06,0.0006086431677,0.0002293249854,2.083333254,2.081210375,1.89430213,2.057459831,2.056013346,1.687150955,1.955227256,1.687150955,2.081210375,0.1497049481,0.25,0.2533965707,0.2207273543,0.2487097234,0.2716704905,0.2619613111,0.251293093,0.2207273543,0.2716704905,0.017172141,0,2.733446308e-06,3.910211266e-09,1.14326193e-09,4.78409163e-07,1.492992624e-06,9.419803177e-07,1.14326193e-09,2.733446308e-06,1.048142508e-06
1854.117676,0,-0.004268825054,-0.2742705345,-0.0895447135,-0.3332056403,-0.3195261955,-0.2041631639,-0.3332056403,-0.004268825054,0.1326429546,26,25.98845863,25.56827164,25.98742485,26.26748466,25.93835449,25.95000076,25.56827164,26.26748466,0.2233957797,0,2.085348285e-07,6.577342837e-11,8.575649956e-13,6.665570873e-11,1.478561416e-07,7.130485358e-08,8.575649956e-13,2.085348285e-07,8.936029872e-08,0,0.0006077217986,0.000164672485,2.668970046e-05,6.587350526e-06,1.638461981e-05,0.0001644112053,6.587350526e-06,0.0006077217986,0.0002290466364,2.083333254,2.081099033,1.888445735,2.055989981,2.055855274,1.676400423,1.951558113,1.676400423,2.081099033,0.1537918746,0.25,0.2535752654,0.2198878974,0.2486289144,0.2719568312,0.2623289227,0.251275599,0.2198878974,0.2719568312,0.01759187691,0,2.736210718e-06,4.063634762e-09,1.146638118e-09,4.771816293e-07,1.508999048e-06,9.455203553e-07,1.146638118e-09,2.736210718e-06,1.050866672e-06
1872.941162,0,-0.004478752613,-0.2815058231,-0.09416526556,-0.3380500674,-0.3273783922,-0.2091156542,-0.3380500674,-0.004478752613,0.1348631531,26,25.98789406,25.55093193,25.9863472,26.27181244,25.93400192,25.94619751,25.55093193,26.27181244,0.2305468768,0,2.085879345e-07,6.649634315e-11,8.496799184e-13,6.626022647e-11,1.465539299e-07,7.10550907e-08,8.496799184e-13,2.085879345e-07,8.915476712e-08,0,0.0006068185903,0.0001620589464,2.647962719e-05,6.546174518e-06,1.602051088e-05,0.000163584773,6.546174518e-06,0.0006068185903,0.0002287761745,2.083333254,2.080988884,1.882821798,2.054541826,2.055699348,1.665857315,1.947981834,1.665857315,2.080988884,0.1577903926,0.25,0.2537510395,0.2190863937,0.2485498786,0.2722389102,0.2626906335,0.2512633801,0.2190863937,0.2722389102,0.01799702644,0,2.738944204e-06,4.216985428e-09,1.150024298e-09,4.759776573e-07,1.524991035e-06,9.49056016e-07,1.150024298e-09,2.738944204e-06,1.053608116e-06
1891.764648,0,-0.004684448242,-0.2875189185,-0.09871345758,-0.3428215384,-0.3350725174,-0.2137621939,-0.3428215384,-0.004684448242,0.1369396001,26,25.98734283,25.53601074,25.98524284,26.27606964,25.92958832,25.94285202,25.53601074,26.27606964,0.2368569672,0,2.08639662e-07,6.713648387e-11,8.420246922e-13,6.587286272e-11,1.453007314e-07,7.08148491e-08,8.420246922e-13,2.08639662e-07,8.895965919e-08,0,0.0006059324369,0.0001598977105,2.62748672e-05,6.505863894e-06,1.567215986e-05,0.0001628566242,6.505863894e-06,0.0006059324369,0.0002285118535,2.083333254,2.080881596,1.87805295,2.053112745,2.055545568,1.655518651,1.944622278,1.655518651,2.080881596,0.161649704,0.25,0.2539234757,0.2184081823,0.2484722883,0.2725167274,0.2630465329,0.2512734532,0.2184081823,0.2725167274,0.01835689135,0,2.741617436e-06,4.351195404e-09,1.153405038e-09,4.747952858e-07,1.540962785e-06,9.525759879e-07,1.153405038e-09,2.741617436e-06,1.056359565e-06
1910.588257,0,-0.004886746407,-0.2934079766,-0.1031907797,-0.3475212455,-0.3426145315,-0.2183242589,-0.3475212455,-0.004886746407,0.138988331,26,25.98679924,25.5211544,25.98411942,26.28026009,25.92512131,25.93948936,25.5211544,26.28026009,0.2431317866,0,2.086910058e-07,6.778562434e-11,8.345896673e-13,6.549426279e-11,1.440926098e-07,7.058354612e-08,8.345896673e-13,2.086910058e-07,8.877436386e-08,0,0.0006050636293,0.0001578134834,2.607532042e-05,6.466418199e-06,1.533859358e-05,0.0001621514966,6.466418199e-06,0.0006050636293,0.0002282536152,2.083333254,2.080775976,1.873357773,2.051702738,2.055393696,1.645377517,1.941321373,1.645377517,2.080775976,0.1654363573,0.25,0.2540931702,0.2177440971,0.248396039,0.2727909684,0.2633966506,0.2512841821,0.2177440971,0.2727909684,0.0187105462,0,2.744251788e-06,4.487827443e-09,1.156789109e-09,4.736352537e-07,1.556913162e-06,9.560890248e-07,1.156789109e-09,2.744251788e-06,1.059123974e-06
1929.411743,0,-0.005085110664,-0.2991764545,-0.1075991988,-0.3521501422,-0.3500066996,-0.2228035182,-0.3521501422,-0.005085110664,0.1410087645,26,25.98626137,25.50636292,25.98297691,26.28438377,25.92059708,25.93611717,25.50636292,26.28438377,0.2493709922,0,2.087413549e-07,6.844300821e-11,8.273669835e-13,6.512330952e-11,1.42929423e-07,7.036103256e-08,8.273669835e-13,2.087413549e-07,8.859843348e-08,0,0.0006042107125,0.0001558014192,2.588071948e-05,6.427818789e-06,1.50190308e-05,0.000161467935,6.427818789e-06,0.0006042107125,0.0002280008193,2.083333254,2.08067131,1.868734479,2.050311804,2.055243492,1.635428309,1.938077927,1.635428309,2.08067131,0.16915223,0.25,0.254260093,0.2170935273,0.2483211607,0.2730610371,0.2637413144,0.2512954175,0.2170935273,0.2730610371,0.01905805431,0,2.746843847e-06,4.626887318e-09,1.160163188e-09,4.724956568e-07,1.572839778e-06,9.595931942e-07,1.160163188e-09,2.746843847e-06,1.061899752e-06
1948.235352,0,-0.005280137062,-0.3048287034,-0.1119398475,-0.3567110896,-0.3572551012,-0.2272029817,-0.3572551012,-0.005280137062,0.1430013925,26,25.98573875,25.49164009,25.98181343,26.28843689,25.91602707,25.93272972,25.49164009,26.28843689,0.2555722296,0,2.087905386e-07,6.910834405e-11,8.203445518e-13,6.476025272e-11,1.418076607e-07,7.014657655e-08,8.203445518e-13,2.087905386e-07,8.843099408e-08,0,0.0006033731624,0.0001538582728,2.569090429e-05,6.38999154e-06,1.471266023e-05,0.0001608049934,6.38999154e-06,0.0006033731624,0.0002277532039,2.083333254,2.080569744,1.864181876,2.04893899,2.055095196,1.625666738,1.934890509,1.625666738,2.080569744,0.1727991402,0.25,0.2544242442,0.2164562494,0.2482474595,0.2733275592,0.2640804052,0.2513071895,0.2164562494,0.2733275592,0.01939957589,0,2.749394071e-06,4.768327955e-09,1.163533825e-09,4.713772341e-07,1.588741384e-06,9.630888371e-07,1.163533825e-09,2.749394071e-06,1.064686444e-06
1967.058838,0,-0.005471885204,-0.3103675842,-0.1162154078,-0.3612045646,-0.3643627167,-0.2315244228,-0.3643627167,-0.005471885204,0.144965589,26,25.98522186,25.47699738,25.98063469,26.29243279,25.91141129,25.92934036,25.47699738,26.29243279,0.2617348433,0,2.088395235e-07,6.978161105e-11,8.135181981e-13,6.44045095e-11,1.407258452e-07,6.994007151e-08,8.135181981e-13,2.088395235e-07,8.827191067e-08,0,0.0006025514449,0.0001519812358,2.550571298e-05,6.352975106e-06,1.441872701e-05,0.000160162017,6.352975106e-06,0.0006025514449,0.0002275108709,2.083333254,2.080468893,1.859698176,2.047583818,2.054949045,1.616087794,1.931757569,1.616087794,2.080468893,0.1763785034,0.25,0.2545852959,0.2158317715,0.2481750548,0.2735902369,0.2644142509,0.251319319,0.2158317715,0.2735902369,0.01973519661,0,2.751899274e-06,4.91218044e-09,1.166900909e-09,4.702780245e-07,1.604617069e-06,9.665747029e-07,1.166900909e-09,2.751899274e-06,1.067482913e-06
1985.882324,0,-0.005660176277,-0.315795064,-0.1203895211,-0.3633329272,-0.3713325262,-0.2353020459,-0.3713325262,-0.005660176277,0.1465029716,26,25.9847126,25.46242332,25.97944641,26.29430008,25.90675354,25.92552757,25.46242332,26.29430008,0.2672905922,0,2.088873288e-07,7.046278144e-11,8.069364404e-13,6.423790666e-11,1.396823848e-07,6.974104139e-08,8.069364404e-13,2.088873288e-07,8.812040875e-08,0,0.0006017436972,0.000150166903,2.532649705e-05,6.335839771e-06,1.413663631e-05,0.0001595419308,6.335839771e-06,0.0006017436972,0.0002272702695,2.083333254,2.080369949,1.855282307,2.046257734,2.054876804,1.60668838,1.928695083,1.60668838,2.080369949,0.1799032092,0.25,0.2547440827,0.2152198404,0.2481049299,0.2737207413,0.2647429109,0.2513064742,0.2152198404,0.2737207413,0.02003621496,0,2.754364459e-06,5.058394592e-09,1.170250896e-09,4.697612042e-07,1.620462626e-06,9.701634553e-07,1.170250896e-09,2.754364459e-06,1.070237431e-06
2004.705933,0,-0.00584512949,-0.3206957579,-0.1243103743,-0.364667356,-0.3781491518,-0.2387335598,-0.3781491518,-0.00584512949,0.1478807032,26,25.98421669,25.44911766,25.97829628,26.29545784,25.90208435,25.92183304,25.44911766,26.29545784,0.2722223997,0,2.089347504e-07,7.109294403e-11,8.008172033e-13,6.413457959e-11,1.386778763e-07,6.954972775e-08,8.008172033e-13,2.089347504e-07,8.797666595e-08,0,0.0006009499193,0.000148551786,2.515882807e-05,6.325359209e-06,1.386664826e-05,0.0001589705062,6.325359209e-06,0.0006009499193,0.0002270311088,2.083333254,2.080272913,1.85128355,2.045004606,2.054830074,1.597492337,1.92577672,1.597492337,2.080272913,0.1833352,0.25,0.2549009025,0.2146683335,0.248041153,0.27380687,0.265065968,0.2512966394,0.2146683335,0.27380687,0.02030530199,0,2.756795539e-06,5.194940922e-09,1.173536601e-09,4.694400957e-07,1.636230877e-06,9.73766987e-07,1.173536601e-09,2.756795539e-06,1.072983196e-06
2023.529419,0,-0.006027460098,-0.324427247,-0.1281712651,-0.3659824729,-0.3846144676,-0.2418445796,-0.3846144676,-0.006027460098,0.1490937173,26,25.98372459,25.4389534,25.9771328,26.29659462,25.89755249,25.91879272,25.4389534,26.29659462,0.2760619223,0,2.089809783e-07,7.157759108e-11,7.948595666e-13,6.403288316e-11,1.377415231e-07,6.937177943e-08,7.948595666e-13,2.089809783e-07,8.784482475e-08,0,0.0006001706352,0.0001473404554,2.499498805e-05,6.315064184e-06,1.36169383e-05,0.0001584876154,6.315064184e-06,0.0006001706352,0.0002267917152,2.083333254,2.080177307,1.848245025,2.043768406,2.054783821,1.588783979,1.923151731,1.588783979,2.080177307,0.1865182221,0.25,0.2550545335,0.2142511457,0.247978434,0.273891747,0.2653796077,0.2513111234,0.2142511457,0.273891747,0.02052495442,0,2.759183644e-06,5.301677319e-09,1.176811426e-09,4.691236768e-07,1.651475031e-06,9.772522844e-07,1.176811426e-09,2.759183644e-06,1.075682235e-06
2042.352905,0,-0.006206333637,-0.3280976415,-0.1319753528,-0.3672799468,-0.3909595013,-0.2449037582,-0.3909595013,-0.006206333637,0.1503054947,26,25.98323631,25.42886543,25.97595787,26.29771614,25.89299774,25.91575241,25.42886543,26.29771614,0.2798756063,0,2.090272204e-07,7.206361896e-11,7.890606029e-13,6.393269247e-11,1.368362774e-07,6.920005546e-08,7.890606029e-13,2.090272204e-07,8.771922921e-08,0,0.0005994058447,0.0001461596403,2.483512617e-05,6.304918315e-06,1.337663434e-05,0.0001580164389,6.304918315e-06,0.0005994058447,0.0002265566145,2.083333254,2.080082655,1.845247626,2.042548418,2.054738283,1.580234408,1.920570135,1.580234408,2.080082655,0.189644888,0.25,0.2552058995,0.2138409317,0.2479168028,0.2739751637,0.2656882405,0.2513254285,0.2138409317,0.2739751637,0.02074157633,0,2.76153969e-06,5.409265924e-09,1.18007959e-09,4.688119475e-07,1.666681669e-06,9.807245078e-07,1.18007959e-09,2.76153969e-06,1.078391506e-06
2061.176514,0,-0.006382286549,-0.3317060471,-0.1357221007,-0.3685585856,-0.3971848488,-0.2479107827,-0.3971848488,-0.006382286549,0.151514098,26,25.98276138,25.41884041,25.9747715,26.29881477,25.88842392,25.91272354,25.41884041,26.29881477,0.2836662531,0,2.090718851e-07,7.255225587e-11,7.834115301e-13,6.383423651e-11,1.359612298e-07,6.903405847e-08,7.834115301e-13,2.090718851e-07,8.759910486e-08,0,0.0005986531032,0.0001450094278,2.467885497e-05,6.294914783e-06,1.314528436e-05,0.0001575563074,6.294914783e-06,0.0005986531032,0.0002263248898,2.083333254,2.079990149,1.842290044,2.041343689,2.054692745,1.571840525,1.918031335,1.571840525,2.079990149,0.1927162558,0.25,0.2553547323,0.2134375274,0.2478561848,0.2740576267,0.265992254,0.251339674,0.2134375274,0.2740576267,0.02095534094,0,2.76385822e-06,5.517721835e-09,1.18333876e-09,4.685062436e-07,1.681835897e-06,9.841802466e-07,1.18333876e-09,2.76385822e-06,1.081106916e-06
2080,0,-0.006555557251,-0.3341640234,-0.1394152045,-0.3698183894,-0.4032949209,-0.250649631,-0.4032949209,-0.006555557251,0.1525984555,26,25.98229408,25.41178703,25.97358131,26.29990578,25.88383484,25.91027832,25.41178703,26.29990578,0.2864248455,0,2.09116152e-07,7.290501536e-11,7.778993378e-13,6.37372724e-11,1.351148455e-07,6.887368187e-08,7.778993378e-13,2.09116152e-07,8.74844801e-08,0,0.0005979138659,0.0001442151115,2.452609078e-05,6.2850836e-06,1.292243178e-05,0.0001571725297,6.2850836e-06,0.0005979138659,0.0002260933397,2.083333254,2.079898834,1.840217829,2.040155172,2.054648876,1.563598156,1.915704012,1.563598156,2.079898834,0.195668295,0.25,0.2555014193,0.2131487578,0.2477965951,0.2741387486,0.2662916481,0.2513754368,0.2131487578,0.2741387486,0.02112710476,0,2.766139232e-06,5.594392505e-09,1.186577503e-09,4.682042913e-07,1.696949653e-06,9.876148397e-07,1.186577503e-09,2.766139232e-06,1.083835514e-06
2098.823486,0,-0.006725788116,-0.3363947868,-0.1430532336,-0.3710610271,-0.409293294,-0.253305614,-0.409293294,-0.006725788116,0.1536616385,26,25.9818306,25.40529823,25.97238159,26.30097389,25.8792305,25.90794373,25.40529823,26.30097389,0.2889848351,0,2.091598219e-07,7.32330932e-11,7.72531995e-13,6.364166832e-11,1.342956324e-07,6.871862013e-08,7.72531995e-13,2.091598219e-07,8.737494994e-08,0,0.0005971869687,0.0001434936712,2.43767372e-05,6.275416581e-06,1.270762368e-05,0.000156808077,6.275416581e-06,0.0005971869687,0.00022586454,2.083333254,2.079809189,1.838319421,2.038981915,2.05460453,1.555502772,1.913443565,1.555502772,2.079809189,0.1985593438,0.25,0.2556461394,0.212883085,0.2477379292,0.2742184401,0.2665864527,0.2514144182,0.212883085,0.2742184401,0.02128991112,0,2.768385002e-06,5.665446334e-09,1.189813803e-09,4.679070287e-07,1.712018161e-06,9.910330618e-07,1.189813803e-09,2.768385002e-06,1.086572524e-06
2117.646973,0,-0.006892859936,-0.3385716677,-0.1466389894,-0.3722853065,-0.4151816368,-0.2559140921,-0.4151816368,-0.006892859936,0.1547212303,26,25.98137856,25.39890289,25.97117424,26.30203247,25.8746109,25.90562057,25.39890289,26.30203247,0.2915144265,0,2.092029234e-07,7.356025511e-11,7.672954069e-13,6.354778509e-11,1.335032778e-07,6.85688164e-08,7.672954069e-13,2.092029234e-07,8.727037226e-08,0,0.000596473692,0.0001427905663,2.4230696e-05,6.265896445e-06,1.250052264e-05,0.0001564522681,6.265896445e-06,0.000596473692,0.0002256395819,2.083333254,2.079720974,1.83645165,2.037823439,2.0545609,1.547550321,1.911221266,1.547550321,2.079720974,0.2014018595,0.25,0.2557878792,0.2126202881,0.2476802915,0.274297297,0.266876936,0.2514525354,0.2126202881,0.274297297,0.02145117149,0,2.770598485e-06,5.736133346e-09,1.193036114e-09,4.676143703e-07,1.727039262e-06,9.944362773e-07,1.193036114e-09,2.770598485e-06,1.089317266e-06
2136.470703,0,-0.007058143616,-0.3406930566,-0.1501718163,-0.3734945655,-0.4209632874,-0.2584761679,-0.4209632874,-0.007058143616,0.155776605,26,25.98093033,25.39261246,25.96995926,26.30307198,25.86998749,25.90331459,25.39261246,26.30307198,0.2940064669,0,2.092452149e-07,7.388549494e-11,7.621945609e-13,6.345549086e-11,1.327361048e-07,6.8423887e-08,7.621945609e-13,2.092452149e-07,8.717029942e-08,0,0.0005957708927,0.000142104167,2.408791988e-05,6.256515462e-06,1.230071302e-05,0.0001561040408,6.256515462e-06,0.0005957708927,0.0002254173451,2.083333254,2.079633951,1.834615946,2.036679745,2.054518223,1.539739728,1.909037352,1.539739728,2.079633951,0.2041958421,0.25,0.2559279799,0.2123603225,0.2476234883,0.2743748724,0.267162919,0.2514899373,0.2123603225,0.2743748724,0.02161080763,0,2.772776497e-06,5.806328751e-09,1.196244437e-09,4.673264016e-07,1.742009431e-06,9.978230082e-07,1.196244437e-09,2.772776497e-06,1.092068032e-06
2155.294189,0,-0.00722026825,-0.3427835107,-0.1536552906,-0.37468642,-0.4266425371,-0.2609975934,-0.4266425371,-0.00722026825,0.1568296105,26,25.98048973,25.3863678,25.96873665,26.30410576,25.86536026,25.90101242,25.3863678,26.30410576,0.296485275,0,2.092869238e-07,7.421033926e-11,7.572142783e-13,6.33638142e-11,1.31992465e-07,6.82835406e-08,7.572142783e-13,2.092869238e-07,8.707447563e-08,0,0.0005950800842,0.000141432145,2.394824332e-05,6.247279998e-06,1.21078383e-05,0.0001557631185,6.247279998e-06,0.0005950800842,0.0002251984697,2.083333254,2.079548359,1.832802415,2.035550356,2.054476261,1.532065511,1.906888366,1.532065511,2.079548359,0.2069436908,0.25,0.2560661137,0.2121040672,0.2475677729,0.2744511366,0.2674447894,0.251526773,0.2121040672,0.2744511366,0.02176850475,0,2.774921768e-06,5.876587661e-09,1.199442989e-09,4.670421276e-07,1.756931624e-06,1.001194278e-06,1.199442989e-09,2.774921768e-06,1.094825507e-06
2174.117676,0,-0.00737953186,-0.3448445797,-0.1570879817,-0.3758623004,-0.4322191477,-0.2634786963,-0.4322191477,-0.00737953186,0.157879442,26,25.98005486,25.38017845,25.96750641,26.30511665,25.86072159,25.89871597,25.38017845,26.30511665,0.2989429533,0,2.09328249e-07,7.453476031e-11,7.523584078e-13,6.327420532e-11,1.312727846e-07,6.814791931e-08,7.523584078e-13,2.09328249e-07,8.698295773e-08,0,0.0005944013246,0.0001407726813,2.381160266e-05,6.238159131e-06,1.192162563e-05,0.0001554290793,6.238159131e-06,0.0005944013246,0.0002249830868,2.083333254,2.079463959,1.831010461,2.034435511,2.054434776,1.524524689,1.904773951,1.524524689,2.079463959,0.2096461952,0.25,0.2562019527,0.2118513584,0.2475127876,0.2745263875,0.267722398,0.2515629828,0.2118513584,0.2745263875,0.02192433365,0,2.777037253e-06,5.94689098e-09,1.20262722e-09,4.667625149e-07,1.771804364e-06,1.004550768e-06,1.20262722e-09,2.777037253e-06,1.09759003e-06
2192.941162,0,-0.007536888123,-0.3468773365,-0.1604731679,-0.3770214915,-0.4376977682,-0.2659213245,-0.4376977682,-0.007536888123,0.1589252055,26,25.97962952,25.3740387,25.96627808,26.3061161,25.85608292,25.89642906,25.3740387,26.3061161,0.3013848662,0,2.093685794e-07,7.485845277e-11,7.476149149e-13,6.318567891e-11,1.305749464e-07,6.80164618e-08,7.476149149e-13,2.093685794e-07,8.689514175e-08,0,0.0005937344395,0.0001401257759,2.36777978e-05,6.229217888e-06,1.174174758e-05,0.0001551017922,6.229217888e-06,0.0005937344395,0.0002247711091,2.083333254,2.079381227,1.829239726,2.033334494,2.054393291,1.517114758,1.902692795,1.517114758,2.079381227,0.2123039663,0.25,0.2563357651,0.211602062,0.2474587113,0.2746006846,0.2679959536,0.2515986562,0.211602062,0.2746006846,0.02207836695,0,2.779119541e-06,6.017243592e-09,1.205799238e-09,4.664865969e-07,1.786629241e-06,1.007891683e-06,1.205799238e-09,2.779119541e-06,1.100360691e-06
2211.764648,0,-0.007688879967,-0.3488816023,-0.1638107896,-0.3781663775,-0.4430810213,-0.2683257461,-0.4430810213,-0.007688879967,0.1599678546,26,25.97921181,25.36795235,25.96504211,26.30709839,25.85144424,25.89414978,25.36795235,26.30709839,0.3038076162,0,2.094087108e-07,7.518140277e-11,7.429849921e-13,6.309848477e-11,1.298981687e-07,6.788917517e-08,7.429849921e-13,2.094087108e-07,8.681111296e-08,0,0.0005930810003,0.0001394911669,2.354692333e-05,6.220361229e-06,1.156783674e-05,0.0001547814609,6.220361229e-06,0.0005930810003,0.0002245632786,2.083333254,2.079301119,1.827490568,2.032247066,2.054352522,1.509830832,1.900644302,1.509830832,2.079301119,0.2149187773,0.25,0.2564664781,0.2113562524,0.2474054545,0.2746739984,0.268265605,0.2516335547,0.2113562524,0.2746739984,0.0222305283,0,2.781142484e-06,6.087627291e-09,1.208958711e-09,4.662144022e-07,1.801397616e-06,1.011210202e-06,1.208958711e-09,2.781142484e-06,1.103127374e-06
2230.588135,0,-0.007837355137,-0.3504725695,-0.1671012044,-0.3792957664,-0.4483699799,-0.2706153989,-0.4483699799,-0.007837355137,0.1609675586,26,25.97879982,25.36308479,25.96380043,26.30807114,25.84680939,25.89211464,25.36308479,26.30807114,0.3058097661,0,2.094476628e-07,7.544154884e-11,7.384667964e-13,6.301261596e-11,1.292418972e-07,6.77657539e-08,7.384667964e-13,2.094476628e-07,8.673040242e-08,0,0.0005924412399,0.0001389864774,2.341880099e-05,6.211653272e-06,1.139967662e-05,0.0001544915576,6.211653272e-06,0.0005924412399,0.0002243580093,2.083333254,2.079223633,1.826091528,2.031173229,2.054312468,1.502671838,1.898694634,1.502671838,2.079223633,0.2174688429,0.25,0.2565944791,0.2111582309,0.2473531365,0.2747461498,0.2685312927,0.2516766489,0.2111582309,0.2747461498,0.02236470766,0,2.783108584e-06,6.144437403e-09,1.212108081e-09,4.659472665e-07,1.816114832e-06,1.014505528e-06,1.212108081e-09,2.783108584e-06,1.10589383e-06
2249.411865,0,-0.007982492447,-0.350995779,-0.1703463793,-0.3804094195,-0.4535673857,-0.272660315,-0.4535673857,-0.007982492447,0.1618617773,26,25.97839546,25.36136818,25.96255493,26.30902863,25.84217072,25.89070511,25.36136818,26.30902863,0.3067245483,0,2.094862168e-07,7.553686843e-11,7.340516541e-13,6.29280586e-11,1.286055067e-07,6.764618377e-08,7.340516541e-13,2.094862168e-07,8.6653138e-08,0,0.0005918132374,0.0001388075325,2.329331073e-05,6.203057637e-06,1.123706807e-05,0.0001542708342,6.203057637e-06,0.0005918132374,0.0002241518669,2.083333254,2.079147339,1.825590372,2.030112743,2.05427289,1.495633841,1.896951437,1.495633841,2.079147339,0.2199206799,0.25,0.2567204535,0.2110816538,0.2473015636,0.2748174667,0.2687931955,0.2517428696,0.2110816538,0.2748174667,0.02245434001,0,2.785043989e-06,6.164381006e-09,1.215240131e-09,4.656833994e-07,1.830777819e-06,1.017776981e-06,1.215240131e-09,2.785043989e-06,1.108671995e-06
2268.235352,0,-0.008125543594,-0.3510124087,-0.1735466123,-0.3815085292,-0.4586759806,-0.2745738029,-0.4586759806,-0.008125543594,0.1627099663,26,25.97799873,25.36109543,25.96130943,26.30997849,25.83754349,25.88958359,25.36109543,26.30997849,0.307148695,0,2.09524174e-07,7.555833736e-11,7.297381015e-13,6.284457676e-11,1.279881161e-07,6.753028003e-08,7.297381015e-13,2.09524174e-07,8.65790355e-08,0,0.0005911948974,0.000138778938,2.317043618e-05,6.194615707e-06,1.107965272e-05,0.0001540837111,6.194615707e-06,0.0005911948974,0.0002239464666,2.083333254,2.079072952,1.825501204,2.029064655,2.054233551,1.488714337,1.895317316,1.488714337,2.079072952,0.2223102003,0.25,0.2568448186,0.2110614181,0.2472507805,0.2748875022,0.2690512836,0.2518191636,0.2110614181,0.2748875022,0.02252294496,0,2.786949153e-06,6.16699225e-09,1.218359413e-09,4.654227723e-07,1.845390216e-06,1.021029448e-06,1.218359413e-09,2.786949153e-06,1.111458687e-06
2287.058838,0,-0.008267045021,-0.3510291576,-0.176703155,-0.3825938106,-0.4636987448,-0.2764583826,-0.4636987448,-0.008267045021,0.1635617167,26,25.97760773,25.36082649,25.9600563,26.31090927,25.83292007,25.88846397,25.36082649,26.31090927,0.307577163,0,2.095615486e-07,7.557937609e-11,7.255301503e-13,6.276240638e-11,1.273885033e-07,6.741782244e-08,7.255301503e-13,2.095615486e-07,8.650788175e-08,0,0.0005905861617,0.000138750489,2.30500591e-05,6.186285646e-06,1.092725506e-05,0.0001539000514,6.186285646e-06,0.0005905861617,0.0002237438457,2.083333254,2.078998804,1.825413108,2.02802968,2.05419445,1.481909871,1.893709183,1.481909871,2.078998804,0.2246654481,0.25,0.2569671571,0.2110412866,0.2472007871,0.2749568224,0.2693057656,0.2518943846,0.2110412866,0.2749568224,0.02259101905,0,2.788828851e-06,6.169544875e-09,1.221472701e-09,4.651662948e-07,1.859947247e-06,1.02426668e-06,1.221472701e-09,2.788828851e-06,1.114251177e-06
2305.882324,0,-0.008404910564,-0.3510462046,-0.1798173785,-0.3836640716,-0.468634963,-0.2783134878,-0.468634963,-0.008404910564,0.164416045,26,25.97721291,25.36055374,25.95880508,26.31182671,25.82829666,25.88733864,25.36055374,26.31182671,0.3080140352,0,2.09599321e-07,7.560085891e-11,7.214097483e-13,6.268153357e-11,1.26807052e-07,6.730907387e-08,7.214097483e-13,2.09599321e-07,8.643998939e-08,0,0.0005899775424,0.0001387221855,2.293205398e-05,6.178072908e-06,1.077970956e-05,0.0001537179051,6.178072908e-06,0.0005899775424,0.0002235404245,2.083333254,2.078925371,1.825324774,2.027007103,2.054155827,1.475218892,1.892126441,1.475218892,2.078925371,0.2269865721,0.25,0.2570888102,0.2110213041,0.2471515685,0.2750252485,0.2695566714,0.2519687116,0.2110213041,0.2750252485,0.02265855484,0,2.790709914e-06,6.172134359e-09,1.224563562e-09,4.649135121e-07,1.874450959e-06,1.027494136e-06,1.224563562e-09,2.790709914e-06,1.117057764e-06
2324.705811,0,-0.008540034294,-0.3510628343,-0.1828892231,-0.3847212195,-0.4734898806,-0.2801406384,-0.4734898806,-0.008540034294,0.1652729362,26,25.97681427,25.36028481,25.95755005,26.31273842,25.82368469,25.8862114,25.36028481,26.31273842,0.3084580004,0,2.096385003e-07,7.562191845e-11,7.173866536e-13,6.260147956e-11,1.26242e-07,6.720388512e-08,7.173866536e-13,2.096385003e-07,8.637539395e-08,0,0.0005893650814,0.000138694013,2.281644083e-05,6.169976587e-06,1.063671243e-05,0.0001535364281,6.169976587e-06,0.0005893650814,0.0002233346313,2.083333254,2.078851938,1.825237155,2.025996685,2.054118633,1.468636751,1.890568137,1.468636751,2.078851938,0.2292747945,0.25,0.2572091818,0.2110013962,0.2471030504,0.2750925124,0.2698039711,0.2520420253,0.2110013962,0.2750925124,0.0227254834,0,2.792610758e-06,6.174701195e-09,1.227648094e-09,4.646643958e-07,1.888900101e-06,1.030715566e-06,1.227648094e-09,2.792610758e-06,1.119883791e-06
2343.529297,0,-0.008672654629,-0.3510797024,-0.1859193444,-0.3857652545,-0.4765273333,-0.2815928459,-0.4765273333,-0.008672654629,0.1657218188,26,25.97641563,25.36001396,25.95629692,26.31363678,25.82077026,25.88542557,25.36001396,26.31363678,0.3088379502,0,2.096776939e-07,7.564297799e-11,7.13452626e-13,6.252272311e-11,1.258812148e-07,6.713955969e-08,7.13452626e-13,2.096776939e-07,8.633912785e-08,0,0.0005887621664,0.0001386661024,2.270320329e-05,6.1619794e-06,1.05457375e-05,0.0001533678296,6.1619794e-06,0.0005887621664,0.0002231256803,2.083333254,2.078779221,1.825150371,2.024998903,2.054080725,1.464335561,1.889468908,1.464335561,2.078779221,0.2307288647,0.25,0.2573285401,0.2109817415,0.2470553368,0.2751589715,0.2699850202,0.2521019578,0.2109817415,0.2751589715,0.02278195508,0,2.794486363e-06,6.177245826e-09,1.230712421e-09,4.644180649e-07,1.898039045e-06,1.032870273e-06,1.230712421e-09,2.794486363e-06,1.121902415e-06
2362.353027,0,-0.008803844452,-0.351110816,-0.1889088154,-0.3867949843,-0.4784311056,-0.2828099132,-0.4784311056,-0.008803844452,0.165917024,26,25.97602844,25.35983467,25.95503998,26.31451988,25.81894302,25.88487244,25.35983467,26.31451988,0.3091411293,0,2.097160916e-07,7.565553045e-11,7.096011062e-13,6.244502138e-11,1.256456557e-07,6.710011036e-08,7.096011062e-13,2.097160916e-07,8.63198153e-08,0,0.0005881683319,0.0001386461372,2.259214671e-05,6.154098173e-06,1.048662671e-05,0.0001532094757,6.154098173e-06,0.0005881683319,0.0002229157981,2.083333254,2.078707695,1.825089335,2.024012327,2.054044008,1.461460829,1.888662934,1.461460829,2.078707695,0.2316595018,0.25,0.257445693,0.2109695226,0.2470082641,0.2752244174,0.270124048,0.2521544099,0.2109695226,0.2752244174,0.02282896638,0,2.796341732e-06,6.179249112e-09,1.233765423e-09,4.641754288e-07,1.903796601e-06,1.03434536e-06,1.233765423e-09,2.796341732e-06,1.123398079e-06
2381.176514,0,-0.008932769299,-0.3511411548,-0.1918595433,-0.3878116012,-0.4803100824,-0.2840110362,-0.4803100824,-0.008932769299,0.1661169976,26,25.97565079,25.35965538,25.95378494,26.31539345,25.8171196,25.88431931,25.35965538,26.31539345,0.3094446063,0,2.097530967e-07,7.566823557e-11,7.058376778e-13,6.236860334e-11,1.254143598e-07,6.706123656e-08,7.058376778e-13,2.097530967e-07,8.630073722e-08,0,0.0005875837523,0.000138626172,2.24831947e-05,6.146344276e-06,1.042864278e-05,0.0001530536247,6.146344276e-06,0.0005875837523,0.0002227091609,2.083333254,2.0786376,1.825028896,2.023037672,2.054007769,1.458622694,1.887866974,1.458622694,2.0786376,0.2325797081,0.25,0.2575610578,0.2109573931,0.2469619364,0.2752891779,0.2702614665,0.2522062063,0.2109573931,0.2752891779,0.02287556604,0,2.798161177e-06,6.18121776e-09,1.23680477e-09,4.639364306e-07,1.909517096e-06,1.035806577e-06,1.23680477e-09,2.798161177e-06,1.12487885e-06
2400,0,-0.009059906006,-0.3511717916,-0.1947707534,-0.3888158202,-0.4821635485,-0.2851963639,-0.4821635485,-0.009059906006,0.1663213372,26,25.97526741,25.35947418,25.95252609,26.31625557,25.81531525,25.88376427,25.35947418,26.31625557,0.3097467124,0,2.097909118e-07,7.568107946e-11,7.021544804e-13,6.229299021e-11,1.25187313e-07,6.702337885e-08,7.021544804e-13,2.097909118e-07,8.628259707e-08,0,0.0005870081368,0.0001386062213,2.237645822e-05,6.138682238e-06,1.037177117e-05,0.000152900262,6.138682238e-06,0.0005870081368,0.0002225056232,2.083333254,2.078567743,1.82496798,2.022074461,2.053971052,1.455822945,1.887080908,1.455822945,2.078567743,0.2334884256,0.25,0.2576751113,0.2109452337,0.2469162643,0.2753530443,0.2703972459,0.2522574067,0.2109452337,0.2753530443,0.02292176709,0,2.799965614e-06,6.183198842e-09,1.239830461e-09,4.637002462e-07,1.915187113e-06,1.037255288e-06,1.239830461e-09,2.799965614e-06,1.126349503e-06


==> data/results/lp_mseonly/optinn/lp_mseonly_optinn_predictions.csv.provenance.json <==
{
  "file": "lp_mseonly_optinn_predictions.csv",
  "provenance": {
    "git_commit": "6c0885074873520181e476cc75f18525f757b26d",
    "reproducible": true,
    "suite": "extension1",
    "uv_lock_sha256": "d7d995ca4f28b8fd59840f4f0911b1be21ada84ea8d7aec690a1459f22fbef21",
    "pyoptinn_commit": "d4c00ec1be578aaec29364b018eec18978b87579",
    "python": "3.13.5",
    "torch": "2.14.0+cu130",
    "cuda": "13.0",
    "device": "NVIDIA GeForce RTX 4090",
    "host": "SIMU",
    "argv": [
      "paper/evaluate_lp.py",
      "--problem",
      "lp_mseonly",
      "--method",
      "optinn",
      "--seeds",
      "3",
      "4",
      "5",
      "6",
      "7"
    ],
    "started_at": "2026-09-22T13:21:07+00:00"
  }
}

==> data/results/lp_nodata/optinn/lp_nodata_optinn_predictions.csv <==
p,x1_truth,x1_seed3,x1_seed4,x1_seed5,x1_seed6,x1_seed7,x1_mean,x1_min,x1_max,x1_std,x2_truth,x2_seed3,x2_seed4,x2_seed5,x2_seed6,x2_seed7,x2_mean,x2_min,x2_max,x2_std,mu1_truth,mu1_seed3,mu1_seed4,mu1_seed5,mu1_seed6,mu1_seed7,mu1_mean,mu1_min,mu1_max,mu1_std,mu2_truth,mu2_seed3,mu2_seed4,mu2_seed5,mu2_seed6,mu2_seed7,mu2_mean,mu2_min,mu2_max,mu2_std,mu3_truth,mu3_seed3,mu3_seed4,mu3_seed5,mu3_seed6,mu3_seed7,mu3_mean,mu3_min,mu3_max,mu3_std,mu4_truth,mu4_seed3,mu4_seed4,mu4_seed5,mu4_seed6,mu4_seed7,mu4_mean,mu4_min,mu4_max,mu4_std,mu5_truth,mu5_seed3,mu5_seed4,mu5_seed5,mu5_seed6,mu5_seed7,mu5_mean,mu5_min,mu5_max,mu5_std
-2400,0,0.0004434287548,0.003633111715,0.02540153265,-0.005881249905,0.09611608088,0.02394258045,-0.005881249905,0.09611608088,0.03759065643,0,0.007031679153,0.003368459642,-0.0004819780588,0.0129211396,-0.01218923926,0.002130012261,-0.01218923926,0.0129211396,0.008412751369,0,5.793456512e-05,1.683703307e-12,7.488056042e-08,2.101882446e-09,2.049170611e-09,1.16027195e-05,1.683703307e-12,5.793456512e-05,2.316593964e-05,2.5,2.50555706,2.498797178,2.503627539,2.491991282,2.497127533,2.499420166,2.491991282,2.50555706,0.004820706323,0,1.676309148e-05,3.179536861e-06,6.430531698e-07,2.823582145e-05,5.959381433e-09,9.765491995e-06,5.959381433e-09,2.823582145e-05,1.106310719e-05,0,5.006389983e-06,1.747068785e-19,0.0001427008538,3.857519175e-07,5.256011264e-06,3.066979843e-05,1.747068785e-19,0.0001427008538,5.605923434e-05,0.5,0.507019639,0.4965116978,0.5037277937,0.4940148592,0.4988045096,0.5000157356,0.4940148592,0.507019639,0.004745311569
-2381.176514,0.470588237,0.4364771545,0.4642422199,0.4683589935,0.4558659196,0.5039609671,0.465781033,0.4364771545,0.5039609671,0.02201703005,0,0.01018501818,-3.891438246e-05,0.0037625283,0.0110430941,-0.003839150071,0.004222515039,-0.003839150071,0.0110430941,0.0057521048,0,6.374035729e-05,2.279597735e-12,8.340459345e-08,2.683143929e-09,2.172246383e-09,1.276572402e-05,2.279597735e-12,6.374035729e-05,2.548733573e-05,2.5,2.497488022,2.498678684,2.499690056,2.493692875,2.498774052,2.49766469,2.493692875,2.499690056,0.002105587861,0,1.453550067e-05,2.960767461e-06,6.306424893e-07,2.528363621e-05,5.023502059e-09,8.683114174e-06,5.023502059e-09,2.528363621e-05,9.82572783e-06,0,3.980883776e-06,1.31265356e-19,7.882707723e-05,2.483408252e-07,4.559190927e-07,1.670244455e-05,1.31265356e-19,7.882707723e-05,3.10965188e-05,0.5,0.4985329211,0.5014462471,0.4999215007,0.4953377843,0.4985387623,0.4987553954,0.4953377843,0.5014462471,0.002018760657
-2362.353027,0.9411764741,0.9146499634,0.9331963062,0.9283918142,0.9209447503,0.9460354447,0.9286435843,0.9146499634,0.9460354447,0.01075510122,0,0.007290959358,0.0002510249615,0.00425247848,0.009129837155,-0.0006708353758,0.004050693009,-0.0006708353758,0.009129837155,0.003822775325,0,6.659002975e-05,3.130715739e-12,9.224935127e-08,3.434661444e-09,2.320809989e-09,1.333760702e-05,3.130715739e-12,6.659002975e-05,2.662623228e-05,2.5,2.498970032,2.499578714,2.500076294,2.495303869,2.499450207,2.498675823,2.495303869,2.500076294,0.00172237237,0,1.218944817e-05,2.759836434e-06,6.150175409e-07,2.265119292e-05,4.244704588e-09,7.643948265e-06,4.244704588e-09,2.265119292e-05,8.689125025e-06,0,2.992264399e-06,9.8431042e-20,3.772983473e-05,1.59695972e-07,2.881484207e-08,8.182121746e-06,9.8431042e-20,3.772983473e-05,1.481745403e-05,0.5,0.499470681,0.5011356473,0.4999930859,0.4966289103,0.4990929365,0.4992642403,0.4966289103,0.5011356473,0.001486627501
-2343.529297,1.411764741,1.392767906,1.402167082,1.39181459,1.387651682,1.39239502,1.393359184,1.387651682,1.402167082,0.004771155771,0,0.004879802465,0.0008699670434,0.004800826311,0.007381893694,0.002795681357,0.004145634361,0.0008699670434,0.007381893694,0.002190617379,0,6.972637493e-05,4.316256987e-12,1.022900591e-07,4.407081367e-09,2.48838905e-09,1.396711468e-05,4.316256987e-12,6.972637493e-05,2.787965786e-05,2.5,2.500105143,2.500228882,2.500288963,2.496782303,2.499945879,2.499470234,2.496782303,2.500288963,0.001349087572,0,1.025720576e-05,2.579146894e-06,6.005191722e-07,2.031774966e-05,3.592286024e-09,6.751642559e-06,3.592286024e-09,2.031774966e-05,7.708572412e-06,0,2.256676225e-06,7.424128236e-20,1.798810626e-05,1.0272705e-07,1.780132819e-09,4.069858278e-06,7.424128236e-20,1.798810626e-05,7.012223705e-06,0.5,0.5001572371,0.5007963181,0.5000274181,0.497813791,0.4996020794,0.4996793866,0.497813791,0.5007963181,0.001008308143
-2324.705811,1.882352948,1.870350838,1.870828271,1.858491778,1.855817556,1.842946768,1.85968709,1.842946768,1.870828271,0.01033907011,0,0.002952724695,0.00181633234,0.005411699414,0.005802072585,0.006566211581,0.00450980803,0.00181633234,0.006566211581,0.001810606103,0,7.317381096e-05,5.972423944e-12,1.137123817e-07,5.667737391e-09,2.677775779e-09,1.465917558e-05,5.972423944e-12,7.317381096e-05,2.925734771e-05,2.5,2.500893354,2.500629902,2.500322819,2.498126745,2.500255108,2.5000453,2.498126745,2.500893354,0.0009861889994,0,8.662294931e-06,2.416577672e-06,5.87110776e-07,1.824803985e-05,3.04529868e-09,5.983413757e-06,3.04529868e-09,1.824803985e-05,6.858639154e-06,0,1.708066634e-06,5.633540704e-20,8.544801858e-06,6.611375625e-08,1.075708619e-10,2.063817874e-06,5.633540704e-20,8.544801858e-06,3.305715381e-06,0.5,0.5005919933,0.5004281402,0.5000219941,0.4988903999,0.5000643134,0.4999993742,0.4988903999,0.5005919933,0.000594910176
-2305.882324,2.352941275,2.34692955,2.33886528,2.328313828,2.32529521,2.297594786,2.327399731,2.297594786,2.34692955,0.01677183434,0,0.001509219408,0.003086745739,0.00608356297,0.004391826689,0.01064738631,0.005143748131,0.001509219408,0.01064738631,0.003136231098,0,7.695891691e-05,8.292189851e-12,1.267331839e-07,7.305208438e-09,2.892252882e-09,1.541917118e-05,8.292189851e-12,7.695891691e-05,3.076990834e-05,2.5,2.501335382,2.500782967,2.500174999,2.499335766,2.50037384,2.500400543,2.499335766,2.501335382,0.0006641545333,0,7.342847312e-06,2.27022997e-06,5.747515957e-07,1.641100062e-05,2.58628674e-09,5.32028298e-06,2.58628674e-09,1.641100062e-05,6.118751116e-06,0,1.297837457e-06,4.301265838e-20,4.044980869e-06,4.257802289e-08,6.362755808e-12,1.077080583e-06,4.301265838e-20,4.044980869e-06,1.565091225e-06,0.5,0.500775218,0.5000323057,0.4999772608,0.4998567104,0.5004787445,0.5002239943,0.4998567104,0.500775218,0.0003467750212
-2287.058838,2.823529482,2.822038889,2.805961132,2.801145077,2.795907736,2.755707264,2.796152115,2.755707264,2.822038889,0.02203232609,0,0.0005467236042,0.004677288234,0.006819292903,0.003154724836,0.01455712318,0.005951030646,0.0005467236042,0.01455712318,0.004763759207,0,8.111049101e-05,1.15494489e-11,1.41606975e-07,9.435951576e-09,3.135824267e-09,1.625293589e-05,1.15494489e-11,8.111049101e-05,3.24288194e-05,2.5,2.501434565,2.500688553,2.499840975,2.500406504,2.500497341,2.500573397,2.499840975,2.501434565,0.0005147719057,0,6.248549198e-06,2.138447371e-06,5.63410822e-07,1.477936075e-05,2.200767568e-09,4.746393643e-06,2.200767568e-09,1.477936075e-05,5.472165412e-06,0,9.901915519e-07,3.305023079e-20,1.908716058e-06,2.744381078e-08,3.686702365e-13,5.852703566e-07,3.305023079e-20,1.908716058e-06,7.63114997e-07,0.5,0.5007089376,0.4996090829,0.4998916388,0.5007106066,0.5007945895,0.5003429651,0.4996090829,0.5007945895,0.0004930191208
-2268.235352,3.294117689,3.295217752,3.271803856,3.276848793,3.267500162,3.216690779,3.265612125,3.216690779,3.295217752,0.02622196078,0,6.13629818e-05,0.006582304835,0.007619008422,0.002092130482,0.01785945892,0.006842853036,6.13629818e-05,0.01785945892,0.006174040493,0,8.566024189e-05,1.613292833e-11,1.586338954e-07,1.221340451e-08,3.413241023e-09,1.716690349e-05,1.613292833e-11,8.566024189e-05,3.424672104e-05,2.5,2.501191854,2.500350237,2.499317169,2.501338005,2.500804186,2.500600338,2.499317169,2.501338005,0.0007272786461,0,5.338674328e-06,2.019712156e-06,5.53059067e-07,1.332904685e-05,1.876640843e-09,4.248473942e-06,1.876640843e-09,1.332904685e-05,4.905148216e-06,0,7.587596542e-07,2.555960951e-20,8.980185271e-07,1.770672498e-08,2.094277781e-14,3.348969813e-07,2.555960951e-20,8.980185271e-07,4.053855207e-07,0.5,0.5003955364,0.4991592169,0.4997645617,0.5014503598,0.5009660125,0.5003471375,0.4991592169,0.5014503598,0.0008189015207
-2249.411865,3.764705896,3.766029119,3.736688137,3.753927946,3.739906788,3.681385517,3.735587358,3.681385517,3.766029119,0.02905438468,0,4.689395428e-05,0.008847780526,0.008229151368,0.00120627135,0.02144245803,0.00795451086,4.689395428e-05,0.02144245803,0.007627151906,0,9.064212645e-05,2.255917675e-11,1.776137566e-07,1.58397846e-08,3.72962683e-09,1.816786607e-05,2.255917675e-11,9.064212645e-05,3.623719022e-05,2.5,2.500613689,2.50009656,2.49877429,2.502129078,2.500924349,2.500507593,2.49877429,2.502129078,0.001094298204,0,4.580040695e-06,1.912031848e-06,5.419839795e-07,1.20388695e-05,1.603768229e-09,3.814905995e-06,1.603768229e-09,1.20388695e-05,4.406659627e-06,0,5.84067152e-07,1.989415256e-20,4.210639304e-07,1.143751138e-08,1.167264659e-15,2.033137037e-07,1.989415256e-20,5.84067152e-07,2.497509684e-07,0.5,0.4998396635,0.4989461005,0.4996325374,0.5020745993,0.5010804534,0.5003147125,0.4989461005,0.5020745993,0.00111782772
-2230.588135,4.235294342,4.234038353,4.200815678,4.221765995,4.212959766,4.149664879,4.203848839,4.149664879,4.234038353,0.02919089422,0,0.0004957765341,0.01150996983,0.006684169173,0.0004983767867,0.02531187236,0.00890003331,0.0004957765341,0.02531187236,0.009190099314,0,9.609328117e-05,3.152763467e-11,1.940654073e-07,2.058215998e-08,4.09143075e-09,1.926241021e-05,3.152763467e-11,9.609328117e-05,3.841550279e-05,2.5,2.499705553,2.500202656,2.499549389,2.502777576,2.500852346,2.500617504,2.499549389,2.502777576,0.001171809505,0,3.945728622e-06,1.81378698e-06,5.177495837e-07,1.089026136e-05,1.373760439e-09,3.433780194e-06,1.373760439e-09,1.089026136e-05,3.969136742e-06,0,4.517291643e-07,1.558350113e-20,1.957335911e-07,7.397849888e-09,6.389129155e-17,1.309721114e-07,1.558350113e-20,4.517291643e-07,1.770068394e-07,0.5,0.4990464449,0.4991880953,0.4997837245,0.5025817156,0.5011366606,0.5003473163,0.4990464449,0.5025817156,0.001339350594
-2211.764648,4.705882549,4.698827744,4.662774563,4.691927433,4.686485291,4.621383667,4.672279835,4.621383667,4.698827744,0.02819001488,0,0.001398831606,0.01446238905,0.005188152194,-3.008544445e-05,0.02947251499,0.01009836048,-3.008544445e-05,0.02947251499,0.0109250173,0,0.0001020535929,4.415962387e-11,2.125381258e-07,2.679309752e-08,4.506260254e-09,2.045949441e-05,4.415962387e-11,0.0001020535929,4.079712744e-05,2.5,2.498473406,2.500061274,2.500137568,2.503283501,2.500585318,2.500508308,2.498473406,2.503283501,0.0015611368,0,3.413816557e-06,1.72525813e-06,4.952212862e-07,9.866762412e-06,1.179640829e-09,3.100447884e-06,1.179640829e-09,9.866762412e-06,3.582318413e-06,0,3.510981799e-07,1.2290235e-20,9.078780749e-08,4.792097386e-09,3.437758903e-18,8.933561446e-08,1.2290235e-20,3.510981799e-07,1.353743357e-07,0.5,0.4980221093,0.4993959665,0.4998936355,0.5029709339,0.5011333227,0.5002832413,0.4980221093,0.5029709339,0.001673206338
-2192.941162,5.176470757,5.160000324,5.122291088,5.164261341,5.160312176,5.096405983,5.140654087,5.096405983,5.164261341,0.0268816445,0,0.002744972706,0.01769556105,0.003741845489,-0.0003770962358,0.03392846882,0.01154675055,-0.0003770962358,0.03392846882,0.01280089933,0,0.0001085657423,6.197502234e-11,2.333137417e-07,3.493865464e-08,4.983211177e-09,2.176780799e-05,6.197502234e-11,0.0001085657423,4.33990499e-05,2.5,2.496926785,2.499676704,2.500535011,2.503644943,2.500117064,2.500180244,2.496926785,2.503644943,0.002143480349,0,2.966400416e-06,1.645512043e-06,4.742856845e-07,8.953993529e-06,1.015572626e-09,2.808241561e-06,1.015572626e-09,8.953993529e-06,3.23960171e-06,0,2.74268416e-07,9.759944437e-21,4.20294306e-08,3.109332791e-09,1.820069929e-19,6.388143703e-08,9.759944437e-21,2.74268416e-07,1.063908996e-07,0.5,0.4967743754,0.4995702505,0.4999616444,0.5032404661,0.5010689497,0.5001231432,0.4967743754,0.5032404661,0.00210514944
-2174.117676,5.647058964,5.655609608,5.57909584,5.638608456,5.634272575,5.566398144,5.614797115,5.566398144,5.655609608,0.035295818,0,0.001448556781,0.0212001428,0.002346679568,-0.0005421862006,0.03501658142,0.01189395506,-0.0005421862006,0.03501658142,0.01397265494,0,0.000114808412,8.712832539e-11,2.567232116e-07,4.563565881e-08,5.532348801e-09,2.302327812e-05,8.712832539e-11,0.000114808412,4.589266609e-05,2.5,2.497989655,2.499052763,2.500737429,2.503861427,2.500094175,2.500347137,2.497989655,2.503861427,0.001989958808,0,2.612661774e-06,1.573684472e-06,4.548437857e-07,8.139198144e-06,8.768486492e-10,2.556253094e-06,8.768486492e-10,8.139198144e-06,2.935430757e-06,0,2.144783764e-07,7.80464295e-21,1.942538219e-08,2.021148582e-09,9.491870064e-21,4.718498303e-08,7.80464295e-21,2.144783764e-07,8.396462903e-08,0.5,0.4991158843,0.4997116029,0.4999869466,0.5033901334,0.5009904504,0.5006389618,0.4991158843,0.5033901334,0.001503154868
-2155.294189,6.117647171,6.118337154,6.032931805,6.114795685,6.108185768,6.029934406,6.080836296,6.029934406,6.118337154,0.04048059136,0,0.0007693767548,0.02496481687,0.001005098224,-0.0005232766271,0.032172665,0.01167773642,-0.0005232766271,0.032172665,0.01398821548,0,0.0001216903038,1.22671831e-10,2.831438621e-07,5.970009909e-08,6.166333222e-09,2.440788739e-05,1.22671831e-10,0.0001216903038,4.864131915e-05,2.5,2.499065638,2.498194456,2.500742197,2.503932238,2.500612736,2.500509262,2.498194456,2.503932238,0.00196082145,0,2.414670234e-06,1.509027925e-06,4.367999793e-07,7.411215847e-06,7.593820572e-10,2.354494654e-06,7.593820572e-10,7.411215847e-06,2.66482607e-06,0,1.761609809e-07,6.284857306e-21,8.966231313e-09,1.316408649e-09,4.881335976e-22,3.728872144e-08,4.881335976e-22,1.761609809e-07,6.951628251e-08,0.5,0.4997875988,0.4998210967,0.499968648,0.5034187436,0.5009041429,0.5007799864,0.4997875988,0.5034187436,0.001381378039
-2136.470703,6.588235378,6.583014011,6.510550499,6.592661858,6.581889629,6.496047497,6.552832603,6.496047497,6.592661858,0.04087522998,0,0.0003362447023,0.0273610279,-0.0002811104059,-0.0003204494715,0.02952240407,0.01132362336,-0.0003204494715,0.02952240407,0.01399550494,0,0.0001291865774,1.723488297e-10,3.13015903e-07,7.821354586e-08,6.90158064e-09,2.591697557e-05,1.723488297e-10,0.0001291865774,5.16349246e-05,2.5,2.499950647,2.498002529,2.500556469,2.503856897,2.500938177,2.500661135,2.498002529,2.503856897,0.001890691929,0,2.235346528e-06,1.436432626e-06,4.200492185e-07,6.760158158e-06,6.596191371e-10,2.170529342e-06,6.596191371e-10,6.760158158e-06,2.424058721e-06,0,1.448491531e-07,4.955580081e-21,4.134230736e-09,8.592297984e-10,2.477942265e-23,2.996852544e-08,2.477942265e-23,1.448491531e-07,5.746050036e-08,0.5,0.5003334284,0.5003697872,0.4998975098,0.5033260584,0.5007550716,0.500936389,0.4998975098,0.5033260584,0.001225337852
-2117.646973,7.058823586,7.049413204,6.995553493,7.072045803,7.055221558,6.964567184,7.027360439,6.964567184,7.072045803,0.04053152725,0,0.000152349472,0.0237294212,-0.001504436135,6.621330976e-05,0.0270703882,0.009902787395,-0.001504436135,0.0270703882,0.01271106862,0,0.0001373563427,2.194026905e-10,3.468522607e-07,1.026087659e-07,7.756903564e-09,2.756275717e-05,2.194026905e-10,0.0001373563427,5.489694013e-05,2.5,2.500641346,2.499261856,2.50028348,2.503635406,2.501066923,2.500977993,2.499261856,2.503635406,0.001456747064,0,2.072855978e-06,1.325742915e-06,4.043609181e-07,6.177253454e-06,5.747465281e-10,1.996157607e-06,5.747465281e-10,6.177253454e-06,2.211473202e-06,0,1.192487815e-07,3.809778221e-21,1.904540081e-09,5.621108023e-10,1.243057827e-24,2.434308577e-08,1.243057827e-24,1.192487815e-07,4.745795223e-08,0.5,0.5007520318,0.5006936789,0.4996878505,0.5031123757,0.5005422235,0.5009576082,0.4996878505,0.5031123757,0.001143658417
-2098.823486,7.529411793,7.517300606,7.464179516,7.532521248,7.527989388,7.435308456,7.49545908,7.435308456,7.532521248,0.03874373809,0,0.0002193748951,0.02075406164,-0.0003605633974,0.000638820231,0.02482180297,0.009214699268,-0.0003605633974,0.02482180297,0.01116141398,0,0.0001462672808,2.780358443e-10,3.80295802e-07,1.347833205e-07,8.75508821e-09,2.935827979e-05,2.780358443e-10,0.0001462672808,5.845466148e-05,2.5,2.501135588,2.500095129,2.50047493,2.50326705,2.500994921,2.501193523,2.500095129,2.50326705,0.001101377187,0,1.925574907e-06,1.230317935e-06,3.896158489e-07,5.654923825e-06,5.024208827e-10,1.840186997e-06,5.024208827e-10,5.654923825e-06,2.020893135e-06,0,9.830611702e-08,2.988789548e-21,8.814179386e-10,3.686356498e-10,6.170174178e-26,1.991123533e-08,6.170174178e-26,9.830611702e-08,3.9198774e-08,0.5,0.5010419488,0.5006662607,0.4997837842,0.5027766824,0.5002649426,0.5009067059,0.4997837842,0.5027766824,0.001024278346
-2080,8,7.986438751,7.935450077,7.99353838,8.000033379,7.908095837,7.964711189,7.908095837,8.000033379,0.03636553884,0,0.0005398094654,0.01792589575,0.001120790839,0.001396261156,0.02278113365,0.008752778172,0.0005398094654,0.02278113365,0.009599575773,0,0.0001559924422,3.540606697e-10,4.173634522e-07,1.772551883e-07,9.923691202e-09,3.131946869e-05,3.540606697e-10,0.0001559924422,6.233667227e-05,2.5,2.501429558,2.500720739,2.500560999,2.502752066,2.500718117,2.501236439,2.500560999,2.502752066,0.0008155050455,0,1.792018111e-06,1.143697091e-06,3.758459002e-07,5.186386261e-06,4.406784937e-10,1.699677682e-06,4.406784937e-10,5.186386261e-06,1.850119702e-06,0,8.116046502e-08,2.354130578e-21,4.068037573e-10,2.423818368e-10,3.03401759e-27,1.636193048e-08,3.03401759e-27,8.116046502e-08,3.23996332e-08,0.5,0.5012017488,0.500615716,0.49987638,0.5023197532,0.4999223351,0.5007871389,0.49987638,0.5023197532,0.000908577058
-2061.176514,8.470588684,8.456589699,8.409173012,8.45740509,8.471187592,8.382735252,8.435419083,8.382735252,8.471187592,0.03369097412,0,0.001114726067,0.01524757594,0.002673372626,0.002338342369,0.0209531188,0.008465426974,0.001114726067,0.0209531188,0.008087791502,0,0.000166613434,4.530621711e-10,4.591926483e-07,2.333613622e-07,1.129632832e-08,3.346354424e-05,4.530621711e-10,0.000166613434,6.657515769e-05,2.5,2.501522779,2.501134396,2.500459194,2.502090693,2.500232935,2.501087904,2.500232935,2.502090693,0.0006816320238,0,1.670862503e-06,1.065053198e-06,3.630220533e-07,4.765628091e-06,3.878780908e-10,1.572990755e-06,3.878780908e-10,4.765628091e-06,1.696915888e-06,0,6.711174905e-08,1.862043134e-21,1.871556937e-10,1.598054467e-10,1.479846291e-28,1.349174283e-08,1.479846291e-28,6.711174905e-08,2.681011857e-08,0.5,0.5012305379,0.5005424023,0.4999220967,0.5017419457,0.4995130897,0.5005899668,0.4995130897,0.5017419457,0.0008179686847
-2042.352905,8.941176414,8.927522659,8.885155678,8.923991203,8.941286087,8.859043121,8.907400131,8.859043121,8.941286087,0.03053409234,0,0.001946657896,0.01272204518,0.004296883941,0.003466330469,0.01934178174,0.008354740217,0.001946657896,0.01934178174,0.006651536562,0,0.0001782210747,5.825472327e-10,5.064861739e-07,3.075291772e-07,1.291395879e-08,3.580971315e-05,5.825472327e-10,0.0001782210747,7.120593364e-05,2.5,2.501412153,2.501332045,2.500165939,2.50128293,2.499536276,2.500746012,2.499536276,2.501412153,0.0007583410479,0,1.560912438e-06,9.936386505e-07,3.510948261e-07,4.387398349e-06,3.426408601e-10,1.458677389e-06,3.426408601e-10,4.387398349e-06,1.5593331e-06,0,5.558943528e-08,1.479332352e-21,8.584986888e-11,1.056650462e-10,7.168715999e-30,1.115619064e-08,7.168715999e-30,5.558943528e-08,2.221666406e-08,0.5,0.5011274219,0.5004454851,0.4999206066,0.5010433793,0.4990372956,0.5003148317,0.4990372956,0.5011274219,0.0007740370347
-2023.529419,9.411765099,9.39898777,9.363188744,9.393127441,9.410160065,9.33680439,9.38045311,9.33680439,9.410160065,0.02679531649,0,0.003034412861,0.0103527233,0.005992874503,0.004778623581,0.01795177162,0.008422081359,0.003034412861,0.01795177162,0.005343129858,0,0.0001909140265,7.526294032e-10,5.600684858e-07,4.056250589e-07,1.482666967e-08,3.837906115e-05,7.526294032e-10,0.0001909140265,7.626779552e-05,2.5,2.501096487,2.501309156,2.499676228,2.500329494,2.498624086,2.500206947,2.498624086,2.501309156,0.0009806401795,0,1.4610888e-06,9.287787748e-07,3.40021586e-07,4.047045422e-06,3.03816694e-10,1.355447694e-06,3.03816694e-10,4.047045422e-06,1.435646823e-06,0,4.612914495e-08,1.180754583e-21,3.927728282e-11,7.007851244e-11,3.453719717e-31,9.247700383e-09,3.453719717e-31,4.612914495e-08,1.844074049e-08,0.5,0.50089252,0.5003246665,0.4998700917,0.5002251863,0.4984936714,0.4999611974,0.4984936714,0.50089252,0.0008038774249
-2004.705933,9.882352829,9.870738983,9.843063354,9.864646912,9.877643585,9.815816879,9.854382515,9.815816879,9.877643585,0.02249177918,0,0.004379540682,0.008141539991,0.007763251662,0.006274960935,0.01678712666,0.008669284172,0.004379540682,0.01678712666,0.00426927302,0,0.0002048028255,9.769833831e-10,6.20893104e-07,5.354291375e-07,1.709581987e-08,4.119544246e-05,9.769833831e-10,0.0002048028255,8.18040935e-05,2.5,2.500575066,2.501061916,2.498986244,2.4992311,2.497494221,2.499469757,2.497494221,2.501061916,0.001260965015,0,1.370428777e-06,8.698665965e-07,3.297611215e-07,3.740457714e-06,2.704336199e-10,1.262156957e-06,2.704336199e-10,3.740457714e-06,1.324334448e-06,0,3.835263129e-08,9.47002046e-22,1.792837406e-11,4.662389225e-11,1.657118337e-32,7.68343611e-09,1.657118337e-32,3.835263129e-08,1.533460647e-08,0.5,0.5005256534,0.5001801252,0.4997695386,0.4992879629,0.4978821874,0.4995290637,0.4978821874,0.5005256534,0.0009214371094
-1985.882324,10.35294151,10.34254646,10.32457638,10.33491611,10.34359264,10.29587936,10.32830238,10.29587936,10.34359264,0.01758159697,0,0.005982011557,0.006090931594,0.008018240333,0.007953517139,0.01585108042,0.008779156022,0.005982011557,0.01585108042,0.003642069409,0,0.0002200094605,1.274177874e-09,6.901315714e-07,7.072586641e-07,1.979714526e-08,4.428558168e-05,1.274177874e-09,0.0002200094605,8.786247781e-05,2.5,2.499846697,2.500587702,2.498950005,2.497987986,2.496143341,2.498703241,2.496143341,2.500587702,0.001548176631,0,1.288061867e-06,8.163485177e-07,3.202760013e-07,3.463970415e-06,2.416783162e-10,1.177779723e-06,2.416783162e-10,3.463970415e-06,1.224040147e-06,0,3.195199128e-08,7.633505824e-22,8.16654383e-12,3.112100508e-11,7.928856333e-34,6.398256147e-09,7.928856333e-34,3.195199128e-08,1.277687289e-08,0.5,0.5000268221,0.5000114441,0.499707669,0.4982333779,0.4972020686,0.4990363121,0.4972020686,0.5000268221,0.001130651566
-1967.058838,10.82352924,10.81414986,10.80749798,10.80364323,10.80783558,10.77676487,10.80197716,10.77676487,10.81414986,0.01304921694,0,0.007841050625,0.004203155637,0.006710276008,0.009815536439,0.01514714956,0.008743433282,0.004203155637,0.01514714956,0.003680193797,0,0.0002366684494,1.669497873e-09,7.691106703e-07,9.347733112e-07,2.302359547e-08,4.767940482e-05,1.669497873e-09,0.0002366684494,9.449527715e-05,2.5,2.498911381,2.499881983,2.499590635,2.496602058,2.494569063,2.497910976,2.494569063,2.499881983,0.002029215684,0,1.213209089e-06,7.677344342e-07,3.115301297e-07,3.214388016e-06,2.168664276e-10,1.101415705e-06,2.168664276e-10,3.214388016e-06,1.133582828e-06,0,2.667663068e-08,6.185505058e-22,3.713465733e-12,2.084393942e-11,3.788822914e-35,5.340237585e-09,3.788822914e-35,2.667663068e-08,1.066819877e-08,0.5,0.4993968308,0.499818176,0.499686271,0.4970620275,0.4964533746,0.49848333,0.4964533746,0.499818176,0.001428578631
-1948.235352,11.29411793,11.27631569,11.29161072,11.27425385,11.27021694,11.25434017,11.27334785,11.25434017,11.29161072,0.0119520342,0,0.006958127022,0.002479784191,0.00549338758,0.01185917109,0.01278948784,0.007915991358,0.002479784191,0.01278948784,0.003889434505,0,0.000251538353,2.19747065e-09,8.593257803e-07,1.236072535e-06,2.624126694e-08,5.073244029e-05,2.19747065e-09,0.000251538353,0.0001004040896,2.5,2.499381065,2.498942614,2.500010252,2.495073557,2.49604249,2.497889996,2.495073557,2.500010252,0.001958182082,0,1.126546749e-06,7.235751696e-07,3.034930671e-07,2.98884197e-06,1.903594921e-10,1.028529482e-06,1.903594921e-10,2.98884197e-06,1.051531171e-06,0,2.205193184e-08,5.039437838e-22,1.686377275e-12,1.40100093e-11,1.768557941e-36,4.413525545e-09,1.768557941e-36,2.205193184e-08,8.819204922e-09,0.5,0.4996888041,0.4996007085,0.4996107221,0.4957756698,0.4971518815,0.4983655512,0.4957756698,0.4996888041,0.001612919266
-1929.411743,11.76470566,11.74036217,11.77669239,11.74656963,11.73060226,11.73182678,11.74521065,11.73060226,11.77669239,0.01678682491,0,0.005797952414,0.0009231939912,0.0043707937,0.01408150047,0.01043878496,0.00712244492,0.0009231939912,0.01408150047,0.004629970528,0,0.0002672157134,2.905472973e-09,9.62590093e-07,1.635132662e-06,2.994623927e-08,5.396925917e-05,2.905472973e-09,0.0002672157134,0.0001066249824,2.5,2.49992919,2.497766018,2.500203609,2.493403912,2.497689962,2.497798443,2.493403912,2.500203609,0.002435144037,0,1.044691317e-06,6.834704323e-07,2.961345729e-07,2.784810249e-06,1.672735284e-10,9.618548802e-07,1.672735284e-10,2.784810249e-06,9.772975318e-07,0,1.820194662e-08,4.128789431e-22,7.650872123e-13,9.450959113e-12,8.244060271e-38,3.642432578e-09,8.244060271e-38,1.820194662e-08,7.279757686e-09,0.5,0.5000425577,0.4993584156,0.499479562,0.494376123,0.497966975,0.4982447028,0.494376123,0.5000425577,0.002051368123
-1910.588257,12.23529434,12.20787048,12.24923325,12.22038364,12.19116402,12.20944118,12.21561909,12.19116402,12.24923325,0.0192295108,0,0.004853636026,-3.955513239e-05,0.003345832229,0.01501338929,0.008321613073,0.006298983004,-3.955513239e-05,0.01501338929,0.005118966568,0,0.0002843682887,3.80332521e-09,1.081027108e-06,2.082966148e-06,3.431552997e-08,5.751408025e-05,3.80332521e-09,0.0002843682887,0.0001134296981,2.5,2.50028801,2.497433662,2.500165939,2.492846489,2.499122143,2.497971296,2.492846489,2.50028801,0.002759013092,0,9.701138879e-07,6.503981353e-07,2.894289253e-07,2.506825695e-06,1.47621762e-10,8.833828247e-07,1.47621762e-10,2.506825695e-06,8.752435292e-07,0,1.503174474e-08,3.433361463e-22,3.469088081e-13,6.805635049e-12,3.854621751e-39,3.007779359e-09,3.854621751e-39,1.503174474e-08,6.011983356e-09,0.5,0.5002847314,0.4992765784,0.4992915392,0.4939573109,0.4987189174,0.4983057976,0.4939573109,0.5002847314,0.002232052386
-1891.764648,12.70588207,12.67865467,12.70536041,12.69550323,12.656353,12.68696594,12.68456745,12.656353,12.70536041,0.01666557975,0,0.004130154848,-0.0002343058586,0.002420529723,0.01346834749,0.006440520287,0.005245049484,-0.0002343058586,0.01346834749,0.0046539451,0,0.0003031586239,4.900865935e-09,1.217139811e-06,2.481365755e-06,3.948404981e-08,6.138030585e-05,4.900865935e-09,0.0003031586239,0.0001208925823,2.5,2.500451326,2.498470306,2.499892473,2.494413614,2.500336409,2.498712778,2.494413614,2.500451326,0.002262388356,0,9.02177419e-07,6.247664146e-07,2.833513406e-07,2.11556835e-06,1.308529951e-10,7.851988926e-07,1.308529951e-10,2.11556835e-06,7.317771065e-07,0,1.242164949e-08,2.906118894e-22,1.572625358e-13,5.486419478e-12,1.81030946e-40,2.485458506e-09,1.81030946e-40,1.242164949e-08,4.968095713e-09,0.5,0.5004122257,0.4994439483,0.4990460277,0.4954022169,0.499406904,0.4987422526,0.4954022169,0.5004122257,0.001730379532
-1872.941162,13.17647076,13.15251064,13.16522217,13.17172527,13.12310886,13.16416836,13.15534687,13.12310886,13.17172527,0.01726803742,0,0.003634661436,-0.0002836957574,0.001597508788,0.01209117472,0.004799321294,0.00436779391,-0.0002836957574,0.01209117472,0.004235213157,0,0.0003237659112,6.350822979e-09,1.373880878e-06,2.961230621e-06,4.561703548e-08,6.563059287e-05,6.350822979e-09,0.0003237659112,0.0001290721848,2.5,2.500413656,2.499310732,2.499379873,2.495857239,2.501328945,2.499258041,2.495857239,2.501328945,0.001855109935,0,8.402981848e-07,6.012286349e-07,2.778787689e-07,1.786789426e-06,1.165138819e-10,7.012623087e-07,1.165138819e-10,1.786789426e-06,6.129545227e-07,0,1.027271956e-08,2.470119637e-22,7.130196634e-14,4.429702265e-12,8.553525826e-42,2.055444037e-09,8.553525826e-42,1.027271956e-08,4.108637874e-09,0.5,0.5004219413,0.4995923638,0.4987419546,0.4967465997,0.5000293851,0.4991064668,0.4967465997,0.5004219413,0.001305387937
-1854.117676,13.64705849,13.6292305,13.62867355,13.64882851,13.59129238,13.64081383,13.62776756,13.59129238,13.64882851,0.01973407343,0,0.003372400999,-0.0001840814948,0.0008799880743,0.01088353246,0.003401234746,0.003670614911,-0.0001840814948,0.01088353246,0.003868693719,0,0.0003463937901,8.276527907e-09,1.554736514e-06,3.540080797e-06,5.291698812e-08,7.030995039e-05,8.276527907e-09,0.0003463937901,0.0001380479225,2.5,2.500169277,2.499947786,2.498622656,2.497174978,2.502097368,2.499602556,2.497174978,2.502097368,0.00164424954,0,7.839479963e-07,5.796640039e-07,2.729939013e-07,1.510397169e-06,1.042264608e-10,6.294214359e-07,1.042264608e-10,1.510397169e-06,5.148889386e-07,0,8.503414861e-09,2.108787389e-22,3.234598936e-14,3.582338636e-12,4.091791516e-43,1.701405794e-09,4.091791516e-43,8.503414861e-09,3.401005033e-09,0.5,0.5003111362,0.4997216165,0.4983780384,0.4979882836,0.5005854368,0.4993968904,0.4979882836,0.5005854368,0.001036934671
-1835.294067,14.11764717,14.10859776,14.09555244,14.12661171,14.06076145,14.11666775,14.10163879,14.06076145,14.12661171,0.0228295587,0,0.003349423409,6.862729788e-05,0.000270113349,0.009847804904,0.002248138189,0.003156821476,6.862729788e-05,0.009847804904,0.003563764738,0,0.0003712692414,1.084785772e-08,1.763828323e-06,4.239353984e-06,6.16320861e-08,7.546898269e-05,1.084785772e-08,0.0003712692414,0.0001479081548,2.5,2.499712467,2.50037384,2.497618675,2.498363733,2.502639771,2.499741793,2.497618675,2.502639771,0.00174386322,0,7.326366926e-07,5.599739552e-07,2.686790026e-07,1.277950332e-06,9.367423504e-11,5.678667776e-07,9.367423504e-11,1.277950332e-06,4.343523301e-07,0,7.046311978e-09,1.808716187e-22,1.468729889e-14,2.902045791e-12,1.96181785e-44,1.409845796e-09,1.96181785e-44,7.046311978e-09,2.818233424e-09,0.5,0.5000771284,0.4998308718,0.4979538023,0.4991247654,0.5010743141,0.4996121526,0.4979538023,0.5010743141,0.001038232003
-1816.470581,14.5882349,14.59037209,14.56569576,14.5998106,14.53137112,14.59148979,14.57574749,14.53137112,14.5998106,0.02494406514,0,0.003572970629,0.0004776269197,-0.001307979226,0.008986018598,0.001342773438,0.002614282072,-0.001307979226,0.008986018598,0.003552021226,0,0.000398649514,1.429954821e-08,2.026314178e-06,5.085282282e-06,7.206922703e-08,8.116949175e-05,1.429954821e-08,0.000398649514,0.0001587507286,2.5,2.499037981,2.500582933,2.499685526,2.499421358,2.502952576,2.50033617,2.499037981,2.502952576,0.001403708127,0,6.859282848e-07,5.420573643e-07,2.659289464e-07,1.082364065e-06,8.4595983e-11,5.152726885e-07,8.4595983e-11,1.082364065e-06,3.68517135e-07,0,5.846011675e-09,1.558913347e-22,6.681595788e-15,2.355241653e-12,0,1.169674801e-09,0,5.846011675e-09,2.338168548e-09,0.5,0.4997169971,0.4999198616,0.500151217,0.5001538396,0.5014949441,0.500287354,0.4997169971,0.5014949441,0.0006252984167
-1797.647095,15.05882359,15.05723953,15.03892708,15.05715466,15.0029707,15.06505108,15.04426861,15.0029707,15.06505108,0.02236182243,0,0.002940028906,0.001046620309,-0.0003695636988,0.008301503956,0.0006872266531,0.002521163318,-0.0003695636988,0.008301503956,0.003081612987,0,0.0004247020697,1.8958211e-08,2.367280103e-06,6.110057257e-06,8.460611411e-08,8.66565897e-05,1.8958211e-08,0.0004247020697,0.0001690372446,2.5,2.499143124,2.500567436,2.500385761,2.500345469,2.503035545,2.500695467,2.499143124,2.503035545,0.001274405397,0,6.396768413e-07,5.258317515e-07,2.655336004e-07,9.17696525e-07,7.677163072e-11,4.697631084e-07,7.677163072e-11,9.17696525e-07,3.14634292e-07,0,4.851702595e-09,1.350543123e-22,3.30934629e-15,1.915119322e-12,0,9.707241677e-10,0,4.851702595e-09,1.940489325e-09,0.5,0.4996212423,0.4999872744,0.5005073547,0.5010732412,0.5018472075,0.5006073117,0.4996212423,0.5018472075,0.0007900889032
-1778.823486,15.52941132,15.51969528,15.51506996,15.51746082,15.47541618,15.53711033,15.51294994,15.47541618,15.53711033,0.02031181753,0,0.00201317668,0.001782216132,0.0006954520941,0.007796488702,0.0002825707197,0.002513980959,0.0002825707197,0.007796488702,0.002719463548,0,0.0004512539308,2.527326259e-08,2.774030008e-06,7.353127785e-06,9.971090265e-08,9.230121213e-05,2.527326259e-08,0.0004512539308,0.0001794961427,2.5,2.499515533,2.50037384,2.500890255,2.501132965,2.502886057,2.500959873,2.499515533,2.502886057,0.001111264457,0,5.958061706e-07,5.112181043e-07,2.655374089e-07,7.789741403e-07,7.001812324e-11,4.303211369e-07,7.001812324e-11,7.789741403e-07,2.712040725e-07,0,4.026984968e-09,1.176303186e-22,1.635173282e-15,1.560384959e-12,0,8.057094436e-10,0,4.026984968e-09,1.610637956e-09,0.5,0.4995930791,0.5000540018,0.500802815,0.5018806458,0.5021300912,0.5008921027,0.4995930791,0.5021300912,0.000990725006
-1760,16,15.98578262,15.99391937,15.98059177,15.94855309,16.00742722,15.98325539,15.94855309,16.00742722,0.01957411319,0,0.00130495429,0.002684317529,0.001889690757,0.007471449673,0.000131174922,0.002696317388,0.000131174922,0.007471449673,0.002528577577,0,0.0004803489428,3.388534964e-08,3.260635367e-06,8.862979485e-06,1.179630615e-07,9.852488438e-05,3.388534964e-08,0.0004803489428,0.0001909390121,2.5,2.49968791,2.499948263,2.501192093,2.50178194,2.502503395,2.501022816,2.49968791,2.502503395,0.001070857281,0,5.557624831e-07,4.981495181e-07,2.65955066e-07,6.620304589e-07,6.418107712e-11,3.963923518e-07,6.418107712e-11,6.620304589e-07,2.368150689e-07,0,3.344402311e-09,1.030323845e-22,8.06242911e-16,1.274039901e-12,0,6.691354693e-10,0,3.344402311e-09,1.337633559e-09,0.5,0.4994501472,0.500100553,0.5010356307,0.502574265,0.502342999,0.5011006594,0.4994501472,0.502574265,0.001220127335
-1741.176514,16.47058868,16.45528793,16.47527122,16.44639778,16.42222214,16.47577858,16.45499039,16.42222214,16.47577858,0.01995565556,0,0.0008248984814,0.003757290542,0.003216966987,0.007329665124,0.000233322382,0.00307242875,0.000233322382,0.007329665124,0.002518964466,0,0.0005122743314,4.569436385e-08,3.844348612e-06,1.069912742e-05,1.400834009e-07,0.0001054007225,4.569436385e-08,0.0005122743314,0.0002034736972,2.5,2.499653816,2.499276638,2.501285791,2.502290487,2.501886368,2.500878811,2.499276638,2.502290487,0.001203428721,0,5.192270578e-07,4.865648862e-07,2.667987076e-07,5.633699516e-07,5.913212975e-11,3.672039384e-07,5.913212975e-11,5.633699516e-07,2.101026837e-07,0,2.779564356e-09,9.0776389e-23,3.968010545e-16,1.042531946e-12,0,5.561214822e-10,0,2.779564356e-09,1.111721493e-09,0.5,0.4991883934,0.5001235008,0.5012037754,0.5031523108,0.5024853349,0.5012306571,0.4991883934,0.5031523108,0.001460433356
-1722.352905,16.94117737,16.92800331,16.9443531,16.91471481,16.89627457,16.94192123,16.92505455,16.89627457,16.9443531,0.01789308153,0,0.0005796849728,0.005248568952,0.004681572318,0.007372222841,0.0005901455879,0.003694438841,0.0005796849728,0.007372222841,0.002692737384,0,0.0005473523051,6.118921192e-08,4.546509899e-06,1.293477453e-05,1.6696778e-07,0.0001130123419,6.118921192e-08,0.0005473523051,0.0002172204549,2.5,2.499405146,2.499047041,2.501164198,2.502655983,2.501035213,2.500661373,2.499047041,2.502655983,0.001308069797,0,4.859105616e-07,4.778282801e-07,2.680870068e-07,4.800668307e-07,5.476218437e-11,3.423894555e-07,5.476218437e-11,4.859105616e-07,1.900583726e-07,0,2.312198655e-09,8.089912471e-23,1.949958386e-16,8.550546339e-13,0,4.62610783e-10,0,2.312198655e-09,9.247939081e-10,0.5,0.4988045692,0.50028193,0.5013048053,0.5036132932,0.5025575161,0.5013123751,0.4988045692,0.5036132932,0.00168496673
-1703.529419,17.41176414,17.40370369,17.39320183,17.38538933,17.37055016,17.4056282,17.39169693,17.37055016,17.4056282,0.01286451984,0,0.0005773603916,0.007331296802,0.0062854141,0.007600747049,0.001202329993,0.004599429667,0.0005773603916,0.007600747049,0.003066948848,0,0.0005859471275,8.054669109e-08,5.393460924e-06,1.565998537e-05,1.997349983e-07,0.0001214561635,8.054669109e-08,0.0005859471275,0.0002323146182,2.5,2.498935223,2.50024271,2.500822544,2.502877474,2.499949217,2.500565529,2.498935223,2.502877474,0.001307906467,0,4.555453188e-07,4.72556053e-07,2.69835823e-07,4.09666967e-07,5.098043168e-11,3.215310187e-07,5.098043168e-11,4.72556053e-07,1.758170214e-07,0,1.925454463e-09,7.310355076e-23,9.57078806e-17,7.029598258e-13,0,3.852314856e-10,0,1.925454463e-09,7.701115301e-10,0.5,0.4982953966,0.5008901358,0.5013374686,0.5039554834,0.502558887,0.5014075041,0.4982953966,0.5039554834,0.001885506324
-1684.705933,17.88235283,17.88214493,17.84534454,17.85824013,17.84436035,17.86228371,17.85847473,17.84436035,17.88214493,0.01375833619,0,0.0008247792721,0.009580753744,0.008032783866,0.00760614872,0.002764523029,0.00576179754,0.0008247792721,0.009580753744,0.003361584153,0,0.000628469279,1.066445563e-07,6.417926215e-06,1.897911534e-05,2.382357991e-07,0.0001308422361,1.066445563e-07,0.000628469279,0.000248908269,2.5,2.498235941,2.501237154,2.500252962,2.503359318,2.499602318,2.500537634,2.498235941,2.503359318,0.001714927028,0,4.278876986e-07,4.683757879e-07,2.720683767e-07,3.498484489e-07,4.746273513e-11,3.036455496e-07,4.746273513e-11,4.683757879e-07,1.660576885e-07,0,1.605371946e-09,6.640632993e-23,4.693487316e-17,5.788779287e-13,0,3.211901578e-10,0,1.605371946e-09,6.42090936e-10,0.5,0.4976573586,0.5014846921,0.5012987852,0.504265964,0.5024244785,0.5014262795,0.4976573586,0.504265964,0.002157991752
-1665.882324,18.35294151,18.36143875,18.30060768,18.33293724,18.31803894,18.31430435,18.32546616,18.30060768,18.36143875,0.02072456479,0,0.001222878695,0.01200181246,0.009855493903,0.007773481309,0.005536407232,0.007278014906,0.001222878695,0.01200181246,0.003712169593,0,0.0006744593848,1.420236657e-07,7.660471056e-06,2.303206202e-05,2.830744847e-07,0.000141115408,1.420236657e-07,0.0006744593848,0.000266802148,2.5,2.497460842,2.502022028,2.499489784,2.503720045,2.500358105,2.500610352,2.497460842,2.503720045,0.002140174387,0,4.022992357e-07,4.653016106e-07,2.748074905e-07,2.992195505e-07,4.407387996e-11,2.883344052e-07,4.407387996e-11,4.653016106e-07,1.598237418e-07,0,1.339541145e-09,6.065516159e-23,2.30040897e-17,4.778979946e-13,0,2.680038136e-10,0,1.339541145e-09,5.357687072e-10,0.5,0.4970200062,0.5020650625,0.5011916757,0.5044608116,0.5021344423,0.5013744235,0.4970200062,0.5044608116,0.002432066947
-1647.058838,18.8235302,18.82303429,18.75882912,18.80204582,18.7914505,18.7691288,18.78889847,18.75882912,18.82303429,0.02297662385,0,0.0005402266979,0.01459719986,0.00843642652,0.008123926818,0.008580192924,0.00805559475,0.0005402266979,0.01459719986,0.004465383943,0,0.0007130451268,1.902503328e-07,9.17295074e-06,2.798629066e-05,3.382589e-07,0.000150146574,1.902503328e-07,0.0007130451268,0.0002816313063,2.5,2.498431206,2.502591133,2.500320673,2.503937721,2.500889301,2.501234055,2.498431206,2.503937721,0.001895286725,0,3.741660919e-07,4.63345259e-07,2.780781188e-07,2.563337489e-07,4.110645505e-11,2.743928746e-07,4.110645505e-11,4.63345259e-07,1.557345826e-07,0,1.110662673e-09,5.572000359e-23,1.127055918e-17,3.955714337e-13,0,2.222116519e-10,0,1.110662673e-09,4.442255175e-10,0.5,0.4978934228,0.502630353,0.5012027025,0.5045349002,0.5017781258,0.5016078949,0.4978934228,0.5045349002,0.002172705252
-1628.235352,19.29411697,19.28705215,19.21982002,19.27262306,19.264431,19.22650528,19.25408554,19.21982002,19.28705215,0.02635246515,0,9.647011757e-05,0.01737035066,0.007106766105,0.00865765661,0.01190498471,0.009027245454,9.647011757e-05,0.01737035066,0.005682822783,0,0.0007551696617,2.563581916e-07,1.101765429e-05,3.40480874e-05,4.065242933e-07,0.0001601796539,2.563581916e-07,0.0007551696617,0.0002977497061,2.5,2.4991889,2.502935171,2.500941515,2.504011154,2.50118494,2.501652241,2.4991889,2.504011154,0.001673435443,0,3.486341029e-07,4.625351266e-07,2.819128042e-07,2.199674043e-07,3.851531247e-11,2.626175899e-07,3.851531247e-11,4.625351266e-07,1.539512766e-07,0,9.220264552e-10,5.149386746e-23,5.522876914e-18,3.283226555e-13,0,1.844709663e-10,0,9.220264552e-10,3.687777583e-10,0.5,0.4986535609,0.5031796098,0.5011405945,0.5044873357,0.5013526678,0.5017627478,0.4986535609,0.5044873357,0.001982582035
-1609.411743,19.76470566,19.75324059,19.68340111,19.7444706,19.73682213,19.68617249,19.72082138,19.68340111,19.75324059,0.029890256,0,-0.0001005232334,0.0203249678,0.005867466331,0.009376734495,0.01551689208,0.01019710768,-0.0001005232334,0.0203249678,0.007160078734,0,0.0008012073231,3.474756909e-07,1.327357495e-05,4.147176514e-05,4.914128908e-07,0.0001713583042,3.474756909e-07,0.0008012073231,0.0003152812424,2.5,2.499726057,2.503047466,2.501347303,2.503938198,2.501237154,2.501859188,2.499726057,2.503938198,0.001478748629,0,3.254701255e-07,4.628991803e-07,2.86344914e-07,1.890926598e-07,3.626206974e-11,2.527686433e-07,3.626206974e-11,4.628991803e-07,1.539454502e-07,0,7.665096335e-10,4.788527059e-23,2.707783387e-18,2.732710434e-13,0,1.533565774e-10,0,7.665096335e-10,3.065765697e-10,0.5,0.4992961586,0.5037119389,0.501003921,0.504316926,0.5008566976,0.5018371344,0.4992961586,0.504316926,0.001885540667
-1590.588257,20.23529434,20.22133636,20.14935684,20.21737862,20.20846176,20.14785767,20.18887901,20.14785767,20.22133636,0.03314798325,0,-4.36604023e-05,0.02346526831,0.004722818732,0.01028033346,0.01942354441,0.01156966109,-4.36604023e-05,0.02346526831,0.008793177083,0,0.0008515792433,4.737680683e-07,1.603978853e-05,5.057090311e-05,5.975308568e-07,0.0001838522439,4.737680683e-07,0.0008515792433,0.0003343633434,2.5,2.500034809,2.502919674,2.501532316,2.503718615,2.501035929,2.501848221,2.500034809,2.503718615,0.001318670576,0,3.044647769e-07,4.644814169e-07,2.91412249e-07,1.628480248e-07,3.431351384e-11,2.446481346e-07,3.431351384e-11,4.644814169e-07,1.553182329e-07,0,6.382319118e-10,4.48199559e-23,1.328801341e-18,2.281079785e-13,0,1.276919959e-10,0,6.382319118e-10,2.552699996e-10,0.5,0.4998163581,0.5042266846,0.5007906556,0.50402385,0.5002881289,0.5018291473,0.4998163581,0.5042266846,0.001901022275
-1571.764648,20.70588303,20.69107056,20.61595726,20.69112587,20.67918968,20.61125946,20.65772057,20.61125946,20.69112587,0.03630941361,0,0.0002743303776,0.0262381658,0.003674969077,0.01137002558,0.02363197505,0.01303789299,0.0002743303776,0.0262381658,0.01039073057,0,0.000906758185,6.500149539e-07,1.944054929e-05,6.173239672e-05,7.308920544e-07,0.0001978623914,6.500149539e-07,0.000906758185,0.0003551485715,2.5,2.50010848,2.501274586,2.501490831,2.503350258,2.500572443,2.501359224,2.50010848,2.503350258,0.001111043151,0,2.854277454e-07,4.662281867e-07,2.971564186e-07,1.405112897e-07,3.264191695e-11,2.37871248e-07,3.264191695e-11,4.662281867e-07,1.574607325e-07,0,5.323612662e-10,4.216665696e-23,6.52936826e-19,1.909745284e-13,0,1.065104463e-10,0,5.323612662e-10,2.129254273e-10,0.5,0.5002109408,0.5020536184,0.5004993081,0.5036072731,0.4996455908,0.5012033582,0.4996455908,0.5036072731,0.001442842069
-1552.941162,21.1764698,21.16216278,21.08404732,21.16549301,21.14883614,21.07608604,21.12732506,21.07608604,21.16549301,0.03906811029,0,0.0008609592915,0.02904022485,0.002726301551,0.01264669746,0.02814827859,0.01468449272,0.0008609592915,0.02904022485,0.01204658952,0,0.0009672721499,8.971856005e-07,2.363227213e-05,7.543389802e-05,8.993898177e-07,0.0002136269759,8.971856005e-07,0.0009672721499,0.0003778050886,2.5,2.499939203,2.499001026,2.501218319,2.502832651,2.499837637,2.500566006,2.499001026,2.502832651,0.001336843823,0,2.681867102e-07,4.689586319e-07,3.036271039e-07,1.214741872e-07,3.122309009e-11,2.324555624e-07,3.122309009e-11,4.689586319e-07,1.603831237e-07,0,4.449182134e-10,3.992928966e-23,3.213792618e-19,1.603728272e-13,0,8.901571841e-11,0,4.449182134e-10,1.779512648e-10,0.5,0.5004748106,0.4990855753,0.5001283288,0.503066659,0.4989272654,0.5003365278,0.4989272654,0.503066659,0.001487749163
-1534.117676,21.64705849,21.63431168,21.5538311,21.64024544,21.61724472,21.54198837,21.59752464,21.54198837,21.64024544,0.04137786105,0,0.001723080873,0.03202583641,0.001882061362,0.01410942525,0.03298100829,0.01654428244,0.001723080873,0.03298100829,0.01378710847,0,0.001033714507,1.245642352e-06,2.881207911e-05,9.226441762e-05,1.113433882e-06,0.0002314300073,1.113433882e-06,0.001033714507,0.0004025200906,2.5,2.499519825,2.496445656,2.50070858,2.502164125,2.498823166,2.499532223,2.496445656,2.502164125,0.001915230532,0,2.52585977e-07,4.730380567e-07,3.10873645e-07,1.052283594e-07,3.003812477e-11,2.283511975e-07,3.003812477e-11,4.730380567e-07,1.640480036e-07,0,3.726347009e-10,3.808408405e-23,1.58519962e-19,1.350969304e-13,0,7.455396023e-11,0,3.726347009e-10,1.490403773e-10,0.5,0.5006046891,0.4960690737,0.4996758699,0.5024023056,0.4981311858,0.4993766248,0.4960690737,0.5024023056,0.002156081842
-1515.294067,22.11764717,22.10709763,22.02507401,22.11514854,22.08425903,22.00864792,22.06804466,22.00864792,22.11514854,0.04331573844,0,0.00266417861,0.03519963473,0.001143440604,0.01575817913,0.03813390434,0.01857986674,0.001143440604,0.03813390434,0.01564529911,0,0.001102864626,1.739588924e-06,3.522894258e-05,0.0001129513184,1.386815711e-06,0.0002508342441,1.386815711e-06,0.001102864626,0.000427954481,2.5,2.499075651,2.493601561,2.4999578,2.501344919,2.497519732,2.498299837,2.493601561,2.501344919,0.00265727751,0,2.380641035e-07,4.785410397e-07,3.189580298e-07,9.134380008e-08,2.907110837e-11,2.253872253e-07,2.907110837e-11,4.785410397e-07,1.683787332e-07,0,3.124669967e-10,3.659675307e-23,7.838541845e-20,1.141677627e-13,0,6.251622831e-11,0,3.124669967e-10,1.24975405e-10,0.5,0.5006738305,0.4930042922,0.4991408885,0.5016143918,0.497256726,0.4983380437,0.4930042922,0.5016143918,0.003048050916
-1496.470581,22.58823586,22.57932091,22.48746681,22.5899601,22.54970932,22.47570419,22.53643227,22.47570419,22.5899601,0.04683259502,0,0.002214759588,0.03884901851,0.000514253974,0.01759526134,0.04361471534,0.020557601,0.000514253974,0.04361471534,0.01796205714,0,0.001144943293,2.43242539e-06,4.319774598e-05,0.0001383927884,1.737872708e-06,0.0002661408216,1.737872708e-06,0.001144943293,0.0004422144266,2.5,2.500286818,2.490281105,2.498960972,2.50037384,2.495919228,2.497164249,2.490281105,2.50037384,0.003800207051,0,2.216949611e-07,4.860218041e-07,3.279452585e-07,7.945993019e-08,2.830995854e-11,2.230300709e-07,2.830995854e-11,4.860218041e-07,1.735026274e-07,0,2.602297822e-10,3.556305499e-23,3.887426408e-20,9.679557774e-14,0,5.206531387e-11,0,2.602297822e-10,1.040822428e-10,0.5,0.5012404323,0.4898228049,0.4985216558,0.5007025003,0.4963014424,0.497317791,0.4898228049,0.5012404323,0.004135225434
-1477.647095,23.05882263,23.05164909,22.95100021,23.06443024,23.01344872,22.94278908,23.00466347,22.94278908,23.06443024,0.05012999475,0,0.002042323351,0.03785630316,-4.544854164e-06,0.01961692423,0.04942719638,0.02178763971,-4.544854164e-06,0.04942719638,0.01945063286,0,0.001190441544,3.343531034e-06,5.311750283e-05,0.0001696965774,2.191130761e-06,0.0002837580687,2.191130761e-06,0.001190441544,0.0004574259219,2.5,2.501249313,2.493093491,2.497714043,2.499250174,2.494014263,2.497064114,2.493093491,2.501249313,0.003091426799,0,2.069771199e-07,5.238296694e-07,3.379074656e-07,6.927301399e-08,2.774593055e-11,2.276030102e-07,2.774593055e-11,5.238296694e-07,1.882560099e-07,0,2.172908242e-10,3.209755116e-23,1.93438125e-20,8.234024899e-14,0,4.347463362e-11,0,2.172908242e-10,8.690809183e-11,0.5,0.5016695261,0.4926006198,0.4978176057,0.4996682405,0.4952651858,0.4974042475,0.4926006198,0.5016695261,0.003198110498
-1458.823486,23.52941132,23.52374649,23.42311287,23.50759888,23.47530937,23.39850998,23.46565628,23.39850998,23.52374649,0.04805289581,0,0.002152889967,0.03613355011,0.006712660193,0.02182498574,0.04960992932,0.02328680269,0.002152889967,0.04960992932,0.01778441668,0,0.00123964739,4.622478173e-06,6.556950393e-05,0.0002082300925,2.915913228e-06,0.0003041971067,2.915913228e-06,0.00123964739,0.000473652879,2.5,2.501955509,2.496728659,2.496058702,2.497973919,2.493655682,2.497274399,2.493655682,2.501955509,0.002730310662,0,1.937502958e-07,5.709335369e-07,3.501188246e-07,6.052722767e-08,2.966648802e-11,2.350719086e-07,2.966648802e-11,5.709335369e-07,2.066189637e-07,0,1.819446538e-10,2.874956869e-23,1.051652712e-20,7.028200314e-14,0,3.640298479e-11,0,1.819446538e-10,7.277083797e-11,0.5,0.5019573569,0.4963134229,0.4950734079,0.4985114336,0.4946596026,0.4973030686,0.4946596026,0.5019573569,0.00268556294
-1440,24,23.99527168,23.89650536,23.96869659,23.93514252,23.86605072,23.93233299,23.86605072,23.99527168,0.04683683068,0,0.002553313971,0.03428148478,0.007130131125,0.02421816438,0.04560033977,0.02275668643,0.002553313971,0.04560033977,0.01618119143,0,0.001292885398,6.376531928e-06,8.197183342e-05,0.0002556805557,3.939675025e-06,0.000328170805,3.939675025e-06,0.001292885398,0.0004909624113,2.5,2.502398491,2.499643326,2.497231483,2.4965446,2.495435476,2.498250723,2.495435476,2.502398491,0.002490728395,0,1.818717124e-07,6.234670877e-07,3.76317189e-07,5.300669059e-08,3.218436975e-11,2.469389813e-07,3.218436975e-11,6.234670877e-07,2.286126062e-07,0,1.528050603e-10,2.589027291e-23,6.059925571e-21,6.019661901e-14,0,3.057305104e-11,0,1.528050603e-10,6.111600115e-11,0.5,0.5021001697,0.4993444979,0.4962253869,0.4972331822,0.4956880808,0.4981182516,0.4956880808,0.5021001697,0.002350802533
-1421.176514,24.47058868,24.46588135,24.36729431,24.43262672,24.39279175,24.33650589,24.39902115,24.33650589,24.46588135,0.04594165087,0,0.003248661757,0.03169497102,0.007697328925,0.02679693699,0.04170925915,0.0222294312,0.003248661757,0.04170925915,0.01456965227,0,0.001350496779,8.596949556e-06,0.0001028604383,0.0003141289926,5.358700037e-06,0.0003562883649,5.358700037e-06,0.001350496779,0.0005096066161,2.5,2.502572775,2.500618696,2.498227119,2.494962931,2.497060299,2.498688459,2.494962931,2.502572775,0.002666721819,0,1.712124771e-07,6.793011949e-07,4.053976852e-07,4.652881813e-08,3.511879329e-11,2.604950566e-07,3.511879329e-11,6.793011949e-07,2.521855151e-07,0,1.287415313e-10,2.340079987e-23,3.490611712e-21,5.173944227e-14,0,2.575865389e-11,0,1.287415313e-10,5.149143958e-11,0.5,0.5020951629,0.4999881387,0.4973092377,0.4958343506,0.4966994524,0.4983852506,0.4958343506,0.5020951629,0.002316873288
-1402.352905,24.94117737,24.93520927,24.84033775,24.89923286,24.8481102,24.80962372,24.86650276,24.80962372,24.93520927,0.04483294487,0,0.004244834185,0.02922903746,0.008419260383,0.02956017107,0.03794297576,0.02187925577,0.004244834185,0.03794297576,0.0131392777,0,0.001412873273,1.165996491e-05,0.0001295562979,0.000386142754,7.338268915e-06,0.0003895140835,7.338268915e-06,0.001412873273,0.0005298462929,2.5,2.50247097,2.501326323,2.499038696,2.493227959,2.498521566,2.498917103,2.493227959,2.50247097,0.003192864126,0,1.616610348e-07,7.429132438e-07,4.377399421e-07,4.094008688e-08,3.855059327e-11,2.766585681e-07,3.855059327e-11,7.429132438e-07,2.787998881e-07,0,1.088355517e-10,2.129586338e-23,2.010455209e-21,4.462950192e-14,0,2.177603584e-11,0,1.088355517e-10,4.352976313e-11,0.5,0.5019388199,0.5005895495,0.4983221292,0.4943160713,0.4976923168,0.4985717833,0.4943160713,0.5019388199,0.002621266292
-1383.529419,25.41176414,25.40290642,25.31537247,25.3683567,25.30093384,25.28516388,25.33454514,25.28516388,25.40290642,0.04416402429,0,0.005547434092,0.02689024061,0.00930069387,0.03250583261,0.03430882096,0.02171060443,0.005547434092,0.03430882096,0.01197776757,0,0.001480425126,1.590912507e-05,0.0001637935784,0.000474883971,1.011770382e-05,0.0004290259094,1.011770382e-05,0.001480425126,0.0005520943669,2.5,2.502088547,2.501754999,2.499659777,2.49134016,2.499810934,2.498930693,2.49134016,2.502088547,0.003921002615,0,1.531132199e-07,8.156006857e-07,4.737775612e-07,3.611027921e-08,4.257909303e-11,2.957288814e-07,4.257909303e-11,8.156006857e-07,3.089140534e-07,0,9.233618037e-11,1.952057609e-23,1.158168574e-21,3.86359205e-14,0,1.847496288e-11,0,9.233618037e-11,3.693061135e-11,0.5,0.5016289353,0.5011464357,0.499260515,0.4926795959,0.498665452,0.4986762106,0.4926795959,0.5016289353,0.00319754635
-1364.705933,25.88235283,25.86859703,25.79214096,25.83982849,25.77079582,25.76284409,25.8068428,25.76284409,25.86859703,0.04087311402,0,0.007160156965,0.02468400449,0.01034544408,0.02953084558,0.030813694,0.02050682902,0.007160156965,0.030813694,0.009864081629,0,0.001553618698,2.183675679e-05,0.0002078561229,0.0005805170513,1.404536488e-05,0.0004755748087,1.404536488e-05,0.001553618698,0.0005768452538,2.5,2.501419067,2.501894951,2.50008297,2.492903471,2.500920534,2.499444246,2.492903471,2.501894951,0.003324906109,0,1.45481124e-07,8.988942e-07,5.140105372e-07,3.014291039e-08,4.732713874e-11,3.177152053e-07,4.732713874e-11,8.988942e-07,3.433878817e-07,0,7.863359963e-11,1.8027843e-23,6.675279386e-22,3.452893218e-14,0,1.573362621e-11,0,7.863359963e-11,3.144999192e-11,0.5,0.5011627078,0.5016571879,0.5001212358,0.4938725531,0.4996166229,0.4992860854,0.4938725531,0.5016571879,0.00280203158
-1345.882324,26.35294151,26.33192444,26.27035332,26.31345367,26.24461555,26.24237251,26.28054428,26.24237251,26.33192444,0.03626227379,0,0.009088724852,0.02261503786,0.01155780256,0.02612899989,0.02746747434,0.01937160827,0.009088724852,0.02746747434,0.007596294396,0,0.001632948173,3.015224866e-05,0.0002647615911,0.0007112199091,1.963190698e-05,0.0005317427567,1.963190698e-05,0.001632948173,0.0006049784133,2.5,2.500458717,2.501734734,2.5003016,2.494642258,2.501840591,2.499795437,2.494642258,2.501840591,0.002653108677,0,1.386831627e-07,9.946351156e-07,5.590231353e-07,2.504670782e-08,5.2948812e-11,3.434882103e-07,5.2948812e-11,9.946351156e-07,3.8255601e-07,0,6.722861851e-11,1.678048036e-23,3.850672416e-22,3.104442159e-14,0,1.345193228e-11,0,6.722861851e-11,2.688834572e-11,0.5,0.500538826,0.5021191835,0.5009015799,0.4952281713,0.5005443692,0.499866426,0.4952281713,0.5021191835,0.002390464302
-1327.058838,26.8235302,26.7925148,26.74971581,26.78904533,26.7205143,26.72344208,26.75504684,26.7205143,26.7925148,0.03091770783,0,0.01133462787,0.02068892866,0.01294158399,0.02288588136,0.02427665889,0.01842553541,0.01133462787,0.02427665889,0.005284088664,0,0.001718974789,4.188197272e-05,0.0003385074669,0.0008738858742,2.76293722e-05,0.0006001758156,2.76293722e-05,0.001718974789,0.00063790282,2.5,2.49920249,2.501265049,2.500308752,2.496204615,2.502563715,2.499908924,2.496204615,2.502563715,0.002157211537,0,1.326505554e-07,1.105019805e-06,6.09477695e-07,2.083240425e-08,5.963548405e-11,3.736080316e-07,5.963548405e-11,1.105019805e-06,4.27234653e-07,0,5.771586334e-11,1.574757587e-23,2.223850894e-22,2.800951609e-14,0,1.154877409e-11,0,5.771586334e-11,2.308354723e-11,0.5,0.4997549355,0.5025311708,0.5015978217,0.4964601696,0.5014469624,0.5003582239,0.4964601696,0.5025311708,0.002144874772
-1308.235352,27.29411697,27.25000191,27.22991753,27.26195335,27.19824791,27.20572662,27.22916794,27.19824791,27.26195335,0.02455623448,0,0.01390215755,0.01891144365,0.01196740568,0.01980879158,0.02125041187,0.01716804132,0.01196740568,0.02125041187,0.003588631283,0,0.001812289935,5.851915557e-05,0.0004276119871,0.001076844521,3.915205889e-05,0.0006828835467,3.915205889e-05,0.001812289935,0.0006782549317,2.5,2.497647285,2.50047493,2.501015663,2.497583389,2.503080368,2.499960423,2.497583389,2.503080368,0.002103007399,0,1.273189127e-07,1.232696263e-06,6.530776204e-07,1.734676758e-08,6.762794491e-11,4.061014351e-07,6.762794491e-11,1.232696263e-06,4.770680562e-07,0,4.976224988e-11,1.490432931e-23,1.278531986e-22,2.536503688e-14,0,9.957522654e-12,0,4.976224988e-11,1.990236621e-11,0.5,0.4988105595,0.5028904676,0.5021278262,0.4975633323,0.5023224354,0.5007429123,0.4975633323,0.5028904676,0.002138625132
-1289.411743,27.76470566,27.70400429,27.7101841,27.73398781,27.67754555,27.68888474,27.70292091,27.67754555,27.73398781,0.01928731613,0,0.01679351926,0.01665406674,0.009791597724,0.0169050321,0.01839531958,0.01570790634,0.009791597724,0.01839531958,0.003024294274,0,0.001913560787,8.121396968e-05,0.0005375319743,0.001330708386,5.586122643e-05,0.0007837752928,5.586122643e-05,0.001913560787,0.0007293336676,2.5,2.495789289,2.500413656,2.501998901,2.498770237,2.503382683,2.500071049,2.495789289,2.503382683,0.002639184939,0,1.226354982e-07,1.37914094e-06,6.940329627e-07,1.446322351e-08,7.723221368e-11,4.420699895e-07,7.723221368e-11,1.37914094e-06,5.332599358e-07,0,4.309702942e-11,1.421980315e-23,7.339946826e-23,2.306053128e-14,0,8.624018166e-12,0,4.309702942e-11,1.723650736e-11,0.5,0.4977047145,0.5028888583,0.5025246739,0.4985309839,0.5031695366,0.5009638071,0.4977047145,0.5031695366,0.002347240224
-1270.588257,28.23529434,28.1541748,28.19012451,28.2072773,28.15814209,28.17256927,28.17645836,28.1541748,28.2072773,0.01991852559,0,0.0200099647,0.01386614889,0.007758125663,0.01418217272,0.01571954787,0.0143071916,0.007758125663,0.0200099647,0.003939968999,0,0.002023507375,0.0001118192667,0.0006780154072,0.001649008715,8.024601993e-05,0.000908519316,8.024601993e-05,0.002023507375,0.0007956660702,2.5,2.493626356,2.501163721,2.502764702,2.499757528,2.503460884,2.500154734,2.493626356,2.503460884,0.003508222057,0,1.185516538e-07,1.547405532e-06,7.392071666e-07,1.207673339e-08,8.883457858e-11,4.834659535e-07,8.883457858e-11,1.547405532e-06,5.977281603e-07,0,3.749759184e-11,1.367953914e-23,4.222846894e-23,2.105207217e-14,0,7.503728541e-12,0,3.749759184e-11,1.499693252e-11,0.5,0.4964370131,0.5024966002,0.5028262734,0.4993574619,0.503986001,0.5010206103,0.4964370131,0.503986001,0.002757097594
-1251.764648,28.70588303,28.63926315,28.66990089,28.68159485,28.63976097,28.65639687,28.65738487,28.63926315,28.68159485,0.01662978344,0,0.01819118857,0.01122441143,0.005871042609,0.01164337248,0.01323218644,0.01203243993,0.005871042609,0.01819118857,0.003953142557,0,0.002395898569,0.0001547868596,0.0008581064758,0.002049034229,0.0001160579122,0.001114776707,0.0001160579122,0.002395898569,0.000948578876,2.5,2.494664907,2.501594067,2.50330615,2.500538349,2.503307819,2.500682116,2.494664907,2.503307819,0.003188698785,0,1.125278715e-07,1.74353022e-06,7.891123914e-07,1.010055861e-08,1.029322461e-10,5.310748179e-07,1.029322461e-10,1.74353022e-06,6.730762152e-07,0,2.139137825e-11,1.328448391e-23,2.435610569e-23,1.930204111e-14,0,4.282136278e-12,0,2.139137825e-11,8.554624023e-12,0.5,0.496606946,0.5020382404,0.5030303597,0.5000382662,0.5047700405,0.5012967587,0.496606946,0.5047700405,0.002799893031
-1232.941162,29.1764698,29.12778473,29.14913368,29.1566906,29.12207794,29.13996506,29.13912964,29.12207794,29.1566906,0.01287348662,0,0.01569095254,0.008735381067,0.004135355353,0.00930031389,0.01094147563,0.00976069551,0.004135355353,0.01569095254,0.00372746191,0,0.002884675981,0.0002154011745,0.001089665457,0.002552888356,0.0001689792989,0.001382322051,0.0001689792989,0.002884675981,0.001144276699,2.5,2.496688604,2.501693726,2.503616571,2.501103878,2.502913952,2.501203537,2.496688604,2.503616571,0.002424173523,0,1.06705393e-07,1.972884093e-06,8.443250863e-07,8.463206136e-09,1.201594796e-10,5.864995956e-07,1.201594796e-10,1.972884093e-06,7.611445767e-07,0,1.135645484e-11,1.302714013e-23,1.408870709e-23,1.777837961e-14,0,2.274846544e-12,0,1.135645484e-11,4.540809569e-12,0.5,0.4977197945,0.501511693,0.5031340122,0.5005663633,0.5055198073,0.5016903281,0.4977197945,0.5055198073,0.00260036462
-1214.117676,29.64705849,29.61194801,29.62747002,29.63232613,29.60479164,29.62288857,29.61988449,29.60479164,29.63232613,0.01012067962,0,0.0135397613,0.006402485073,0.002554640174,0.007158003747,0.008853808045,0.007701739669,0.002554640174,0.0135397613,0.003574523842,0,0.003480696352,0.000301316788,0.001388286939,0.003188888077,0.0002476688533,0.001721371314,0.0002476688533,0.003480696352,0.001381892129,2.5,2.498318195,2.501453638,2.503688812,2.501447439,2.502271891,2.501435995,2.498318195,2.503688812,0.001760399085,0,1.015867994e-07,2.242014034e-06,9.055175951e-07,7.105519728e-09,1.413393708e-10,6.512730693e-07,1.413393708e-10,2.242014034e-06,8.644277614e-07,0,6.056660382e-12,1.290369128e-23,8.17646913e-24,1.645326263e-14,0,1.214622803e-12,0,6.056660382e-12,2.421027354e-12,0.5,0.4985753,0.5009164214,0.5031346083,0.5009369254,0.5062336326,0.5019593835,0.4985753,0.5062336326,0.002578199841
-1195.294067,30.11764717,30.09133339,30.1045208,30.10824013,30.08758163,30.10522842,30.09938049,30.08758163,30.10824013,0.008283514529,0,0.01173982024,0.004232369363,0.001136764884,0.005223795772,0.006856516004,0.005837853067,0.001136764884,0.01173982024,0.003490723902,0,0.004208475817,0.0004236533423,0.001774500008,0.003993346822,0.0003637837945,0.002152752131,0.0003637837945,0.004208475817,0.00167015288,2.5,2.499547482,2.500864267,2.50351572,2.50156045,2.501937866,2.501485348,2.499547482,2.50351572,0.001301836572,0,9.710801407e-08,2.558875849e-06,9.734427522e-07,5.978735729e-09,1.663562482e-10,7.271144113e-07,1.663562482e-10,2.558875849e-06,9.860452792e-07,0,3.246655115e-12,1.291427859e-23,4.762837645e-24,1.530310878e-14,0,6.523916607e-13,0,3.246655115e-12,1.297145225e-12,0.5,0.4991694987,0.5002505779,0.5030287504,0.5011443496,0.5059801936,0.50191468,0.4991694987,0.5059801936,0.00239450275
-1176.470581,30.58823586,30.56551743,30.57991219,30.58416939,30.57010078,30.58661461,30.57726097,30.56551743,30.58661461,0.008141557686,0,0.01029679179,0.002229712903,-0.0001177936792,0.003505788743,0.004935547709,0.004170009401,-0.0001177936792,0.01029679179,0.003484672401,0,0.005098161288,0.0005986302858,0.00227540941,0.005012794398,0.0005350637948,0.002704011742,0.0005350637948,0.005098161288,0.002019063802,2.5,2.500371218,2.499917269,2.503090382,2.501435995,2.501990557,2.501361132,2.499917269,2.503090382,0.00113637629,0,9.321222194e-08,2.933208179e-06,1.048970148e-06,5.042644524e-09,1.957312507e-10,8.161258052e-07,1.957312507e-10,2.933208179e-06,1.129819111e-06,0,1.750173465e-12,1.306267042e-23,2.785832705e-24,1.430766211e-14,0,3.528962333e-13,0,1.750173465e-12,6.986605847e-13,0.5,0.4994988143,0.4995135367,0.5028147697,0.5011835098,0.5046179295,0.5015257597,0.4994988143,0.5046179295,0.001974727493
-1157.647095,31.05882263,31.03408623,31.05323601,31.05984116,31.05199242,31.06608009,31.05304909,31.03408623,31.06608009,0.01073946804,0,0.009217113256,0.0004007443786,-0.001201882958,0.002007290721,0.003238290548,0.002732311143,-0.001201882958,0.009217113256,0.003570669563,0,0.006186872255,0.0008499827236,0.002926819725,0.006306966301,0.0007918030606,0.003412488848,0.0007918030606,0.006306966301,0.002439078176,2.5,2.500784397,2.498603106,2.502406597,2.501066208,2.501793861,2.500931025,2.498603106,2.502406597,0.001294664689,0,8.985186639e-08,3.376964287e-06,1.133090336e-06,4.264114839e-09,2.320609677e-10,9.208805523e-07,2.320609677e-10,3.376964287e-06,1.300443614e-06,0,9.492632375e-13,1.335745354e-23,1.636857092e-24,1.344978037e-14,0,1.925425964e-13,0,9.492632375e-13,3.783961805e-13,0.5,0.4995605648,0.4987041354,0.5024900436,0.5010501742,0.5031794906,0.5009968877,0.4987041354,0.5031794906,0.001692090183
-1138.823486,31.52941132,31.49663544,31.52864647,31.53496933,31.53290367,31.54315948,31.52726364,31.49663544,31.54315948,0.01602413505,0,0.008503168821,-0.0006278678775,-0.002110257745,0.000737272203,0.001769974828,0.001654457999,-0.002110257745,0.008503168821,0.00366446469,0,0.007520249113,0.001213637064,0.003776179859,0.007952498272,0.001178716542,0.004328256473,0.001178716542,0.007952498272,0.002941060578,2.5,2.500782967,2.49819231,2.501457214,2.500444889,2.501339674,2.500443459,2.49819231,2.501457214,0.001184384921,0,8.69851533e-08,3.904988262e-06,1.226945756e-06,3.615802324e-09,2.77270068e-10,1.044562396e-06,2.77270068e-10,3.904988262e-06,1.503752287e-06,0,5.183004091e-13,1.377431762e-23,9.665593183e-25,1.271482258e-14,0,1.062030441e-13,0,5.183004091e-13,2.061075106e-13,0.5,0.4993529916,0.4984526336,0.5020510554,0.5007392168,0.5016642809,0.5004520416,0.4984526336,0.5020510554,0.001364872325
-1120,32,31.95277023,32.00710678,32.00925827,32.01244736,32.01738739,31.9997921,31.95277023,32.01738739,0.0237651784,0,0.008157104254,-0.0006406679749,-0.002842441201,-0.0002969279885,0.0005397647619,0.0009833663935,-0.002842441201,0.008157104254,0.003756933613,0,0.009154355153,0.001742978347,0.004886358045,0.01004773658,0.001764795161,0.005519244354,0.001742978347,0.01004773658,0.003534908639,2.5,2.50036478,2.499082804,2.50023675,2.499564171,2.500621557,2.499974012,2.499082804,2.500621557,0.00056626281,0,8.457723055e-08,4.53604207e-06,1.3318421e-06,3.075201205e-09,3.338849197e-10,1.191174078e-06,3.338849197e-10,4.53604207e-06,1.74712136e-06,0,2.850221686e-13,1.431919963e-23,5.738351718e-25,1.209068636e-14,0,5.94225732e-14,0,2.850221686e-13,1.128969558e-13,0.5,0.4988744855,0.4989619851,0.5014978647,0.5002456307,0.500072062,0.4999303818,0.4988744855,0.5014978647,0.0009622024372
-1101.176514,32.47058868,32.40210342,32.48217773,32.48242569,32.49024963,32.48829269,32.46904755,32.40210342,32.49024963,0.03362378851,0,0.008183091879,-0.0004482492805,-0.003390803933,-0.001089967787,-0.0004471689463,0.0005613804096,-0.003390803933,0.008183091879,0.003961659502,0,0.01115791872,0.00251440471,0.006340845954,0.01271855924,0.002656919183,0.007077729795,0.00251440471,0.01271855924,0.004227940459,2.5,2.499526501,2.49959445,2.498738766,2.498417616,2.499631882,2.499181747,2.498417616,2.499631882,0.0005043667043,0,8.259894457e-08,5.292851256e-06,1.449285833e-06,2.623724793e-09,4.052386482e-10,1.365552976e-06,4.052386482e-10,5.292851256e-06,2.039502988e-06,0,1.579400944e-13,1.506581545e-23,3.42667027e-25,1.156697944e-14,0,3.39014129e-14,0,1.579400944e-13,6.218092583e-14,0.5,0.4981250167,0.4994058609,0.5008269548,0.4995664954,0.4984027743,0.4992654324,0.4981250167,0.5008269548,0.0009584819782
-1082.352905,32.94117737,32.87506485,32.95344162,32.9573288,32.96591568,32.9553833,32.94142914,32.87506485,32.96591568,0.0334533304,0,0.007136195898,-4.807859659e-05,-0.003989234567,-0.001635119319,-0.001182109118,5.633086039e-05,-0.003989234567,0.007136195898,0.003765547182,0,0.01379233506,0.003642623313,0.008295182139,0.01612626202,0.00402105879,0.009175492451,0.003642623313,0.01612626202,0.005051419605,2.5,2.498697996,2.499718666,2.497852802,2.496999264,2.498364449,2.498326778,2.496999264,2.499718666,0.0009015011019,0,7.986257344e-08,6.203649264e-06,1.589011049e-06,2.24610508e-09,4.957555477e-10,1.575053147e-06,4.957555477e-10,6.203649264e-06,2.392180704e-06,0,8.287690873e-14,1.604671666e-23,2.063040502e-25,1.113561605e-14,0,1.880250513e-14,0,8.287690873e-14,3.232618912e-14,0.5,0.4974708557,0.4997822344,0.499489069,0.4986969531,0.4966557324,0.498418957,0.4966557324,0.4997822344,0.001190697658
-1063.529419,33.41176605,33.38175201,33.42044067,33.43069839,33.43903732,33.41819763,33.41802597,33.38175201,33.43903732,0.01961492933,0,0.004563778639,0.0005638375878,-0.004412665963,-0.001927651465,-0.001661837101,-0.0005749076372,-0.004412665963,0.004563778639,0.003014715854,0,0.01738221757,0.005297936499,0.01088310126,0.02047657967,0.006115553901,0.01203107834,0.005297936499,0.02047657967,0.006026735064,2.5,2.497928143,2.499447107,2.49673605,2.4953022,2.496813059,2.497245312,2.4953022,2.499447107,0.001381016686,0,7.612027275e-08,7.303590337e-06,1.747133865e-06,1.929723048e-09,6.113350937e-10,1.825877234e-06,6.113350937e-10,7.303590337e-06,2.81892062e-06,0,4.028088559e-14,1.730535843e-23,1.250567141e-25,1.078988007e-14,0,1.021415347e-14,0,4.028088559e-14,1.560337688e-14,0.5,0.4969801903,0.5000896454,0.4979974926,0.4976347685,0.4948321283,0.4975068569,0.4948321283,0.5000896454,0.001694664126
-1044.705933,33.88235474,33.87910461,33.88272095,33.90208817,33.90920258,33.87623978,33.88986969,33.87623978,33.90920258,0.01323493477,0,0.002482384443,0.001390300691,-0.004649177194,-0.001962855458,-0.001877978444,-0.0009234651807,-0.004649177194,0.002482384443,0.002562252106,0,0.02194348536,0.007733338512,0.0143133821,0.02603144757,0.009342756122,0.01587288082,0.007733338512,0.02603144757,0.00709049264,2.5,2.496581793,2.498771191,2.495345354,2.493320942,2.494971752,2.495798111,2.493320942,2.498771191,0.001815355732,0,7.298791616e-08,8.636583516e-06,1.926015784e-06,1.664182125e-09,7.59886265e-10,2.127602329e-06,7.59886265e-10,8.636583516e-06,3.33682442e-06,0,1.977342342e-14,1.890044149e-23,7.635354503e-26,1.052486633e-14,0,6.059658035e-15,0,1.977342342e-14,7.977014096e-15,0.5,0.4961263537,0.500326097,0.4963750541,0.4963771999,0.4929316044,0.496427238,0.4929316044,0.500326097,0.002345903311
-1025.882324,34.35293961,34.36649323,34.33695221,34.37117386,34.37600327,34.32898712,34.35591888,34.32898712,34.37600327,0.0191466324,0,0.0008974969387,0.001584760845,-0.004692569375,-0.001733101904,-0.001824274659,-0.001153537654,-0.004692569375,0.001584760845,0.002236763248,0,0.02773860097,0.01049407851,0.0188665837,0.03312273324,0.01432907861,0.02091021463,0.01049407851,0.03312273324,0.00838756375,2.5,2.494653463,2.498190403,2.493674278,2.49105072,2.492836714,2.49408102,2.49105072,2.498190403,0.002371125156,0,7.041170136e-08,1.02244303e-05,2.128768074e-06,1.440894515e-09,9.520843003e-10,2.485200412e-06,9.520843003e-10,1.02244303e-05,3.954604381e-06,0,9.811938181e-15,2.088436356e-23,4.697549902e-26,1.03369004e-14,0,4.029767717e-15,0,1.03369004e-14,4.938228341e-15,0.5,0.4949081242,0.4996795356,0.4946196079,0.4949214756,0.4909547865,0.4950167239,0.4909547865,0.4996795356,0.002771992702
-1007.058838,34.82352829,34.84329987,34.78533173,34.83764267,34.83901596,34.77919388,34.81689835,34.77919388,34.84329987,0.02840645984,0,-0.0001809895039,0.001927219331,-0.004541411996,-0.001234143972,-0.0005656331778,-0.0009189918637,-0.004541411996,0.001927219331,0.002097220859,0,0.03509667143,0.01419107895,0.02491597831,0.04216843098,0.0222441256,0.02772325836,0.01419107895,0.04216843098,0.00983922556,2.5,2.492141485,2.497236013,2.491719723,2.48848629,2.489780664,2.491872787,2.48848629,2.497236013,0.002990155946,0,6.834735444e-08,1.215304746e-05,2.359018026e-06,1.252778548e-09,1.21054855e-09,2.91657534e-06,1.21054855e-09,1.215304746e-05,4.706041636e-06,0,4.925854036e-15,2.337501674e-23,2.913516621e-26,1.022384014e-14,0,3.02993892e-15,0,1.022384014e-14,4.071567522e-15,0.5,0.4933261275,0.4988912642,0.4927319586,0.4932650924,0.4884759784,0.4933381081,0.4884759784,0.4988912642,0.003312121378
-988.2352905,35.29411697,35.30896759,35.22766495,35.30117035,35.2978096,35.24660492,35.2764473,35.22766495,35.30896759,0.03284944966,0,-0.0007534325123,0.00248786062,-0.004192367196,-0.0004630461335,0.008007034659,0.001017209841,-0.004192367196,0.008007034659,0.004086232744,0,0.04442783818,0.01923600957,0.03295646235,0.05369124189,0.03699365631,0.03746103868,0.01923600957,0.05369124189,0.01152924169,2.5,2.489045858,2.495862722,2.489476442,2.485622168,2.481714487,2.488344431,2.481714487,2.495862722,0.004683268722,0,6.676001618e-08,1.450652962e-05,2.621004569e-06,1.093998336e-09,1.633055691e-09,3.439404054e-06,1.093998336e-09,1.450652962e-05,5.624340247e-06,0,2.503835533e-15,2.650596307e-23,1.822481314e-26,1.018530183e-14,0,2.537827389e-15,0,1.018530183e-14,3.944787019e-15,0.5,0.4913842678,0.4980271459,0.4907119572,0.4914076924,0.4827336967,0.4908529818,0.4827336967,0.4980271459,0.004858009517
-969.4117432,35.76470566,35.76294327,35.71133423,35.76141739,35.75196075,35.70592117,35.73871231,35.70592117,35.76294327,0.02491184138,0,-0.0008138716221,0.005680881441,-0.003642573953,0.0005874708295,0.01693877578,0.003750136588,-0.003642573953,0.01693877578,0.00725469226,0,0.05623821542,0.02706934325,0.04363998771,0.06833834201,0.06149968505,0.05135711282,0.02706934325,0.06833834201,0.01459115371,2.5,2.48536706,2.492121696,2.486940861,2.482455492,2.4732728,2.484031677,2.4732728,2.492121696,0.006227885373,0,6.562240884e-08,1.735488331e-05,2.919650115e-06,9.596998751e-10,2.223212503e-09,4.068667749e-06,9.596998751e-10,1.735488331e-05,6.737215244e-06,0,1.289621426e-15,3.26058742e-23,1.150253493e-26,1.022185131e-14,0,2.302294419e-15,0,1.022185131e-14,3.991154026e-15,0.5,0.4890860021,0.4940790832,0.4885593951,0.4893476665,0.4769370556,0.4876018465,0.4769370556,0.4940790832,0.00568963727
-950.5882568,36.23529434,36.20471573,36.1943512,36.21807861,36.20103455,36.15655899,36.19494629,36.15655899,36.21807861,0.02069566213,0,-0.0003642141819,0.009535528719,-0.002890124917,0.001918874681,0.02622845769,0.006885704584,-0.002890124917,0.02622845769,0.01052579004,0,0.07114547491,0.03838829324,0.05781925842,0.08690032363,0.1018352583,0.07121772319,0.03838829324,0.1018352583,0.0220937673,2.5,2.481108904,2.487528324,2.484109163,2.478982925,2.464458942,2.479237795,2.464458942,2.487528324,0.007930240594,0,6.491481486e-08,2.086960376e-05,3.260725634e-06,8.45898962e-10,3.053907349e-09,4.839828762e-06,8.45898962e-10,2.086960376e-05,8.112425348e-06,0,6.735538234e-16,4.124080878e-23,7.328154194e-27,1.033603304e-14,0,2.201917415e-15,0,1.033603304e-14,4.075415593e-15,0.5,0.4864376485,0.4895877242,0.4862747788,0.4870853424,0.4710924327,0.4840955734,0.4710924327,0.4895877242,0.00660936255
-931.7647095,36.70588303,36.67391968,36.66892624,36.67080307,36.64460754,36.59797668,36.65124893,36.59797668,36.67391968,0.02860368788,0,7.61449337e-05,0.01369997114,-0.001932159066,0.003534659743,0.03586824238,0.01024937164,-0.001932159066,0.03586824238,0.0138939172,0,0.09299849719,0.05452369526,0.07659446448,0.110327363,0.1670775861,0.1003043205,0.05452369526,0.1670775861,0.03813273832,2.5,2.473880768,2.482356548,2.480978727,2.47520113,2.455276251,2.473538637,2.455276251,2.482356548,0.009690265171,0,6.382568785e-08,2.523269177e-05,3.650999361e-06,7.492677589e-10,4.232085349e-09,5.790499927e-06,7.492677589e-10,2.523269177e-05,9.822150787e-06,0,3.317661824e-16,5.311386591e-23,4.714637985e-27,1.053165361e-14,0,2.172683979e-15,0,1.053165361e-14,4.181459883e-15,0.5,0.4807932973,0.4850029647,0.483859241,0.4846208096,0.4652072191,0.4798967242,0.4652072191,0.4850029647,0.007492364384
-912.9411621,37.17647171,37.17430496,37.13440323,37.12395096,37.09400558,37.02962112,37.11125946,37.02962112,37.17430496,0.0482368283,0,0.000614374876,0.01817632467,-0.0002684742212,0.01765736192,0.04585511982,0.01640694216,-0.0002684742212,0.04585511982,0.01672940142,0,0.1263555139,0.07745690644,0.1026190519,0.1437957585,0.2696148455,0.1439684182,0.07745690644,0.2696148455,0.06667955965,2.5,2.462920904,2.476602077,2.47603631,2.468025923,2.445730448,2.465862989,2.445730448,2.476602077,0.01129139401,0,6.237904415e-08,3.067071157e-05,4.1183539e-06,7.068532426e-10,5.915362422e-09,6.971612947e-06,7.068532426e-10,3.067071157e-05,1.195525329e-05,0,1.525294183e-16,6.965644949e-23,3.168906834e-27,1.156093586e-14,0,2.342693021e-15,0,1.156093586e-14,4.609499936e-15,0.5,0.4715222716,0.4803295434,0.480073154,0.4754231274,0.4592883885,0.4733273089,0.4592883885,0.4803295434,0.007736661006
-894.1176758,37.64706039,37.65496063,37.59013748,37.60480118,37.53727341,37.44918442,37.56727219,37.44918442,37.65496063,0.06995020807,0,0.001965373755,0.0229607448,0.005081161857,0.0331172049,0.06242309511,0.02510951832,0.001965373755,0.06242309511,0.02189899422,0,0.1709405631,0.1098681763,0.1491949409,0.1870327741,0.387639612,0.2009352148,0.1098681763,0.387639612,0.0968728587,2.5,2.451034784,2.470262766,2.46028161,2.460258007,2.41530776,2.45142889,2.41530776,2.470262766,0.01905743964,0,6.158555266e-08,3.747512528e-05,4.819407877e-06,6.739760972e-10,8.277206476e-09,8.473014532e-06,6.739760972e-10,3.747512528e-05,1.461954707e-05,0,7.171826641e-17,9.302272407e-23,2.719654978e-27,1.28720895e-14,0,2.588761597e-15,0,1.28720895e-14,5.141739018e-15,0.5,0.4618316293,0.4755738676,0.4676715136,0.4656029344,0.4320472181,0.4605453908,0.4320472181,0.4755738676,0.01493998431
-875.2941284,38.11764526,38.11496735,38.03549957,38.08071136,37.95265579,37.85467148,38.00770187,37.85467148,38.11496735,0.09386943281,0,0.004129260778,0.0280540511,0.01070927083,0.04796155542,0.07910771668,0.03399237245,0.004129260778,0.07910771668,0.02720185369,0,0.2297533602,0.1552598029,0.215485394,0.2992690504,0.5110344887,0.2821604311,0.1552598029,0.5110344887,0.1232654601,2.5,2.438243151,2.46333766,2.444048643,2.416828871,2.369640589,2.426419735,2.369640589,2.46333766,0.0320292376,0,6.142519027e-08,4.602186164e-05,5.660697298e-06,1.15130383e-09,1.159358654e-08,1.035134574e-05,1.15130383e-09,4.602186164e-05,1.796834658e-05,0,3.453520416e-17,1.264958151e-22,2.370442664e-27,2.260091765e-14,0,4.527090406e-15,0,2.260091765e-14,9.036923363e-15,0.5,0.4517625272,0.4707419574,0.4552679956,0.4279020429,0.3964153528,0.4404179454,0.3964153528,0.4707419574,0.02592930943
-856.4705811,38.58823395,38.55354309,38.46897507,38.55120468,38.35338211,38.24886322,38.43519211,38.24886322,38.55354309,0.118337214,0,0.007100790739,0.03387542814,0.01661394536,0.07061818987,0.09608076513,0.04485782236,0.007100790739,0.09608076513,0.03355982527,0,0.3060379326,0.2201056927,0.3079663515,0.5258449912,0.6628708839,0.4045651555,0.2201056927,0.6628708839,0.1640090644,2.5,2.424570084,2.453799963,2.427340746,2.350374222,2.323676109,2.395952225,2.323676109,2.453799963,0.0499034524,0,6.189408452e-08,5.683717973e-05,6.673223652e-06,2.879504635e-09,1.636458435e-08,1.271830843e-05,2.879504635e-09,5.683717973e-05,2.220911665e-05,0,1.705246068e-17,1.762435043e-22,2.099214913e-27,5.167790024e-14,0,1.033899088e-14,0,5.167790024e-14,2.066945553e-14,0.5,0.4413591623,0.4645367563,0.4428805411,0.3747608066,0.3630852103,0.4173244834,0.3630852103,0.4645367563,0.04052984715
-837.6470337,39.05882263,38.96314621,38.85187149,38.81375504,38.75344467,38.56752396,38.78994751,38.56752396,38.96314621,0.1305403113,0,0.01709005237,0.06896584481,0.08751629293,0.1025722846,0.1601626873,0.08726143092,0.01709005237,0.1601626873,0.04649264738,0,0.4092255235,0.4058327973,0.4793197811,0.8675864935,0.8643337488,0.6052597165,0.4058327973,0.8675864935,0.2144742608,2.5,2.405683279,2.388924837,2.371345758,2.282843351,2.267754078,2.343310118,2.267754078,2.405683279,0.05678389966,0,6.472824765e-08,7.359973824e-05,8.261049516e-06,7.378628819e-09,2.471909433e-08,1.639152106e-05,7.378628819e-09,7.359973824e-05,2.878110899e-05,0,9.047723047e-18,3.086898803e-22,6.072982123e-27,1.164306282e-13,0,2.328793591e-14,0,1.164306282e-13,4.657134528e-14,0.5,0.426084131,0.407838732,0.3925473392,0.3247724175,0.31064412,0.372377336,0.31064412,0.426084131,0.04609984532
-818.8235474,39.52941132,39.28588104,39.16716003,39.01519775,39.12994003,38.87442017,39.09452057,38.87442017,39.28588104,0.1399186552,0,0.08517357707,0.1226147041,0.1776900142,0.1353723407,0.224961713,0.1491624713,0.08517357707,0.224961713,0.04806012288,0,0.6143451929,0.7225651145,0.7391127944,1.102845192,1.101157069,0.8560050726,0.6143451929,1.102845192,0.2053772509,2.5,2.345918417,2.31104064,2.303841591,2.224293947,2.211644411,2.279347897,2.211644411,2.345918417,0.05225075036,0,8.773747595e-08,9.375512309e-05,1.04086721e-05,1.893338464e-08,3.763019762e-08,2.086162021e-05,1.893338464e-08,9.375512309e-05,3.666698103e-05,0,7.524239165e-18,6.22427612e-22,2.507396236e-26,2.651160812e-13,0,5.302472328e-14,0,2.651160812e-13,1.060456857e-13,0.5,0.3715632558,0.3424313664,0.3371774554,0.2779795825,0.2645502388,0.3187403679,0.2645502388,0.3715632558,0.04071721435
-800,40,39.49407196,39.39403152,39.05530167,39.49637985,39.10754013,39.30946732,39.05530167,39.49637985,0.1905471236,0,0.1781433523,0.1956499517,0.3153600693,0.1689110696,0.3019194603,0.2319967747,0.1689110696,0.3153600693,0.06330830604,2.5,0.9291939735,1.115837574,1.030154109,1.341763496,1.347027898,1.152795434,0.9291939735,1.347027898,0.1672361046,1.875,2.261223078,2.217643261,2.231003046,2.166470528,2.158093929,2.206886768,2.158093929,2.261223078,0.03915084898,0,1.344987766e-07,0.0001125131312,1.283661277e-05,4.924077501e-08,5.614609577e-08,2.511792445e-05,4.924077501e-08,0.0001125131312,4.39760297e-05,0,9.254478495e-18,1.460609212e-21,1.374417564e-25,6.133616835e-13,0,1.226741961e-13,0,6.133616835e-13,2.453437301e-13,0,0.3020328283,0.2732942998,0.278995961,0.2364716977,0.2222886235,0.262616694,0.2222886235,0.3020328283,0.029140478
-781.1764526,39.76470566,39.50443649,39.56256485,39.08719254,39.67473602,39.26383972,39.4185524,39.08719254,39.67473602,0.2132984251,0.2352941185,0.3164071739,0.2865408957,0.4559383392,0.2534051836,0.4101965725,0.3444976211,0.2534051836,0.4559383392,0.07639538497,2.5,1.404276967,1.547965884,1.383015871,1.573185205,1.589956641,1.499680042,1.383015871,1.589956641,0.08785973489,1.875,2.137041807,2.124011755,2.157336473,2.108833313,2.103068829,2.126058578,2.103068829,2.157336473,0.01963856444,0,2.508570844e-07,0.0001350504172,1.590346619e-05,1.422149154e-07,8.597339018e-08,3.028658648e-05,8.597339018e-08,0.0001350504172,5.273564238e-05,0,2.277783926e-17,3.398259905e-21,7.86394926e-25,1.377620674e-12,0,2.755286776e-13,0,1.377620674e-12,5.51045971e-13,0,0.2143464833,0.2094641775,0.2288542837,0.192664817,0.1788578331,0.204837516,0.1788578331,0.2288542837,0.01738821529
-762.3529663,39.52941132,39.35943604,39.36700439,39.10618591,39.47542572,39.40855408,39.34331894,39.10618591,39.47542572,0.1255075037,0.470588237,0.5199451447,0.5149597526,0.6057844162,0.4832052886,0.5196715593,0.5287132263,0.4832052886,0.6057844162,0.04088699073,2.5,1.822965145,1.883250833,1.688193083,1.75371027,1.78381443,1.786386847,1.688193083,1.883250833,0.06547823548,1.875,2.042677402,2.032844305,2.084696293,2.057478666,2.05221796,2.053982973,2.032844305,2.084696293,0.01751172356,0,4.266310611e-07,0.0001572123583,1.974339648e-05,4.604872004e-07,1.33812506e-07,3.559533798e-05,1.33812506e-07,0.0001572123583,6.127119559e-05,0,6.621529849e-17,6.703966054e-21,4.605360498e-24,3.162820266e-12,0,6.325772696e-13,0,3.162820266e-12,1.265121471e-12,0,0.1276762635,0.123105064,0.1804460734,0.1400090158,0.1440470666,0.1430566907,0.123105064,0.1804460734,0.02021316625
-743.5294189,39.29411697,39.20102692,39.16990662,38.95561981,39.26555252,39.32284927,39.18299103,38.95561981,39.32284927,0.1253562123,0.7058823705,0.7248731852,0.7466791272,0.8159837723,0.7156334519,0.692468524,0.739127636,0.692468524,0.8159837723,0.04218086973,2.5,2.228694439,2.134691715,1.875949264,1.942091107,1.924614668,2.021208286,1.875949264,2.228694439,0.1361021996,1.875,1.957645535,1.966547966,2.027540684,2.006008625,2.015320063,1.994612455,1.957645535,2.027540684,0.02755762823,0,7.107402098e-07,0.0001835130242,2.314272388e-05,1.509269623e-06,1.856947165e-07,4.181229087e-05,1.856947165e-07,0.0001835130242,7.137800276e-05,0,1.883688116e-16,1.33023026e-20,2.352215981e-23,7.348519362e-12,0,1.469741538e-12,0,7.348519362e-12,2.939388967e-12,0,0.07626647502,0.07259178162,0.1138231978,0.1007049978,0.1091911867,0.0945155248,0.07259178162,0.1138231978,0.01697144285
-724.7058716,39.05882263,39.0631752,38.9720726,38.79462814,39.038517,39.14255142,39.00218964,38.79462814,39.14255142,0.1172426194,0.9411764741,0.9403581619,0.9811217189,1.028888702,0.9516070485,0.9051807523,0.9614313245,0.9051807523,1.028888702,0.04157627001,2.5,2.259305,2.245179415,2.057582378,2.091449976,2.037755728,2.138254642,2.037755728,2.259305,0.09474684298,1.875,1.938875079,1.933766007,1.974894166,1.96782577,1.986489773,1.960370302,1.933766007,1.986489773,0.02058439516,0,9.593952655e-07,0.0002141855657,2.748323277e-05,4.473475201e-06,2.494790579e-07,4.947022535e-05,2.494790579e-07,0.0002141855657,8.296415763e-05,0,3.975237324e-16,2.644328559e-20,1.225945887e-22,1.576200455e-11,0,3.152480447e-12,0,1.576200455e-11,6.304762268e-12,0,0.05289640278,0.04383710027,0.07057033479,0.07312048972,0.07941488922,0.06396783888,0.04383710027,0.07941488922,0.013370106
-705.8823242,38.82352829,38.90766525,38.75188828,38.61470413,38.7912941,38.95035553,38.80318069,38.61470413,38.95035553,0.1190571934,1.176470637,1.155296087,1.199790239,1.243201256,1.191478848,1.123930931,1.182739496,1.123930931,1.243201256,0.04058156535,2.5,2.293506861,2.329464436,2.186215639,2.177180529,2.151855946,2.227644682,2.151855946,2.329464436,0.07030222565,1.875,1.922262311,1.90636754,1.942965269,1.94874835,1.957937002,1.93565619,1.90636754,1.957937002,0.01875357516,0,1.286981387e-06,0.0002362927626,3.426179319e-05,1.139184133e-05,3.36988677e-07,5.671407416e-05,3.36988677e-07,0.0002362927626,9.061706078e-05,0,8.400630837e-16,5.030127956e-20,6.286700893e-22,2.993614384e-11,0,5.987396776e-12,0,2.993614384e-11,1.197437375e-11,0,0.03662510216,0.02757194452,0.04356241226,0.05414509773,0.05711261556,0.04380343482,0.02757194452,0.05711261556,0.01094652619
-687.0588379,38.58823395,38.7347908,38.54160309,38.43191147,38.53314209,38.75048828,38.59838867,38.43191147,38.75048828,0.1240453273,1.411764741,1.369486332,1.426804543,1.460128784,1.433664083,1.345842242,1.407185197,1.345842242,1.460128784,0.04259867594,2.5,2.339486122,2.364788771,2.327099323,2.263678551,2.269026279,2.312815905,2.263678551,2.364788771,0.03987105936,1.875,1.912079692,1.900342464,1.912057757,1.929479957,1.929005384,1.916593194,1.900342464,1.929479957,0.01118176337,0,1.678110834e-06,0.0002501130803,4.327257557e-05,2.927444984e-05,4.58275224e-07,6.495929119e-05,4.58275224e-07,0.0002501130803,9.401121497e-05,0,1.729619044e-15,8.506125067e-20,3.340715922e-21,5.74178656e-11,0,1.148391972e-11,0,5.74178656e-11,2.296697207e-11,0,0.02536958084,0.0175058879,0.02648878656,0.03989776224,0.0407538265,0.03000316955,0.0175058879,0.0407538265,0.008983124979
-668.2352905,38.35293961,38.5453949,38.32675552,38.24060822,38.28699875,38.54273605,38.3884964,38.24060822,38.5453949,0.1299166083,1.647058845,1.582491636,1.654972792,1.680047989,1.670057654,1.57090199,1.631694436,1.57090199,1.680047989,0.04575657845,2.5,2.384343624,2.39998889,2.471853971,2.334313631,2.389128685,2.39592576,2.334313631,2.471853971,0.04417692497,1.875,1.901574612,1.894242764,1.880736589,1.913857579,1.899701595,1.898022413,1.880736589,1.913857579,0.01076360326,0,2.199954224e-06,0.0002649874077,5.489125033e-05,6.536378351e-05,6.274964903e-07,7.761398592e-05,6.274964903e-07,0.0002649874077,9.73543938e-05,0,3.611373251e-15,1.446692233e-19,1.83379124e-20,1.009394304e-10,0,2.018860773e-11,0,1.009394304e-10,4.037541135e-11,0,0.01758790761,0.01107068919,0.01593305171,0.03003236093,0.02887696214,0.02070019394,0.01107068919,0.03003236093,0.007471120451
-649.4117432,38.11764526,38.34008789,38.10735703,38.07439041,38.09296799,38.32318878,38.18759918,38.07439041,38.34008789,0.1181925833,1.882352948,1.794037938,1.884243727,1.893218994,1.887733102,1.801344872,1.852115631,1.794037938,1.893218994,0.04458922148,2.5,2.428016424,2.435046196,2.513239145,2.361968279,2.453024387,2.438258648,2.361968279,2.513239145,0.04852946848,1.875,1.890770435,1.888069272,1.872963428,1.908112526,1.884970546,1.888977289,1.872963428,1.908112526,0.01133750286,0,2.898247658e-06,0.0002810072328,6.449236389e-05,9.940494056e-05,7.990242921e-07,8.972036449e-05,7.990242921e-07,0.0002810072328,0.0001027287653,0,7.636561908e-15,2.474357774e-19,3.775448448e-20,1.387463339e-10,0,2.775079298e-11,0,1.387463339e-10,5.549776957e-11,0,0.01221573632,0.006978585385,0.01023746002,0.02408835664,0.02046521381,0.01479707099,0.006978585385,0.02408835664,0.006434871815
-630.5882568,37.88235474,38.11952591,37.88341141,37.91237259,37.89253235,38.09157181,37.97988129,37.88341141,38.11952591,0.103410922,2.117647171,2.003855467,2.114559174,2.105535984,2.107565641,2.037185192,2.073740482,2.003855467,2.114559174,0.04481398687,2.5,2.47044754,2.469939709,2.515024424,2.389577866,2.458275557,2.460653067,2.389577866,2.515024424,0.04048642889,1.875,1.879692674,1.881822586,1.873921275,1.902251124,1.88502419,1.884542465,1.873921275,1.902251124,0.009566154331,0,3.835018106e-06,0.0002982726146,7.375107089e-05,0.0001519723883,9.446193872e-07,0.0001057551344,9.446193872e-07,0.0002982726146,0.0001109920995,0,1.633179303e-14,4.255553704e-19,5.421858076e-20,1.918052939e-10,0,3.836432561e-11,0,1.918052939e-10,7.672048413e-11,0,0.008507281542,0.004387274384,0.0067169955,0.01926924847,0.01451689471,0.01067953929,0.004387274384,0.01926924847,0.005450164434
-611.7647095,37.64706039,37.80519485,37.65494156,37.74192047,37.68556595,37.85142136,37.74781036,37.65494156,37.85142136,0.07288606465,2.352941275,2.289027214,2.345875025,2.320510387,2.329526186,2.276146412,2.312216997,2.276146412,2.345875025,0.02584610134,2.5,2.479673862,2.504654646,2.516202927,2.417118549,2.463183403,2.476166725,2.417118549,2.516202927,0.03487696126,1.875,1.878690839,1.87550354,1.874791861,1.896273255,1.884966612,1.88204515,1.874791861,1.896273255,0.007970296778,0,5.187459465e-06,0.0003168949625,8.456629439e-05,0.0002335537865,1.122245749e-06,0.0001282649609,1.122245749e-06,0.0003168949625,0.000126404062,0,3.611161663e-14,7.359138982e-19,7.879103422e-20,2.666764864e-10,0,5.33425179e-11,0,2.666764864e-10,1.066669808e-10,0,0.002081121551,0.002751819091,0.004379197024,0.01537524164,0.01024339721,0.006966155954,0.002081121551,0.01537524164,0.005094498862
-592.9411621,37.41176605,37.47644424,37.42308044,37.56285477,37.47200775,37.60257339,37.50739288,37.42308044,37.60257339,0.06550399214,2.588235378,2.572563887,2.578234673,2.538087368,2.553562403,2.518185616,2.552126884,2.518185616,2.578234673,0.02213804983,2.5,2.487202644,2.536332369,2.516751528,2.444574594,2.467731714,2.490518332,2.444574594,2.536332369,0.03294892237,1.875,1.8775177,1.869684339,1.875571132,1.890178442,1.884792566,1.879548788,1.869684339,1.890178442,0.007179709617,0,7.041695881e-06,0.0003367627214,9.72293783e-05,0.000360785576,1.339965138e-06,0.0001606318692,1.339965138e-06,0.000360785576,0.0001575228962,0,8.055290105e-14,1.279032158e-18,1.158845917e-19,3.729041798e-10,0,7.459694668e-11,0,3.729041798e-10,1.4915362e-10,0,0.0005060777185,0.001724708942,0.00283774687,0.01223879959,0.007192090154,0.004899884574,0.0005060777185,0.01223879959,0.004307053983
-574.1176758,37.17647171,37.13507843,37.20020676,37.37498093,37.25177383,37.34486389,37.26137924,37.13507843,37.37498093,0.08906318992,2.823529482,2.853240013,2.812661886,2.758198261,2.77962327,2.76325345,2.793395519,2.758198261,2.853240013,0.03546723351,2.5,2.493431568,2.533991814,2.516644955,2.471921921,2.471902609,2.497578621,2.471902609,2.533991814,0.02459336445,1.875,1.876063585,1.870599985,1.876254559,1.883966923,1.884497762,1.878276587,1.870599985,1.884497762,0.005272553768,0,9.585364751e-06,0.0003552918497,0.0001120903325,0.0005601610173,1.608082243e-06,0.0002077473036,1.608082243e-06,0.0005601610173,0.0002176587295,0,1.809700935e-13,2.225459335e-18,1.725312384e-19,5.244367718e-10,0,1.04923549e-10,0,5.244367718e-10,2.097566149e-10,0,0.0001242887665,0.001095452462,0.001828195527,0.009720089845,0.005025936756,0.00355879264,0.0001242887665,0.009720089845,0.003492074553
-555.2941284,36.94117737,36.78196335,36.97292328,37.17811203,37.02478409,37.078125,37.00717926,36.78196335,37.17811203,0.1314967126,3.058823586,3.130763769,3.047924519,2.980779171,3.007659197,3.011290312,3.035683393,2.980779171,3.130763769,0.05212480202,2.5,2.49839139,2.531199694,2.515860319,2.499140978,2.475679398,2.504054308,2.475679398,2.531199694,0.01864188164,1.875,1.874340534,1.87146318,1.876838565,1.877638936,1.884076595,1.876871467,1.87146318,1.884076595,0.004199027549,0,1.307760067e-05,0.0003751766053,0.0001295711263,0.0008740657941,1.939855792e-06,0.0002787662088,1.939855792e-06,0.0008740657941,0.0003265452397,0,4.089253621e-13,3.892149066e-18,2.600583985e-19,7.417754189e-10,0,1.484368739e-10,0,7.417754189e-10,2.966693002e-10,0,3.088963058e-05,0.0006947012153,0.00117118936,0.00770309614,0.003496398916,0.002619255101,3.088963058e-05,0.00770309614,0.002796971938
-536.4705811,36.70588303,36.41799164,36.74124146,36.9720726,36.8003006,36.80217361,36.74675751,36.41799164,36.9720726,0.1815610826,3.294117689,3.404858351,3.283962727,3.205752373,3.239679813,3.262239218,3.279298306,3.205752373,3.404858351,0.06790687889,2.5,2.502117634,2.527952909,2.514373302,2.513633966,2.479042292,2.507423878,2.479042292,2.527952909,0.01638274454,1.875,1.872359276,1.87227118,1.877318263,1.874209166,1.883524179,1.87593627,1.87227118,1.883524179,0.004211815074,0,1.787367364e-05,0.0003965349169,0.0001501809456,0.001191098592,2.352381671e-06,0.0003516080906,2.352381671e-06,0.001191098592,0.0004428755492,0,9.281441718e-13,6.841757257e-18,3.969109589e-19,9.854012051e-10,0,1.972658703e-10,0,9.854012051e-10,3.940678339e-10,0,7.78166941e-06,0.0004399453173,0.0007462305366,0.006197910756,0.002421856159,0.001962744864,7.78166941e-06,0.006197910756,0.002270159544
-517.6470337,36.47058868,36.19084549,36.50520325,36.75669479,36.58064651,36.51690292,36.51005936,36.19084549,36.75669479,0.1831826866,3.529411793,3.629727602,3.52071166,3.433030128,3.476147175,3.516022921,3.515127897,3.433030128,3.629727602,0.06545932591,2.5,2.503983021,2.524251223,2.512160778,2.512151957,2.481979132,2.506905317,2.481979132,2.524251223,0.01404195186,1.875,1.872282982,1.873023868,1.877689838,1.87443614,1.882835865,1.876053572,1.872282982,1.882835865,0.003864955623,0,2.33895189e-05,0.0004194854992,0.0001745335903,0.001367968624,2.867830517e-06,0.0003976489825,2.867830517e-06,0.001367968624,0.0005074839573,0,1.370821534e-12,1.208587224e-17,6.134592694e-19,1.208308675e-09,0,2.41935888e-10,0,1.208308675e-09,4.831866574e-10,0,1.709909952e-06,0.0002782669617,0.0004729836364,0.0050858506,0.001670617843,0.001501885825,1.709909952e-06,0.0050858506,0.00188040873
-498.8235168,36.23529434,36.02479553,36.26484299,36.53183365,36.3542366,36.22215271,36.27957153,36.02479553,36.53183365,0.1659130603,3.764705896,3.835737944,3.758111,3.662523746,3.714443207,3.77256465,3.748675823,3.662523746,3.835737944,0.05802337825,2.5,2.505098343,2.520093203,2.509200335,2.510162592,2.484467506,2.5058043,2.484467506,2.520093203,0.01175123546,1.875,1.873107433,1.873720407,1.877949357,1.874600172,1.882006288,1.876276731,1.873107433,1.882006288,0.003317094874,0,3.012689922e-05,0.0004441639176,0.0002033739729,0.001574148308,3.515095386e-06,0.0004510656581,3.515095386e-06,0.001574148308,0.000583130226,0,1.665875445e-12,2.145247755e-17,9.602667353e-19,1.487978074e-09,0,2.979287927e-10,0,1.487978074e-09,5.950249737e-10,0,3.429188951e-07,0.0001758107974,0.0002982808801,0.004167255946,0.001147838775,0.00115790579,3.429188951e-07,0.004167255946,0.001555616036
-480,36,35.85177612,36.02019882,36.29733276,36.1210289,35.91778183,36.04162598,35.85177612,36.29733276,0.1571815759,4,4.045252323,3.996098042,3.894132614,3.954494715,4.031776428,3.984350681,3.894132614,4.045252323,0.05500343814,2.5,2.505901098,2.515475512,2.505470276,2.507655859,2.486493111,2.504199266,2.486493111,2.515475512,0.009561603889,1.875,1.87385428,1.874359608,1.878092647,1.87469995,1.88103044,1.876407385,1.87385428,1.88103044,0.002750993241,0,3.903164907e-05,0.000470716448,0.0002376023331,0.001814866439,4.331956006e-06,0.0005133097875,4.331956006e-06,0.001814866439,0.0006716958596,0,2.039368891e-12,3.825718274e-17,1.522455799e-18,1.840209984e-09,0,3.684498817e-10,0,1.840209984e-09,7.358804677e-10,0,6.688645016e-08,0.0001109707155,0.0001871976419,0.003409892786,0.0007856552256,0.0008987566689,6.688645016e-08,0.003409892786,0.001284769503
-461.1764832,35.76470566,35.67157364,35.7713089,36.05305099,35.88097,35.60369492,35.79611969,35.60369492,36.05305099,0.1589766443,4.235294342,4.258289814,4.234605789,4.12775135,4.196225643,4.293562412,4.222086906,4.12775135,4.293562412,0.05682274699,2.5,2.506374359,2.510399103,2.500947952,2.504620552,2.488037348,2.502075672,2.488037348,2.510399103,0.007649587002,1.875,1.874518991,1.874940157,1.878115535,1.874734044,1.879903555,1.876442552,1.874518991,1.879903555,0.002175025875,0,5.086890087e-05,0.0004993022303,0.0002783131204,0.002096340992,5.368024176e-06,0.00058603863,5.368024176e-06,0.002096340992,0.0007754761609,0,2.51551926e-12,6.853698271e-17,2.445047043e-18,2.285557077e-09,0,4.576145296e-10,0,2.285557077e-09,9.139717871e-10,0,1.268659133e-08,6.998544268e-05,0.0001169384414,0.002786572324,0.0005358009948,0.0007018620381,1.268659133e-08,0.002786572324,0.001059017377
-442.3529358,35.52941132,35.48397827,35.51822281,35.79888535,35.63401794,35.27975845,35.54297256,35.27975845,35.79888535,0.1715547591,4.470588207,4.474854946,4.473571301,4.36327076,4.439559937,4.557820797,4.461815834,4.36327076,4.557820797,0.06281977147,2.5,2.506501913,2.504862547,2.495614529,2.501046181,2.489082575,2.499421597,2.489082575,2.506501913,0.006383779924,1.875,1.875097394,1.875461936,1.878014445,1.874700785,1.878621221,1.876379251,1.874700785,1.878621221,0.00161258562,0,6.669546565e-05,0.0005300925695,0.0003268345026,0.002425963525,6.688801932e-06,0.0006712549366,6.688801932e-06,0.002425963525,0.0008971839561,0,3.126962014e-12,1.233267001e-16,3.977645214e-18,2.850781833e-09,0,5.707817552e-10,0,2.850781833e-09,1.140000649e-09,0,2.339766381e-09,4.410634574e-05,7.272607036e-05,0.002274438273,0.0003641426447,0.0005510831252,2.339766381e-09,0.002274438273,0.0008711418486
-423.5294189,35.29411697,35.28876495,35.26098633,35.53465271,35.38015366,34.94589996,35.28209305,34.94589996,35.53465271,0.1933484226,4.705882549,4.694954395,4.712928772,4.60100174,4.684408665,4.824440479,4.703546524,4.60100174,4.824440479,0.07163643092,2.5,2.506267548,2.498866796,2.489535093,2.496923447,2.489614964,2.496241808,2.489535093,2.506267548,0.006273208652,1.875,1.875584722,1.875923276,1.877803087,1.874599099,1.877177596,1.876217484,1.874599099,1.877803087,0.001143859234,0,8.798118506e-05,0.0005632800749,0.000385045103,0.002812521532,8.381201042e-06,0.0007714418462,8.381201042e-06,0.002812521532,0.001040001865,0,3.918096316e-12,2.228698532e-16,6.559779658e-18,3.570897134e-09,0,7.149630887e-10,0,3.570897134e-09,1.427967855e-09,0,4.195434278e-10,2.778079215e-05,4.501014337e-05,0.001854339265,0.0002466685837,0.0004347598297,4.195434278e-10,0.001854339265,0.0007151414175
-404.7058716,35.05882263,35.08571625,34.99966049,35.25625992,35.1193428,34.60202789,35.01259613,34.60202789,35.25625992,0.2212903351,4.941176414,4.91858387,4.952606678,4.861887932,4.930684566,5.093297005,4.951412201,4.861887932,5.093297005,0.07701253891,2.5,2.505652666,2.492411613,2.486695766,2.492241383,2.489616394,2.493323565,2.486695766,2.505652666,0.006506617181,1.875,1.875975847,1.876323819,1.878314495,1.874427319,1.875568986,1.876122117,1.874427319,1.878314495,0.001268613152,0,0.0001167796436,0.0005990687641,0.0004703389131,0.003266481217,1.056076417e-05,0.000892645854,1.056076417e-05,0.003266481217,0.001206620713,0,4.949604095e-12,4.044235569e-16,1.137369703e-17,4.491826466e-09,0,8.993552569e-10,0,4.491826466e-09,1.796236715e-09,0,7.313998018e-11,1.749033072e-05,2.685117761e-05,0.001510264585,0.000166576574,0.000344236556,7.313998018e-11,0.001510264585,0.0005860340898
-385.8823547,34.82352829,34.87461472,34.73429108,34.96608353,34.85157394,34.24807739,34.73492813,34.24807739,34.96608353,0.2543916106,5.176470757,5.145740509,5.192537785,5.124554157,5.178297043,5.364265919,5.201078892,5.124554157,5.364265919,0.0850180462,2.5,2.504640818,2.485499144,2.482885599,2.486994028,2.489069223,2.489817619,2.482885599,2.504640818,0.007680652663,1.875,1.87626636,1.876662612,1.878676295,1.874184132,1.873790741,1.875915885,1.873790741,1.878676295,0.001778510981,0,0.00015597741,0.0006376827369,0.0005763278459,0.003800307168,1.338209586e-05,0.001036735484,1.338209586e-05,0.003800307168,0.001402250607,0,6.305189877e-12,7.368054793e-16,2.002109609e-17,5.674011039e-09,0,1.136063466e-09,0,5.674011039e-09,2.26897523e-09,0,1.239661238e-11,1.100826466e-05,1.595085814e-05,0.001228860929,0.0001121652822,0.0002735970484,1.239661238e-11,0.001228860929,0.0004793284752
-367.0588379,34.58823395,34.65524292,34.46495056,34.66406631,34.57685471,34.06306076,34.48483658,34.06306076,34.66406631,0.2226743251,5.411764622,5.3764081,5.432655334,5.388813496,5.427147388,5.578499794,5.440704346,5.3764081,5.578499794,0.07219810039,2.5,2.503214121,2.478129148,2.478081226,2.4811728,2.490701437,2.486259937,2.478081226,2.503214121,0.009654546157,1.875,1.876450658,1.876939297,1.878883719,1.873868465,1.8737396,1.875976324,1.8737396,1.878883719,0.001951986575,0,0.0002096552635,0.0006793693174,0.000708346779,0.004428844899,1.722473826e-05,0.001208688249,1.722473826e-05,0.004428844899,0.001632028259,0,8.101198531e-12,1.347511682e-15,3.57776129e-17,7.197193508e-09,0,1.441059161e-09,0,7.197193508e-09,2.878068672e-09,0,2.042927242e-12,6.927310551e-06,9.438891539e-06,0.0009990297258,8.269937825e-05,0.0002196190617,2.042927242e-12,0.0009990297258,0.000390864152
-348.2352905,34.35293961,34.42737579,34.1917038,34.35011673,34.29517365,33.93552399,34.23997879,33.93552399,34.42737579,0.1704803109,5.647058964,5.610567093,5.672888279,5.654479027,5.67714119,5.774706364,5.677956581,5.610567093,5.774706364,0.05381340161,2.5,2.501353502,2.470304489,2.472258329,2.474769354,2.493015051,2.482340336,2.470304489,2.501353502,0.01248421613,1.875,1.876523972,1.877153516,1.878931999,1.873479247,1.874273658,1.876072526,1.873479247,1.878931999,0.001975345658,0,0.0002836116764,0.0007243913715,0.0008731710259,0.005169797223,2.23950301e-05,0.001414673286,2.23950301e-05,0.005169797223,0.001902020304,0,1.050038008e-11,2.473428744e-15,6.489941296e-17,9.166944537e-09,0,1.835489427e-09,0,9.166944537e-09,3.66572972e-09,0,3.273752797e-13,4.359071227e-06,5.565867014e-06,0.0008115529199,6.279085937e-05,0.0001768537477,3.273752797e-13,0.0008115529199,0.0003181900538
-329.4117737,34.11764526,34.19080353,33.98993301,34.02421951,34.00654984,33.80176163,34.00265121,33.80176163,34.19080353,0.1236123443,5.882352829,5.848193645,5.903508663,5.921339989,5.928168774,5.974045277,5.91505146,5.848193645,5.974045277,0.04073102772,2.5,2.499041319,2.472656965,2.465398312,2.467777252,2.495054245,2.479985714,2.465398312,2.499041319,0.0141825676,1.875,1.87648046,1.876676202,1.878816485,1.873015404,1.874719739,1.875941634,1.873015404,1.878816485,0.001957066357,0,0.0003861401638,0.000879249943,0.001079388778,0.006044256035,2.931417657e-05,0.001683669863,2.931417657e-05,0.006044256035,0.0022112187,0,1.373277013e-11,4.12918228e-15,1.194835528e-16,1.172349329e-08,0,2.347446237e-09,0,1.172349329e-08,4.688026412e-09,0,5.102072465e-14,2.796496346e-06,3.271795777e-06,0.0006588120596,4.747207277e-05,0.0001424704824,5.102072465e-14,0.0006588120596,0.0002587725758
-310.5882263,33.88235474,33.9453125,33.78795242,33.68636703,33.71100616,33.66153336,33.7584343,33.66153336,33.9453125,0.1025940478,6.117647171,6.089249134,6.134402275,6.189191818,6.180128574,6.176514626,6.153897285,6.089249134,6.189191818,0.03742931411,2.5,2.496257305,2.475169659,2.457483292,2.460191011,2.496803284,2.477180958,2.457483292,2.496803284,0.01690943167,1.875,1.876315594,1.876097083,1.878533483,1.872476101,1.875072002,1.875698805,1.872476101,1.878533483,0.001967391931,0,0.0005291543202,0.001076770481,0.001337914262,0.007077354938,3.863616075e-05,0.00201196596,3.863616075e-05,0.007077354938,0.002572153229,0,1.812528599e-11,6.890537216e-15,2.232203925e-16,1.505343583e-08,0,3.014313688e-09,0,1.505343583e-08,6.019564847e-09,0,7.734984596e-15,1.793502179e-06,1.918016551e-06,0.0005345052341,3.573804133e-05,0.000114790957,7.734984596e-15,0.0005345052341,0.0002102832077
-291.7647095,33.64706039,33.69069672,33.58153915,33.33658218,33.40858841,33.51459885,33.50640106,33.33658218,33.69069672,0.1249668673,6.352941036,6.333696842,6.366071224,6.45781517,6.432906151,6.38210392,6.394518375,6.333696842,6.45781517,0.04503937066,2.5,2.49298358,2.477241516,2.448496819,2.452005625,2.498244047,2.47379446,2.448496819,2.498244047,0.02045781352,1.875,1.876023173,1.875449657,1.878078938,1.871860385,1.875324488,1.875347376,1.871860385,1.878078938,0.002004406415,0,0.0007298846613,0.001320951735,0.001662620227,0.008299047127,5.128184785e-05,0.002412757138,5.128184785e-05,0.008299047127,0.002993719419,0,2.414749997e-11,1.155687942e-14,4.230843545e-16,1.940590266e-08,0,3.886012401e-09,0,1.940590266e-08,7.759950904e-09,0,1.141047401e-15,1.148745127e-06,1.121798505e-06,0.0004334421246,2.679063437e-05,9.250066068e-05,1.141047401e-15,0.0004334421246,0.0001707691699
-272.9411621,33.41176605,33.42675018,33.37071609,32.97492599,33.0993309,33.36070251,33.24648666,32.97492599,33.42675018,0.1768463552,6.588235378,6.581484318,6.598445415,6.726984978,6.686392784,6.590808392,6.636823177,6.581484318,6.726984978,0.05871779844,2.5,2.489202023,2.478873014,2.43842721,2.443218708,2.499357462,2.469815493,2.43842721,2.499357462,0.02458949946,1.875,1.875598192,1.874733448,1.877449274,1.871167064,1.875470877,1.87488389,1.871167064,1.877449274,0.002062687883,0,0.00101337384,0.001623223303,0.002071129158,0.009745038114,6.855747051e-05,0.002904264489,6.855747051e-05,0.009745038114,0.003485629568,0,3.247839844e-11,1.947941828e-14,8.133261711e-16,2.511444563e-08,0,5.029388905e-09,0,2.511444563e-08,1.004253569e-08,0,1.638394389e-16,7.349194107e-07,6.548781926e-07,0.0003513517731,1.999882443e-05,7.454807928e-05,1.638394389e-16,0.0003513517731,0.0001386087242
-254.1176453,33.17647171,33.15327835,33.1554985,32.60146332,32.78328705,33.19959641,32.97862625,32.60146332,33.19959641,0.2412568033,6.823529243,6.832554817,6.831462383,6.99646616,6.940470219,6.802601337,6.880710602,6.802601337,6.99646616,0.07458684593,2.5,2.484892845,2.480052948,2.427262545,2.433825254,2.500124931,2.465231657,2.427262545,2.500124931,0.02916089632,1.875,1.875034809,1.873947382,1.876641631,1.870396018,1.875504851,1.87430501,1.870396018,1.876641631,0.002137294505,0,0.001416219166,0.001997918589,0.002585846931,0.01145780925,9.232523735e-05,0.003510023933,9.232523735e-05,0.01145780925,0.004058880266,0,4.41092024e-11,3.299295312e-14,1.585360121e-15,3.262690385e-08,0,6.534209174e-09,0,3.262690385e-08,1.304635777e-08,0,2.290749982e-17,4.696796623e-07,3.817529262e-07,0.0002847261494,1.486663677e-05,6.00888452e-05,2.290749982e-17,0.0002847261494,0.0001124606715
-235.2941132,32.94117737,32.87008286,32.93590546,32.30060959,32.46052551,33.0310173,32.71962738,32.30060959,33.0310173,0.2860372066,7.058823586,7.086842537,7.065049648,7.247647285,7.195019245,7.017454624,7.122403145,7.017454624,7.247647285,0.08547206223,2.5,2.480036736,2.480780602,2.421634912,2.423823833,2.500525951,2.461360455,2.421634912,2.500525951,0.03239443898,1.875,1.87432754,1.873090744,1.875610828,1.869546652,1.87541914,1.873598814,1.869546652,1.875610828,0.002216798719,0,0.00199219468,0.00246297475,0.00322555867,0.01348787732,0.000125263643,0.00425877329,0.000125263643,0.01348787732,0.004726353101,0,6.049943879e-11,5.614624637e-14,2.796087523e-15,4.254530594e-08,0,8.5211731e-09,0,4.254530594e-08,1.701208241e-08,0,3.120303528e-18,2.998968966e-07,2.308505742e-07,0.0002306927199,1.100596546e-05,4.844588693e-05,3.120303528e-18,0.0002306927199,9.121993935e-05
-216.4705811,32.70588303,32.57699203,32.71195984,32.19562912,32.29159546,32.85470581,32.52617645,32.19562912,32.85470581,0.2487243563,7.294117451,7.344271183,7.299138546,7.454032421,7.407082081,7.235332012,7.347971439,7.235332012,7.454032421,0.07723856717,2.5,2.474615335,2.481047869,2.431287527,2.424224854,2.500540733,2.462343216,2.424224854,2.500540733,0.02958710864,1.875,1.87347126,1.8721627,1.874305367,1.868197203,1.875207186,1.872668624,1.868197203,1.875207186,0.002450184198,0,0.002820692025,0.003040877404,0.00400284119,0.01480582915,0.0001712477242,0.004968297668,0.0001712477242,0.01480582915,0.005080314819,0,8.381494804e-11,9.599066605e-14,3.780574435e-15,4.930674891e-08,0,9.878132978e-09,0,4.930674891e-08,1.971433505e-08,0,4.142805626e-19,1.913404191e-07,1.529011939e-07,0.0001948161516,8.114784578e-06,4.065503526e-05,4.142805626e-19,0.0001948161516,7.714283129e-05
-197.6470642,32.47058868,32.27382278,32.48369217,32.08187485,32.16395569,32.67039871,32.33474731,32.08187485,32.67039871,0.2152545005,7.529411793,7.604755402,7.533662319,7.660361767,7.609268665,7.456190586,7.572847843,7.456190586,7.660361767,0.07091921568,2.5,2.46861124,2.480852842,2.440108299,2.427464962,2.500146389,2.463436842,2.427464962,2.500146389,0.02651746385,1.875,1.872459173,1.871162772,1.872833014,1.866594672,1.874861598,1.87158227,1.866594672,1.874861598,0.002761862474,0,0.004019511398,0.003759815823,0.004978029989,0.01593074575,0.0002359221835,0.005784804933,0.0002359221835,0.01593074575,0.00532161491,0,1.173034725e-10,1.648505957e-13,5.163373086e-15,5.530863945e-08,0,1.108522252e-08,0,5.530863945e-08,2.211175598e-08,0,5.364827527e-20,1.220011541e-07,1.012104391e-07,0.0001662561699,5.959213468e-06,3.448771895e-05,5.364827527e-20,0.0001662561699,6.592364662e-05
-178.8235321,32.23529434,31.98357201,32.25113297,31.95928001,32.02651596,32.47782516,32.13966751,31.95928001,32.47782516,0.1982341409,7.764705658,7.859106541,7.768542767,7.866464615,7.815441132,7.679973602,7.797905922,7.679973602,7.866464615,0.06859084219,2.5,2.466725588,2.480192423,2.448072433,2.430043936,2.499322176,2.464871168,2.430043936,2.499322176,0.02416685782,1.875,1.87088573,1.870090365,1.87119174,1.864858985,1.874375224,1.870280504,1.864858985,1.874375224,0.003078714246,0,0.005748596974,0.004655137192,0.006202965975,0.01718374528,0.0003275726631,0.006823603995,0.0003275726631,0.01718374528,0.00558164902,0,1.605423294e-10,2.843510204e-13,7.122649231e-15,6.241344153e-08,0,1.251485493e-08,0,6.241344153e-08,2.494937057e-08,0,7.479299244e-21,7.775126676e-08,6.697530353e-08,0.0001414840808,4.359163086e-06,2.91975939e-05,7.479299244e-21,0.0001414840808,5.616806811e-05
-160,32,31.80786133,32.01432419,31.82775307,31.87873268,32.27672577,31.96107864,31.80786133,32.27672577,0.1734936982,8,8.068086624,8.003705978,8.07216835,8.025582314,7.906618595,8.01523304,7.906618595,8.07216835,0.06012022868,2.5,2.489695311,2.479062319,2.455152273,2.431906462,2.498043776,2.470772266,2.431906462,2.498043776,0.02418708988,1.875,1.867009163,1.868944883,1.86937952,1.862982869,1.873740077,1.868411303,1.862982869,1.873740077,0.003494334873,0,0.008156301454,0.005771141034,0.007743214723,0.01858267933,0.000458445953,0.008142356761,0.000458445953,0.01858267933,0.005896185059,0,1.862433541e-10,4.92557709e-13,9.923509361e-15,7.087304255e-08,0,1.421195783e-08,0,7.087304255e-08,2.833063384e-08,0,1.717470098e-21,4.953363941e-08,4.432280321e-08,0.0001200691331,3.176591008e-06,2.466791739e-05,1.717470098e-21,0.0001200691331,4.771616295e-05
-141.1764679,31.76470566,31.62486267,31.77330589,31.68725586,31.72007561,32.06682587,31.77446556,31.62486267,32.06682587,0.1538965404,8.235294342,8.280081749,8.239081383,8.277295113,8.239655495,8.136050224,8.234433174,8.136050224,8.280081749,0.05224752799,2.5,2.512678385,2.477458715,2.461325884,2.432995319,2.496289253,2.476149559,2.432995319,2.512678385,0.02765395492,1.875,1.862960696,1.867726445,1.867395163,1.860959411,1.872949243,1.866398215,1.860959411,1.872949243,0.004173036665,0,0.01164651476,0.00716338167,0.009681395255,0.02014798857,0.0006467632484,0.009857209399,0.0006467632484,0.02014798857,0.006343842018,0,2.175209596e-10,8.567246847e-13,1.396218448e-14,8.100550986e-08,0,1.624477974e-08,0,8.100550986e-08,3.238046986e-08,0,3.860350036e-22,3.154999817e-08,2.934328691e-08,0.0001016183305,2.306279839e-06,2.079710066e-05,3.860350036e-22,0.0001016183305,4.042031287e-05
-122.3529434,31.52941132,31.44807434,31.52812386,31.53775215,31.54997826,31.84786606,31.58235741,31.44807434,31.84786606,0.1374817044,8.470588684,8.494347572,8.474591255,8.481663704,8.457609177,8.368185043,8.45527935,8.368185043,8.494347572,0.045135919,2.5,2.502539158,2.475379705,2.466570616,2.433250666,2.494035244,2.474354982,2.433250666,2.502539158,0.02421929687,1.875,1.861101151,1.866434097,1.865237236,1.858780861,1.871994019,1.864709496,1.858780861,1.871994019,0.004571343306,0,0.01392074116,0.008901443332,0.01212155074,0.02190358937,0.0009198452462,0.01155343466,0.0009198452462,0.02190358937,0.006828746293,0,2.302686652e-10,1.496035067e-12,1.983605303e-14,9.321791339e-08,0,1.868994026e-08,0,9.321791339e-08,3.726409403e-08,0,8.620672603e-23,2.009437239e-08,1.944065353e-08,8.577443077e-05,1.668443701e-06,1.749648254e-05,8.620672603e-23,8.577443077e-05,3.414499224e-05
-103.5294113,31.29411697,31.26686478,31.27883339,31.37923241,31.36788368,31.61957741,31.38248062,31.26686478,31.61957741,0.1269238144,8.705882072,8.71139431,8.710161209,8.685094833,8.679382324,8.602925301,8.677791595,8.602925301,8.71139431,0.03959233314,2.5,2.484391689,2.472825527,2.47086668,2.432609558,2.491255999,2.470389843,2.432609558,2.491255999,0.02032219619,1.875,1.859625459,1.865067482,1.862905741,1.85643959,1.870866656,1.862981081,1.85643959,1.870866656,0.004911055788,0,0.01602694578,0.01107247919,0.01519440487,0.0238770768,0.001318920753,0.01349796634,0.001318920753,0.0238770768,0.007364940364,0,2.393812648e-10,2.622390152e-12,2.845163341e-14,1.080315926e-07,0,2.165472424e-08,0,1.080315926e-07,4.318853186e-08,0,1.89178974e-23,1.279927009e-08,1.289394902e-08,7.221390115e-05,1.202885301e-06,1.468849496e-05,1.89178974e-23,7.221390115e-05,2.876642247e-05
-84.70587921,31.05882263,31.07805634,31.02547264,31.21171951,31.17322159,31.3816967,31.17403221,31.02547264,31.3816967,0.1231477559,8.941176414,8.931329727,8.945711136,8.887413979,8.904884338,8.84016037,8.901899338,8.84016037,8.945711136,0.03692169487,2.5,2.465436697,2.469790697,2.474197626,2.431010008,2.487928152,2.465672731,2.431010008,2.487928152,0.01890235581,1.875,1.858013988,1.863626957,1.860400081,1.853928208,1.869559407,1.86110568,1.853928208,1.869559407,0.005280054174,0,0.01850155182,0.01378540695,0.01906366274,0.02610043436,0.001906648977,0.01587153971,0.001906648977,0.02610043436,0.008013825864,0,2.500916141e-10,4.613626321e-12,4.119359069e-14,1.261204545e-07,0,2.527503895e-08,0,1.261204545e-07,5.042279838e-08,0,4.067799123e-24,8.154477982e-09,8.564111198e-09,6.064629997e-05,8.644119021e-07,1.230548696e-05,4.067799123e-24,6.064629997e-05,2.41726957e-05
-65.88235474,30.8235302,30.88142586,30.76812172,31.03523445,30.9654026,31.13397598,30.95683289,30.76812172,31.13397598,0.125616923,9.176470757,9.154107094,9.181162834,9.08843708,9.134009361,9.079770088,9.127496719,9.079770088,9.181162834,0.03855921328,2.5,2.445655584,2.466278791,2.47654748,2.428384304,2.48402667,2.460178614,2.428384304,2.48402667,0.02047280408,1.875,1.856260657,1.862112164,1.857720852,1.85123837,1.868063807,1.859079123,1.85123837,1.868063807,0.005677850917,0,0.02141547203,0.01717614383,0.02393336594,0.02861115336,0.002778885653,0.01878300495,0.002778885653,0.02861115336,0.008817736991,0,2.626382167e-10,8.145169435e-12,6.019271588e-14,1.483626448e-07,0,2.972669755e-08,0,1.483626448e-07,5.931805802e-08,0,8.573013927e-25,5.19728971e-09,5.698457262e-09,5.081067502e-05,6.192692581e-07,1.028816769e-05,8.573013927e-25,5.081067502e-05,2.026265611e-05
-47.05882263,30.58823586,30.67679214,30.50682259,30.84983826,30.74384117,30.87615776,30.73069191,30.50682259,30.87615776,0.1330802292,9.411765099,9.379665375,9.416440964,9.287991524,9.366635323,9.321622849,9.354471207,9.287991524,9.416440964,0.04499227926,2.5,2.425029755,2.462285995,2.477904797,2.424664021,2.479524851,2.453881741,2.424664021,2.479524851,0.02445984632,1.875,1.854361176,1.860522747,1.854868293,1.848362684,1.86637187,1.856897354,1.848362684,1.86637187,0.006104093511,0,0.02485400997,0.02141410299,0.03005688824,0.03145253658,0.004083181731,0.02237214334,0.004083181731,0.03145253658,0.009829267859,0,2.772933272e-10,1.442815398e-11,8.874637949e-14,1.759064929e-07,0,3.52396583e-08,0,1.759064929e-07,7.033349192e-08,0,1.771592883e-25,3.314258201e-09,3.799786708e-09,4.247441393e-05,4.423679911e-07,8.584778698e-06,1.771592883e-25,4.247441393e-05,1.694567436e-05
-28.23529434,30.35294151,30.46393394,30.25232124,30.60864067,30.50794792,30.60801506,30.48817062,30.25232124,30.60864067,0.1307510734,9.647058487,9.607942581,9.651576996,9.540570259,9.602608681,9.565569878,9.593653679,9.540570259,9.651576996,0.03806842491,2.5,2.403540611,2.454081297,2.429391861,2.419780493,2.474399328,2.436238766,2.403540611,2.474399328,0.02514561079,1.875,1.852310181,1.858185649,1.844092727,1.845293164,1.864475846,1.852871537,1.844092727,1.864475846,0.007716400083,0,0.02891976014,0.02641179971,0.03807983547,0.03467518836,0.006047978066,0.02682691254,0.006047978066,0.03807983547,0.01117622666,0,2.944057775e-10,2.556260238e-11,1.326492762e-13,2.102674159e-07,0,4.211750237e-08,0,2.102674159e-07,8.407503316e-08,0,3.591145057e-26,2.113887509e-09,2.05645323e-09,3.543130151e-05,3.151587862e-07,7.150125839e-06,3.591145057e-26,3.543130151e-05,1.414111011e-05
-9.411765099,30.11764717,30.24268341,30.0466404,30.35495186,30.25949097,30.32930946,30.24661636,30.0466404,30.35495186,0.1083940417,9.882352829,9.838863373,9.88692379,9.795710564,9.842054367,9.811448097,9.835000992,9.795710564,9.88692379,0.03117409907,2.5,2.381177425,2.426999807,2.376218319,2.404847383,2.468623638,2.41157341,2.376218319,2.468623638,0.03379893675,1.875,1.850103259,1.852450848,1.832547903,1.842249036,1.862366915,1.847943544,1.832547903,1.862366915,0.01002463978,0,0.03373632953,0.03083588183,0.04825495929,0.03865738958,0.009028667584,0.03210264817,0.009028667584,0.04825495929,0.01296567824,0,3.143727778e-10,4.47653789e-11,2.000323464e-13,2.274022961e-07,0,4.555232636e-08,0,2.274022961e-07,9.092506303e-08,0,7.144266403e-27,1.346185163e-09,1.097381852e-09,2.954456613e-05,2.239858787e-07,5.954198969e-06,7.144266403e-27,2.954456613e-05,1.179550054e-05
9.411765099,29.88235283,30.01283646,29.83733559,30.09243774,30.00262833,30.03982925,29.99701309,29.83733559,30.09243774,0.08569469303,10.11764717,10.07234478,10.12186241,10.04910088,10.08535004,10.05908775,10.07754993,10.04910088,10.12186241,0.02530506626,2.5,2.357920408,2.399475813,2.322120905,2.362151623,2.462175131,2.380769014,2.322120905,2.462175131,0.0475082472,1.875,1.847735524,1.846640587,1.8208251,1.839679599,1.860037446,1.842983603,1.8208251,1.860037446,0.01287403144,0,0.0394522585,0.03601344675,0.06109340489,0.04431077465,0.0135804005,0.03889005631,0.0135804005,0.06109340489,0.01530713867,0,3.377008118e-10,7.861306051e-11,3.041246725e-13,1.788829138e-07,0,3.585990527e-08,0,1.788829138e-07,7.151161441e-08,0,1.395628793e-27,8.581259037e-10,5.869101871e-10,2.470828986e-05,1.588417433e-07,4.973715022e-06,1.395628793e-27,2.470828986e-05,9.867477274e-06
28.23529434,29.64705849,29.77421379,29.62447166,29.82129097,29.72992516,29.73937225,29.737854,29.62447166,29.82129097,0.06512217224,10.35294151,10.30829144,10.35630989,10.30053043,10.33143139,10.30829334,10.32097054,10.30053043,10.35630989,0.02048203163,2.5,2.333760977,2.371521235,2.267175674,2.317513466,2.455027342,2.348999739,2.267175674,2.455027342,0.0627181828,1.875,1.845201969,1.840758204,1.808934689,1.836912155,1.857479453,1.837857246,1.808934689,1.857479453,0.016029967,0,0.04624602571,0.04206993803,0.07723638415,0.05096296221,0.02057107911,0.04741727561,0.02057107911,0.07723638415,0.01817930304,0,3.649975044e-10,1.384138221e-10,4.660375276e-13,1.406316699e-07,0,2.822710954e-08,0,1.406316699e-07,5.620243826e-08,0,2.678899219e-28,5.476346598e-10,3.147639649e-10,2.063443571e-05,1.124304703e-07,4.149545475e-06,2.678899219e-28,2.063443571e-05,8.242558579e-06
47.05882263,29.41176414,29.52581787,29.4081192,29.54170799,29.44082642,29.42775726,29.46884727,29.4081192,29.54170799,0.05425087735,10.5882349,10.54737759,10.5901947,10.54978943,10.58005238,10.5588665,10.56525612,10.54737759,10.5901947,0.01697380282,2.5,2.307667971,2.343153954,2.211461306,2.270912886,2.447156429,2.316070557,2.211461306,2.447156429,0.07870188355,1.875,1.841729045,1.834804177,1.796887755,1.833939433,1.854685903,1.832409263,1.796887755,1.854685903,0.01925077476,0,0.0543333292,0.04915025085,0.09744623303,0.05880669132,0.03135661036,0.05821862072,0.03135661036,0.09744623303,0.02171658352,0,3.970861973e-10,2.44299192e-10,7.195559253e-13,1.105376057e-07,0,2.223594109e-08,0,1.105376057e-07,4.41510899e-08,0,5.045344532e-29,3.499317502e-10,1.693641338e-10,1.721160334e-05,7.945266134e-08,3.45831495e-06,5.045344532e-29,1.721160334e-05,6.876712177e-06
65.88235474,29.1764698,29.26085281,29.1883297,29.25392342,29.13481903,29.10480118,29.18854332,29.10480118,29.26085281,0.06229335442,10.82352924,10.79568958,10.82343388,10.79667377,10.83093643,10.81059074,10.81146526,10.79568958,10.83093643,0.01407692488,2.5,2.271471977,2.314388037,2.155064106,2.222341061,2.438537836,2.280360699,2.155064106,2.438537836,0.09520754963,1.875,1.831118584,1.82878089,1.784695029,1.830753565,1.851649284,1.825399399,1.784695029,1.851649284,0.02199414745,0,0.06398718804,0.05742052943,0.1226115376,0.06807180494,0.04804208502,0.07202662528,0.04804208502,0.1226115376,0.02618282847,0,4.355535654e-10,4.321607794e-10,1.118994112e-12,8.690190612e-08,8.407790786e-45,1.755414658e-08,8.407790786e-45,8.690190612e-08,3.467442156e-08,0,9.176695073e-30,2.23922561e-10,9.147425872e-11,1.434287242e-05,5.607492781e-08,2.879852673e-06,9.176695073e-30,1.434287242e-05,5.731551028e-06
84.70587921,28.94117737,28.98662186,28.96519279,28.95817947,28.84220695,28.71643829,28.89372635,28.71643829,28.98662186,0.1019573808,11.05882359,11.04612255,11.05594444,11.04098701,11.07474041,11.1017046,11.06389904,11.04098701,11.1017046,0.02214062214,2.5,2.234438181,2.285241604,2.098072767,2.236816645,2.313685179,2.233650923,2.098072767,2.313685179,0.07410689443,1.875,1.820365429,1.822690606,1.77236855,1.815446615,1.826066136,1.81138742,1.77236855,1.826066136,0.0198130291,0,0.07550005615,0.06707032025,0.1537431777,0.08879645169,0.07395193726,0.09181238711,0.06707032025,0.1537431777,0.0317546092,0,4.809749266e-10,7.660696522e-10,1.75206388e-12,9.011755253e-08,5.212830287e-43,1.827326912e-08,5.212830287e-43,9.011755253e-08,3.592333186e-08,0,1.643760143e-30,1.435158659e-10,4.961733802e-11,1.185742622e-05,2.751782091e-08,2.377027386e-06,1.643760143e-30,1.185742622e-05,4.740211352e-06
103.5294113,28.70588303,28.70299721,28.73875237,28.56055641,28.52449226,28.27274513,28.55990982,28.27274513,28.73875237,0.1650315374,11.29411793,11.29855061,11.28766727,11.3379631,11.33151722,11.42469025,11.33607674,11.28766727,11.42469025,0.0482252799,2.5,2.196580172,2.255728006,1.920034409,2.208201647,2.098626614,2.135834217,1.920034409,2.255728006,0.1193780452,1.875,1.809473395,1.816535473,1.731867075,1.789521575,1.782443523,1.785968184,1.731867075,1.816535473,0.0297954157,0,0.089235425,0.07831528038,0.1937051564,0.1184773743,0.1140308604,0.1187528223,0.07831528038,0.1937051564,0.04036507383,0,5.348089194e-10,1.360560553e-09,2.797814931e-12,9.869727791e-08,3.661312628e-41,2.011908862e-08,3.661312628e-41,9.869727791e-08,3.929224235e-08,0,2.901851686e-31,9.213949048e-11,2.379040888e-11,9.503219189e-06,1.006070072e-08,1.90267906e-06,2.901851686e-31,9.503219189e-06,3.80027177e-06
122.3529434,28.47058868,28.40985107,28.50910759,28.1425724,28.15950775,27.81579018,28.20736694,27.81579018,28.50910759,0.2416064739,11.52941132,11.55281925,11.518507,11.63961887,11.61760139,11.74921131,11.61555099,11.518507,11.74921131,0.07975130528,2.5,2.157906771,2.225868225,1.730579615,2.061404467,1.885942578,2.012340069,1.730579615,2.225868225,0.1814147383,1.875,1.798445344,1.810317516,1.687763333,1.744678497,1.738303542,1.755901575,1.687763333,1.810317516,0.04438363388,0,0.1056195721,0.09139751643,0.2429945618,0.1586350203,0.1752467304,0.1547786742,0.09139751643,0.2429945618,0.05412881449,0,5.988936014e-10,2.420502687e-09,4.502937086e-12,1.09865411e-07,2.778012548e-39,2.257786136e-08,2.778012548e-39,1.09865411e-07,4.365277917e-08,0,5.05433301e-32,5.926616142e-11,1.126650943e-11,7.133315194e-06,3.638681578e-09,1.427404868e-06,5.05433301e-32,7.133315194e-06,2.852955504e-06
141.1764679,28.23529434,28.10706711,28.27632332,27.71752739,27.77589035,27.34553719,27.84447098,27.34553719,28.27632332,0.3241006434,11.76470566,11.80877781,11.74839687,11.93812275,11.90645885,12.07496929,11.89534569,11.74839687,12.07496929,0.1125219762,2.5,2.118434191,2.19568038,1.547869205,1.913024902,1.677386522,1.890479088,1.547869205,2.19568038,0.2483584583,1.875,1.787284732,1.804039121,1.643985271,1.699130774,1.693697214,1.725627303,1.643985271,1.804039121,0.06055917591,0,0.1251510829,0.1065885201,0.3028044403,0.2123749405,0.2669810057,0.2027800083,0.1065885201,0.3028044403,0.07680855691,0,6.755410675e-10,4.31271685e-09,7.288009606e-12,1.232280198e-07,2.274765016e-37,2.564471302e-08,2.274765016e-37,1.232280198e-07,4.881792037e-08,0,8.69397679e-33,3.819794828e-11,5.366262122e-12,5.337890343e-06,1.302748132e-09,1.067847393e-06,8.69397679e-33,5.337890343e-06,2.135021532e-06
160,28,27.7278614,27.74006844,27.28581429,27.37318802,26.85661697,27.39670944,26.85661697,27.74006844,0.3262231946,12,12.07104397,12.08559704,12.23326683,12.19773674,12.3946991,12.19646931,12.07104397,12.3946991,0.1171963215,0,2.052454233,1.988725066,1.373249173,1.763813734,1.482190609,1.732086539,1.373249173,2.052454233,0.2685954571,1.25,1.713747263,1.752283335,1.600586414,1.652940392,1.646926284,1.67329669,1.600586414,1.752283335,0.0534260273,0.8333333135,0.1950108409,0.159573108,0.3744421303,0.2836060524,0.3259213269,0.2677106857,0.159573108,0.3744421303,0.08001467586,0,3.002028404e-09,1.402652838e-08,1.185696246e-11,1.393036513e-07,1.997255016e-35,3.126881509e-08,1.997255016e-35,1.393036513e-07,5.426337779e-08,0,1.85046137e-33,2.096555048e-11,2.572100085e-12,3.983390343e-06,4.64634109e-10,7.967757369e-07,1.85046137e-33,3.983390343e-06,1.593307388e-06
178.8235321,27.05882263,27.10647202,26.97284126,26.67846489,26.74547386,26.35283279,26.77121925,26.35283279,27.10647202,0.2597534359,12.47058868,12.44183922,12.49921703,12.59992695,12.57063484,12.71290398,12.56490517,12.44183922,12.71290398,0.09232893586,0,1.61883533,1.669488788,1.155161977,1.49329567,1.296545982,1.446665525,1.155161977,1.669488788,0.1944105178,1.25,1.616354585,1.669383407,1.551321387,1.604173064,1.599321961,1.608111024,1.551321387,1.669383407,0.03778909519,0.8333333135,0.330481112,0.2799554467,0.444802165,0.3582224846,0.3739679456,0.3574858308,0.2799554467,0.444802165,0.05410464108,0,2.637977126e-08,7.093079546e-08,2.373289586e-11,1.698018508e-07,1.881854784e-33,5.342723242e-08,1.881854784e-33,1.698018508e-07,6.369834438e-08,0,4.988245175e-34,1.026616205e-11,1.081255311e-12,2.707502063e-06,1.64582542e-10,5.415355986e-07,4.988245175e-34,2.707502063e-06,1.082983204e-06
197.6470642,26.11764717,26.15005684,26.13709641,25.88613319,25.89507294,25.8358345,25.98083878,25.8358345,26.15005684,0.134463653,12.94117641,12.93243885,12.92466927,13.03431606,13.0238142,13.03120232,12.98928833,12.92466927,13.03431606,0.04976706207,0,0.9798026681,1.34201479,0.9095488787,1.13205266,1.120371342,1.096758008,0.9095488787,1.34201479,0.1487817168,1.25,1.503346324,1.59148407,1.496410489,1.553288221,1.551465988,1.539199114,1.496410489,1.59148407,0.035210751,0.8333333135,0.5008925796,0.3792976141,0.5077032447,0.4285129905,0.4285002947,0.4489813745,0.3792976141,0.5077032447,0.04865652323,0,3.50174588e-07,3.703409277e-07,5.890216093e-11,2.229828908e-07,1.900164636e-31,1.887114678e-07,1.900164636e-31,3.703409277e-07,1.621332331e-07,0,1.688035028e-34,4.915744027e-12,4.017540424e-13,1.678339686e-06,5.786345361e-11,3.356805678e-07,1.688035028e-34,1.678339686e-06,6.713295306e-07
216.4705811,25.1764698,25.10528755,25.23564339,25.08495522,25.02664375,25.30574417,25.15165329,25.02664375,25.30574417,0.102979742,13.4117651,13.43507481,13.37598133,13.45601749,13.477705,13.34924126,13.41880512,13.34924126,13.477705,0.04856267944,0,0.4766986668,1.012040377,0.6999209523,0.8207216859,0.9557076097,0.7930178046,0.4766986668,1.012040377,0.1917973757,1.25,1.405709624,1.510713935,1.44263649,1.502490044,1.50343585,1.472997308,1.405709624,1.510713935,0.04163719714,0.8333333135,0.6357895136,0.4818383157,0.5755515099,0.5103141069,0.4900613427,0.5387109518,0.4818383157,0.6357895136,0.05863298476,0,4.479644304e-06,2.035327725e-06,1.467170552e-10,2.950219766e-07,2.050404602e-29,1.362028115e-06,2.050404602e-29,4.479644304e-06,1.733274757e-06,0,6.012816038e-35,2.174008803e-12,1.530474966e-13,1.039116e-06,2.021026922e-11,2.078276964e-07,6.012816038e-35,1.039116e-06,4.156441378e-07
235.2941132,24.23529434,24.01329803,24.25330162,24.27707863,24.14084053,24.76276207,24.28945541,24.01329803,24.76276207,0.2544911504,13.88235283,13.9391861,13.87615967,13.86459637,13.93174839,13.66664791,13.85566711,13.66664791,13.9391861,0.09898658097,0,0.1947030276,0.6856011748,0.5274095535,0.5684335828,0.8044096231,0.556111455,0.1947030276,0.8044096231,0.2049444914,1.25,1.314127803,1.421207547,1.390125155,1.451878905,1.455316186,1.406531096,1.314127803,1.455316186,0.05188319832,0.8333333135,0.7598792911,0.6153915524,0.6479691267,0.6044707894,0.5591346025,0.6373690367,0.5591346025,0.7598792911,0.06753821671,0,5.781391883e-05,1.192380842e-05,3.65973446e-10,3.932071593e-07,2.356710977e-27,1.402625912e-05,2.356710977e-27,5.781391883e-05,2.236560249e-05,0,2.197693017e-35,8.152237566e-13,5.984630651e-14,6.429434052e-07,7.019861255e-12,1.285902442e-07,2.197693017e-35,6.429434052e-07,2.571765663e-07
254.1176453,23.29411697,23.13153648,23.23555946,23.46457481,23.24155617,24.20711899,23.45606995,23.13153648,24.20711899,0.3909245431,14.35294151,14.4090519,14.37369919,14.25971317,14.38599491,13.98303032,14.28229809,13.98303032,14.4090519,0.1582687497,0,0.07843095064,0.3853059411,0.3903764188,0.3616541028,0.6679512262,0.3767437339,0.07843095064,0.6679512262,0.1866971701,1.25,1.29274106,1.361539721,1.338985324,1.408219934,1.40719378,1.36173594,1.29274106,1.408219934,0.04360068589,0.8333333135,0.78496629,0.6880558729,0.7244765162,0.6510009766,0.6361202002,0.6969240308,0.6361202002,0.78496629,0.05365679041,0,8.078118844e-05,2.101836617e-05,9.122914646e-10,4.40463964e-07,2.874997653e-25,2.044818575e-05,2.874997653e-25,8.078118844e-05,3.123115312e-05,0,1.048912177e-35,3.307658238e-13,2.404359603e-14,4.015847139e-07,2.427341314e-12,8.031749132e-08,1.048912177e-35,4.015847139e-07,1.606336184e-07
272.9411621,22.35294151,22.23047638,22.17739868,22.55813789,22.32650757,23.60236168,22.57897568,22.17739868,23.60236168,0.5280547738,14.82352924,14.87535954,14.87241173,14.72024345,14.83924675,14.30916691,14.72328663,14.30916691,14.87535954,0.2146232128,0,0.03020578995,0.1952868104,0.2867606282,0.2203038037,0.5306307673,0.2526375651,0.03020578995,0.5306307673,0.1626376808,1.25,1.275391579,1.30597055,1.313907385,1.364947319,1.370618701,1.326167107,1.275391579,1.370618701,0.03637637943,0.8333333135,0.8042789102,0.754562676,0.7458444238,0.6988781691,0.6666913033,0.7340511084,0.6666913033,0.8042789102,0.04746836796,0,0.0001001768105,3.140168337e-05,2.245419628e-09,4.940829399e-07,3.009700938e-23,2.641496212e-05,3.009700938e-23,0.0001001768105,3.881481825e-05,0,5.268792184e-36,1.356272408e-13,7.024055867e-15,2.510494994e-07,8.113720199e-13,5.021009386e-08,5.268792184e-36,2.510494994e-07,1.004197117e-07
291.7647095,21.41176414,21.29637146,21.07859612,21.576231,21.39641762,22.46664238,21.56285286,21.07859612,22.46664238,0.4796315432,15.29411793,15.33930302,15.37175941,15.23303509,15.29090786,14.87711906,15.22242546,14.87711906,15.37175941,0.1788853854,0,0.01130266301,0.09287663549,0.2126249969,0.1299759001,0.4250366986,0.1743633747,0.01130266301,0.4250366986,0.1410675049,1.25,1.257631779,1.250316381,1.307122946,1.321973324,1.366185308,1.300645947,1.250316381,1.366185308,0.04283806682,0.8333333135,0.8240462542,0.8266441822,0.7574483156,0.7494812012,0.6799640059,0.7675167918,0.6799640059,0.8266441822,0.05437605083,0,0.0001255723182,4.765023914e-05,5.593645547e-09,5.574696047e-07,3.658757982e-21,3.475712583e-05,3.658757982e-21,0.0001255723182,4.898770203e-05,0,2.753128806e-36,5.566003252e-14,1.588102073e-15,1.571358865e-07,1.250691716e-13,3.142721283e-08,2.753128806e-36,1.571358865e-07,6.28543404e-08
310.5882263,20.47058868,20.32974052,20.23877907,20.5985508,20.45227814,21.31393623,20.58665657,20.23877907,21.31393623,0.3831864595,15.76470566,15.80031681,15.82269382,15.72920895,15.74036026,15.44529724,15.70757484,15.44529724,15.82269382,0.1357835829,0,0.004150539637,0.06163249165,0.1568937302,0.07500060648,0.336178273,0.1267711222,0.004150539637,0.336178273,0.1155142933,1.25,1.238775373,1.249485493,1.300228953,1.279382348,1.361607671,1.285895944,1.238775373,1.361607671,0.04364904761,0.8333333135,0.8442434072,0.8295323849,0.7688077688,0.8027857542,0.693434298,0.7877607346,0.693434298,0.8442434072,0.05369842798,0,0.000159101488,6.204413512e-05,1.385299075e-08,6.326151833e-07,4.658539038e-19,4.435842129e-05,4.658539038e-19,0.000159101488,6.216882321e-05,0,1.498141237e-36,2.78258082e-14,3.738994012e-16,9.853739158e-08,1.91111436e-14,1.970748897e-08,1.498141237e-36,9.853739158e-08,3.941494953e-08
329.4117737,19.52941132,19.43956375,19.39397049,19.62695122,19.61086273,20.14514351,19.6432991,19.39397049,20.14514351,0.2671478987,16.23529434,16.25343704,16.27492714,16.20862961,16.13600349,16.01307297,16.17721558,16.01307297,16.27492714,0.09485286474,0,0.001741816988,0.0413267836,0.1155272573,0.0478140153,0.2628791332,0.09385780245,0.001741816988,0.2628791332,0.09208981693,1.25,1.235199332,1.252061963,1.293248177,1.245320201,1.356887817,1.276543498,1.235199332,1.356887817,0.04476122186,0.8333333135,0.8480476141,0.8278771043,0.7799081802,0.8324813843,0.7070878744,0.7990804911,0.7070878744,0.8480476141,0.05132808909,0,0.0001935704349,8.05836753e-05,3.405192572e-08,1.08479037e-06,6.185544124e-17,5.505459194e-05,6.185544124e-17,0.0001935704349,7.590702444e-05,0,4.576852885e-37,1.4017018e-14,9.174200617e-17,6.494391869e-08,2.900348173e-15,1.298878693e-08,4.576852885e-37,6.494391869e-08,2.597756499e-08
348.2352905,18.58823586,18.56414795,18.5262661,18.66321182,18.67058372,18.96012688,18.67686844,18.5262661,18.96012688,0.1522158384,16.70588303,16.7085743,16.73105431,16.67121124,16.60313225,16.58111954,16.65901756,16.58111954,16.73105431,0.05828399211,0,0.0007582890685,0.02741825394,0.08508432657,0.02947172895,0.1992223412,0.06839098781,0.0007582890685,0.1992223412,0.07094105333,1.25,1.236946821,1.254648566,1.286203623,1.228133917,1.349578619,1.271102309,1.228133917,1.349578619,0.04397769272,0.8333333135,0.8461488485,0.8261448741,0.7907354832,0.851759553,0.7210280895,0.8071634173,0.7210280895,0.851759553,0.04807940871,0,0.0002328544215,0.0001054713357,8.295085507e-08,1.952109869e-06,8.527329708e-15,6.807215686e-05,8.527329708e-15,0.0002328544215,9.184781084e-05,0,1.134108738e-37,7.034406186e-15,2.347651406e-17,3.597800813e-08,4.369293198e-16,7.195603224e-09,1.134108738e-37,3.597800813e-08,1.43912029e-08
367.0588379,17.64705849,17.66964722,17.63586426,17.70891571,17.7266674,17.7587204,17.69996262,17.63586426,17.7587204,0.04306600615,17.1764698,17.16740417,17.19051361,17.11698723,17.10458565,17.15014839,17.14592743,17.10458565,17.19051361,0.03166598454,0,0.0003265475971,0.01802124456,0.06278982759,0.0187058486,0.1430822909,0.04858515412,0.0003265475971,0.1430822909,0.0515505597,1.25,1.238992572,1.257241607,1.279115438,1.231993914,1.337221742,1.268913031,1.231993914,1.337221742,0.03785405308,0.8333333135,0.8440462351,0.8243340254,0.8012789488,0.848572135,0.7353658676,0.8107194901,0.7353658676,0.848572135,0.04122170061,0,0.0002814808686,0.0001391070109,1.999837309e-07,4.033963251e-06,1.215208164e-12,8.496436931e-05,1.215208164e-12,0.0002814808686,0.0001118068321,0,2.789215649e-38,3.520322292e-15,6.26770053e-18,1.720642295e-08,6.529798166e-17,3.441285257e-09,2.789215649e-38,1.720642295e-08,6.882568737e-09
385.8823547,16.70588303,16.75640106,16.72304535,16.70639229,16.77933693,16.54481506,16.70199776,16.54481506,16.77933693,0.08259513229,17.64705849,17.62947464,17.65269661,17.63655663,17.60175133,17.71646309,17.64738846,17.60175133,17.71646309,0.03826345876,0,0.0001392152917,0.01174682658,0.03820730746,0.01186244097,0.102279745,0.03284710646,0.0001392152917,0.102279745,0.03689175472,1.25,1.241346717,1.259836912,1.275499344,1.235865355,1.325309038,1.267571449,1.235865355,1.325309038,0.03209148347,0.8333333135,0.8417341113,0.8224439621,0.8061246872,0.8452829123,0.7498185635,0.8130807877,0.7498185635,0.8452829123,0.03462991491,0,0.0003419137502,0.0001848709071,4.854659323e-07,8.36342042e-06,1.778974468e-10,0.0001071267397,1.778974468e-10,0.0003419137502,0.0001369465317,0,6.819119099e-39,1.758599852e-15,1.304751478e-18,8.265878648e-09,9.759289452e-18,1.653176041e-09,6.819119099e-39,8.265878648e-09,3.306351193e-09
404.7058716,15.76470566,15.82273674,15.78822136,15.71338749,15.8282814,15.31965065,15.69445515,15.31965065,15.8282814,0.1918304414,18.11764717,18.09642601,18.11695671,18.14367676,18.09477043,18.27936554,18.14623833,18.09477043,18.27936554,0.06887240708,0,5.882734695e-05,0.007600384299,0.02308442071,0.007519412786,0.07295644283,0.02224389836,5.882734695e-05,0.07295644283,0.02644196898,1.25,1.243083119,1.262429714,1.272020698,1.239744306,1.313854694,1.26622653,1.239744306,1.313854694,0.02665841766,0.8333333135,0.8399375677,0.8204740286,0.8103647828,0.8419795632,0.764364779,0.8154241443,0.764364779,0.8419795632,0.02815761231,0,0.000418066018,0.0002475429792,1.164591822e-06,1.737109415e-05,2.661173326e-08,0.0001368342637,2.661173326e-08,0.000418066018,0.0001689625788,0,1.575140749e-39,8.779136509e-16,2.79711667e-19,3.988322117e-09,1.461949295e-18,7.97664601e-10,1.575140749e-39,3.988322117e-09,1.595328758e-09
423.5294189,14.82352924,14.86954689,14.83189964,14.73523617,14.87430573,14.08447838,14.67909431,14.08447838,14.87430573,0.3014793992,18.58823586,18.56764793,18.58259392,18.63216972,18.58325005,18.83818626,18.64076996,18.56764793,18.83818626,0.1010811403,0,2.466829028e-05,0.004885049537,0.01407350507,0.004768376704,0.05203486234,0.0151572926,2.466829028e-05,0.05203486234,0.01899249665,1.25,1.24417007,1.265015006,1.26844871,1.243627548,1.302867413,1.264825702,1.243627548,1.302867413,0.02161643282,0.8333333135,0.8386794925,0.8184244633,0.8143826723,0.8386657238,0.7789832354,0.8178271055,0.7789832354,0.8386794925,0.02186383866,0,0.0005144973402,0.0003339174145,2.754598199e-06,3.612397995e-05,4.046088179e-06,0.0001782678737,2.754598199e-06,0.0005144973402,0.0002091124479,0,3.438338016e-40,4.384721109e-16,6.302386669e-20,1.933971427e-09,2.199790938e-19,3.867943743e-10,3.438338016e-40,1.933971427e-09,7.735885266e-10
442.3529358,13.88235283,13.91988182,13.85469055,13.7729311,13.91821289,12.84066391,13.66127586,12.84066391,13.91988182,0.4138052166,19.05882263,19.04573631,19.04887199,19.10230637,19.06682777,19.39223862,19.13119507,19.04573631,19.39223862,0.1320618987,0,1.002099452e-05,0.003121308284,0.008670312352,0.003027063329,0.03717088699,0.01039991807,1.002099452e-05,0.03717088699,0.01367452648,1.25,1.247323036,1.267588258,1.264798164,1.247511744,1.292358398,1.263915896,1.247323036,1.292358398,0.01653880067,0.8333333135,0.8357209563,0.8162945509,0.8181836605,0.835344553,0.7936512232,0.8198390007,0.7936512232,0.8357209563,0.01545161195,0,0.0006284959381,0.000453692046,6.418936209e-06,7.516598271e-05,0.0006215062458,0.0003570558329,6.418936209e-06,0.0006284959381,0.0002665934735,0,7.360740573e-41,2.193643677e-16,1.492005219e-20,9.429883541e-10,3.332304529e-20,1.885977208e-10,7.360740573e-41,9.429883541e-10,3.771953305e-10
461.1764832,12.94117641,12.95510578,12.85735703,12.82736206,12.96081829,11.95509243,12.71114731,11.95509243,12.96081829,0.3816682994,19.52941132,19.5252285,19.51501846,19.55439758,19.54514694,19.86412811,19.60078239,19.51501846,19.86412811,0.1324097067,0,4.039653049e-06,0.001983983675,0.005402612034,0.001924759476,0.02793320641,0.007449720055,4.039653049e-06,0.02793320641,0.01038846932,1.25,1.250874877,1.270143509,1.261082888,1.251394153,1.274722219,1.261643529,1.250874877,1.274722219,0.009639809839,0.8333333135,0.832490921,0.814085722,0.8217743039,0.8320198059,0.8101306558,0.8221002817,0.8101306558,0.832490921,0.009099161252,0,0.0007706965553,0.0006207627594,1.47257997e-05,0.0001563969854,0.002340921899,0.0007807008224,1.47257997e-05,0.002340921899,0.0008290287224,0,1.573377916e-41,1.100683647e-16,3.70930728e-21,4.625967387e-10,5.266320495e-21,9.251936717e-11,1.573377916e-41,4.625967387e-10,1.850386788e-10
480,12,11.9750061,11.87893867,11.87681103,12.00294113,11.16931915,11.78060341,11.16931915,12.00294113,0.3097807765,20,20.00532722,19.98576546,20.02615166,20.01785851,20.30776215,20.068573,19.98576546,20.30776215,0.1203661859,0,1.619317914e-06,0.001231238944,0.002737377537,0.001226432971,0.02137480862,0.00531429518,1.619317914e-06,0.02137480862,0.008076968603,1.25,1.254750609,1.269050241,1.257674217,1.255271316,1.255475879,1.258444548,1.254750609,1.269050241,0.005396326538,0.8333333135,0.8290573359,0.8152574897,0.8253026009,0.8286944032,0.8271810412,0.8250985146,0.8152574897,0.8290573359,0.005095626228,0,0.0009491000674,0.000848122756,3.33998978e-05,0.0003251919115,0.00301357056,0.001033877023,3.33998978e-05,0.00301357056,0.001045377227,0,3.368721508e-42,5.191789519e-17,9.488172591e-22,2.284383516e-10,8.497586447e-22,4.56876828e-11,3.368721508e-42,2.284383516e-10,9.137533785e-11
498.8235168,11.05882359,10.98029423,10.97867584,10.9173708,11.04537392,10.37825203,10.85999298,10.37825203,11.04537392,0.2442501485,20.47058868,20.48546028,20.46814919,20.52549934,20.48465157,20.74486542,20.54172516,20.46814919,20.74486542,0.1033109874,0,6.460596182e-07,0.0007268731133,0.001078978879,0.0007834369317,0.01643625088,0.003805237357,6.460596182e-07,0.01643625088,0.006325464696,1.25,1.258954406,1.25916636,1.254655361,1.259140372,1.236850381,1.253753424,1.236850381,1.25916636,0.008624333888,0.8333333135,0.8254207373,0.8247949481,0.8288054466,0.8253720403,0.844263792,0.8297313452,0.8247949481,0.844263792,0.007402732037,0,0.001173637807,0.001141748624,7.493379962e-05,0.0006752657937,0.003887767904,0.001390670775,7.493379962e-05,0.003887767904,0.001310536289,0,7.230700076e-43,2.097344567e-17,2.485147374e-22,1.136111899e-10,1.389364167e-22,2.272224249e-11,7.230700076e-43,1.136111899e-10,4.544447457e-11
517.6470337,10.11764717,9.981779099,10.06800461,9.97777462,10.08890533,9.582773209,9.939846992,9.582773209,10.08890533,0.1840332896,20.94117737,20.96431541,20.94822502,21.00583649,20.94521904,21.17496109,21.00771141,20.94521904,21.17496109,0.08637489378,0,2.56339348e-07,0.0004281492729,0.0004360146995,0.0005019099335,0.01270665135,0.002814596286,2.56339348e-07,0.01270665135,0.004949233029,1.25,1.264011145,1.249207973,1.251585007,1.262998462,1.218855023,1.249331474,1.218855023,1.264011145,0.01634739712,0.8333333135,0.8218782544,0.834428966,0.8321117163,0.8220553994,0.8613509536,0.8343650699,0.8218782544,0.8613509536,0.01442752965,0,0.001453354023,0.001542993239,0.0001652324718,0.001399395871,0.005024655722,0.001917126356,0.0001652324718,0.005024655722,0.001633950858,0,1.56945428e-43,8.50960649e-18,6.827191656e-23,5.693366958e-11,2.306429705e-23,1.13867353e-11,1.56945428e-43,5.693366958e-11,2.277346714e-11
536.4705811,9.176470757,9.086820602,9.14780426,9.058362961,9.134295464,8.783835411,9.04222393,8.783835411,9.14780426,0.1331452876,21.41176414,21.43365097,21.42537498,21.467659,21.39928055,21.5975666,21.46470642,21.39928055,21.5975666,0.06993210316,0,1.046824494e-07,0.0002517831163,0.000180664545,0.0003225955297,0.009880414233,0.002127112355,1.046824494e-07,0.009880414233,0.003878134768,1.25,1.253359079,1.239186168,1.248473763,1.266842604,1.201498389,1.241871953,1.201498389,1.266842604,0.02207401022,0.8333333135,0.8314265013,0.8441480398,0.8352289796,0.8187483549,0.8784146905,0.8415932655,0.8187483549,0.8784146905,0.02014001645,0,0.001845545601,0.002092707437,0.0003579960321,0.002891987097,0.00650352845,0.002738352865,0.0003579960321,0.00650352845,0.002053300384,0,2.802596929e-44,3.471720458e-18,1.965057564e-23,2.876126073e-11,3.895494152e-24,5.752252841e-12,2.802596929e-44,2.876126073e-11,1.150450395e-11
555.2941284,8.235294342,8.182852745,8.218999863,8.159410477,8.18295002,7.982349396,8.145312309,7.982349396,8.218999863,0.0836796388,21.88235283,21.90098953,21.89896774,21.91147041,21.84666252,22.01225471,21.91406822,21.84666252,22.01225471,0.05401840806,0,4.273316989e-08,0.0001479200437,7.675361849e-05,0.000207530742,0.007730084471,0.00163246633,4.273316989e-08,0.007730084471,0.003049600171,1.25,1.242892504,1.229112506,1.245331645,1.270723462,1.184785366,1.234569073,1.184785366,1.270723462,0.02828584053,0.8333333135,0.8409850001,0.853941381,0.8381645083,0.816757977,0.8954271674,0.849055171,0.816757977,0.8954271674,0.02608095109,0,0.002351449337,0.002847489668,0.0007619458484,0.005778840277,0.00842706766,0.004033358302,0.0007619458484,0.00842706766,0.002730883891,0,5.605193857e-45,1.425856924e-18,5.919493509e-24,1.465899797e-11,6.706586774e-25,2.931799985e-12,5.605193857e-45,1.465899797e-11,5.863599103e-12
574.1176758,7.294117451,7.270535469,7.282557964,7.281032562,7.207698822,7.179265976,7.244218349,7.179265976,7.282557964,0.0425917618,22.35294151,22.36581421,22.36839104,22.33781052,22.34832573,22.4186039,22.36779022,22.33781052,22.4186039,0.02779908106,0,1.74511694e-08,8.686984802e-05,3.342433411e-05,9.210425196e-05,0.006086851005,0.001259853365,1.74511694e-08,0.006086851005,0.002413741779,1.25,1.232684731,1.218998671,1.242167473,1.224985123,1.168719411,1.217511058,1.168719411,1.242167473,0.02560030855,0.8333333135,0.8505055308,0.8637971878,0.84092623,0.8585003018,0.9123601913,0.8652178645,0.84092623,0.9123601913,0.02480354533,0,0.003005072474,0.003885725746,0.00159279455,0.008228555322,0.01092755701,0.005527941044,0.00159279455,0.01092755701,0.003492743708,0,0,5.902101692e-19,1.863959201e-24,6.979035839e-12,1.179181269e-25,1.395807298e-12,0,6.979035839e-12,2.791614162e-12
592.9411621,6.352941036,6.350709438,6.339490414,6.365592003,6.232317448,6.375520706,6.332726002,6.232317448,6.375520706,0.05169641972,22.8235302,22.82758331,22.83303452,22.80170822,22.84972382,22.81624222,22.8256588,22.80170822,22.84972382,0.01612161472,0,7.136160107e-09,5.103040894e-05,9.789970136e-06,3.947497316e-05,0.004825156182,0.000985091785,7.136160107e-09,0.004825156182,0.001920122886,1.25,1.222744465,1.208856583,1.21875155,1.174441218,1.153302193,1.195619226,1.153302193,1.222744465,0.0271490328,0.8333333135,0.8599753976,0.8737035394,0.8631109595,0.9046633244,0.9291869998,0.886128068,0.8599753976,0.9291869998,0.0267048534,0,0.003851094283,0.005315835122,0.003323561046,0.0117672421,0.01417486183,0.007686519064,0.003323561046,0.01417486183,0.004429828841,0,0,2.4650781e-19,5.684797431e-25,3.321454656e-12,2.121135116e-26,6.642909963e-13,0,3.321454656e-12,1.328581776e-12
611.7647095,5.411764622,5.424203873,5.390843868,5.437314987,5.261942863,5.572027206,5.417266369,5.261942863,5.572027206,0.09922150522,23.29411697,23.28578758,23.29229546,23.28083801,23.34308434,23.20483017,23.28136635,23.20483017,23.34308434,0.04428581893,0,2.924644082e-09,3.00043539e-05,2.300947926e-06,1.70579824e-05,0.003851514077,0.0007801760221,2.924644082e-09,0.003851514077,0.001535707153,1.25,1.213079572,1.198699355,1.18401289,1.125466466,1.138531446,1.17195797,1.125466466,1.213079572,0.03414732963,0.8333333135,0.8693816066,0.8836469054,0.897164464,0.9518766999,0.9458814263,0.9095902443,0.8693816066,0.9518766999,0.03331482038,0,0.004947854206,0.007287506945,0.00687204022,0.01678844355,0.01838584244,0.01085633785,0.004947854206,0.01838584244,0.005575027782,0,0,1.040007916e-19,1.730765263e-25,1.597175192e-12,3.910003714e-27,3.194350708e-13,0,1.597175192e-12,6.388700333e-13
630.5882568,4.470588207,4.544373989,4.43766737,4.532112122,4.297275066,4.769690514,4.516223907,4.297275066,4.769690514,0.1545314938,23.76470566,23.71744156,23.74559021,23.74177361,23.82818794,23.58405304,23.72340775,23.58405304,23.82818794,0.07907412201,0,1.257482674e-09,1.766879359e-05,5.640478662e-07,7.435731732e-06,0.003096209606,0.0006243758835,1.257482674e-09,0.003096209606,0.001235933276,1.25,1.203645587,1.188538313,1.150656581,1.07808888,1.124405622,1.149066925,1.07808888,1.203645587,0.04513404518,0.8333333135,0.8789979219,0.8936154246,0.9309590459,1.000045419,0.9624174833,0.9332070351,0.8789979219,1.000045419,0.04434365407,0,0.006316605955,0.01000689808,0.01392633934,0.02388288081,0.02383558452,0.015593661,0.006316605955,0.02388288081,0.007165139541,0,0,4.437091802e-20,5.505017756e-26,7.763015491e-13,7.397581176e-28,1.552603261e-13,0,7.763015491e-13,3.10520598e-13
649.4117432,3.529411793,3.543067217,3.492211819,3.628452301,3.338933945,3.898928642,3.580318928,3.338933945,3.898928642,0.1850655228,24.23529434,24.2276535,24.18752861,24.19405937,24.30485535,24.00669479,24.18415833,24.00669479,24.30485535,0.09804314375,0,5.606813347e-10,1.047583191e-05,1.446645683e-07,3.271200057e-06,0.001840830315,0.00037094453,5.606813347e-10,0.001840830315,0.0007349527441,1.25,1.190189123,1.178268433,1.119888186,1.032326579,1.07340467,1.118815422,1.032326579,1.190189123,0.06028676778,0.8333333135,0.8926514387,0.9036965966,0.9698168635,1.0490731,1.008358598,0.9647192955,0.8926514387,1.0490731,0.05993910879,0,0.008988249116,0.01371720433,0.02820874192,0.03385512531,0.03258589655,0.02347104438,0.008988249116,0.03385512531,0.01018080767,0,0,1.931674979e-20,1.775069079e-26,3.815000074e-13,1.200722348e-28,7.63000096e-14,0,3.815000074e-13,1.525999921e-13
668.2352905,2.588235378,2.528843641,2.44718504,2.619565248,2.387504101,2.784130096,2.553445339,2.387504101,2.784130096,0.1392984539,24.70588303,24.73200035,24.74463081,24.68609619,24.77292442,24.59777451,24.70668602,24.59777451,24.77292442,0.06124345958,0,2.554019773e-10,3.336590453e-06,3.633281054e-08,1.452964284e-06,0.0003642973606,7.382470358e-05,2.554019773e-10,0.0003642973606,0.000145241429,1.25,1.176962495,1.062718153,0.9076215625,0.9881899953,0.8990257978,1.006903648,0.8990257978,1.176962495,0.1038075462,0.8333333135,0.9063687325,1.017171979,1.168873549,1.09886241,1.168375254,1.071930289,0.9063687325,1.168873549,0.09983392805,0,0.0129423812,0.02880594879,0.05966874212,0.04778453708,0.05385254323,0.04061082751,0.0129423812,0.05966874212,0.01729108021,0,0,4.772484379e-21,5.039348233e-27,1.896112661e-13,1.088978268e-29,3.792225458e-14,0,1.896112661e-13,7.584450917e-14
687.0588379,1.647058845,1.533610582,1.303779244,1.682954907,1.442207813,1.696192741,1.53174901,1.303779244,1.696192741,0.148254022,25.1764698,25.21182442,25.29776955,25.14805412,25.23708725,25.15060997,25.2090683,25.14805412,25.29776955,0.05621507764,0,1.208782935e-10,8.40828875e-07,9.274558899e-09,5.882950518e-07,7.684384764e-05,1.565647472e-05,1.208782935e-10,7.684384764e-05,3.059543815e-05,1.25,1.164460897,0.9184918404,0.6764262319,0.9316895008,0.7486563325,0.8879449964,0.6764262319,1.164460897,0.169380784,0.8333333135,0.9205981493,1.168512106,1.40198791,1.159382463,1.334635735,1.197023273,0.9205981493,1.40198791,0.1670857668,0,0.01860108413,0.07401730865,0.1106474549,0.06785797328,0.08738965541,0.07170269638,0.01860108413,0.1106474549,0.03034038842,0,0,1.060345177e-21,1.469283384e-27,9.464244709e-14,1.115665732e-30,1.892848942e-14,0,9.464244709e-14,3.785697884e-14
705.8823242,0.7058823705,0.609598875,0.6410557032,0.8657280207,0.5080766082,0.7167357802,0.6682389975,0.5080766082,0.8657280207,0.1193175986,25.64705849,25.68834877,25.6783123,25.5655899,25.73532104,25.63141441,25.65979576,25.5655899,25.73532104,0.05751947314,0,1.157649393e-10,2.133793373e-07,2.317523506e-09,5.11773095e-08,5.94713174e-06,1.242824283e-06,1.157649393e-10,5.94713174e-06,2.353443051e-06,1.25,0.8668864965,0.6455226541,0.4146119058,0.6874494553,0.5464904308,0.6321921945,0.4146119058,0.8668864965,0.1503319442,0.8333333135,1.205352902,1.436214685,1.681318879,1.383703113,1.533250809,1.447968125,1.205352902,1.681318879,0.1580227762,0,0.06262854487,0.1215153933,0.1657041609,0.1128540039,0.1386201233,0.1202644482,0.06262854487,0.1657041609,0.03400022164,0,0,2.7311397e-22,4.290809175e-28,4.449520993e-14,1.634087493e-31,8.899041646e-15,0,4.449520993e-14,1.779808329e-14
724.7058716,0,0.0848043263,0.2075973749,0.2054159343,0.2012137771,0.2567805648,0.1911623925,0.0848043263,0.2567805648,0.05690709129,26,25.94657516,25.89528847,25.89618683,25.90211868,25.86311722,25.90065575,25.86311722,25.94657516,0.02671573684,0,3.129310144e-10,6.086376203e-08,6.341741021e-10,8.088981929e-09,7.691728854e-08,2.936342902e-08,3.129310144e-10,7.691728854e-08,3.27888543e-08,0,0.3676655591,0.3570874631,0.1345572621,0.5139952302,0.3049675822,0.3356546462,0.1345572621,0.5139952302,0.1222057864,2.083333254,1.71223259,1.722961426,1.949946165,1.578897595,1.775927186,1.747993112,1.578897595,1.949946165,0.1200533584,0.25,0.1770254374,0.1750812829,0.2254173905,0.14908728,0.192022875,0.1837268472,0.14908728,0.2254173905,0.025005918,0,0,1.013066282e-22,1.356947646e-28,3.406189176e-14,8.172880732e-32,6.812378522e-15,0,3.406189176e-14,1.362475704e-14
743.5294189,0,0.07255867124,0.1438823938,0.02959063649,0.0295805335,0.1394881755,0.08302007616,0.0295805335,0.1438823938,0.05042380095,26,25.97026443,25.90290642,25.98557854,25.9899826,25.93413162,25.95657349,25.90290642,25.9899826,0.03325265646,0,1.07814524e-09,2.588548398e-08,3.683039151e-10,1.585104936e-09,1.386551318e-09,6.060717705e-09,3.683039151e-10,2.588548398e-08,9.920986699e-09,0,0.1741395891,0.1797431856,0.0521068424,0.2966761887,0.173239097,0.1751809865,0.0521068424,0.2966761887,0.07737441361,2.083333254,1.902707815,1.912721157,2.031329393,1.772967935,1.916564107,1.907258034,1.772967935,2.031329393,0.08193251491,0.25,0.2123002261,0.2140689045,0.2417651266,0.1880384684,0.2189593315,0.2150264233,0.1880384684,0.2417651266,0.01712965034,0,0,6.658998937e-23,8.407628515e-29,2.956211732e-14,7.87082394e-32,5.91242338e-15,0,2.956211732e-14,1.182484676e-14
762.3529663,0,0.02090242505,0.03425943851,0.004211097956,0.003440797329,0.07179637253,0.02692202665,0.003440797329,0.07179637253,0.02518306859,26,25.98694801,25.98109818,25.99859238,25.98773003,25.96807289,25.98449135,25.96807289,25.99859238,0.009964362718,0,2.694395596e-09,1.852278864e-08,3.275987814e-10,3.979194196e-10,3.245121533e-11,4.395031006e-09,3.245121533e-11,1.852278864e-08,7.127954671e-09,0,0.09069736302,0.1120953709,0.036828015,0.1473472118,0.1017751247,0.09774861485,0.036828015,0.1473472118,0.03589735925,2.083333254,1.992696762,1.968386173,2.047180653,1.957110405,1.973618388,1.987798452,1.957110405,2.047180653,0.03184307367,0.25,0.2328699976,0.2269133925,0.2440916002,0.2243455797,0.2295713872,0.2315583676,0.2243455797,0.2440916002,0.006875324994,0,0,5.430046417e-23,7.39924229e-29,2.959833645e-14,8.305575824e-32,5.919667205e-15,0,2.959833645e-14,1.183933441e-14
781.1764526,0,-0.00614091754,-0.00271832943,-0.0001482069492,-0.0002375245094,0.02284808457,0.002720621182,-0.00614091754,0.02284808457,0.01029761788,26,26.00089455,26.00432777,26.00028229,25.99878883,25.97982407,25.99682236,25.97982407,26.00432777,0.008691306226,0,4.244817831e-09,1.442765285e-08,3.148732386e-10,1.145610135e-10,1.105972193e-12,3.820602057e-09,1.105972193e-12,1.442765285e-08,5.537200032e-09,0,0.05082511157,0.07282232493,0.02975459024,0.01994292438,0.06242888793,0.0471547693,0.01994292438,0.07282232493,0.01974256523,2.083333254,2.03200388,2.009857178,2.053345442,2.058180809,2.019532442,2.034583807,2.009857178,2.058180809,0.01872657612,0.25,0.2420050353,0.2355401516,0.2448232323,0.2444637567,0.238311708,0.2410287857,0.2355401516,0.2448232323,0.00359604042,0,0,5.101367837e-23,6.943895276e-29,2.967482014e-14,9.193223934e-32,5.934964197e-15,0,2.967482014e-14,1.186992839e-14
800,0,0.05583408475,0.01477777958,-0.003179877996,-0.0003767609596,0.003945305943,0.01420010626,-0.003179877996,0.05583408475,0.02169530652,26,25.96376038,25.99121094,26.00123596,25.99941063,25.98842239,25.98880959,25.96376038,26.00123596,0.01341772266,0,6.449861978e-09,1.158790486e-08,3.042841257e-10,9.760199593e-11,6.693053094e-14,3.687944172e-09,6.693053094e-14,1.158790486e-08,4.647100482e-09,0,0.03071952425,0.04816462845,0.02432562597,0.01447994262,0.04181938246,0.03190182149,0.01447994262,0.04816462845,0.01204288471,2.083333254,2.055473328,2.034414053,2.058811903,2.06847167,2.040821075,2.051598549,2.034414053,2.06847167,0.01235483214,0.25,0.2426469028,0.2402925491,0.2454486936,0.2466113567,0.2422954589,0.2434589863,0.2402925491,0.2466113567,0.00227754144,0,0,5.413604032e-23,6.55051626e-29,2.969242826e-14,9.856796373e-32,5.938485736e-15,0,2.969242826e-14,1.187697147e-14
818.8235474,0,0.03215292096,0.02648699284,-0.001219540834,-0.0001226067543,0.00125785172,0.0117111234,-0.001219540834,0.03215292096,0.01451002061,26,25.98711967,25.98451805,25.99956894,25.99949074,25.99168968,25.99247742,25.98451805,25.99956894,0.006199254654,0,7.399402424e-09,9.395669132e-09,2.998095661e-10,9.099120069e-11,9.932105899e-15,3.437176543e-09,9.932105899e-15,9.395669132e-09,4.100170869e-09,0,0.01995594054,0.03193425387,0.02070701122,0.012308117,0.03185931593,0.02335292846,0.012308117,0.03193425387,0.007570020389,2.083333254,2.063250303,2.052170753,2.06179142,2.071910858,2.050929546,2.060010433,2.050929546,2.071910858,0.007735785563,0.25,0.2449742109,0.2438375652,0.2456807196,0.247345224,0.2438072711,0.245129019,0.2438072711,0.247345224,0.001315657631,0,0,5.635810371e-23,6.288477241e-29,2.969061561e-14,1.036804825e-31,5.938123206e-15,0,2.969061561e-14,1.187624641e-14
837.6470337,0,0.007577687502,0.02079737186,0.0007151663303,0.0002331137657,5.71757555e-05,0.00587610295,5.71757555e-05,0.02079737186,0.007973432541,26,25.9959259,25.98916435,25.99788857,25.99949837,25.99393654,25.99528122,25.98916435,25.99949837,0.003583920421,0,8.346614067e-09,7.959443771e-09,2.954588518e-10,8.795231904e-11,1.954539325e-15,3.337894183e-09,1.954539325e-15,8.346614067e-09,3.934617077e-09,0,0.01368421037,0.02085770294,0.01765432209,0.01115547959,0.02526662499,0.01772366837,0.01115547959,0.02526662499,0.005023574457,2.083333254,2.068562269,2.061862946,2.064735174,2.072662354,2.05809474,2.06518364,2.05809474,2.072662354,0.005075961351,0.25,0.2472646832,0.2458659559,0.2459107339,0.2475327849,0.2448735237,0.2462895364,0.2448735237,0.2475327849,0.0009823015425,0,0,5.557586293e-23,6.040145427e-29,2.968223337e-14,1.081756435e-31,5.936446504e-15,0,2.968223337e-14,1.187289216e-14
856.4705811,0,0.01087930799,0.01712954044,0.002632647753,0.0006250739098,0.0003203898668,0.006317391992,0.0003203898668,0.01712954044,0.006628084462,26,25.99398994,25.98979568,25.99620438,25.99945641,25.99734116,25.99535751,25.98979568,25.99945641,0.003294149879,0,9.147923308e-09,6.840848776e-09,2.912268204e-10,8.509279392e-11,5.351185172e-16,3.273018079e-09,5.351185172e-16,9.147923308e-09,3.924551351e-09,0,0.009927500971,0.01400085725,0.01507537905,0.01012997422,0.02102538757,0.01403182,0.009927500971,0.02102538757,0.004051414784,2.083333254,2.073241472,2.070119143,2.067642689,2.073374987,2.061582327,2.069192171,2.061582327,2.073374987,0.00436033681,0.25,0.2478622794,0.2475650907,0.2461384088,0.2477078736,0.2453700602,0.2469287366,0.2453700602,0.2478622794,0.0009937396972,0,0,5.521451415e-23,5.804631278e-29,2.9676687e-14,1.109684652e-31,5.935337315e-15,0,2.9676687e-14,1.187067463e-14
875.2941284,0,0.008624821901,0.01943933964,0.004528254271,0.001050889492,0.00059504807,0.006847670767,0.00059504807,0.01943933964,0.00692511443,26,25.99680901,25.99001503,25.99450302,25.99936295,25.99944878,25.99602699,25.99001503,25.99944878,0.003518946236,0,9.428341663e-09,5.878022513e-09,2.871090587e-10,8.239724875e-11,1.564971853e-16,3.135174342e-09,1.564971853e-16,9.428341663e-09,3.857133724e-09,0,0.00768780522,0.009837171063,0.01289356779,0.009215648286,0.01765474677,0.01145778783,0.00768780522,0.01765474677,0.003530725837,2.083333254,2.075608492,2.073477507,2.070515156,2.074050665,2.064790487,2.071688414,2.064790487,2.075608492,0.003823768115,0.25,0.2483547777,0.248529315,0.2463639826,0.2478714436,0.2458475232,0.2473934144,0.2458475232,0.248529315,0.001085588359,0,0,5.537820594e-23,5.581194516e-29,2.967380031e-14,1.140263492e-31,5.934760062e-15,0,2.967380031e-14,1.186952012e-14
894.1176758,0,0.0007694065571,0.01982653141,0.006400614977,0.001504838467,0.0008801966906,0.00587631762,0.0007694065571,0.01982653141,0.007280590013,26,25.99873543,25.9907341,25.99279976,25.99922943,26.00043106,25.99638748,25.9907341,26.00043106,0.003867105814,0,9.555268576e-09,5.16067189e-09,2.83099183e-10,7.985438699e-11,4.865936275e-17,3.01577896e-09,4.865936275e-17,9.555268576e-09,3.809136562e-09,0,0.006156934425,0.007242938038,0.011045021,0.008398911916,0.01495033503,0.009558828548,0.006156934425,0.01495033503,0.003148293123,2.083333254,2.076866627,2.075951815,2.073354006,2.07469058,2.067744732,2.073721647,2.067744732,2.076866627,0.003214406781,0.25,0.2490504086,0.2492063046,0.2465874851,0.2480240166,0.2463068664,0.2478350103,0.2463068664,0.2492063046,0.001207054942,0,0,5.539679781e-23,5.368938378e-29,2.967351571e-14,1.173313104e-31,5.934703311e-15,0,2.967351571e-14,1.186940662e-14
912.9411621,0,0.002311497927,0.02015268803,0.008089929819,0.001996457577,0.001179650426,0.006746044848,0.001179650426,0.02015268803,0.007137964014,26,25.99953461,25.98973846,25.99126434,25.99904442,26.0004425,25.99600601,25.98973846,26.0004425,0.004541606177,0,9.563035697e-09,4.567229261e-09,2.792880649e-10,7.745378644e-11,1.601728881e-17,2.897401208e-09,1.601728881e-17,9.563035697e-09,3.752880229e-09,0,0.005035374314,0.005414842628,0.009508842602,0.007668038364,0.01276091579,0.008077602834,0.005035374314,0.01276091579,0.002845876152,2.083333254,2.078195572,2.078026772,2.075958967,2.07529521,2.070468426,2.075588942,2.070468426,2.078195572,0.002799300477,0.25,0.2491241843,0.2498457879,0.2468046695,0.2481652945,0.2467478663,0.2481375635,0.2467478663,0.2498457879,0.001232889714,0,0,5.562804134e-23,5.167592634e-29,2.967595177e-14,1.208610848e-31,5.935190355e-15,0,2.967595177e-14,1.187037986e-14
931.7647095,0,0.004071503878,0.02278673649,0.007719129324,0.002518117428,0.001497223973,0.007718542125,0.001497223973,0.02278673649,0.007824328728,26,25.99736023,25.9867382,25.99179459,25.99882507,25.99960709,25.99486351,25.9867382,25.99960709,0.004896283615,0,9.571886395e-09,4.084039329e-09,2.765222218e-10,7.518298484e-11,5.559933365e-18,2.801526344e-09,5.559933365e-18,9.571886395e-09,3.718595432e-09,0,0.004192911088,0.00412845239,0.008535563946,0.007012458518,0.01097323559,0.006968524307,0.00412845239,0.01097323559,0.002617834602,2.083333254,2.079166889,2.079223871,2.076305628,2.075869083,2.072982073,2.076709509,2.072982073,2.079223871,0.002329117851,0.25,0.2491845936,0.2501546144,0.2469813526,0.2482964694,0.247171402,0.2483576983,0.2469813526,0.2501546144,0.00120150228,0,0,5.599530343e-23,4.9804431e-29,2.968030891e-14,1.246034826e-31,5.936061951e-15,0,2.968030891e-14,1.18721239e-14
950.5882568,0,0.005329877138,0.02175486088,0.007278650999,0.003060758114,0.001834824681,0.007851794362,0.001834824681,0.02175486088,0.007199191023,26,25.99275208,25.98792076,25.99233627,25.99855995,25.99804115,25.99392128,25.98792076,25.99855995,0.003959195223,0,9.589447458e-09,3.744138777e-09,2.737712279e-10,7.303431471e-11,2.027974099e-18,2.736078475e-09,2.027974099e-18,9.589447458e-09,3.70474651e-09,0,0.003546903376,0.003332236316,0.007675862405,0.006423503626,0.009501809254,0.006096062716,0.003332236316,0.009501809254,0.002380715916,2.083333254,2.079813004,2.080060005,2.076672077,2.076411247,2.075304508,2.077651978,2.075304508,2.080060005,0.001922438969,0.25,0.2492768317,0.250159353,0.247160852,0.2484180182,0.24757801,0.248518616,0.247160852,0.250159353,0.001095928135,0,0,5.572871893e-23,4.802965045e-29,2.968732912e-14,1.285441159e-31,5.937465909e-15,0,2.968732912e-14,1.187493182e-14
969.4117432,0,0.005891114473,0.01915132999,0.006844550371,0.003628671169,0.001643136144,0.00743176043,0.001643136144,0.01915132999,0.006132509559,26,25.99073029,25.99045944,25.99285889,25.99826431,25.99851799,25.99416542,25.99045944,25.99851799,0.00354928826,0,9.53753343e-09,3.473836108e-09,2.710807134e-10,7.099944244e-11,9.345862928e-19,2.670689891e-09,9.345862928e-19,9.53753343e-09,3.6728105e-09,0,0.003046530532,0.002763750963,0.006910688709,0.005893558264,0.008511690423,0.005425243638,0.002763750963,0.008511690423,0.002222333802,2.083333254,2.080343962,2.080702782,2.077030897,2.076922655,2.076229572,2.078245878,2.076229572,2.080702782,0.001883131219,0.25,0.2493535578,0.2500639856,0.2473384291,0.2485301495,0.2478009462,0.2486174107,0.2473384291,0.2500639856,0.0009944359772,0,0,5.527057376e-23,4.633826266e-29,2.969622297e-14,1.306730184e-31,5.939244678e-15,0,2.969622297e-14,1.187848936e-14
988.2352905,0,0.005669385195,0.01662790775,0.006416529417,0.004221856594,0.001320794225,0.006851294544,0.001320794225,0.01662790775,0.005189768039,26,25.99477768,25.99220848,25.99336052,25.99793053,25.99940681,25.99553871,25.99220848,25.99940681,0.002723862417,0,9.367379761e-09,3.236020341e-09,2.684504286e-10,6.906867439e-11,4.705924597e-19,2.588183667e-09,4.705924597e-19,9.367379761e-09,3.600082898e-09,0,0.002655292628,0.002311596647,0.006228843704,0.005415643565,0.007722839247,0.004866843112,0.002311596647,0.007722839247,0.002084858716,2.083333254,2.080919743,2.081175327,2.077382088,2.077407122,2.076690912,2.078714848,2.076690912,2.081175327,0.001923446427,0.25,0.2493807077,0.2499667257,0.2475141436,0.2486332804,0.2479621768,0.2486914098,0.2475141436,0.2499667257,0.0008969590417,0,0,5.492712896e-23,4.472656624e-29,2.970715647e-14,1.322678351e-31,5.941431293e-15,0,2.970715647e-14,1.188286259e-14
1007.058838,0,0.005246907473,0.01419794559,0.005991905928,0.004844129086,0.001051858068,0.00626654923,0.001051858068,0.01419794559,0.004318296909,26,25.99729919,25.99325752,25.99383163,25.99757004,25.99992561,25.99637794,25.99325752,25.99992561,0.002493049018,0,9.214696561e-09,3.025758311e-09,2.658796239e-10,6.723631374e-11,2.430779831e-19,2.514714215e-09,2.430779831e-19,9.214696561e-09,3.536159809e-09,0,0.00233951956,0.001948721358,0.005620601587,0.00498406915,0.007032285444,0.00438503921,0.001948721358,0.007032285444,0.001950033824,2.083333254,2.081320286,2.081498384,2.077725172,2.077864408,2.07709384,2.079100609,2.07709384,2.081498384,0.001903861063,0.25,0.2494238466,0.2498681247,0.2476881891,0.2487275898,0.2481157333,0.2487647086,0.2476881891,0.2498681247,0.0008041679976,0,0,5.468439962e-23,4.318904521e-29,2.97197942e-14,1.3394342e-31,5.94395884e-15,0,2.97197942e-14,1.188791768e-14
1025.882324,0,0.004661351442,0.01183474064,0.005571275949,0.005482137203,0.0008325129747,0.005676403642,0.0008325129747,0.01183474064,0.00353461504,26,25.99860764,25.99369431,25.99429131,25.9971714,26.00009727,25.99677086,25.99369431,26.00009727,0.002458153293,0,9.076577712e-09,2.838914881e-09,2.633635809e-10,6.549551179e-11,1.286317164e-19,2.448870218e-09,1.286317164e-19,9.076577712e-09,3.479440069e-09,0,0.002081280109,0.001655020402,0.005077355076,0.004593624268,0.006425311789,0.003966518212,0.001655020402,0.006425311789,0.001820441335,2.083333254,2.081576586,2.081690073,2.078061581,2.078295946,2.077443123,2.079413414,2.077443123,2.081690073,0.001834160415,0.25,0.2494791746,0.2497687489,0.247860536,0.2488143444,0.2482619286,0.2488369495,0.247860536,0.2497687489,0.000716274546,0,0,5.452796535e-23,4.172156182e-29,2.973459356e-14,1.356971518e-31,5.946918796e-15,0,2.973459356e-14,1.189383759e-14
1044.705933,0,0.003954678774,0.009555459023,0.005158156157,0.006137311459,0.0006570369005,0.005092528649,0.0006570369005,0.009555459023,0.0028976514,26,25.99897003,25.99358749,25.99472046,25.99674606,25.99996948,25.99679947,25.99358749,25.99996948,0.00242496375,0,8.950357788e-09,2.672178701e-09,2.609041871e-10,6.383935047e-11,6.964539579e-20,2.389456188e-09,6.964539579e-20,8.950357788e-09,3.428529904e-09,0,0.001867711544,0.001415395527,0.004591641948,0.004239774775,0.005889720749,0.003600849304,0.001415395527,0.005889720749,0.001697574859,2.083333254,2.081719398,2.081766367,2.07839036,2.078702688,2.077741861,2.079663992,2.077741861,2.081766367,0.001725427806,0.25,0.2495432198,0.2496690452,0.2480311096,0.2488928884,0.2484010607,0.2489074767,0.2480311096,0.2496690452,0.0006338525563,0,0,5.44483535e-23,4.032147395e-29,2.975081593e-14,1.375200026e-31,5.950163356e-15,0,2.975081593e-14,1.190032756e-14
1063.529419,0,0.003148823977,0.007342934608,0.004746288061,0.006819665432,0.0005254298449,0.004516628571,0.0005254298449,0.007342934608,0.002495807828,26,25.9985714,25.99300003,25.99513626,25.99629593,25.9995594,25.99651146,25.99300003,25.9995594,0.002358009806,0,8.8343306e-09,2.522763998e-09,2.584963632e-10,6.226352767e-11,3.853674208e-20,2.33557107e-09,3.853674208e-20,8.8343306e-09,3.382483627e-09,0,0.001689134631,0.001218405087,0.004156862851,0.003918668721,0.005415354855,0.003279685276,0.001218405087,0.005415354855,0.001582248486,2.083333254,2.081768274,2.081740379,2.078712225,2.079085827,2.077995777,2.07986021,2.077995777,2.081768274,0.001585521735,0.25,0.2496140748,0.249569416,0.2482001483,0.2489639521,0.2485335618,0.2489762306,0.2482001483,0.2496140748,0.0005580545403,0,0,5.443631233e-23,3.898353342e-29,2.976869849e-14,1.394066828e-31,5.953739529e-15,0,2.976869849e-14,1.190747906e-14
1082.352905,0,0.00226905942,0.005202889442,0.004342347383,0.007516801357,0.0004348307848,0.003953185864,0.0004348307848,0.007516801357,0.002434241818,26,25.99754906,25.99198723,25.99552727,25.99581718,25.99890137,25.99595642,25.99198723,25.99890137,0.002330976073,0,8.727744749e-09,2.38834108e-09,2.561415524e-10,6.076206205e-11,2.176858745e-20,2.286598022e-09,2.176858745e-20,8.727744749e-09,3.340788979e-09,0,0.001538303331,0.001055310946,0.003767274553,0.003626745427,0.004993753508,0.00299627753,0.001055310946,0.004993753508,0.001474779681,2.083333254,2.081739902,2.081624985,2.079027414,2.079446316,2.078207254,2.080008984,2.078207254,2.081739902,0.001423646114,0.25,0.2496899962,0.2494700104,0.2483673841,0.2490281314,0.2486595213,0.2490430176,0.2483673841,0.2496899962,0.0004908514675,0,0,5.44838838e-23,3.770523052e-29,2.978823446e-14,1.413548414e-31,5.957646892e-15,0,2.978823446e-14,1.191529378e-14
1101.176514,0,0.001321583986,0.004727959633,0.003940671682,0.008230149746,0.0003804713488,0.003720167326,0.0003804713488,0.008230149746,0.002768067177,26,25.99602699,25.99409676,25.99590302,25.99531364,25.99802399,25.9958744,25.99409676,25.99802399,0.001274307026,0,8.629025494e-09,2.263993437e-09,2.53835758e-10,5.93304017e-11,1.253981171e-20,2.241236974e-09,1.253981171e-20,8.629025494e-09,3.302665252e-09,0,0.001409752993,0.000918822072,0.003417766187,0.003360993695,0.004617741797,0.002745015081,0.000918822072,0.004617741797,0.001375284395,2.083333254,2.081644535,2.082048416,2.07933569,2.079786777,2.078379869,2.080238819,2.078379869,2.082048416,0.001394729828,0.25,0.2497698069,0.2495084405,0.2485329658,0.249085471,0.248779431,0.249135226,0.2485329658,0.2497698069,0.0004547009594,0,0,5.436015254e-23,3.648276455e-29,2.980915279e-14,1.433542867e-31,5.961830388e-15,0,2.980915279e-14,1.192366078e-14
1120,0,0.0003216564655,0.004287362099,0.003542512655,0.008963525295,0.0003652125597,0.003496053861,0.0003216564655,0.008963525295,0.003174918704,26,25.99411583,25.99585533,25.99625969,25.9947834,25.99694824,25.99559402,25.99411583,25.99694824,0.001018574229,0,8.537168306e-09,2.151296252e-09,2.515785635e-10,5.796430697e-11,7.359636744e-21,2.19960139e-09,7.359636744e-21,8.537168306e-09,3.267621063e-09,0,0.001299298718,0.0008043430862,0.003103885567,0.003118699882,0.004281339701,0.002521513496,0.0008043430862,0.004281339701,0.001283375197,2.083333254,2.081494093,2.082398176,2.079638004,2.080105782,2.078517675,2.080430746,2.078517675,2.082398176,0.001370793092,0.25,0.2498523444,0.2495467514,0.2486971021,0.2491360307,0.248893097,0.2492250651,0.2486971021,0.2498523444,0.0004228087782,0,0,5.428348157e-23,3.531393572e-29,2.983161949e-14,1.454030794e-31,5.966323898e-15,0,2.983161949e-14,1.193264695e-14
1138.823486,0,0.0006954967976,0.003858208656,0.003152817488,0.009707868099,0.0003833323717,0.003559544683,0.0003833323717,0.009707868099,0.003357010894,26,25.99545479,25.9971981,25.9965992,25.9942379,25.99568939,25.99583817,25.9942379,25.9971981,0.00101573288,0,8.403945984e-09,2.04891637e-09,2.493685536e-10,5.665959368e-11,4.396769494e-21,2.151778089e-09,4.396769494e-21,8.403945984e-09,3.21680016e-09,0,0.001209681272,0.0007077595219,0.002821719507,0.002897468628,0.003979428206,0.002323211404,0.0007077595219,0.003979428206,0.001197578385,2.083333254,2.081758738,2.082665682,2.079933167,2.080405951,2.078621864,2.080677032,2.078621864,2.082665682,0.001412469544,0.25,0.2498510778,0.2495807707,0.2488594651,0.2491807342,0.2490012199,0.2492946684,0.2488594651,0.2498510778,0.000368765759,0,0,5.425573891e-23,3.419533454e-29,2.985518394e-14,1.474980336e-31,5.971036789e-15,0,2.985518394e-14,1.194207358e-14
1157.647095,0,0.001203328371,0.003425240517,0.002765268087,0.01044124365,0.0004329234362,0.003653600812,0.0004329234362,0.01044124365,0.003557807766,26,25.99696732,25.99817276,25.99691963,25.9936924,25.99426842,25.9960022,25.9936924,25.99817276,0.001721955137,0,8.271935137e-09,1.955611895e-09,2.472053118e-10,5.541531123e-11,2.671499948e-21,2.106033348e-09,2.671499948e-21,8.271935137e-09,3.166594986e-09,0,0.00113222131,0.0006258104113,0.002567779738,0.002695388161,0.003707684344,0.002145776991,0.0006258104113,0.003707684344,0.001118687331,2.083333254,2.082039833,2.082859039,2.080222368,2.080686092,2.078696012,2.080900669,2.078696012,2.082859039,0.00144910696,0.25,0.2498406619,0.2496115416,0.2490203381,0.2492205948,0.2491039336,0.249359414,0.2490203381,0.2498406619,0.0003145413648,0,0,5.427105544e-23,3.312480037e-29,2.987956494e-14,1.496357289e-31,5.975913158e-15,0,2.987956494e-14,1.195182632e-14
1176.470581,0,0.001600056887,0.003003716469,0.002382606268,0.01009935141,0.001745179296,0.003766182112,0.001600056887,0.01009935141,0.003205658402,26,25.99807167,25.99881172,25.99721909,25.99400902,25.9922924,25.99608231,25.9922924,25.99881172,0.002504453063,0,8.148802522e-09,1.870312349e-09,2.450855907e-10,5.433570954e-11,1.648804312e-21,2.063707205e-09,1.648804312e-21,8.148802522e-09,3.119924097e-09,0,0.001063972246,0.0005558978883,0.002339015948,0.002518268069,0.003462057328,0.001987842377,0.0005558978883,0.003462057328,0.001047089812,2.083333254,2.082261324,2.082986832,2.080505371,2.080897093,2.078752041,2.081080675,2.078752041,2.082986832,0.001470685471,0.25,0.2498360872,0.249638617,0.2491796613,0.2493022382,0.2491178066,0.249414891,0.2491178066,0.2498360872,0.0002770351712,0,0,5.432491255e-23,3.209929082e-29,2.988412537e-14,1.521522625e-31,5.976824989e-15,0,2.988412537e-14,1.195364998e-14
1195.294067,0,0.001898556948,0.002576470375,0.002003997564,0.009786069393,0.003180459142,0.003889110638,0.001898556948,0.009786069393,0.002983798971,26,25.99883842,25.99914742,25.997509,25.99429703,25.99154091,25.99626732,25.99154091,25.99914742,0.002921243431,0,8.033568477e-09,1.792124671e-09,2.430090851e-10,5.33013321e-11,1.09859188e-21,2.024400647e-09,1.09859188e-21,8.033568477e-09,3.076388477e-09,0,0.001003503916,0.0004959499929,0.002132701688,0.002355423756,0.003267781343,0.001851072186,0.0004959499929,0.003267781343,0.0009894927498,2.083333254,2.082431555,2.083055496,2.080782175,2.081091166,2.078946352,2.081261158,2.078946352,2.083055496,0.001428714604,0.25,0.2498362958,0.2496633679,0.2493375391,0.249377653,0.249102354,0.2494634688,0.249102354,0.2498362958,0.0002579093562,0,0,5.441326497e-23,3.111668437e-29,2.9889997e-14,1.538565529e-31,5.9779994e-15,0,2.9889997e-14,1.19559988e-14
1214.117676,0,0.002114087343,0.002158761024,0.00162795186,0.00949805975,0.003396943212,0.003759160638,0.00162795186,0.00949805975,0.002928335918,26,25.99931145,25.99921608,25.99777985,25.99455452,25.9924221,25.99665451,25.9924221,25.99931145,0.002728023333,0,7.925494927e-09,1.720280474e-09,2.409745181e-10,5.230938599e-11,7.850114155e-22,1.987811915e-09,7.850114155e-22,7.925494927e-09,3.035676599e-09,0,0.0009496547864,0.0004442941572,0.001946462202,0.002205501543,0.003115061438,0.001732194796,0.0004442941572,0.003115061438,0.0009437486297,2.083333254,2.082556725,2.083071232,2.081053972,2.081270695,2.079262733,2.08144331,2.079262733,2.083071232,0.001328616985,0.25,0.2498404235,0.2496851683,0.249493897,0.2494469881,0.2491497695,0.2495232522,0.2491497695,0.2498404235,0.0002336585749,0,0,5.453295726e-23,3.017474514e-29,2.989712563e-14,1.543974567e-31,5.979424956e-15,0,2.989712563e-14,1.195884991e-14
1232.941162,0,0.002255707979,0.00174677372,0.001258522272,0.009237706661,0.003610566258,0.003621855285,0.001258522272,0.009237706661,0.002915666206,26,25.99954224,25.9990406,25.99803543,25.99478722,25.99320221,25.99692154,25.99320221,25.99954224,0.002489497419,0,7.823812709e-09,1.654071546e-09,2.389816123e-10,5.135685974e-11,5.65854042e-22,1.953644579e-09,5.65854042e-22,7.823812709e-09,2.997469162e-09,0,0.0009014686802,0.0003995769366,0.001778177917,0.002067246707,0.00297317747,0.001623929478,0.0003995769366,0.00297317747,0.0009013080853,2.083333254,2.082644224,2.083040237,2.081319094,2.081436634,2.079555988,2.081598997,2.079555988,2.083040237,0.001220513484,0.25,0.2498480231,0.2497049719,0.2496486157,0.2495114356,0.2491952926,0.2495816648,0.2491952926,0.2498480231,0.0002212913823,0,0,5.468043638e-23,2.9271812e-29,2.990556546e-14,1.549544529e-31,5.981113093e-15,0,2.990556546e-14,1.196222619e-14
1251.764648,0,0.002336293459,0.001338601112,0.000890225172,0.009006917477,0.003821328282,0.003478673054,0.000890225172,0.009006917477,0.002941560699,26,25.99956703,25.99864006,25.99827576,25.99499321,25.99389458,25.99707413,25.99389458,25.99956703,0.002215869725,0,7.728018225e-09,1.592924459e-09,2.370264263e-10,5.044274373e-11,4.113210627e-22,1.921682147e-09,4.113210627e-22,7.728018225e-09,2.961556556e-09,0,0.000858158397,0.0003606953251,0.001625947072,0.001939696725,0.002841159701,0.001525131403,0.0003606953251,0.002841159701,0.0008619423606,2.083333254,2.082697868,2.082966805,2.081579924,2.08158803,2.079827309,2.081732035,2.079827309,2.082966805,0.001107189921,0.25,0.2498582304,0.2497225702,0.2498021275,0.2495702058,0.2492388487,0.2496383935,0.2492388487,0.2498582304,0.0002220398164,0,0,5.485300759e-23,2.840521876e-29,2.991515049e-14,1.55526519e-31,5.983029928e-15,0,2.991515049e-14,1.196605986e-14
1270.588257,0,0.002361088991,0.0009323358536,0.0005824267864,0.008793771267,0.004031136632,0.003340151859,0.0005824267864,0.008793771267,0.002985987579,26,25.99941635,25.99804878,25.99849319,25.9951725,25.9944973,25.99712563,25.9944973,25.99941635,0.001933529624,0,7.637532384e-09,1.536312966e-09,2.351150663e-10,4.956436997e-11,3.014229188e-22,1.891705015e-09,3.014229188e-22,7.637532384e-09,2.927700749e-09,0,0.0008190654917,0.0003267444554,0.001488117035,0.001821832033,0.002718139207,0.001434779726,0.0003267444554,0.002718139207,0.0008254104177,2.083333254,2.082722187,2.082856178,2.081812382,2.081725597,2.080077171,2.081838846,2.080077171,2.082856178,0.0009932048852,0.25,0.2498708367,0.249738276,0.2499331832,0.2496241629,0.2492808253,0.2496894598,0.2492808253,0.2499331832,0.0002306198585,0,0,5.504753438e-23,2.757374364e-29,2.992587731e-14,1.561114097e-31,5.985175463e-15,0,2.992587731e-14,1.197035093e-14
1289.411743,0,0.002330571413,0.0005336999893,0.000621587038,0.008610665798,0.004243806005,0.003268066095,0.0005336999893,0.008610665798,0.002995161107,26,25.9991169,25.99727631,25.99866486,25.99532509,25.99502373,25.99707985,25.99502373,25.9991169,0.001673752093,0,7.5518507e-09,1.483797751e-09,2.332533333e-10,4.871959433e-11,2.226117259e-22,1.863524224e-09,2.226117259e-22,7.5518507e-09,2.895695683e-09,0,0.0007836494478,0.000296980812,0.001363132731,0.001712792087,0.002603334142,0.001351977931,0.000296980812,0.002603334142,0.0007914821035,2.083333254,2.082721233,2.082711935,2.081904173,2.081851244,2.080308199,2.081899166,2.080308199,2.082721233,0.0008797597256,0.25,0.2498855591,0.2497526109,0.2499325871,0.2496731132,0.2493207008,0.2497129142,0.2493207008,0.2499325871,0.000216819637,0,0,5.52627735e-23,2.677375748e-29,2.993769512e-14,1.567080671e-31,5.987539108e-15,0,2.993769512e-14,1.197507822e-14
1308.235352,0,0.002264767885,0.0001388788223,0.0006560385227,0.008436143398,0.004451707006,0.003189507173,0.0001388788223,0.008436143398,0.00302325259,26,25.99868965,25.99634552,25.99881935,25.99546242,25.99547195,25.99695778,25.99546242,25.99881935,0.001502230065,0,7.4706481e-09,1.434975916e-09,2.314271136e-10,4.790666822e-11,1.656501121e-22,1.836991559e-09,1.656501121e-22,7.4706481e-09,2.865411242e-09,0,0.0007514429162,0.0002707898384,0.001249746303,0.0016117997,0.002496058354,0.001275967457,0.0002707898384,0.002496058354,0.0007599474629,2.083333254,2.082698107,2.082537889,2.081993103,2.081965685,2.080519915,2.081943035,2.080519915,2.082698107,0.000768410915,0.25,0.2499017864,0.2497653514,0.2499322593,0.2497176677,0.2493592054,0.249735266,0.2493592054,0.2499322593,0.0002045345318,0,0,5.549599865e-23,2.600551005e-29,2.995043111e-14,1.573177961e-31,5.990086136e-15,0,2.995043111e-14,1.198017227e-14
1327.058838,0,0.002154141665,8.928775787e-05,0.00069257617,0.008297860622,0.004657700658,0.003178313375,8.928775787e-05,0.008297860622,0.003005602863,26,25.99816322,25.99661636,25.9989624,25.99557495,25.99584961,25.99703407,25.99557495,25.9989624,0.001319083502,0,7.393476942e-09,1.387882254e-09,2.296370871e-10,4.712374935e-11,1.241599412e-22,1.811624073e-09,1.241599412e-22,7.393476942e-09,2.836715307e-09,0,0.0007220578846,0.0002477413509,0.00114681304,0.001518156147,0.002395679476,0.00120608951,0.0002477413509,0.002395679476,0.0007305807667,2.083333254,2.082656384,2.082600594,2.08207798,2.082069159,2.080714226,2.082023621,2.080714226,2.082656384,0.000700404169,0.25,0.2499195188,0.2497935146,0.2499319315,0.2497575581,0.249396041,0.2497597188,0.249396041,0.2499319315,0.0001942171948,0,0,5.55476722e-23,2.5267593e-29,2.996420386e-14,1.579359415e-31,5.992840688e-15,0,2.996420386e-14,1.198568138e-14
1345.882324,0,0.002013474703,0.0002514123917,0.0007287561893,0.00817579031,0.00486369431,0.003206625581,0.0002514123917,0.00817579031,0.002957539633,26,25.99754333,25.99755859,25.99909019,25.9956646,25.99616623,25.99720383,25.9956646,25.99909019,0.001203773078,0,7.320090756e-09,1.342989719e-09,2.278821992e-10,4.636998424e-11,9.371440362e-23,1.78746673e-09,9.371440362e-23,7.320090756e-09,2.809492861e-09,0,0.0006951616379,0.0002273518912,0.001053276472,0.001431266894,0.002301634522,0.001141738379,0.0002273518912,0.002301634522,0.0007032132708,2.083333254,2.082597494,2.082796812,2.082159042,2.082160711,2.080891371,2.082121134,2.080891371,2.082796812,0.0006631411379,0.25,0.249938339,0.249830395,0.2499315888,0.2497932315,0.2494311035,0.2497849166,0.2494311035,0.249938339,0.0001856729941,0,0,5.549557582e-23,2.45581105e-29,2.997901e-14,1.585637495e-31,5.995801915e-15,0,2.997901e-14,1.199160383e-14
1364.705933,0,0.001843243837,0.0004020929337,0.0007641017437,0.008070886135,0.005068734288,0.003229811788,0.0004020929337,0.008070886135,0.002926292131,26,25.99685097,25.99831963,25.99920654,25.99573326,25.99641418,25.99730492,25.99573326,25.99920654,0.00127400097,0,7.250184009e-09,1.301084462e-09,2.261597021e-10,4.564359654e-11,7.121397646e-23,1.764614233e-09,7.121397646e-23,7.250184009e-09,2.783591357e-09,0,0.0006704682019,0.0002092089126,0.0009681927622,0.001350532868,0.002213410102,0.001082362607,0.0002092089126,0.002213410102,0.0006776832161,2.083333254,2.0825243,2.082958221,2.082237244,2.082242489,2.081053257,2.082202911,2.081053257,2.082958221,0.0006321762339,0.25,0.2499580532,0.2498651743,0.2499312907,0.2498253435,0.2494648993,0.2498089522,0.2494648993,0.2499580532,0.0001783254411,0,0,5.546530881e-23,2.387601533e-29,2.999456491e-14,1.591989279e-31,5.998913067e-15,0,2.999456491e-14,1.199782613e-14
1383.529419,0,0.001647740602,0.0005394220352,0.0008003413677,0.007986485958,0.005272820592,0.003249362111,0.0005394220352,0.007986485958,0.002913465258,26,25.99609184,25.9989109,25.99931335,25.99578667,25.99661064,25.99734116,25.99578667,25.99931335,0.00147407921,0,7.183506678e-09,1.261884375e-09,2.244694847e-10,4.494290357e-11,5.446912894e-23,1.742960665e-09,5.446912894e-23,7.183506678e-09,2.758911544e-09,0,0.0006477369461,0.0001930134313,0.0008907378651,0.001275451272,0.002130544977,0.001027496881,0.0001930134313,0.002130544977,0.0006538317539,2.083333254,2.082437992,2.083089113,2.082311869,2.082314491,2.081199884,2.082270622,2.081199884,2.083089113,0.0006079548039,0.25,0.2499785572,0.2498982996,0.2499310076,0.2498529404,0.2494972199,0.249831602,0.2494972199,0.2499785572,0.0001721584122,0,0,5.545451719e-23,2.322012935e-29,3.001099057e-14,1.598403129e-31,6.002198284e-15,0,3.001099057e-14,1.200439657e-14
1402.352905,0,0.001428872347,0.0006633996964,0.0008362829685,0.007928311825,0.00547786057,0.003266945481,0.0006633996964,0.007928311825,0.002921696985,26,25.99528503,25.99935341,25.99940872,25.995821,25.99674988,25.99732399,25.99528503,25.99940872,0.001744166017,0,7.119818513e-09,1.225166191e-09,2.228106033e-10,4.426646896e-11,4.192462812e-23,1.722412435e-09,4.192462812e-23,7.119818513e-09,2.735358384e-09,0,0.00062675355,0.0001785127679,0.00082015933,0.001205530833,0.002052629134,0.0009767170995,0.0001785127679,0.002052629134,0.0006315152277,2.083333254,2.082340956,2.083191395,2.082383633,2.082377195,2.081332207,2.082324982,2.081332207,2.083191395,0.0005903719575,0.25,0.2499996573,0.2499302328,0.2499306798,0.2498770803,0.2495279759,0.2498531342,0.2495279759,0.2499996573,0.000167169288,0,0,5.546191986e-23,2.258897954e-29,3.002833781e-14,1.604903965e-31,6.005667731e-15,0,3.002833781e-14,1.201133546e-14
1421.176514,0,0.001243382692,0.000779747963,0.0008733570576,0.007873475552,0.005678132176,0.003289618995,0.000779747963,0.007873475552,0.00293399347,26,25.9946003,25.99964523,25.99948883,25.99583626,25.99683952,25.99728012,25.9946003,25.99964523,0.001996621257,0,7.057448848e-09,1.190717414e-09,2.211838074e-10,4.361344619e-11,3.246636888e-23,1.702592733e-09,3.246636888e-23,7.057448848e-09,2.712272407e-09,0,0.0006073962431,0.0001654931257,0.0007557962672,0.001140370732,0.001979281893,0.0009296676144,0.0001654931257,0.001979281893,0.0006105962093,2.083333254,2.08226037,2.083266973,2.082452059,2.082431316,2.081450462,2.082372189,2.081450462,2.083266973,0.0005783766974,0.25,0.2500173151,0.2499605119,0.2499305159,0.249898389,0.2495575547,0.2498728484,0.2495575547,0.2500173151,0.0001624459837,0,0,5.548689204e-23,2.198152468e-29,3.004627119e-14,1.611455818e-31,6.009254068e-15,0,3.004627119e-14,1.201850814e-14
1440,0,0.001470834017,0.000888466835,0.000907689333,0.007842004299,0.005879357457,0.003397670342,0.000888466835,0.007842004299,0.002902401611,26,25.99534225,25.99981117,25.99956131,25.99583244,25.99688148,25.99748802,25.99534225,25.99981117,0.001865941915,0,6.985039214e-09,1.158343532e-09,2.195839621e-10,4.298308237e-11,2.528975413e-23,1.681190076e-09,2.528975413e-23,6.985039214e-09,2.685166534e-09,0,0.0005899621174,0.0001537696808,0.0006970426766,0.001079617185,0.001910150866,0.0008861085516,0.0001537696808,0.001910150866,0.0005909106694,2.083333254,2.082395077,2.083319426,2.082518101,2.082476377,2.081556559,2.082453012,2.081556559,2.083319426,0.0005590062938,0.25,0.2500028312,0.2499896139,0.2499303073,0.2499154806,0.2495856732,0.2498847693,0.2495856732,0.2500028312,0.0001532360038,0,0,5.552585546e-23,2.139660772e-29,3.006524473e-14,1.618046815e-31,6.013048776e-15,0,3.006524473e-14,1.202609671e-14
1458.823486,0,0.00166490674,0.0009914636612,0.0009403526783,0.007828652859,0.006078675389,0.003500810359,0.0009403526783,0.007828652859,0.002884403337,26,25.99598694,25.99986076,25.99961662,25.99581718,25.99688148,25.99763489,25.99581718,25.99986076,0.001758931205,0,6.915891415e-09,1.12787979e-09,2.180160774e-10,4.237338952e-11,1.981179987e-23,1.660832027e-09,1.981179987e-23,6.915891415e-09,2.659292342e-09,0,0.0005737404572,0.0001431862765,0.0006433713133,0.0010228873,0.001844933839,0.0008456238429,0.0001431862765,0.001844933839,0.0005724139046,2.083333254,2.08251214,2.083349943,2.082581043,2.082514763,2.081650496,2.082521677,2.081650496,2.083349943,0.0005382648087,0.25,0.2499899566,0.2500172555,0.2499303073,0.2499295026,0.2496126592,0.2498959303,0.2496126592,0.2500172555,0.0001456792088,0,0,5.557946645e-23,2.083345377e-29,3.008451981e-14,1.624701876e-31,6.016904047e-15,0,3.008451981e-14,1.203380809e-14
1477.647095,0,0.001827508211,0.001086831093,0.0009779036045,0.007822930813,0.00627990067,0.003599014832,0.0009779036045,0.007822930813,0.002875696169,26,25.99654961,25.99979591,25.99966621,25.99578476,25.99683762,25.99772644,25.99578476,25.99979591,0.001672753016,0,6.849753209e-09,1.099170754e-09,2.164758928e-10,4.178406232e-11,1.560626248e-23,1.641436875e-09,1.560626248e-23,6.849753209e-09,2.634552576e-09,0,0.0005586146726,0.0001336074201,0.0005942985299,0.0009698659997,0.00178334536,0.0008079463732,0.0001336074201,0.00178334536,0.0005550073693,2.083333254,2.082614422,2.083360434,2.082640886,2.08254528,2.081732512,2.082578659,2.081732512,2.083360434,0.0005164111499,0.25,0.2499787807,0.2500436306,0.2499301285,0.2499407828,0.2496381253,0.2499062717,0.2496381253,0.2500436306,0.0001398482564,0,0,5.564544677e-23,2.029053863e-29,3.010461143e-14,1.631371984e-31,6.020922371e-15,0,3.010461143e-14,1.204184474e-14
1496.470581,0,0.001961022615,0.001170754433,0.001012653112,0.007837712765,0.006477311254,0.003691890743,0.001012653112,0.007837712765,0.002880164888,26,25.99703217,25.99963188,25.99970818,25.99573326,25.99676132,25.99777603,25.99573326,25.99970818,0.001608306193,0,6.786422091e-09,1.07207343e-09,2.149617567e-10,4.121377545e-11,1.235866886e-23,1.62293412e-09,1.235866886e-23,6.786422091e-09,2.610869521e-09,0,0.0005444847047,0.000124916507,0.000549393415,0.0009202723159,0.001725118142,0.0007728369674,0.000124916507,0.001725118142,0.0005385999102,2.083333254,2.082702398,2.083353043,2.082698107,2.082568407,2.081803799,2.082625151,2.081803799,2.083353043,0.0004937520134,0.25,0.2499689311,0.2500692606,0.2499299645,0.2499493659,0.2496627867,0.2499160469,0.2496627867,0.2500692606,0.0001354368724,0,0,5.572297602e-23,1.976720027e-29,3.01254044e-14,1.638081823e-31,6.025080879e-15,0,3.01254044e-14,1.205016176e-14
1515.294067,0,0.002074986696,0.001247048378,0.001047641039,0.007862508297,0.006672814488,0.003780999687,0.001047641039,0.007862508297,0.002892194316,26,25.99744987,25.9993763,25.99973488,25.99567223,25.99664307,25.99777603,25.99567223,25.99973488,0.001562940655,0,6.725767054e-09,1.046468134e-09,2.134761257e-10,4.066166154e-11,9.837491496e-24,1.605274691e-09,9.837491496e-24,6.725767054e-09,2.588193659e-09,0,0.0005312607973,0.0001170127362,0.0005082727876,0.0008738504839,0.001670018653,0.0007400831091,0.0001170127362,0.001670018653,0.0005231124815,2.083333254,2.082777739,2.083328962,2.082752466,2.08258462,2.081864595,2.082661629,2.081864595,2.083328962,0.0004707992193,0.25,0.2499602288,0.2500937283,0.2499298751,0.2499547899,0.2496861666,0.2499249429,0.2496861666,0.2500937283,0.000132410627,0,0,5.581126533e-23,1.926294517e-29,3.01467869e-14,1.644806826e-31,6.029357548e-15,0,3.01467869e-14,1.205871425e-14
1534.117676,0,0.002160817385,0.001317620277,0.001081377268,0.007906377316,0.006870225072,0.003867283463,0.001081377268,0.007906377316,0.002915682504,26,25.99779892,25.99903679,25.99975586,25.99559975,25.99649429,25.99773598,25.99559975,25.99975586,0.001541509409,0,6.667599362e-09,1.022246288e-09,2.120169457e-10,4.012689139e-11,7.869715045e-24,1.588397858e-09,7.869715045e-24,6.667599362e-09,2.566452384e-09,0,0.000518861867,0.0001098088542,0.0004705809115,0.0008303469513,0.00161783013,0.0007094857283,0.0001098088542,0.00161783013,0.0005084726727,2.083333254,2.082841158,2.083290339,2.082804441,2.082594633,2.081915617,2.082689285,2.081915617,2.083290339,0.0004483554221,0.25,0.2499529123,0.2501173615,0.2499300241,0.2499576509,0.2497083992,0.2499332726,0.2497083992,0.2501173615,0.0001307267084,0,0,5.590864232e-23,1.87765651e-29,3.016864373e-14,1.651571914e-31,6.033728662e-15,0,3.016864373e-14,1.206745732e-14
1552.941162,0,0.002228528261,0.001388192177,0.001116365194,0.00795596838,0.007065728307,0.003950956278,0.001116365194,0.00795596838,0.002943173517,26,25.99809837,25.99861717,25.99977112,25.99550819,25.99631119,25.99766159,25.99550819,25.99977112,0.001550143701,0,6.611738268e-09,9.993014194e-10,2.105821906e-10,3.960889949e-11,6.325978545e-24,1.572246111e-09,6.325978545e-24,6.611738268e-09,2.54557686e-09,0,0.0005072163185,0.0001032282526,0.0004360064049,0.0007895546732,0.00156835001,0.0006808711332,0.0001032282526,0.00156835001,0.0004946143599,2.083333254,2.082894564,2.083237648,2.082853794,2.082598686,2.081957102,2.082708359,2.081957102,2.083237648,0.0004271734797,0.25,0.2499465346,0.2501400411,0.2499298453,0.2499583513,0.2497296929,0.2499408722,0.2497296929,0.2501400411,0.0001301722659,0,0,5.601559924e-23,1.830707454e-29,3.019120869e-14,1.658364978e-31,6.038241654e-15,0,3.019120869e-14,1.207648331e-14
1571.764648,0,0.002274304628,0.001441597939,0.001151114702,0.008023679256,0.007259324193,0.004030004144,0.001151114702,0.008023679256,0.002981552621,26,25.99834633,25.99812698,25.99976921,25.99540901,25.99609947,25.99754906,25.99540901,25.99976921,0.001586178667,0,6.558058541e-09,9.77540715e-10,2.091730955e-10,3.910684623e-11,5.108901853e-24,1.556775708e-09,5.108901853e-24,6.558058541e-09,2.525519571e-09,0,0.0004962600069,9.720499656e-05,0.0004042702785,0.0007512767334,0.001521401107,0.0006540826289,9.720499656e-05,0.001521401107,0.000481480005,2.083333254,2.082938194,2.083172083,2.082901001,2.082596779,2.081989765,2.082719326,2.081989765,2.083172083,0.0004082094529,0.25,0.2499412,0.2501625419,0.2499299198,0.2499563992,0.2497498244,0.2499479502,0.2497498244,0.2501625419,0.0001309545332,0,0,5.61304637e-23,1.785422672e-29,3.021413618e-14,1.665147816e-31,6.042827066e-15,0,3.021413618e-14,1.208565413e-14
1590.588257,0,0.002307683229,0.001502633095,0.001186460257,0.008095681667,0.007451012731,0.004108694382,0.001186460257,0.008095681667,0.003021317767,26,25.9985466,25.99757004,25.99976158,25.99529839,25.99586296,25.99740982,25.99529839,25.99976158,0.001655273372,0,6.5064647e-09,9.568832393e-10,2.077892997e-10,3.861984343e-11,4.144723317e-24,1.541951455e-09,4.144723317e-24,6.5064647e-09,2.506244545e-09,0,0.0004859386536,9.16803765e-05,0.0003751150798,0.0007153243059,0.001476810197,0.0006289737066,9.16803765e-05,0.001476810197,0.0004690139613,2.083333254,2.082973003,2.083095312,2.082944632,2.082588911,2.082014322,2.082723141,2.082014322,2.083095312,0.0003925410274,0.25,0.2499365062,0.2501834333,0.24992989,0.2499524802,0.2497692108,0.2499542981,0.2497692108,0.2501834333,0.000132420435,0,0,5.625264248e-23,1.74170993e-29,3.023765998e-14,1.671945582e-31,6.047531911e-15,0,3.023765998e-14,1.209506382e-14
1609.411743,0,0.002320080996,0.001552224159,0.001220971346,0.008187234402,0.007641747594,0.004184451886,0.001220971346,0.008187234402,0.003071217099,26,25.99871254,25.99695587,25.99974442,25.99516869,25.99560165,25.99723434,25.99516869,25.99974442,0.001760436688,0,6.456779111e-09,9.372503884e-10,2.064288185e-10,3.814749211e-11,3.377306017e-24,1.527721061e-09,3.377306017e-24,6.456779111e-09,2.487683393e-09,0,0.0004761981836,8.660359163e-05,0.000348308502,0.0006815327797,0.001434424659,0.0006054135738,8.660359163e-05,0.001434424659,0.0004571688769,2.083333254,2.083000422,2.083007812,2.082986832,2.082576513,2.082030773,2.082720518,2.082030773,2.083007812,0.0003816522949,0.25,0.2499328405,0.2502039969,0.2499299198,0.2499458343,0.2497874349,0.2499600202,0.2497874349,0.2502039969,0.0001350231905,0,0,5.638218606e-23,1.699495051e-29,3.02616615e-14,1.678732769e-31,6.05233247e-15,0,3.02616615e-14,1.210466409e-14
1628.235352,0,0.002321988344,0.001556038857,0.001254945993,0.008290231228,0.007836297154,0.004251900129,0.001254945993,0.008290231228,0.00313464459,26,25.99883842,25.99692535,25.99972343,25.99503517,25.99531364,25.99716759,25.99503517,25.99972343,0.001863707672,0,6.408940045e-09,9.183232508e-10,2.050905556e-10,3.768911225e-11,2.763720933e-24,1.514008474e-09,2.763720933e-24,6.408940045e-09,2.469825899e-09,0,0.0004669947084,8.19426059e-05,0.0003236436751,0.0006497470313,0.001394104678,0.0005832865136,8.19426059e-05,0.001394104678,0.0004458984185,2.083333254,2.083020449,2.083003998,2.083026886,2.082557917,2.082039356,2.082729816,2.082039356,2.083026886,0.0003883755126,0.25,0.2499296814,0.2502132952,0.2499299645,0.2499372512,0.2498047203,0.2499630004,0.2498047203,0.2502132952,0.0001345842757,0,0,5.642543457e-23,1.658708368e-29,3.028608655e-14,1.685560275e-31,6.057217309e-15,0,3.028608655e-14,1.211443462e-14
1647.058838,0,0.002309590578,0.001517891884,0.001287788153,0.008237302303,0.008046105504,0.004279735498,0.001287788153,0.008237302303,0.003172030207,26,25.99892426,25.99750519,25.99969101,25.99501228,25.99502563,25.99723244,25.99501228,25.99969101,0.001938054687,0,6.362850691e-09,9.000460932e-10,2.037757324e-10,3.727823952e-11,2.271181822e-24,1.50079027e-09,2.271181822e-24,6.362850691e-09,2.452631875e-09,0,0.0004582870752,7.765559712e-05,0.0003009343054,0.0006222351803,0.001355732325,0.0005629688967,7.765559712e-05,0.001355732325,0.0004352322721,2.083333254,2.083033323,2.083086491,2.083064795,2.082562447,2.082045078,2.082758427,2.082045078,2.083086491,0.0004060368228,0.25,0.2499273419,0.2502105534,0.2499302626,0.2499345541,0.2498197854,0.2499645054,0.2498197854,0.2502105534,0.0001303336321,0,0,5.637961122e-23,1.619283379e-29,3.030538534e-14,1.69226071e-31,6.061077238e-15,0,3.030538534e-14,1.212215448e-14
1665.882324,0,0.002284795046,0.001479744911,0.001320689917,0.007813870907,0.008508637547,0.004281547852,0.001320689917,0.008508637547,0.003192159114,26,25.99898911,25.99800301,25.99964905,25.99527168,25.99499321,25.99738121,25.99499321,25.99964905,0.001911423285,0,6.318357837e-09,8.826309128e-10,2.024832385e-10,3.696211393e-11,1.876171951e-24,1.488086765e-09,1.876171951e-24,6.318357837e-09,2.436022939e-09,0,0.0004500360228,7.369335071e-05,0.0002800103684,0.0006019146531,0.001319349511,0.0005450007739,7.369335071e-05,0.001319349511,0.0004252585059,2.083333254,2.083040714,2.083156347,2.083099842,2.082625389,2.082101107,2.08280468,2.082101107,2.083156347,0.0003984126961,0.25,0.2499255538,0.250207901,0.2499302924,0.2499475777,0.2498157918,0.2499654293,0.2498157918,0.250207901,0.000129867025,0,0,5.634391684e-23,1.581205637e-29,3.031203286e-14,1.697653173e-31,6.062406656e-15,0,3.031203286e-14,1.212481331e-14
1684.705933,0,0.002250939608,0.00143969059,0.001354962587,0.007406175137,0.008961632848,0.00428268034,0.001354962587,0.008961632848,0.00323823723,26,25.99901962,25.99842834,25.99959946,25.99551964,25.99494362,25.99750328,25.99494362,25.99959946,0.001899247174,0,6.275468589e-09,8.660216433e-10,2.012119915e-10,3.665440174e-11,1.555792858e-24,1.475871203e-09,1.555792858e-24,6.275468589e-09,2.420014411e-09,0,0.0004422112834,7.002496568e-05,0.0002607160422,0.0005825174158,0.001284647384,0.0005280234036,7.002496568e-05,0.001284647384,0.000415699149,2.083333254,2.083042383,2.083214521,2.083132982,2.08268404,2.082149029,2.082844496,2.082149029,2.083214521,0.0003921028692,0.25,0.2499241531,0.2502051592,0.2499304712,0.2499588132,0.2498114854,0.2499660254,0.2498114854,0.2502051592,0.0001297204581,0,0,5.631684313e-23,1.544388477e-29,3.031926313e-14,1.70304975e-31,6.063852542e-15,0,3.031926313e-14,1.212770508e-14
1703.529419,0,0.002204686403,0.001393914223,0.001387804747,0.007015168667,0.009411767125,0.004282668233,0.001387804747,0.009411767125,0.003311113222,26,25.99903107,25.9987812,25.99954224,25.99575615,25.9948616,25.99759483,25.9948616,25.99954224,0.001903361757,0,6.233988437e-09,8.501675475e-10,1.99962838e-10,3.635493642e-11,1.294939631e-24,1.464094734e-09,1.294939631e-24,6.233988437e-09,2.404530575e-09,0,0.0004347782233,6.662331725e-05,0.0002429133456,0.0005639842711,0.001251523499,0.000511964492,6.662331725e-05,0.001251523499,0.0004065288522,2.083333254,2.083039522,2.08326149,2.083163977,2.082737446,2.082189083,2.08287859,2.082189083,2.08326149,0.0003871171502,0.25,0.249923408,0.2502025068,0.24993065,0.2499681413,0.2498065084,0.249966234,0.2498065084,0.2502025068,0.0001299546129,0,0,5.629880031e-23,1.508808426e-29,3.032683899e-14,1.708476537e-31,6.065367884e-15,0,3.032683899e-14,1.213073577e-14
1722.352905,0,0.002152711153,0.001346230507,0.001421481371,0.006638467312,0.009857133031,0.004283204675,0.001346230507,0.009857133031,0.003405002877,26,25.99901962,25.99906731,25.99948502,25.99598122,25.99476433,25.99766159,25.99476433,25.99948502,0.001916400623,0,6.193940028e-09,8.350176106e-10,1.987331966e-10,3.606335369e-11,1.081710824e-24,1.452750809e-09,1.081710824e-24,6.193940028e-09,2.389582088e-09,0,0.0004277119006,6.34640819e-05,0.0002264725481,0.0005462723202,0.001219880185,0.0004967601853,6.34640819e-05,0.001219880185,0.0003977241868,2.083333254,2.083031416,2.083298683,2.083193064,2.08278656,2.082222939,2.082906485,2.082222939,2.083298683,0.0003829287889,0.25,0.2499229908,0.2502000034,0.2499308437,0.2499753684,0.2498010397,0.2499660552,0.2498010397,0.2502000034,0.0001304936741,0,0,5.628785092e-23,1.474340599e-29,3.033482143e-14,1.713881343e-31,6.066964117e-15,0,3.033482143e-14,1.213392823e-14
1741.176514,0,0.002092152834,0.001298546791,0.001453906298,0.006273210049,0.01029200852,0.004281965084,0.001298546791,0.01029200852,0.003515100572,26,25.99898911,25.9993,25.99941444,25.99619484,25.99464226,25.99770737,25.99464226,25.99941444,0.001937838388,0,6.155205234e-09,8.205320312e-10,1.975239139e-10,3.577936211e-11,9.067834818e-25,1.441808117e-09,9.067834818e-25,6.155205234e-09,2.375123875e-09,0,0.0004209866747,6.052554818e-05,0.0002112817019,0.0005293309805,0.001189637347,0.0004823524505,6.052554818e-05,0.001189637347,0.0003892664681,2.083333254,2.083019972,2.083326101,2.08322072,2.082832336,2.082249641,2.08292985,2.082249641,2.083326101,0.0003799829283,0.25,0.2499229461,0.2501975894,0.2499310672,0.2499809116,0.2497954667,0.2499655932,0.2497954667,0.2501975894,0.0001311569649,0,0,5.628419691e-23,1.441022764e-29,3.034350183e-14,1.719303428e-31,6.068700535e-15,0,3.034350183e-14,1.213740107e-14
1760,0,0.002022534609,0.001250863075,0.001485913992,0.005925118923,0.01072593033,0.004282072186,0.001250863075,0.01072593033,0.003642393509,26,25.99893379,25.99947548,25.99933434,25.99639702,25.99450302,25.99773026,25.99450302,25.99947548,0.001962648239,0,6.117739648e-09,8.066652901e-10,1.963343516e-10,3.550288882e-11,7.627178083e-25,1.431248453e-09,7.627178083e-25,6.117739648e-09,2.361139284e-09,0,0.0004145778366,5.778844934e-05,0.000197235684,0.0005131300422,0.001160705579,0.0004686875327,5.778844934e-05,0.001160705579,0.0003811341594,2.083333254,2.083004475,2.083345413,2.083245993,2.082872152,2.082270145,2.082947493,2.082270145,2.083345413,0.0003781971463,0.25,0.249923408,0.2501951456,0.2499313951,0.2499843836,0.2497894466,0.2499647588,0.2497894466,0.2501951456,0.0001319246803,0,0,5.628698633e-23,1.408769606e-29,3.0352416e-14,1.724703061e-31,6.070483116e-15,0,3.0352416e-14,1.214096538e-14
1778.823486,0,0.001947194338,0.001201272011,0.001518696547,0.005588471889,0.01115508378,0.004282143898,0.001201272011,0.01115508378,0.003782174084,26,25.99886513,25.99959183,25.99925423,25.99659157,25.9943409,25.99773026,25.9943409,25.99959183,0.001992999576,0,6.081476656e-09,7.93388466e-10,1.951634965e-10,3.523305259e-11,6.43683135e-25,1.421052387e-09,6.43683135e-25,6.081476656e-09,2.347603223e-09,0,0.0004084662651,5.523556683e-05,0.0001842387574,0.0004976122291,0.001133015845,0.0004557137436,5.523556683e-05,0.001133015845,0.0003733115154,2.083333254,2.082985401,2.083356142,2.083269596,2.082909584,2.082284689,2.082961321,2.082284689,2.083356142,0.0003773604985,0.25,0.2499240935,0.2501927316,0.2499315888,0.2499863356,0.2497828156,0.2499634922,0.2497828156,0.2501927316,0.0001328809012,0,0,5.62966546e-23,1.377532527e-29,3.036173675e-14,1.730146071e-31,6.072347435e-15,0,3.036173675e-14,1.214469487e-14
1797.647095,0,0.0019133389,0.001149773598,0.001552790403,0.005263268948,0.01157851517,0.004291537218,0.001149773598,0.01157851517,0.003926106263,26,25.99888802,25.99966621,25.99916077,25.99677658,25.99416733,25.99773216,25.99416733,25.99966621,0.002036597347,0,6.04515149e-09,7.806577051e-10,1.940129446e-10,3.496973544e-11,5.449754845e-25,1.41095835e-09,5.449754845e-25,6.04515149e-09,2.334014759e-09,0,0.0004027557443,5.285096267e-05,0.0001722055458,0.0004827476805,0.001106495154,0.0004434110015,5.285096267e-05,0.001106495154,0.0003657787165,2.083333254,2.082988977,2.083359003,2.083290339,2.082943678,2.082293272,2.082975149,2.082293272,2.083359003,0.000377578137,0.25,0.249923408,0.2501904964,0.2499318123,0.2499871999,0.249775961,0.2499617785,0.249775961,0.2501904964,0.0001340571034,0,0,5.6311258e-23,1.347306862e-29,3.037129467e-14,1.735553227e-31,6.074258765e-15,0,3.037129467e-14,1.214851838e-14
1816.470581,0,0.001906186342,0.001096367836,0.001582890749,0.004946649075,0.01199431717,0.004305282142,0.001096367836,0.01199431717,0.004074231721,26,25.9989872,25.9996891,25.9990654,25.99695396,25.99397278,25.99773598,25.99397278,25.9996891,0.002093839692,0,6.00891692e-09,7.684506365e-10,1.928794763e-10,3.471309004e-11,4.628482603e-25,1.400991989e-09,4.628482603e-25,6.00891692e-09,2.320435843e-09,0,0.000397403026,5.062084165e-05,0.0001610570907,0.0004685056629,0.001081077498,0.0004317328276,5.062084165e-05,0.001081077498,0.0003585222003,2.083333254,2.083011389,2.08335495,2.083310366,2.08297348,2.08229661,2.082989216,2.08229661,2.08335495,0.000378771947,0.25,0.2499218434,0.2501880527,0.2499321699,0.2499862313,0.249768883,0.249959439,0.249768883,0.2501880527,0.0001352410181,0,0,5.633209655e-23,1.318005644e-29,3.038125917e-14,1.740950862e-31,6.076251834e-15,0,3.038125917e-14,1.215250367e-14
1835.294067,0,0.001895695925,0.001044869423,0.001617342234,0.004649579525,0.01240630448,0.00432275841,0.001044869423,0.01240630448,0.004228593316,26,25.9990654,25.99966812,25.99896431,25.99711609,25.99376297,25.997715,25.99376297,25.99966812,0.002152964007,0,5.973811668e-09,7.567289018e-10,1.917643266e-10,3.446273128e-11,3.943020162e-25,1.391353477e-09,3.943020162e-25,5.973811668e-09,2.307279701e-09,0,0.0003922818869,4.853246719e-05,0.0001507205307,0.0004548554425,0.001056706533,0.0004206193553,4.853246719e-05,0.001056706533,0.0003515326534,2.083333254,2.083029985,2.08334446,2.083328485,2.082999945,2.082294226,2.082999468,2.082294226,2.08334446,0.0003809382906,0.25,0.2499203682,0.2501858473,0.2499324232,0.2499835491,0.2497613132,0.2499566972,0.2497613132,0.2501858473,0.0001366123761,0,0,5.635746e-23,1.289627066e-29,3.039180981e-14,1.746365189e-31,6.078361793e-15,0,3.039180981e-14,1.215672359e-14
1854.117676,0,0.001877099276,0.0009895563126,0.001647680998,0.004363000393,0.01281638443,0.004338744096,0.0009895563126,0.01281638443,0.004390661605,26,25.99913216,25.99960899,25.99885941,25.99726868,25.99354362,25.99768448,25.99354362,25.99960899,0.002213573782,0,5.939783332e-09,7.454730722e-10,1.906672736e-10,3.421854813e-11,3.36901785e-25,1.382028492e-09,3.36901785e-25,5.939783332e-09,2.294526791e-09,0,0.0003873773967,4.65746416e-05,0.0001411322446,0.0004417611926,0.001033321489,0.0004100333899,4.65746416e-05,0.001033321489,0.0003447950294,2.083333254,2.083045006,2.083327532,2.083344698,2.083022594,2.082286835,2.08300519,2.082286835,2.083344698,0.0003839511483,0.25,0.2499193698,0.2501836419,0.249932766,0.2499792874,0.2497533113,0.2499536723,0.2497533113,0.2501836419,0.0001380582689,0,0,5.638778382e-23,1.262119445e-29,3.040259423e-14,1.751769642e-31,6.080518762e-15,0,3.040259423e-14,1.216103752e-14
1872.941162,0,0.001853734255,0.0009342432022,0.001680642366,0.004085481167,0.0132150203,0.004353824072,0.0009342432022,0.0132150203,0.004553738981,26,25.99918556,25.99951363,25.99874496,25.99742317,25.99330139,25.99763107,25.99330139,25.99951363,0.002279937034,0,5.906782619e-09,7.346522279e-10,1.895858887e-10,3.397972875e-11,2.886899838e-25,1.373000158e-09,2.886899838e-25,5.906782619e-09,2.282158906e-09,0,0.0003826768661,4.47366474e-05,0.0001322310127,0.0004291898804,0.001010869863,0.0003999408218,4.47366474e-05,0.001010869863,0.0003382976283,2.083333254,2.083056927,2.083305359,2.083359718,2.083043814,2.082274914,2.083008289,2.082274914,2.083359718,0.0003881288285,0.25,0.2499184906,0.2501816452,0.2499331236,0.2499744296,0.2497452945,0.2499505728,0.2497452945,0.2501816452,0.0001395969448,0,0,5.642242428e-23,1.235443585e-29,3.041361244e-14,1.757163985e-31,6.082722318e-15,0,3.041361244e-14,1.216544464e-14
1891.764648,0,0.001823693514,0.0008770227432,0.001711636782,0.00381988287,0.01341338456,0.004329124,0.0008770227432,0.01341338456,0.004643889144,26,25.99921989,25.99938011,25.99862671,25.99755859,25.99320984,25.99759865,25.99320984,25.99938011,0.002285703784,0,5.874761122e-09,7.242426658e-10,1.885221423e-10,3.374694968e-11,2.487505232e-25,1.364254598e-09,2.487505232e-25,5.874761122e-09,2.270157395e-09,0,0.0003781674604,4.300947694e-05,0.0001239630219,0.0004171285254,0.0009896715637,0.0003903880133,4.300947694e-05,0.0009896715637,0.0003321624245,2.083333254,2.08306551,2.083277941,2.08337307,2.083060265,2.08229208,2.083014011,2.08229208,2.08337307,0.0003806726018,0.25,0.2499180287,0.2501796484,0.2499334365,0.249967888,0.2497523576,0.2499502599,0.2497523576,0.2501796484,0.0001366872457,0,0,5.646096486e-23,1.209589931e-29,3.042498301e-14,1.761378485e-31,6.084996602e-15,0,3.042498301e-14,1.21699932e-14
1910.588257,0,0.001789361238,0.0008255243301,0.001745015383,0.003565251827,0.01334567368,0.004254165106,0.0008255243301,0.01334567368,0.004631561227,26,25.99924469,25.99921608,25.99850082,25.9976902,25.99328995,25.99758911,25.99328995,25.99924469,0.002223160584,0,5.843692641e-09,7.142284542e-10,1.874758127e-10,3.351902436e-11,2.156438552e-25,1.355783263e-09,2.156438552e-25,5.843692641e-09,2.25851271e-09,0,0.000373839488,4.138453369e-05,0.0001162789194,0.0004055348109,0.0009697393398,0.0003813554067,4.138453369e-05,0.0009697393398,0.0003263993131,2.083333254,2.083071232,2.083245516,2.083384037,2.083075285,2.082346916,2.083024502,2.082346916,2.083384037,0.0003583288053,0.25,0.2499176115,0.2501778305,0.2499337941,0.2499601841,0.2497791201,0.2499537021,0.2497791201,0.2501778305,0.0001284159516,0,0,5.65040556e-23,1.184530348e-29,3.043659414e-14,1.764162409e-31,6.087318742e-15,0,3.043659414e-14,1.217463748e-14
1929.411743,0,0.001749783754,0.0007663965225,0.00177398324,0.003316819668,0.01328463852,0.004178324249,0.0007663965225,0.01328463852,0.004625733942,26,25.99925995,25.99902153,25.99837112,25.99781609,25.99335861,25.99756813,25.99335861,25.99925995,0.002163374564,0,5.813498571e-09,7.045770634e-10,1.864438187e-10,3.329664322e-11,1.874132475e-25,1.347563172e-09,1.874132475e-25,5.813498571e-09,2.247195097e-09,0,0.00036968122,3.985399235e-05,0.0001091324957,0.0003943990159,0.0009505495545,0.0003727232688,3.985399235e-05,0.0009505495545,0.0003208252892,2.083333254,2.083074331,2.083208799,2.083394527,2.083087444,2.082396507,2.08303237,2.082396507,2.083394527,0.0003380534472,0.25,0.2499175668,0.2501758337,0.249934271,0.2499515414,0.2498049289,0.2499568164,0.2498049289,0.2501758337,0.000120925637,0,0,5.65495571e-23,1.160193439e-29,3.044849664e-14,1.766977717e-31,6.089699329e-15,0,3.044849664e-14,1.217939866e-14
1948.235352,0,0.001705914736,0.0007091760635,0.001806527376,0.003079354763,0.01322646439,0.004105487373,0.0007091760635,0.01322646439,0.004622191191,26,25.99926376,25.99879646,25.9982357,25.99793053,25.9934082,25.99752808,25.9934082,25.99926376,0.002109856345,0,5.784188684e-09,6.952828313e-10,1.854288251e-10,3.307945584e-11,1.632790218e-25,1.33959599e-09,1.632790218e-25,5.784188684e-09,2.236208774e-09,0,0.0003656838671,3.841106445e-05,0.0001024826051,0.0003836991382,0.0009320666431,0.0003644686658,3.841106445e-05,0.0009320666431,0.0003154327278,2.083333254,2.083075047,2.083167553,2.083402634,2.083096027,2.082440853,2.083036423,2.082440853,2.083402634,0.000319704006,0.25,0.249917686,0.2501742542,0.2499345541,0.2499416322,0.2498298138,0.2499595881,0.2498298138,0.2501742542,0.0001145668284,0,0,5.659897766e-23,1.136590716e-29,3.046069392e-14,1.769783975e-31,6.092138783e-15,0,3.046069392e-14,1.218427757e-14
1967.058838,0,0.001657277346,0.0006824731827,0.001838833094,0.002858102322,0.01316829026,0.004040995147,0.0006824731827,0.01316829026,0.004615582991,26,25.99926186,25.99899483,25.99809837,25.99804497,25.99344635,25.99757004,25.99344635,25.99926186,0.002116684802,0,5.755684818e-09,6.862578283e-10,1.844281533e-10,3.286675793e-11,1.425873482e-25,1.33184741e-09,1.425873482e-25,5.755684818e-09,2.22552754e-09,0,0.0003618384071,3.704895425e-05,9.629059787e-05,0.0003734019992,0.0009142518975,0.0003565663646,3.704895425e-05,0.0009142518975,0.0003102125775,2.083333254,2.083073139,2.083198071,2.083410025,2.083102942,2.082480669,2.083053112,2.082480669,2.083410025,0.0003095075663,0.25,0.2499179393,0.2501596808,0.2499349117,0.2499306053,0.249854058,0.249959439,0.249854058,0.2501596808,0.0001042661388,0,0,5.659228181e-23,1.113672075e-29,3.047312836e-14,1.772581181e-31,6.094625672e-15,0,3.047312836e-14,1.218925134e-14
1985.882324,0,0.00160625577,0.0006595849991,0.001870304346,0.002641618252,0.01311393082,0.003978339024,0.0006595849991,0.01311393082,0.004611520097,26,25.9992466,25.99921799,25.9979496,25.99814224,25.99347115,25.99760437,25.99347115,25.9992466,0.002135073999,0,5.727955443e-09,6.775437988e-10,1.834433716e-10,3.265848009e-11,1.248103184e-25,1.324320209e-09,1.248103184e-25,5.727955443e-09,2.215136075e-09,0,0.0003581358178,3.57622157e-05,9.052206588e-05,0.0003634892637,0.0008970770868,0.0003489973024,3.57622157e-05,0.0008970770868,0.0003051591921,2.083333254,2.083069324,2.08323288,2.083415508,2.083108902,2.082515955,2.083068371,2.082515955,2.083415508,0.0003014546528,0.25,0.2499184012,0.2501438558,0.2499353439,0.2499186844,0.2498774529,0.2499587536,0.2498774529,0.2501438558,9.450344805e-05,0,0,5.658170476e-23,1.091448649e-29,3.048586096e-14,1.775423409e-31,6.097172277e-15,0,3.048586096e-14,1.219434455e-14
2004.705933,0,0.001551419497,0.0006347894669,0.001898258924,0.002429425716,0.01306243241,0.003915265203,0.0006347894669,0.01306243241,0.004610769916,26,25.9992218,25.999403,25.99780273,25.99823952,25.9934845,25.99763107,25.9934845,25.999403,0.002157030627,0,5.701001005e-09,6.691356358e-10,1.824725648e-10,3.245523642e-11,1.09494966e-25,1.317012943e-09,1.09494966e-25,5.701001005e-09,2.205034821e-09,0,0.0003545705113,3.454532634e-05,8.51442237e-05,0.0003539590689,0.0008805093239,0.0003417457046,3.454532634e-05,0.0008805093239,0.0003002652957,2.083333254,2.083063364,2.083262682,2.083420277,2.083111048,2.082546473,2.083080769,2.082546473,2.083420277,0.0002949746267,0.25,0.2499190271,0.2501283586,0.249935925,0.24990578,0.2499001324,0.2499578446,0.2499001324,0.2501283586,8.614372928e-05,0,0,5.657566524e-23,1.069840091e-29,3.049871553e-14,1.778243068e-31,6.099743022e-15,0,3.049871553e-14,1.219948604e-14
2023.529419,0,0.001491814852,0.000608086586,0.001929074526,0.002226293087,0.01301474869,0.003854003502,0.000608086586,0.01301474869,0.004612807184,26,25.9991951,25.99955559,25.99765015,25.99832726,25.9934845,25.99764442,25.9934845,25.99955559,0.002183044795,0,5.674768655e-09,6.610145764e-10,1.815165795e-10,3.225590281e-11,9.627244929e-26,1.30991118e-09,9.627244929e-26,5.674768655e-09,2.195203352e-09,0,0.0003511327377,3.339356044e-05,8.01294882e-05,0.0003447737545,0.0008645205526,0.0003347900347,3.339356044e-05,0.0008645205526,0.0002955242817,2.083333254,2.083056211,2.083287239,2.083423138,2.083111763,2.082573414,2.083090305,2.082573414,2.083423138,0.0002892610792,0.25,0.249919787,0.2501131594,0.2499363422,0.2498918474,0.2499220669,0.2499566376,0.2498918474,0.2501131594,7.9576188e-05,0,0,5.657329235e-23,1.048867391e-29,3.051192247e-14,1.78106731e-31,6.102384494e-15,0,3.051192247e-14,1.220476899e-14
2042.352905,0,0.001431256533,0.000587105751,0.001959830523,0.002038419247,0.01296897233,0.003797116922,0.000587105751,0.01296897233,0.004615041427,26,25.99915886,25.99967766,25.99749184,25.99841118,25.99347305,25.99764442,25.99347305,25.99967766,0.002210840816,0,5.649249957e-09,6.531715169e-10,1.805745553e-10,3.20608505e-11,8.482865368e-26,1.303011476e-09,8.482865368e-26,5.649249957e-09,2.185639447e-09,0,0.0003478177823,3.230239599e-05,7.54487919e-05,0.0003359259863,0.000849083357,0.0003281156532,3.230239599e-05,0.000849083357,0.0002909304167,2.083333254,2.083046913,2.083307505,2.083425283,2.083110571,2.082595348,2.083096981,2.082595348,2.083425283,0.0002851068275,0.25,0.2499206066,0.2500982881,0.249936834,0.2498773187,0.2499432564,0.2499552667,0.2498773187,0.2500982881,7.512167213e-05,0,0,5.657480065e-23,1.028486313e-29,3.052525138e-14,1.783895902e-31,6.105050107e-15,0,3.052525138e-14,1.221010021e-14
2061.176514,0,0.001366883516,0.0005642175674,0.001990824938,0.001853883266,0.01292128861,0.003739419626,0.0005642175674,0.01292128861,0.004618016537,26,25.99911499,25.99977303,25.9973259,25.99848366,25.99345207,25.99762917,25.99345207,25.99977303,0.002239377005,0,5.624381849e-09,6.455889157e-10,1.796476995e-10,3.187026337e-11,7.490187456e-26,1.296297736e-09,7.490187456e-26,5.624381849e-09,2.176318237e-09,0,0.0003446179326,3.126772208e-05,7.1078568e-05,0.000327405287,0.0008341714274,0.0003217082121,3.126772208e-05,0.0008341714274,0.0002864774724,2.083333254,2.083036184,2.083323479,2.083425045,2.083106518,2.082614422,2.083101273,2.082614422,2.083425045,0.0002812443126,0.25,0.2499217391,0.2500837147,0.2499372661,0.2498619705,0.2499641478,0.2499537766,0.2498619705,0.2500837147,7.310106594e-05,0,0,5.657933187e-23,1.008709043e-29,3.053887845e-14,1.786715443e-31,6.107775859e-15,0,3.053887845e-14,1.221555172e-14
2080,0,0.001302987337,0.0005336999893,0.00202229619,0.001680314541,0.01288314164,0.003684487892,0.0005336999893,0.01288314164,0.004625880159,26,25.99907112,25.99983788,25.99716187,25.99855995,25.99341965,25.99761009,25.99341965,25.99983788,0.002269827994,0,5.600178987e-09,6.382526174e-10,1.787320847e-10,3.168322202e-11,6.627210604e-26,1.289769402e-09,6.627210604e-26,5.600178987e-09,2.167246826e-09,0,0.0003415292595,3.028582432e-05,6.699500955e-05,0.00031918881,0.0008197622956,0.0003155522572,3.028582432e-05,0.0008197622956,0.0002821607341,2.083333254,2.083024025,2.083335638,2.08342433,2.083101988,2.082628965,2.08310318,2.082628965,2.08342433,0.000278682739,0.25,0.2499227375,0.2500700951,0.2499376833,0.2498455197,0.249983862,0.2499519885,0.2498455197,0.2500700951,7.397426089e-05,0,0,5.6586886e-23,9.894554615e-30,3.055251229e-14,1.789566722e-31,6.110502458e-15,0,3.055251229e-14,1.222100492e-14
2098.823486,0,0.001233369112,0.0005069971085,0.00205078721,0.001514852047,0.01284308732,0.003629818559,0.0005069971085,0.01284308732,0.004633480683,26,25.99901962,25.99987984,25.99699211,25.99862099,25.99337769,25.99757767,25.99337769,25.99987984,0.002300020074,0,5.576569428e-09,6.311549061e-10,1.778306252e-10,3.150010461e-11,5.875371311e-26,1.283410933e-09,5.875371311e-26,5.576569428e-09,2.158396795e-09,0,0.0003385437885,2.935306111e-05,6.31781586e-05,0.0003112647973,0.000805830874,0.0003096341388,2.935306111e-05,0.000805830874,0.0002779739734,2.083333254,2.083010435,2.083343983,2.083422661,2.083095551,2.082640409,2.083102703,2.082640409,2.083422661,0.0002767196274,0.25,0.2499239892,0.2500559688,0.2499382198,0.2498281747,0.2500032485,0.2499499321,0.2498281747,0.2500559688,7.709926285e-05,0,0,5.659768393e-23,9.707470833e-30,3.056650188e-14,1.792381443e-31,6.113300208e-15,0,3.056650188e-14,1.222659957e-14
2117.646973,0,0.00116327405,0.0004764795303,0.002079993486,0.001348912716,0.01280780137,0.003575292183,0.0004764795303,0.01280780137,0.004644402768,26,25.99896049,25.99989891,25.99681664,25.99868202,25.99332428,25.9975338,25.99332428,25.99989891,0.002331609139,0,5.553578042e-09,6.242861783e-10,1.769421554e-10,3.132061277e-11,5.219069236e-26,1.277225437e-09,5.219069236e-26,5.553578042e-09,2.149777911e-09,0,0.0003356589586,2.846647476e-05,5.960818817e-05,0.0003036174166,0.0007923592348,0.0003039420699,2.846647476e-05,0.0007923592348,0.0002739135816,2.083333254,2.082995892,2.083348274,2.0834198,2.083087921,2.082648516,2.083099842,2.082648516,2.0834198,0.0002752216533,0.25,0.2499253601,0.2500426769,0.2499388307,0.2498109043,0.2500219345,0.2499479502,0.2498109043,0.2500426769,8.224584599e-05,0,0,5.661106932e-23,9.525669065e-30,3.058061345e-14,1.795214385e-31,6.116122521e-15,0,3.058061345e-14,1.223224504e-14
2136.470703,0,0.001091748476,0.0004478693008,0.002110868692,0.00120061636,0.01277060807,0.003524342086,0.0004478693008,0.01277060807,0.004653455224,26,25.99889946,25.9998951,25.99663544,25.99873352,25.99326515,25.99748611,25.99326515,25.9998951,0.002362072701,0,5.531146208e-09,6.176311684e-10,1.760671886e-10,3.114469793e-11,4.644876797e-26,1.271197925e-09,4.644876797e-26,5.531146208e-09,2.141368638e-09,0,0.0003328680468,2.762302211e-05,5.626799611e-05,0.0002962372382,0.0007793240948,0.0002984640887,2.762302211e-05,0.0007793240948,0.0002699736215,2.083333254,2.082980156,2.083349943,2.083415508,2.083078384,2.082653046,2.083095551,2.082653046,2.083415508,0.0002744119847,0.25,0.2499267608,0.2500295937,0.2499393076,0.2497923523,0.2500400841,0.2499456108,0.2497923523,0.2500400841,8.928779425e-05,0,0,5.662726937e-23,9.348769391e-30,3.059502318e-14,1.798051793e-31,6.119004551e-15,0,3.059502318e-14,1.22380091e-14
2155.294189,0,0.001018792391,0.0004154443741,0.002139776945,0.001054227352,0.01273532212,0.003472712589,0.0004154443741,0.01273532212,0.004664554261,26,25.9988308,25.99986839,25.99645424,25.9987812,25.99319458,25.99742508,25.99319458,25.99986839,0.002392678289,0,5.509266821e-09,6.111846584e-10,1.752045592e-10,3.097231152e-11,4.141542555e-26,1.265325733e-09,4.141542555e-26,5.509266821e-09,2.133165644e-09,0,0.0003301682009,2.682000559e-05,5.314045484e-05,0.0002891163749,0.0007667064201,0.0002931903,2.682000559e-05,0.0007667064201,0.0002661497856,2.083333254,2.08296299,2.083347797,2.083409548,2.083067417,2.082654238,2.083088398,2.082654238,2.083409548,0.0002738933254,0.25,0.2499282956,0.2500168085,0.2499398887,0.2497732192,0.2500578165,0.2499432117,0.2497732192,0.2500578165,9.765421419e-05,0,0,5.664563405e-23,9.176765791e-30,3.060938208e-14,1.800852408e-31,6.121876416e-15,0,3.060938208e-14,1.224375368e-14
2174.117676,0,0.0009415447712,0.0003868341446,0.002168267965,0.0009154677391,0.01270671189,0.003423765302,0.0003868341446,0.01270671189,0.004678146914,26,25.99876213,25.9998188,25.99627113,25.99882317,25.9931221,25.99736023,25.9931221,25.9998188,0.002420659177,0,5.487924337e-09,6.049346579e-10,1.7435281e-10,3.080346395e-11,3.699504963e-26,1.259603088e-09,3.699504963e-26,5.487924337e-09,2.125163823e-09,0,0.0003275539493,2.605478767e-05,5.021072866e-05,0.0002822398383,0.000754491135,0.0002881100809,2.605478767e-05,0.000754491135,0.0002624387853,2.083333254,2.082945347,2.083343267,2.083403587,2.083054066,2.082652807,2.083079815,2.082652807,2.083403587,0.0002739766787,0.25,0.2499299198,0.2500042915,0.2499404103,0.2497534454,0.250074476,0.2499405146,0.2497534454,0.250074476,0.0001068833953,0,0,5.666637793e-23,9.009300164e-30,3.062398154e-14,1.803671244e-31,6.124796139e-15,0,3.062398154e-14,1.224959143e-14
2192.941162,0,0.0008662045002,0.0003544092178,0.002197235823,0.0007762312889,0.01267810166,0.003374436405,0.0003544092178,0.01267810166,0.004692684393,26,25.99868584,25.99974632,25.99608421,25.99886513,25.99303436,25.99728394,25.99303436,25.99974632,0.002450593747,0,5.467092112e-09,5.988776142e-10,1.735134814e-10,3.063729132e-11,3.310501936e-26,1.254024218e-09,3.310501936e-26,5.467092112e-09,2.11735296e-09,0,0.0003250223526,2.5325362e-05,4.746487684e-05,0.0002755914757,0.000742657634,0.0002832123428,2.5325362e-05,0.000742657634,0.0002588353236,2.083333254,2.082926035,2.0833354,2.083395481,2.08304143,2.082648039,2.083069324,2.082648039,2.083395481,0.0002742136712,0.25,0.2499315441,0.2499922663,0.2499409914,0.2497336864,0.2500908375,0.2499378622,0.2497336864,0.2500908375,0.0001167036316,0,0,5.669016367e-23,8.846443979e-30,3.063870636e-14,1.806494429e-31,6.127741272e-15,0,3.063870636e-14,1.225548254e-14
2211.764648,0,0.0007884800434,0.0003257989883,0.002226501703,0.0006532073021,0.01264949143,0.003328695893,0.0003257989883,0.01264949143,0.004705749452,26,25.99861336,25.99965858,25.99588776,25.99889565,25.99294281,25.9971981,25.99294281,25.99965858,0.002480447059,0,5.446764817e-09,5.929965963e-10,1.726864346e-10,3.047474773e-11,2.967514767e-26,1.248584569e-09,2.967514767e-26,5.446764817e-09,2.109731057e-09,0,0.0003225684632,2.462912744e-05,4.489019921e-05,0.0002691705304,0.000731190783,0.0002784898388,2.462912744e-05,0.000731190783,0.0002553358499,2.083333254,2.082906961,2.083324909,2.083387136,2.083025932,2.082641125,2.083057404,2.082641125,2.083387136,0.0002746613754,0.25,0.249933213,0.2499803305,0.2499415427,0.2497125566,0.2501067817,0.2499348819,0.2497125566,0.2501067817,0.0001273505477,0,0,5.671547033e-23,8.687988845e-30,3.065355315e-14,1.809280585e-31,6.130710546e-15,0,3.065355315e-14,1.226142109e-14
2230.588135,0,0.0007112324238,0.0002895593643,0.002256900072,0.0005344748497,0.01262183487,0.003282800317,0.0002895593643,0.01262183487,0.004720080178,26,25.99853516,25.9995594,25.99569321,25.99892235,25.99284363,25.99711227,25.99284363,25.9995594,0.002510955557,0,5.426885608e-09,5.872898279e-10,1.718705317e-10,3.031497275e-11,2.664572149e-26,1.243272152e-09,2.664572149e-26,5.426885608e-09,2.102276353e-09,0,0.0003201901854,2.396444143e-05,4.247481775e-05,0.0002629583469,0.0007200743421,0.0002739324118,2.396444143e-05,0.0007200743421,0.0002519362897,2.083333254,2.082886457,2.083312511,2.0833776,2.083010674,2.082631111,2.083043575,2.082631111,2.0833776,0.0002756063186,0.25,0.2499349564,0.2499688417,0.2499420345,0.2496913373,0.2501222789,0.2499319017,0.2496913373,0.2501222789,0.0001382687624,0,0,5.674230422e-23,8.533675213e-30,3.06686981e-14,1.812098833e-31,6.133739536e-15,0,3.06686981e-14,1.226747907e-14
2249.411865,0,0.0006311237812,0.0002571344376,0.00228664279,0.0004176497459,0.01259799302,0.003238108708,0.0002571344376,0.01259799302,0.004736037925,26,25.99844933,25.99944115,25.99549484,25.99894714,25.99273682,25.997015,25.99273682,25.99944115,0.002541274996,0,5.407502002e-09,5.817488713e-10,1.710663278e-10,3.015816069e-11,2.39653863e-26,1.238095071e-09,2.39653863e-26,5.407502002e-09,2.095007723e-09,0,0.0003178830666,2.332928125e-05,4.020772394e-05,0.000256953208,0.0007092968444,0.0002695340081,2.332928125e-05,0.0007092968444,0.0002486340818,2.083333254,2.082865238,2.083297729,2.083367109,2.082993984,2.082618475,2.083028316,2.082618475,2.083367109,0.0002768058039,0.25,0.2499368787,0.2499575615,0.2499425858,0.2496694624,0.2501371503,0.2499287128,0.2496694624,0.2501371503,0.0001494980388,0,0,5.677131537e-23,8.383380455e-30,3.068385322e-14,1.814879818e-31,6.136770644e-15,0,3.068385322e-14,1.227354129e-14
2268.235352,0,0.0005529224873,0.0002247095108,0.002313405275,0.000312268734,0.01257510483,0.003195682075,0.0002247095108,0.01257510483,0.004751355387,26,25.99836731,25.99930763,25.99529266,25.99896622,25.9926281,25.996912,25.9926281,25.99930763,0.002571025398,0,5.388557156e-09,5.763668431e-10,1.702730179e-10,3.00043948e-11,2.158923094e-26,1.233040337e-09,2.158923094e-26,5.388557156e-09,2.087903184e-09,0,0.0003156446328,2.272206984e-05,3.807887697e-05,0.0002511469647,0.0006988398964,0.0002652864787,2.272206984e-05,0.0006988398964,0.0002454242203,2.083333254,2.082844019,2.083280563,2.083355427,2.082976103,2.082603455,2.083011866,2.082603455,2.083355427,0.0002780229552,0.25,0.2499386668,0.2499463707,0.2499432564,0.2496471256,0.250151515,0.249925375,0.2496471256,0.250151515,0.0001609343162,0,0,5.680186006e-23,8.237052661e-30,3.069919129e-14,1.817665034e-31,6.139838173e-15,0,3.069919129e-14,1.227967719e-14
2287.058838,0,0.0004704296589,0.0001941919327,0.002342075109,0.0002030730247,0.01255698502,0.003153350903,0.0001941919327,0.01255698502,0.004769597668,26,25.99828148,25.99915504,25.99508858,25.99897957,25.99250412,25.99680138,25.99250412,25.99915504,0.00260288571,0,5.370027534e-09,5.711403017e-10,1.694898527e-10,2.985352243e-11,1.948008035e-26,1.228102287e-09,1.948008035e-26,5.370027534e-09,2.08095341e-09,0,0.0003134710132,2.214113192e-05,3.607849794e-05,0.0002455280919,0.0006886955234,0.0002611828386,2.214113192e-05,0.0006886955234,0.000242305221,2.083333254,2.082821608,2.083261013,2.083343506,2.082956791,2.082586288,2.082993746,2.082586288,2.083343506,0.0002795648761,0.25,0.2499405444,0.2499355078,0.2499438822,0.2496247441,0.2501651049,0.2499219477,0.2496247441,0.2501651049,0.00017231729,0,0,5.683458832e-23,8.094513533e-30,3.071465134e-14,1.82046847e-31,6.142930267e-15,0,3.071465134e-14,1.228586053e-14
2305.882324,0,0.0003912746906,0.00015604496,0.00237134099,0.0001029372215,0.01253409684,0.00311113894,0.0001029372215,0.01253409684,0.004785790574,26,25.99818802,25.99899101,25.99488258,25.99899483,25.99238586,25.99668503,25.99238586,25.99899483,0.002632236108,0,5.351939336e-09,5.660572011e-10,1.687176926e-10,2.970516194e-11,1.760361907e-26,1.223283919e-09,1.760361907e-26,5.351939336e-09,2.074170169e-09,0,0.0003113618877,2.158494681e-05,3.419845962e-05,0.0002400877856,0.0006788459723,0.0002572158119,2.158494681e-05,0.0006788459723,0.0002392721508,2.083333254,2.082798719,2.083239794,2.083329916,2.082937717,2.082566738,2.082974672,2.082566738,2.083329916,0.0002811486484,0.25,0.2499424219,0.2499252707,0.2499444485,0.2496013641,0.2501788437,0.2499184608,0.2496013641,0.2501788437,0.0001841984922,0,0,5.686842099e-23,7.955594551e-30,3.073000635e-14,1.823206667e-31,6.146001185e-15,0,3.073000635e-14,1.229200237e-14
2324.705811,0,0.0003068745136,0.0001274347305,0.002399474382,9.000301361e-06,0.01251883805,0.003072324442,9.000301361e-06,0.01251883805,0.004804027267,26,25.99810028,25.99881554,25.99467087,25.99899864,25.99225616,25.99657059,25.99225616,25.99899864,0.002664522035,0,5.334226838e-09,5.611167087e-10,1.679560935e-10,2.955951109e-11,1.59324496e-26,1.21857191e-09,1.59324496e-26,5.334226838e-09,2.067526372e-09,0,0.0003093114938,2.105218664e-05,3.243027459e-05,0.0002348219714,0.0006692844909,0.0002533801016,2.105218664e-05,0.0006692844909,0.0002363236126,2.083333254,2.082775354,2.083216906,2.083315611,2.082916975,2.082545042,2.08295393,2.082545042,2.083315611,0.0002829888545,0.25,0.2499445379,0.2499149442,0.2499450445,0.2495779395,0.2501917183,0.2499148399,0.2495779395,0.2501917183,0.0001959376677,0,0,5.690422896e-23,7.820313019e-30,3.074560192e-14,1.825976837e-31,6.149120384e-15,0,3.074560192e-14,1.229824077e-14
2343.529297,0,0.0002258121967,8.738040924e-05,0.00242587924,-7.969141006e-05,0.01250357926,0.003032591892,-7.969141006e-05,0.01250357926,0.00482299272,26,25.99800682,25.99862862,25.99445724,25.99900627,25.99212265,25.9964447,25.99212265,25.99900627,0.00269820122,0,5.316928231e-09,5.563084993e-10,1.67204639e-10,2.941625762e-11,1.444101099e-26,1.213971479e-09,1.444101099e-26,5.316928231e-09,2.061038229e-09,0,0.0003073182597,2.054150718e-05,3.076682697e-05,0.0002297204919,0.0006599954795,0.0002496685192,2.054150718e-05,0.0006599954795,0.0002334552555,2.083333254,2.082751513,2.083192587,2.083300591,2.082895517,2.0825212,2.082932234,2.0825212,2.083300591,0.0002851060708,0.25,0.2499464899,0.2499051541,0.2499457896,0.2495539784,0.2502043843,0.2499111593,0.2495539784,0.2502043843,0.0002078666148,0,0,5.694070589e-23,7.688445498e-30,3.076120427e-14,1.828723379e-31,6.152240853e-15,0,3.076120427e-14,1.230448171e-14
2362.353027,0,0.0001404583454,5.686283112e-05,0.002454787493,-0.000160753727,0.01248450577,0.00299517205,-0.000160753727,0.01248450577,0.004839057568,26,25.99791527,25.99842644,25.99424171,25.99900246,25.99198532,25.9963131,25.99198532,25.99900246,0.002730790526,0,5.299979122e-09,5.51633017e-10,1.66462899e-10,2.927559931e-11,1.310802557e-26,1.20947008e-09,1.310802557e-26,5.299979122e-09,2.054680204e-09,0,0.0003053816035,2.005176066e-05,2.920097904e-05,0.0002247788943,0.0006509693922,0.0002460765245,2.005176066e-05,0.0006509693922,0.0002306647511,2.083333254,2.082727432,2.083166122,2.083284855,2.082873583,2.082495213,2.082909346,2.082495213,2.083284855,0.0002873392368,0.25,0.2499485314,0.2498951256,0.2499463707,0.2495301813,0.2502165139,0.2499073446,0.2495301813,0.2502165139,0.0002196390124,0,0,5.697894987e-23,7.559840021e-30,3.077710816e-14,1.831460048e-31,6.155421462e-15,0,3.077710816e-14,1.231084292e-14
2381.176514,0,6.034970284e-05,1.871585846e-05,0.002483457327,-0.0002527832985,0.01247306168,0.002956560347,-0.0002527832985,0.01247306168,0.004860174842,26,25.99782181,25.99821663,25.99402618,25.99900246,25.99183655,25.99617958,25.99183655,25.99900246,0.002768181963,0,5.283416371e-09,5.470813247e-10,1.657313869e-10,2.913883718e-11,1.191524939e-26,1.205073596e-09,1.191524939e-26,5.283416371e-09,2.048467396e-09,0,0.0003034975671,1.958179746e-05,2.772650805e-05,0.0002200136514,0.0006421983708,0.0002426035644,1.958179746e-05,0.0006421983708,0.0002279496694,2.083333254,2.082702875,2.083138227,2.083267927,2.082848787,2.082467318,2.082885027,2.082467318,2.083267927,0.0002897228987,0.25,0.2499506027,0.2498856187,0.2499469519,0.2495051622,0.2502283454,0.2499033511,0.2495051622,0.2502283454,0.0002317860344,0,0,5.701808368e-23,7.434463487e-30,3.079290363e-14,1.834214701e-31,6.158580895e-15,0,3.079290363e-14,1.231716179e-14
2400,0,-2.452731133e-05,-1.752376556e-05,0.002509325743,-0.0004993081093,0.01184649765,0.002762892749,-0.0004993081093,0.01184649765,0.00466301525,26,25.99772453,25.99799538,25.99380302,25.99902153,25.99164963,25.99603844,25.99164963,25.99902153,0.002822413575,0,5.267196457e-09,5.426489813e-10,1.65009395e-10,2.901881339e-11,1.090285119e-26,1.200774813e-09,1.090285119e-26,5.267196457e-09,2.042380931e-09,0,0.0003016643168,1.913059532e-05,2.6337284e-05,0.000215629072,0.0006342186825,0.0002393960021,1.913059532e-05,0.0006342186825,0.0002254941501,2.083333254,2.082677841,2.083108902,2.083250761,2.082811594,2.082330465,2.082835913,2.082330465,2.083250761,0.0003248622234,0.25,0.2499526143,0.2498765737,0.2499476522,0.2494810671,0.2502818704,0.2499079704,0.2494810671,0.2502818704,0.0002555781975,0,0,5.70585554e-23,7.31228204e-30,3.080829591e-14,1.837562392e-31,6.161659013e-15,0,3.080829591e-14,1.232331803e-14


==> data/results/lp_nodata/optinn/lp_nodata_optinn_predictions.csv.provenance.json <==
{
  "file": "lp_nodata_optinn_predictions.csv",
  "provenance": {
    "git_commit": "6c0885074873520181e476cc75f18525f757b26d",
    "reproducible": true,
    "suite": "extension1",
    "uv_lock_sha256": "d7d995ca4f28b8fd59840f4f0911b1be21ada84ea8d7aec690a1459f22fbef21",
    "pyoptinn_commit": "d4c00ec1be578aaec29364b018eec18978b87579",
    "python": "3.13.5",
    "torch": "2.14.0+cu130",
    "cuda": "13.0",
    "device": "NVIDIA GeForce RTX 4090",
    "host": "SIMU",
    "argv": [
      "paper/evaluate_lp.py",
      "--problem",
      "lp_nodata",
      "--method",
      "optinn",
      "--seeds",
      "3",
      "4",
      "5",
      "6",
      "7"
    ],
    "started_at": "2026-09-22T13:20:53+00:00"
  }
}

==> data/results/lp_nodata/optinn/lp_nodata_optinn_val_curves_10.csv <==
,epoch,seed3_kkt,seed3_data,seed4_kkt,seed4_data,seed5_kkt,seed5_data,seed6_kkt,seed6_data,seed7_kkt,seed7_data
0,9,0.486751,101.121,0.988709,103.068,0.632282,99.5302,0.801923,101.334,0.813224,103.021
10,1009,0.0291767,46.3737,0.0280439,46.8963,0.0300814,49.2493,0.0216845,38.5541,0.0249093,49.5774
20,2009,0.0280576,47.6467,0.0291189,41.1553,0.0363305,45.6853,0.0189183,38.025,0.0518133,47.5055
30,3009,0.026085,47.3553,0.0357207,40.7104,0.024997,41.6196,0.0369962,36.8715,0.0444576,38.9829
40,4009,0.0223399,45.243,0.0269425,39.6586,0.0239399,42.533,0.0174698,35.3144,0.0191464,35.2715
50,5009,0.0310186,43.788,0.0150585,38.5031,0.018533,42.5471,0.0179538,33.827,0.0263599,33.9425
60,6009,0.0250708,41.4131,0.0202183,37.1992,0.0182486,41.4751,0.0223909,32.6678,0.0253118,33.5184
70,7009,0.0208346,39.0143,0.0298239,35.6046,0.0225836,40.5912,0.0256753,30.4755,0.0301128,31.725
80,8009,0.0278145,37.4725,0.0231502,34.2708,0.0164993,39.814,0.0190005,30.0858,0.0206588,29.9259
90,9009,0.0267539,34.9574,0.020029,32.848,0.0201281,38.3006,0.0204043,28.6102,0.0216909,28.5141
100,10009,0.0205277,31.869,0.0138499,30.9409,0.0172371,37.3386,0.0164457,27.1986,0.0176001,25.3521
110,11009,0.0124695,28.3076,0.0166695,29.4446,0.0196179,36.4553,0.0198663,26.3184,0.0185227,23.9571
120,12009,0.0241195,23.9975,0.0210005,28.5058,0.0192081,35.1167,0.0205476,24.8438,0.0210028,20.7194
130,13009,0.0155467,18.8873,0.0156572,26.3665,0.0293374,34.0531,0.0240751,23.9187,0.0254348,15.641
140,14009,0.019971,12.7904,0.0137269,23.761,0.0194123,32.8694,0.0158076,21.874,0.0122403,7.53762
150,15009,0.0219929,4.50594,0.0119434,21.5628,0.0223524,30.8946,0.0126539,20.0335,0.012222,2.31911
160,16009,0.0109877,0.658494,0.0212705,20.2829,0.0368659,29.7706,0.0300393,19.0969,0.0197231,1.00903
170,17009,0.008573,0.172483,0.0113932,17.3488,0.0182717,26.3228,0.0234893,16.1573,0.0105228,0.583334
180,18009,0.00791949,0.168891,0.0165058,14.0436,0.0144623,21.7618,0.0162991,13.1102,0.015932,0.572097
190,19009,0.0193167,0.194161,0.021891,10.3875,0.014299,14.2719,0.0144949,9.97621,0.0170447,0.552873
200,20009,0.0145644,0.137018,0.0126984,5.76132,0.0131192,4.04301,0.0237911,7.76401,0.00917579,0.159651
210,21009,0.00541271,0.102671,0.0120266,3.42086,0.0156105,1.83329,0.0230005,4.57489,0.0173047,0.175526
220,22009,0.00981959,0.138067,0.0106928,1.50542,0.0123539,0.945143,0.0134578,2.7885,0.0116309,0.226133
230,23009,0.00587075,0.0672853,0.00936447,0.866407,0.00771555,0.313502,0.0166561,1.7645,0.0138436,0.143266
240,24009,0.0120579,0.126896,0.0107462,0.563409,0.0144782,0.228508,0.0122508,0.444099,0.00467868,0.0738159
250,25009,0.0118741,0.114324,0.0100035,0.524416,0.00713911,0.135231,0.00664022,0.242032,0.00963689,0.0877754
260,26009,0.0107897,0.215043,0.00997164,0.300935,0.00949444,0.198689,0.0101783,0.276821,0.00629188,0.0864149
270,27009,0.00914829,0.152459,0.00744996,0.216264,0.00954116,0.0980861,0.021068,0.365404,0.00384359,0.0562123
280,28009,0.00593579,0.0623177,0.00790615,0.186298,0.00620166,0.104073,0.00690426,0.113362,0.00816167,0.142001
290,29009,0.00607666,0.08384,0.0115696,0.145428,0.0078344,0.0652559,0.00802878,0.171576,0.0125898,0.102563
300,30009,0.00757504,0.0856173,0.00367111,0.0878994,0.00362421,0.0548147,0.0141507,0.203875,0.00466775,0.0529047
310,31009,0.0102806,0.0791075,0.0143813,0.130917,0.00768838,0.0626621,0.00701094,0.0751633,0.00389729,0.0496131
320,32009,0.00473772,0.0539818,0.0142095,0.176855,0.00651652,0.0932177,0.0184761,0.139074,0.00602366,0.0961284
330,33009,0.00561336,0.0608248,0.00554679,0.0575452,0.012489,0.0969951,0.0099945,0.0632666,0.0049231,0.0439364
340,34009,0.006721,0.0660126,0.00862296,0.0589693,0.00574161,0.0527749,0.0156834,0.253817,0.00879486,0.0602787
350,35009,0.00353801,0.0485621,0.00300529,0.0400596,0.00391686,0.0346174,0.00790823,0.0584593,0.00461618,0.0449109
360,36009,0.00765748,0.0645061,0.00297473,0.034865,0.00679356,0.0768652,0.00478195,0.0540884,0.00383089,0.0433589
370,37009,0.00986244,0.0747429,0.00458736,0.0600058,0.00541392,0.0379259,0.00463554,0.0441295,0.00362161,0.0482542
380,38009,0.00537506,0.0410599,0.00482666,0.0452853,0.00442822,0.0372288,0.0070261,0.0556521,0.00402728,0.048426
390,39009,0.00356852,0.0308711,0.00512607,0.0497189,0.00422368,0.0378894,0.00442427,0.058956,0.00705806,0.0571824
400,40009,0.00297994,0.0332033,0.00426375,0.0349426,0.00720987,0.0378443,0.00605709,0.0576135,0.00422091,0.0539645
410,41009,0.00352497,0.0354479,0.00719647,0.0635301,0.0026539,0.0309627,0.0109402,0.0630709,0.00348593,0.03586
420,42009,0.00369422,0.0385814,0.00615561,0.0765481,0.00402208,0.0310023,0.00298787,0.0409747,0.00553546,0.0431851
430,43009,0.00244822,0.0276932,0.00299814,0.028462,0.00241304,0.032617,0.00337636,0.0354888,0.0080733,0.0490099
440,44009,0.0040751,0.0355383,0.00410402,0.0466714,0.00369184,0.0262643,0.00633899,0.0500539,0.00304319,0.0405261
450,45009,0.00483434,0.0480547,0.004916,0.0599329,0.00200044,0.0253205,0.0100962,0.0619159,0.00487904,0.0423183
460,46009,0.00231523,0.0240643,0.00405124,0.033005,0.00237253,0.0275217,0.00542342,0.0450207,0.00276249,0.0357716
470,47009,0.00524326,0.027515,0.00375944,0.039166,0.00486192,0.0389287,0.0034215,0.0310522,0.00438321,0.0371198
480,48009,0.00810637,0.0432197,0.00350582,0.0247435,0.00374035,0.0290245,0.00780274,0.0495022,0.0030269,0.0382628
490,49009,0.00166767,0.0192007,0.00748035,0.0266849,0.00236221,0.0281687,0.00274105,0.028131,0.00457889,0.0390723
500,50009,0.00167152,0.0207535,0.0048096,0.038297,0.00213945,0.0235303,0.00299502,0.0289409,0.00265,0.0340359
510,51009,0.0026682,0.022175,0.00502972,0.0330642,0.00203253,0.0216922,0.00216195,0.0234285,0.00272267,0.0326419
520,52009,0.00218477,0.0203242,0.00363742,0.0267856,0.00171183,0.0229262,0.00374336,0.032348,0.00339126,0.0355401
530,53009,0.00308705,0.0276194,0.0024764,0.0207163,0.00179582,0.0222596,0.00448656,0.0332906,0.00302979,0.0314676
540,54009,0.00175456,0.0201251,0.00296126,0.0336939,0.00177991,0.0216671,0.0076994,0.0381062,0.0023798,0.0313399
550,55009,0.00247784,0.0254521,0.0050357,0.0258572,0.00194933,0.0263651,0.00358605,0.0299214,0.00361487,0.0326295
560,56009,0.00182823,0.0180268,0.00236187,0.0194881,0.00198175,0.0281594,0.00643474,0.0247049,0.00246813,0.0358431
570,57009,0.00164923,0.0178528,0.00175728,0.0179466,0.0020441,0.0213434,0.00276555,0.0274695,0.00394227,0.0342107
580,58009,0.00128793,0.0167452,0.00769979,0.030352,0.00232564,0.0272866,0.0019963,0.0227118,0.00298849,0.0309655
590,59009,0.00124636,0.016445,0.00256291,0.0216206,0.0016691,0.0202297,0.0020691,0.0223462,0.0025757,0.0342014
600,60009,0.00127984,0.0166498,0.00176865,0.0176785,0.00198631,0.0186295,0.00186845,0.0202995,0.00236643,0.0320643
610,61009,0.00164872,0.0169611,0.00413525,0.0224357,0.00181837,0.0188913,0.00328251,0.0203335,0.00464737,0.0362376
620,62009,0.00131271,0.0165781,0.00183296,0.0181716,0.00155816,0.0191241,0.00233076,0.0248508,0.00252463,0.0303769
630,63009,0.001745,0.0192251,0.00267442,0.0188171,0.00172876,0.018441,0.00421849,0.0276941,0.00280379,0.0325932
640,64009,0.00177484,0.0170742,0.00287323,0.0213192,0.00257875,0.0186547,0.00266782,0.022421,0.00239709,0.0297737
650,65009,0.00206438,0.0151852,0.00172435,0.0175254,0.00234992,0.0181215,0.00255381,0.0254332,0.00327078,0.0335735
660,66009,0.00134274,0.0154377,0.0018082,0.0177023,0.0018164,0.0181209,0.0016635,0.0186092,0.00231703,0.0332462
670,67009,0.00136828,0.0167189,0.00385697,0.0238931,0.00137558,0.0176462,0.00164105,0.0181511,0.00226783,0.0306435
680,68009,0.00319583,0.02018,0.00168359,0.0169484,0.00223905,0.0179515,0.00193415,0.0177791,0.00351176,0.0348372
690,69009,0.00152074,0.0174308,0.00160591,0.0172996,0.00188217,0.0214281,0.00593891,0.0320682,0.00216051,0.0306583
700,70009,0.00145473,0.0156702,0.00147291,0.0158046,0.00128277,0.017543,0.00206363,0.019406,0.00220872,0.0304966
710,71009,0.00115569,0.0142716,0.00203266,0.0171098,0.00179963,0.0201595,0.00307262,0.0234865,0.00227003,0.0295728
720,72009,0.00150973,0.0169504,0.00189924,0.0167412,0.00155197,0.0170851,0.00216865,0.0175577,0.00210167,0.0286248
730,73009,0.00137836,0.0143992,0.00162007,0.0171495,0.003135,0.0238758,0.00280995,0.0260151,0.00211663,0.0296905
740,74009,0.00107542,0.0141011,0.00634749,0.0230024,0.00130967,0.0177457,0.00208005,0.0169966,0.00304634,0.0296109
750,75009,0.00121307,0.0146018,0.00177356,0.0165954,0.00129188,0.0160069,0.001714,0.0172967,0.00211032,0.0285591
760,76009,0.00169764,0.0149963,0.00239454,0.0172115,0.00128048,0.0161936,0.00318983,0.0237779,0.00205956,0.0286529
770,77009,0.00114703,0.0142734,0.00218978,0.0173215,0.00115913,0.0159522,0.00153701,0.0161453,0.00208832,0.0282606
780,78009,0.00127657,0.0149075,0.0014423,0.0157149,0.00121072,0.0161099,0.00159706,0.0154635,0.00211514,0.0293374
790,79009,0.00163188,0.0141506,0.00123293,0.0149804,0.0011849,0.015936,0.00160751,0.0153542,0.00201812,0.0283651
800,80009,0.00113478,0.0141182,0.00256179,0.0160204,0.00188461,0.0162937,0.00176698,0.0164425,0.00207229,0.0294031
810,81009,0.0021522,0.0178835,0.00215127,0.0164706,0.00140591,0.0174527,0.00187169,0.0157805,0.00203329,0.027961
820,82009,0.00138559,0.0155289,0.00202571,0.0156462,0.00169866,0.0235711,0.00154897,0.0152439,0.00254231,0.0300565
830,83009,0.00106012,0.0130437,0.00508834,0.0200475,0.00121566,0.0173577,0.00173696,0.0149838,0.00206885,0.0276349
840,84009,0.00291229,0.0150438,0.00113438,0.0144504,0.00111069,0.0155133,0.00150435,0.0156188,0.00231323,0.0290169
850,85009,0.00111803,0.0141404,0.00121295,0.0149206,0.00115408,0.0152616,0.00149755,0.0147189,0.0020281,0.0276179
860,86009,0.0011111,0.0131514,0.00120132,0.0142796,0.00154172,0.0152377,0.00138302,0.0151756,0.00209849,0.0282041
870,87009,0.00103379,0.0125604,0.00164462,0.0159631,0.00118239,0.0148399,0.00135257,0.0143676,0.00210403,0.0279874
880,88009,0.00100403,0.0125996,0.00152097,0.0157716,0.00187773,0.0148037,0.00146943,0.0147027,0.00193791,0.0277531
890,89009,0.000952051,0.0124181,0.00157358,0.0146833,0.00120316,0.0155959,0.00148154,0.0145457,0.00201525,0.0275003
900,90009,0.000928685,0.0123324,0.00120363,0.0140745,0.00111577,0.0147458,0.00152154,0.015301,0.00196756,0.0273926
910,91009,0.00118105,0.0129547,0.00143382,0.014689,0.00117823,0.0155856,0.00135816,0.014321,0.00187873,0.0273394
920,92009,0.000954905,0.0121779,0.00131634,0.0146497,0.00121777,0.0147293,0.00127672,0.0141004,0.00191177,0.0272763
930,93009,0.000956646,0.0123437,0.00108804,0.0139125,0.00109249,0.0144316,0.00133855,0.0138748,0.00191716,0.0274266
940,94009,0.00100377,0.0125403,0.00299291,0.0159671,0.00148794,0.0149081,0.00126922,0.0136172,0.00185841,0.026889
950,95009,0.000924416,0.0123822,0.00178794,0.0141383,0.00112354,0.0145921,0.00135099,0.0147643,0.00185152,0.0268037
960,96009,0.000943822,0.0126022,0.00100956,0.0133371,0.00109875,0.0147428,0.00153539,0.0151046,0.00210228,0.0267857
970,97009,0.00109438,0.0124024,0.00253959,0.0149393,0.00112485,0.0146514,0.0015293,0.0155711,0.00213685,0.026939
980,98009,0.000946938,0.0121387,0.00106073,0.0130784,0.00107587,0.0150036,0.00129662,0.0136374,0.00181011,0.0269265
990,99009,0.000893902,0.0120863,0.00160649,0.0132581,0.001052,0.0142134,0.00136547,0.0131434,0.00189382,0.0284001
1000,100009,0.000876852,0.0120348,0.00123714,0.0141073,0.00100309,0.0143583,0.00124737,0.0134151,0.00190749,0.0267158
1010,101009,0.000903422,0.0121542,0.000955926,0.0127112,0.00104775,0.0154841,0.00134844,0.0139447,0.00187793,0.0268761
1020,102009,0.000882261,0.0119062,0.0022306,0.0137515,0.00103438,0.0147009,0.00124879,0.013911,0.00199449,0.0273524
1030,103009,0.000864563,0.0119048,0.000931461,0.0124497,0.00122258,0.0151468,0.0014256,0.0132205,0.00190782,0.0257408
1040,104009,0.000852305,0.0119751,0.000953632,0.0127428,0.0013957,0.0151771,0.00132932,0.0125893,0.00181364,0.026003
1050,105009,0.001004,0.0123751,0.000971803,0.0127019,0.00100823,0.0140961,0.00124802,0.0132138,0.00175868,0.0260519
1060,106009,0.000872956,0.011925,0.000887335,0.0123069,0.00121804,0.0146083,0.00116889,0.0132728,0.00179892,0.025558
1070,107009,0.000835284,0.0118421,0.00162997,0.0134899,0.00104332,0.0144495,0.00120607,0.0129733,0.00172865,0.0254299
1080,108009,0.000861466,0.0118857,0.000856798,0.0122395,0.00101703,0.0141751,0.00120891,0.0135484,0.00182258,0.025476
1090,109009,0.000938394,0.011965,0.000980432,0.0125574,0.00113724,0.0144689,0.00115964,0.0125309,0.00180497,0.025654
1100,110009,0.000990319,0.011758,0.000966757,0.0127503,0.00104391,0.0140555,0.00134435,0.0133649,0.00177043,0.0252866
1110,111009,0.000959539,0.0117001,0.000852735,0.0119396,0.00101619,0.013844,0.00126174,0.0134829,0.00176907,0.0258409
1120,112009,0.000833586,0.0114861,0.00134292,0.012721,0.0011012,0.0152256,0.00172945,0.0127041,0.00169944,0.0251979
1130,113009,0.000810988,0.0115868,0.000912735,0.0119317,0.00105812,0.0145864,0.00181829,0.0129966,0.00171785,0.0255967
1140,114009,0.000949005,0.0118037,0.00110019,0.0122694,0.00103862,0.0141349,0.00121395,0.0130532,0.0017119,0.0252399
1150,115009,0.000884607,0.0117695,0.000832543,0.0118766,0.00102086,0.0144304,0.00126006,0.0132425,0.00173027,0.025025
1160,116009,0.000813522,0.0114783,0.000964124,0.0117269,0.000968838,0.0138621,0.00117177,0.013374,0.00170313,0.0251227
1170,117009,0.000877524,0.0114737,0.00100689,0.0118641,0.00105264,0.0142004,0.00116302,0.0127169,0.00167433,0.0251233
1180,118009,0.000802194,0.0114089,0.00116534,0.01202,0.00110082,0.0149409,0.00128348,0.0137168,0.0017646,0.0254655
1190,119009,0.000850229,0.0114498,0.000843458,0.0116604,0.00116357,0.0143692,0.00127501,0.0134261,0.00164876,0.0247383
1200,120009,0.000799803,0.0113658,0.000848197,0.0118237,0.000965681,0.0140133,0.0012,0.0133009,0.00168255,0.024623
1210,121009,0.000787027,0.0112766,0.00091916,0.0117203,0.00097892,0.0148529,0.00128388,0.013256,0.00175862,0.0251105
1220,122009,0.000805201,0.0111992,0.000855316,0.0116196,0.00100002,0.0137944,0.00128437,0.013288,0.00170215,0.0243465
1230,123009,0.000796153,0.01121,0.00209094,0.0123235,0.000997961,0.0138611,0.00128133,0.013546,0.00166455,0.0244139
1240,124009,0.000789952,0.0113227,0.000877733,0.0115293,0.00102285,0.0140257,0.00121772,0.0125627,0.00165223,0.0243006
1250,125009,0.000768621,0.0111849,0.000836048,0.0115385,0.00101051,0.0139303,0.00126953,0.0127161,0.0016553,0.0244722
1260,126009,0.000933176,0.0115828,0.000801997,0.0114188,0.0010368,0.0146149,0.00120866,0.0133419,0.00169054,0.0242631
1270,127009,0.000767004,0.0111615,0.000836742,0.0115181,0.000976214,0.0140312,0.00129547,0.0134028,0.00163994,0.0239784
1280,128009,0.00077348,0.0110708,0.000811377,0.0114292,0.000983647,0.0148525,0.00114516,0.01251,0.00167848,0.0239464
1290,129009,0.000773928,0.0110377,0.0010225,0.0119293,0.00107887,0.0141612,0.00115576,0.0132612,0.00163333,0.0241032
1300,130009,0.000771017,0.010856,0.000922415,0.0118484,0.000969068,0.014709,0.00133975,0.0134156,0.00162854,0.0239571
1310,131009,0.00078068,0.0109537,0.000798324,0.0114425,0.0010553,0.0154301,0.00125483,0.0133749,0.00161387,0.0238598
1320,132009,0.000793544,0.0111227,0.000857828,0.0115281,0.00100914,0.0140611,0.00128955,0.013628,0.00164161,0.0239791
1330,133009,0.000752912,0.0106633,0.000801118,0.0113732,0.00108316,0.0152393,0.00113644,0.0126011,0.0016093,0.0240113
1340,134009,0.000795414,0.0109307,0.000783104,0.0114342,0.000973286,0.0139543,0.00129753,0.0135427,0.00161456,0.0242693
1350,135009,0.00080615,0.0110313,0.00082642,0.0115158,0.00105049,0.0144943,0.00129616,0.0135256,0.00162073,0.0239391
1360,136009,0.000762078,0.010976,0.000808175,0.0114188,0.000978935,0.0141792,0.0012592,0.0135715,0.00170676,0.0242037
1370,137009,0.000749991,0.0106507,0.000834864,0.0115497,0.00110024,0.014283,0.00111536,0.0126654,0.00159869,0.0238238
1380,138009,0.000726246,0.0107611,0.000758365,0.0113269,0.000988927,0.0143089,0.0011732,0.0128346,0.00161747,0.0239416
1390,139009,0.000795715,0.0106504,0.000793728,0.01152,0.00105793,0.014691,0.00119231,0.0130217,0.00159135,0.0237171
1400,140009,0.000719349,0.0105553,0.000762711,0.0114858,0.00103714,0.014901,0.00113105,0.0130986,0.00158319,0.0237132
1410,141009,0.000730751,0.0104945,0.000770956,0.011508,0.00109828,0.0157099,0.00128097,0.013518,0.00158656,0.0234871
1420,142009,0.000721721,0.0105519,0.00080223,0.0115216,0.000954391,0.0138078,0.00136613,0.0135662,0.001584,0.0236439
1430,143009,0.00084484,0.0109726,0.000781599,0.0115087,0.00099245,0.0143294,0.00111703,0.012582,0.00157471,0.0236348
1440,144009,0.00074685,0.0107042,0.000789266,0.0115032,0.00110289,0.0149814,0.00129728,0.0137121,0.00155905,0.0235567
1450,145009,0.000715009,0.0105122,0.00077121,0.0115548,0.00102747,0.0147155,0.00110391,0.0126042,0.00157287,0.0234741
1460,146009,0.000734955,0.0106562,0.000813396,0.0114594,0.00109917,0.0155854,0.00132068,0.013533,0.00158473,0.0235974
1470,147009,0.000707323,0.0104725,0.000753003,0.0113631,0.00101217,0.0138824,0.00115106,0.0128959,0.00156055,0.0235051
1480,148009,0.00070658,0.0104234,0.000829647,0.0114865,0.00110111,0.0149448,0.00119628,0.0127551,0.00157394,0.0233926
1490,149009,0.000714208,0.0103978,0.000797694,0.0114579,0.000978446,0.0146218,0.00133633,0.0135106,0.00154919,0.0235428
1500,150009,0.000782244,0.0104331,0.000778506,0.0114985,0.000988897,0.0140996,0.00127091,0.013467,0.001558,0.0233718
1510,151009,0.000708578,0.0103957,0.000820826,0.0115281,0.000989122,0.0146872,0.00115643,0.0130804,0.00157066,0.0233459
1520,152009,0.000712092,0.0104083,0.000777882,0.011518,0.00101844,0.0141279,0.00115774,0.0128811,0.00153202,0.023385
1530,153009,0.00069094,0.0103447,0.000767149,0.0114473,0.00109672,0.0150891,0.00135015,0.0136094,0.00153378,0.0235944
1540,153909,0.000857307,0.0104378,0.000779536,0.0115098,0.00108161,0.015321,,,0.00154358,0.0233403
1550,154809,0.000700229,0.0102624,0.000784574,0.0115611,,,,,0.00156595,0.0233235
1560,155809,0.000700157,0.0102925,0.000770121,0.0114742,,,,,0.00153808,0.0233414
1570,156809,0.000703095,0.0103954,0.000815995,0.0115557,,,,,0.00153917,0.0232171
1580,157809,0.000704095,0.0103001,0.000780498,0.0115404,,,,,0.00154767,0.0233359
1590,158809,0.000740652,0.0104261,0.000790523,0.0115708,,,,,0.00152254,0.0232104
1600,159809,0.000694411,0.0103071,0.000814174,0.0115916,,,,,0.00152571,0.023267
1610,160809,0.000685789,0.0102777,0.00076656,0.0115083,,,,,0.00153522,0.0231213
1620,161809,0.000685618,0.0102768,0.000799074,0.0115585,,,,,0.00152897,0.0233236
1630,162809,0.000701865,0.0103113,0.000809207,0.0115943,,,,,0.00153196,0.0232304
1640,163809,0.000690028,0.0103405,0.000792082,0.0116005,,,,,0.00153385,0.0231281
1650,164809,0.000687701,0.0103453,0.000801724,0.011617,,,,,0.00152985,0.0231414
1660,165809,0.000691046,0.0102398,0.000804165,0.0116291,,,,,0.00152923,0.0231237
1670,166809,0.000799714,0.0104611,0.00078572,0.0116011,,,,,0.00153436,0.0231133
1680,167709,0.000690001,0.010281,,,,,,,0.00152029,0.0231124
1690,168709,0.000807476,0.0105669,,,,,,,0.00152611,0.0230121
1700,169709,0.000691658,0.0102601,,,,,,,0.00152166,0.0230486
1710,170709,0.00068445,0.0102432,,,,,,,0.00151197,0.0230483
1720,171709,0.000678505,0.0102133,,,,,,,0.00152301,0.0230222
1730,172709,0.000703287,0.0102935,,,,,,,0.00151935,0.0230034
1740,173709,0.000696936,0.0102275,,,,,,,0.00151686,0.0229043
1750,174709,0.000683391,0.0101296,,,,,,,0.0015088,0.0230242
1760,175709,0.000683759,0.0101177,,,,,,,0.00151362,0.0229492
1770,176709,0.000677017,0.0101434,,,,,,,0.00152,0.0228947
1780,177709,0.000678249,0.010186,,,,,,,0.00151207,0.0228999
1790,178709,0.000678706,0.0101567,,,,,,,0.0015108,0.0229119
1800,179709,0.000675112,0.0101172,,,,,,,0.00151835,0.0229045
1810,180709,0.000722055,0.0102506,,,,,,,0.00150476,0.0229817
1820,181709,0.000699964,0.0101933,,,,,,,0.00151803,0.0228636
1830,182709,0.000678439,0.0101268,,,,,,,0.00150895,0.0228797
1840,183709,0.000741966,0.0103222,,,,,,,0.00150455,0.0229249
1850,184709,0.00067889,0.0101679,,,,,,,0.00151389,0.0228482
1860,185709,0.000677914,0.0101372,,,,,,,0.00150672,0.0228097
1870,186709,0.000682016,0.0101666,,,,,,,0.00151268,0.0227716
1880,187709,0.000673369,0.0100895,,,,,,,0.00151066,0.0227533
1890,188709,0.000675707,0.0101185,,,,,,,0.00150736,0.0227692
1900,189709,0.000690052,0.0101599,,,,,,,0.00150033,0.0228338
1910,190709,0.000716062,0.0102159,,,,,,,0.00151303,0.0227514
1920,191709,0.000681462,0.0101282,,,,,,,0.00150415,0.0227622
1930,192709,0.000676447,0.0101128,,,,,,,0.00150743,0.0227237
1940,193709,0.00067348,0.0100999,,,,,,,0.00150737,0.0227089
1950,194709,0.000673313,0.0101126,,,,,,,0.00150817,0.0226919
1960,195709,0.000673674,0.0101122,,,,,,,0.00150196,0.02275
1970,196709,0.00067462,0.0101216,,,,,,,0.00150234,0.0227432
1980,197709,0.000676247,0.0101272,,,,,,,0.00150184,0.0227492
1990,198709,0.000672687,0.0100959,,,,,,,0.00150519,0.0227369
2000,199709,0.000673255,0.0101032,,,,,,,0.00149876,0.0227677


==> data/results/nonconvex/optinn/nonconvex_optinn_projections.csv <==
p1,p2,z1_truth,z2_truth,z1_seed3,z2_seed3,z1_seed4,z2_seed4,z1_seed5,z2_seed5,z1_seed6,z2_seed6,z1_seed7,z2_seed7
-1,-1,-0.6419417262,-0.4233095944,-0.6417500377,-0.4231176376,-0.6420055032,-0.4232566953,-0.6416727901,-0.422989428,-0.6418267488,-0.4232543111,-0.6415212154,-0.4227976799
-1,-0.7142857143,-0.7226859927,-0.3665714562,-0.7234342694,-0.3663144112,-0.7223682404,-0.3667267561,-0.7225107551,-0.3659782112,-0.7226426005,-0.3660669327,-0.7231809497,-0.366132617
-1,-0.4285714286,-0.8228940368,-0.2712227404,-0.8226251006,-0.2701491714,-0.8234897256,-0.270508945,-0.8222643733,-0.2724727988,-0.8226192594,-0.2675094008,-0.8225447536,-0.2710089684
-1,-0.1428571429,-0.9412126541,-0.1076131761,-0.9433320165,-0.1077057719,-0.9409300685,-0.1097857207,-0.9411501288,-0.1064977646,-0.9414077401,-0.1086796671,-0.9396973252,-0.1079786718
-1,0.1428571429,-0.9412126541,0.1076131761,-0.9413679242,0.1068412364,-0.940915823,0.110084787,-0.9413456321,0.109362632,-0.9409685731,0.1093053669,-0.9395710826,0.1091337651
-1,0.4285714286,-0.8228940368,0.2712227404,-0.8217151165,0.2730079889,-0.8209630251,0.2709081173,-0.8226878047,0.270372808,-0.8228217959,0.2701845765,-0.8232901096,0.2709544897
-1,0.7142857143,-0.7226859927,0.3665714562,-0.722815454,0.3662161231,-0.7220085859,0.3663206398,-0.7222259641,0.366994381,-0.721832335,0.3668877482,-0.7212949395,0.3669511676
-1,1,-0.6419417262,0.4233095944,-0.641910851,0.4234099388,-0.6420565844,0.4232192039,-0.6417976022,0.4228836298,-0.6416036487,0.4230687618,-0.6415102482,0.4232468009
-0.7142857143,-1,-0.469252944,-0.5154316425,-0.4678446651,-0.5159366131,-0.469417423,-0.5145418048,-0.4694933593,-0.51545614,-0.4706066251,-0.5155403614,-0.4679396749,-0.5164541006
-0.7142857143,-0.7142857143,-0.5779263973,-0.460090369,-0.5775062442,-0.4601636529,-0.5783653855,-0.4601512849,-0.5773339868,-0.4602296352,-0.5777621865,-0.460091114,-0.5786054134,-0.4594253302
-0.7142857143,-0.4285714286,-0.688472271,-0.3923740983,-0.6857942939,-0.3904598355,-0.6883946657,-0.3921847343,-0.6866808534,-0.3893844187,-0.6880221963,-0.3917084336,-0.6879387498,-0.38971591
-0.7142857143,-0.1428571429,-0.7142857313,-0.1428571492,-0.7147062421,-0.1426063925,-0.7149178982,-0.1425929368,-0.7131572962,-0.1422380358,-0.7152081132,-0.142808944,-0.7162835002,-0.1432038844
-0.7142857143,0.1428571429,-0.7142857313,0.1428571492,-0.7152184844,0.1430174261,-0.7133162022,0.1419961303,-0.7144092917,0.1424938291,-0.7143384814,0.1433628052,-0.7152512074,0.1428284198
-0.7142857143,0.4285714286,-0.688472271,0.3923740983,-0.6871445775,0.3876343966,-0.6856434345,0.3880925775,-0.6872081161,0.3906304538,-0.6873617768,0.3886290789,-0.6890199184,0.3915839791
-0.7142857143,0.7142857143,-0.5779263973,0.460090369,-0.5778930187,0.4599696994,-0.5784048438,0.4598178267,-0.5775204301,0.4604274631,-0.5773501396,0.4602402449,-0.5778139234,0.4597606063
-0.7142857143,1,-0.469252944,0.5154316425,-0.4690713882,0.5158993602,-0.4674620032,0.5162899494,-0.4683214128,0.5163036585,-0.469117403,0.5158694386,-0.4690713286,0.5154626966
-0.4285714286,-1,-0.1393693686,-0.7741185427,-0.1410877109,-0.7722154856,-0.1406059414,-0.7715742588,-0.1425605565,-0.7706461549,-0.1383016109,-0.7724722624,-0.1428778023,-0.7695598602
-0.4285714286,-0.7142857143,-0.3452200592,-0.584806025,-0.3443259001,-0.585036695,-0.3465228975,-0.5837818384,-0.3456321359,-0.5828358531,-0.3462777138,-0.5844205618,-0.3420135975,-0.5861397982
-0.4285714286,-0.4285714286,-0.4285714328,-0.4285714328,-0.4292791486,-0.4289959669,-0.4276649058,-0.4264807701,-0.4288959205,-0.4286322892,-0.4289949536,-0.4305045009,-0.4279693961,-0.4289805889
-0.4285714286,-0.1428571429,-0.4285714328,-0.1428571492,-0.4289619327,-0.142615214,-0.427691251,-0.1430575252,-0.42922315,-0.1438482553,-0.4297747016,-0.1421512216,-0.4281029701,-0.1431739628
-0.4285714286,0.1428571429,-0.4285714328,0.1428571492,-0.4286345243,0.1438934058,-0.4278080165,0.1425467283,-0.4265310168,0.1430487782,-0.4290277958,0.1425028592,-0.4281918406,0.1433228403
-0.4285714286,0.4285714286,-0.4285714328,0.4285714328,-0.427426517,0.4286842942,-0.4272434413,0.4290487766,-0.4287331104,0.4288027287,-0.4286052883,0.4276313782,-0.4273136258,0.4290966392
-0.4285714286,0.7142857143,-0.3452200592,0.584806025,-0.3436955512,0.5870724916,-0.3418715894,0.5852122903,-0.3445070386,0.5850074887,-0.3416625261,0.586166501,-0.3447784781,0.5853512883
-0.4285714286,1,-0.1393693686,0.7741185427,-0.1427836716,0.7694863677,-0.1408179104,0.7721552849,-0.1379133165,0.7732273936,-0.1416443884,0.7702379823,-0.141302973,0.7694055438
-0.1428571429,-1,-0.03205220401,-0.9389117956,-0.03016495705,-0.9397323728,-0.03305487707,-0.9381710291,-0.03178288043,-0.9375084639,-0.03141194209,-0.9387823343,-0.03195020556,-0.9387376904
-0.1428571429,-0.7142857143,-0.1428571492,-0.7142857313,-0.1405523717,-0.7133140564,-0.1400675774,-0.7132811546,-0.1397714764,-0.7137668729,-0.1398360431,-0.7130790353,-0.1359590143,-0.710631907
-0.1428571429,-0.4285714286,-0.1428571492,-0.4285714328,-0.1426555514,-0.428438127,-0.1415700912,-0.4297834039,-0.1436213404,-0.4284980893,-0.1420377195,-0.4286344051,-0.1434798986,-0.4282361865
-0.1428571429,-0.1428571429,-0.1428571492,-0.1428571492,-0.1435504556,-0.1424348205,-0.1435714364,-0.143163085,-0.143051222,-0.1421601027,-0.1419826597,-0.1451051831,-0.1425131261,-0.1413400471
-0.1428571429,0.1428571429,-0.1428571492,0.1428571492,-0.1436915994,0.1418622583,-0.1415279508,0.142258659,-0.1440173686,0.1433894932,-0.1424006969,0.1412438601,-0.1436723769,0.1420791298
-0.1428571429,0.4285714286,-0.1428571492,0.4285714328,-0.1400565505,0.4265705347,-0.1432875991,0.4277169704,-0.1419742405,0.4292635918,-0.1422881931,0.429300189,-0.1412765086,0.4284133911
-0.1428571429,0.7142857143,-0.1428571492,0.7142857313,-0.1391117871,0.712227881,-0.1402361393,0.7124548554,-0.1389224976,0.7119526267,-0.1383326203,0.7119606733,-0.1378079504,0.7109153867
-0.1428571429,1,-0.03205220401,0.9389117956,-0.03362759948,0.93673563,-0.03254995495,0.9366518259,-0.03147849441,0.9393462539,-0.03240191564,0.9363036156,-0.03341142833,0.9377353787
0.1428571429,-1,0.03205220401,-0.9389117956,0.03409928828,-0.9355022907,0.03232819587,-0.9352786541,0.03199841827,-0.940397203,0.03387953714,-0.9350479245,0.02631805837,-0.9395958185
0.1428571429,-0.7142857143,0.1428571492,-0.7142857313,0.1414823383,-0.7122087479,0.1355532706,-0.7122474313,0.1394122243,-0.7082323432,0.1376221478,-0.7104786634,0.137056157,-0.711578548
0.1428571429,-0.4285714286,0.1428571492,-0.4285714328,0.1434212476,-0.428450048,0.1440399885,-0.4286212325,0.1415730417,-0.4294711351,0.1426831782,-0.4286705256,0.1428349614,-0.428437531
0.1428571429,-0.1428571429,0.1428571492,-0.1428571492,0.1434365213,-0.1426694244,0.142945528,-0.1445917338,0.1435697675,-0.144089058,0.143886283,-0.141851604,0.1433239132,-0.1430404037
0.1428571429,0.1428571429,0.1428571492,0.1428571492,0.1432529092,0.1429685205,0.1440114081,0.1427655667,0.1433659792,0.1422162354,0.1412788779,0.1422337443,0.1435844004,0.1424790174
0.1428571429,0.4285714286,0.1428571492,0.4285714328,0.1426354945,0.4280359745,0.1429004967,0.4297675788,0.1431934834,0.4294110537,0.1420513839,0.4294912815,0.1439324766,0.4289721847
0.1428571429,0.7142857143,0.1428571492,0.7142857313,0.1381480843,0.7078475952,0.1410634518,0.710154593,0.1386576593,0.7114829421,0.1398861557,0.7109133005,0.1393280327,0.7117080092
0.1428571429,1,0.03205220401,0.9389117956,0.03241080046,0.9365388155,0.03262055665,0.9368265867,0.03013925999,0.9369845986,0.03022231534,0.9373669624,0.02937695757,0.9372051358
0.4285714286,-1,0.1393693686,-0.7741185427,0.1408085823,-0.7725334167,0.1404456794,-0.771821022,0.1442061663,-0.7680106759,0.1455152035,-0.7672165036,0.1386294663,-0.7710863352
0.4285714286,-0.7142857143,0.3452200592,-0.584806025,0.3431299925,-0.5855815411,0.3423551619,-0.5863059759,0.3448865414,-0.5847655535,0.3461251855,-0.5849555731,0.3468515873,-0.5819835663
0.4285714286,-0.4285714286,0.4285714328,-0.4285714328,0.4265068471,-0.4282022715,0.4279430807,-0.4278962314,0.427842766,-0.4285523891,0.4285170138,-0.4293562174,0.4271431565,-0.4243338704
0.4285714286,-0.1428571429,0.4285714328,-0.1428571492,0.4288918376,-0.1421045512,0.430614382,-0.141471222,0.4299209416,-0.1437708884,0.4295927584,-0.1432091296,0.4290750027,-0.1429438144
0.4285714286,0.1428571429,0.4285714328,0.1428571492,0.4304798841,0.1443855315,0.4291834533,0.1436540931,0.4287740886,0.1436592788,0.4283257127,0.1440418512,0.4297524095,0.1419946104
0.4285714286,0.4285714286,0.4285714328,0.4285714328,0.4279241562,0.4303046465,0.4282126129,0.4277248979,0.4289065897,0.4283864796,0.4294006228,0.4290606976,0.4290801883,0.4288197756
0.4285714286,0.7142857143,0.3452200592,0.584806025,0.3460027575,0.5850512385,0.3459156752,0.5840970874,0.344594121,0.5853576064,0.3457299471,0.5833492279,0.3465173841,0.5836337209
0.4285714286,1,0.1393693686,0.7741185427,0.1464736462,0.7663547993,0.1434196532,0.7688411474,0.1437208951,0.7687437534,0.1414108127,0.7716606855,0.1419170797,0.7702836394
0.7142857143,-1,0.469252944,-0.5154316425,0.4647517204,-0.5178004503,0.466493994,-0.5163772106,0.4678554833,-0.5164428949,0.4684033394,-0.5158684254,0.473008275,-0.513317883
0.7142857143,-0.7142857143,0.5779263973,-0.460090369,0.576992631,-0.4604357481,0.5781087279,-0.459725976,0.576898396,-0.4603725672,0.5777406096,-0.4602403641,0.5781889558,-0.4598220587
0.7142857143,-0.4285714286,0.688472271,-0.3923740983,0.6867280602,-0.391495049,0.6868326664,-0.3892935514,0.6872839332,-0.3907085061,0.6839236021,-0.3887301087,0.6876851916,-0.3909158111
0.7142857143,-0.1428571429,0.7142857313,-0.1428571492,0.7170616388,-0.1440680772,0.7152833939,-0.1428919584,0.7134646773,-0.1444853693,0.7153176069,-0.142635867,0.7147577405,-0.1419680268
0.7142857143,0.1428571429,0.7142857313,0.1428571492,0.7138413191,0.142417267,0.7129356861,0.141069442,0.7157078981,0.1426260173,0.714255631,0.143428877,0.7147680521,0.1437889189
0.7142857143,0.4285714286,0.688472271,0.3923740983,0.6888874173,0.3915561438,0.6851497889,0.3900990486,0.6880987287,0.3915982544,0.6873133183,0.3905357122,0.6869655252,0.3930280209
0.7142857143,0.7142857143,0.5779263973,0.460090369,0.576608777,0.4605936408,0.5774438381,0.4602757692,0.5780480504,0.4598401785,0.5787011981,0.4593979716,0.5776159167,0.4601210952
0.7142857143,1,0.469252944,0.5154316425,0.4668738544,0.5166735649,0.4670847356,0.5162093639,0.4678174555,0.5162977576,0.4673960805,0.517201066,0.4665560722,0.5161922574
1,-1,0.6419417262,-0.4233095944,0.6419755816,-0.4231027961,0.6418857574,-0.4234327674,0.6420526505,-0.4232933521,0.6417482495,-0.4230492711,0.642118752,-0.4231849313
1,-0.7142857143,0.7226859927,-0.3665714562,0.7228487134,-0.366671145,0.7229096293,-0.3665439188,0.7217257619,-0.366466105,0.7224098444,-0.3662148714,0.7225210667,-0.3660594225
1,-0.4285714286,0.8228940368,-0.2712227404,0.8232116103,-0.2710382938,0.8233650327,-0.2721408606,0.8232389092,-0.2728539109,0.8231226206,-0.2715954781,0.8212273717,-0.2727285624
1,-0.1428571429,0.9412126541,-0.1076131761,0.9412832856,-0.1081403196,0.9381145239,-0.1115601212,0.9430250525,-0.1064628512,0.9408126473,-0.1103468686,0.9417248368,-0.1090577692
1,0.1428571429,0.9412126541,0.1076131761,0.9419670701,0.106254831,0.9409089088,0.1081296057,0.9425897002,0.1079847366,0.9404469132,0.1083884984,0.9380684495,0.10752213
1,0.4285714286,0.8228940368,0.2712227404,0.8230658174,0.2722394466,0.8233703375,0.269531548,0.823355794,0.2706432343,0.8220404983,0.2706372738,0.8223128915,0.2709830999
1,0.7142857143,0.7226859927,0.3665714562,0.7214966416,0.3673555255,0.723626554,0.3663053215,0.7231270671,0.3662104607,0.7226954699,0.3657590151,0.7231753469,0.3662074208
1,1,0.6419417262,0.4233095944,0.6415984631,0.4232780337,0.6418694258,0.4236261845,0.641451478,0.4233708382,0.6417908072,0.4229582548,0.6420027614,0.4234121442


==> data/results/nonconvex/optinn/nonconvex_optinn_projections.csv.provenance.json <==
{
  "file": "nonconvex_optinn_projections.csv",
  "provenance": {
    "git_commit": "978be353878e6a037b981062c4a72314e155199a",
    "reproducible": true,
    "suite": "paper",
    "uv_lock_sha256": "84ce4f62697fafc3ee275bbee071f2fa5c1713297a5ef614cac763921ffe4311",
    "pyoptinn_commit": "d4c00ec1be578aaec29364b018eec18978b87579",
    "python": "3.13.5",
    "torch": "2.14.0+cu130",
    "cuda": "13.0",
    "device": "NVIDIA GeForce RTX 4090",
    "host": "SIMU",
    "argv": [
      "evaluate_nonconvex.py",
      "--method",
      "optinn"
    ],
    "started_at": "2026-10-07T11:31:53+00:00"
  }
}

==> data/results/nonconvex/qpnn/nonconvex_qpnn_projections.csv <==
p1,p2,z1_truth,z2_truth,z1_seed3,z2_seed3,z1_seed4,z2_seed4,z1_seed5,z2_seed5,z1_seed6,z2_seed6,z1_seed7,z2_seed7
-1,-1,-0.6419417262,-0.4233095944,-0.6427689195,-0.4257305264,-0.6429613829,-0.4252188802,-0.6427237988,-0.425876528,-0.6431010365,-0.4255942106,-0.6432521939,-0.4255484939
-1,-0.7142857143,-0.7226859927,-0.3665714562,-0.7235386968,-0.3673009872,-0.7252131701,-0.3661988378,-0.7244926691,-0.3668227494,-0.7232612967,-0.3680275977,-0.7236400843,-0.3677113056
-1,-0.4285714286,-0.8228940368,-0.2712227404,-0.8232002854,-0.2716611922,-0.8237476349,-0.2708395123,-0.8257534504,-0.2686258852,-0.8263183236,-0.2686289549,-0.8236952424,-0.271181643
-1,-0.1428571429,-0.9412126541,-0.1076131761,-0.9419420362,-0.1072852165,-0.9421246052,-0.1069126353,-0.944677949,-0.1025150567,-0.9417160153,-0.1073304713,-0.9392054081,-0.1122568399
-1,0.1428571429,-0.9412126541,0.1076131761,-0.9431996942,0.1045873314,-0.945125401,0.102733627,-0.9390773773,0.1114199385,-0.9394555688,0.1113881469,-0.9403819442,0.1100491583
-1,0.4285714286,-0.8228940368,0.2712227404,-0.8262148499,0.2682905793,-0.8230181932,0.2713595927,-0.8221533298,0.2726150751,-0.8241594434,0.2704316378,-0.8235040307,0.2708108127
-1,0.7142857143,-0.7226859927,0.3665714562,-0.7222973108,0.3686568141,-0.7276434898,0.3644840419,-0.7248162031,0.3667961061,-0.7233567238,0.3674415052,-0.7228246331,0.3684097528
-1,1,-0.6419417262,0.4233095944,-0.6436416507,0.4254043698,-0.6432647109,0.4250685573,-0.6432248354,0.425447166,-0.6433011293,0.4252780378,-0.643111825,0.4252866507
-0.7142857143,-1,-0.469252944,-0.5154316425,-0.4687868953,-0.5186469555,-0.4702926576,-0.5173975825,-0.4630899429,-0.5213744044,-0.4707707465,-0.5175970793,-0.4681268334,-0.5190083385
-0.7142857143,-0.7142857143,-0.5779263973,-0.460090369,-0.575094521,-0.4632213414,-0.5772591829,-0.4618998766,-0.5801689625,-0.460477978,-0.578237474,-0.4614219368,-0.5801416636,-0.4606033862
-0.7142857143,-0.4285714286,-0.688472271,-0.3923740983,-0.6880398989,-0.3925787508,-0.6868033409,-0.3940432966,-0.6897244453,-0.3917778432,-0.6876626611,-0.3930952251,-0.6859023571,-0.3942068517
-0.7142857143,-0.1428571429,-0.7142857313,-0.1428571492,-0.7127341628,-0.1431289613,-0.71328789,-0.141166091,-0.7164663076,-0.144400999,-0.7132265568,-0.1429486871,-0.7121100426,-0.1403460652
-0.7142857143,0.1428571429,-0.7142857313,0.1428571492,-0.7175818086,0.1404844373,-0.7150945067,0.1444159001,-0.7086895704,0.1404076964,-0.7119128108,0.1427529752,-0.7154818177,0.1446136832
-0.7142857143,0.4285714286,-0.688472271,0.3923740983,-0.6853114963,0.3951289654,-0.689591229,0.3905618787,-0.6878546476,0.3932185471,-0.6906140447,0.3907344043,-0.6907122731,0.3907946348
-0.7142857143,0.7142857143,-0.5779263973,0.460090369,-0.5778924227,0.4614779949,-0.5783814788,0.461024344,-0.5799598694,0.4604734778,-0.577755034,0.4617976844,-0.5772271752,0.4615550041
-0.7142857143,1,-0.469252944,0.5154316425,-0.4667033553,0.5197597146,-0.4611625373,0.5221274495,-0.4714059532,0.5174847245,-0.465354979,0.5205402374,-0.4677264094,0.5189282894
-0.4285714286,-1,-0.1393693686,-0.7741185427,-0.1456046104,-0.7673444152,-0.1496189684,-0.7627394199,-0.1476395428,-0.7648832798,-0.1435524076,-0.7704950571,-0.1423250139,-0.7707018256
-0.4285714286,-0.7142857143,-0.3452200592,-0.584806025,-0.3435780108,-0.5864816308,-0.3511450589,-0.5816830397,-0.3490823507,-0.583589077,-0.3474614024,-0.5841348171,-0.3468370438,-0.5845344663
-0.4285714286,-0.4285714286,-0.4285714328,-0.4285714328,-0.4210152626,-0.4279372096,-0.4305110276,-0.428589344,-0.4319321811,-0.4298670292,-0.4279141426,-0.4314340353,-0.4203563333,-0.4228295088
-0.4285714286,-0.1428571429,-0.4285714328,-0.1428571492,-0.4253877401,-0.1450787485,-0.4294678271,-0.1452430487,-0.4263842702,-0.1435845941,-0.4288149178,-0.1422777176,-0.4327856302,-0.1444152594
-0.4285714286,0.1428571429,-0.4285714328,0.1428571492,-0.4270021915,0.1447108537,-0.4277925789,0.1420568824,-0.429320842,0.1429569572,-0.4303951263,0.1412466764,-0.4232375026,0.1421460211
-0.4285714286,0.4285714286,-0.4285714328,0.4285714328,-0.4297224879,0.4274792075,-0.4263572395,0.4241400957,-0.4208714068,0.4249484837,-0.4250380993,0.4264380634,-0.4290462434,0.4287632704
-0.4285714286,0.7142857143,-0.3452200592,0.584806025,-0.3487370312,0.5830411315,-0.3436181843,0.5868737102,-0.3454746604,0.5846499801,-0.3394298851,0.5883249044,-0.3461428285,0.5848612785
-0.4285714286,1,-0.1393693686,0.7741185427,-0.142365545,0.7710496783,-0.1490463912,0.7629609108,-0.1502572447,0.7620915771,-0.1452716142,0.7688753605,-0.150130108,0.7619016171
-0.1428571429,-1,-0.03205220401,-0.9389117956,-0.03826080263,-0.9286218286,-0.03509192169,-0.9342513084,-0.03832815588,-0.929065764,-0.03583229706,-0.9320257902,-0.03282641992,-0.9361852407
-0.1428571429,-0.7142857143,-0.1428571492,-0.7142857313,-0.1431969404,-0.7116194367,-0.1452081203,-0.71103549,-0.1454346329,-0.7141429186,-0.144296512,-0.7155567408,-0.143068552,-0.7124495506
-0.1428571429,-0.4285714286,-0.1428571492,-0.4285714328,-0.1405126154,-0.4361754656,-0.1432815939,-0.4254298806,-0.1468480825,-0.4297271371,-0.1410796195,-0.4294056892,-0.1447076499,-0.4276693165
-0.1428571429,-0.1428571429,-0.1428571492,-0.1428571492,-0.1410205364,-0.144974187,-0.143497929,-0.1421309412,-0.1443981528,-0.1463010162,-0.1435674876,-0.1394094825,-0.1402036548,-0.1392188519
-0.1428571429,0.1428571429,-0.1428571492,0.1428571492,-0.1424572766,0.1453109831,-0.1461630464,0.1427563131,-0.142835021,0.1441374272,-0.1396519542,0.1433569491,-0.1422563195,0.1390408874
-0.1428571429,0.4285714286,-0.1428571492,0.4285714328,-0.1395328641,0.4216961861,-0.1415835172,0.4289132953,-0.1408581287,0.4262317717,-0.1433987021,0.4292158186,-0.1477803588,0.4355883598
-0.1428571429,0.7142857143,-0.1428571492,0.7142857313,-0.1489159167,0.7098155618,-0.1440376937,0.7153583765,-0.1459056139,0.7125435472,-0.140434444,0.7114982605,-0.146068871,0.7092710733
-0.1428571429,1,-0.03205220401,0.9389117956,-0.03462046385,0.9351411462,-0.03333972394,0.9368648529,-0.03468964994,0.9344110489,-0.0342159532,0.9345741272,-0.03491319343,0.9347589016
0.1428571429,-1,0.03205220401,-0.9389117956,0.03431460261,-0.9354723096,0.03858006001,-0.9280792475,0.03449344635,-0.9351779819,0.03607714549,-0.9308156967,0.03801276162,-0.9288999438
0.1428571429,-0.7142857143,0.1428571492,-0.7142857313,0.1423282921,-0.7136813402,0.13954328,-0.7160963416,0.1419890821,-0.7174896598,0.1438018084,-0.7155195475,0.147799775,-0.7136642337
0.1428571429,-0.4285714286,0.1428571492,-0.4285714328,0.1490911543,-0.4300329685,0.1386339068,-0.4281868935,0.1480397284,-0.4263686538,0.1420098543,-0.4302560091,0.1430537701,-0.4288613796
0.1428571429,-0.1428571429,0.1428571492,-0.1428571492,0.1428051889,-0.1445842236,0.1423253566,-0.1476463675,0.1416941583,-0.1453408152,0.1418318003,-0.1420783997,0.1418594867,-0.1416396797
0.1428571429,0.1428571429,0.1428571492,0.1428571492,0.1398769617,0.1430309266,0.1446398944,0.1405344307,0.1434421241,0.1423364431,0.1410767883,0.1427030861,0.1451440752,0.1413362622
0.1428571429,0.4285714286,0.1428571492,0.4285714328,0.1440854669,0.4283339381,0.1427924782,0.4292176366,0.14134112,0.4283334315,0.1487948596,0.4309729636,0.142748341,0.4338780046
0.1428571429,0.7142857143,0.1428571492,0.7142857313,0.1420558691,0.7157510519,0.1477276236,0.711568892,0.1443687379,0.7170260549,0.1433169991,0.7152812481,0.1394732594,0.7171525955
0.1428571429,1,0.03205220401,0.9389117956,0.03018820286,0.9430063367,0.03045641817,0.9428017139,0.03881967068,0.9269337058,0.03738206998,0.9293198586,0.03693956509,0.9314340353
0.4285714286,-1,0.1393693686,-0.7741185427,0.1439762712,-0.7697091699,0.1511715651,-0.7614761591,0.1421955526,-0.7720056772,0.1483022422,-0.7640732527,0.1477500051,-0.7653963566
0.4285714286,-0.7142857143,0.3452200592,-0.584806025,0.3481841087,-0.5839909315,0.3477228284,-0.5840117931,0.3433222771,-0.587038815,0.3441153467,-0.5857269764,0.3446806073,-0.5862163305
0.4285714286,-0.4285714286,0.4285714328,-0.4285714328,0.4249849021,-0.4318877757,0.4326491654,-0.4322397709,0.4305405319,-0.4270235896,0.4294295013,-0.4265935719,0.426415503,-0.4295436442
0.4285714286,-0.1428571429,0.4285714328,-0.1428571492,0.4240675271,-0.1466263086,0.4320988357,-0.1414119899,0.4297950566,-0.1414427608,0.4285647273,-0.1443869174,0.4274377227,-0.1420082748
0.4285714286,0.1428571429,0.4285714328,0.1428571492,0.428265512,0.147620365,0.4321118891,0.1426537037,0.4295651019,0.1426429003,0.4295208454,0.1453739703,0.42321527,0.142798394
0.4285714286,0.4285714286,0.4285714328,0.4285714328,0.431229949,0.4264742732,0.4308889806,0.4240090549,0.4294984639,0.4314851463,0.4311266243,0.4320659935,0.4294426143,0.43217659
0.4285714286,0.7142857143,0.3452200592,0.584806025,0.3450546265,0.5856379867,0.3456884027,0.5844644904,0.3422069848,0.587489903,0.3473054469,0.5837230682,0.344044596,0.5864315629
0.4285714286,1,0.1393693686,0.7741185427,0.1486098468,0.763651967,0.1481286436,0.7650296092,0.1462526023,0.7655326724,0.1430009454,0.7714157104,0.1453805417,0.767000556
0.7142857143,-1,0.469252944,-0.5154316425,0.472474575,-0.5166967511,0.4574173987,-0.5234836936,0.4699350893,-0.5177477598,0.4707147479,-0.5175697803,0.4621058702,-0.5223197937
0.7142857143,-0.7142857143,0.5779263973,-0.460090369,0.5796268582,-0.460657835,0.5785141587,-0.4611476064,0.5763497353,-0.4621082842,0.5785233974,-0.4613820314,0.5800062418,-0.4602248073
0.7142857143,-0.4285714286,0.688472271,-0.3923740983,0.6847344637,-0.3939006031,0.6902248859,-0.3909934461,0.6867901087,-0.3940630257,0.6843325496,-0.395416379,0.690136075,-0.3909196258
0.7142857143,-0.1428571429,0.7142857313,-0.1428571492,0.7141243815,-0.142981112,0.7170098424,-0.1421075761,0.7131513357,-0.14168562,0.7140995264,-0.1416602433,0.7126051784,-0.1448896825
0.7142857143,0.1428571429,0.7142857313,0.1428571492,0.7156661153,0.139812693,0.7172223926,0.1423818767,0.7123661041,0.143922925,0.7122853994,0.1415215433,0.7155801654,0.1478438973
0.7142857143,0.4285714286,0.688472271,0.3923740983,0.6866102815,0.3928778768,0.6903867126,0.3912028968,0.6880182028,0.3925342858,0.6872182488,0.3934857547,0.6896278262,0.3913461566
0.7142857143,0.7142857143,0.5779263973,0.460090369,0.5813201666,0.4595177174,0.5764586926,0.4622988105,0.5784059763,0.4610752761,0.5772827268,0.4618072212,0.5775824189,0.4615899324
0.7142857143,1,0.469252944,0.5154316425,0.4633017778,0.5215869546,0.4635192752,0.5209745765,0.4719545543,0.5170790553,0.4639791846,0.5210477114,0.4612552822,0.5224241614
1,-1,0.6419417262,-0.4233095944,0.6429203153,-0.4254779816,0.6425720453,-0.4245414734,0.6431195736,-0.4256120622,0.6430624723,-0.4251529276,0.6430569291,-0.4256691635
1,-0.7142857143,0.7226859927,-0.3665714562,0.7223853469,-0.3687620759,0.721222043,-0.3696118891,0.7228391171,-0.3680759966,0.724273026,-0.3670286536,0.7271191478,-0.3647156358
1,-0.4285714286,0.8228940368,-0.2712227404,0.8233873248,-0.2709987462,0.824301064,-0.2703379393,0.8247689009,-0.2696396708,0.8257099986,-0.2681216598,0.8211873174,-0.2743577957
1,-0.1428571429,0.9412126541,-0.1076131761,0.9395986199,-0.1101987362,0.9397860169,-0.1104118451,0.939663887,-0.1112217382,0.9411845803,-0.1072718352,0.9397325516,-0.1118491292
1,0.1428571429,0.9412126541,0.1076131761,0.9418917894,0.1052994877,0.942740202,0.1077869907,0.9405112267,0.1107004359,0.9413548112,0.1069773436,0.9401026368,0.1106859893
1,0.4285714286,0.8228940368,0.2712227404,0.8271738887,0.267308414,0.8252625465,0.2708339691,0.8247381449,0.2699217498,0.8243636489,0.2699540854,0.8242259622,0.2710686326
1,0.7142857143,0.7226859927,0.3665714562,0.7271559834,0.3650025725,0.7237695456,0.3673376441,0.7263594866,0.3657418191,0.7249037623,0.3663775623,0.7229017019,0.3679523766
1,1,0.6419417262,0.4233095944,0.6421923041,0.4255921245,0.6425241232,0.4241821468,0.6434004307,0.425260514,0.6433375478,0.4252798855,0.6424452662,0.4258370996


==> data/results/nonconvex/qpnn/nonconvex_qpnn_projections.csv.provenance.json <==
{
  "file": "nonconvex_qpnn_projections.csv",
  "provenance": {
    "git_commit": "978be353878e6a037b981062c4a72314e155199a",
    "reproducible": true,
    "suite": "paper",
    "uv_lock_sha256": "84ce4f62697fafc3ee275bbee071f2fa5c1713297a5ef614cac763921ffe4311",
    "pyoptinn_commit": "d4c00ec1be578aaec29364b018eec18978b87579",
    "python": "3.13.5",
    "torch": "2.14.0+cu130",
    "cuda": "13.0",
    "device": "NVIDIA GeForce RTX 4090",
    "host": "SIMU",
    "argv": [
      "evaluate_nonconvex.py",
      "--method",
      "qpnn"
    ],
    "started_at": "2026-10-07T08:49:40+00:00"
  }
}

==> data/results/nonconvex/quadr_nonl_data_optinn_trained_on.csv <==
,p0,p1,x0,x1
0,-1.0,-1.0,-0.6419417488095055,-0.42330962523589455
1,0.0,-1.0,2.989729558240712e-18,-0.9998555123598291
2,1.0,-1.0,0.6419417488095056,-0.4233096252358945
3,-1.0,0.0,-0.9999201761970934,7.392268905270469e-22
4,0.0,0.0,8.405213149130804e-22,-2.4782717150151244e-24
5,1.0,0.0,0.9999201761970934,3.544494632203813e-21
6,-1.0,1.0,-0.6419417488095055,0.42330962523589455
7,0.0,1.0,5.653477056869879e-18,0.9998555123598291
8,1.0,1.0,0.6419417488095056,0.4233096252358945


==> data/results/nonconvex/quadr_nonl_hparams_optinn.csv <==
Epochs,Data,LR,Width,L_MIN,init. phase,LB_NORM,Depth,L_MAX,weight decay,Training,Validation,Penalty type,final. phase,anneal. phase
200000,9,0.0019541488516967745,40,1.6262754614192505e-05,4781,1.6186097805685941e-06,5,0.3214011914898809,1.5817833573707984e-08,780,512,3,148118,47101


==> data/results/nonconvex/quadr_nonl_hparams_penalty.csv <==
Epochs,Data,LR,Width,Depth,weight decay,alpha,wg,wh,Training,Validation
200000,9,0.005175127582333151,40,5,0,0.7950133923493607,177.18711416323873,0,760,512


==> data/results/pendulum/hparams_optinn.csv <==
Epochs,Data,LR,Width,L_MIN,init. phase,LB_NORM,Depth,L_MAX,weight decay,Training,Validation,Penalty type,final. phase,anneal. phase
200000,16,0.001652968275655406,800,0.002196415640487546,6802,0.010159381949204002,4,0.4076571332617205,1.0613884805614971e-06,1160,512,3,167932,25266


==> data/results/pendulum/hparams_penalty.csv <==
Epochs,Data,LR,Width,Depth,weight decay,alpha,wg,wh,Training,Validation
200000,16,0.00011661570692866501,800,4,0,2.6256461742261962e-06,1.1762244008320337,49117.163171821674,340,512


==> data/results/pendulum/optinn/pendulum_optinn_curves.csv <==
p,cost_truth,eq_seed3,eq_seed4,eq_seed5,eq_seed6,eq_seed7,eq_mean,eq_min,eq_max,cost_seed3,cost_seed4,cost_seed5,cost_seed6,cost_seed7,cost_mean,cost_min,cost_max,relcost_seed3,relcost_seed4,relcost_seed5,relcost_seed6,relcost_seed7,relcost_mean,relcost_min,relcost_max
6,16.84336662,5.069027611e-05,6.103101259e-05,6.625569949e-05,9.532639524e-05,0.0001662278664,8.790624997e-05,5.069027611e-05,0.0001662278664,16.82076073,16.82295799,16.82543373,16.82116127,16.82924461,16.82391167,16.82076073,16.82924461,-0.002127337735,-0.001920563052,-0.001687582582,-0.002089644317,-0.001328957849,-0.0018308172,-0.002127337735,-0.001328957849
6.035294056,16.61530876,4.953937969e-05,5.005244748e-05,5.935889203e-05,7.925467798e-05,0.0001411478443,7.587064465e-05,4.953937969e-05,0.0001411478443,16.6652565,16.65437889,16.6399498,16.69922447,16.60262108,16.65228653,16.60262108,16.69922447,0.004700353369,0.003676711349,0.002318855375,0.007896924391,-0.001193979871,0.003479773179,-0.001193979871,0.007896924391
6.070588112,16.41423225,5.13257728e-05,4.809584425e-05,6.464605394e-05,8.70691365e-05,0.0001303390891,7.629518223e-05,4.809584425e-05,0.0001303390891,16.43746758,16.46145248,16.3780117,16.52466583,16.33517265,16.42735481,16.33517265,16.52466583,0.002186569851,0.004443680402,-0.003408550518,0.0103923995,-0.007439937908,0.001234832336,-0.007439937908,0.0103923995
6.105882168,16.23782349,3.826017564e-05,5.288928878e-05,5.874147973e-05,8.11385471e-05,0.0001168240851,6.957071309e-05,3.826017564e-05,0.0001168240851,16.26809502,16.28630829,16.22199249,16.2883625,16.20872498,16.25469589,16.20872498,16.2883625,0.002848715521,0.004562683403,-0.001489782473,0.004755996168,-0.002738327952,0.00158785691,-0.002738327952,0.004755996168
6.141176701,16.08213043,4.615488433e-05,8.880480891e-05,7.159607048e-05,6.346571899e-05,0.0001200927436,7.802284381e-05,4.615488433e-05,0.0001200927436,16.11161232,16.03125763,16.09892654,16.09049797,16.05932426,16.07832336,16.03125763,16.11161232,0.002774405759,-0.00478740735,0.0015806054,0.0007874308503,-0.002146184212,-0.0003582299105,-0.00478740735,0.002774405759
6.176470757,15.94559479,9.461775335e-05,4.958136924e-05,5.068309474e-05,9.104603669e-05,0.0001067995836,7.854557043e-05,4.958136924e-05,0.0001067995836,15.92973328,15.94680691,15.96694183,15.94052315,15.96232891,15.94926643,15.92973328,15.96694183,-0.001492654439,0.0001140670865,0.002008873038,-0.0004772688844,0.001574771944,0.0003455577535,-0.001492654439,0.002008873038
6.211764812,15.82629108,3.930482126e-05,3.776194717e-05,5.318440526e-05,8.427364082e-05,9.836061508e-05,6.257708446e-05,3.776194717e-05,9.836061508e-05,15.85376644,15.8684988,15.84159088,15.83330917,15.83043098,15.84552002,15.83043098,15.8684988,0.00258558034,0.003971975762,0.001439794083,0.0006604403607,0.000389587105,0.001809475361,0.000389587105,0.003971975762
6.247058868,15.72172642,4.484575402e-05,3.983092029e-05,6.199784548e-05,0.0001032051077,0.0001051206127,7.100004586e-05,3.983092029e-05,0.0001051206127,15.76142883,15.77972794,15.75926781,15.7647028,15.71663284,15.75635052,15.71663284,15.77972794,0.003736213082,0.005458258092,0.003532848787,0.004044310655,-0.0004793330445,0.003258459736,-0.0004793330445,0.005458258092
6.282352924,15.63002968,4.189162064e-05,5.515481462e-05,5.781235086e-05,0.0001067432167,9.982322081e-05,7.228504546e-05,4.189162064e-05,0.0001067432167,15.67193317,15.6687603,15.63703442,15.66555882,15.65033627,15.65872478,15.63703442,15.67193317,0.003943346441,0.003644761862,0.0006591838901,0.00334348483,0.001910960185,0.002700347453,0.0006591838901,0.003943346441
6.31764698,15.54991436,4.195005749e-05,3.703273251e-05,0.0001608099265,0.00015832801,0.000103082697,0.0001002406789,3.703273251e-05,0.0001608099265,15.58107376,15.60537434,15.46952915,15.51264954,15.58069706,15.54986382,15.46952915,15.60537434,0.002932268893,0.005219085142,-0.007564684842,-0.003506822512,0.002896819264,-4.666764198e-06,-0.007564684842,0.005219085142
6.352941036,15.48015976,5.987479744e-05,3.99077253e-05,5.962319119e-05,5.672271072e-05,0.0001052447769,6.427464541e-05,3.99077253e-05,0.0001052447769,15.49201393,15.5467062,15.45963097,15.48739147,15.51419163,15.4999876,15.45963097,15.5467062,0.001115542022,0.006262381561,-0.001931870938,0.0006805434241,0.003202583641,0.00186583586,-0.001931870938,0.006262381561
6.388235092,15.42027092,4.017868923e-05,4.899060514e-05,6.187977851e-05,5.315508315e-05,0.0001272793452,6.629669952e-05,4.017868923e-05,0.0001272793452,15.44884014,15.47710323,15.42760754,15.45785999,15.42516804,15.44731617,15.42516804,15.47710323,0.002688518958,0.005348229315,0.0006904155016,0.003537335899,0.0004608453601,0.002545068972,0.0004608453601,0.005348229315
6.423529625,15.36892128,4.562465983e-05,5.055710062e-05,6.732212933e-05,6.253636093e-05,9.688984574e-05,6.458602002e-05,4.562465983e-05,9.688984574e-05,15.39979267,15.38417625,15.38736153,15.41006756,15.37237644,15.39075661,15.37237644,15.41006756,0.002905165544,0.001435576007,0.001735327416,0.003872088389,0.0003251495073,0.002054661512,0.0003251495073,0.003872088389
6.458823681,15.32434177,5.193152538e-05,0.000195350498,6.754901551e-05,5.710052938e-05,0.0001035967653,9.510566451e-05,5.193152538e-05,0.000195350498,15.35011578,15.21411419,15.33315182,15.34992886,15.3086195,15.31118584,15.21411419,15.35011578,0.002425473649,-0.01037301496,0.0008290729602,0.002407883527,-0.001479551429,-0.001238027238,-0.01037301496,0.002425473649
6.494117737,15.28583908,3.645170364e-05,4.191540938e-05,0.0001243366714,0.0001064125972,0.0001152731129,8.487790183e-05,3.645170364e-05,0.0001243366714,15.29109192,15.2672081,15.25162029,15.27281284,15.2287817,15.26230335,15.2287817,15.29109192,0.0004943205859,-0.001753276563,-0.003220173996,-0.001225839718,-0.005369409453,-0.002214875771,-0.005369409453,0.0004943205859
6.529411793,15.25254631,0.0001553945185,5.809700451e-05,6.84876868e-05,5.219981904e-05,0.0001096244887,8.876070206e-05,5.219981904e-05,0.0001553945185,15.16758156,15.28687382,15.24892521,15.2644577,15.2226181,15.23809242,15.16758156,15.28687382,-0.007995644584,0.003230404807,-0.000340765313,0.001120926696,-0.00281640701,-0.00136029697,-0.007995644584,0.003230404807
6.564705849,15.22433853,5.379773575e-05,4.803491902e-05,9.686889098e-05,5.559740748e-05,0.0001158985469,7.403949712e-05,4.803491902e-05,0.0001158985469,15.24203587,15.25347424,15.22351074,15.23563957,15.21268559,15.23346901,15.21268559,15.25347424,0.001665415359,0.002741828095,-7.789947267e-05,0.001063489355,-0.001096605556,0.0008592454833,-0.001096605556,0.002741828095
6.599999905,15.20096588,5.464262722e-05,6.979577302e-05,0.0001161448308,9.843370208e-05,0.0001373447449,9.527233487e-05,5.464262722e-05,0.0001373447449,15.18484211,15.17996693,15.18851566,15.1826725,15.18551636,15.18430328,15.17996693,15.18851566,-0.001517334487,-0.001976115629,-0.001171633136,-0.001721506473,-0.001453884179,-0.001568094827,-0.001976115629,-0.001171633136
6.635293961,15.18154907,0.0003413436643,7.083580567e-05,9.997590678e-05,8.168513887e-05,0.0001311349624,0.0001449950942,7.083580567e-05,0.0003413436643,15.22750759,15.25228786,15.22916508,15.15088177,15.1913271,15.21023369,15.15088177,15.25228786,0.004324946553,0.006656904705,0.004480924923,-0.002885960042,0.0009201650391,0.00269939634,-0.002885960042,0.006656904705
6.670588017,15.16491318,3.964536518e-05,8.065793372e-05,0.0003813710937,0.0002117409749,0.0001169417883,0.0001660714333,3.964536518e-05,0.0003813710937,15.33052826,15.31718922,15.09647274,15.12272835,15.19314003,15.21201134,15.09647274,15.33052826,0.01558527909,0.01433000248,-0.006440617144,-0.003969821613,0.002656300087,0.004432228394,-0.006440617144,0.01558527909
6.705882549,15.09072495,3.504959022e-05,0.0001019067349,0.0004260840942,0.0004411580449,0.0001336840505,0.0002275765,3.504959022e-05,0.0004411580449,15.1600256,15.26695156,14.96865654,15.21150017,15.24071217,15.16956902,14.96865654,15.26695156,0.006521567702,0.01658388227,-0.01148730051,0.01136560459,0.01411461271,0.00741967326,-0.01148730051,0.01658388227
6.741176605,14.93214607,3.530711183e-05,6.916024722e-05,0.0001144495982,0.0001410964469,0.0001427742536,0.0001005575323,3.530711183e-05,0.0001427742536,14.9874649,15.0892067,15.01377201,15.17868233,15.10544395,15.07491493,14.9874649,15.17868233,0.005205802619,0.01478025783,0.007681444287,0.02320040017,0.01630827226,0.01343523525,0.005205802619,0.02320040017
6.776470661,14.7694664,2.607378883e-05,9.684610995e-05,7.580545935e-05,0.000201066694,0.0001423630893,0.0001084310206,2.607378883e-05,0.000201066694,14.81822968,14.86647511,14.79887676,15.08327866,14.9234066,14.89805317,14.79887676,15.08327866,0.004588888958,0.009129046462,0.002767674858,0.0295314379,0.01448660903,0.01210073195,0.002767674858,0.0295314379
6.811764717,14.60612202,2.986644358e-05,4.271720536e-05,5.629368025e-05,0.0002375227923,0.0001521137456,0.0001037027687,2.986644358e-05,0.0002375227923,14.65015793,14.68553162,14.63243008,14.75078583,14.71211243,14.686203,14.63243008,14.75078583,0.004144018516,0.007472874597,0.002475731308,0.01361365058,0.009974273853,0.007536109537,0.002475731308,0.01361365058
6.847058773,14.44426632,2.764635792e-05,7.072256267e-05,6.862032023e-05,7.511358854e-05,0.0001127193318,7.096443733e-05,2.764635792e-05,0.0001127193318,14.48729229,14.50465393,14.47021103,14.51459694,14.50985432,14.49732208,14.47021103,14.51459694,0.004048977513,0.005682802293,0.002441538265,0.006618493237,0.006172186695,0.004992799368,0.002441538265,0.006618493237
6.882352829,14.28574944,3.019742144e-05,2.928887807e-05,4.482523218e-05,0.0001339296869,0.0001279341377,7.323507452e-05,2.928887807e-05,0.0001339296869,14.33089447,14.3530941,14.31634808,14.30006981,14.31570053,14.32322121,14.30006981,14.3530941,0.004248393234,0.00633749878,0.002879498294,0.00134762493,0.002818560926,0.003526315093,0.00134762493,0.00633749878
6.917646885,14.13215923,2.319176019e-05,3.969052705e-05,5.643315671e-05,4.75538327e-05,0.0001466948161,6.271281745e-05,2.319176019e-05,0.0001466948161,14.17384815,14.20196247,14.16217995,14.16709518,14.12726116,14.16646862,14.12726116,14.20196247,0.00392315397,0.006568863988,0.002825112315,0.003287662752,-0.0004609351163,0.003228771267,-0.0004609351163,0.006568863988
6.952940941,13.98414421,2.876758299e-05,3.909391307e-05,3.990040568e-05,4.368210648e-05,0.000108653403,5.201948079e-05,2.876758299e-05,0.000108653403,14.02238178,14.04041767,14.00492382,14.02139378,14.01251316,14.02032661,14.00492382,14.04041767,0.003598363139,0.005295638461,0.001955474261,0.003505386412,0.002669672249,0.003404906718,0.001955474261,0.005295638461
6.988235474,13.84249783,2.336482976e-05,6.862601731e-05,4.150347741e-05,4.635445657e-05,0.0001057473128,5.711921767e-05,2.336482976e-05,0.0001057473128,13.87038517,13.87155437,13.86355114,13.87950611,13.87539291,13.87207794,13.86355114,13.87950611,0.0026243506,0.002734379144,0.001981231151,0.003482680768,0.003095606575,0.002783649601,0.001981231151,0.003482680768
7.02352953,13.70784283,2.733086694e-05,3.825191743e-05,4.571807222e-05,4.525301119e-05,0.0001076825429,5.284728104e-05,2.733086694e-05,0.0001076825429,13.72831726,13.74385262,13.73624134,13.73578644,13.73516273,13.73587227,13.72831726,13.74385262,0.001926755416,0.003388716839,0.002672454342,0.002629645634,0.002570951823,0.002637704834,0.001926755416,0.003388716839
7.058823586,13.58051777,2.714595576e-05,3.407017721e-05,4.231994171e-05,6.120200123e-05,0.0001057427944,5.40961737e-05,2.714595576e-05,0.0001057427944,13.59417725,13.61246014,13.60802078,13.58577156,13.61509132,13.60310364,13.58577156,13.61509132,0.001285430975,0.003005950246,0.002588182921,0.0004944103421,0.003253559349,0.002125506755,0.0004944103421,0.003253559349
7.094117641,13.46086788,5.018552474e-05,3.767798989e-05,4.425846055e-05,6.486049097e-05,0.000105532512,6.050299999e-05,3.767798989e-05,0.000105532512,13.46161175,13.50087452,13.48166752,13.43780422,13.50930595,13.47825336,13.43780422,13.50930595,7.000182813e-05,0.003764841938,0.001957358792,-0.002170415595,0.004558285698,0.001636014553,-0.002170415595,0.004558285698
7.129411697,13.34910679,2.807477176e-05,3.116129301e-05,4.474724483e-05,4.643994544e-05,0.0001468655246,5.945775774e-05,2.807477176e-05,0.0001468655246,13.35018253,13.37376976,13.35354328,13.34361649,13.37575436,13.35937309,13.34361649,13.37575436,0.0001012334178,0.002320919652,0.0004174980859,-0.0005166673218,0.002507680794,0.0009661329677,-0.0005166673218,0.002507680794
7.164705753,13.24516773,3.583705984e-05,5.962328942e-05,3.903640754e-05,4.731327135e-05,0.0001119922672,5.876045907e-05,3.583705984e-05,0.0001119922672,13.23222446,13.23101234,13.23913288,13.24642467,13.27136135,13.24403095,13.23101234,13.27136135,-0.001218031859,-0.001332098851,-0.0005679122987,0.0001182851411,0.002464961726,-0.0001069592327,-0.001332098851,0.002464961726
7.199999809,13.14878368,5.899717144e-05,6.591389683e-05,7.053491572e-05,8.654997509e-05,0.0001143146583,7.926212857e-05,5.899717144e-05,0.0001143146583,13.13984299,13.12877655,13.13685799,13.14417267,13.13645077,13.13722038,13.12877655,13.14417267,-0.0008413681644,-0.001882779994,-0.001122272923,-0.0004339215811,-0.001160594402,-0.001088187448,-0.001882779994,-0.0004339215811
7.235294342,13.05986977,3.641791045e-05,2.663899977e-05,4.540353984e-05,4.348739822e-05,0.0001043419543,5.125796451e-05,2.663899977e-05,0.0001043419543,13.06834412,13.06067562,13.05802536,13.07106495,13.05243301,13.06210899,13.05243301,13.07106495,0.000797482382,7.58353126e-05,-0.0001735686383,0.00105352758,-0.000699838798,0.0002106875618,-0.000699838798,0.00105352758
7.270588398,12.97827911,3.992282291e-05,2.408762157e-05,7.168738375e-05,4.575037747e-05,0.0001060107825,5.749180127e-05,2.408762157e-05,0.0001060107825,12.98869991,12.9861784,12.97584057,12.99211979,12.96998024,12.98256397,12.96998024,12.99211979,0.0009806538001,0.0007433655555,-0.0002294803562,0.001302482793,-0.0007809691015,0.000403210579,-0.0007809691015,0.001302482793
7.305882454,12.90381908,4.236712994e-05,4.455446833e-05,4.0016188e-05,4.609486132e-05,9.981225594e-05,5.456898361e-05,4.0016188e-05,9.981225594e-05,12.90507984,12.90802288,12.90669727,12.9075346,12.90872669,12.90721321,12.90507984,12.90872669,0.0001186441223,0.0003956000728,0.0002708532265,0.0003496501595,0.0004618325911,0.0003193160519,0.0001186441223,0.0004618325911
7.34117651,12.8360548,5.384154792e-05,2.88160627e-05,4.100314254e-05,9.735537606e-05,0.0001032356377,6.485035556e-05,2.88160627e-05,0.0001032356377,12.83887291,12.85060787,12.8411293,12.80572605,12.84173775,12.8356142,12.80572605,12.85060787,0.0002651992254,0.001369523001,0.000477538124,-0.002854100196,0.0005347960396,-4.140876626e-05,-0.002854100196,0.001369523001
7.376470566,12.77466106,3.871428635e-05,3.877995186e-05,5.457571751e-05,5.095298548e-05,9.212821897e-05,5.503023203e-05,3.871428635e-05,9.212821897e-05,12.79196262,12.78680611,12.78735065,12.76415825,12.79332066,12.78471947,12.76415825,12.79332066,0.001628170721,0.001142914523,0.001194159384,-0.0009883720195,0.0017559689,0.0009465683252,-0.0009883720195,0.0017559689
7.411764622,12.71936321,2.63983402e-05,2.933987344e-05,5.589445936e-05,4.546214041e-05,9.107164078e-05,4.963329411e-05,2.63983402e-05,9.107164078e-05,12.73769665,12.73731995,12.73072052,12.720891,12.74929142,12.73518372,12.720891,12.74929142,0.001725275884,0.001689826255,0.00106878439,0.0001437729807,0.00281640701,0.001488813316,0.0001437729807,0.00281640701
7.447058678,12.66977596,6.389118062e-05,2.853038313e-05,4.174854985e-05,4.630892363e-05,9.066515486e-05,5.422883987e-05,2.853038313e-05,9.066515486e-05,12.68071651,12.6834898,12.68528557,12.68060017,12.69685173,12.68538857,12.68060017,12.69685173,0.001029565348,0.001290546497,0.001459538122,0.001018616371,0.002547976794,0.001469248557,0.001018616371,0.002547976794
7.482352734,12.62541962,3.665422264e-05,4.828846068e-05,4.411018745e-05,4.661053754e-05,9.97416646e-05,5.508101458e-05,3.665422264e-05,9.97416646e-05,12.63970184,12.63325405,12.64601803,12.6440506,12.63232422,12.63907051,12.63232422,12.64601803,0.001344035147,0.0007372628315,0.001938422443,0.001753276563,0.0006497605937,0.001284551574,0.0006497605937,0.001938422443
7.517647266,12.58597088,3.584504157e-05,4.426452506e-05,4.822861956e-05,6.012298036e-05,9.033901733e-05,5.576003969e-05,3.584504157e-05,9.033901733e-05,12.58755398,12.59249115,12.60238934,12.60480309,12.59301662,12.59605122,12.58755398,12.60480309,0.0001489782444,0.0006135929725,0.001545066014,0.001772213029,0.0006630429416,0.0009485787014,0.0001489782444,0.001772213029
7.552941322,12.55105495,3.656638364e-05,3.83794395e-05,4.320791413e-05,3.950340761e-05,9.519078594e-05,5.056958253e-05,3.656638364e-05,9.519078594e-05,12.5276041,12.53650665,12.56431389,12.5624876,12.56549168,12.55128098,12.5276041,12.56549168,-0.002206852427,-0.00136907422,0.001247737673,0.001075874316,0.001358573907,2.125182618e-05,-0.002206852427,0.001358573907
7.588235378,12.52025223,5.763311856e-05,3.982591807e-05,5.129638157e-05,5.260888429e-05,9.039699216e-05,5.835225966e-05,3.982591807e-05,9.039699216e-05,12.48303127,12.50423431,12.52106571,12.51992607,12.5327816,12.51220894,12.48303127,12.5327816,-0.003502694191,-0.001507372712,7.655328227e-05,-3.06931106e-05,0.001179082086,-0.0007570249727,-0.003502694191,0.001179082086
7.623529434,12.49320793,2.875681093e-05,5.238356607e-05,4.736940537e-05,5.190246156e-05,0.0001011831628,5.631907698e-05,2.875681093e-05,0.0001011831628,12.48996353,12.49788857,12.49627972,12.49341583,12.48967743,12.49344444,12.48967743,12.49788857,-0.0003053156834,0.0004404730571,0.0002890716423,1.956461347e-05,-0.0003322394623,2.231083272e-05,-0.0003322394623,0.0004404730571
7.65882349,12.46958256,2.938374382e-05,4.476072718e-05,5.27809716e-05,5.201627573e-05,9.402578871e-05,5.459349995e-05,2.938374382e-05,9.402578871e-05,12.48340797,12.47528362,12.47718334,12.48069,12.46951008,12.47721481,12.46951008,12.48340797,0.00130104681,0.0005365011748,0.0007152751205,0.001045270939,-6.820690942e-06,0.0007182546542,-6.820690942e-06,0.00130104681
7.694117546,12.44905376,3.61097882e-05,3.043887409e-05,6.214070891e-05,4.932480806e-05,9.448564379e-05,5.449996024e-05,3.043887409e-05,9.448564379e-05,12.47156048,12.46952152,12.44514942,12.45290661,12.44208622,12.45624447,12.44208622,12.47156048,0.00211800402,0.001926127239,-0.0003674198524,0.0003625735699,-0.0006556838052,0.0006767202867,-0.0006556838052,0.00211800402
7.729411602,12.43130779,5.178742867e-05,4.27720588e-05,5.97051403e-05,7.38987801e-05,9.742664406e-05,6.511800893e-05,4.27720588e-05,9.742664406e-05,12.45199299,12.46028328,12.42177677,12.39763737,12.45330048,12.43699837,12.39763737,12.46028328,0.001946589327,0.002726750681,-0.0008969208575,-0.003168569878,0.002069630893,0.0005354959867,-0.003168569878,0.002726750681
7.764705658,12.416049,2.744867015e-05,4.207006714e-05,6.059431325e-05,6.675753684e-05,0.0001058409107,6.054230107e-05,2.744867015e-05,0.0001058409107,12.42319107,12.42982674,12.41521931,12.40106392,12.41466141,12.41679287,12.40106392,12.42982674,0.0006721073296,0.001296559465,-7.807896327e-05,-0.001410177909,-0.0001305803307,6.996594311e-05,-0.001410177909,0.001296559465
7.800000191,12.40300274,6.953490083e-05,7.779758744e-05,9.863980085e-05,9.567607049e-05,0.0001142197943,9.117363516e-05,6.953490083e-05,0.0001142197943,12.37914658,12.37464619,12.39603519,12.41155148,12.40219688,12.39271545,12.37464619,12.41155148,-0.00224499451,-0.002668505535,-0.0006556838052,0.0008044825518,-7.58353126e-05,-0.0009681073134,-0.002668505535,0.0008044825518
7.835294247,12.39190578,6.86050771e-05,8.274070569e-05,0.0001052200241,6.379740807e-05,0.0002376751363,0.0001116076746,6.379740807e-05,0.0002376751363,12.42235088,12.48957253,12.41874409,12.38607597,12.33161736,12.40967274,12.33161736,12.48957253,0.00286504929,0.009190971032,0.002525630174,-0.0005486169248,-0.005673468579,0.001671912847,-0.005673468579,0.009190971032
7.870588303,12.38252449,6.475218834e-05,0.0001158449595,0.0003296609211,7.860523328e-05,0.0001627540914,0.0001503234816,6.475218834e-05,0.0003296609211,12.43293571,12.47770882,12.36136246,12.3757906,12.43324184,12.41620827,12.36136246,12.47770882,0.004743969999,0.008957361802,-0.001991462195,-0.0006336960359,0.0047727786,0.003169790609,-0.001991462195,0.008957361802
7.905882359,12.37277889,6.556478183e-05,0.0001658670662,0.0002213347907,0.0001430959092,0.0002122305305,0.00016161862,6.556478183e-05,0.0002213347907,12.47133827,12.45998001,12.47930813,12.39259911,12.42366695,12.4453783,12.39259911,12.47930813,0.009274973534,0.008206099272,0.01002497971,0.001865189755,0.004788842984,0.006832017098,0.001865189755,0.01002497971
7.941176414,12.27563381,8.456575597e-05,7.624246064e-05,0.0004190348845,0.0002103583101,0.0001427663956,0.0001865935483,7.624246064e-05,0.0004190348845,12.41286278,12.43583965,12.36800003,12.41810131,12.31063271,12.38908672,12.31063271,12.43583965,0.0129139917,0.01507624052,0.008692163043,0.01340696588,0.003293585964,0.01067658979,0.003293585964,0.01507624052
7.97647047,12.17434597,7.704524614e-05,4.593901394e-05,0.0005127468612,0.0002649931994,9.486324416e-05,0.0001991175086,4.593901394e-05,0.0005127468612,12.37814426,12.33381939,12.37560081,12.49006081,12.24061966,12.36364841,12.24061966,12.49006081,0.01917852648,0.0150073152,0.01893917471,0.02971048094,0.006236714311,0.01781444252,0.006236714311,0.02971048094
8.011764526,12.07159996,7.649870531e-05,5.209148003e-05,0.0001715545659,0.0002625596826,8.611757949e-05,0.0001297644048,5.209148003e-05,0.0002625596826,12.29920197,12.22120857,12.23104286,12.33603382,12.1377058,12.24503899,12.1377058,12.33603382,0.02141858451,0.01407898311,0.015004443,0.02488466352,0.00622091908,0.01632151939,0.00622091908,0.02488466352
8.047059059,11.96922684,0.0001156600265,5.146633339e-05,0.0001894783927,0.0002828220313,8.753414295e-05,0.0001453921723,5.146633339e-05,0.0002828220313,12.19597244,12.11328125,12.039608,12.17135048,12.02776051,12.10959435,12.02776051,12.19597244,0.02133799344,0.01355630253,0.006623249967,0.01902093366,0.005508336239,0.01320936251,0.005508336239,0.02133799344
8.082352638,11.86859035,0.0001171093536,6.679890066e-05,6.027419295e-05,9.839539416e-05,7.124494732e-05,8.276455628e-05,6.027419295e-05,0.0001171093536,12.0753603,12.00157738,11.92950821,12.0900898,11.91604137,12.00251579,11.91604137,12.0900898,0.01945817471,0.0125148017,0.00573270116,0.02084430121,0.004465398844,0.01260307617,0.004465398844,0.02084430121
8.117647171,11.77068996,3.967249722e-05,0.0001062315496,5.278212848e-05,8.838980284e-05,7.213583012e-05,7.184236165e-05,3.967249722e-05,0.0001062315496,11.92650414,11.87985039,11.81383801,11.89215088,11.81104565,11.86467838,11.81104565,11.92650414,0.01466295961,0.01027258858,0.004060464911,0.0114301322,0.003797688987,0.008844766766,0.003797688987,0.01466295961
8.15294075,11.67627335,4.610519682e-05,4.419816833e-05,3.838412522e-05,8.19125562e-05,8.014080231e-05,5.814817268e-05,3.838412522e-05,8.19125562e-05,11.81165028,11.7603569,11.70079041,11.75837135,11.71117496,11.7484684,11.70079041,11.81165028,0.01273970492,0.007912719622,0.002307188464,0.007725868374,0.003284431994,0.006793982349,0.002307188464,0.01273970492
8.188235283,11.58582115,6.292348553e-05,4.500466821e-05,4.759490548e-05,4.66345009e-05,7.366260252e-05,5.516403326e-05,4.500466821e-05,7.366260252e-05,11.69390297,11.64375401,11.59479713,11.64593887,11.60486031,11.63665199,11.59479713,11.69390297,0.01017108653,0.005451796111,0.0008446887368,0.005657404196,0.001791687799,0.004783332814,0.0008446887368,0.01017108653
8.223529816,11.49966812,3.861805817e-05,5.010025052e-05,7.187642041e-05,5.7957237e-05,7.284482854e-05,5.827936184e-05,3.861805817e-05,7.284482854e-05,11.60328865,11.53564644,11.50377464,11.54154491,11.51240826,11.53933239,11.50377464,11.60328865,0.009751254693,0.003385755233,0.0003864459868,0.003940833732,0.001198915998,0.003732640995,0.0003864459868,0.009751254693
8.258823395,11.41805363,3.277316137e-05,5.021836478e-05,4.937302219e-05,4.700220597e-05,8.132906805e-05,5.213916302e-05,3.277316137e-05,8.132906805e-05,11.49446297,11.45604992,11.41729927,11.4468174,11.42792511,11.44851112,11.41729927,11.49446297,0.007190533914,0.003575657494,-7.098903734e-05,0.00270682713,0.0009289601585,0.002866197843,-7.098903734e-05,0.007190533914
8.294117928,11.34110165,4.046587128e-05,4.79184273e-05,4.519698268e-05,4.042299406e-05,7.926386024e-05,5.065362711e-05,4.042299406e-05,7.926386024e-05,11.38686562,11.3773756,11.34124947,11.35568523,11.34561443,11.36135864,11.34124947,11.38686562,0.004306638148,0.0034135764,1.39106196e-05,0.00137239485,0.000424677768,0.001906239428,1.39106196e-05,0.004306638148
8.329411507,11.2688694,2.510284503e-05,4.34717258e-05,3.979373651e-05,8.739109762e-05,7.710193313e-05,5.457226507e-05,2.510284503e-05,8.739109762e-05,11.28917789,11.29934311,11.27115059,11.27883625,11.27355766,11.28241253,11.27115059,11.29934311,0.001911139698,0.00286774151,0.0002146722691,0.0009379347903,0.0004411910195,0.001274535782,0.0002146722691,0.00286774151
8.364706039,11.20139217,5.436606807e-05,4.525104669e-05,4.64532859e-05,4.54896981e-05,6.952896365e-05,5.221781248e-05,4.525104669e-05,6.952896365e-05,11.21264744,11.21394157,11.20880127,11.20651817,11.20761204,11.20990467,11.20651817,11.21394157,0.001059181523,0.001180966734,0.0006972361589,0.0004823844065,0.0005853229668,0.0008010183228,0.0004823844065,0.001180966734
8.399999619,11.13865757,8.66037517e-05,5.240533574e-05,9.739157395e-05,6.26162655e-05,8.884798444e-05,7.75729859e-05,5.240533574e-05,9.739157395e-05,11.14203072,11.13134193,11.15081501,11.14170742,11.14063549,11.14130592,11.13134193,11.15081501,0.0003174313752,-0.0006884410395,0.001144081121,0.0002870075114,0.0001861330675,0.0002492424101,-0.0006884410395,0.001144081121
8.435294151,11.08059978,4.250292841e-05,3.148626274e-05,6.295282219e-05,3.923906115e-05,7.523137901e-05,5.028249143e-05,3.148626274e-05,7.523137901e-05,11.07796001,11.07991505,11.07801914,11.08054733,11.07920551,11.07912922,11.07796001,11.08054733,-0.0002484167344,-6.443758321e-05,-0.000242852504,-4.936026471e-06,-0.0001312085515,-0.0001383702765,-0.0002484167344,-4.936026471e-06
8.470588684,11.02711964,6.127700181e-05,2.554755338e-05,4.904424713e-05,4.033530058e-05,7.257578545e-05,4.975597767e-05,2.554755338e-05,7.257578545e-05,11.03063011,11.03073215,11.03136158,11.02621841,11.01427269,11.02664375,11.01427269,11.03136158,0.0003303547855,0.0003399575944,0.0003991899139,-8.4809908e-05,-0.001208967529,-4.48550345e-05,-0.001208967529,0.0003991899139
8.505882263,10.97808456,4.041193824e-05,2.586443225e-05,0.0001138067601,3.949456004e-05,6.68184075e-05,5.727921962e-05,2.586443225e-05,0.0001138067601,10.98963737,10.98323917,10.9997015,10.97813797,10.96966839,10.98407745,10.96966839,10.9997015,0.001087182201,0.0004850767727,0.002034271136,5.025772225e-06,-0.0007920078933,0.0005639096489,-0.0007920078933,0.002034271136
8.541176796,10.93333244,2.566607145e-05,3.720600944e-05,4.455918315e-05,4.198665556e-05,7.668356557e-05,4.522029849e-05,2.566607145e-05,7.668356557e-05,10.96163845,10.93922329,10.93754101,10.93626022,10.94129467,10.94319153,10.93626022,10.96163845,0.002663749037,0.0005543606239,0.0003960487957,0.0002755200258,0.0007492888253,0.0009277934441,0.0002755200258,0.002663749037
8.576470375,10.8926897,5.405569391e-05,3.201188156e-05,5.544141095e-05,4.610521864e-05,9.856736142e-05,5.72363133e-05,3.201188156e-05,9.856736142e-05,10.93267632,10.90594864,10.88745403,10.90345001,10.91392612,10.90869045,10.88745403,10.93267632,0.003762957407,0.001247737673,-0.0004927052069,0.001012603403,0.001998462481,0.001505811117,-0.0004927052069,0.003762957407
8.611764908,10.85594749,3.571088746e-05,4.283023009e-05,6.711878814e-05,5.875989882e-05,6.586741074e-05,5.405744378e-05,3.571088746e-05,6.711878814e-05,10.88762379,10.86857605,10.8563385,10.86571407,10.86762142,10.86917496,10.8563385,10.88762379,0.002980911173,0.001188415685,3.67958346e-05,0.0009190881392,0.00109857996,0.001244758023,3.67958346e-05,0.002980911173
8.647058487,10.82289886,2.88344927e-05,3.984254363e-05,4.828167948e-05,4.075517063e-05,6.745224528e-05,4.503322634e-05,2.88344927e-05,6.745224528e-05,10.84898376,10.83501148,10.8258419,10.84084511,10.82495499,10.83512688,10.82495499,10.84898376,0.002454730915,0.001139863161,0.0002769559505,0.001688839053,0.0001934922329,0.001150776283,0.0001934922329,0.002454730915
8.68235302,10.79332066,3.698358705e-05,3.954400381e-05,4.615680155e-05,4.280590292e-05,0.0001096816559,5.503439024e-05,3.698358705e-05,0.0001096816559,10.81272507,10.80981731,10.80958462,10.80951309,10.78328991,10.80498695,10.78328991,10.81272507,0.001826060587,0.001552425209,0.001530527137,0.001523796236,-0.0009439477581,0.00109777227,-0.0009439477581,0.001826060587
8.717646599,10.76698112,2.91504075e-05,3.63644067e-05,0.0001176033329,4.801686737e-05,6.595795276e-05,5.94185949e-05,2.91504075e-05,0.0001176033329,10.78789902,10.7816391,10.79318333,10.78445339,10.7724371,10.7839222,10.7724371,10.79318333,0.001968487399,0.00137939502,0.002465769649,0.001644235221,0.0005134365056,0.001594264759,0.0005134365056,0.002465769649
8.752941132,10.74365044,3.033390931e-05,4.340806845e-05,5.001504906e-05,6.20810315e-05,7.28402083e-05,5.17356566e-05,3.033390931e-05,7.28402083e-05,10.7593689,10.75704956,10.76567936,10.74676132,10.75953293,10.75767803,10.74676132,10.76567936,0.00147919252,0.001260930439,0.002073041396,0.0002927512396,0.001494628843,0.001320108888,0.0002927512396,0.002073041396
8.788235664,10.72309017,4.193653513e-05,4.114614421e-05,4.807967343e-05,6.249396392e-05,7.363605255e-05,5.345847603e-05,4.114614421e-05,7.363605255e-05,10.7308588,10.72517204,10.73898315,10.71778488,10.73048878,10.72865772,10.71778488,10.73898315,0.0007310704095,0.0001959153742,0.001495616045,-0.0004992566537,0.000696248957,0.0005239188904,-0.0004992566537,0.001495616045
8.823529243,10.7050724,3.082176045e-05,3.579169061e-05,5.25405012e-05,4.975146658e-05,7.328369975e-05,4.843782517e-05,3.082176045e-05,7.328369975e-05,10.7151041,10.70993042,10.71119308,10.71740437,10.69795227,10.71031666,10.69795227,10.71740437,0.0009440375143,0.0004571657919,0.0005759894266,0.001160504646,-0.0006700431695,0.0004935308243,-0.0006700431695,0.001160504646
8.858823776,10.6893692,4.310582881e-05,3.405629104e-05,6.847610348e-05,4.860509216e-05,7.182137779e-05,5.321293793e-05,3.405629104e-05,7.182137779e-05,10.69814396,10.70172501,10.67944717,10.69961548,10.68488312,10.69276237,10.67944717,10.70172501,0.0008257523295,0.001162748318,-0.0009337167139,0.0009642303339,-0.0004221648851,0.0003193698649,-0.0009337167139,0.001162748318
8.894117355,10.67576027,2.646023677e-05,4.346771311e-05,6.923146429e-05,5.837837671e-05,7.733299572e-05,5.497415623e-05,2.646023677e-05,7.733299572e-05,10.68502426,10.68365574,10.66238117,10.67716312,10.6846056,10.67856503,10.66238117,10.68502426,0.0008717920282,0.0007430065889,-0.001259045675,0.0001320162701,0.0008323935326,0.0002640325401,-0.001259045675,0.0008717920282
8.929411888,10.66403484,2.935945122e-05,6.07177717e-05,5.486928421e-05,6.780351396e-05,8.335144958e-05,5.922029231e-05,2.935945122e-05,8.335144958e-05,10.67210579,10.65825176,10.66188812,10.66708469,10.67289162,10.66644478,10.65825176,10.67289162,0.0007595198695,-0.000544219336,-0.0002020180982,0.0002870075114,0.0008334704908,0.0002267520904,-0.000544219336,0.0008334704908
8.964705467,10.65399075,3.143709182e-05,3.751456825e-05,4.661369167e-05,4.931291551e-05,9.578684694e-05,5.213302211e-05,3.143709182e-05,9.578684694e-05,10.65799904,10.65508175,10.6589098,10.6557188,10.64731026,10.65500355,10.64731026,10.6589098,0.0003772021737,0.0001026693499,0.0004629095201,0.0001626196317,-0.0006286702701,9.534609126e-05,-0.0006286702701,0.0004629095201
9,10.64544106,5.526886162e-05,8.887357399e-05,0.0001016847673,0.0001140095555,0.0001049896309,9.296527423e-05,5.526886162e-05,0.0001140095555,10.64047909,10.65236092,10.65098763,10.64535809,10.64265633,10.64636803,10.64047909,10.65236092,-0.0004669480841,0.0006511965184,0.0005219623563,-7.807896509e-06,-0.0002620581363,8.726894885e-05,-0.0004669480841,0.0006511965184
9.035294533,10.63820744,0.0001288427447,0.0002980107965,5.458691521e-05,0.0002526884782,0.0001158907107,0.0001700039284,5.458691521e-05,0.0002980107965,10.63614368,10.85040188,10.63855076,10.68076038,10.75208282,10.71158791,10.63614368,10.85040188,-0.0001942101953,0.01996864937,3.23085369e-05,0.004004463553,0.01071629301,0.006905500777,-0.0001942101953,0.01996864937
9.070588112,10.63212967,0.0001031022766,4.943929162e-05,4.631243792e-05,0.0002342028019,8.876477659e-05,0.0001043643206,4.631243792e-05,0.0002342028019,10.70966625,10.8161478,10.633605,10.74050617,10.74018192,10.72802162,10.633605,10.8161478,0.007296613883,0.01731710695,0.0001388369565,0.01019881759,0.01016830374,0.009023936465,0.0001388369565,0.01731710695
9.105882645,10.56725407,0.0001275457471,4.440592602e-05,5.622377648e-05,0.0001039812414,9.427357145e-05,8.528605395e-05,4.440592602e-05,0.0001275457471,10.72427273,10.70294094,10.63209629,10.6442709,10.63648605,10.66801357,10.63209629,10.72427273,0.01477630902,0.01276887208,0.006102005485,0.007247702219,0.006515106186,0.009481999092,0.006102005485,0.01477630902
9.141176224,10.49164391,0.0002154305694,3.839928104e-05,5.333708032e-05,8.949421317e-05,8.481860277e-05,9.62959457e-05,3.839928104e-05,0.0002154305694,10.63710117,10.64097977,10.64837551,10.60553551,10.55466747,10.6173315,10.55466747,10.64837551,0.01368831936,0.01405331586,0.01474929601,0.01071781851,0.005930860061,0.01182792149,0.005930860061,0.01474929601
9.176470757,10.4151516,0.0001279585413,6.772969209e-05,0.0001128690346,9.506002971e-05,0.0001073067324,0.0001021848075,6.772969209e-05,0.0001279585413,10.56996441,10.59592533,10.68327713,10.53400421,10.4740324,10.5714407,10.4740324,10.68327713,0.01456872653,0.01701179147,0.02523206919,0.01118467655,0.005541003775,0.01470765285,0.005541003775,0.02523206919
9.211764336,10.33904743,5.466555376e-05,3.930423554e-05,9.961758042e-05,5.096635869e-05,8.181772137e-05,6.527428923e-05,3.930423554e-05,9.961758042e-05,10.45268822,10.43804932,10.65040779,10.39063454,10.40837288,10.46802998,10.39063454,10.65040779,0.01069421507,0.009316614829,0.02930070087,0.004854626954,0.006523901131,0.01213801093,0.004854626954,0.02930070087
9.247058868,10.26421833,8.43957896e-05,4.000653644e-05,0.0005179021973,4.08645501e-05,8.128210902e-05,0.0001528902503,4.000653644e-05,0.0005179021973,10.33615398,10.32949448,10.0723629,10.29440594,10.33480263,10.27344322,10.0723629,10.33615398,0.006769536063,0.006142839789,-0.01805463806,0.002840817906,0.006642365828,0.0008681843174,-0.01805463806,0.006769536063
9.282353401,10.19132519,6.720042438e-05,5.710123878e-05,9.423078154e-05,3.880055374e-05,0.0001022775396,7.192210614e-05,3.880055374e-05,0.0001022775396,10.25250626,10.26017666,10.36781311,10.21630383,10.25878811,10.27111816,10.21630383,10.36781311,0.005757471081,0.006479297299,0.01660847291,0.002350625582,0.006348627619,0.007508899085,0.002350625582,0.01660847291
9.31764698,10.1208601,9.670940926e-05,7.49290557e-05,6.14549499e-05,3.965822907e-05,7.676067617e-05,6.990246766e-05,3.965822907e-05,9.670940926e-05,10.18048,10.19850159,10.19479752,10.14077759,10.17698956,10.17830944,10.14077759,10.19850159,0.005610556807,0.007306485903,0.006957912352,0.001874343841,0.005282086786,0.005406277254,0.001874343841,0.007306485903
9.352941513,10.05318451,5.122219227e-05,3.968071178e-05,6.405015301e-05,3.595168164e-05,7.212764467e-05,5.260647595e-05,3.595168164e-05,7.212764467e-05,10.10519505,10.12192822,10.09579659,10.07173061,10.09486103,10.0979023,10.07173061,10.12192822,0.004894474056,0.006469156127,0.00401002774,0.001745289192,0.003921987023,0.004208187107,0.001745289192,0.006469156127
9.388235092,9.988570213,5.097512258e-05,4.343708133e-05,5.57428466e-05,4.567382712e-05,8.127132605e-05,5.542003782e-05,4.343708133e-05,8.127132605e-05,10.03193855,10.03972912,10.01684856,10.00466442,10.02249146,10.02313423,10.00466442,10.03972912,0.004081196152,0.004814330954,0.002661146456,0.001514552394,0.003192173084,0.003252679948,0.001514552394,0.004814330954
9.423529625,9.927206993,4.684147279e-05,7.311410445e-05,4.789848754e-05,4.847063246e-05,7.084328536e-05,5.743359725e-05,4.684147279e-05,7.311410445e-05,9.958528519,9.962204933,9.957751274,9.935566902,9.950335503,9.952877998,9.935566902,9.962204933,0.00294752582,0.003293496324,0.002874382772,0.0007867128588,0.002176518319,0.002415727358,0.0007867128588,0.003293496324
9.458823204,9.869225502,6.589108671e-05,3.250319423e-05,4.910046118e-05,3.427967022e-05,7.297074626e-05,5.094903099e-05,3.250319423e-05,7.297074626e-05,9.888072968,9.89274025,9.89163208,9.873868942,9.887356758,9.886734009,9.873868942,9.89274025,0.001773648895,0.002212865511,0.002108580666,0.0004369729431,0.001706249663,0.001647663536,0.0004369729431,0.002212865511
9.494117737,9.814697266,3.865840335e-05,4.622673441e-05,4.234355947e-05,3.662363451e-05,7.457425818e-05,4.768531653e-05,3.662363451e-05,7.457425818e-05,9.821321487,9.822658539,9.821344376,9.815821648,9.823513985,9.820932388,9.815821648,9.823513985,0.0006233752356,0.0007491990691,0.0006255291519,0.0001058104535,0.0008297011373,0.0005867229775,0.0001058104535,0.0008297011373
9.529411316,9.76365757,3.916058631e-05,4.373873526e-05,4.816174987e-05,3.88025328e-05,8.081160195e-05,5.013503687e-05,3.88025328e-05,8.081160195e-05,9.762934685,9.755782127,9.760941505,9.773117065,9.763365746,9.763228416,9.755782127,9.773117065,-6.8027417e-05,-0.0007411219412,-0.0002555964165,0.0008901898982,-2.746225618e-05,-4.040361455e-05,-0.0007411219412,0.0008901898982
9.564705849,9.716094971,3.37076126e-05,3.951378676e-05,4.317686034e-05,6.024737013e-05,7.378536975e-05,5.008620064e-05,3.37076126e-05,7.378536975e-05,9.715256691,9.705239296,9.717558861,9.750274658,9.713583946,9.72038269,9.705239296,9.750274658,-7.88866746e-05,-0.001021577977,0.0001377600129,0.00321649434,-0.0002363010426,0.0004034977464,-0.001021577977,0.00321649434
9.600000381,9.671970367,7.877891767e-05,6.108862726e-05,8.253537817e-05,6.449609646e-05,0.0001065266842,7.868513785e-05,6.108862726e-05,0.0001065266842,9.677259445,9.676849365,9.682509422,9.667699814,9.671465874,9.675156593,9.667699814,9.682509422,0.0004977309727,0.0004591401957,0.0009917822899,-0.0004018823092,-4.747559797e-05,0.0002998591226,-0.0004018823092,0.0009917822899
9.635293961,9.631222725,4.840847032e-05,5.659628732e-05,4.939111022e-05,4.972816532e-05,7.66165831e-05,5.614812108e-05,4.840847032e-05,7.66165831e-05,9.62849617,9.650227547,9.631681442,9.62800312,9.645954132,9.636873245,9.62800312,9.650227547,-0.0002565836185,0.001788457041,4.31677945e-05,-0.0003029822838,0.001386305434,0.0005316728493,-0.0003029822838,0.001788457041
9.670588493,9.593758583,8.314091974e-05,4.21292425e-05,9.038212011e-05,3.759365427e-05,7.340616867e-05,6.533042324e-05,3.759365427e-05,9.038212011e-05,9.588853836,9.612236977,9.591551781,9.600653648,9.605900764,9.599840164,9.588853836,9.612236977,-0.0004615633516,0.001738917199,-0.0002076720994,0.0006488630897,0.001142645255,0.000572238001,-0.0004615633516,0.001738917199
9.705882072,9.55947113,6.39562204e-05,4.442153659e-05,5.16750988e-05,8.160740254e-05,0.0001355587738,7.544380787e-05,4.442153659e-05,0.0001355587738,9.560899734,9.577867508,9.558815002,9.575539589,9.552825928,9.565189362,9.552825928,9.577867508,0.0001344394113,0.001731199096,-6.17452024e-05,0.001512129209,-0.0006253496977,0.0005381345982,-0.0006253496977,0.001731199096
9.741176605,9.528234482,4.701157013e-05,7.524967805e-05,0.0001200866973,5.308039545e-05,7.813301636e-05,7.471226854e-05,4.701157013e-05,0.0001200866973,9.537137032,9.542186737,9.523285866,9.534074783,9.532006264,9.533737183,9.523285866,9.542186737,0.0008377783233,0.001312982989,-0.0004656916426,0.0005496041267,0.0003549451649,0.0005179237924,-0.0004656916426,0.001312982989
9.776470184,9.499913216,3.916328933e-05,4.787051876e-05,5.537617835e-05,6.819298142e-05,9.984393546e-05,6.208937702e-05,3.916328933e-05,9.984393546e-05,9.508547783,9.516096115,9.497034073,9.502415657,9.51466465,9.507751465,9.497034073,9.516096115,0.0008125596796,0.00152289879,-0.0002709429828,0.0002354933386,0.001388190081,0.0007376397843,-0.0002709429828,0.00152289879
9.811764717,9.474360466,7.56770678e-05,5.55737679e-05,5.501536361e-05,4.541798626e-05,6.515387213e-05,5.936761227e-05,4.541798626e-05,7.56770678e-05,9.47782135,9.48296833,9.474734306,9.472994804,9.487822533,9.479269028,9.472994804,9.487822533,0.0003256879863,0.0008100467967,3.518040467e-05,-0.0001285161852,0.001266853651,0.00046185049,-0.0001285161852,0.001266853651
9.84705925,9.451416016,4.080385042e-05,3.678881694e-05,5.079222683e-05,4.381325562e-05,7.214190555e-05,4.886800889e-05,3.678881694e-05,7.214190555e-05,9.452483177,9.468708038,9.46279335,9.44585228,9.460412025,9.458049774,9.44585228,9.468708038,0.0001004256992,0.001627273276,0.001070669037,-0.0005235777935,0.0008465733845,0.0006242727395,-0.0005235777935,0.001627273276
9.882352829,9.430922508,8.682085172e-05,3.697067223e-05,4.964053733e-05,0.0001000645207,9.317193326e-05,7.333370013e-05,3.697067223e-05,0.0001000645207,9.428328514,9.455753326,9.447635651,9.42440033,9.435734749,9.438370705,9.42440033,9.455753326,-0.0002441089455,0.002336714882,0.001572797541,-0.0006137724267,0.0004528579884,0.0007008978282,-0.0006137724267,0.002336714882
9.917647362,9.412712097,3.698018554e-05,3.628556442e-05,7.109473518e-05,6.176636089e-05,6.727605796e-05,5.468057861e-05,3.628556442e-05,7.109473518e-05,9.416843414,9.438324928,9.424871445,9.422430038,9.4165411,9.423802376,9.4165411,9.438324928,0.0003887793864,0.002410306595,0.001144260634,0.0009145110962,0.0003603299265,0.001043637516,0.0003603299265,0.002410306595
9.952940941,9.396618843,3.835982352e-05,5.874157796e-05,4.655512384e-05,6.720279634e-05,7.591352914e-05,5.735456944e-05,3.835982352e-05,7.591352914e-05,9.404720306,9.424764633,9.408547401,9.41906929,9.404008865,9.412221909,9.404008865,9.424764633,0.000762391719,0.002648671856,0.001122542191,0.002112708986,0.0006954412675,0.001468351227,0.0006954412675,0.002648671856
9.988235474,9.382476807,3.946676952e-05,3.339729665e-05,6.371228665e-05,4.418488243e-05,7.375243149e-05,5.090273407e-05,3.339729665e-05,7.375243149e-05,9.386701584,9.405723572,9.396302223,9.402379036,9.393857002,9.396992683,9.386701584,9.405723572,0.0003975744767,0.002187646925,0.00130104681,0.001872907858,0.00107093819,0.001366022741,0.0003975744767,0.002187646925
10.02352905,9.370119095,4.755489499e-05,4.346797141e-05,5.567767585e-05,9.528433293e-05,0.0001037556503,6.914810365e-05,4.346797141e-05,0.0001037556503,9.360996246,9.384821892,9.376404762,9.37616539,9.388139725,9.377305984,9.360996246,9.388139725,-0.000858509622,0.001383613097,0.000591515447,0.0005689891987,0.001695839223,0.0006762894918,-0.000858509622,0.001695839223
10.05882359,9.359386444,3.636795736e-05,6.751615001e-05,0.0001168683739,4.90463899e-05,7.034451119e-05,6.802867574e-05,3.636795736e-05,0.0001168683739,9.360342026,9.366509438,9.349079132,9.357495308,9.365359306,9.359757423,9.349079132,9.366509438,8.992543007e-05,0.00067031238,-0.0009699740331,-0.0001779661834,0.0005620787852,3.487527283e-05,-0.0009699740331,0.00067031238
10.09411812,9.350123405,3.012192974e-05,3.547294909e-05,5.603439786e-05,0.0001009119514,8.398613863e-05,6.130547263e-05,3.012192974e-05,0.0001009119514,9.360692024,9.351677895,9.342448235,9.347153664,9.339022636,9.348198891,9.339022636,9.360692024,0.0009945644997,0.0001462858781,-0.0007222752902,-0.0002794688335,-0.001044642646,-0.0001811072871,-0.001044642646,0.0009945644997
10.1294117,9.342179298,3.128797471e-05,5.583346501e-05,7.092732267e-05,4.638038081e-05,0.0001131933386,6.352450146e-05,3.128797471e-05,0.0001131933386,9.350230217,9.34296608,9.336177826,9.345149994,9.335926056,9.342089653,9.335926056,9.350230217,0.0007576351636,7.404039934e-05,-0.0005647711805,0.0002795585897,-0.000588464085,-8.400226761e-06,-0.000588464085,0.0007576351636
10.16470623,9.335412979,3.620426651e-05,3.531758921e-05,4.368146983e-05,4.580937457e-05,7.582863327e-05,4.736826668e-05,3.531758921e-05,7.582863327e-05,9.324942589,9.336587906,9.332584381,9.339869499,9.33412075,9.333621025,9.324942589,9.339869499,-0.0009853206575,0.0001105669944,-0.0002661864564,0.0004193827626,-0.0001216057426,-0.0001686326286,-0.0009853206575,0.0004193827626
10.19999981,9.329689026,2.943174877e-05,0.0001307788625,0.0001140822933,6.567169476e-05,8.735688607e-05,8.546429308e-05,2.943174877e-05,0.0001307788625,9.331802368,9.331454277,9.334466934,9.336670876,9.333680153,9.333615303,9.331454277,9.336670876,0.0001988769945,0.0001661197311,0.0004496271431,0.0006570299738,0.0003755867365,0.0003694481275,0.0001661197311,0.0006570299738
10.23529434,9.324886322,0.0004338216386,0.0004429118417,0.000227438999,3.649726568e-05,7.166850264e-05,0.0002424676495,3.649726568e-05,0.0004429118417,9.235895157,9.686465263,9.572576523,9.31918335,9.32779026,9.428380966,9.235895157,9.686465263,-0.008374552242,0.03402654454,0.02330899425,-0.0005366806872,0.0002732763824,0.009739516303,-0.008374552242,0.03402654454
10.27058792,9.279458046,5.171916564e-05,0.0003743668785,0.0004572081089,3.538695091e-05,7.224734145e-05,0.0001981856767,3.538695091e-05,0.0004572081089,9.375846863,9.568683624,9.356919289,9.313732147,9.325267792,9.388090134,9.313732147,9.568683624,0.00907071121,0.02721769921,0.007289523724,0.003225379158,0.00431094598,0.01022285223,0.003225379158,0.02721769921
10.30588245,9.22059536,9.831943316e-05,0.0001274126116,0.0001199368562,3.669161742e-05,8.529983461e-05,9.353207133e-05,3.669161742e-05,0.0001274126116,9.296881676,9.507480621,9.362864494,9.313453674,9.327296257,9.361596107,9.296881676,9.507480621,0.007178956643,0.02699746192,0.01338829845,0.008738472126,0.01004113443,0.01326886378,0.007178956643,0.02699746192
10.34117603,9.161192894,5.601699013e-05,7.704822929e-05,6.063203182e-05,3.370883496e-05,0.0001101934758,6.751991168e-05,3.370883496e-05,0.0001101934758,9.223333359,9.351322174,9.253118515,9.320756912,9.348666191,9.29943943,9.223333359,9.351322174,0.005847755354,0.01789219864,0.008650700562,0.01501584146,0.01764225587,0.01300975122,0.005847755354,0.01789219864
10.37647057,9.102179527,4.905560127e-05,3.920378731e-05,8.960762352e-05,3.81832906e-05,0.0001009473199,6.339952961e-05,3.81832906e-05,0.0001009473199,9.136385918,9.264187813,9.177989006,9.339094162,9.323893547,9.248310089,9.136385918,9.339094162,0.003219007282,0.01524585951,0.007134083658,0.02229495347,0.02086449414,0.01375168003,0.003219007282,0.02229495347
10.4117651,9.044212341,5.280116602e-05,5.994208914e-05,5.235114077e-05,0.0001074671964,0.0001000630655,7.452493446e-05,5.235114077e-05,0.0001074671964,9.0717659,9.167853355,9.114789963,9.343267441,9.313962936,9.202328682,9.0717659,9.343267441,0.002592939651,0.01163529139,0.006641737651,0.02814270929,0.02538499609,0.01487953402,0.002592939651,0.02814270929
10.44705868,8.987773895,4.793331027e-05,4.981877282e-05,4.233617437e-05,0.0001079770736,0.0001305618207,7.572543109e-05,4.233617437e-05,0.0001305618207,9.028657913,9.094701767,9.02835083,9.317637444,9.227448463,9.139359474,9.02835083,9.317637444,0.003847408108,0.01006249338,0.0038185101,0.03104195185,0.02255467884,0.01426500827,0.0038185101,0.03104195185
10.48235321,8.933216095,4.842754424e-05,6.700104132e-05,3.795978409e-05,0.000142049772,0.0001015477101,7.939717034e-05,3.795978409e-05,0.000142049772,8.978884697,9.038169861,8.955826759,9.281839371,9.025728226,9.056089401,8.955826759,9.281839371,0.004297663458,0.009876719676,0.0021277864,0.03280734271,0.008705894463,0.01156308129,0.0021277864,0.03280734271
10.51764679,8.880809784,4.346725837e-05,6.649104034e-05,4.516380068e-05,0.0001592708431,7.206264854e-05,7.729112258e-05,4.346725837e-05,0.0001592708431,8.914528847,8.973465919,8.894582748,9.11471653,8.974406242,8.974340439,8.894582748,9.11471653,0.003173147095,0.008719446138,0.0012961108,0.02201189473,0.008807934821,0.008801707067,0.0012961108,0.02201189473
10.55294132,8.830744743,3.077137444e-05,4.569358134e-05,4.594313941e-05,0.0002986004693,0.000102933067,0.000104788327,3.077137444e-05,0.0002986004693,8.856678009,8.864506721,8.837380409,8.965279579,8.865552902,8.877879143,8.837380409,8.965279579,0.00244046119,0.003177185543,0.0006244521937,0.01266045868,0.003275636816,0.004435638897,0.0006244521937,0.01266045868
10.5882349,8.783163071,3.512697367e-05,4.437843381e-05,5.040668111e-05,6.86291969e-05,6.618525367e-05,5.294531002e-05,3.512697367e-05,6.86291969e-05,8.813544273,8.805585861,8.787164688,8.88385582,8.82144928,8.822319984,8.787164688,8.88385582,0.002859036205,0.002110106405,0.0003765739384,0.009475735016,0.003602940356,0.003684878349,0.0003765739384,0.009475735016
10.62352943,8.738157272,5.282217535e-05,3.622178338e-05,3.995893348e-05,5.119794878e-05,7.399125752e-05,5.083841825e-05,3.622178338e-05,7.399125752e-05,8.765372276,8.756027222,8.736773491,8.779483795,8.760766029,8.759684563,8.736773491,8.779483795,0.002561079804,0.001681659371,-0.0001302213495,0.003889050335,0.002127606887,0.00202583475,-0.0001302213495,0.003889050335
10.65882397,8.695778847,3.518133599e-05,4.61127056e-05,3.803782602e-05,7.237075624e-05,0.0001168950257,6.171952555e-05,3.518133599e-05,0.0001168950257,8.698852539,8.71526432,8.69688797,8.72192955,8.725607872,8.711708069,8.69688797,8.725607872,0.0002892511548,0.001833688933,0.0001043745215,0.002460923279,0.002807073295,0.001499062171,0.0001043745215,0.002807073295
10.69411755,8.656054497,5.176913328e-05,4.961592276e-05,4.329436342e-05,6.326486618e-05,7.675517554e-05,5.693989078e-05,4.329436342e-05,7.675517554e-05,8.643320084,8.677617073,8.674982071,8.645727158,8.673890114,8.663106918,8.643320084,8.677617073,-0.00119837746,0.002029155614,0.001781187602,-0.0009718587389,0.001678428496,0.0006637071492,-0.00119837746,0.002029155614
10.72941208,8.618975639,5.534742377e-05,5.528405381e-05,9.280539234e-05,6.503381883e-05,7.513214223e-05,6.87205611e-05,5.528405381e-05,9.280539234e-05,8.594837189,8.623513222,8.664356232,8.606150627,8.625476837,8.622866631,8.594837189,8.664356232,-0.002271559322,0.0004270111676,0.004270560108,-0.001206903369,0.0006117980229,0.0003661813098,-0.002271559322,0.004270560108
10.76470566,8.584516525,3.487180948e-05,5.707675518e-05,5.080759365e-05,5.12677907e-05,6.513094559e-05,5.183097528e-05,3.487180948e-05,6.513094559e-05,8.579414368,8.589934349,8.606460571,8.580734253,8.584815979,8.588272095,8.579414368,8.606460571,-0.0004801407631,0.0005098466645,0.002065053908,-0.0003559323668,2.818022404e-05,0.0003534015268,-0.0004801407631,0.002065053908
10.80000019,8.552627563,5.98291299e-05,9.077468712e-05,4.627522867e-05,8.801234799e-05,0.0001029399718,7.756627019e-05,4.627522867e-05,0.0001029399718,8.565917015,8.556232452,8.549099922,8.576828003,8.555362701,8.560688019,8.549099922,8.576828003,0.001250609639,0.000339239632,-0.0003319702228,0.002277392894,0.0002573913371,0.0007585326093,-0.0003319702228,0.002277392894
10.83529377,8.523247719,8.033191989e-05,5.658816008e-05,4.304389586e-05,4.575820276e-05,7.362624456e-05,5.986968608e-05,4.304389586e-05,8.033191989e-05,8.529654503,8.520561218,8.513773918,8.528026581,8.530275345,8.524457932,8.513773918,8.530275345,0.0006029132055,-0.0002528142941,-0.000891536125,0.0004497168702,0.0006613378064,0.0001139234955,-0.000891536125,0.0006613378064
10.8705883,8.496296883,6.151445996e-05,0.000145265818,5.035877984e-05,6.179542106e-05,0.0001013938818,8.406566485e-05,5.035877984e-05,0.000145265818,8.507018089,8.486597061,8.486846924,8.485830307,8.487174988,8.490694046,8.485830307,8.507018089,0.001008923748,-0.0009128059028,-0.0008892924525,-0.0009849616326,-0.0008584198658,-0.0005273112329,-0.0009849616326,0.001008923748
10.90588188,8.471687317,5.337359471e-05,3.831468348e-05,8.231637912e-05,4.776377682e-05,0.0001300798031,7.036964962e-05,3.831468348e-05,0.0001300798031,8.479091644,8.477436066,8.463980675,8.469285965,8.491304398,8.476219177,8.463980675,8.491304398,0.000696787436,0.0005409885198,-0.000725236896,-0.0002259802568,0.001846073894,0.0004265265597,-0.000725236896,0.001846073894
10.94117641,8.449317932,5.891058026e-05,4.708565393e-05,6.944213965e-05,4.633303615e-05,7.597151125e-05,5.954858352e-05,4.633303615e-05,7.597151125e-05,8.458473206,8.465882301,8.449864388,8.451682091,8.477255821,8.460631371,8.449864388,8.477255821,0.000861560984,0.001558797085,5.142442023e-05,0.0002224801719,0.002629107097,0.001064673997,5.142442023e-05,0.002629107097
10.97647095,8.429083824,4.719350545e-05,9.905677143e-05,4.161773177e-05,6.9660593e-05,7.140494563e-05,6.578670582e-05,4.161773177e-05,9.905677143e-05,8.435067177,8.455224991,8.442747116,8.433546066,8.462223053,8.445761681,8.433546066,8.462223053,0.0005630659871,0.002460025717,0.00128579,0.0004199212417,0.003118581371,0.00156947691,0.0004199212417,0.003118581371
11.01176453,8.410871506,0.0001125694471,4.551486927e-05,0.0001361139148,4.409458415e-05,8.854379848e-05,8.536731912e-05,4.409458415e-05,0.0001361139148,8.414907455,8.4272995,8.435738564,8.419376373,8.445433617,8.428551674,8.414907455,8.445433617,0.0003798047837,0.00154596346,0.002340125153,0.0008003542316,0.003252482507,0.001663745963,0.0003798047837,0.003252482507
11.04705906,8.39455986,4.10758621e-05,5.09831043e-05,8.411263116e-05,5.122558287e-05,7.309919602e-05,6.009927529e-05,4.10758621e-05,8.411263116e-05,8.398320198,8.404118538,8.396102905,8.403626442,8.418056488,8.404045105,8.396102905,8.418056488,0.0003538682067,0.0008995234966,0.00014520892,0.0008532145876,0.002211160259,0.000892595097,0.00014520892,0.002211160259
11.08235264,8.380030632,4.573738624e-05,8.998412522e-05,7.622677367e-05,5.90762138e-05,8.775808237e-05,7.17565199e-05,4.573738624e-05,8.998412522e-05,8.385434151,8.391956329,8.359600067,8.384963036,8.394967079,8.383383751,8.359600067,8.394967079,0.0005085004377,0.001122272923,-0.001922627212,0.0004641659616,0.001405600808,0.0003155825543,-0.001922627212,0.001405600808
11.11764717,8.36715889,4.126898057e-05,4.63884644e-05,5.271317787e-05,4.83045369e-05,9.619098273e-05,5.697322922e-05,4.126898057e-05,9.619098273e-05,8.367640495,8.379422188,8.352350235,8.369171143,8.374344826,8.368585587,8.352350235,8.379422188,4.532169623e-05,0.001154043013,-0.001393574872,0.0001893639273,0.0006762355915,0.000134277856,-0.001393574872,0.001154043013
11.15294075,8.355824471,9.423922165e-05,4.170491229e-05,8.045160212e-05,0.0001191482297,7.898502372e-05,8.290579717e-05,4.170491229e-05,0.0001191482297,8.349040031,8.362282753,8.372998238,8.354442596,8.375622749,8.362876892,8.349040031,8.375622749,-0.0006384525914,0.0006077594589,0.001616144786,-0.0001300418662,0.001863125595,0.000663707091,-0.0006384525914,0.001863125595
11.18823528,8.345899582,5.380238508e-05,6.513882545e-05,4.765011545e-05,5.272775888e-05,7.936081238e-05,5.973597945e-05,4.765011545e-05,7.936081238e-05,8.362390518,8.3491745,8.365175247,8.352521896,8.375133514,8.360878944,8.3491745,8.375133514,0.001551886671,0.0003081875329,0.001813944778,0.0006231957814,0.002751071937,0.001409657416,0.0003081875329,0.002751071937
11.22352982,8.337266922,5.1812538e-05,4.733062815e-05,7.128092693e-05,4.953418829e-05,0.0001060521536,6.520208262e-05,4.733062815e-05,0.0001060521536,8.357316017,8.340682983,8.353951454,8.351572037,8.371973038,8.355097771,8.340682983,8.371973038,0.001886728802,0.0003214699391,0.001570105087,0.001346189063,0.003266033949,0.001678105211,0.0003214699391,0.003266033949
11.25882339,8.329806328,5.759363194e-05,0.0001046192629,5.113668885e-05,6.541400217e-05,8.718312893e-05,7.318934513e-05,5.113668885e-05,0.0001046192629,8.332560539,8.342372894,8.331280708,8.34184742,8.351246834,8.339860916,8.331280708,8.351246834,0.0002591862576,0.001182582229,0.0001387472148,0.001133132144,0.002017668216,0.0009462632006,0.0001387472148,0.002017668216
11.29411793,8.323404312,3.94997187e-05,5.125402822e-05,0.0001106935379,4.871129204e-05,9.780655819e-05,6.959302846e-05,3.94997187e-05,0.0001106935379,8.324097633,8.325407982,8.314821243,8.322504044,8.328810692,8.3231287,8.314821243,8.328810692,6.524529454e-05,0.0001885562087,-0.0008077134262,-8.472015907e-05,0.0005087697064,-2.597246748e-05,-0.0008077134262,0.0005087697064
11.32941151,8.317955017,4.61053387e-05,3.641715739e-05,5.780589709e-05,5.003777187e-05,0.0001065296747,5.937917012e-05,3.641715739e-05,0.0001065296747,8.319788933,8.324177742,8.318858147,8.309961319,8.316901207,8.317937851,8.309961319,8.324177742,0.0001725814363,0.0005855922354,8.49893986e-05,-0.0007522504311,-9.916925774e-05,-1.651326556e-06,-0.0007522504311,0.0005855922354
11.36470604,8.313349724,3.63168183e-05,3.270692832e-05,6.072128235e-05,4.450918277e-05,9.724383563e-05,5.429960947e-05,3.270692832e-05,9.724383563e-05,8.315067291,8.318489075,8.31925869,8.309991837,8.314863205,8.315534592,8.309991837,8.31925869,0.0001616324298,0.000483640848,0.0005560658174,-0.0003159954504,0.0001424267975,0.0002055540972,-0.0003159954504,0.0005560658174
11.39999962,8.309494972,9.062202298e-05,0.000118093325,0.0001054557142,0.0001003005091,0.0001395499567,0.0001108043143,9.062202298e-05,0.0001395499567,8.31562233,8.307994843,8.318998337,8.320180893,8.313220024,8.315202713,8.307994843,8.320180893,0.0005766176037,-0.0001411703561,0.0008943182183,0.001005603233,0.0003505476343,0.0005371832522,-0.0001411703561,0.001005603233
11.43529415,8.274533272,0.0001518222853,0.0002640122548,6.03814151e-05,5.60072076e-05,0.0001834592549,0.0001431364799,5.60072076e-05,0.0002640122548,8.302410126,8.361387253,8.292104721,8.295876503,8.374934196,8.325342178,8.292104721,8.374934196,0.002623363398,0.00817343127,0.001653568819,0.002008514013,0.009448272176,0.004781430122,0.001653568819,0.009448272176
11.47058868,8.227341652,0.0001576721988,0.0004246701719,6.316637882e-05,5.602729652e-05,0.0001601020776,0.0001723276364,5.602729652e-05,0.0004246701719,8.358330727,8.445568085,8.29662323,8.303939819,8.387084961,8.358308792,8.29662323,8.445568085,0.0123267835,0.02053629234,0.006519773044,0.007208303548,0.0150327133,0.01232477278,0.006519773044,0.02053629234
11.50588226,8.179896355,0.0001394433202,0.0001787047513,5.300534758e-05,6.291361933e-05,0.0001962919196,0.0001260717836,5.300534758e-05,0.0001962919196,8.306380272,8.392932892,8.308297157,8.309790611,8.314863205,8.326452255,8.306380272,8.392932892,0.01190282404,0.02004789561,0.01208321285,0.01222375501,0.01270111371,0.01379176043,0.01190282404,0.02004789561
11.5411768,8.132883072,0.0002805511176,0.0001265827887,8.07969991e-05,7.690306666e-05,0.0001278206473,0.0001385309297,7.690306666e-05,0.0002805511176,8.345015526,8.328166008,8.32902813,8.348198891,8.258775711,8.321836472,8.258775711,8.348198891,0.01996281557,0.01837718487,0.0184583161,0.02026238851,0.01184718125,0.017781578,0.01184718125,0.02026238851
11.57647038,8.086784363,0.0001222400897,0.0001045407553,0.0001170520263,0.0003099143505,9.209562268e-05,0.0001491685689,9.209562268e-05,0.0003099143505,8.20935154,8.260246277,8.360471725,8.202958107,8.201080322,8.246821404,8.201080322,8.360471725,0.0115342373,0.016323708,0.02575546689,0.01093258057,0.01075587049,0.01506037079,0.01075587049,0.02575546689
11.61176491,8.041947365,7.906927931e-05,0.0002228085941,0.0003416498075,0.0001953370083,8.541592979e-05,0.0001848561224,7.906927931e-05,0.0003416498075,8.179207802,8.244550705,8.252422333,8.253091812,8.14428997,8.214713097,8.14428997,8.253091812,0.0129169533,0.01906607486,0.01980683766,0.01986983977,0.009630994871,0.01625813916,0.009630994871,0.01986983977
11.64705849,7.998637199,6.586569361e-05,0.0001024255907,0.0001859214535,0.0002459765528,8.175428957e-05,0.0001363887277,6.586569361e-05,0.0002459765528,8.084605217,8.161178589,8.21912384,8.226906776,8.074046135,8.153172493,8.074046135,8.226906776,0.00809005741,0.015296028,0.02074899152,0.02148140781,0.007096390706,0.01454257499,0.007096390706,0.02148140781
11.68235302,7.957043171,0.0001045624376,6.494884292e-05,0.0001920623181,0.0001004818114,9.071458044e-05,0.0001105539995,6.494884292e-05,0.0001920623181,8.053926468,8.023090363,8.169960976,8.060516357,8.010390282,8.063577652,8.010390282,8.169960976,0.009117244743,0.006215399597,0.0200367216,0.009737389162,0.005020252895,0.0100254016,0.005020252895,0.0200367216
11.7176466,7.917307854,7.778924191e-05,0.0001032053769,0.0001005585873,0.0001008161998,7.878892939e-05,9.223166853e-05,7.778924191e-05,0.0001032053769,7.998808861,7.975389481,8.035635948,8.033994675,7.962712765,8.001308441,7.962712765,8.035635948,0.007669687737,0.005465796683,0.01113531645,0.01098086406,0.004272848833,0.007904903032,0.004272848833,0.01113531645
11.75294113,7.87953186,8.871093451e-05,8.282727504e-05,0.0002753458975,8.437026554e-05,8.172411617e-05,0.0001225957094,8.172411617e-05,0.0002753458975,7.971818447,7.95176363,7.933381557,7.969770432,7.925126076,7.950372219,7.925126076,7.971818447,0.008684669621,0.006797402166,0.00506754918,0.008491939865,0.004290663172,0.006666445173,0.004290663172,0.008684669621
11.78823566,7.843777657,5.882354526e-05,5.056221198e-05,0.0001017957402,6.875176769e-05,8.21741487e-05,7.242148422e-05,5.056221198e-05,0.0001017957402,7.896233559,7.907265186,7.946329594,7.90237999,7.883041859,7.907050133,7.883041859,7.946329594,0.004936385434,0.005974521395,0.009650694206,0.005514797755,0.003694974817,0.005954274442,0.003694974817,0.009650694206
11.82352924,7.810087204,5.912590859e-05,6.465427577e-05,0.0001200512706,6.205039972e-05,7.79956099e-05,7.677549002e-05,5.912590859e-05,0.0001200512706,7.840401173,7.863592148,7.917032242,7.863621235,7.830348492,7.862998962,7.830348492,7.917032242,0.002852709265,0.005035106093,0.01006410923,0.00503784325,0.001906697289,0.004979292862,0.001906697289,0.01006410923
11.85882378,7.778473377,7.098689093e-05,4.718837226e-05,7.747821655e-05,8.989987691e-05,7.010495756e-05,7.113166066e-05,4.718837226e-05,8.989987691e-05,7.804384232,7.797380447,7.817576408,7.816572666,7.787576199,7.80469799,7.787576199,7.817576408,0.00243835221,0.001779258018,0.003679807764,0.003585350001,0.0008566249744,0.002467878629,0.0008566249744,0.003679807764
11.89411736,7.748931408,8.330055425e-05,4.566919961e-05,0.0001244879386,0.0001173098353,0.0001003217621,9.421785217e-05,4.566919961e-05,0.0001244879386,7.762310982,7.753325462,7.754598618,7.773748398,7.757749081,7.760346413,7.753325462,7.773748398,0.001259090612,0.0004135044001,0.0005333152367,0.002335413592,0.0008297908935,0.001074222848,0.0004135044001,0.002335413592
11.92941189,7.721437454,4.822827759e-05,4.457915566e-05,8.764004451e-05,4.790986713e-05,8.105969027e-05,6.188340194e-05,4.457915566e-05,8.764004451e-05,7.724088669,7.720639229,7.714074612,7.723617077,7.723616123,7.721207619,7.714074612,7.724088669,0.0002494936925,-7.511735021e-05,-0.0006928835064,0.0002051143383,0.0002050245821,-2.167364619e-05,-0.0006928835064,0.0002494936925
11.96470547,7.695957661,3.292187466e-05,5.176274499e-05,7.101814117e-05,4.503392483e-05,7.733249367e-05,5.561383296e-05,3.292187466e-05,7.733249367e-05,7.701766014,7.698161602,7.683688641,7.687853813,7.697132587,7.693720341,7.683688641,7.701766014,0.0005465976428,0.0002074028598,-0.001154581434,-0.0007626160514,0.0001105669944,-0.0002105260064,-0.001154581434,0.0005465976428
12,7.672442913,0.0001004955921,5.979814523e-05,8.061361586e-05,0.0001168777599,8.972328942e-05,8.950168558e-05,5.979814523e-05,0.0001168777599,7.672113419,7.689791203,7.672123909,7.677790642,7.68051815,7.678467751,7.672113419,7.689791203,-3.100722097e-05,0.00163256831,-3.00200154e-05,0.0005032503395,0.0007599237142,0.0005669429665,-3.100722097e-05,0.00163256831
12.03529453,7.650835514,9.234675963e-05,9.807231254e-05,0.0001077727866,9.52426708e-05,0.000111510868,0.0001009890839,9.234675963e-05,0.000111510868,7.649590015,7.647646904,7.671419144,7.671206474,7.649288177,7.657830238,7.647646904,7.671419144,-0.0001172081902,-0.000300065527,0.001937031397,0.001917018089,-0.0001456127793,0.0006582326023,-0.000300065527,0.001937031397
12.07058811,7.63106823,5.508305549e-05,9.91988345e-05,0.0002309199772,9.356006922e-05,0.0001097568311,0.000117703763,5.508305549e-05,0.0002309199772,7.675041199,7.662268639,7.710371971,7.634263992,7.649934769,7.666375637,7.634263992,7.710371971,0.004138095304,0.002936128061,0.00746291317,0.0003007386404,0.001775443787,0.00332266395,0.0003007386404,0.00746291317
12.10588264,7.613066196,9.445348405e-05,7.797301805e-05,0.0002248359961,0.0003196777543,0.0001022293509,0.0001638339309,7.797301805e-05,0.0003196777543,7.674208641,7.74669838,7.656955719,7.822764397,7.689270973,7.717979431,7.656955719,7.822764397,0.005753836129,0.01257551461,0.004130242392,0.01973374002,0.007171283476,0.009872922674,0.004130242392,0.01973374002
12.14117622,7.596749306,0.0001034110974,0.0002932113712,0.0001841247868,8.873543993e-05,0.0002171862143,0.0001773337863,8.873543993e-05,0.0002932113712,7.714519024,7.8580966,7.646082401,7.715993404,7.762420654,7.739422798,7.646082401,7.8580966,0.0110827703,0.02459420078,0.004642512184,0.01122151781,0.01559057366,0.01342631411,0.004642512184,0.02459420078
12.17647076,7.582032204,0.0002486988669,0.0001297495764,0.0001671052305,6.687634595e-05,8.630964294e-05,0.0001397479355,6.687634595e-05,0.0002486988669,7.792503834,7.835841179,7.666730404,7.77434206,7.756287098,7.765141487,7.666730404,7.835841179,0.01980652474,0.02388480306,0.007970561273,0.01809740253,0.01639833301,0.01723152585,0.007970561273,0.02388480306
12.21176434,7.568828106,9.983664495e-05,9.005345055e-05,0.0001154046113,5.517943646e-05,9.326072177e-05,9.0746973e-05,5.517943646e-05,0.0001154046113,7.766509056,7.824672699,7.699246883,7.800583363,7.767762661,7.771754265,7.699246883,7.824672699,0.01860285178,0.0240763668,0.01227311511,0.02180942893,0.01872082241,0.01909651794,0.01227311511,0.0240763668
12.24705887,7.557042122,0.0001044870078,9.890427464e-05,0.0001328065264,0.000145101716,8.284349315e-05,0.0001128286021,8.284349315e-05,0.000145101716,7.777519703,7.806058884,7.730176449,7.832792759,7.771843433,7.783678532,7.730176449,7.832792759,0.02074813843,0.02343383059,0.01629288122,0.02594963275,0.02021397091,0.02132769115,0.01629288122,0.02594963275
12.2823534,7.546583652,6.210665015e-05,6.382866559e-05,8.933525532e-05,5.988156045e-05,7.83766809e-05,7.070576248e-05,5.988156045e-05,8.933525532e-05,7.755614281,7.76418972,7.749846458,7.78592205,7.764270782,7.763968468,7.749846458,7.78592205,0.01967091858,0.02047791332,0.01912813447,0.02252304368,0.02048554085,0.0204571113,0.01912813447,0.02252304368
12.31764698,7.537358284,5.497519305e-05,7.174230996e-05,0.0001575260394,5.679765673e-05,7.909518899e-05,8.402728417e-05,5.497519305e-05,0.0001575260394,7.746268272,7.735737324,7.76194191,7.731736183,7.742078304,7.743552208,7.731736183,7.76194191,0.01965956576,0.01866854541,0.02113453858,0.01829201728,0.01926526614,0.01940398663,0.01829201728,0.02113453858
12.35294151,7.529272079,5.238135054e-05,6.49859212e-05,7.39263196e-05,0.0001133763144,8.488117601e-05,7.791021198e-05,5.238135054e-05,0.0001133763144,7.710610867,7.707624912,7.709413528,7.706169605,7.708869934,7.708537102,7.706169605,7.710610867,0.0170649644,0.01678397134,0.01695228927,0.01664701849,0.01690113358,0.01686987653,0.01664701849,0.0170649644
12.38823509,7.522233009,5.005806815e-05,5.775387399e-05,7.403185737e-05,4.51521264e-05,0.0001192741911,6.925401976e-05,4.51521264e-05,0.0001192741911,7.683451653,7.680242538,7.662584305,7.673849583,7.680465221,7.676118374,7.662584305,7.683451653,0.01517155021,0.0148695549,0.01320781931,0.01426794287,0.01489051059,0.01448147558,0.01320781931,0.01517155021
12.42352962,7.51614809,3.297729199e-05,4.88200094e-05,6.240350922e-05,4.594307393e-05,7.923305384e-05,5.38753884e-05,3.297729199e-05,7.923305384e-05,7.663778305,7.673151016,7.625431061,7.658670902,7.659123421,7.656031132,7.625431061,7.673151016,0.0138928052,0.01477482822,0.01028412115,0.01341217104,0.01345475577,0.01316373609,0.01028412115,0.01477482822
12.4588232,7.510929108,7.734999963e-05,0.0001123886759,6.27943009e-05,7.45752186e-05,0.0001231024362,9.004212916e-05,6.27943009e-05,0.0001231024362,7.66549015,7.682883263,7.616594315,7.662609577,7.66005373,7.657526493,7.616594315,7.682883263,0.01454503369,0.016181821,0.009943669662,0.01427395642,0.01403343678,0.01379558258,0.009943669662,0.016181821
12.49411774,7.506490231,2.511535968e-05,5.844922271e-05,0.0001634547807,5.859393787e-05,7.581731916e-05,7.628612366e-05,2.511535968e-05,0.0001634547807,7.602040768,7.626970291,7.623094082,7.618968964,7.593472481,7.612909794,7.593472481,7.626970291,0.008991824463,0.01133782789,0.01097305585,0.01058486011,0.008185502142,0.01001461409,0.008185502142,0.01133782789
12.52941132,7.502750874,5.217202852e-05,4.588385491e-05,5.803102613e-05,4.159771925e-05,7.427220407e-05,5.439137021e-05,4.159771925e-05,7.427220407e-05,7.553915024,7.558894634,7.56333971,7.555597305,7.540014744,7.55435276,7.540014744,7.56333971,0.004814824555,0.005283433013,0.005701738875,0.004973136354,0.003506732639,0.00485597318,0.003506732639,0.005701738875
12.56470585,7.499631882,2.612032222e-05,3.265505802e-05,0.0001255065581,3.714175909e-05,7.305962936e-05,5.8896665e-05,2.612032222e-05,0.0001255065581,7.509370804,7.503398895,7.514554024,7.505565643,7.500602722,7.506698608,7.500602722,7.514554024,0.0009164855001,0.000354496442,0.001404254697,0.0005583991879,9.136136214e-05,0.0006649994175,9.136136214e-05,0.001404254697
12.60000038,7.470445156,5.066908852e-05,4.559352965e-05,5.41959671e-05,5.210431118e-05,9.673240857e-05,5.985906319e-05,4.559352965e-05,9.673240857e-05,7.472480297,7.461089134,7.467172146,7.468062401,7.474915504,7.468743801,7.461089134,7.474915504,0.0001915178291,-0.0008804525132,-0.0003080080496,-0.0002242302144,0.0004206840822,-0.0001600977703,-0.0008804525132,0.0004206840822
12.63529396,7.43176651,2.731718087e-05,3.773894059e-05,5.200360829e-05,3.26816953e-05,7.542478124e-05,4.503324089e-05,2.731718087e-05,7.542478124e-05,7.431956768,7.420012951,7.427411079,7.424033642,7.429974079,7.426677704,7.420012951,7.431956768,1.790431452e-05,-0.001106073731,-0.0004098696809,-0.0007277049008,-0.0001686774776,-0.0004788842925,-0.001106073731,1.790431452e-05
12.67058849,7.393056393,2.998694254e-05,3.990230471e-05,4.644399087e-05,4.15901668e-05,8.19549532e-05,4.797567453e-05,2.998694254e-05,8.19549532e-05,7.395421028,7.385027409,7.38642931,7.382936001,7.386860371,7.3873353,7.382936001,7.395421028,0.00022252505,-0.0007555710035,-0.0006236445042,-0.0009523838526,-0.0005830793525,-0.0005384307588,-0.0009523838526,0.00022252505
12.70588207,7.35481596,2.838132241e-05,3.225748515e-05,5.073109787e-05,3.173052392e-05,8.145844913e-05,4.491177242e-05,2.838132241e-05,8.145844913e-05,7.358066082,7.359924316,7.350207329,7.350392342,7.350371838,7.353792667,7.350207329,7.359924316,0.0003058541333,0.0004807240912,-0.0004336972197,-0.0004162865225,-0.0004182160483,-9.632431465e-05,-0.0004336972197,0.0004807240912
12.74117661,7.317399025,2.441458673e-05,9.224503447e-05,4.805433491e-05,5.422811955e-05,8.149012865e-05,6.00864405e-05,2.441458673e-05,9.224503447e-05,7.324080944,7.343248844,7.317133427,7.32320118,7.31532526,7.324597836,7.31532526,7.343248844,0.0006288049044,0.002432608511,-2.499424227e-05,0.0005460142856,-0.0001951525337,0.000677456148,-0.0001951525337,0.002432608511
12.77647018,7.281063557,2.412267895e-05,3.640446812e-05,4.811013423e-05,3.352811473e-05,7.832836127e-05,4.409875328e-05,2.412267895e-05,7.832836127e-05,7.28898859,7.298028946,7.289457321,7.284977913,7.281666279,7.28862381,7.281666279,7.298028946,0.0007457887405,0.001596535323,0.0007898988551,0.0003683621762,5.671942927e-05,0.0007114608889,5.671942927e-05,0.001596535323
12.81176472,7.245998859,3.209237548e-05,3.360912524e-05,5.033441266e-05,4.48808205e-05,7.559379446e-05,4.73021064e-05,3.209237548e-05,7.559379446e-05,7.252991676,7.258508682,7.266366959,7.255503654,7.256413937,7.257956505,7.252991676,7.266366959,0.0006580620538,0.001177242259,0.001916748821,0.0008944528527,0.0009801153792,0.001125324285,0.0006580620538,0.001916748821
12.84705925,7.212344646,3.491069219e-05,2.881318323e-05,6.060376472e-05,4.263957453e-05,9.925234917e-05,5.324390804e-05,2.881318323e-05,9.925234917e-05,7.22501421,7.223948479,7.245270252,7.234611988,7.237093449,7.233187675,7.223948479,7.245270252,0.001192274736,0.001091983635,0.003098478308,0.002095477888,0.002328996779,0.001961442176,0.001091983635,0.003098478308
12.88235283,7.180204391,2.059380495e-05,2.965140629e-05,6.365939043e-05,6.874721294e-05,8.594184328e-05,5.37187334e-05,2.059380495e-05,8.594184328e-05,7.191217422,7.19355154,7.215182304,7.213210106,7.201747894,7.202982426,7.191217422,7.215182304,0.001036386006,0.00125603925,0.00329161156,0.003106017131,0.002027360722,0.00214348291,0.001036386006,0.00329161156
12.91764736,7.149646759,2.770081664e-05,2.959328776e-05,3.655354158e-05,3.731347169e-05,8.141873695e-05,4.251597056e-05,2.770081664e-05,8.141873695e-05,7.165088177,7.159064293,7.166661263,7.166158199,7.158586025,7.163111687,7.158586025,7.166661263,0.001453121309,0.0008862410905,0.001601157244,0.001553816255,0.0008412335301,0.001267113956,0.0008412335301,0.001601157244
12.95294094,7.120722294,7.372342225e-05,3.079574162e-05,4.031875505e-05,4.042795263e-05,8.336465544e-05,5.372610758e-05,3.079574162e-05,8.336465544e-05,7.146841526,7.126598835,7.12474823,7.127101421,7.123070717,7.12967205,7.123070717,7.146841526,0.002457961673,0.0005530144554,0.0003788624599,0.0006003105664,0.000220999369,0.0008422297542,0.000220999369,0.002457961673
12.98823547,7.093450069,2.290037628e-05,3.59310543e-05,4.034996891e-05,3.61382954e-05,8.500123658e-05,4.406418884e-05,2.290037628e-05,8.500123658e-05,7.104724407,7.099047661,7.086715698,7.095396042,7.093973637,7.095971584,7.086715698,7.104724407,0.001060976414,0.0005267637898,-0.0006337409141,0.0001831265836,4.92705185e-05,0.000237279266,-0.0006337409141,0.001060976414
13.02352905,7.067845821,2.576532825e-05,2.937185309e-05,6.01346801e-05,3.886898776e-05,8.30818899e-05,4.744454782e-05,2.576532825e-05,8.30818899e-05,7.069784641,7.07054472,7.053330898,7.07064867,7.07003355,7.066868782,7.053330898,7.07064867,0.0001824534847,0.0002539810084,-0.001365933102,0.0002637633006,0.0002058771788,-9.197161853e-05,-0.001365933102,0.0002637633006
13.05882359,7.043898106,3.621901487e-05,2.713034701e-05,4.479074778e-05,5.538561891e-05,8.509773761e-05,4.972469833e-05,2.713034701e-05,8.509773761e-05,7.043544769,7.042950153,7.026689053,7.04729414,7.051489353,7.042393684,7.026689053,7.051489353,-3.3250868e-05,-8.920746041e-05,-0.001619465416,0.0003195852623,0.0007143776165,-0.0001415921579,-0.001619465416,0.0007143776165
13.09411812,7.02159071,2.112394213e-05,2.625141497e-05,5.259240061e-05,3.450635995e-05,8.625021292e-05,4.414486466e-05,2.112394213e-05,8.625021292e-05,7.023193359,7.020750523,7.004864693,7.017124653,7.022697449,7.017725945,7.004864693,7.023193359,0.000150818043,-7.90661652e-05,-0.001574009075,-0.0004202802083,0.00010415016,-0.0003636774491,-0.001574009075,0.000150818043
13.1294117,7.000894547,4.196845839e-05,2.514851985e-05,4.415430158e-05,3.908888539e-05,9.763659909e-05,4.959935177e-05,2.514851985e-05,9.763659909e-05,7.006895065,7.002147198,6.991241932,6.994021416,6.994143486,6.997689724,6.991241932,7.006895065,0.0005646814243,0.0001178812818,-0.0009083634941,-0.0006467989297,-0.0006353114732,-0.0003015822149,-0.0009083634941,0.0005646814243
13.16470623,6.981772423,2.098968434e-05,2.9594441e-05,3.969654426e-05,3.598448529e-05,9.213740123e-05,4.368050941e-05,2.098968434e-05,9.213740123e-05,6.982870102,6.990418434,6.987276077,6.978039742,6.976546764,6.983029842,6.976546764,6.990418434,0.0001032975706,0.0008136366378,0.0005179237924,-0.0003512655967,-0.0004917628248,0.0001183659188,-0.0004917628248,0.0008136366378
13.19999981,6.964178085,4.826017539e-05,6.941714673e-05,7.088234997e-05,3.45292392e-05,8.886985597e-05,6.239175855e-05,3.45292392e-05,8.886985597e-05,6.967444897,6.9852705,6.992230892,6.968978405,6.971286297,6.977042198,6.967444897,6.992230892,0.0003074246924,0.001984910807,0.002639921615,0.0004517361522,0.0006689213333,0.001210583025,0.0003074246924,0.002639921615
13.23529434,6.948059559,5.766449613e-05,0.0001565647108,0.0001704697643,6.55601616e-05,0.0001050610081,0.0001110640223,5.766449613e-05,0.0001704697643,6.973361969,6.920903206,6.963119507,6.968500137,6.94985342,6.955147743,6.920903206,6.973361969,0.002381094266,-0.002555560321,0.001417222898,0.001923569478,0.0001688120974,0.0006670276634,-0.002555560321,0.002381094266
13.27058792,6.933359623,4.623033237e-05,8.989640628e-05,0.0003887653293,0.0001081185037,9.559691534e-05,0.0001457215112,4.623033237e-05,0.0003887653293,6.990050793,6.997026443,6.987467766,6.939736843,6.957688332,6.974394321,6.939736843,6.997026443,0.005334947258,0.0059913937,0.005091870204,0.0006001310539,0.002289463766,0.003861561418,0.0006001310539,0.0059913937
13.30588245,6.920017719,6.958258018e-05,9.49452442e-05,0.0002207960933,9.919339936e-05,0.0001371479884,0.000124333048,6.958258018e-05,0.0002207960933,7.03060627,7.095032215,7.053758144,6.919213295,6.982560635,7.016233921,6.919213295,7.095032215,0.01040698308,0.01646981575,0.01258570049,-7.570069283e-05,0.005885628052,0.009054484777,-7.570069283e-05,0.01646981575
13.34117603,6.90796566,0.0001168480885,0.0001262312289,0.000278913154,0.0002187308855,9.089676314e-05,0.0001663240109,9.089676314e-05,0.000278913154,7.06888485,7.096809864,7.122075558,7.019815922,7.033588409,7.068234921,7.019815922,7.122075558,0.01514337026,0.0177712664,0.02014890499,0.0105257174,0.01182178315,0.01508220844,0.0105257174,0.02014890499
13.37647057,6.897138119,5.592781599e-05,0.0001006289967,0.0001644564763,6.616253086e-05,0.0001019345218,9.782206325e-05,5.592781599e-05,0.0001644564763,7.077233315,7.087723732,7.131361961,7.042403698,7.050197124,7.077784061,7.042403698,7.131361961,0.01694793627,0.01793514192,0.02204173617,0.01367028058,0.01440368406,0.01699975505,0.01367028058,0.02204173617
13.4117651,6.887463093,9.287366993e-05,6.807412865e-05,7.987522258e-05,6.862785085e-05,9.222853259e-05,8.033587801e-05,6.807412865e-05,9.287366993e-05,7.093443394,7.094795227,7.085247993,7.054611206,7.087693214,7.083158016,7.054611206,7.094795227,0.01938386634,0.01951107942,0.01861263439,0.01572954468,0.01884274185,0.01841597259,0.01572954468,0.01951107942
13.44705868,6.878868103,4.76062487e-05,6.078878505e-05,7.353035471e-05,5.19772293e-05,0.0001092929597,6.863911403e-05,4.76062487e-05,0.0001092929597,7.098510265,7.0937047,7.091123581,7.046350479,7.105532646,7.087044716,7.046350479,7.105532646,0.0206695199,0.02021729015,0.01997439377,0.01576100104,0.02133036591,0.01959051564,0.01576100104,0.02133036591
13.48235321,6.871281147,5.297754979e-05,0.0001685955358,0.0001758634608,8.51421064e-05,0.0001127763462,0.0001190710027,5.297754979e-05,0.0001758634608,7.07555151,7.124712467,7.108345032,7.042572021,7.027954102,7.075827122,7.027954102,7.124712467,0.01922295056,0.02384926379,0.02230899967,0.0161194019,0.01474377606,0.01924887858,0.01474377606,0.02384926379
13.51764679,6.864628792,5.607192725e-05,4.912326403e-05,4.928450653e-05,5.91164644e-05,0.0001428785909,7.12949477e-05,4.912326403e-05,0.0001428785909,7.050300121,7.051257133,7.041684151,7.012998104,7.013762951,7.034000397,7.012998104,7.051257133,0.01747268066,0.01756274141,0.01666187122,0.01396235824,0.01403433457,0.01593879797,0.01396235824,0.01756274141
13.55294132,6.858839035,3.622190707e-05,4.367173824e-05,4.621054904e-05,7.039494085e-05,0.0001998576336,7.927135448e-05,3.622190707e-05,0.0001998576336,7.018341541,7.001401424,6.99421072,6.995282173,7.076917648,7.017230034,6.99421072,7.076917648,0.01501005236,0.0134158954,0.01273921132,0.01284004096,0.02052238211,0.01490551513,0.01273921132,0.02052238211
13.5882349,6.853838444,4.472016371e-05,3.626766193e-05,8.844463446e-05,5.176922423e-05,0.0001114811093,6.653655873e-05,3.626766193e-05,0.0001114811093,6.984344959,6.966204643,6.959052086,6.967725277,7.009128571,6.977292061,6.959052086,7.009128571,0.01228137221,0.01057427004,0.009901175275,0.01071736962,0.01461364422,0.01161756646,0.009901175275,0.01461364422
13.62352943,6.849557877,9.492880781e-05,4.852752318e-05,4.614918362e-05,3.646064215e-05,9.712830069e-05,6.46388944e-05,3.646064215e-05,9.712830069e-05,6.964532375,6.941248417,6.932903767,6.938034058,6.948054314,6.944954872,6.932903767,6.964532375,0.01081972476,0.008628577925,0.0078433007,0.00832608901,0.009269050322,0.008977348916,0.0078433007,0.01081972476
13.65882397,6.845927715,3.345996447e-05,4.464556332e-05,3.860524521e-05,8.244419587e-05,7.852829003e-05,5.55366496e-05,3.345996447e-05,8.244419587e-05,6.918610573,6.917692184,6.905292988,6.919795036,6.907606602,6.91380024,6.905292988,6.919795036,0.006839851849,0.006753426511,0.005586594809,0.00695131626,0.005804318469,0.006387101952,0.005586594809,0.00695131626
13.69411755,6.842884064,3.873278547e-05,3.092000406e-05,3.994034705e-05,4.17257761e-05,8.678182348e-05,4.762014578e-05,3.092000406e-05,8.678182348e-05,6.894408703,6.877200603,6.880459785,6.876930714,6.876699924,6.881140232,6.876699924,6.894408703,0.004848748446,0.003229372902,0.003536079545,0.003203974804,0.003182256129,0.003600086551,0.003182256129,0.004848748446
13.72941208,6.840363503,2.815202424e-05,3.345599544e-05,4.607848678e-05,4.02541009e-05,0.0001019244155,4.997300493e-05,2.815202424e-05,0.0001019244155,6.847482204,6.841274738,6.86040163,6.854435921,6.850208759,6.85076046,6.841274738,6.86040163,0.0006699085352,8.57522391e-05,0.001885696664,0.001324290992,0.0009264921537,0.0009784281719,8.57522391e-05,0.001885696664
13.76470566,6.814426899,2.356470031e-05,2.586931987e-05,7.274370728e-05,6.291047612e-05,0.0001214547156,6.130858674e-05,2.356470031e-05,0.0001214547156,6.811509132,6.812988281,6.838623047,6.834887981,6.823074341,6.824216366,6.811509132,6.838623047,-0.0002745776728,-0.0001353817352,0.002276988933,0.001925499062,0.0008137712721,0.0009212599834,-0.0002745776728,0.002276988933
13.80000019,6.782194614,5.670739847e-05,7.129903679e-05,4.327264105e-05,3.329416359e-05,0.0001172255506,6.435975956e-05,3.329416359e-05,0.0001172255506,6.787889481,6.793469906,6.784660339,6.78568697,6.788408756,6.788023472,6.784660339,6.793469906,0.0005359178758,0.00106106617,0.0002320381172,0.0003286496212,0.0005847844877,0.0005484911962,0.0002320381172,0.00106106617
13.83529377,6.750092506,2.514922926e-05,2.336397847e-05,3.611312786e-05,3.972167178e-05,9.414240048e-05,4.369808084e-05,2.336397847e-05,9.414240048e-05,6.750599384,6.751636028,6.743976116,6.744586945,6.75074482,6.748308659,6.743976116,6.751636028,4.769996303e-05,0.0001452537981,-0.0005755855236,-0.0005181033048,6.13862212e-05,-0.000167869759,-0.0005755855236,0.0001452537981
13.8705883,6.718484402,5.714095096e-05,3.573602226e-05,3.793576616e-05,3.987223681e-05,0.0001029459308,5.472618068e-05,3.573602226e-05,0.0001029459308,6.721498489,6.71579504,6.713639736,6.713937283,6.718987942,6.716771603,6.713639736,6.721498489,0.0002836420317,-0.0002530835336,-0.0004559093504,-0.0004279086133,4.738585267e-05,-0.0001611747139,-0.0004559093504,0.0002836420317
13.90588188,6.687630653,2.614643927e-05,3.081787872e-05,3.99047276e-05,4.314729813e-05,9.684372344e-05,4.73720138e-05,2.614643927e-05,9.684372344e-05,6.686905861,6.68657589,6.680253029,6.68052578,6.691120625,6.685076237,6.680253029,6.691120625,-6.82069076e-05,-9.925900667e-05,-0.0006942745531,-0.0006686071865,0.0003284252598,-0.0002403844555,-0.0006942745531,0.0003284252598
13.94117641,6.657719135,3.205312896e-05,2.924032015e-05,4.224977602e-05,5.011336907e-05,8.601582522e-05,4.793448534e-05,2.924032015e-05,8.601582522e-05,6.660063267,6.665248394,6.654481888,6.652248383,6.665607929,6.659529686,6.652248383,6.665607929,0.0002205955097,0.0007085441612,-0.00030464257,-0.0005148275523,0.0007423783536,0.0001704095775,-0.0005148275523,0.0007423783536
13.97647095,6.6288867,2.971268441e-05,3.777689926e-05,3.719009692e-05,3.924757402e-05,9.004009917e-05,4.679346966e-05,2.971268441e-05,9.004009917e-05,6.636163712,6.63927269,6.634253502,6.628956795,6.637863159,6.635302067,6.628956795,6.63927269,0.0006848063786,0.0009773781057,0.000505045231,6.59632633e-06,0.0008447336149,0.000603711931,6.59632633e-06,0.0009773781057
14.01176453,6.601239681,0.0001327620266,2.160420445e-05,0.0001463480585,3.817312245e-05,7.703891606e-05,8.318525943e-05,2.160420445e-05,0.0001463480585,6.613808632,6.606584549,6.619407177,6.60508585,6.60503912,6.609984398,6.60503912,6.619407177,0.001182806562,0.0005029810709,0.00170966005,0.0003619453637,0.000357547804,0.0008229881641,0.000357547804,0.00170966005
14.04705906,6.574847221,2.661981307e-05,2.573054553e-05,3.882220335e-05,4.212753993e-05,7.333337999e-05,4.132670074e-05,2.573054553e-05,7.333337999e-05,6.58132267,6.580574512,6.587552547,6.583311081,6.575985432,6.581749916,6.575985432,6.587552547,0.0006093748962,0.0005389692378,0.001195640187,0.0007964951801,0.0001071117731,0.0006495182752,0.0001071117731,0.001195640187
14.08235264,6.549762726,2.372355448e-05,2.43902723e-05,4.251554492e-05,5.021352626e-05,7.478862244e-05,4.312630335e-05,2.372355448e-05,7.478862244e-05,6.552138805,6.555599213,6.561306477,6.566829681,6.55049324,6.557273865,6.55049324,6.566829681,0.0002236019936,0.0005492451019,0.001086329692,0.001606093254,6.874538667e-05,0.0007068031118,6.874538667e-05,0.001606093254
14.11764717,6.526017666,3.296304203e-05,7.670851483e-05,4.263631854e-05,3.956846558e-05,7.639564137e-05,5.365439574e-05,3.296304203e-05,7.670851483e-05,6.529370785,6.533230782,6.541527271,6.541032791,6.527979851,6.534628391,6.527979851,6.541527271,0.0003155466984,0.0006787933526,0.001459538122,0.001413004822,0.0001846522646,0.0008103071013,0.0001846522646,0.001459538122
14.15294075,6.503626823,4.145995626e-05,3.556057709e-05,3.50113587e-05,3.818173354e-05,8.185613115e-05,4.641395208e-05,3.50113587e-05,8.185613115e-05,6.508996487,6.507912636,6.512628555,6.514544964,6.507633686,6.510343075,6.507633686,6.514544964,0.0005053144996,0.000403318234,0.0008471118635,0.001027456368,0.0003770675394,0.000632053765,0.0003770675394,0.001027456368
14.18823528,6.482597351,3.46982888e-05,2.808441423e-05,3.310374814e-05,3.668706267e-05,9.628255066e-05,4.577121581e-05,2.808441423e-05,9.628255066e-05,6.485155106,6.487893581,6.484294415,6.49038887,6.488968372,6.48734045,6.484294415,6.49038887,0.0002406986023,0.0004984040279,0.0001597028895,0.0007332242676,0.0005995476968,0.0004463154764,0.0001597028895,0.0007332242676
14.22352982,6.462919235,5.998001143e-05,3.233972893e-05,3.583468788e-05,4.553798135e-05,8.132771472e-05,5.100401904e-05,3.233972893e-05,8.132771472e-05,6.465929031,6.47030592,6.460311413,6.464606285,6.468544006,6.465939522,6.460311413,6.47030592,0.0002832381579,0.0006951271207,-0.0002454102505,0.0001587605511,0.0005293215509,0.0002842074318,-0.0002454102505,0.0006951271207
14.25882339,6.444579124,3.666693374e-05,2.729266453e-05,5.086612509e-05,3.994836152e-05,0.000151151602,6.118513556e-05,2.729266453e-05,0.000151151602,6.445898056,6.450100899,6.43889904,6.439152241,6.448230267,6.444455624,6.43889904,6.450100899,0.0001241186255,0.0005196289858,-0.0005345267709,-0.0005106992321,0.0003435923136,-1.157721272e-05,-0.0005345267709,0.0005196289858
14.29411793,6.427551746,3.751606346e-05,4.933238597e-05,3.239106081e-05,3.893764369e-05,8.839796646e-05,4.931502554e-05,3.239106081e-05,8.839796646e-05,6.431731701,6.431362629,6.422023296,6.42026329,6.426800251,6.426436424,6.42026329,6.431731701,0.0003933564294,0.0003586247622,-0.0005202571629,-0.0006858832785,-7.07197978e-05,-0.0001049758139,-0.0006858832785,0.0003933564294
14.32941151,6.411806583,3.657819616e-05,2.486834273e-05,3.783254942e-05,3.322828707e-05,9.272308671e-05,4.504609387e-05,2.486834273e-05,9.272308671e-05,6.417999744,6.411330223,6.408875465,6.405580521,6.40878582,6.410513878,6.405580521,6.417999744,0.0005828100839,-4.482809527e-05,-0.0002758341434,-0.000585906324,-0.0002842702379,-0.0001216057426,-0.000585906324,0.0005828100839
14.36470604,6.397307396,2.957759716e-05,2.869152377e-05,2.771117579e-05,3.216983896e-05,8.125968452e-05,3.988196113e-05,2.771117579e-05,8.125968452e-05,6.4023633,6.39658165,6.39563179,6.394785881,6.396339893,6.397140503,6.394785881,6.4023633,0.0004757880815,-6.829665654e-05,-0.0001576836075,-0.0002372882445,-9.104725177e-05,-1.570553104e-05,-0.0002372882445,0.0004757880815
14.39999962,6.384013176,2.65394101e-05,4.771981548e-05,5.031112596e-05,5.456721556e-05,7.697852561e-05,5.122321818e-05,2.65394101e-05,7.697852561e-05,6.385240078,6.387321949,6.387991428,6.388249397,6.385986805,6.386957645,6.385240078,6.388249397,0.0001154581478,0.0003113735293,0.0003743751731,0.0003986514348,0.0001857292082,0.0002771175059,0.0001154581478,0.0003986514348
14.43529415,6.371878624,0.0001015092712,3.450445729e-05,7.703919982e-05,6.999218022e-05,8.730205445e-05,7.406943769e-05,3.450445729e-05,0.0001015092712,6.372531414,6.369679928,6.396581173,6.396562099,6.374018192,6.381874561,6.369679928,6.396581173,6.143109204e-05,-0.0002069092588,0.002324644011,0.002322849119,0.0002013449994,0.0009406720055,-0.0002069092588,0.002324644011
14.47058868,6.360855579,2.944705921e-05,4.336142956e-05,6.592377031e-05,0.0001728673087,8.23755181e-05,7.879501936e-05,2.944705921e-05,0.0001728673087,6.36082983,6.360558987,6.355773449,6.348161697,6.362730503,6.357610703,6.348161697,6.362730503,-2.423140131e-06,-2.791098632e-05,-0.0004782560864,-0.001194563229,0.0001764405024,-0.0003053425753,-0.001194563229,0.0001764405024
14.50588226,6.350892067,2.238167508e-05,3.688597644e-05,6.903854955e-05,0.0003379092668,0.0001540355152,0.0001240502024,2.238167508e-05,0.0003379092668,6.349027634,6.353664398,6.360005379,6.432709694,6.352197647,6.369521141,6.349027634,6.432709694,-0.0001754533005,0.0002608914219,0.0008576121763,0.007699483074,0.0001228621841,0.001753079123,-0.0001754533005,0.007699483074
14.5411768,6.341934204,2.994768329e-05,3.166102033e-05,8.945615264e-05,0.0001819814934,7.606014697e-05,8.182130114e-05,2.994768329e-05,0.0001819814934,6.341762543,6.354708195,6.404644012,6.411720276,6.346687317,6.371904373,6.341762543,6.411720276,-1.615426845e-05,0.001202101936,0.005901333876,0.006567248609,0.0004472937435,0.002820364665,-1.615426845e-05,0.006567248609
14.57647038,6.333925247,2.744017002e-05,6.570800178e-05,0.0001130403762,0.0001470615098,7.64575816e-05,8.594153041e-05,2.744017002e-05,0.0001470615098,6.337522984,6.35698843,6.407824039,6.446125031,6.338392258,6.377370358,6.337522984,6.446125031,0.0003385665477,0.002170370892,0.006954277866,0.01055860892,0.0004203699646,0.004088438582,0.0003385665477,0.01055860892
14.61176491,6.32681036,1.99410697e-05,2.876032886e-05,0.0001258713892,7.428281242e-05,7.231135532e-05,6.423339073e-05,1.99410697e-05,0.0001258713892,6.338150978,6.342183113,6.403869629,6.449659824,6.332960129,6.373364449,6.332960129,6.449659824,0.001067213831,0.00144665956,0.00725169573,0.01156080235,0.0005787266418,0.004381019622,0.0005787266418,0.01156080235
14.64705849,6.320531368,2.865254646e-05,3.461329106e-05,0.0001452298602,7.633874338e-05,8.849687583e-05,7.466626266e-05,2.865254646e-05,0.0001452298602,6.343629837,6.334681511,6.466007233,6.459692001,6.331678391,6.387137413,6.331678391,6.466007233,0.002173691522,0.00133160525,0.01369006932,0.01309577189,0.001048995415,0.006268026773,0.001048995415,0.01369006932
14.68235302,6.315029144,8.266168879e-05,3.21215266e-05,6.396084791e-05,4.730256842e-05,8.306914242e-05,6.182315701e-05,3.21215266e-05,8.306914242e-05,6.352306843,6.332994461,6.435539722,6.437849998,6.329095364,6.377556801,6.329095364,6.437849998,0.003508033929,0.001690633944,0.01134070009,0.01155810989,0.001323707635,0.005884237122,0.001323707635,0.01155810989
14.7176466,6.310249805,0.0001175166472,2.593313366e-05,6.150711852e-05,7.338501746e-05,0.0001154901474,7.876641757e-05,2.593313366e-05,0.0001175166472,6.334935665,6.340715408,6.414175034,6.411108971,6.32618475,6.365424156,6.32618475,6.414175034,0.002323073568,0.002866978757,0.009779928252,0.009491395205,0.001499564853,0.00519218808,0.001499564853,0.009779928252
14.75294113,6.30613184,7.453130092e-05,3.002297672e-05,6.72345559e-05,9.49108944e-05,8.583188173e-05,7.050631393e-05,3.002297672e-05,9.49108944e-05,6.347463608,6.358473301,6.398614407,6.425956249,6.329595089,6.372020721,6.329595089,6.425956249,0.003889543936,0.004925616086,0.008703111671,0.01127612777,0.002208019141,0.006200483534,0.002208019141,0.01127612777
14.78823566,6.302622318,8.067904855e-05,8.471410547e-05,0.0001072375671,4.140730016e-05,8.052671183e-05,7.891294808e-05,4.140730016e-05,0.0001072375671,6.367192745,6.377330303,6.400763035,6.380045414,6.33361721,6.371789455,6.33361721,6.400763035,0.006076428108,0.007030427456,0.009235574864,0.007285933942,0.002916787751,0.006509030703,0.002916787751,0.009235574864
14.82352924,6.299662113,7.129132428e-05,7.200057007e-05,6.402072177e-05,5.302499994e-05,7.47102531e-05,6.700957601e-05,5.302499994e-05,7.47102531e-05,6.349515438,6.364784241,6.353232384,6.349338055,6.337680817,6.350910187,6.337680817,6.364784241,0.004691468552,0.006128346082,0.005041253287,0.004674775992,0.003577766474,0.004822722171,0.003577766474,0.006128346082
14.85882378,6.297199726,6.352953642e-05,5.814649194e-05,4.187944432e-05,3.652208397e-05,7.633780478e-05,5.528306792e-05,3.652208397e-05,7.633780478e-05,6.335445404,6.36662817,6.32838726,6.326732159,6.344528675,6.340344429,6.326732159,6.36662817,0.003599126125,0.006533593871,0.002934916411,0.002779162256,0.004453911446,0.004060141742,0.002779162256,0.006533593871
14.89411736,6.295182228,3.365872544e-05,5.005621279e-05,3.677716813e-05,3.645394463e-05,7.411979459e-05,4.621316839e-05,3.365872544e-05,7.411979459e-05,6.312334538,6.313940525,6.299434185,6.299777508,6.355199814,6.316137314,6.299434185,6.355199814,0.001614125562,0.001765257679,0.0004001322377,0.0004324407782,0.005647981074,0.001971987542,0.0004001322377,0.005647981074
14.92941189,6.271135807,3.12466218e-05,4.047195762e-05,4.517485286e-05,5.226871508e-05,8.71734228e-05,5.126711403e-05,3.12466218e-05,8.71734228e-05,6.277210236,6.282938004,6.266754627,6.270001888,6.369151592,6.29321146,6.266754627,6.369151592,0.0005716367159,0.001110650832,-0.0004122928367,-0.0001067079138,0.009223817848,0.002077420941,-0.0004122928367,0.009223817848
14.96470547,6.243944645,6.739210949e-05,5.077658352e-05,5.226549547e-05,3.434884275e-05,0.0002577673877,9.251008305e-05,3.434884275e-05,0.0002577673877,6.253572464,6.244744778,6.239011765,6.240451336,6.372014999,6.26995945,6.239011765,6.372014999,0.0009060300654,7.529684081e-05,-0.0004642108397,-0.0003287393483,0.01205211598,0.002448098501,-0.0004642108397,0.01205211598
15,6.216988087,9.903294995e-05,0.0001318705181,0.0001175518046,8.761931531e-05,0.000159465053,0.0001191079282,8.761931531e-05,0.000159465053,6.220903397,6.22288084,6.230742455,6.227841854,6.21509409,6.223492622,6.21509409,6.230742455,0.0003684519324,0.0005545401364,0.001294360729,0.001021398464,-0.0001782354229,0.0006121032056,-0.0001782354229,0.001294360729


==> data/results/pendulum/qpnn/pendulum_qpnn_curves.csv <==
p,cost_truth,eq_seed3,eq_seed4,eq_seed5,eq_seed6,eq_seed7,eq_mean,eq_min,eq_max,cost_seed3,cost_seed4,cost_seed5,cost_seed6,cost_seed7,cost_mean,cost_min,cost_max,relcost_seed3,relcost_seed4,relcost_seed5,relcost_seed6,relcost_seed7,relcost_mean,relcost_min,relcost_max
6,16.84336662,7.850746624e-05,8.672299009e-05,9.609602421e-05,9.170101839e-05,0.0001070177168,9.200903878e-05,7.850746624e-05,0.0001070177168,16.8430233,16.8430481,16.84287834,16.84323883,16.84305763,16.84305,16.84287834,16.84323883,-3.23085369e-05,-2.997514275e-05,-4.594991697e-05,-1.202595558e-05,-2.907768248e-05,-2.986744767e-05,-4.594991697e-05,-1.202595558e-05
6.035294056,16.61530876,6.95998242e-05,7.905711391e-05,7.088060374e-05,7.987401477e-05,7.846511289e-05,7.557533536e-05,6.95998242e-05,7.987401477e-05,16.64958572,16.63474464,16.64619255,16.64040565,16.63691139,16.64156723,16.63474464,16.64958572,0.00322564831,0.001829022192,0.002906332258,0.002361753955,0.002032924909,0.002471136395,0.001829022192,0.00322564831
6.070588112,16.41423225,8.997879922e-05,8.546242316e-05,8.424638509e-05,0.0001039296039,8.618626453e-05,8.996069664e-05,8.424638509e-05,0.0001039296039,16.44440842,16.42118835,16.4407711,16.42676735,16.43349266,16.43332481,16.42118835,16.44440842,0.002839740831,0.0006546068471,0.002497449983,0.001179620507,0.001812508912,0.001796785509,0.0006546068471,0.002839740831
6.105882168,16.23782349,9.094354027e-05,8.195757255e-05,9.325746214e-05,7.945075777e-05,0.0001071857259,9.055901319e-05,7.945075777e-05,0.0001071857259,16.26104927,16.23337173,16.25240135,16.2498455,16.23771667,16.24687767,16.23337173,16.26104927,0.002185672522,-0.0004189340107,0.001371856313,0.001131337252,-1.005154445e-05,0.0008519760449,-0.0004189340107,0.002185672522
6.141176701,16.08213043,9.120468167e-05,9.205823153e-05,0.0001341266907,0.0001133521364,9.662690718e-05,0.0001054737368,9.120468167e-05,0.0001341266907,16.07962608,16.06370544,16.06793976,16.08410835,16.06810951,16.07269669,16.06370544,16.08410835,-0.0002356728219,-0.001733891433,-0.001335419482,0.0001861330675,-0.001319444738,-0.0008876590873,-0.001733891433,0.0001861330675
6.176470757,15.94559479,9.779576067e-05,0.000170712301,9.267182759e-05,0.0001064806274,0.0001385693758,0.0001212459902,9.267182759e-05,0.000170712301,15.92043304,15.8842907,15.91496372,15.93407631,15.90552235,15.9118576,15.8842907,15.93407631,-0.002367856679,-0.005769048352,-0.002882549772,-0.001083951443,-0.003771034535,-0.00317488797,-0.005769048352,-0.001083951443
6.211764812,15.82629108,0.0001263330778,0.0001004611913,0.0001213278083,0.0001390757825,0.0001157075239,0.000120581084,0.0001004611913,0.0001390757825,15.79164696,15.76732159,15.77593994,15.7752285,15.77421761,15.77687073,15.76732159,15.79164696,-0.00326020061,-0.005549350288,-0.00473831594,-0.004805266391,-0.004900397267,-0.00465070596,-0.005549350288,-0.00326020061
6.247058868,15.72172642,0.000154362875,0.0001340619347,0.0001542593091,9.79555989e-05,0.000148950523,0.0001379180467,9.79555989e-05,0.000154362875,15.66530418,15.65209866,15.63828754,15.6588068,15.64034271,15.6509676,15.63828754,15.66530418,-0.005309638567,-0.006552350707,-0.007852051407,-0.005921077915,-0.00765864877,-0.006658753846,-0.007852051407,-0.005309638567
6.282352924,15.63002968,0.0001182782871,0.0001095804837,0.0001158204468,0.0001260480494,0.0001237101969,0.0001186874943,0.0001095804837,0.0001260480494,15.58909035,15.54331875,15.54020405,15.54314709,15.5523901,15.55362988,15.54020405,15.58909035,-0.003852613503,-0.008159969933,-0.008453079499,-0.008176123723,-0.007306306157,-0.007189618889,-0.008453079499,-0.003852613503
6.31764698,15.54991436,0.0001561491081,0.000118772994,0.0001300752192,0.0001328649814,0.0001240776619,0.0001323879987,0.000118772994,0.0001561491081,15.51922989,15.45319939,15.45303535,15.44300652,15.47206402,15.46810627,15.44300652,15.51922989,-0.002887575421,-0.009101404808,-0.009116840549,-0.01006060932,-0.007326140068,-0.007698514499,-0.01006060932,-0.002887575421
6.352941036,15.48015976,0.0001258983248,0.0001280101569,0.0001826523949,0.000167725535,0.000127583131,0.0001463739172,0.0001258983248,0.0001826523949,15.44345188,15.39328957,15.35908031,15.36587334,15.39968586,15.39227772,15.35908031,15.44345188,-0.003454410704,-0.008174956776,-0.01139423344,-0.01075497363,-0.007573031355,-0.008270321414,-0.01139423344,-0.003454410704
6.388235092,15.42027092,0.0002227741497,0.0001836585579,0.000109409244,0.0001310025837,0.0001230723283,0.0001539833902,0.000109409244,0.0002227741497,15.35949135,15.32792187,15.32024479,15.33506012,15.34888554,15.33832073,15.32024479,15.35949135,-0.00571968779,-0.008690547198,-0.009413002059,-0.008018799126,-0.006717752665,-0.00771195814,-0.009413002059,-0.00571968779
6.423529625,15.36892128,0.000116888812,0.0001098750145,0.0001344011544,0.0001348801452,0.00014728932,0.0001286668848,0.0001098750145,0.00014728932,15.32217503,15.29198837,15.2882061,15.29037762,15.29184151,15.29691792,15.2882061,15.32217503,-0.00439907657,-0.007239804603,-0.007595736999,-0.007391385268,-0.00725362543,-0.006775925867,-0.007595736999,-0.00439907657
6.458823681,15.32434177,0.0001388223172,0.0001212018833,0.0001409438846,0.0001747962233,0.0001041252108,0.0001359779126,0.0001041252108,0.0001747962233,15.29074001,15.26166821,15.25189495,15.25740337,15.268857,15.26611328,15.25189495,15.29074001,-0.003162108362,-0.005897923373,-0.006817639805,-0.006299267057,-0.005221418571,-0.005479671527,-0.006817639805,-0.003162108362
6.494117737,15.28583908,0.0001462160435,0.000109868015,9.114966088e-05,0.0001065846154,7.486286631e-05,0.0001057362388,7.486286631e-05,0.0001462160435,15.25746632,15.23134995,15.23326683,15.23218346,15.24836445,15.24052715,15.23134995,15.25746632,-0.002670031274,-0.005127723794,-0.004947334528,-0.005049285945,-0.00352656655,-0.004264188465,-0.005127723794,-0.002670031274
6.529411793,15.25254631,9.579684411e-05,0.0001014005757,9.571293049e-05,0.000116105286,8.839474322e-05,9.948207298e-05,8.839474322e-05,0.000116105286,15.24182415,15.21128941,15.2231226,15.21626663,15.22888565,15.22427654,15.21128941,15.24182415,-0.001009013504,-0.003882498946,-0.002768931212,-0.003414114937,-0.002226596698,-0.002660231199,-0.003882498946,-0.001009013504
6.564705849,15.22433853,0.0001534094336,0.0001187094895,0.0001030782078,9.581625636e-05,0.0001147317307,0.0001171490148,9.581625636e-05,0.0001534094336,15.22783184,15.2099905,15.21328449,15.21078396,15.21918201,15.21621513,15.2099905,15.22783184,0.0003287393483,-0.001350227627,-0.001040245173,-0.001275558956,-0.0004852562561,-0.0007645097794,-0.001350227627,0.0003287393483
6.599999905,15.20096588,0.0001648815232,0.0001543092367,0.0001003366488,0.0001622996788,0.0001337666326,0.0001431187411,0.0001003366488,0.0001648815232,15.20028114,15.20071793,15.20008183,15.20078659,15.20071697,15.20051765,15.20008183,15.20078659,-6.443758321e-05,-2.333394332e-05,-8.319447807e-05,-1.68722363e-05,-2.342368862e-05,-4.225238445e-05,-8.319447807e-05,-1.68722363e-05
6.635293961,15.18154907,0.0001520549122,0.0001518480567,0.0001206603774,0.0001513359894,0.0001581268443,0.000146805236,0.0001206603774,0.0001581268443,15.09581852,15.10248661,15.10185814,15.10360432,15.12835217,15.10642433,15.09581852,15.12835217,-0.008067711256,-0.00744020706,-0.007499349769,-0.007335024886,-0.005006118212,-0.007069682237,-0.008067711256,-0.005006118212
6.670588017,15.16491318,0.0001984219562,0.0001917992486,0.000162988712,0.0002074618678,0.0001569036394,0.0001835150906,0.0001569036394,0.0002074618678,15.09919548,15.08283901,15.09154797,15.09684753,15.15148926,15.10438347,15.08283901,15.15148926,-0.006184392143,-0.007723624818,-0.006904065143,-0.006405347027,-0.001263263752,-0.005696138833,-0.007723624818,-0.001263263752
6.705882549,15.09072495,0.0002046542941,0.0001758989383,0.000151055996,0.0001675891835,0.0001920438954,0.0001782484615,0.000151055996,0.0002046542941,15.19505882,15.15919304,15.18455029,15.20474052,15.25034237,15.19877815,15.15919304,15.25034237,0.009818384424,0.006443219725,0.008829474449,0.01072948519,0.01502086688,0.01016828604,0.006443219725,0.01502086688
6.741176605,14.93214607,0.0002060697734,0.0002024824498,0.0001675971289,0.0002182837052,0.0001739175932,0.0001936701301,0.0001675971289,0.0002182837052,15.38350487,15.28192425,15.28497887,15.34848309,15.37114429,15.33400726,15.28192425,15.38350487,0.04247531667,0.03291602805,0.03320348263,0.0391795747,0.04131211713,0.03781730309,0.03291602805,0.04247531667
6.776470661,14.7694664,0.0001923441887,0.0001872010471,0.0002153947426,0.0002126046602,0.0001758223516,0.000196673398,0.0001758223516,0.0002153947426,15.54966164,15.39308357,15.40670776,15.46555996,15.5087595,15.46475506,15.39308357,15.54966164,0.073420614,0.05868576467,0.05996787548,0.06550618261,0.06957149506,0.06543038785,0.05868576467,0.073420614
6.811764717,14.60612202,0.0001877976902,0.0001643820142,0.0001769492374,0.0002027360024,0.0002133070666,0.0001890344138,0.0001643820142,0.0002133070666,15.67451286,15.51753807,15.44373512,15.59467983,15.57320118,15.56073475,15.44373512,15.67451286,0.100541383,0.08576919883,0.07882394642,0.09302866459,0.09100740403,0.08983412385,0.07882394642,0.100541383
6.847058773,14.44426632,0.0002109562774,0.0002637910075,0.0002067923924,0.0002145459439,0.0002225926874,0.000223735653,0.0002067923924,0.0002637910075,15.66035366,15.45699787,15.4285059,15.61006069,15.56408024,15.54400063,15.4285059,15.66035366,0.1144404262,0.09530354291,0.09262229502,0.1097075865,0.1053805724,0.1034908891,0.09262229502,0.1144404262
6.882352829,14.28574944,0.0001904902601,0.0002500455594,0.000178794493,0.0002016670478,0.0002407306019,0.0002123455924,0.000178794493,0.0002500455594,15.51916409,15.2769146,15.2794733,15.55510807,15.43349075,15.4128294,15.2769146,15.55510807,0.116071023,0.09327402711,0.09351481497,0.1194535419,0.1080086902,0.1060644165,0.09327402711,0.1194535419
6.917646885,14.13215923,0.0001977134089,0.0002089635964,0.0001855819719,0.0002026380389,0.0001993634942,0.0001988521108,0.0001855819719,0.0002089635964,15.22027683,14.99419689,15.01968288,15.35065269,15.19774818,15.15651131,14.99419689,15.35065269,0.1023977771,0.08112242818,0.08352079988,0.1146668568,0.100277707,0.09639711678,0.08112242818,0.1146668568
6.952940941,13.98414421,0.0001937658526,0.0002320957428,0.0001786535577,0.0002165719343,0.000243449249,0.0002129072527,0.0001786535577,0.000243449249,14.75302029,14.66086483,14.65347481,14.92597198,14.81785774,14.76223755,14.65347481,14.92597198,0.0723554194,0.06368308514,0.06298764795,0.0886311084,0.07845697552,0.07322284579,0.06298764795,0.0886311084
6.988235474,13.84249783,0.0002260232868,0.0001907287515,0.0001703112939,0.0002319089836,0.0002112705697,0.0002060485713,0.0001703112939,0.0002319089836,14.25327682,14.25943375,14.25641346,14.43442822,14.34097385,14.30890465,14.25327682,14.43442822,0.03865653649,0.03923593462,0.03895170987,0.05570386723,0.04690930247,0.04389146715,0.03865653649,0.05570386723
7.02352953,13.70784283,0.0002249263925,0.0002110815258,0.0002299373009,0.0001975689229,0.000215203836,0.0002157435956,0.0001975689229,0.0002299373009,13.83321762,13.85392761,13.90063572,13.97108078,13.89982414,13.89173698,13.83321762,13.97108078,0.01179844886,0.01374737173,0.01814285852,0.0247721225,0.01806648448,0.01730545796,0.01179844886,0.0247721225
7.058823586,13.58051777,0.0002458195668,0.0002600309963,0.0001895748574,0.0002188978542,0.0002589918731,0.0002346630208,0.0001895748574,0.0002600309963,13.51304245,13.54956341,13.60059261,13.64790249,13.58202934,13.57862663,13.51304245,13.64790249,-0.006349794101,-0.002912973519,0.00188915187,0.006341268308,0.0001422472997,-0.0001780200109,-0.006349794101,0.006341268308
7.094117641,13.46086788,0.0001938874339,0.0002327060647,0.0001908414415,0.000196567853,0.000219808906,0.0002067623427,0.0001908414415,0.0002327060647,13.33241081,13.38396454,13.40658092,13.42246628,13.37102318,13.38328838,13.33241081,13.42246628,-0.01208850835,-0.007237022277,-0.005108697806,-0.003613799578,-0.008454875089,-0.007300580386,-0.01208850835,-0.003613799578
7.129411697,13.34910679,0.0001781613973,0.0001579919481,0.0001927878329,0.0001852413407,0.0001662011637,0.0001760767336,0.0001579919481,0.0001927878329,13.23922539,13.28258133,13.28250027,13.30181313,13.26467609,13.27415943,13.23922539,13.30181313,-0.01034043729,-0.006260407157,-0.00626803562,-0.004450590815,-0.007945386693,-0.007052971516,-0.01034043729,-0.004450590815
7.164705753,13.24516773,0.0001174153513,0.0002064440196,0.0001902578952,0.0001832097041,0.0001998617518,0.0001794377458,0.0001174153513,0.0002064440196,13.19958115,13.22633648,13.2549963,13.21609402,13.22134018,13.22366905,13.19958115,13.2549963,-0.004289945588,-0.001772123273,0.0009249215946,-0.002735994523,-0.002242302289,-0.002023088979,-0.004289945588,0.0009249215946
7.199999809,13.14878368,9.239916108e-05,0.0001066467521,7.337295392e-05,8.911086479e-05,0.000112287722,9.476349078e-05,7.337295392e-05,0.000112287722,13.14870453,13.14834213,13.14866352,13.14836693,13.14869595,13.1485548,13.14834213,13.14870453,-7.448912584e-06,-4.15523682e-05,-1.130798773e-05,-3.921897223e-05,-8.256625733e-06,-2.155697439e-05,-4.15523682e-05,-7.448912584e-06
7.235294342,13.05986977,0.0001228275214,9.50835456e-05,8.10289639e-05,0.000132005749,0.0001061731455,0.000107423788,8.10289639e-05,0.000132005749,13.05793953,13.0578804,13.04495239,13.06281376,13.06626034,13.05797005,13.04495239,13.06626034,-0.0001816457661,-0.0001872100256,-0.001403805916,0.0002770457068,0.0006013875245,-0.0001788457012,-0.001403805916,0.0006013875245
7.270588398,12.97827911,0.0001044547826,0.0001121175374,9.95593582e-05,0.0001496287587,0.0001374915737,0.0001206504094,9.95593582e-05,0.0001496287587,12.9638052,12.96764469,12.95039558,12.97419643,12.98329449,12.9678669,12.95039558,12.98329449,-0.00136207405,-0.001000756864,-0.002623991575,-0.0003842023434,0.000471973879,-0.0009798102546,-0.002623991575,0.000471973879
7.305882454,12.90381908,0.0001643399155,0.0001400165929,0.0001010314081,0.0001269997156,0.0001313357061,0.0001327446662,0.0001010314081,0.0001643399155,12.88078499,12.87832546,12.86683846,12.88894653,12.90310955,12.88360023,12.86683846,12.90310955,-0.002167633502,-0.002399088349,-0.003480078187,-0.00139958784,-6.677097554e-05,-0.001902631833,-0.003480078187,-6.677097554e-05
7.34117651,12.8360548,0.0001216725141,0.0001606681908,0.0001018717594,0.0001372104307,0.0001400722686,0.0001322990283,0.0001018717594,0.0001606681908,12.81532097,12.81403446,12.79557228,12.81089211,12.82727146,12.8126173,12.79557228,12.82727146,-0.001951166312,-0.002072233707,-0.003809625283,-0.002367946552,-0.0008265600773,-0.002205506433,-0.003809625283,-0.0008265600773
7.376470566,12.77466106,0.0001334696572,0.0001429697004,0.0001343597978,0.0001363262854,0.000121366902,0.000133698486,0.000121366902,0.0001429697004,12.74662781,12.75390434,12.73702335,12.74560452,12.76209164,12.74905109,12.73702335,12.76209164,-0.002638081787,-0.001953320345,-0.003541913116,-0.002734379144,-0.001182851382,-0.002410109155,-0.003541913116,-0.001182851382
7.411764622,12.71936321,0.0001144003181,0.0001274297101,0.0001408414391,0.0001212688876,0.0001488584239,0.0001305597543,0.0001144003181,0.0001488584239,12.68921852,12.6935606,12.68388081,12.69072628,12.69359207,12.69019508,12.68388081,12.69359207,-0.002836779226,-0.002428166103,-0.003339087358,-0.002694890834,-0.002425204497,-0.002744825557,-0.003339087358,-0.002425204497
7.447058678,12.66977596,0.0001383503113,0.0001244416781,0.000151783097,0.0002097060496,0.0001024060912,0.0001453374425,0.0001024060912,0.0002097060496,12.64107418,12.63538265,12.63292694,12.63422585,12.63628674,12.63597965,12.63292694,12.64107418,-0.002700993558,-0.003236597404,-0.003467693226,-0.003345459234,-0.003151518293,-0.00318045239,-0.003467693226,-0.002700993558
7.482352734,12.62541962,0.0001569672604,0.0001413458231,0.0001069028658,0.000129624721,0.0001510137226,0.0001371708786,0.0001069028658,0.0001569672604,12.59697533,12.57991886,12.59717274,12.59371948,12.5865984,12.59087658,12.57991886,12.59717274,-0.002676762175,-0.004281868227,-0.002658184851,-0.002983154962,-0.003653287655,-0.003250651527,-0.004281868227,-0.002658184851
7.517647266,12.58597088,0.0001420029002,0.0001371626713,0.0001407207892,0.0001624143624,0.0001299910364,0.0001424583461,0.0001299910364,0.0001624143624,12.5563612,12.53611469,12.56038475,12.55793858,12.54844475,12.55184937,12.53611469,12.56038475,-0.002786431694,-0.00469173817,-0.002407793654,-0.002637991915,-0.003531412687,-0.003211073577,-0.00469173817,-0.002407793654
7.552941322,12.55105495,0.0001180613908,0.0002024007554,0.0001051115178,0.0001157663573,0.0001110233716,0.0001304726757,0.0001051115178,0.0002024007554,12.52194214,12.49922943,12.52502632,12.53376675,12.51262188,12.51851749,12.49922943,12.53376675,-0.002739674179,-0.004877063446,-0.00244943588,-0.001626914251,-0.003616761183,-0.003061969997,-0.004877063446,-0.001626914251
7.588235378,12.52025223,0.0001056213296,0.0001532690367,0.0001193067219,0.0001885644306,0.0001554313494,0.0001444385707,0.0001056213296,0.0001885644306,12.49466038,12.48331261,12.49123287,12.51011086,12.4772625,12.49131584,12.4772625,12.51011086,-0.002408332191,-0.003476219019,-0.002730879001,-0.0009543582564,-0.00404556701,-0.002723071026,-0.00404556701,-0.0009543582564
7.623529434,12.49320793,0.000217436871,0.0001687297627,9.407771722e-05,0.000108181368,0.0001363300835,0.0001449511619,9.407771722e-05,0.000217436871,12.46516705,12.46796036,12.46475983,12.4806776,12.45416451,12.46654701,12.45416451,12.4806776,-0.002638799604,-0.002375933807,-0.0026771212,-0.001179171843,-0.003674198641,-0.002509044949,-0.003674198641,-0.001179171843
7.65882349,12.46958256,9.622777725e-05,0.0001277160482,0.0001261729049,0.0001221374841,0.0001037205366,0.0001151949546,9.622777725e-05,0.0001277160482,12.44926739,12.45788956,12.44400501,12.4558115,12.43174648,12.44774437,12.43174648,12.45788956,-0.001911767875,-0.001100374851,-0.002406985965,-0.001295931288,-0.003560580313,-0.002055127872,-0.003560580313,-0.001100374851
7.694117546,12.44905376,0.0001255968382,0.0001886406972,0.0001132570178,0.0001073482417,0.0001574076014,0.0001384500938,0.0001073482417,0.0001886406972,12.43587399,12.45045471,12.42655087,12.43851376,12.41219902,12.43271923,12.41219902,12.45045471,-0.001240288839,0.0001318367722,-0.002117644995,-0.0009918720461,-0.003468231531,-0.00153724011,-0.003468231531,0.0001318367722
7.729411602,12.43130779,0.0001276897092,0.0001374892454,0.0001435706508,9.325522115e-05,0.0001281953591,0.0001260400459,9.325522115e-05,0.0001435706508,12.42905998,12.42957783,12.41802025,12.42317009,12.40414143,12.42079353,12.40414143,12.42957783,-0.0002115311654,-0.0001627991296,-0.001250430127,-0.0007658020477,-0.002556502586,-0.0009894131217,-0.002556502586,-0.0001627991296
7.764705658,12.416049,9.827427857e-05,0.0001215119482,9.584710642e-05,8.459206583e-05,0.0001035566456,0.0001007563988,8.459206583e-05,0.0001215119482,12.41499996,12.40896606,12.40981007,12.41035748,12.40034866,12.40889645,12.40034866,12.41499996,-9.87205276e-05,-0.0006665430847,-0.0005871179164,-0.0005356037291,-0.001477487269,-0.0006730944733,-0.001477487269,-9.87205276e-05
7.800000191,12.40300274,0.0001137563377,0.0001459467458,0.0001270136563,0.0001277778792,0.0001052441512,0.0001239477569,0.0001052441512,0.0001459467458,12.40298176,12.4023838,12.40298557,12.40315247,12.40290642,12.40288258,12.4023838,12.40315247,-1.974410452e-06,-5.824511027e-05,-1.615426868e-06,1.409011202e-05,-9.064339793e-06,-1.136183619e-05,-5.824511027e-05,1.409011202e-05
7.835294247,12.39190578,0.0001729552023,0.0001615412475,0.0001467385737,0.0001868588151,0.0001511640148,0.0001638515678,0.0001467385737,0.0001868588151,12.35608196,12.34849739,12.35843849,12.31979752,12.37524891,12.35161304,12.31979752,12.37524891,-0.003371216357,-0.00408496568,-0.003149454016,-0.006785779726,-0.001567502506,-0.003791783703,-0.006785779726,-0.001567502506
7.870588303,12.38252449,0.0001943091338,0.0001672582875,0.0002042951674,0.0002319612686,0.0001799511519,0.000195554996,0.0001672582875,0.0002319612686,12.47142124,12.416049,12.4275732,12.39912796,12.43421459,12.42967796,12.39912796,12.47142124,0.008365667425,0.003154838923,0.004239328671,0.00156247674,0.004864319228,0.004437325988,0.00156247674,0.008365667425
7.905882359,12.37277889,0.0002440870157,0.0001944318647,0.0001682894508,0.0002426055289,0.0002393030445,0.000217743378,0.0001682894508,0.0002440870157,12.7981081,12.56447124,12.61825752,12.59180355,12.58899879,12.63232708,12.56447124,12.7981081,0.04002578929,0.01803929172,0.02310087346,0.02061141096,0.02034746669,0.02442496642,0.01803929172,0.04002578929
7.941176414,12.27563381,0.0002201323368,0.0003618416085,0.0002275612205,0.0004015765444,0.0001593878842,0.0002740999334,0.0001593878842,0.0004015765444,13.04175758,12.85816288,12.91429138,12.85576725,12.76979733,12.88795471,12.76979733,13.04175758,0.07209640741,0.05481915176,0.06010114774,0.05459370837,0.04650347307,0.05762277916,0.04650347307,0.07209640741
7.97647047,12.17434597,0.0002150660148,0.0003441758454,0.0003169039555,0.0002549517085,0.0001944837568,0.0002651162795,0.0001944837568,0.0003441758454,13.2649107,13.04403114,13.18576908,13.04759693,12.98753548,13.10596752,12.98753548,13.2649107,0.1026280671,0.08184210211,0.09518040717,0.08217766136,0.07652555406,0.08767075837,0.07652555406,0.1026280671
8.011764526,12.07159996,0.0002075008524,0.0004103895335,0.0001905848621,0.0003262999526,0.0001911188301,0.0002651787945,0.0001905848621,0.0004103895335,13.408885,13.2658062,13.30760288,13.28547287,13.11040115,13.27563286,13.11040115,13.408885,0.1258457899,0.1123812944,0.11631459,0.1142320335,0.09775683284,0.1133061051,0.09775683284,0.1258457899
8.047059059,11.96922684,0.0002213079715,0.0002449388267,0.000205059725,0.0002146240149,0.0001895065943,0.0002150874061,0.0001895065943,0.0002449388267,13.4506197,13.40628529,13.38864803,13.3882103,13.21168232,13.36908913,13.21168232,13.4506197,0.1394071132,0.1352350116,0.1335752457,0.1335340589,0.1169218123,0.1317346543,0.1169218123,0.1394071132
8.082352638,11.86859035,0.0002422763646,0.0002523955191,0.0002320792555,0.0002601968299,0.0002049920731,0.000238387991,0.0002049920731,0.0002601968299,13.29239178,13.39056015,13.37313175,13.20324135,13.21045208,13.29395485,13.20324135,13.39056015,0.1339874566,0.1432256252,0.1415855139,0.1255979091,0.1262764782,0.1341346055,0.1255979091,0.1432256252
8.117647171,11.77068996,0.0002450794273,0.0002211172832,0.0001628633909,0.000212142535,0.000319535,0.0002321475185,0.0001628633909,0.000319535,12.97552013,13.16902828,13.11143494,12.89876461,13.07521629,13.04599285,12.89876461,13.16902828,0.1133810654,0.1315912306,0.1261713803,0.1061579511,0.1227630153,0.1200129241,0.1061579511,0.1315912306
8.15294075,11.67627335,0.0002636759309,0.0002736167808,0.0002559550921,0.0002143919992,0.0002273863356,0.0002470052277,0.0002143919992,0.0002736167808,12.49671173,12.79593372,12.75172901,12.47006416,12.8267355,12.66823387,12.47006416,12.8267355,0.07720770687,0.1053661257,0.1012062207,0.0747000277,0.1082647368,0.09334896505,0.0747000277,0.1082647368
8.188235283,11.58582115,0.0002286621602,0.0002225289354,0.0001635133813,0.0002474314533,0.0001961670787,0.0002116605901,0.0001635133813,0.0002474314533,12.03687763,12.40379715,12.35597992,12.08511353,12.49263477,12.27488041,12.03687763,12.49263477,0.04244686663,0.07697598636,0.07247612625,0.04698612541,0.08533608913,0.06484423578,0.04244686663,0.08533608913
8.223529816,11.49966812,0.0002301340137,0.0002248061501,0.0001775019482,0.0003441798035,0.0002032897755,0.0002359823266,0.0001775019482,0.0003441798035,11.72810173,12.01041794,11.98781776,11.76448917,12.08597374,11.9153595,11.72810173,12.08597374,0.02149684355,0.04806433246,0.04593753442,0.02492110059,0.05517454445,0.03911887109,0.02149684355,0.05517454445
8.258823395,11.41805363,0.0001844877988,0.0002308682306,0.0003027902276,0.0002198799339,0.000232510356,0.0002341072977,0.0001844877988,0.0003027902276,11.50585461,11.66764355,11.6235981,11.51838398,11.68812752,11.60072136,11.50585461,11.68812752,0.008262549527,0.0234877672,0.01934285089,0.009441630915,0.02541542053,0.01719004288,0.008262549527,0.02541542053
8.294117928,11.34110165,0.0001925443794,0.0001908114937,0.0001702447771,0.0001950097212,0.0002476503723,0.0001992521284,0.0001702447771,0.0002476503723,11.35619926,11.43391705,11.40720558,11.35951233,11.3776083,11.3868885,11.35619926,11.43391705,0.001420767861,0.00873443298,0.006220739335,0.001732545323,0.003435474355,0.004308791831,0.001420767861,0.00873443298
8.329411507,11.2688694,0.0001783243206,0.0001970522862,0.0001677627442,0.0001711741497,0.000164478799,0.0001757584541,0.000164478799,0.0001970522862,11.24994469,11.29687595,11.25916958,11.26115417,11.26989365,11.26740837,11.24994469,11.29687595,-0.001780918334,0.002635568846,-0.0009128059028,-0.0007260445855,9.638713527e-05,-0.0001375625725,-0.001780918334,0.002635568846
8.364706039,11.20139217,0.0001092048115,0.0001452808501,0.0001524000545,0.000126405328,0.0001445861126,0.0001355754212,0.0001092048115,0.0001524000545,11.19048595,11.18967056,11.18926048,11.18958092,11.18165493,11.18813133,11.18165493,11.19048595,-0.001026334474,-0.001103067305,-0.001141658053,-0.001111503458,-0.001857381896,-0.001247989014,-0.001857381896,-0.001026334474
8.399999619,11.13865757,9.94271395e-05,0.0001690770732,0.0001069794162,0.0001104725743,0.0001079327267,0.0001187777816,9.94271395e-05,0.0001690770732,11.13863659,11.1385622,11.13793087,11.13840771,11.13891411,11.13849068,11.13793087,11.13891411,-1.974410452e-06,-8.974593584e-06,-6.838640547e-05,-2.351343574e-05,2.414165647e-05,-1.574143789e-05,-6.838640547e-05,2.414165647e-05
8.435294151,11.08059978,0.000110113062,0.0001084927062,9.892836533e-05,0.0001261865982,9.941631288e-05,0.000108627406,9.892836533e-05,0.0001261865982,11.0778141,11.09197903,11.08353806,11.07474232,11.07903481,11.0814209,11.07474232,11.09197903,-0.0002621478634,0.00107084855,0.0002765072277,-0.0005512195057,-0.0001472730801,7.734306564e-05,-0.0005512195057,0.00107084855
8.470588684,11.02711964,0.0001446130191,0.00014863252,0.0001100011359,0.0001170710457,0.0001305808401,0.0001301797165,0.0001100011359,0.00014863252,11.01199341,11.04318619,11.0266161,11.0088253,11.02516365,11.02315712,11.0088253,11.04318619,-0.001423460315,0.001511949813,-4.738585267e-05,-0.001721596229,-0.0001840689074,-0.0003729122982,-0.001721596229,0.001511949813
8.505882263,10.97808456,0.0001356054418,0.0001709876524,0.0001128743243,0.0002029580501,0.0001536230411,0.0001552097092,0.0001128743243,0.0002029580501,10.94429493,10.9948225,10.97532558,10.93915749,10.97863865,10.96644783,10.93915749,10.9948225,-0.003179788124,0.001575130853,-0.0002596349805,-0.003663249547,5.214238627e-05,-0.001095079933,-0.003663249547,0.001575130853
8.541176796,10.93333244,0.0002213085245,0.0001690392237,0.0001254671661,9.539588063e-05,0.0001276956318,0.0001477812766,9.539588063e-05,0.0002213085245,10.87334633,10.94597816,10.92564106,10.9061594,10.93049431,10.91632366,10.87334633,10.94597816,-0.005645019468,0.001190031064,-0.0007238009712,-0.002557130996,-0.0002670839021,-0.001600601012,-0.005645019468,0.001190031064
8.576470375,10.8926897,0.0001829007815,0.000247405289,0.0001221052953,0.0001335523411,0.0001287919004,0.0001629511244,0.0001221052953,0.000247405289,10.82305908,10.8992815,10.88620377,10.8777895,10.87903023,10.87307262,10.82305908,10.8992815,-0.00655261986,0.0006203238736,-0.0006103620981,-0.001402190537,-0.001285430975,-0.001846056082,-0.00655261986,0.0006203238736
8.611764908,10.85594749,0.0001778476289,0.0001318403811,0.0001359574962,0.0001048707927,0.000131365392,0.0001363763295,0.0001048707927,0.0001778476289,10.8058424,10.85486794,10.8539362,10.84473801,10.83920002,10.83971596,10.8058424,10.85486794,-0.004715161864,-0.000101592399,-0.0001892741711,-0.00105487369,-0.001576028415,-0.001527386019,-0.004715161864,-0.000101592399
8.647058487,10.82289886,0.0001679150009,0.0001435285376,0.0001123404581,0.0001486300462,0.0001532324095,0.0001451292919,0.0001123404581,0.0001679150009,10.79025555,10.80867195,10.82116508,10.80959511,10.80584908,10.80710602,10.79025555,10.82116508,-0.003071913496,-0.001338829868,-0.0001631581108,-0.001251955749,-0.001604477875,-0.001486066962,-0.003071913496,-0.0001631581108
8.68235302,10.79332066,0.0001900500065,0.0001628817554,0.0001388731907,0.0001126385832,0.0001560722303,0.0001521031663,0.0001126385832,0.0001900500065,10.78729725,10.77236462,10.78852081,10.78944492,10.77302456,10.78213024,10.77236462,10.78944492,-0.0005668353406,-0.001972077182,-0.0004516913032,-0.0003647274862,-0.001909972983,-0.001053060871,-0.001972077182,-0.0003647274862
8.717646599,10.76698112,0.0001495755569,0.0002602399618,0.0001146584036,0.0001433614525,0.0001497948106,0.0001635260269,0.0001146584036,0.0002602399618,10.76637173,10.75059032,10.75862885,10.77215958,10.74618435,10.75878716,10.74618435,10.77215958,-5.734765364e-05,-0.001542463433,-0.0007859948673,0.0004873204161,-0.00195708964,-0.0007711150683,-0.00195708964,0.0004873204161
8.752941132,10.74365044,0.0001479421917,0.000150549633,0.0001047615151,0.000107385109,0.0001379621535,0.0001297201234,0.0001047615151,0.000150549633,10.74710464,10.73369598,10.73218346,10.7468729,10.72442341,10.73685551,10.72442341,10.74710464,0.0003250597802,-0.0009367680759,-0.001079105074,0.0003032515233,-0.001809367794,-0.000639385893,-0.001809367794,0.0003250597802
8.788235664,10.72309017,0.0001685060997,0.0001570609602,0.0001116625281,0.0001527202548,0.0001973827311,0.0001574665075,0.0001116625281,0.0001973827311,10.7296524,10.72180843,10.70861721,10.72471046,10.70099449,10.71715736,10.70099449,10.7296524,0.0006175417802,-0.0001206185334,-0.001361984294,0.0001524783438,-0.002079323633,-0.0005583812599,-0.002079323633,0.0006175417802
8.823529243,10.7050724,0.0001256402611,0.0001547075663,0.0001091750892,0.0001560283272,0.0001125791314,0.000131626075,0.0001091750892,0.0001560283272,10.72022915,10.71204567,10.68916607,10.71004581,10.68281364,10.70285988,10.68281364,10.72022915,0.001426332165,0.0006562222843,-0.001496872399,0.0004680250422,-0.002094670199,-0.0002081926505,-0.002094670199,0.001426332165
8.858823776,10.6893692,0.0001717300183,0.0001327019563,0.0001201197301,0.0001066030309,0.0001563856931,0.0001375080901,0.0001066030309,0.0001717300183,10.71481419,10.68839455,10.67496872,10.69515038,10.66780186,10.6882267,10.66780186,10.71481419,0.002394511364,-9.172034333e-05,-0.001355163637,0.0005440398818,-0.002029604279,-0.0001075874097,-0.002029604279,0.002394511364
8.894117355,10.67576027,0.0001230465132,0.000200282564,0.0001283232705,0.0001869568077,0.0001572830952,0.000159178453,0.0001230465132,0.000200282564,10.70476818,10.67446995,10.66826916,10.68296814,10.65902424,10.67790031,10.65902424,10.70476818,0.00272980216,-0.000121426252,-0.0007049543201,0.0006782997516,-0.001574951457,0.0002013539488,-0.001574951457,0.00272980216
8.929411888,10.66403484,0.0001635422959,0.0001181949483,0.0001501313382,9.560291073e-05,0.0001516249758,0.0001358192967,9.560291073e-05,0.0001635422959,10.68513203,10.66372013,10.65499401,10.66409016,10.65121555,10.6638298,10.65121555,10.68513203,0.001985359471,-2.961615792e-05,-0.0008507914608,5.205264188e-06,-0.001206364832,-1.924152093e-05,-0.001206364832,0.001985359471
8.964705467,10.65399075,0.0001033814842,0.000132169982,9.759146633e-05,9.263070388e-05,0.0001084024552,0.0001068352285,9.263070388e-05,0.000132169982,10.66315269,10.65486717,10.64697552,10.65133858,10.65032864,10.65333271,10.64697552,10.66315269,0.0008621892193,8.247651567e-05,-0.000660171092,-0.0002495834487,-0.0003446243936,-6.194263551e-05,-0.000660171092,0.0008621892193
9,10.64544106,0.000162922559,0.0001917639602,0.0001037880575,0.0001234064839,0.0001250048517,0.0001413771824,0.0001037880575,0.0001917639602,10.64549732,10.64642143,10.64450741,10.6451807,10.6457901,10.6454792,10.64450741,10.64642143,5.295009942e-06,9.225882241e-05,-8.786127e-05,-2.450063948e-05,3.284701233e-05,3.607787676e-06,-8.786127e-05,9.225882241e-05
9.035294533,10.63820744,0.0001833801507,0.0002577968407,0.0001553664042,0.0001573793998,0.0002059906692,0.0001919827046,0.0001553664042,0.0002577968407,10.60721588,10.60263443,10.61219597,10.60193539,10.61706829,10.60820961,10.60193539,10.61706829,-0.002916473662,-0.00334761315,-0.002447820269,-0.003413396887,-0.001989308279,-0.002822922543,-0.003413396887,-0.001989308279
9.070588112,10.63212967,0.0002262857888,0.0002812267921,0.0001909174898,0.0001583155245,0.0002391079324,0.0002191707026,0.0001583155245,0.0002812267921,10.79495144,10.81942844,10.7687254,10.68052959,10.78342819,10.76941299,10.68052959,10.81942844,0.0153224133,0.01762583293,0.01285440009,0.004554695915,0.01423801295,0.01291907113,0.004554695915,0.01762583293
9.105882645,10.56725407,0.0002734243753,0.0002654467826,0.0002364411193,0.0001805765933,0.0003444822796,0.0002600742155,0.0001805765933,0.0003444822796,11.15603542,11.15116405,11.11325741,10.87897015,11.13169479,11.08622456,10.87897015,11.15603542,0.05540752411,0.05494910106,0.05138188228,0.02933417633,0.05311693996,0.04883792251,0.02933417633,0.05540752411
9.141176224,10.49164391,0.0002481710399,0.0002880082757,0.0002938435064,0.0003808852925,0.0002763462544,0.0002974508679,0.0002481710399,0.0003808852925,11.5347805,11.57336426,11.5303793,11.25665665,11.47036648,11.47310925,11.25665665,11.57336426,0.09816481918,0.1017957628,0.09775064141,0.07199185342,0.09210310876,0.09236123413,0.07199185342,0.1017957628
9.176470757,10.4151516,0.0002389792789,0.0004290100187,0.0003239125654,0.000163876306,0.000277612533,0.0002866781433,0.000163876306,0.0004290100187,11.94161129,12.06042767,11.90496731,11.52274799,11.79316235,11.84458351,11.52274799,12.06042767,0.1436481476,0.1548294127,0.1401997507,0.104230836,0.1296782941,0.1345172822,0.104230836,0.1548294127
9.211764336,10.33904743,0.0002538915724,0.0002596047998,0.0002666902437,0.0002253270504,0.0003067509388,0.0002624529297,0.0002253270504,0.0003067509388,12.20604038,12.04026127,12.22871876,11.78460503,12.06607056,12.06513977,11.78460503,12.22871876,0.1756941825,0.1600934714,0.1778283417,0.1360348165,0.1625222564,0.1624346077,0.1360348165,0.1778283417
9.247058868,10.26421833,0.0002494174114,0.0003190147108,0.0003226418921,0.000317382277,0.0002779331699,0.0002972779039,0.0002494174114,0.0003226418921,12.24658775,11.98959732,12.43379211,11.8790884,12.13121605,12.1360569,11.8790884,12.43379211,0.1865517348,0.1623675376,0.2041686773,0.151968047,0.1756946295,0.1761501282,0.151968047,0.2041686773
9.282353401,10.19132519,0.0002637837024,0.0006294513587,0.0003972177219,0.0002202531323,0.0002308373223,0.0003483086475,0.0002202531323,0.0006294513587,12.12283516,11.84224701,12.43536663,11.77487183,11.97661591,12.03038692,11.77487183,12.43536663,0.1817655861,0.1553607136,0.2111764848,0.149020344,0.1680055559,0.1730657369,0.149020344,0.2111764848
9.31764698,10.1208601,0.0002573749516,0.0003000433207,0.0002672514238,0.0002768020204,0.0002734101145,0.0002749763662,0.0002573749516,0.0003000433207,11.809165,11.29593849,12.17544556,11.45835876,11.68225956,11.68423271,11.29593849,12.17544556,0.1588786691,0.1105812639,0.1933476478,0.1258658916,0.1469361782,0.1471219361,0.1105812639,0.1933476478
9.352941513,10.05318451,0.00024451848,0.0002214164997,0.0003003383172,0.0002288797841,0.0002389973524,0.00024683011,0.0002214164997,0.0003003383172,11.23928261,10.79434681,11.74220657,11.01868629,11.29590225,11.21808529,10.79434681,11.74220657,0.111618273,0.06974739581,0.1589461565,0.09085896611,0.1169464886,0.1096234545,0.06974739581,0.1589461565
9.388235092,9.988570213,0.0002469281608,0.0002444047423,0.0002144875325,0.0001962906099,0.0002499113325,0.0002304044756,0.0001962906099,0.0002499113325,10.7284565,10.40088654,11.18763638,10.62102032,10.92689133,10.77297783,10.40088654,11.18763638,0.06962732226,0.03880120441,0.1128386408,0.05951699242,0.08830111474,0.0738170594,0.03880120441,0.1128386408
9.423529625,9.927206993,0.0002567318443,0.000246980926,0.0002644496271,0.0002044031571,0.0002298810869,0.0002404893312,0.0002044031571,0.0002644496271,10.31492329,10.11809635,10.61925316,10.34216499,10.55568123,10.39002419,10.11809635,10.61925316,0.03648620844,0.01796372607,0.06512530148,0.03904980421,0.05914283916,0.04355357587,0.01796372607,0.06512530148
9.458823204,9.869225502,0.0003506592766,0.0001722093875,0.0002167971688,0.0001674064988,0.0002648868831,0.0002343918459,0.0001674064988,0.0003506592766,9.988912582,9.945767403,10.15970421,10.07652473,10.25121403,10.08442497,9.945767403,10.25121403,0.01126320474,0.007203008514,0.02733562514,0.0195079837,0.03594719619,0.02025140449,0.007203008514,0.03594719619
9.494117737,9.814697266,0.0002172064851,0.0001894455199,0.0002497208188,0.000126604762,0.0002085757296,0.0001983106631,0.000126604762,0.0002497208188,9.857114792,9.830481529,9.971714973,9.906448364,9.998296738,9.912811279,9.830481529,9.998296738,0.003991719801,0.001485385001,0.01477621961,0.008634276688,0.01727770828,0.009233062156,0.001485385001,0.01727770828
9.529411316,9.76365757,0.0001968773577,0.0001577225339,0.0001702109003,0.0001223163563,0.0001965041884,0.0001687262702,0.0001223163563,0.0001968773577,9.771305084,9.753479004,9.814160347,9.797141075,9.834084511,9.794034004,9.753479004,9.834084511,0.000719672651,-0.0009578583413,0.004752585664,0.003150979755,0.006627557799,0.002858587541,-0.0009578583413,0.006627557799
9.564705849,9.716094971,0.0001781965111,0.0001616815134,0.0001236161625,0.0001048619088,0.0001693630184,0.0001475438185,0.0001048619088,0.0001781965111,9.709095955,9.699380875,9.73205471,9.716705322,9.725185394,9.716485023,9.699380875,9.73205471,-0.000658645411,-0.001572887297,0.001501898165,5.743739894e-05,0.00085545826,3.665222175e-05,-0.001572887297,0.001501898165
9.600000381,9.671970367,0.0001603780838,0.0001828053209,0.0001265419996,0.000139234995,0.0001916013716,0.0001601123513,0.0001265419996,0.0001916013716,9.671717644,9.672009468,9.671981812,9.671829224,9.671768188,9.671861649,9.671717644,9.672009468,-2.378267345e-05,3.679583415e-06,1.076951207e-06,-1.328239796e-05,-1.902613803e-05,-1.026693462e-05,-2.378267345e-05,3.679583415e-06
9.635293961,9.631222725,0.0001452021534,0.0001439316547,0.0001277437113,0.0001050163773,0.000171176609,0.0001386141084,0.0001050163773,0.000171176609,9.643985748,9.651942253,9.630391121,9.640832901,9.635173798,9.640465736,9.630391121,9.651942253,0.001201069797,0.001949820202,-7.825845387e-05,0.0009043698083,0.0003718174121,0.000869763724,-7.825845387e-05,0.001949820202
9.670588493,9.593758583,0.0001795267744,0.0002315096208,0.0001379100577,0.0001423880603,0.0001772706019,0.0001737210259,0.0001379100577,0.0002315096208,9.609554291,9.62980175,9.585065842,9.607287407,9.600250244,9.606391907,9.585065842,9.62980175,0.001486461959,0.003391857957,-0.0008180341683,0.001273135771,0.0006109005772,0.001188864349,-0.0008180341683,0.003391857957
9.705882072,9.55947113,0.0001690526988,0.0001743672474,0.0001644317235,0.0001184281718,0.0001888757688,0.0001630311308,0.0001184281718,0.0001888757688,9.588166237,9.61281395,9.540952682,9.576320648,9.567295074,9.577109337,9.540952682,9.61281395,0.002700365381,0.005019849166,-0.001742686611,0.001585631166,0.0007362756296,0.001659886912,-0.001742686611,0.005019849166
9.741176605,9.528234482,0.0001466629619,0.0002219782909,0.0001552242902,0.0001659062109,0.0002512001665,0.0001881943899,0.0001466629619,0.0002512001665,9.568669319,9.589998245,9.499814034,9.541377068,9.540581703,9.548088074,9.499814034,9.589998245,0.003805137938,0.005812305491,-0.002674518619,0.001236788696,0.001161940629,0.001868330641,-0.002674518619,0.005812305491
9.776470184,9.499913216,0.0002602859749,0.0001831075933,0.0001611851912,0.00015286282,0.0001941836817,0.0001903250522,0.00015286282,0.0002602859749,9.537971497,9.551482201,9.464461327,9.504201889,9.525524139,9.516729355,9.464461327,9.551482201,0.003581491066,0.004852921702,-0.003336215392,0.0004035874736,0.002410127083,0.00158238248,-0.003336215392,0.004852921702
9.811764717,9.474360466,0.0001702160225,0.0001902167569,0.0001507728011,0.0001470142306,0.0001953296014,0.0001707098854,0.0001470142306,0.0001953296014,9.50905323,9.502363205,9.44900322,9.469654083,9.513719559,9.488759041,9.44900322,9.513719559,0.003264777595,0.002635209821,-0.002386254724,-0.0004428961838,0.003703904571,0.001354948152,-0.002386254724,0.003703904571
9.84705925,9.451416016,0.0001578766241,0.0002580105793,0.000225501688,0.000176426096,0.0001800343744,0.000199569884,0.0001578766241,0.0002580105793,9.487798691,9.450808525,9.428668022,9.43210125,9.484704018,9.45681572,9.428668022,9.487798691,0.003423807444,-5.71681594e-05,-0.002140709665,-0.001817624434,0.003132581944,0.0005081774434,-0.002140709665,0.003423807444
9.882352829,9.430922508,0.0002162304736,0.00015396456,0.0001158580344,0.0001126478965,0.000132805857,0.0001463013614,0.0001126478965,0.0002162304736,9.466244698,9.436992645,9.425406456,9.424520493,9.459469795,9.442526817,9.424520493,9.466244698,0.003324009944,0.0005712328712,-0.0005190905067,-0.0006024644827,0.002686454915,0.001092028571,-0.0006024644827,0.003324009944
9.917647362,9.412712097,0.0001854698785,0.0001992233156,0.0001829211833,0.0001460581698,0.0001403814676,0.000170810803,0.0001403814676,0.0001992233156,9.441504478,9.433927536,9.417912483,9.433504105,9.439736366,9.433316231,9.417912483,9.441504478,0.002709519584,0.001996488078,0.0004893845762,0.001956640976,0.002543130657,0.001939032809,0.0004893845762,0.002709519584
9.952940941,9.396618843,0.0001864369406,0.000174052926,0.000155513364,0.0001116888525,0.0001825547224,0.0001620493567,0.0001116888525,0.0001864369406,9.420866966,9.417640686,9.396793365,9.441884041,9.424573898,9.420351982,9.396793365,9.441884041,0.002281880239,0.001978269545,1.642350617e-05,0.004259700887,0.002630722476,0.002233399311,1.642350617e-05,0.004259700887
9.988235474,9.382476807,0.0001673539373,0.0001686511969,0.0001929055288,0.0001290717482,0.0001491485891,0.0001614262001,0.0001290717482,0.0001929055288,9.400976181,9.392301559,9.381028175,9.425785065,9.411729813,9.402363777,9.381028175,9.425785065,0.001740891603,0.0009245626279,-0.0001363240735,0.004075542558,0.002752866829,0.001871507964,-0.0001363240735,0.004075542558
10.02352905,9.370119095,0.0001707102347,0.0002090396738,0.0001431052951,0.0001518585777,0.000213385516,0.0001776198478,0.0001431052951,0.000213385516,9.38242054,9.375390053,9.379058838,9.400998116,9.396187782,9.386811256,9.375390053,9.400998116,0.001157632796,0.0004960257793,0.0008412784082,0.002905883593,0.002453205176,0.001570805209,0.0004960257793,0.002905883593
10.05882359,9.359386444,0.0001053611486,0.0001686778269,0.0001772605028,0.0001280155993,0.0001973976905,0.0001553425536,0.0001053611486,0.0001973976905,9.371543884,9.36455822,9.368200302,9.37482357,9.373656273,9.370556831,9.36455822,9.37482357,0.001144081121,0.00048669221,0.0008294319268,0.001452717464,0.001342868432,0.001051158295,0.00048669221,0.001452717464
10.09411812,9.350123405,0.0002589083742,0.0001877366449,0.0001375248539,0.0001204461223,0.0001668058831,0.0001742843742,0.0001204461223,0.0002589083742,9.361809731,9.352240562,9.360380173,9.352371216,9.350168228,9.355394363,9.350168228,9.361809731,0.001099746674,0.0001992359757,0.0009652175358,0.0002115311654,4.218059075e-06,0.0004959898652,4.218059075e-06,0.001099746674
10.1294117,9.342179298,0.0001283714664,0.0002033518103,0.0001516581106,0.000132585541,0.0001933554304,0.0001618644746,0.0001283714664,0.0002033518103,9.347885132,9.34141922,9.352645874,9.33704567,9.333157539,9.342431068,9.333157539,9.352645874,0.0005369499559,-7.152750914e-05,0.0009849616326,-0.0004831023689,-0.0008489965694,2.365701403e-05,-0.0008489965694,0.0009849616326
10.16470623,9.335412979,0.0001412541169,0.0001447690593,0.0001074154643,0.0001209393158,0.0001504305546,0.0001329616935,0.0001074154643,0.0001504305546,9.337613106,9.333133698,9.342551231,9.328597069,9.327311516,9.333841324,9.327311516,9.342551231,0.0002070438641,-0.0002144927857,0.0006717483047,-0.0006414141972,-0.000762391719,-0.0001479013154,-0.000762391719,0.0006717483047
10.19999981,9.329689026,0.0001874029695,0.0002020015381,0.0001624088763,0.000171421314,0.0002162414457,0.0001878952316,0.0001624088763,0.0002162414457,9.329835892,9.329481125,9.330097198,9.329734802,9.329908371,9.329811096,9.329481125,9.330097198,1.38208743e-05,-1.956461347e-05,3.84112609e-05,4.307804829e-06,2.064156433e-05,1.152337791e-05,-1.956461347e-05,3.84112609e-05
10.23529434,9.324886322,0.0002573644742,0.0003092038387,0.0003114727442,0.0002231480321,0.0002364518441,0.0002675281721,0.0002231480321,0.0003114727442,9.304510117,9.363519669,9.330174446,9.384575844,9.302265167,9.337008476,9.302265167,9.384575844,-0.00191751169,0.003635607893,0.0004976412165,0.005617108196,-0.002128773602,0.001140814507,-0.002128773602,0.005617108196
10.27058792,9.279458046,0.0003190571151,0.0003483324545,0.0003212012816,0.000212407278,0.0002857585787,0.000297351362,0.000212407278,0.0003483324545,9.603280067,9.716956139,9.667819023,9.748311043,9.545167923,9.656306267,9.545167923,9.748311043,0.03047341108,0.04117094725,0.03654687852,0.04412161559,0.02500474267,0.03546351939,0.02500474267,0.04412161559
10.30588245,9.22059536,0.0004743292229,0.0003086583456,0.0002275358274,0.000281729328,0.000230419173,0.000304534391,0.0002275358274,0.0004743292229,10.18468189,10.18918228,10.13013935,10.23265171,10.00576687,10.14848423,10.00576687,10.23265171,0.09072577953,0.09114929289,0.08559302986,0.09524000436,0.07388890535,0.08731939644,0.07388890535,0.09524000436
10.34117603,9.161192894,0.0003102541668,0.0003246554406,0.0003318291274,0.0002374962933,0.0003023536701,0.0003013177193,0.0002374962933,0.0003318291274,10.53398895,10.62102795,10.5532856,10.62953758,10.53293228,10.57415485,10.53293228,10.62953758,0.129187569,0.1373784095,0.1310034841,0.1381792128,0.1290881336,0.1329673827,0.1290881336,0.1381792128
10.37647057,9.102179527,0.0002672116098,0.0003525687789,0.0002629882947,0.0004368352238,0.0003100520407,0.0003259311779,0.0002629882947,0.0004368352238,10.79841805,11.04811478,10.82061386,10.92715168,10.85982323,10.89082336,10.79841805,11.04811478,0.159625262,0.1831230819,0.1617140025,0.1717398018,0.165403828,0.1683212072,0.159625262,0.1831230819
10.4117651,9.044212341,0.000302969187,0.0003300790559,0.0003063027689,0.0002581176232,0.0003243640822,0.0003043665492,0.0002581176232,0.0003300790559,10.92265415,11.1785984,10.84067249,10.91045094,11.08409882,10.98729515,10.84067249,11.1785984,0.1767715812,0.2008573264,0.169056654,0.1756231934,0.1919644028,0.1828546226,0.169056654,0.2008573264
10.44705868,8.987773895,0.0003758634557,0.0003383223375,0.0002383005922,0.0002144796163,0.000289314863,0.0002912561758,0.0002144796163,0.0003758634557,10.8256979,11.04599476,10.68550205,10.72209072,11.06260395,10.86837769,10.68550205,11.06260395,0.1729586273,0.1936897635,0.1597654372,0.1632086337,0.1952527761,0.1769750416,0.1597654372,0.1952527761
10.48235321,8.933216095,0.0003365068114,0.0004089866707,0.000230550897,0.0002155721304,0.0006542626652,0.0003691758611,0.0002155721304,0.0006542626652,10.44920731,10.83516598,10.3383379,10.38882065,10.88824368,10.5799551,10.3383379,10.88824368,0.1426630169,0.1789838225,0.1322295964,0.1369802952,0.1839787215,0.1549670994,0.1322295964,0.1839787215
10.51764679,8.880809784,0.0003338420647,0.0003160937049,0.0001596036745,0.0002076327946,0.0002793169406,0.0002592978417,0.0001596036745,0.0003338420647,9.994027138,10.35141563,9.901348114,9.982219696,10.37773037,10.12134838,9.901348114,10.37773037,0.1047598049,0.1383920014,0.09603819996,0.1036486551,0.1408683658,0.1167414039,0.09603819996,0.1408683658
10.55294132,8.830744743,0.0003226519329,0.0003520073078,0.0002421366371,0.0004368414811,0.0002080140694,0.0003123302886,0.0002080140694,0.0004368414811,9.58232975,9.885351181,9.496305466,9.497092247,9.854504585,9.663116455,9.496305466,9.885351181,0.07072823495,0.09924419224,0.0626328811,0.06270691752,0.09634136409,0.07833071798,0.0626328811,0.09924419224
10.5882349,8.783163071,0.0002406769927,0.0002861182147,0.0003126374504,0.0001948907156,0.0002655352,0.0002599717118,0.0001948907156,0.0003126374504,9.285130501,9.489022255,9.168089867,9.190375328,9.399176598,9.306359291,9.168089867,9.489022255,0.0472378619,0.06642518193,0.03622370213,0.03832088411,0.05797021836,0.04923557118,0.03622370213,0.06642518193
10.62352943,8.738157272,0.0002144360333,0.0003259017249,0.0002087571047,0.0001936476474,0.0002450771572,0.0002375639306,0.0001936476474,0.0003259017249,9.020735741,9.149710655,8.967536926,8.966727257,9.076564789,9.036254883,8.966727257,9.149710655,0.02659216896,0.03872941062,0.0215858724,0.02150967717,0.03184598684,0.02805262245,0.02150967717,0.03872941062
10.65882397,8.695778847,0.0001887884864,0.0002918914543,0.0002333149896,0.0001838068274,0.0001661878778,0.0002127979387,0.0001661878778,0.0002918914543,8.804515839,8.93305397,8.817338943,8.809494019,8.876255989,8.84813118,8.804515839,8.93305397,0.01023274194,0.02232887782,0.01143946592,0.01070121583,0.01698387973,0.01433723606,0.01023274194,0.02232887782
10.69411755,8.656054497,0.000154439942,0.0002036428486,0.0001554484043,0.0001193532153,0.0001599173265,0.0001585603604,0.0001193532153,0.0002036428486,8.678809166,8.769467354,8.701482773,8.69587326,8.730445862,8.715215683,8.678809166,8.769467354,0.002141338075,0.01067276578,0.004275047686,0.003747161943,0.007000631653,0.005567389075,0.002141338075,0.01067276578
10.72941208,8.618975639,0.0001703881717,0.0002346925758,0.0001482753432,0.0001363084593,0.0001499104837,0.0001679149864,0.0001363084593,0.0002346925758,8.608133316,8.652267456,8.622871399,8.621879578,8.649427414,8.630915642,8.608133316,8.652267456,-0.001020321506,0.003132940736,0.0003666121338,0.0002732763824,0.002865677467,0.001123636961,-0.001020321506,0.003132940736
10.76470566,8.584516525,0.0001314924302,0.0001719889115,0.000131128676,0.0001035581736,0.0001367669029,0.0001349870145,0.0001035581736,0.0001719889115,8.571101189,8.566476822,8.574521065,8.578224182,8.587412834,8.575547218,8.566476822,8.587412834,-0.001262456062,-0.001697634114,-0.0009406271274,-0.0005921436823,0.0002725583909,-0.0008440604433,-0.001697634114,0.0002725583909
10.80000019,8.552627563,0.0001591960754,0.0001313513349,0.0001403206261,0.0001407382078,0.0001386088697,0.0001420430199,0.0001313513349,0.0001591960754,8.552848816,8.552212715,8.552100182,8.552384377,8.552481651,8.552405357,8.552100182,8.552848816,2.082105675e-05,-3.903948163e-05,-4.962950334e-05,-2.288521318e-05,-1.373112809e-05,-2.089285408e-05,-4.962950334e-05,2.082105675e-05
10.83529377,8.523247719,0.0001447750692,0.000168806946,0.0001447378454,0.0001120279849,0.0001781756873,0.0001497047051,0.0001120279849,0.0001781756873,8.533409119,8.541369438,8.531405449,8.51968956,8.53923893,8.533022881,8.51968956,8.541369438,0.0009562429623,0.001705352217,0.0007676867535,-0.0003348420723,0.001504859887,0.0009198599728,-0.0003348420723,0.001705352217
10.8705883,8.496296883,0.0001159790409,0.0001818697929,0.0001353472035,0.0001267202751,0.000118688884,0.0001357210276,0.0001159790409,0.0001818697929,8.51467514,8.518642426,8.5110569,8.490907669,8.51536274,8.510128975,8.490907669,8.518642426,0.001729493961,0.002102836967,0.001388997887,-0.0005071542691,0.00179420074,0.001301674987,-0.0005071542691,0.002102836967
10.90588188,8.471687317,0.000188609265,0.000169486404,0.0001271466899,0.0001183550121,0.0001639139227,0.0001535022602,0.0001183550121,0.000188609265,8.492897034,8.497984886,8.488132477,8.474743843,8.492880821,8.489328384,8.474743843,8.497984886,0.00199594954,0.002474744106,0.001547578955,0.0002876357175,0.001994423801,0.001660066424,0.0002876357175,0.002474744106
10.94117641,8.449317932,0.0001497221238,0.0002202679752,0.0001398919558,9.679005598e-05,0.0001505166438,0.0001514377509,9.679005598e-05,0.0002202679752,8.466210365,8.482066154,8.471040726,8.460963249,8.464178085,8.468892097,8.460963249,8.482066154,0.00158966973,0.003081785748,0.002044232795,0.001095887623,0.001398421125,0.001841999358,0.001095887623,0.003081785748
10.97647095,8.429083824,0.0001439274783,0.0002023751731,0.0001801161125,0.0002189360966,0.0001467023831,0.0001784114429,0.0001439274783,0.0002189360966,8.443117142,8.48024559,8.457614899,8.448386192,8.430556297,8.451984406,8.430556297,8.48024559,0.001320611453,0.004814600106,0.002684929175,0.00181645772,0.0001385677169,0.002155033406,0.0001385677169,0.004814600106
11.01176453,8.410871506,0.0001548784057,0.0001513222669,0.0001475243917,0.0001155204664,0.0001821397454,0.000150277061,0.0001155204664,0.0001821397454,8.42449379,8.475187302,8.451058388,8.457772255,8.408094406,8.443321228,8.408094406,8.475187302,0.001281930949,0.006052465644,0.003781803884,0.004413615447,-0.0002613401739,0.003053695429,-0.0002613401739,0.006052465644
11.04705906,8.39455986,0.000174922825,0.0002576898842,0.000135911745,0.0001149708405,0.0001850103727,0.0001737011335,0.0001149708405,0.0002576898842,8.417395592,8.466371536,8.441337585,8.4634552,8.41387558,8.440486908,8.41387558,8.466371536,0.002148966305,0.00675786892,0.004402038176,0.006483425852,0.00181771419,0.004322002642,0.00181771419,0.00675786892
11.08235264,8.380030632,0.0001652194769,0.0001831651171,0.0001636158995,0.0001703221787,0.0001549138542,0.0001674473169,0.0001549138542,0.0001831651171,8.419772148,8.440663338,8.425045967,8.456110001,8.42145443,8.432609558,8.419772148,8.456110001,0.003739892505,0.005705866963,0.004236187786,0.007159481756,0.003898204304,0.004947926849,0.003739892505,0.007159481756
11.11764717,8.36715889,0.0001469443232,0.0001845078223,0.0002000707318,9.667418635e-05,0.0002613549004,0.0001779104059,9.667418635e-05,0.0002613549004,8.42593956,8.409556389,8.420120239,8.434360504,8.432676315,8.424530029,8.409556389,8.434360504,0.005531580653,0.003989834804,0.004983950872,0.006324036978,0.006165545899,0.005398989655,0.003989834804,0.006324036978
11.15294075,8.355824471,0.000156525668,0.000177625916,0.0001110906232,0.0001423882204,0.00014765175,0.0001470564457,0.0001110906232,0.000177625916,8.407887459,8.376776695,8.390872955,8.407558441,8.414095879,8.399438858,8.376776695,8.414095879,0.004899410065,0.001971718157,0.003298252821,0.004868447781,0.00548365619,0.004104296677,0.001971718157,0.00548365619
11.18823528,8.345899582,0.0001578269876,0.0002265148214,0.0001583214616,0.0001448360126,0.0001325178746,0.0001640034316,0.0001325178746,0.0002265148214,8.378646851,8.346966743,8.361256599,8.374916077,8.39321804,8.37100029,8.346966743,8.39321804,0.003081695875,0.0001004256992,0.001445178757,0.002730609849,0.004452924244,0.002362166997,0.0001004256992,0.004452924244
11.22352982,8.337266922,0.0001310799562,0.000145188169,0.000145337297,0.0002136113471,0.0001501223305,0.0001570678141,0.0001310799562,0.0002136113471,8.356582642,8.334131241,8.338653564,8.340343475,8.371265411,8.34819603,8.334131241,8.371265411,0.00181771419,-0.0002950846392,0.0001304905891,0.0002895203943,0.003199442523,0.001028416562,-0.0002950846392,0.003199442523
11.25882339,8.329806328,0.0001417508465,0.0002325900714,0.0001323068573,0.0002141616715,0.0001478338381,0.0001737286511,0.0001323068573,0.0002325900714,8.339201927,8.325084686,8.323797226,8.317232132,8.345811844,8.330225945,8.317232132,8.345811844,0.0008841769304,-0.0004443321086,-0.0005654891138,-0.001183300163,0.001506205997,3.945231583e-05,-0.001183300163,0.001506205997
11.29411793,8.323404312,0.0001277048432,0.0001508094429,0.0001507246488,0.0001560399251,0.0001355340064,0.0001441625645,0.0001277048432,0.0001560399251,8.330142021,8.307480812,8.31760025,8.309584618,8.324742317,8.317910194,8.307480812,8.330142021,0.0006340550026,-0.001498487894,-0.0005461937399,-0.001300508389,0.0001259135461,-0.0005170442746,-0.001498487894,0.0006340550026
11.32941151,8.317955017,0.0001274524111,0.0001602536795,0.0001694708335,0.0001656697132,0.0001339891169,0.0001513671596,0.0001274524111,0.0001694708335,8.326312065,8.30164814,8.312718391,8.306549072,8.311243057,8.311694145,8.30164814,8.326312065,0.0007864436484,-0.001534565701,-0.0004927949049,-0.001073361374,-0.0006316318759,-0.0005891820183,-0.001534565701,0.0007864436484
11.36470604,8.313349724,0.00010229482,0.0001226726017,0.0001152047116,0.0001214795921,0.0001153003032,0.0001153904159,0.00010229482,0.0001226726017,8.317298889,8.302845955,8.308205605,8.313011169,8.302254677,8.308722496,8.302254677,8.317298889,0.0003716379288,-0.0009884617757,-0.0004840895708,-3.185980677e-05,-0.001044104225,-0.0004353755212,-0.001044104225,0.0003716379288
11.39999962,8.309494972,0.000121298508,0.0001651905477,0.0001343249023,0.0001722019224,0.0001750265073,0.0001536084746,0.000121298508,0.0001750265073,8.309827805,8.31048584,8.309969902,8.309666634,8.309634209,8.309916496,8.309634209,8.31048584,3.132133133e-05,9.324602433e-05,4.46934755e-05,1.615426845e-05,1.310290645e-05,3.970360194e-05,1.310290645e-05,9.324602433e-05
11.43529415,8.274533272,0.0001771354,0.0001879263727,0.0001564795093,0.0001585694408,0.0002055923978,0.0001771406241,0.0001564795093,0.0002055923978,8.268636703,8.270993233,8.282521248,8.287512779,8.274134636,8.276760101,8.268636703,8.287512779,-0.000554899103,-0.000333136908,0.000751711952,0.001221442129,-3.751380063e-05,0.0002095208765,-0.000554899103,0.001221442129
11.47058868,8.227341652,0.000193239408,0.0001834893628,0.0001751501986,0.0001853995345,0.0002110695787,0.0001896696194,0.0001751501986,0.0002110695787,8.313404083,8.329277992,8.332440376,8.348937035,8.337584496,8.332328796,8.313404083,8.348937035,0.008098942228,0.009592763148,0.009890360758,0.01144278608,0.01037445012,0.009879860096,0.008098942228,0.01144278608
11.50588226,8.179896355,0.0001632384956,0.000253066537,0.0002071763447,0.0002397097414,0.0002032757329,0.0002132933587,0.0001632384956,0.000253066537,8.450777054,8.478611946,8.4620924,8.472773552,8.485150337,8.469881058,8.450777054,8.485150337,0.02549134567,0.02811075933,0.02655618079,0.02756133489,0.02872605808,0.02728913724,0.02549134567,0.02872605808
11.5411768,8.132883072,0.0002334795572,0.0002567832998,0.0002264973737,0.0002107307373,0.0002766523103,0.0002408286527,0.0002107307373,0.0002766523103,8.696855545,8.591369629,8.628450394,8.671151161,8.757448196,8.669054985,8.591369629,8.757448196,0.0530728735,0.04314607754,0.04663557932,0.05065395311,0.05877497047,0.05045669153,0.04314607754,0.05877497047
11.57647038,8.086784363,0.0001947772253,0.0002924650616,0.0001867068204,0.0003016208066,0.000262840651,0.0002476821246,0.0001867068204,0.0003016208066,8.897226334,8.757102966,8.825489044,8.918908119,8.940526962,8.867851257,8.757102966,8.940526962,0.07626698911,0.06308062375,0.06951612234,0.07830736786,0.08034181595,0.07350258529,0.06308062375,0.08034181595
11.61176491,8.041947365,0.0002426018182,0.0002619765,0.0001802389015,0.0002182318422,0.0002269381657,0.0002259974572,0.0001802389015,0.0002619765,9.143331528,8.898720741,9.00997448,9.101447105,9.126521111,9.055999756,8.898720741,9.143331528,0.1036462337,0.08062703162,0.09109660983,0.09970468283,0.1020642817,0.09542776644,0.08062703162,0.1036462337
11.64705849,7.998637199,0.0003617589537,0.0002205004566,0.0002295227023,0.0002246466029,0.0002244491188,0.0002521755523,0.0002205004566,0.0003617589537,9.23176384,8.984371185,9.161323547,9.19889164,9.236063004,9.162483215,8.984371185,9.236063004,0.1160439178,0.09276292473,0.109415099,0.1129504666,0.1164484918,0.1095241755,0.09276292473,0.1164484918
11.68235302,7.957043171,0.0002294686274,0.0002742800571,0.0001836237352,0.000231735452,0.0002800142101,0.0002398244105,0.0001836237352,0.0002800142101,9.257077217,9.003586769,9.233699799,9.144540787,9.218384743,9.171457291,9.003586769,9.257077217,0.1223402694,0.09848544002,0.1201403216,0.1117499769,0.1186990961,0.1142830104,0.09848544002,0.1223402694
11.7176466,7.917307854,0.0002543137525,0.0003494766424,0.0002320718631,0.0001917928457,0.0001626726298,0.0002380655351,0.0001626726298,0.0003494766424,9.208197594,8.942376137,9.193237305,9.012334824,9.104178429,9.092065811,8.942376137,9.208197594,0.1214797348,0.09646449238,0.1200718954,0.1030479893,0.1116909683,0.110551022,0.09646449238,0.1214797348
11.75294113,7.87953186,0.0002323401131,0.0002552872465,0.0002498206159,0.0002198991424,0.0002443754929,0.0002403445105,0.0002198991424,0.0002552872465,9.050308228,8.735127449,9.016781807,8.844079018,8.898527145,8.908964157,8.735127449,9.050308228,0.1101764143,0.08051619679,0.1070213988,0.09076912701,0.0958929956,0.09687522054,0.08051619679,0.1101764143
11.78823566,7.843777657,0.0002474450448,0.0003182263172,0.0001952265739,0.0002075529774,0.000291647797,0.0002520197595,0.0001952265739,0.0003182263172,8.83110714,8.48355484,8.70932579,8.613526344,8.630225182,8.653548241,8.48355484,8.83110714,0.09291306883,0.06020651013,0.08145277947,0.07243753225,0.07400898635,0.07620377839,0.06020651013,0.09291306883
11.82352924,7.810087204,0.0002623534238,0.0003077625879,0.0001943526295,0.0002238188172,0.000246491516,0.0002469557803,0.0001943526295,0.0003077625879,8.541666031,8.219278336,8.457614899,8.352725029,8.386364937,8.391530037,8.219278336,8.541666031,0.06884554029,0.03850710765,0.06093587354,0.05106516927,0.05423086509,0.05471690744,0.03850710765,0.06884554029
11.85882378,7.778473377,0.0002752576838,0.0003670904844,0.0002030657051,0.0003398045083,0.0003323788696,0.0003035194532,0.0002030657051,0.0003670904844,8.241159439,8.033664703,8.217469215,8.134005547,8.209570885,8.167174339,8.033664703,8.241159439,0.04354127124,0.02401489019,0.04131189361,0.03345751017,0.04056861624,0.03657883406,0.02401489019,0.04354127124
11.89411736,7.748931408,0.0002760534117,0.0003521101316,0.0002672621922,0.000264371949,0.0004288927012,0.0003177381004,0.000264371949,0.0004288927012,8.001516342,7.909229755,8.00038147,7.909864902,8.031057358,7.970410347,7.909229755,8.031057358,0.02376961522,0.0150849456,0.02366281673,0.01514471602,0.02654958516,0.02084233426,0.0150849456,0.02654958516
11.92941189,7.721437454,0.0005519548431,0.000306904898,0.0003235120967,0.0002623455948,0.0003254878393,0.0003540410544,0.0002623455948,0.0005519548431,7.773878098,7.80128336,7.794224262,7.765152454,7.870390415,7.800985813,7.765152454,7.870390415,0.004934949335,0.007513933349,0.006849633995,0.004113818984,0.01401728299,0.007485923823,0.004113818984,0.01401728299
11.96470547,7.695957661,0.0003488304501,0.0003903584147,0.0003118381428,0.0003274824121,0.0003274419578,0.0003411902871,0.0003118381428,0.0003903584147,7.714757442,7.702141285,7.684474468,7.700025558,7.744452953,7.709170341,7.684474468,7.744452953,0.001769161667,0.0005819126382,-0.001080630813,0.0003828112967,0.004563670605,0.001243385137,-0.001080630813,0.004563670605
12,7.672442913,0.0001705597679,0.0001946269913,0.0002609077783,0.0002252021659,0.0002703279024,0.0002243249182,0.0001705597679,0.0002703279024,7.672803879,7.671825409,7.671652317,7.673000813,7.672421932,7.672340393,7.671652317,7.673000813,3.396883767e-05,-5.811049414e-05,-7.439938054e-05,5.25013711e-05,-1.974410452e-06,-9.602815226e-06,-7.439938054e-05,5.25013711e-05
12.03529453,7.650835514,0.0003098509624,0.0003061507596,0.0002394160983,0.0002396657655,0.0003772542987,0.0002944675798,0.0002394160983,0.0003772542987,7.646602154,7.652321339,7.635370731,7.633308411,7.615980148,7.636716366,7.615980148,7.652321339,-0.0003983821953,0.0001398241729,-0.001455320045,-0.001649395679,-0.003280079225,-0.001328670653,-0.003280079225,0.0001398241729
12.07058811,7.63106823,0.0003644686076,0.000270237244,0.0002193843247,0.0002333030134,0.0004416159645,0.0003058018337,0.0002193843247,0.0004416159645,7.659064293,7.646395206,7.690636158,7.670874119,7.655636787,7.664521217,7.646395206,7.690636158,0.002634581644,0.001442351844,0.005605665501,0.003745950526,0.002312034834,0.00314811687,0.001442351844,0.005605665501
12.10588264,7.613066196,0.0002742795623,0.0002382488601,0.0002226271317,0.0002371273149,0.0002963580482,0.0002537281835,0.0002226271317,0.0002963580482,7.709326267,7.680248737,7.791588306,7.754742146,7.694037437,7.725988865,7.680248737,7.791588306,0.009058595635,0.00632224232,0.01679990068,0.01333247684,0.007619833574,0.01062660944,0.00632224232,0.01679990068
12.14117622,7.596749306,0.0003094562271,0.0002654226555,0.0002447783481,0.0002471363696,0.0003037653223,0.0002741117787,0.0002447783481,0.0003094562271,7.768689632,7.745004654,7.865305901,7.828626156,7.782567024,7.798039436,7.745004654,7.865305901,0.01618051901,0.01395163406,0.02527263388,0.02182087116,0.01748645678,0.0189424213,0.01395163406,0.02527263388
12.17647076,7.582032204,0.0002789912978,0.0001980592933,0.0001672607468,0.0002163094032,0.0002968387562,0.0002314919111,0.0001672607468,0.0002968387562,7.839540005,7.784779549,7.940119267,7.887582779,7.836480141,7.857700348,7.784779549,7.940119267,0.02423288301,0.01907962747,0.03369793668,0.02875396982,0.02394493297,0.02594186924,0.01907962747,0.03369793668
12.21176434,7.568828106,0.0001912943699,0.0002494385699,0.0001728355128,0.000224624222,0.0002882663684,0.0002252918202,0.0001728355128,0.0002882663684,7.845966339,7.816677094,7.962152958,7.919697285,7.87528944,7.883955956,7.816677094,7.962152958,0.02608021349,0.02332393639,0.03701400384,0.03301869705,0.02883967571,0.02965530381,0.02332393639,0.03701400384
12.24705887,7.557042122,0.0002007583098,0.0002195692068,0.000219501133,0.000225776952,0.0003015207185,0.000233425264,0.0002007583098,0.0003015207185,7.844476223,7.836758137,7.967143536,7.928498745,7.879191875,7.891213894,7.836758137,7.967143536,0.0270491112,0.02632279694,0.0385927707,0.03495608643,0.03031604178,0.03144735843,0.02632279694,0.0385927707
12.2823534,7.546583652,0.000181311596,0.0003313272318,0.0001611210173,0.0002072838106,0.000187866448,0.0002137820265,0.0001611210173,0.0003313272318,7.798942566,7.837956905,7.914185047,7.904272556,7.862486839,7.863568783,7.798942566,7.914185047,0.02374834567,0.02741980553,0.03459328786,0.03366046771,0.02972820587,0.02983002365,0.02374834567,0.03459328786
12.31764698,7.537358284,0.0001967033895,0.0002358492638,0.0002110288624,0.000185346973,0.0002548437333,0.0002167544299,0.000185346973,0.0002548437333,7.757220268,7.787328243,7.870878696,7.850352764,7.82714653,7.818585396,7.757220268,7.870878696,0.02069020644,0.02352353185,0.03138608113,0.02945448086,0.02727064863,0.02646498941,0.02069020644,0.03138608113
12.35294151,7.529272079,0.0001305114565,0.0002258385939,0.0001367674995,0.0001780870225,0.000197971618,0.0001738352439,0.0001305114565,0.0002258385939,7.708058357,7.739803791,7.807817936,7.792717934,7.758719921,7.761423588,7.708058357,7.807817936,0.01682475954,0.01981217787,0.02621267922,0.02479168586,0.02159228921,0.02184671909,0.01682475954,0.02621267922
12.38823509,7.522233009,0.0001459200867,0.0002207982907,0.0001481046493,0.0001823843777,0.0002217665751,0.000183794793,0.0001459200867,0.0002217665751,7.661396503,7.699086189,7.746488094,7.714729309,7.705203056,7.705380917,7.661396503,7.746488094,0.01309604105,0.0166428443,0.02110362239,0.01811494678,0.01721847616,0.01723518595,0.01309604105,0.02110362239
12.42352962,7.51614809,0.0001149825039,0.0002358833299,0.0001406367082,0.0002136775438,0.0001839251781,0.0001778210572,0.0001149825039,0.0002358833299,7.618680477,7.642614841,7.689321518,7.66686821,7.633255482,7.650147915,7.618680477,7.689321518,0.009648854844,0.0119012082,0.01629655994,0.01418358181,0.01102044154,0.01261013001,0.009648854844,0.01629655994
12.4588232,7.510929108,0.0001137966683,0.0001840693149,0.0001323375764,0.0001513020106,0.0001592688641,0.0001481548825,0.0001137966683,0.0001840693149,7.588236332,7.572869301,7.629199982,7.594550133,7.58194828,7.593360901,7.572869301,7.629199982,0.007275030017,0.005828908645,0.01112993155,0.007869192399,0.006683290005,0.007757270243,0.005828908645,0.01112993155
12.49411774,7.506490231,0.0001186771115,0.0002133134403,0.0001344642224,0.0001616675581,0.0001923253003,0.0001640895352,0.0001186771115,0.0002133134403,7.555656433,7.527615547,7.578428268,7.549839973,7.542518139,7.550811768,7.527615547,7.578428268,0.004626806825,0.001988006989,0.006769760046,0.004079446197,0.003390421858,0.004170888104,0.001988006989,0.006769760046
12.52941132,7.502750874,0.0001048859049,0.0001872123103,0.0001542423415,0.0001459271152,0.0001833750284,0.0001551285386,0.0001048859049,0.0001872123103,7.533236027,7.495432377,7.537678719,7.519828796,7.50421524,7.518078804,7.495432377,7.537678719,0.002868818585,-0.0006887103082,0.003286899999,0.001607125276,0.0001378048764,0.0014423877,-0.0006887103082,0.003286899999
12.56470585,7.499631882,0.0001172638149,0.0001276159601,0.0001053274973,0.0001072463056,0.000181088486,0.0001277084084,0.0001053274973,0.000181088486,7.523239613,7.478523731,7.502737045,7.503235817,7.481790066,7.497904778,7.478523731,7.523239613,0.002221615752,-0.00198639161,0.0002922127605,0.0003391498758,-0.001679011853,-0.000162485012,-0.00198639161,0.002221615752
12.60000038,7.470445156,6.02797154e-05,0.0001652027859,0.0001565686252,0.0001110476733,0.0001150588214,0.0001216315213,6.02797154e-05,0.0001652027859,7.471208096,7.471415997,7.471299648,7.471280575,7.471980095,7.471436977,7.471208096,7.471980095,7.179674867e-05,9.136136214e-05,8.04123556e-05,7.861744234e-05,0.0001444460795,9.332680202e-05,7.179674867e-05,0.0001444460795
12.63529396,7.43176651,9.068014333e-05,0.0001114880506,9.87940075e-05,9.832344949e-05,0.0002167000202,0.0001231971255,9.068014333e-05,0.0002167000202,7.407975674,7.418458462,7.423274517,7.408376217,7.470930576,7.425803185,7.407975674,7.470930576,-0.00223884685,-0.001252359594,-0.0007991426974,-0.002201153664,0.003685551463,-0.0005611902452,-0.00223884685,0.003685551463
12.67058849,7.393056393,0.0001219010082,0.0001183277709,0.000119574499,0.0001147024886,0.0001262824662,0.0001201576451,0.0001147024886,0.0001262824662,7.354646683,7.369392395,7.363321304,7.35280323,7.401016712,7.368235588,7.35280323,7.401016712,-0.003614562331,-0.002226910787,-0.002798233414,-0.003788041184,0.0007491093129,-0.00233572768,-0.003788041184,0.0007491093129
12.70588207,7.35481596,9.778430103e-05,0.0001354936539,0.0001487627596,0.0001276642288,0.0001573392074,0.0001334088302,9.778430103e-05,0.0001573392074,7.309853554,7.32854414,7.311061382,7.306341648,7.330342293,7.317228794,7.306341648,7.330342293,-0.004231206607,-0.002472321037,-0.004117543343,-0.004561696202,-0.002303105081,-0.003537174314,-0.004561696202,-0.002303105081
12.74117661,7.317399025,0.0001333192049,0.0001251218491,0.0001446840761,0.0001494062599,0.000194574357,0.0001494211465,0.0001251218491,0.000194574357,7.273482323,7.29204607,7.264897823,7.268751144,7.266615868,7.273159027,7.264897823,7.29204607,-0.00413280027,-0.002385850763,-0.004940648098,-0.004578029737,-0.004778970964,-0.004163260106,-0.004940648098,-0.002385850763
12.77647018,7.281063557,0.000111071131,9.417956608e-05,0.0001370077225,0.0001178524981,0.000211164559,0.0001342550968,9.417956608e-05,0.000211164559,7.236551285,7.261427879,7.22345686,7.230853081,7.211515903,7.232761383,7.211515903,7.261427879,-0.004188846797,-0.001847823965,-0.005421102978,-0.004725078586,-0.006544812117,-0.004545533098,-0.006544812117,-0.001847823965
12.81176472,7.245998859,9.395175584e-05,0.0001210301562,0.0001326649799,0.0001153023914,0.0002084678417,0.0001342834148,9.395175584e-05,0.0002084678417,7.203595638,7.237184525,7.188403606,7.199625492,7.161109924,7.197984219,7.161109924,7.237184525,-0.003990373574,-0.0008294768049,-0.005420026369,-0.004363985732,-0.007988509722,-0.004518474452,-0.007988509722,-0.0008294768049
12.84705925,7.212344646,0.0001089606958,0.0001574127236,0.0001568435837,0.0001420323388,0.0002200410527,0.0001570580789,0.0001089606958,0.0002200410527,7.17791748,7.205319405,7.160562515,7.173300743,7.117843628,7.166989326,7.117843628,7.205319405,-0.003239783458,-0.0006611134158,-0.004872980062,-0.003674243344,-0.008893059567,-0.004268235527,-0.008893059567,-0.0006611134158
12.88235283,7.180204391,0.0001005676968,0.0001078453861,0.0001710986107,0.0001171832992,0.0002336550388,0.0001460700005,0.0001005676968,0.0002336550388,7.154560566,7.162415028,7.129666328,7.138256073,7.08107233,7.13319397,7.08107233,7.162415028,-0.002413223265,-0.001674075844,-0.004755906295,-0.003947564866,-0.009328865446,-0.004423927516,-0.009328865446,-0.001674075844
12.91764736,7.149646759,7.735242252e-05,0.0001196457742,0.0001301023294,0.000115563802,0.000219831054,0.0001324990735,7.735242252e-05,0.000219831054,7.133863449,7.126259327,7.089874268,7.105634212,7.052584648,7.101643562,7.052584648,7.133863449,-0.001485295244,-0.002200884512,-0.005624916404,-0.004141819663,-0.009134071879,-0.004517397843,-0.009134071879,-0.001485295244
12.95294094,7.120722294,7.95260712e-05,0.0001095077969,0.00013533319,0.0001326579804,0.0002094294468,0.0001332908869,7.95260712e-05,0.0002094294468,7.118775368,7.09345293,7.057727337,7.077367783,7.03107214,7.075678825,7.03107214,7.118775368,-0.0001832163252,-0.002566195326,-0.005928167608,-0.004079895094,-0.008436566219,-0.004238808062,-0.008436566219,-0.0001832163252
12.98823547,7.093450069,0.0001082665913,0.0001248965564,0.0001293794048,0.0001114268234,0.0002103580191,0.0001368654775,0.0001082665913,0.0002103580191,7.104140282,7.067565918,7.030556202,7.045314789,7.010075569,7.051530361,7.010075569,7.104140282,0.001006007078,-0.002435839269,-0.005918654613,-0.004529791418,-0.007845993154,-0.003944854252,-0.007845993154,0.001006007078
13.02352905,7.067845821,8.60998116e-05,0.0001094947002,0.0001520410588,0.0001094341496,0.0001926477998,0.0001299435098,8.60998116e-05,0.0001926477998,7.0665555,7.046652317,7.011173248,7.016844749,6.987469673,7.025739193,6.987469673,7.0665555,-0.000121426252,-0.001994423801,-0.005333196837,-0.004799477756,-0.007563832216,-0.00396247115,-0.007563832216,-0.000121426252
13.05882359,7.043898106,8.07751494e-05,0.0001218072357,0.0001216774399,0.0001089640864,0.0001950505684,0.0001256548858,8.07751494e-05,0.0001950505684,7.035414696,7.021242619,6.991416931,6.99450922,6.971898556,7.002896309,6.971898556,7.035414696,-0.0007983349496,-0.00213200436,-0.004938763566,-0.004647762515,-0.006775548682,-0.003858482931,-0.006775548682,-0.0007983349496
13.09411812,7.02159071,9.007647895e-05,0.0001024767043,0.0001218419493,0.0001202544227,0.0001714497776,0.0001212198622,9.007647895e-05,0.0001714497776,7.011949539,6.995227337,6.975257397,6.977280617,6.963438511,6.984631538,6.963438511,7.011949539,-0.0009072865359,-0.002480936702,-0.00436021667,-0.004169820342,-0.005472437944,-0.003478139639,-0.005472437944,-0.0009072865359
13.1294117,7.000894547,8.029719174e-05,0.0001120726665,0.0001146363866,0.0001010253764,0.0001456382306,0.0001107339776,8.029719174e-05,0.0001456382306,6.990626335,6.976986885,6.964309692,6.965511322,6.960836887,6.971654415,6.960836887,6.990626335,-0.000966294494,-0.00224984088,-0.003442833433,-0.003329753643,-0.003769643372,-0.002751673106,-0.003769643372,-0.000966294494
13.16470623,6.981772423,6.696008495e-05,9.059102013e-05,8.483653801e-05,6.728924927e-05,0.0001116210769,8.425959095e-05,6.696008495e-05,0.0001116210769,6.974473953,6.966876984,6.96075964,6.961694717,6.96241188,6.96524334,6.96075964,6.974473953,-0.0006868256605,-0.001401741756,-0.001977417152,-0.001889421139,-0.001821932266,-0.001555467723,-0.001977417152,-0.0006868256605
13.19999981,6.964178085,0.0001218694742,0.0001254333183,7.618829841e-05,8.91590098e-05,0.0001736273989,0.0001172554912,7.618829841e-05,0.0001736273989,6.964582443,6.964697361,6.965428829,6.965348244,6.966112137,6.96523428,6.964582443,6.966112137,3.805227607e-05,4.886666284e-05,0.0001177017912,0.0001101182643,0.0001820047619,9.934875561e-05,3.805227607e-05,0.0001820047619
13.23529434,6.948059559,0.0002355222823,0.0002117493714,0.0002289787662,0.0002086947788,0.0002701892809,0.0002310269047,0.0002086947788,0.0002701892809,6.925289631,6.926066875,6.973243237,6.9201684,6.93460989,6.935875893,6.9201684,6.973243237,-0.002142773941,-0.002069630893,0.002369920956,-0.002624709625,-0.001265686937,-0.001146576018,-0.002624709625,0.002369920956
13.27058792,6.933359623,0.0002078580437,0.0002702848578,0.0002238471789,0.000235562431,0.0002812512685,0.0002437607618,0.0002078580437,0.0002812512685,6.968813896,6.940774918,6.936506271,6.94361496,6.992678165,6.956478119,6.936506271,6.992678165,0.00333643984,0.0006978195161,0.0002961167193,0.0009650829015,0.005582197104,0.002175531117,0.0002961167193,0.005582197104
13.30588245,6.920017719,0.0002144520695,0.0003284008126,0.0003358800022,0.0002378909849,0.0002756017202,0.0002784451353,0.0002144520695,0.0003358800022,7.092737198,7.019087315,6.983793736,7.058573723,7.073873043,7.045612335,6.983793736,7.092737198,0.01625384204,0.009322986938,0.006001669448,0.01303887274,0.014478622,0.01181919873,0.006001669448,0.01625384204
13.34117603,6.90796566,0.0001898261835,0.0002554798557,0.0002230604296,0.0002452162153,0.0002685540821,0.0002364273387,0.0001898261835,0.0002685540821,7.202167511,7.101614475,7.05266571,7.19035244,7.141232967,7.137606144,7.05266571,7.202167511,0.02768599242,0.01822340488,0.01361706108,0.0265741311,0.02195172012,0.02161046304,0.01361706108,0.02768599242
13.37647057,6.897138119,0.000167204882,0.0002712123678,0.0002800983493,0.0002354561148,0.0001767241629,0.0002261391783,0.000167204882,0.0002800983493,7.285891533,7.162711143,7.107654095,7.281292439,7.219859123,7.211481571,7.107654095,7.285891533,0.03658380732,0.02499186434,0.01981069706,0.03615100682,0.03036979958,0.02958143689,0.01981069706,0.03658380732
13.4117651,6.887463093,0.0002163827594,0.0002548931807,0.0002533286461,0.0002223844494,0.0002088552574,0.0002311688586,0.0002088552574,0.0002548931807,7.312124729,7.189468384,7.177305698,7.319149971,7.26206398,7.25202179,7.177305698,7.319149971,0.039962966,0.02842033841,0.02727576345,0.04062408209,0.03525197878,0.03430702537,0.02727576345,0.04062408209
13.44705868,6.878868103,0.0002203555341,0.0002537997498,0.0001894208108,0.0002254221909,0.0002032820485,0.0002184560726,0.0001894208108,0.0002537997498,7.306427479,7.200778484,7.215781689,7.31279707,7.253901482,7.257937431,7.200778484,7.31279707,0.04023566097,0.03029351495,0.03170539811,0.04083507508,0.03529267758,0.0356724672,0.03029351495,0.04083507508
13.48235321,6.871281147,0.0002271490957,0.0001924185053,0.0001927827252,0.0001526009291,0.0002530280035,0.000203595846,0.0001526009291,0.0002530280035,7.264451981,7.188971996,7.217968464,7.264431,7.2014184,7.227448463,7.188971996,7.264451981,0.03699951246,0.0298964344,0.03262516111,0.03699753806,0.03106770851,0.03351727128,0.0298964344,0.03699951246
13.51764679,6.864628792,0.0001817575103,0.0002168831561,0.0002343182423,0.0001724769536,0.0002034095087,0.0002017690567,0.0001724769536,0.0002343182423,7.193860054,7.138302803,7.182194233,7.211951733,7.146128178,7.174487114,7.138302803,7.211951733,0.03098244965,0.02575421147,0.02988463268,0.03268497437,0.02649062127,0.02915937826,0.02575421147,0.03268497437
13.55294132,6.858839035,0.00021869388,0.0002657773439,0.0001700451103,0.0001400375186,0.0002176153066,0.0002024338319,0.0001400375186,0.0002657773439,7.108581543,7.094445229,7.140854836,7.123591423,7.088301182,7.111155033,7.088301182,7.140854836,0.02350212634,0.02217182331,0.02653921954,0.02491463907,0.02159363404,0.02374428883,0.02159363404,0.02653921954
13.5882349,6.853838444,0.0001988707227,0.0001828059612,0.0002160363947,0.0001484763779,0.0002263410715,0.0001945061085,0.0001484763779,0.0002263410715,7.023206711,7.014091015,7.069806099,7.048359871,7.011761665,7.033444881,7.011761665,7.069806099,0.01593847387,0.0150806373,0.02032372914,0.01830552332,0.01486143284,0.01690195873,0.01486143284,0.02032372914
13.62352943,6.849557877,0.0002637776488,0.0001380114263,0.0001720309228,0.0001475206373,0.0002429769229,0.0001928635174,0.0001380114263,0.0002637776488,6.945877552,6.954925537,6.989621639,6.971469402,6.934128284,6.959204674,6.934128284,6.989621639,0.009064204991,0.009915669449,0.01318076067,0.01147253718,0.007958535105,0.01031834073,0.007958535105,0.01318076067
13.65882397,6.845927715,0.0001785195636,0.0001386427466,0.0002712736023,0.0001353125263,0.000156690221,0.0001760877494,0.0001353125263,0.0002712736023,6.897274971,6.902790546,6.92671299,6.901700497,6.876342773,6.90096426,6.876342773,6.92671299,0.004832055885,0.005351101514,0.007602333091,0.00524852192,0.00286222226,0.005179246888,0.00286222226,0.007602333091
13.69411755,6.842884064,0.0001559091324,0.000157945542,0.0001611992193,0.0001347806683,0.0001443645742,0.0001508398273,0.0001347806683,0.0001611992193,6.860142231,6.859019756,6.866217136,6.852296829,6.835330963,6.854601383,6.835330963,6.866217136,0.001624087337,0.001518456382,0.00219576899,0.0008857923676,-0.0007107877755,0.00110266346,-0.0007107877755,0.00219576899
13.72941208,6.840363503,0.0001798884623,0.0001498804922,0.0001448830444,0.0001138143998,0.0001363866904,0.0001449706324,0.0001138143998,0.0001798884623,6.828780651,6.827399254,6.826332569,6.82081604,6.813430309,6.823351383,6.813430309,6.828780651,-0.001090009231,-0.001220006263,-0.00132038712,-0.001839522389,-0.002534559928,-0.00160089694,-0.002534559928,-0.001090009231
13.76470566,6.814426899,9.547612717e-05,0.0001146487702,0.0001298083225,0.000101622325,0.0001346030622,0.0001152317127,9.547612717e-05,0.0001346030622,6.806492329,6.809260845,6.802464485,6.801094055,6.803954124,6.804653168,6.801094055,6.809260845,-0.0007466861862,-0.0004861537309,-0.001125728129,-0.001254693023,-0.0009855449898,-0.0009197612526,-0.001254693023,-0.0004861537309
13.80000019,6.782194614,8.367330156e-05,0.0001036657777,9.659242642e-05,0.0001051953368,0.0001124042246,0.0001003062134,8.367330156e-05,0.0001124042246,6.782376289,6.7827034,6.782355309,6.782586098,6.78249073,6.782502174,6.782355309,6.7827034,1.709660137e-05,4.787945727e-05,1.512219023e-05,3.684070543e-05,2.786611185e-05,2.896101432e-05,1.512219023e-05,4.787945727e-05
13.83529377,6.750092506,7.991921302e-05,0.0001017245086,7.087488484e-05,6.04849738e-05,8.911683835e-05,8.042408444e-05,6.04849738e-05,0.0001017245086,6.739116669,6.737092972,6.736837864,6.73942852,6.738553524,6.73820591,6.736837864,6.73942852,-0.001032885979,-0.001223326777,-0.001247333828,-0.001003539073,-0.001085880911,-0.001118593267,-0.001247333828,-0.001003539073
13.8705883,6.718484402,0.0001011262211,0.0001135636849,0.0001027173566,8.620767039e-05,0.0001082988892,0.0001023827572,8.620767039e-05,0.0001135636849,6.701815128,6.698348999,6.696680546,6.701729774,6.699087143,6.699531555,6.696680546,6.701815128,-0.00156866922,-0.00189485075,-0.002051861258,-0.001576701412,-0.001825387473,-0.001783494139,-0.002051861258,-0.00156866922
13.90588188,6.687630653,8.292629354e-05,0.0001201712585,0.0001091851227,9.352275811e-05,0.0001239088015,0.0001059428469,8.292629354e-05,0.0001239088015,6.670266151,6.663609505,6.66242218,6.669658184,6.665695667,6.666330814,6.66242218,6.670266151,-0.001634093933,-0.002260520589,-0.002372254385,-0.001691307058,-0.002064201282,-0.002004475333,-0.002372254385,-0.001634093933
13.94117641,6.657719135,0.0001174318968,0.0001141284665,0.000105501611,0.0001056788678,0.0001101085945,0.0001105698902,0.000105501611,0.0001174318968,6.639962196,6.630630493,6.631739616,6.641336441,6.634792328,6.635691643,6.630630493,6.641336441,-0.001671024482,-0.002549188444,-0.002444813959,-0.001541700563,-0.002157537034,-0.002072852803,-0.002549188444,-0.001541700563
13.97647095,6.6288867,8.698187594e-05,0.0001513242169,0.0001029857594,8.501910634e-05,0.0001217611352,0.0001096144188,8.501910634e-05,0.0001513242169,6.608234882,6.602613449,6.602745056,6.611250877,6.607549191,6.606478214,6.602613449,6.611250877,-0.001943448209,-0.002472455613,-0.002460070653,-0.001659626723,-0.002007975476,-0.002108715242,-0.002472455613,-0.001659626723
14.01176453,6.601239681,9.249190043e-05,0.0001125267809,0.0001018860203,0.0001011123313,0.0001039792769,0.0001023992518,9.249190043e-05,0.0001125267809,6.580766678,6.565943241,6.578568935,6.585224152,6.582345963,6.578569889,6.565943241,6.585224152,-0.00192662084,-0.003321586875,-0.002133440459,-0.001507148379,-0.001778001548,-0.002133359667,-0.003321586875,-0.001507148379
14.04705906,6.574847221,8.229276864e-05,0.000131495719,0.0001542872633,7.681898569e-05,9.192008292e-05,0.000107362961,7.681898569e-05,0.0001542872633,6.558577061,6.534673691,6.559278965,6.558763027,6.56120491,6.554499626,6.534673691,6.56120491,-0.001531110494,-0.003780547529,-0.001465057489,-0.001513610012,-0.001283815596,-0.001914828317,-0.003780547529,-0.001283815596
14.08235264,6.549762726,0.0001283202291,0.0001576031791,0.0001034996021,8.636753773e-05,0.0001243448933,0.0001200270854,8.636753773e-05,0.0001576031791,6.541629791,6.507118702,6.527585983,6.534533024,6.546031475,6.5313797,6.507118702,6.546031475,-0.0007653533248,-0.004013034515,-0.002086951863,-0.001433197758,-0.0003511309624,-0.001729933778,-0.004013034515,-0.0003511309624
14.11764717,6.526017666,9.783470887e-05,0.0001322236494,0.000107967724,8.24759336e-05,0.0001940060756,0.0001229016198,8.24759336e-05,0.0001940060756,6.514237404,6.484936237,6.500088215,6.512834072,6.530827045,6.508584499,6.484936237,6.530827045,-0.001108586672,-0.003865985665,-0.002440102166,-0.001240647747,0.0004525887489,-0.001640546718,-0.003865985665,0.0004525887489
14.15294075,6.503626823,8.548150799e-05,0.0001326998463,0.0001172795673,5.825375774e-05,8.362818335e-05,9.546857473e-05,5.825375774e-05,0.0001326998463,6.486946583,6.467909813,6.476402283,6.494446278,6.496493816,6.48443985,6.467909813,6.496493816,-0.001569701242,-0.003361164825,-0.002561977133,-0.0008639392327,-0.0006712547038,-0.001805607462,-0.003361164825,-0.0006712547038
14.18823528,6.482597351,9.250142466e-05,0.0001262709993,0.0001077972411,0.0001404684153,8.727710519e-05,0.0001108630313,8.727710519e-05,0.0001404684153,6.465182781,6.448338032,6.455076694,6.481993198,6.468203068,6.463758945,6.448338032,6.481993198,-0.00163880561,-0.003223987995,-0.002589843236,-5.685404903e-05,-0.001354580279,-0.001772814197,-0.003223987995,-5.685404903e-05
14.22352982,6.462919235,9.700486407e-05,0.0001261204015,0.000122387486,5.92084798e-05,0.0001270491484,0.000106354084,5.92084798e-05,0.0001270491484,6.448915005,6.430757523,6.434657097,6.455948353,6.445529938,6.443161964,6.430757523,6.455948353,-0.001317874179,-0.003026591847,-0.002659620717,-0.0006559978938,-0.001636427362,-0.0018593024,-0.003026591847,-0.0006559978938
14.25882339,6.444579124,9.411916835e-05,0.0001196881203,9.906388732e-05,6.485788617e-05,0.0001217203608,9.988989041e-05,6.485788617e-05,0.0001217203608,6.432600021,6.415991783,6.415913105,6.433263779,6.426121235,6.424777985,6.415913105,6.433263779,-0.001127298689,-0.00269022421,-0.002697628224,-0.001064835466,-0.001736987731,-0.001863394864,-0.002697628224,-0.001064835466
14.29411793,6.427551746,9.256638441e-05,0.0001197652673,0.0001094866602,8.09907142e-05,0.0001268212363,0.0001059260539,8.09907142e-05,0.0001268212363,6.414563179,6.402899265,6.400418758,6.414458275,6.409924984,6.408452511,6.400418758,6.414563179,-0.001222294755,-0.00231993245,-0.002553361701,-0.001232166775,-0.001658774097,-0.001797306002,-0.002553361701,-0.001222294755
14.32941151,6.411806583,8.768102271e-05,0.0001079817594,0.0001055757893,7.576928328e-05,0.0001056681213,9.653519373e-05,7.576928328e-05,0.0001079817594,6.399634838,6.393433094,6.388436317,6.399968624,6.395288944,6.395352364,6.388436317,6.399968624,-0.001145427348,-0.00172904518,-0.0021992689,-0.001114016282,-0.001554399612,-0.001548431581,-0.0021992689,-0.001114016282
14.36470604,6.397307396,6.137835589e-05,8.28685952e-05,7.183028356e-05,5.484118446e-05,7.673644723e-05,6.953097181e-05,5.484118446e-05,8.28685952e-05,6.389359951,6.388545036,6.384046555,6.389890194,6.3867836,6.387724876,6.384046555,6.389890194,-0.0007478977204,-0.0008245856734,-0.001247917186,-0.0006979990285,-0.0009903464234,-0.000901749183,-0.001247917186,-0.0006979990285
14.39999962,6.384013176,8.461916877e-05,0.0001225255546,8.487567538e-05,8.590139623e-05,0.0001110213416,9.778862295e-05,8.461916877e-05,0.0001225255546,6.38425827,6.384780884,6.38472414,6.383995533,6.383928299,6.384337425,6.383928299,6.384780884,2.30647056e-05,7.22454788e-05,6.69055953e-05,-1.660299745e-06,-7.987388017e-06,3.051362e-05,-7.987388017e-06,7.22454788e-05
14.43529415,6.371878624,0.000153622459,0.0001491413714,0.0001253832161,0.0001317429851,0.0001675479725,0.0001454875892,0.0001253832161,0.0001675479725,6.355223179,6.345993996,6.362360954,6.35808897,6.366494656,6.357632637,6.345993996,6.366494656,-0.00156736793,-0.002435884206,-0.0008956644451,-0.00129768136,-0.0005066606682,-0.001340651652,-0.002435884206,-0.0005066606682
14.47058868,6.360855579,0.0001880590571,0.0001771967509,0.0001685826719,0.0001357710426,0.0002304832451,0.0001800185564,0.0001357710426,0.0002304832451,6.36926651,6.351723671,6.357180119,6.378055096,6.39597702,6.370440483,6.351723671,6.39597702,0.0007915142924,-0.0008593621897,-0.0003458808351,0.001618567971,0.003305118298,0.0009019915015,-0.0008593621897,0.003305118298
14.50588226,6.350892067,0.0001885485981,0.0002300530468,0.0001810537506,0.0001899057825,0.0001618225942,0.0001902767544,0.0001618225942,0.0002300530468,6.447255135,6.416067123,6.410171986,6.44272089,6.4654212,6.436327457,6.410171986,6.4654212,0.009068287909,0.006133326795,0.005578562617,0.008641591296,0.01077781338,0.008039915934,0.005578562617,0.01077781338
14.5411768,6.341934204,0.0002113046503,0.0001836073061,0.00016077701,0.0001653861982,0.0001840990444,0.0001810348331,0.00016077701,0.0002113046503,6.567360401,6.509853363,6.510040283,6.526230812,6.575673103,6.537831306,6.509853363,6.575673103,0.02121382952,0.01580210589,0.01581969485,0.0173433125,0.0219960995,0.01843500696,0.01580210589,0.0219960995
14.57647038,6.333925247,0.0001904347155,0.0001674570522,0.0001860692573,0.0001624888246,0.0001515052136,0.000171591033,0.0001515052136,0.0001904347155,6.690313339,6.633718967,6.619734764,6.604681015,6.672296524,6.644148827,6.604681015,6.690313339,0.03353805467,0.02821221761,0.02689622901,0.02547958866,0.03184257448,0.02919373289,0.02547958866,0.03353805467
14.61176491,6.32681036,0.00016531242,0.0001817620359,0.0001235009695,0.0002361183433,0.0001635655644,0.0001740518783,0.0001235009695,0.0002361183433,6.779275417,6.748684406,6.720973492,6.705916405,6.748040676,6.740577698,6.705916405,6.779275417,0.04257941991,0.0397006385,0.03709289059,0.03567593917,0.03964006156,0.03893778846,0.03567593917,0.04257941991
14.64705849,6.320531368,0.0001767722861,0.0003129766264,0.0001723709865,0.0001481180079,0.0001566014107,0.0001933678577,0.0001481180079,0.0003129766264,6.843389988,6.829627514,6.806675911,6.765197754,6.791891098,6.807356358,6.765197754,6.843389988,0.04920383543,0.04790871218,0.04574884102,0.04184552282,0.04435751215,0.04581288621,0.04184552282,0.04920383543
14.68235302,6.315029144,0.0001575796632,0.0001690815989,0.0001421740308,0.0001430896809,0.0001262718288,0.0001476393518,0.0001262718288,0.0001690815989,6.857786179,6.8441782,6.813932419,6.791264534,6.792870522,6.820005894,6.791264534,6.857786179,0.05107638612,0.04979580268,0.04694950953,0.04481633753,0.04496746883,0.04752110317,0.04481633753,0.05107638612
14.7176466,6.310249805,0.0001697850967,0.0001768025977,0.0002038002713,0.0001977065695,0.0001620566909,0.0001820302423,0.0001620566909,0.0002038002713,6.818187714,6.820821285,6.781897068,6.771947384,6.758152008,6.79020071,6.758152008,6.820821285,0.04779971763,0.04804755002,0.04438456893,0.04344825074,0.04215003178,0.04516602308,0.04215003178,0.04804755002
14.75294113,6.30613184,0.0001541266538,0.0002120987338,0.0001276100957,0.0001582567929,0.0001203558568,0.0001544896222,0.0001203558568,0.0002120987338,6.764577866,6.776101589,6.68997097,6.716458797,6.686790943,6.726780891,6.686790943,6.776101589,0.04314226285,0.04422670603,0.03612134606,0.0386139974,0.03582208976,0.03958528116,0.03582208976,0.04422670603
14.78823566,6.302622318,0.0001594655187,0.000139996846,0.0001460421772,0.000113080423,0.000120485478,0.0001358140871,0.000113080423,0.0001594655187,6.69581461,6.646678448,6.600393772,6.625290871,6.592447758,6.632124901,6.592447758,6.69581461,0.03700153157,0.03237755224,0.02802191116,0.03036486357,0.02727414854,0.03100800142,0.02727414854,0.03700153157
14.82352924,6.299662113,0.0001561883109,0.0001602449338,0.0001663348521,0.0001575656206,0.0001603633136,0.0001601394179,0.0001561883109,0.0001663348521,6.541464806,6.536770344,6.523869514,6.530596256,6.509174347,6.528375149,6.509174347,6.541464806,0.02275494672,0.022313172,0.02109913528,0.0217321571,0.0197162386,0.02152312919,0.0197162386,0.02275494672
14.85882378,6.297199726,0.0001312021341,0.0001382270129,0.0001374551211,0.0001727152994,0.0001438750478,0.0001446949318,0.0001312021341,0.0001727152994,6.432907581,6.435616016,6.420757294,6.426776886,6.40977478,6.42516613,6.40977478,6.435616016,0.01277084649,0.01302572526,0.01162743848,0.0121939145,0.01059392467,0.01204236969,0.01059392467,0.01302572526
14.89411736,6.295182228,0.0001190205512,0.0001378496381,0.0001020166965,0.0001363179181,0.0001173523196,0.0001225114393,0.0001020166965,0.0001378496381,6.355852127,6.353776455,6.346528053,6.350757122,6.336523533,6.348687172,6.336523533,6.355852127,0.005709367339,0.005514035001,0.004831921309,0.00522989966,0.003890441498,0.005035133101,0.003890441498,0.005709367339
14.92941189,6.271135807,8.563511074e-05,9.693476022e-05,6.103749911e-05,0.000113048467,0.0001210634146,9.554384451e-05,6.103749911e-05,0.0001210634146,6.287900448,6.298457623,6.292271614,6.290565014,6.282268524,6.29029274,6.282268524,6.298457623,0.001577643794,0.002571131336,0.00198899419,0.001828393899,0.001047649188,0.001802762621,0.001047649188,0.002571131336
14.96470547,6.243944645,7.887973334e-05,0.0001031876891,0.0001292040979,8.079302643e-05,9.38207013e-05,9.717704961e-05,7.887973334e-05,0.0001292040979,6.239684582,6.251794815,6.249186039,6.248241901,6.246912003,6.247163773,6.239684582,6.251794815,-0.0004008950782,0.0007387436344,0.0004932436277,0.0004043951922,0.000279244472,0.0003029463696,-0.0004008950782,0.0007387436344
15,6.216988087,0.0001296333066,0.0001233356306,0.0001669831399,0.0001060362702,0.0001169867319,0.0001285950129,0.0001060362702,0.0001669831399,6.217237949,6.217193127,6.216783047,6.216914654,6.217031002,6.217032433,6.216783047,6.217237949,2.351343574e-05,1.929537575e-05,-1.929537575e-05,-6.910437151e-06,4.038567113e-06,4.128312867e-06,-1.929537575e-05,2.351343574e-05


==> data/results/rocket_car/optinn/rocket_car_optinn_deviation_summary.csv <==
p,mean_z,min_z,max_z,mean_v,min_v,max_v,mean_u,min_u,max_u
0,0.002252956269,-0.001189991832,0.005654737353,-4.778998077e-05,-0.001540178433,0.001463725232,-4.805624534e-07,-0.0006590485573,0.001058936119
0.4,0.001449378108,-0.0001948476,0.0037324279,1.49433147e-06,-0.00088293478,0.00087442622,6.40749878e-07,-0.0003826324537,0.0006077718
0.8,0.000585720151,-0.0006203055,0.0024261176,-5.900031991e-06,-0.00056231767,0.00058554113,3.650759563e-08,-0.000258865533,0.00037685409
1.2,-9.347970046e-05,-0.0023488402,0.0011414289,-1.364898024e-05,-0.0004929603,0.00052983314,-1.135841125e-06,-0.00040977076,0.000244889409
1.6,-0.0003510615766,-0.0021688938,0.001405954,1.933990085e-05,-0.0005105585,0.000792712,-2.371147394e-06,-0.00055444985,0.000279077329
2,-0.0005376905617,-0.002756357,0.001843929,3.485540546e-05,-0.0005905181,0.0008238703,-4.552307875e-07,-0.00051470845,0.0003151698
2.4,-0.0008865231585,-0.003258109,0.001893282,5.593719442e-06,-0.000733003,0.0006733537,2.8476116e-06,-0.00046608598,0.00032432191
2.8,-0.0004533427127,-0.002744675,0.003520251,8.909383895e-05,-0.0006911904,0.0010412634,3.613904025e-06,-0.00053614378,0.000332852826
3.2,-0.001218046208,-0.004380822,0.001632213,-1.471753253e-05,-0.0010526777,0.0008803606,3.6891553e-06,-0.0007028431,0.000395771349
3.6,-0.001091111349,-0.003919363,0.001453399,2.275034435e-05,-0.0011016726,0.0011326373,2.912059769e-06,-0.0008116067,0.00048328563
4,-0.001363344204,-0.004649759,0.00060606,-1.057044543e-05,-0.0012392998,0.0010798871,4.09781965e-06,-0.000892356,0.00050107576
4.4,-0.001229100605,-0.004445195,0.001281262,5.166772067e-06,-0.0011150241,0.0010149479,3.612041244e-06,-0.0007730722,0.0004659351
4.8,-0.0008442133286,-0.004097939,0.002543449,5.469010276e-05,-0.0009886921,0.0009568036,1.342221856e-06,-0.0007068366,0.00042030588
5.2,-0.0009203291927,-0.003000975,0.001549244,2.883419343e-05,-0.0008016527,0.0009958148,1.271068725e-06,-0.0005994588,0.000407123938
5.6,-0.00106035543,-0.003567457,0.000806808,-9.801173246e-06,-0.0008492172,0.0007203221,4.217024562e-07,-0.0005198717,0.000353866722
6,-0.0006718249535,-0.002488614,0.000608921,3.174372493e-05,-0.0006382466,0.000731498,-1.867484444e-06,-0.0004476458,0.000299417414
6.4,-0.0007179159465,-0.002394438,0.000346183,3.272639653e-06,-0.0005746484,0.0005487203,-4.674494812e-06,-0.000379175,0.000232584309
6.8,-0.000438796811,-0.001610517,0.001130581,2.552879418e-05,-0.0003808737,0.000488013,-3.875047056e-06,-0.0003537982,0.00019783527
7.2,-0.0006843738347,-0.001928806,3.708899021e-05,-3.260439091e-05,-0.0003731846,0.000302136,-3.453715069e-06,-0.0002598167,0.00017223507
7.6,-0.0001603932607,-0.001246452,0.002030849,3.533831948e-05,-0.0002472401,0.0004248023,-1.877171794e-06,-0.0003056824,0.00013940968
8,0.0001695661969,-0.001054764,0.001784325,6.470672292e-05,-0.0001966954,0.0003576278,-1.060219312e-06,-0.0002210438,0.00013021752
8.4,-9.869324865e-05,-0.000937462,0.00122261,-1.397354804e-06,-0.0002375842,0.0003778935,-2.257525312e-06,-0.0002276897,0.00010927022
8.8,0.0001050899484,-0.000918865,0.000936031,9.398633607e-06,-0.00020957,0.0002775192,-2.31154375e-06,-0.0001730919,0.0001506805
9.2,0.0001721846586,-0.000800609,0.0012815,-5.569097361e-07,-0.0002452731,0.0003651381,-3.879147e-06,-0.0001902878,0.000192374
9.6,0.0002565473059,-0.000542163,0.00148058,-7.302185236e-06,-0.0003894567,0.000422597,-4.856283188e-06,-0.00020189583,0.000241071
10,0.0004981325022,-0.000281333,0.002068996,1.23260732e-05,-0.0004071593,0.0005239248,-1.868235937e-06,-0.00020558014,0.000387311
10.4,0.0004870077961,-0.000281334,0.002096176,-3.436606714e-06,-0.0005271435,0.0005242229,3.036856063e-06,-0.00023588911,0.0004210174
10.8,0.0006948554922,-2.130120993e-05,0.002570152,1.060615436e-05,-0.0005686283,0.0006206036,3.006311938e-06,-0.00025769696,0.000481993
11.2,0.0007835992143,-0.00035477,0.0026474,1.323447721e-05,-0.0007014871,0.0006577969,1.008066e-06,-0.00030010938,0.0004901886
11.6,0.001148581889,-3.052e-05,0.003822326,5.531239681e-05,-0.0006649494,0.0008678436,1.2330625e-07,-0.00033250451,0.0005291104
12,0.0007999436133,-0.00030231,0.003440857,-9.047324207e-06,-0.0008220673,0.0008237362,-1.564618375e-06,-0.00038156659,0.0006575287
12.4,0.001051617705,-0.00014973,0.003629208,1.276809679e-05,-0.0008975863,0.0008633733,5.14085625e-08,-0.00040428155,0.0006278455
12.8,0.00108270554,-0.00019264,0.003807545,-1.8921871e-06,-0.00089705,0.000906467,3.7610535e-06,-0.00039293245,0.0006705523
13.2,0.001076926285,-0.0001719594,0.003727913,-1.672925536e-05,-0.0009611249,0.000896096,5.74886625e-06,-0.00039465819,0.0006245375
13.6,0.001446487683,-6.02603e-05,0.003905773,3.612229475e-05,-0.0009646415,0.000909686,3.7651505e-06,-0.00039659533,0.0005960166
14,0.001227453637,-0.00038719,0.00371933,-4.617049885e-06,-0.0009644626,0.000885606,3.6992e-07,-0.000393942,0.0006124377
14.4,0.001486252005,-0.00018597,0.003972531,2.791187511e-05,-0.000948787,0.000881433,-1.763924625e-06,-0.00039152801,0.0006110668
14.8,0.001511635285,-5.362182856e-05,0.003839492,2.586400455e-05,-0.000900865,0.000852824,-5.176291438e-06,-0.00036855042,0.000568211
15.2,0.001381197904,-0.00031757,0.003604889,-5.318576682e-06,-0.000910878,0.000849843,-8.107349687e-06,-0.00039757416,0.0007705688
15.6,0.001481692624,-0.00018024,0.003733635,7.51356484e-06,-0.0009931326,0.000793219,-5.406885812e-06,-0.00042651222,0.000715971
16,0.001354888477,-0.00046062,0.003744125,-1.406298048e-05,-0.0010067225,0.000714898,-1.714376375e-06,-0.00035277754,0.0008116365
16.4,0.001282673985,-0.00011444,0.003674507,1.108450141e-06,-0.001066446,0.000809788,1.667814375e-06,-0.00037127733,0.0006866455
16.8,0.001270001443,-0.00017739,0.00411796,1.746968758e-05,-0.001020908,0.000885606,5.765633875e-06,-0.0004335642,0.0006619692
17.2,0.0009475832639,-0.00022125,0.00371266,-1.135568825e-05,-0.001107812,0.000844956,6.211547813e-06,-0.0004541427,0.0008265376
17.6,0.0007998432149,-0.00016785,0.00373554,-5.2370395e-06,-0.001181721,0.000912309,5.716084063e-06,-0.0004725307,0.0012582541
18,0.000652147309,-0.0002737,0.00361443,1.463129366e-05,-0.001095415,0.000807643,1.418220812e-06,-0.0004505068,0.0010743141
18.4,0.0004401605856,-0.00075436,0.00305271,1.388140166e-05,-0.000848055,0.000667215,-4.880154375e-07,-0.0003931746,0.0004916787
18.8,0.0002167465585,-0.00170135,0.002674102,-3.062737156e-06,-0.000623345,0.000658512,-2.70493475e-06,-0.0003920793,0.0005816222
19.2,-0.0001350033085,-0.00280761,0.002271652,-5.528509974e-06,-0.00063765,0.000676155,-1.411885687e-06,-0.0004537702,0.0005133748
19.6,-0.0004381500521,-0.00392151,0.002022266,-3.2381364e-06,-0.000919342,0.001038671,-3.84375375e-06,-0.0005473495,0.0004218966
20,-0.0007287943903,-0.00464153,0.001949787,-1.984041841e-05,-0.001167059,0.001309037,-3.205612875e-06,-0.0008393526,0.0005844683
20.4,-0.001046998491,-0.00462818,0.001518727,-1.605992245e-05,-0.001049042,0.001185656,1.459199437e-06,-0.0008296371,0.0005176664
20.8,-0.0008579838053,-0.004316807,0.0004425,1.595155228e-05,-0.001241446,0.001057625,-1.09721e-05,-0.0015112758,0.0005753041
21.2,-0.0007797966893,-0.003414631,0.00077057,-1.70510226e-05,-0.001150489,0.000801563,-3.084169125e-06,-0.0011612177,0.0003221631
21.6,-0.0005794870402,-0.002591133,0.00181675,2.487036354e-06,-0.000803947,0.000727416,2.6825375e-08,-0.0008394122,0.0004865527
22,-0.0005771879402,-0.002888202,0.00205994,1.435146257e-06,-0.00101912,0.001048803,3.04244375e-06,-0.0018004179,0.0014861822
22.4,-0.0005265548945,-0.003099919,0.00216294,1.501409856e-05,-0.000904083,0.000797034,5.609169625e-06,-0.0009288788,0.0004855395
22.8,-0.0005372928175,-0.003419876,0.00184917,1.687683417e-05,-0.000916481,0.000757694,5.57378125e-06,-0.001034081,0.0007767081
23.2,-0.0005141295276,-0.00390052,0.00139427,1.230506626e-05,-0.000868559,0.000941754,-3.480540875e-06,-0.0016469955,0.0012188554
23.6,-0.000421224974,-0.00445938,0.00184631,8.19795012e-06,-0.001138568,0.001322985,-8.17813325e-06,-0.0025993585,0.0014188885
24,-0.0006954559485,-0.00520229,0.00127888,-3.612112233e-05,-0.0015650988,0.001698851,-1.206659e-05,-0.0043473839,0.0030663609
24.4,-0.0008483539806,-0.00564193,0.00141907,-4.621548376e-05,-0.0015314222,0.001910567,-1.157559425e-05,-0.0033949614,0.002907157
24.8,-0.001047700147,-0.00573349,0.0011177,-1.178133085e-05,-0.001538515,0.001964808,-4.462153938e-06,-0.003379047,0.0024441481
25.2,-0.00129161221,-0.00572681,0.00152015,1.374227872e-05,-0.0018962622,0.001947999,5.31151725e-06,-0.0041082502,0.0036609769
25.6,-0.00126101799,-0.00628185,0.00289345,5.786188739e-05,-0.0024398268,0.002091647,1.168288469e-05,-0.0067120791,0.0059258938
26,-0.001632192569,-0.007007122,0.00274658,1.650774026e-05,-0.0031104684,0.002213239,1.821778844e-05,-0.0086764693,0.0077137947
26.4,-0.002003015297,-0.008226395,0.00489044,-2.70004729e-05,-0.0042397976,0.002468347,2.660416156e-05,-0.0113897324,0.0088329911
26.8,-0.002064713307,-0.009985447,0.00724601,-3.21009423e-05,-0.0054190754,0.003662109,3.966950119e-05,-0.0163183212,0.0138083696
27.2,-0.002407476673,-0.013014317,0.01060486,-6.883997292e-05,-0.007378757,0.00519538,5.24781655e-05,-0.0209056735,0.0183803439
27.6,-0.002257522776,-0.016644001,0.01350784,-1.991335708e-05,-0.0096669197,0.006519317,5.681738063e-05,-0.0231200456,0.0207512378
28,-0.002181178001,-0.022409916,0.01909447,1.674044936e-05,-0.0129345059,0.008505106,5.087628831e-05,-0.0277234316,0.0259641409
28.4,-0.001980519115,-0.024080277,0.01981926,3.463241377e-05,-0.0141388774,0.009624719,4.754364513e-05,-0.0260515213,0.0250681639
28.8,-0.00173768863,-0.023594857,0.0197525,8.981083502e-05,-0.0136633515,0.00935626,2.576336312e-05,-0.0201117992,0.0193083286
29.2,-0.00166198573,-0.023811817,0.02200699,9.319087694e-05,-0.0143697262,0.009968519,3.671645063e-06,-0.0203960538,0.018029213
29.6,-0.001969642072,-0.027797223,0.02321244,1.389885645e-05,-0.0164812803,0.011491298,-1.106783894e-05,-0.0279871821,0.0256162285
30,-0.001867350486,-0.028169156,0.02295684,-5.006481942e-05,-0.016774297,0.011424065,-3.396757044e-05,-0.0270717144,0.0248019695
30.4,-0.001546110312,-0.026321888,0.02186203,-1.68216713e-05,-0.01593697,0.010855436,-5.392506544e-05,-0.020993948,0.0189008713
30.8,-0.001246014841,-0.025697231,0.0213871,-2.107774537e-05,-0.015991449,0.010453224,-8.057877369e-05,-0.0191315412,0.0188839435
31.2,-0.0009800063934,-0.026539803,0.02216529,-1.209407285e-05,-0.016877532,0.011464835,-7.531791838e-05,-0.0278599263,0.0278653503
31.6,-0.0004377735251,-0.022618293,0.02114296,1.635621904e-05,-0.014145493,0.010587931,-7.181167581e-05,-0.022305727,0.0223215222
32,-0.0002780887834,-0.020831585,0.02133369,-1.151499127e-05,-0.013713717,0.009841203,-5.842894781e-05,-0.015797019,0.0160866976
32.4,-4.555209373e-05,-0.02301836,0.02314568,1.5241453e-05,-0.015102744,0.010432005,-3.371163919e-05,-0.0224936604,0.0212677121
32.8,2.446749097e-05,-0.023730755,0.02327728,-9.927717211e-06,-0.014807105,0.010483504,2.809609937e-06,-0.0249813795,0.0243629217
33.2,0.0002743781442,-0.021491051,0.02042389,-6.415937879e-07,-0.013332963,0.00971365,4.750527394e-05,-0.0170538425,0.0168073177
33.6,0.0005155853387,-0.021113396,0.02152443,3.874958805e-06,-0.014299154,0.010333061,7.424317244e-05,-0.0212112069,0.0203162432
34,0.0003943321654,-0.021034241,0.02162361,-1.595502184e-05,-0.015048623,0.011554718,7.769390794e-05,-0.0279796124,0.0281345248
34.4,0.0004742909968,-0.017408847,0.01799774,-4.960156884e-05,-0.012729645,0.009479046,5.354583337e-05,-0.0182883739,0.018887043
34.8,8.892491627e-06,-0.018143177,0.01711083,-6.509337881e-05,-0.01367116,0.010059833,3.137402356e-05,-0.0213482976,0.021428883
35.2,0.0005592107092,-0.019240379,0.01935577,0.000108716139,-0.014022827,0.010844231,-5.130845562e-06,-0.0284488201,0.0286342502
35.6,0.0006549354134,-0.015257359,0.01594543,6.463534419e-05,-0.01225686,0.009617806,-5.022175713e-05,-0.0171965361,0.0174981356
36,0.0005732976845,-0.017069817,0.01693535,-0.0001184079783,-0.014700174,0.010566712,-9.356699844e-05,-0.0252916813,0.0249833465
36.4,0.0002238279867,-0.015302658,0.015625,-0.0001087714751,-0.012345791,0.009603023,-9.490251606e-05,-0.0234562159,0.0230659842
36.8,2.522482266e-05,-0.013133049,0.0151043,-1.283712765e-05,-0.012909651,0.009429455,-6.539151169e-05,-0.0180149078,0.0178619623
37.2,-0.0002343580853,-0.016041755,0.01544189,3.416457088e-05,-0.014931679,0.010802269,-1.656896938e-05,-0.0301008224,0.0299901366
37.6,-0.001223322741,-0.01574326,0.00990105,-2.596867059e-05,-0.012308836,0.009870052,3.763511606e-05,-0.0143414736,0.0141605735
38,-0.0009015270509,-0.02023411,0.01338196,0.0001038609289,-0.017182589,0.01249361,8.559674031e-05,-0.0341185331,0.0341297984
38.4,-0.00189232165,-0.01794147,0.00749016,-9.725025413e-05,-0.012191773,0.008510589,7.7831743e-05,-0.0156601071,0.0153281092
38.8,-0.001304746109,-0.01769352,0.01185226,-6.961001775e-05,-0.014405966,0.011375428,3.24793155e-05,-0.0313836336,0.0306159258
39.2,0.0006530758885,-0.0111208,0.01446343,-0.0002230145671,-0.013028621,0.010468483,-4.872865906e-05,-0.024657011,0.025365293
39.6,0.003372122989,-0.00589752,0.03784752,0.000418761385,-0.01295948,0.023310184,-9.171106187e-05,-0.0290322303,0.0277614593
40,-0.0003826953257,-0.00903511,0.01510238,0.0005237500399,-0.005185128,0.006903887,3.417954375e-06,-0.017100215,0.0174018145


==> data/results/rocket_car/optinn/rocket_car_optinn_u.csv <==
p,k,t,truth,seed3,seed4,seed5,seed6,seed7,mean,err,abs_err
0,0,0,-1.190420812e-25,0.0005476474762,0.0009987354279,0.000660777092,0.0004984140396,0.000648021698,0.0006707191351,0.0006707191351,0.0006707191351
0,1,0.4,-3.783311882e-26,0.0004754066467,0.0008510351181,0.0005606412888,0.0004836320877,0.0005904436111,0.0005922317505,0.0005922317505,0.0005922317505
0,2,0.8,4.337584659e-26,0.0003813505173,0.0006722211838,0.0005300045013,0.0003885030746,0.0004841089249,0.0004912376171,0.0004912376171,0.0004912376171
0,3,1.2,1.60817332e-25,0.0003273487091,0.0005185604095,0.0003927946091,0.0003961324692,0.0004113912582,0.000409245491,0.000409245491,0.000409245491
0,4,1.6,-1.744256141e-25,0.0002520084381,0.0003547668457,0.0002816915512,0.0002936124802,0.0003275871277,0.0003019332944,0.0003019332944,0.0003019332944
0,5,2,-9.32166425e-26,0.0001742839813,0.0001980066299,0.0001971721649,0.0002710819244,0.0002281665802,0.0002137422562,0.0002137422562,0.0002137422562
0,6,2.4,7.672073513e-26,8.118152618e-05,2.336502075e-05,5.81741333e-05,0.0001765489578,0.0001583099365,9.951591346e-05,9.951591346e-05,9.951591346e-05
0,7,2.8,-1.271446811e-25,7.748603821e-06,-0.0001039505005,-4.625320435e-05,0.0001426935196,6.651878357e-05,1.335144043e-05,1.335144043e-05,7.343292236e-05
0,8,3.2,2.642570141e-25,-6.318092346e-05,-0.0002395510674,-0.0001304149628,7.855892181e-05,-3.07559967e-05,-7.706880569e-05,-7.706880569e-05,0.0001084923715
0,9,3.6,1.554432233e-26,-0.0001294612885,-0.000371336937,-0.0001880526543,-3.576278687e-06,-0.0001211166382,-0.0001627087622,-0.0001627087622,0.0001627087622
0,10,4,-4.293674997e-26,-0.0002133250237,-0.0004630088806,-0.0002803206444,-0.0001106262207,-0.000214278698,-0.0002563119051,-0.0002563119051,0.0002563119051
0,11,4.4,-1.685229377e-25,-0.0002498030663,-0.0005428195,-0.0003787279129,-0.0001923441887,-0.0002917647362,-0.0003310918692,-0.0003310918692,0.0003310918692
0,12,4.8,2.276340479e-25,-0.0003262758255,-0.000612616539,-0.00043207407,-0.0003117322922,-0.000364780426,-0.0004094958422,-0.0004094958422,0.0004094958422
0,13,5.2,-1.260262365e-25,-0.0003792047501,-0.0006423592567,-0.0004424452782,-0.0003622770309,-0.0004368424416,-0.0004526257399,-0.0004526257399,0.0004526257399
0,14,5.6,1.61977882e-25,-0.0004151463509,-0.0006557106972,-0.0005125999451,-0.0004339814186,-0.0005084276199,-0.0005051732296,-0.0005051732296,0.0005051732296
0,15,6,9.003430981e-26,-0.0004437565804,-0.0006590485573,-0.0005093812943,-0.000495672226,-0.0005415081978,-0.0005298733595,-0.0005298733595,0.0005298733595
0,16,6.4,-1.8628864e-25,-0.0004570484161,-0.0006405711174,-0.0005316138268,-0.0005415081978,-0.0005753040314,-0.0005492091295,-0.0005492091295,0.0005492091295
0,17,6.8,-2.084772511e-25,-0.0004367232323,-0.0005992650986,-0.0005680918694,-0.000553548336,-0.0006042718887,-0.0005523801083,-0.0005523801083,0.0005523801083
0,18,7.2,2.398005264e-25,-0.0004327893257,-0.0005549788475,-0.0004873275757,-0.0005902051926,-0.0005906820297,-0.0005311965942,-0.0005311965942,0.0005311965942
0,19,7.6,2.059376244e-25,-0.0003888010979,-0.0004613399506,-0.0004040598869,-0.0005323290825,-0.0005676150322,-0.0004708290217,-0.0004708290217,0.0004708290217
0,20,8,-2.304613532e-26,-0.0003498792648,-0.0003628730774,-0.0003582239151,-0.0005248188972,-0.0005044937134,-0.0004200577678,-0.0004200577678,0.0004200577678
0,21,8.4,-1.663206229e-25,-0.000319480896,-0.0002874732018,-0.0003019571304,-0.0004585981369,-0.0004315972328,-0.0003598213079,-0.0003598213079,0.0003598213079
0,22,8.8,5.8434964e-26,-0.0002440810204,-0.0001709461212,-0.0002115368843,-0.0003751516342,-0.0003589391708,-0.000272130972,-0.000272130972,0.000272130972
0,23,9.2,3.624635592e-26,-0.0001590251923,-7.128715515e-05,-0.0001466274261,-0.0002672076225,-0.0002269148827,-0.0001742124587,-0.0001742124587,0.0001742124587
0,24,9.6,7.068441462e-26,-6.699562073e-05,2.753734589e-05,-3.123283386e-05,-0.0001108646393,-0.0001024007797,-5.679130481e-05,-5.679130481e-05,6.780624244e-05
0,25,10,3.216043546e-26,5.292892456e-05,0.000149846077,7.605552673e-05,1.680850983e-05,2.229213715e-05,6.358623796e-05,6.358623796e-05,6.358623796e-05
0,26,10.4,-1.968233227e-25,0.0001915693283,0.0002865791321,0.0002317428589,0.0001225471497,0.0001803636551,0.000202560419,0.000202560419,0.000202560419
0,27,10.8,-2.033312248e-26,0.0002682209015,0.0003992319107,0.0003089904785,0.000265955925,0.0003097057343,0.00031042099,0.00031042099,0.00031042099
0,28,11.2,1.713264384e-25,0.000418305397,0.000523686409,0.0004689693451,0.0004624128342,0.0005089044571,0.0004764556943,0.0004764556943,0.0004764556943
0,29,11.6,4.57402507e-26,0.0005239248276,0.0006436109543,0.000513792038,0.000615477562,0.0006909370422,0.0005975484964,0.0005975484964,0.0005975484964
0,30,12,-6.999570824e-26,0.0006633996964,0.0007675886154,0.0006778240204,0.0008180141449,0.0008393526077,0.0007532358286,0.0007532358286,0.0007532358286
0,31,12.4,-1.402596662e-25,0.0007687807083,0.0009169578552,0.0007915496826,0.0009628534317,0.001058936119,0.0008998155827,0.0008998155827,0.0008998155827
0.4,0,0,0.01420454495,0.01458644867,0.01449036598,0.01474952698,0.01465964317,0.01452183723,0.01460156403,0.0003970190883,0.0003970194666
0.4,1,0.4,0.0132881226,0.01360297203,0.0135229826,0.01375508308,0.0136731863,0.01355838776,0.01362252235,0.0003343997523,0.0003343997523
0.4,2,0.8,0.01237170026,0.01265192032,0.01257824898,0.01275396347,0.01271033287,0.01261019707,0.01266093273,0.0002892324701,0.0002892322955
0.4,3,1.2,0.01145527791,0.01167058945,0.01162493229,0.01176655293,0.0117367506,0.0116404295,0.01168785058,0.0002325726673,0.0002325730457
0.4,4,1.6,0.01053885557,0.01070284843,0.01067006588,0.01076745987,0.01079118252,0.01069295406,0.01072490215,0.0001860465854,0.0001860465854
0.4,5,2,0.009622434154,0.009738326073,0.009709715843,0.009773612022,0.009802818298,0.009736061096,0.009752106853,0.0001296726987,0.0001296725095
0.4,6,2.4,0.008706011809,0.008765459061,0.008774876595,0.008786082268,0.008830547333,0.008769750595,0.008785342798,7.933098823e-05,7.93313593e-05
0.4,7,2.8,0.007789588999,0.007799863815,0.007806301117,0.0077906847,0.007848143578,0.007818102837,0.007812619209,2.303021029e-05,2.303021029e-05
0.4,8,3.2,0.00687316712,0.006832838058,0.006867527962,0.006807088852,0.006868720055,0.006843328476,0.006843900774,-2.926634625e-05,2.926643901e-05
0.4,9,3.6,0.005956744775,0.00587117672,0.005910754204,0.005818247795,0.005892515182,0.005898475647,0.005878233816,-7.85109587e-05,7.851086411e-05
0.4,10,4,0.00504032243,0.004898905754,0.00497341156,0.004841923714,0.004917502403,0.004921555519,0.004910659976,-0.0001296624541,0.0001296626433
0.4,11,4.4,0.004123900086,0.003945708275,0.004007816315,0.003865361214,0.003942370415,0.003979444504,0.003948139958,-0.0001757601276,0.0001757599384
0.4,12,4.8,0.003207477974,0.002993226051,0.003074765205,0.002906560898,0.002977371216,0.003026127815,0.002995610237,-0.0002118677367,0.0002118677367
0.4,13,5.2,0.002291055629,0.002050995827,0.002112388611,0.00194466114,0.002007722855,0.002083301544,0.002039813902,-0.0002512417268,0.0002512416395
0.4,14,5.6,0.001374633401,0.001115560532,0.001165628433,0.001005530357,0.00105035305,0.001134157181,0.001094245934,-0.0002803874668,0.0002803874959
0.4,15,6,0.0004582111433,0.0001918077469,0.000247836113,7.557868958e-05,0.0001046657562,0.0002123117447,0.0001664400043,-0.000291771139,0.000291771139
0.4,16,6.4,-0.0004582111433,-0.0007395148277,-0.0006725788116,-0.0008391141891,-0.0008212924004,-0.0007166266441,-0.0007578253862,-0.000299614243,0.0002996142139
0.4,17,6.8,-0.001374633401,-0.001645028591,-0.001596748829,-0.00174933672,-0.001746475697,-0.001636326313,-0.001674783183,-0.0003001497826,0.0003001498408
0.4,18,7.2,-0.002291055629,-0.00254791975,-0.002499997616,-0.002653717995,-0.002657234669,-0.002549469471,-0.002581667854,-0.0002906122245,0.0002906122827
0.4,19,7.6,-0.003207477974,-0.003445744514,-0.003409147263,-0.003527522087,-0.003560245037,-0.003442764282,-0.003477084683,-0.0002696067095,0.0002696066513
0.4,20,8,-0.004123900086,-0.004333376884,-0.004325211048,-0.00440132618,-0.004458010197,-0.004343152046,-0.004372215364,-0.0002483152784,0.0002483151911
0.4,21,8.4,-0.00504032243,-0.005209803581,-0.005224704742,-0.00528293848,-0.005326271057,-0.005225598812,-0.005253863521,-0.0002135410905,0.0002135409013
0.4,22,8.8,-0.005956744775,-0.006099224091,-0.006110548973,-0.006134569645,-0.006182730198,-0.006100535393,-0.006125521846,-0.0001687770709,0.0001687768818
0.4,23,9.2,-0.00687316712,-0.00696003437,-0.006978690624,-0.006982803345,-0.007038414478,-0.006978690624,-0.006987726782,-0.0001145596616,0.000114559567
0.4,24,9.6,-0.007789588999,-0.007829844952,-0.007839500904,-0.007823526859,-0.007888555527,-0.007843494415,-0.007844984531,-5.53955324e-05,5.53955324e-05
0.4,25,10,-0.008706011809,-0.008677601814,-0.008685767651,-0.008658587933,-0.008724689484,-0.008696913719,-0.008688712493,1.729931682e-05,2.477075941e-05
0.4,26,10.4,-0.009622434154,-0.009539067745,-0.009548783302,-0.009486675262,-0.009525239468,-0.00953656435,-0.009527266026,9.516812861e-05,9.516812861e-05
0.4,27,10.8,-0.01053885557,-0.01038825512,-0.01039648056,-0.01031565666,-0.01035231352,-0.01038533449,-0.0103676077,0.0001712478697,0.0001712474914
0.4,28,11.2,-0.01145527791,-0.01123732328,-0.01124423742,-0.01114058495,-0.01116704941,-0.01123440266,-0.01120471954,0.0002505583689,0.0002505583689
0.4,29,11.6,-0.01237170026,-0.01208716631,-0.01208424568,-0.01197838783,-0.01195532084,-0.01207309961,-0.01203564368,0.0003360565752,0.0003360561968
0.4,30,12,-0.0132881226,-0.01294517517,-0.01295757294,-0.01280039549,-0.01279938221,-0.01292008162,-0.01288452186,0.0004036007449,0.0004036011233
0.4,31,12.4,-0.01420454495,-0.01378440857,-0.01382911205,-0.01362782717,-0.01359677315,-0.01376307011,-0.01372023858,0.0004843063653,0.0004843067436
0.8,0,0,0.02840908989,0.02859580517,0.0285435915,0.02878594398,0.02873945236,0.02838790417,0.02861053869,0.0002014487982,0.0002099238336
0.8,1,0.4,0.0265762452,0.0267264843,0.02670145035,0.0268933773,0.02685213089,0.0265403986,0.02674276754,0.000166522339,0.0001808617235
0.8,2,0.8,0.02474340051,0.0248632431,0.02483463287,0.02500653267,0.02495491505,0.02471590042,0.02487504482,0.0001316443086,0.0001426443487
0.8,3,1.2,0.02291055582,0.02299833298,0.02300107479,0.02311789989,0.02309882641,0.02288651466,0.02302053012,0.0001099742949,0.0001195903897
0.8,4,1.6,0.02107771114,0.02114009857,0.02114951611,0.02122867107,0.02120542526,0.02105236053,0.02115521394,7.750280201e-05,8.764341328e-05
0.8,5,2,0.01924486831,0.01927053928,0.01929926872,0.01932239532,0.01931941509,0.01921057701,0.01928443834,3.957003355e-05,5.328729821e-05
0.8,6,2.4,0.01741202362,0.01741778851,0.0174369812,0.01744675636,0.01743590832,0.01738059521,0.01742360555,1.158192754e-05,2.415366544e-05
0.8,7,2.8,0.015579178,0.0155633688,0.01559448242,0.01556575298,0.01556551456,0.01556456089,0.01557073556,-8.442439139e-06,1.456383598e-05
0.8,8,3.2,0.01374633424,0.01370465755,0.01374065876,0.01368939877,0.01367950439,0.01372122765,0.01370708924,-3.924500197e-05,3.924481643e-05
0.8,9,3.6,0.01191348955,0.01185727119,0.01188313961,0.01180267334,0.01181185246,0.01190268993,0.01185152493,-6.196461618e-05,6.196424511e-05
0.8,10,4,0.01008064486,0.009997367859,0.01003861427,0.009934186935,0.009917736053,0.01007163525,0.009991908446,-8.873641491e-05,8.873678598e-05
0.8,11,4.4,0.008247800171,0.00815474987,0.008187294006,0.008064746857,0.008063912392,0.008248090744,0.008143758401,-0.0001040417701,0.0001041576252
0.8,12,4.8,0.006414955948,0.006311535835,0.006327390671,0.006207942963,0.006197810173,0.006422996521,0.006293535233,-0.000121420715,0.0001246369502
0.8,13,5.2,0.004582111258,0.004475951195,0.004485487938,0.00434589386,0.004341721535,0.00460422039,0.004450655077,-0.0001314561814,0.0001402999333
0.8,14,5.6,0.002749266801,0.002650618553,0.002642631531,0.002490401268,0.002528905869,0.002781629562,0.002618837403,-0.0001304293983,0.0001433745492
0.8,15,6,0.0009164222865,0.0008171796799,0.0007983446121,0.0006660223007,0.0007053613663,0.0009647607803,0.0007903337246,-0.000126088562,0.0001454239391
0.8,16,6.4,-0.0009164222865,-0.001008212566,-0.001041769981,-0.00115853548,-0.001121938229,-0.00084400177,-0.001034891582,-0.0001184692956,0.0001474375313
0.8,17,6.8,-0.002749266801,-0.002835094929,-0.00287514925,-0.002987504005,-0.002936184406,-0.002670407295,-0.002860867884,-0.0001116010826,0.0001431449782
0.8,18,7.2,-0.004582111258,-0.00465208292,-0.004711747169,-0.004801928997,-0.004734754562,-0.004499614239,-0.004680025391,-9.791413322e-05,0.000130913133
0.8,19,7.6,-0.006414955948,-0.006480634212,-0.006525933743,-0.0066177845,-0.006571352482,-0.006326436996,-0.006504428573,-8.94726254e-05,0.0001248800254
0.8,20,8,-0.008247800171,-0.008301854134,-0.008352041245,-0.008412837982,-0.008380174637,-0.008176624775,-0.008324706927,-7.690675557e-05,0.0001053765445
0.8,21,8.4,-0.01008064486,-0.01010429859,-0.01018989086,-0.01022177935,-0.01019746065,-0.01000964642,-0.01014461555,-6.397068501e-05,9.236969345e-05
0.8,22,8.8,-0.01191348955,-0.01193457842,-0.01198744774,-0.01201826334,-0.01198464632,-0.01185452938,-0.01195589267,-4.240311682e-05,6.598755863e-05
0.8,23,9.2,-0.01374633424,-0.01374566555,-0.01379483938,-0.01380318403,-0.01380330324,-0.01370602846,-0.01377060451,-2.427026629e-05,4.065968096e-05
0.8,24,9.6,-0.015579178,-0.01556301117,-0.01561176777,-0.01557803154,-0.01558971405,-0.01555103064,-0.01557871141,4.665926099e-07,1.771729512e-05
0.8,25,10,-0.01741202362,-0.01738864183,-0.01741075516,-0.01737129688,-0.01738661528,-0.01739394665,-0.01739025116,2.177245915e-05,2.177245915e-05
0.8,26,10.4,-0.01924486831,-0.01921147108,-0.01920366287,-0.01914560795,-0.01915663481,-0.01923966408,-0.01919140853,5.345977843e-05,5.34601495e-05
0.8,27,10.8,-0.02107771114,-0.02102428675,-0.02100324631,-0.02092897892,-0.02093309164,-0.02109032869,-0.02099598572,8.172541857e-05,8.677169535e-05
0.8,28,11.2,-0.02291055582,-0.02285021544,-0.02279061079,-0.02270847559,-0.02273321152,-0.02295547724,-0.02280759811,0.0001029577106,0.0001209262773
0.8,29,11.6,-0.02474340051,-0.02466124296,-0.02459228039,-0.02449184656,-0.02450841665,-0.02481782436,-0.02461432293,0.0001290775836,0.0001588478626
0.8,30,12,-0.0265762452,-0.02649635077,-0.0263864994,-0.0262747407,-0.02632784843,-0.02666139603,-0.02642936632,0.0001468788832,0.0001809384703
0.8,31,12.4,-0.02840908989,-0.02830159664,-0.02818524837,-0.02804201841,-0.0281496644,-0.02854984999,-0.02824567631,0.0001634135842,0.000219718364
1.2,0,0,0.0426136367,0.04262030125,0.04260969162,0.04283344746,0.0428429842,0.04237008095,0.04265530035,4.16636467e-05,0.0001406647207
1.2,1,0.4,0.03986436874,0.03986740112,0.03988552094,0.04003536701,0.04007005692,0.03964042664,0.03989975527,3.538653255e-05,0.0001249626221
1.2,2,0.8,0.03711510077,0.03709542751,0.03712248802,0.03726005554,0.03726756573,0.03690969944,0.03713104874,1.594796777e-05,0.0001059763163
1.2,3,1.2,0.03436583653,0.03434121609,0.03438675404,0.03445756435,0.03448903561,0.03419733047,0.03437437862,8.542090654e-06,8.579417772e-05
1.2,4,1.6,0.03161656857,0.03159034252,0.03163778782,0.03167307377,0.03167939186,0.03148150444,0.03161241859,-4.149973392e-06,6.03675835e-05
1.2,5,2,0.0288673006,0.02883696556,0.02888941765,0.02887892723,0.02890884876,0.02874791622,0.02885241434,-1.488626003e-05,4.500225259e-05
1.2,6,2.4,0.0261180345,0.02609777451,0.02612388134,0.02610588074,0.02611374855,0.02603459358,0.02609517612,-2.285838127e-05,2.519749069e-05
1.2,7,2.8,0.02336876839,0.02335214615,0.02338933945,0.02333390713,0.02334535122,0.0233259201,0.02334933355,-1.943483949e-05,2.766400576e-05
1.2,8,3.2,0.02061950043,0.02060294151,0.02062308788,0.02055597305,0.02054929733,0.02059662342,0.02058558539,-3.391504288e-05,3.535077121e-05
1.2,9,3.6,0.01787023433,0.01785552502,0.01787316799,0.01778626442,0.0177680254,0.01789116859,0.01783483103,-3.540329635e-05,4.495121539e-05
1.2,10,4,0.01512096729,0.01511073112,0.01512038708,0.01502633095,0.01499140263,0.01516020298,0.01508181076,-3.915652633e-05,5.485061411e-05
1.2,11,4.4,0.01237170026,0.01238358021,0.01235854626,0.01224207878,0.01222395897,0.01244223118,0.01233007945,-4.162080586e-05,7.458552864e-05
1.2,12,4.8,0.009622434154,0.009640693665,0.009603023529,0.009500145912,0.00946700573,0.009729623795,0.009588098153,-3.433600068e-05,8.451528993e-05
1.2,13,5.2,0.00687316712,0.006900310516,0.006854534149,0.006743073463,0.006709933281,0.007019519806,0.006845474243,-2.769287676e-05,9.709130973e-05
1.2,14,5.6,0.004123900086,0.004166722298,0.004118084908,0.00398683548,0.003975391388,0.004296183586,0.004108643625,-1.525646076e-05,0.0001012988359
1.2,15,6,0.001374633401,0.001438617706,0.001346468925,0.001251935959,0.001243472099,0.001574635506,0.001371026039,-3.607361577e-06,0.0001092019229
1.2,16,6.4,-0.001374633401,-0.00130289793,-0.001404464245,-0.001480996609,-0.001484334469,-0.001146197319,-0.001363778138,1.08552631e-05,0.0001092133316
1.2,17,6.8,-0.004123900086,-0.004036068916,-0.004155218601,-0.004223763943,-0.004216015339,-0.003879010677,-0.004102015402,2.188468352e-05,0.0001112036407
1.2,18,7.2,-0.00687316712,-0.006786227226,-0.006912767887,-0.006947875023,-0.006936967373,-0.006634294987,-0.006843626499,2.954062074e-05,0.0001007841929
1.2,19,7.6,-0.009622434154,-0.009537041187,-0.009662985802,-0.009698987007,-0.00967258215,-0.009382069111,-0.009590732865,3.170128912e-05,9.860210412e-05
1.2,20,8,-0.01237170026,-0.01229512691,-0.01238596439,-0.01241505146,-0.01241058111,-0.01214593649,-0.01233053207,4.116818309e-05,7.976665802e-05
1.2,21,8.4,-0.01512096729,-0.01504147053,-0.01515865326,-0.015157938,-0.01515066624,-0.0149038434,-0.01508251391,3.845337778e-05,8.019525558e-05
1.2,22,8.8,-0.01787023433,-0.01781046391,-0.01789230108,-0.01788520813,-0.01788699627,-0.01769816875,-0.017834628,3.560632467e-05,5.71276978e-05
1.2,23,9.2,-0.02061950043,-0.02056318521,-0.02064073086,-0.02061510086,-0.02062916756,-0.02048772573,-0.02058718167,3.231875598e-05,4.467740655e-05
1.2,24,9.6,-0.02336876839,-0.02333211899,-0.0233926177,-0.02334940434,-0.02336376905,-0.02327758074,-0.02334309742,2.567097545e-05,3.520995233e-05
1.2,25,10,-0.0261180345,-0.02611207962,-0.02614319324,-0.02607667446,-0.02607691288,-0.02609431744,-0.02610063553,1.739896834e-05,2.746246719e-05
1.2,26,10.4,-0.0288673006,-0.02888971567,-0.0288798213,-0.02880740166,-0.02881503105,-0.02890479565,-0.02885935269,7.947906852e-06,3.691986058e-05
1.2,27,10.8,-0.03161656857,-0.03166282177,-0.03162145615,-0.03153717518,-0.03153920174,-0.03172051907,-0.03161623329,3.352761269e-07,6.237030175e-05
1.2,28,11.2,-0.03436583653,-0.03444731236,-0.03436172009,-0.03428387642,-0.03427690268,-0.03454977274,-0.03438391536,-1.807883382e-05,8.808448911e-05
1.2,29,11.6,-0.03711510077,-0.03722262383,-0.03711175919,-0.03701108694,-0.0370066762,-0.03734493256,-0.03713941574,-2.431496978e-05,0.0001106269629
1.2,30,12,-0.03986436874,-0.04000449181,-0.03983724117,-0.039745152,-0.03976732492,-0.04019778967,-0.03991039842,-4.602968693e-05,0.0001433864236
1.2,31,12.4,-0.0426136367,-0.0427865386,-0.04253846407,-0.04247492552,-0.04249495268,-0.04302340746,-0.04266365618,-5.001947284e-05,0.0001830481051
1.6,0,0,0.05681817979,0.05662846565,0.05665779114,0.05686414242,0.05705618858,0.05653452873,0.05674822256,-6.995722651e-05,0.000183545053
1.6,1,0.4,0.05315249041,0.05297589302,0.05303180218,0.05317509174,0.05334424973,0.05291438103,0.05308828503,-6.420537829e-05,0.0001499511272
1.6,2,0.8,0.04948680103,0.04933607578,0.04939949512,0.04949402809,0.04964971542,0.04926288128,0.04942844063,-5.836039782e-05,0.0001264184684
1.6,3,1.2,0.04582111165,0.0456829071,0.04572963715,0.04579806328,0.04590845108,0.0456340313,0.04575061798,-7.049366832e-05,0.0001054294407
1.6,4,1.6,0.04215542227,0.04202771187,0.0420897007,0.04211688042,0.0422385931,0.04202663898,0.04209990427,-5.551800132e-05,8.878558583e-05
1.6,5,2,0.03848973662,0.03839063644,0.03844869137,0.03844702244,0.03851640224,0.03840494156,0.03844153881,-4.819780588e-05,5.886405779e-05
1.6,6,2.4,0.03482404724,0.03473472595,0.03480136395,0.03477072716,0.03483176231,0.03477323055,0.03478236124,-4.168599844e-05,4.477128459e-05
1.6,7,2.8,0.031158356,0.03109514713,0.03115689754,0.03110599518,0.0311217308,0.03115272522,0.03112649918,-3.185681999e-05,3.185681999e-05
1.6,8,3.2,0.02749266848,0.02746140957,0.0275131464,0.02742898464,0.02744150162,0.02753973007,0.02747695521,-1.571327448e-05,4.272982551e-05
1.6,9,3.6,0.0238269791,0.02384388447,0.02385103703,0.02377521992,0.02376329899,0.02391374111,0.02382943593,2.456828952e-06,4.863291906e-05
1.6,10,4,0.02016128972,0.02019274235,0.02019059658,0.02012443542,0.02009308338,0.02026379108,0.02017292939,1.163966954e-05,5.366429832e-05
1.6,11,4.4,0.01649560034,0.01657378674,0.01652908325,0.0164334774,0.01641833782,0.01663672924,0.01651828364,2.268329263e-05,7.843672938e-05
1.6,12,4.8,0.0128299119,0.01292991638,0.01286947727,0.01279473305,0.01276504993,0.01300799847,0.01287343539,4.352349788e-05,8.353944577e-05
1.6,13,5.2,0.009164222516,0.009289622307,0.00922369957,0.009139418602,0.009119868279,0.009388923645,0.009232306853,6.808433682e-05,9.574722208e-05
1.6,14,5.6,0.005498533603,0.005642771721,0.005566000938,0.005482912064,0.005447745323,0.00572681427,0.005573248956,7.471535355e-05,0.0001012791909
1.6,15,6,0.001832844573,0.002000927925,0.001897931099,0.001839399338,0.001777529716,0.002082824707,0.001919722534,8.687796071e-05,0.0001090039295
1.6,16,6.4,-0.001832844573,-0.001658797264,-0.001773893833,-0.001802504063,-0.001877248287,-0.00155800581,-0.001734089805,9.875476826e-05,0.0001165162103
1.6,17,6.8,-0.005498533603,-0.005300879478,-0.00543063879,-0.005456805229,-0.005519628525,-0.005225598812,-0.005386710167,0.0001118234359,0.0001202614076
1.6,18,7.2,-0.009164222516,-0.008960783482,-0.009107112885,-0.009106040001,-0.009192407131,-0.008885145187,-0.009050297551,0.0001139249653,0.000125198625
1.6,19,7.6,-0.0128299119,-0.01262277365,-0.01277673244,-0.01277321577,-0.01283413172,-0.01255708933,-0.01271278877,0.000117123127,0.0001188112437
1.6,20,8,-0.01649560034,-0.0163038969,-0.01643526554,-0.01642435789,-0.01651221514,-0.01624321938,-0.01638379134,0.0001118090004,0.0001184552893
1.6,21,8.4,-0.02016128972,-0.02000021935,-0.0201138854,-0.02010852098,-0.02016937733,-0.01990574598,-0.02005955018,0.0001017395407,0.0001049749553
1.6,22,8.8,-0.0238269791,-0.02370113134,-0.02378928661,-0.02376544476,-0.02383333445,-0.02364224195,-0.02374628745,8.069165051e-05,8.323341899e-05
1.6,23,9.2,-0.02749266848,-0.02739447355,-0.02748554945,-0.02743268013,-0.02748537064,-0.02737021446,-0.02743365802,5.901046097e-05,5.901083205e-05
1.6,24,9.6,-0.031158356,-0.03110677004,-0.03116250038,-0.03111213446,-0.03116428852,-0.03108805418,-0.03112674877,3.160722554e-05,3.563724385e-05
1.6,25,10,-0.03482404724,-0.03480166197,-0.03485119343,-0.03478991985,-0.0348187685,-0.03484165668,-0.0348206386,3.408640623e-06,2.130940629e-05
1.6,26,10.4,-0.03848973662,-0.03850668669,-0.03852266073,-0.03847205639,-0.03850489855,-0.03860276937,-0.03852181509,-3.207847476e-05,3.914982153e-05
1.6,27,10.8,-0.04215542227,-0.0422462225,-0.04221147299,-0.04215109348,-0.04219907522,-0.04236376286,-0.04223432392,-7.890164852e-05,8.063465066e-05
1.6,28,11.2,-0.04582111165,-0.04595267773,-0.04592186213,-0.04584002495,-0.04584652185,-0.04610913992,-0.04593404382,-0.0001129321754,0.000112933667
1.6,29,11.6,-0.04948680103,-0.04968696833,-0.04957002401,-0.04952144623,-0.04953038692,-0.04985421896,-0.04963260889,-0.0001458078623,0.0001458078623
1.6,30,12,-0.05315249041,-0.05340528488,-0.05325305462,-0.05320549011,-0.05318260193,-0.05365163088,-0.05333961174,-0.0001871213317,0.0001871220738
1.6,31,12.4,-0.05681817979,-0.05712002516,-0.05687230825,-0.05688965321,-0.05685085058,-0.05737262964,-0.05702109262,-0.0002029128373,0.0002029135794
2,0,0,0.0710227266,0.07070839405,0.07095122337,0.07092118263,0.07109177113,0.07068943977,0.07087240368,-0.0001503229141,0.0001779422164
2,1,0.4,0.06644061208,0.06617164612,0.06633484364,0.06635499001,0.06647539139,0.06614375114,0.06629612297,-0.0001444891095,0.0001583993435
2,2,0.8,0.06185850129,0.06164586544,0.06181132793,0.06176662445,0.06188368797,0.06161081791,0.06174366549,-0.0001148357987,0.0001249112247
2,3,1.2,0.05727639049,0.05709207058,0.05726838112,0.05719673634,0.05724573135,0.05706894398,0.05717437342,-0.0001020170748,0.000102017817
2,4,1.6,0.0526942797,0.05252492428,0.05271875858,0.05261349678,0.05265498161,0.05253112316,0.05260865763,-8.562207222e-05,9.541436884e-05
2,5,2,0.04811216891,0.04799282551,0.04818224907,0.04805886745,0.04804170132,0.04799115658,0.04805336148,-5.880743265e-05,8.68409843e-05
2,6,2.4,0.04353005812,0.04343223572,0.0436065197,0.04348778725,0.04345524311,0.04345655441,0.04348766804,-4.239007831e-05,7.297471166e-05
2,7,2.8,0.03894794732,0.03889214993,0.03900694847,0.03892230988,0.03885364532,0.03891909122,0.03891883045,-2.911686897e-05,5.271881673e-05
2,8,3.2,0.03436583653,0.03436899185,0.03445720673,0.0343555212,0.0342772007,0.03437674046,0.03436713293,1.296401024e-06,4.087611887e-05
2,9,3.6,0.02978372388,0.02986490726,0.02987086773,0.02979552746,0.0296998024,0.02982985973,0.02981219254,2.846866846e-05,6.203763041e-05
2,10,4,0.02520161308,0.02531683445,0.0253278017,0.02524638176,0.02512645721,0.0252828598,0.02526006661,5.845353007e-05,8.851625171e-05
2,11,4.4,0.02061950043,0.02078402042,0.02075731754,0.0206553936,0.02056336403,0.02074861526,0.0207017418,8.224137127e-05,0.0001046963007
2,12,4.8,0.01603738964,0.01622998714,0.0161678791,0.01609885693,0.01600456238,0.0161973238,0.0161397215,0.0001023318619,0.0001154631391
2,13,5.2,0.01145527791,0.01168775558,0.01160240173,0.01154351234,0.01144838333,0.01164186001,0.01158478297,0.0001295050606,0.0001322625176
2,14,5.6,0.00687316712,0.007120251656,0.00700211525,0.006981492043,0.006880879402,0.007076144218,0.007012176327,0.0001390092075,0.0001390093967
2,15,6,0.002291055629,0.002567768097,0.002433657646,0.00242972374,0.002306222916,0.002514004707,0.002450275468,0.0001592198387,0.000159219795
2,16,6.4,-0.002291055629,-0.002018868923,-0.002165257931,-0.002135455608,-0.002261996269,-0.002056539059,-0.002127623651,0.0001634319779,0.0001634320652
2,17,6.8,-0.00687316712,-0.006575942039,-0.00676625967,-0.006708145142,-0.006822228432,-0.006632387638,-0.006700992584,0.0001721745357,0.0001721745357
2,18,7.2,-0.01145527791,-0.01114010811,-0.01133602858,-0.01129645109,-0.01140153408,-0.01121729612,-0.01127828378,0.00017699413,0.0001769943192
2,19,7.6,-0.01603738964,-0.01572960615,-0.01591330767,-0.01587378979,-0.01596581936,-0.01580035686,-0.01585657522,0.0001808144152,0.0001808136731
2,20,8,-0.02061950043,-0.02034884691,-0.02050715685,-0.02046722174,-0.02055674791,-0.02039712667,-0.02045542002,0.0001640804112,0.0001640804112
2,21,8.4,-0.02520161308,-0.02500063181,-0.02512955666,-0.02509069443,-0.02512127161,-0.02500200272,-0.0250688307,0.0001327823848,0.0001327816426
2,22,8.8,-0.02978372388,-0.02962845564,-0.02976286411,-0.02970319986,-0.02970069647,-0.0296164155,-0.02968232706,0.000101396814,0.0001013975561
2,23,9.2,-0.03436583653,-0.0342668891,-0.03438252211,-0.03430902958,-0.03428322077,-0.03424829245,-0.03429799154,6.784498692e-05,7.451996498e-05
2,24,9.6,-0.03894794732,-0.03891515732,-0.03903210163,-0.03891980648,-0.03888374567,-0.03888213634,-0.03892659023,2.135708928e-05,5.50195582e-05
2,25,10,-0.04353005812,-0.04353785515,-0.04367405176,-0.04355043173,-0.04347300529,-0.04351681471,-0.04355043173,-2.037361264e-05,4.849210382e-05
2,26,10.4,-0.04811216891,-0.04818242788,-0.04831242561,-0.04818308353,-0.0480799675,-0.04815393686,-0.04818236828,-7.019937038e-05,8.307993266e-05
2,27,10.8,-0.0526942797,-0.0528781414,-0.05288219452,-0.05280852318,-0.05269485712,-0.05281150341,-0.05281504244,-0.0001207627356,0.0001207642272
2,28,11.2,-0.05727639049,-0.05752265453,-0.05751168728,-0.05743360519,-0.05728417635,-0.05746138096,-0.05744270235,-0.0001663118601,0.0001663103758
2,29,11.6,-0.06185850129,-0.06222242117,-0.06211423874,-0.06205904484,-0.06188809872,-0.06212556362,-0.06208187342,-0.0002233721316,0.0002233721316
2,30,12,-0.06644061208,-0.06688219309,-0.06671816111,-0.06668365002,-0.06645035744,-0.06677359343,-0.06670159101,-0.0002609789371,0.0002609789371
2,31,12.4,-0.0710227266,-0.07153743505,-0.07134997845,-0.07130032778,-0.07104700804,-0.07141071558,-0.07132909447,-0.0003063678741,0.0003063663899
2.4,0,0,0.0852272734,0.08482527733,0.08489227295,0.08491504192,0.08526468277,0.08500742912,0.08498094231,-0.0002463310957,0.0002612963435
2.4,1,0.4,0.07972873747,0.07936763763,0.07947039604,0.07945394516,0.07974028587,0.07953381538,0.07951321453,-0.0002155229449,0.0002201408206
2.4,2,0.8,0.07423020154,0.07393014431,0.07401096821,0.07400178909,0.07423436642,0.07410287857,0.07405602932,-0.0001741722226,0.0001758381695
2.4,3,1.2,0.06873167306,0.06847035885,0.06859564781,0.06854987144,0.06873881817,0.0686365366,0.06859824806,-0.0001334249973,0.000136284536
2.4,4,1.6,0.06323313713,0.06303060055,0.06314134598,0.06309187412,0.06322014332,0.06316995621,0.06313078105,-0.0001023560762,0.0001023530931
2.4,5,2,0.0577346012,0.05757892132,0.05766272545,0.05763149261,0.05771112442,0.05771315098,0.05765948445,-7.511675358e-05,7.511824515e-05
2.4,6,2.4,0.05223606899,0.05213487148,0.05220270157,0.05217552185,0.05219638348,0.05225288868,0.05219247192,-4.359707236e-05,5.032345507e-05
2.4,7,2.8,0.04673753679,0.04668855667,0.04674577713,0.04671752453,0.0467017889,0.04678738117,0.04672820494,-9.331852198e-06,3.256499622e-05
2.4,8,3.2,0.04123900086,0.04124259949,0.04127728939,0.04126024246,0.04121446609,0.04130160809,0.04125924036,2.023950219e-05,3.005415238e-05
2.4,9,3.6,0.03574046865,0.03581154346,0.03580462933,0.03579759598,0.03572821617,0.03583705425,0.03579580784,5.533918738e-05,6.024017785e-05
2.4,10,4,0.03024193458,0.03034901619,0.03033006191,0.03033339977,0.03022158146,0.03036892414,0.03032059595,7.86613673e-05,8.680336032e-05
2.4,11,4.4,0.02474340051,0.02489709854,0.02483284473,0.02487432957,0.02475559711,0.02489840984,0.02485165559,0.0001082550734,0.0001082554445
2.4,12,4.8,0.01924486831,0.01945412159,0.01939439774,0.01941370964,0.01926696301,0.01941490173,0.01938881911,0.0001439508051,0.0001439504267
2.4,13,5.2,0.01374633424,0.01399123669,0.01388859749,0.01394021511,0.01378428936,0.01392090321,0.01390504837,0.0001587141305,0.0001587141305
2.4,14,5.6,0.008247800171,0.0085272789,0.008403420448,0.00846529007,0.008326292038,0.008436560631,0.008431768045,0.0001839678735,0.0001839682518
2.4,15,6,0.002749266801,0.003047823906,0.002915620804,0.002981185913,0.002842068672,0.002962350845,0.002949810121,0.0002005433198,0.0002005432325
2.4,16,6.4,-0.002749266801,-0.002443909645,-0.002571880817,-0.002510905266,-0.002658069134,-0.00255382061,-0.002547717188,0.0002015496138,0.0002015497012
2.4,17,6.8,-0.008247800171,-0.00792747736,-0.008071899414,-0.00800806284,-0.008139073849,-0.008052289486,-0.008039760403,0.000208039768,0.0002080395789
2.4,18,7.2,-0.01374633424,-0.01342201233,-0.01357400417,-0.0135269165,-0.01363384724,-0.01357519627,-0.01354639512,0.0001999391243,0.0001999389351
2.4,19,7.6,-0.01924486831,-0.01893752813,-0.01906406879,-0.0190345645,-0.01913619041,-0.01907610893,-0.0190496929,0.0001951754093,0.0001951761515
2.4,20,8,-0.02474340051,-0.02446591854,-0.02462923527,-0.0245577693,-0.0246514678,-0.02459782362,-0.02458044328,0.0001629572362,0.0001629576145
2.4,21,8.4,-0.03024193458,-0.03001147509,-0.0301566124,-0.03010052443,-0.03012889624,-0.03016650677,-0.03011280298,0.0001291316003,0.0001291316003
2.4,22,8.8,-0.03574046865,-0.03557193279,-0.03564232588,-0.03563255072,-0.03564345837,-0.0356746912,-0.0356329903,0.0001074783504,0.0001074768588
2.4,23,9.2,-0.04123900086,-0.04111784697,-0.04117131233,-0.04118162394,-0.04117590189,-0.041220963,-0.04117352888,6.5471977e-05,6.547123485e-05
2.4,24,9.6,-0.04673753679,-0.04668408632,-0.04670792818,-0.04672384262,-0.04669749737,-0.04677206278,-0.04671708494,2.045184374e-05,3.426372859e-05
2.4,25,10,-0.05223606899,-0.05224007368,-0.05222678185,-0.05225527287,-0.05224490166,-0.05231225491,-0.05225585774,-1.978874207e-05,2.350285649e-05
2.4,26,10.4,-0.0577346012,-0.0578083992,-0.0577699542,-0.05780076981,-0.05778628588,-0.05782353878,-0.05779778957,-6.318837404e-05,6.318837404e-05
2.4,27,10.8,-0.06323313713,-0.06339085102,-0.06330853701,-0.06335163116,-0.06332212687,-0.06339174509,-0.06335297972,-0.0001198425889,0.0001198410973
2.4,28,11.2,-0.06873167306,-0.06895846128,-0.06879752874,-0.06890058517,-0.06885492802,-0.06895381212,-0.06889306009,-0.0001613870263,0.0001613900095
2.4,29,11.6,-0.07423020154,-0.07453346252,-0.07436680794,-0.07445836067,-0.07435446978,-0.07453715801,-0.07445005327,-0.0002198517323,0.000219850248
2.4,30,12,-0.07972873747,-0.08012205362,-0.079893291,-0.08000057936,-0.07986009121,-0.08004337549,-0.07998387516,-0.000255137682,0.0002551406506
2.4,31,12.4,-0.0852272734,-0.08569335938,-0.08545196056,-0.08554524183,-0.08538246155,-0.08561182022,-0.08553697169,-0.0003096982837,0.0003096953151
2.8,0,0,0.09943181276,0.0990395546,0.09916114807,0.09908282757,0.09941399097,0.09914970398,0.09916944802,-0.0002623647451,0.0002623677137
2.8,1,0.4,0.09301686287,0.09268200397,0.09280192852,0.09272611141,0.09299373627,0.09277045727,0.09279485047,-0.0002220124006,0.0002220153838
2.8,2,0.8,0.08660190552,0.08632946014,0.08641827106,0.08639550209,0.08656787872,0.08641207218,0.08642463386,-0.0001772716641,0.000177268681
2.8,3,1.2,0.08018694818,0.07998323441,0.08006632328,0.08005833626,0.0801794529,0.08003151417,0.08006377518,-0.0001231729984,0.0001231759816
2.8,4,1.6,0.07377199084,0.07364809513,0.07370662689,0.07370460033,0.07375264168,0.0736528635,0.07369296253,-7.902830839e-05,7.902532525e-05
2.8,5,2,0.06735703349,0.06728315353,0.0673071146,0.06733584404,0.06733798981,0.06727671623,0.06730816513,-4.886835814e-05,4.886984971e-05
2.8,6,2.4,0.06094207987,0.06094539165,0.06094205379,0.06099116802,0.06092405319,0.06090140343,0.06094081327,-1.266598701e-06,2.222582771e-05
2.8,7,2.8,0.05452712625,0.05459451675,0.05457305908,0.05462622643,0.05452907085,0.05452549458,0.05456967279,4.25465405e-05,4.319995787e-05
2.8,8,3.2,0.04811216891,0.04821944237,0.04818558693,0.04825985432,0.04811632633,0.04812240601,0.0481807217,6.855279207e-05,6.855428364e-05
2.8,9,3.6,0.04169721156,0.04183161259,0.04179763794,0.041888237,0.04171705246,0.04175281525,0.0417974703,0.0001002587378,0.00010025948
2.8,10,4,0.03528225794,0.03545689583,0.03541564941,0.03550171852,0.03529775143,0.03536903858,0.03540821001,0.000125952065,0.0001259528071
2.8,11,4.4,0.0288673006,0.02909207344,0.02900159359,0.02915322781,0.02890956402,0.02898955345,0.02902920172,0.0001619011164,0.0001619018585
2.8,12,4.8,0.02245234512,0.02270793915,0.02263939381,0.02276659012,0.0225071907,0.02259683609,0.02264359035,0.0001912452281,0.0001912448497
2.8,13,5.2,0.01603738964,0.01631438732,0.01621329784,0.01636552811,0.01610326767,0.0161883831,0.01623697206,0.0001995824277,0.0001995831699
2.8,14,5.6,0.009622434154,0.009933948517,0.009800195694,0.00995528698,0.009730219841,0.009804487228,0.009844827466,0.0002223933116,0.0002223935007
2.8,15,6,0.003207477974,0.003531813622,0.003392100334,0.003537774086,0.003334164619,0.00339281559,0.003437733743,0.0002302557696,0.0002302556823
2.8,16,6.4,-0.003207477974,-0.00287514925,-0.003004789352,-0.002892911434,-0.003083467484,-0.003047704697,-0.002980804536,0.0002266734373,0.0002266735246
2.8,17,6.8,-0.009622434154,-0.009303450584,-0.009433805943,-0.00933432579,-0.009486198425,-0.009452998638,-0.009402155876,0.000220278278,0.000220278278
2.8,18,7.2,-0.01603738964,-0.01575314999,-0.01584804058,-0.01579010487,-0.01589334011,-0.01590371132,-0.01583766937,0.0001997202635,0.0001997202635
2.8,19,7.6,-0.02245234512,-0.02221286297,-0.02229148149,-0.02224111557,-0.02232432365,-0.022310853,-0.02227612771,0.000176217407,0.0001762177853
2.8,20,8,-0.0288673006,-0.02867609262,-0.02877402306,-0.02870541811,-0.02874749899,-0.02876108885,-0.02873282507,0.0001344755292,0.0001344762713
2.8,21,8.4,-0.03528225794,-0.035110116,-0.03523284197,-0.03518247604,-0.035166502,-0.03521895409,-0.03518217802,0.0001000799239,0.0001000799239
2.8,22,8.8,-0.04169721156,-0.04159134626,-0.0416277051,-0.04164737463,-0.0415994525,-0.04164254665,-0.04162168503,7.552653551e-05,7.552653551e-05
2.8,23,9.2,-0.04811216891,-0.04806232452,-0.04806256294,-0.04814195633,-0.04806166887,-0.04809594154,-0.04808489233,2.727657557e-05,3.919303344e-05
2.8,24,9.6,-0.05452712625,-0.05454415083,-0.05453050137,-0.05463314056,-0.05449897051,-0.05454349518,-0.05455005169,-2.29254365e-05,3.418773485e-05
2.8,25,10,-0.06094207987,-0.06105685234,-0.06093513966,-0.06109029055,-0.06096321344,-0.06098550558,-0.06100619957,-6.411969662e-05,6.689652946e-05
2.8,26,10.4,-0.06735703349,-0.06753927469,-0.06742036343,-0.06755959988,-0.06742680073,-0.06740897894,-0.06747100502,-0.0001139715314,0.0001139700398
2.8,27,10.8,-0.07377199084,-0.074000597,-0.07388877869,-0.07404971123,-0.07388222218,-0.07384377718,-0.07393302023,-0.0001610293984,0.0001610264153
2.8,28,11.2,-0.08018694818,-0.08049571514,-0.08029055595,-0.08052951097,-0.0803463459,-0.08029431105,-0.0803912878,-0.0002043396235,0.0002043396235
2.8,29,11.6,-0.08660190552,-0.08694756031,-0.08680313826,-0.08702749014,-0.08676892519,-0.08673357964,-0.08685614169,-0.0002542361617,0.0002542331931
2.8,30,12,-0.09301686287,-0.09344607592,-0.09326714277,-0.09348809719,-0.09322023392,-0.09315288067,-0.09331488609,-0.0002980232239,0.0002980232239
2.8,31,12.4,-0.09943181276,-0.09992402792,-0.09977084398,-0.09996795654,-0.09966504574,-0.09960454702,-0.09978648275,-0.0003546699882,0.0003546714725
3.2,0,0,0.1136363596,0.1132392883,0.1133577824,0.1129335165,0.1135054827,0.1134212017,0.1132914573,-0.000344902277,0.0003449052456
3.2,1,0.4,0.1063049808,0.1059863567,0.1060525179,0.1057121754,0.1062114239,0.1061325073,0.1060189977,-0.0002859830856,0.0002859845699
3.2,2,0.8,0.09897360206,0.09871816635,0.09874784946,0.09850013256,0.09888207912,0.09884369373,0.09873838723,-0.0002352148294,0.0002352178126
3.2,3,1.2,0.0916422233,0.09148049355,0.09143447876,0.09128832817,0.09154760838,0.09155035019,0.09146025032,-0.0001819729805,0.0001819714962
3.2,4,1.6,0.08431084454,0.0842320919,0.08415138721,0.0840651989,0.084233284,0.0842512846,0.08418665081,-0.000124193728,0.0001241952123
3.2,5,2,0.07697947323,0.07696080208,0.0768891573,0.07683444023,0.0769200325,0.07695913315,0.07691271603,-6.675720215e-05,6.676018529e-05
3.2,6,2.4,0.06964809448,0.06971263885,0.06960582733,0.06961047649,0.06962633133,0.06964957714,0.06964097172,-7.122755051e-06,3.353506327e-05
3.2,7,2.8,0.06231671199,0.06245279312,0.06231403351,0.0623717308,0.06231987476,0.06235921383,0.06236352772,4.681572318e-05,4.788860679e-05
3.2,8,3.2,0.05498533696,0.055164814,0.05501115322,0.05512619019,0.05498123169,0.05503869057,0.05506441742,7.908046246e-05,8.072108176e-05
3.2,9,3.6,0.0476539582,0.04784846306,0.04770851135,0.04786360264,0.04767286777,0.04774928093,0.04776854441,0.0001145862043,0.0001145869464
3.2,10,4,0.04032257944,0.04055416584,0.04042589664,0.04059123993,0.04036092758,0.04043900967,0.04047424719,0.0001516677439,0.0001516684861
3.2,11,4.4,0.03299120069,0.03327274323,0.03311991692,0.03331196308,0.03302633762,0.03312432766,0.0331710577,0.0001798570156,0.0001798570156
3.2,12,4.8,0.02565982379,0.02595186234,0.02580463886,0.02603256702,0.0257229805,0.02581584454,0.02586557902,0.0002057552338,0.0002057548554
3.2,13,5.2,0.01832844503,0.0186393261,0.01849687099,0.01870918274,0.01840543747,0.01848101616,0.01854636706,0.0002179220319,0.0002179216535
3.2,14,5.6,0.01099706721,0.01132810116,0.01117932796,0.01139163971,0.01110315323,0.01117300987,0.0112350462,0.0002379789948,0.000237979184
3.2,15,6,0.003665689146,0.004002332687,0.003857254982,0.004061460495,0.003766536713,0.003834843636,0.003904485609,0.0002387964632,0.0002387965505
3.2,16,6.4,-0.003665689146,-0.003328859806,-0.003473579884,-0.003286361694,-0.003542721272,-0.003538191319,-0.003433942795,0.0002317463513,0.0002317463513
3.2,17,6.8,-0.01099706721,-0.01069170237,-0.01079529524,-0.01064318419,-0.01086950302,-0.01087099314,-0.01077413559,0.000222931616,0.000222931616
3.2,18,7.2,-0.01832844503,-0.01807832718,-0.01812958717,-0.018014431,-0.01818531752,-0.01825022697,-0.01813157834,0.0001968666911,0.0001968670695
3.2,19,7.6,-0.02565982379,-0.02546751499,-0.02548587322,-0.02537792921,-0.02551394701,-0.02558159828,-0.02548537217,0.0001744516194,0.000174451241
3.2,20,8,-0.03299120069,-0.03285425901,-0.03282642365,-0.03275179863,-0.03285181522,-0.03297644854,-0.0328521505,0.0001390501857,0.00013905167
3.2,21,8.4,-0.04032257944,-0.0401982069,-0.04019010067,-0.04014670849,-0.04021644592,-0.04032933712,-0.04021615908,0.000106420368,0.000109122695
3.2,22,8.8,-0.0476539582,-0.04759865999,-0.04756009579,-0.04754263163,-0.04757237434,-0.04769057035,-0.04759286717,6.10910356e-05,7.573664334e-05
3.2,23,9.2,-0.05498533696,-0.05498850346,-0.05490612984,-0.05492955446,-0.05492985249,-0.05505770445,-0.05496234819,2.298876643e-05,5.320161654e-05
3.2,24,9.6,-0.06231671199,-0.06238532066,-0.06226414442,-0.06232386827,-0.06227737665,-0.06240057945,-0.06233025715,-1.354515553e-05,5.030706598e-05
3.2,25,10,-0.06964809448,-0.06981956959,-0.06962221861,-0.0697196126,-0.06963390112,-0.06975203753,-0.06970946491,-6.137043238e-05,7.740109868e-05
3.2,26,10.4,-0.07697947323,-0.07722842693,-0.07697755098,-0.07710510492,-0.07699298859,-0.0770932436,-0.07707946002,-9.998679161e-05,0.0001007586689
3.2,27,10.8,-0.08431084454,-0.08459407091,-0.08435493708,-0.08450013399,-0.08435577154,-0.08441060781,-0.08444310725,-0.0001322627068,0.0001322597236
3.2,28,11.2,-0.0916422233,-0.09199869633,-0.09173071384,-0.09189480543,-0.09173631668,-0.09174799919,-0.09182170779,-0.0001794844866,0.0001794830023
3.2,29,11.6,-0.09897360206,-0.09936362505,-0.09909397364,-0.09929925203,-0.0991230011,-0.09905278683,-0.09918652475,-0.0002129226923,0.0002129256754
3.2,30,12,-0.1063049808,-0.10676229,-0.1064996719,-0.1066787839,-0.1064987183,-0.1063916683,-0.106566228,-0.0002612471581,0.0002612456738
3.2,31,12.4,-0.1136363596,-0.1141415834,-0.1139033437,-0.1140768528,-0.1138526201,-0.1137222648,-0.11393933,-0.0003029704094,0.000302973378
3.6,0,0,0.1278409064,0.1272974014,0.1276251078,0.1270292997,0.1276987791,0.1276932955,0.1274687797,-0.0003721266985,0.0003721296671
3.6,1,0.4,0.1195931062,0.119134903,0.1193951368,0.1189345121,0.1195001602,0.119464159,0.1192857772,-0.000307328999,0.0003073319676
3.6,2,0.8,0.111345306,0.110961318,0.1111851931,0.1108343601,0.1112546921,0.1112612486,0.1110993624,-0.0002459436655,0.0002459436655
3.6,3,1.2,0.1030975059,0.102812171,0.1029275656,0.1027411222,0.1030348539,0.1030465364,0.1029124483,-0.0001850575209,0.0001850560366
3.6,4,1.6,0.0948497057,0.09465265274,0.09470355511,0.09462726116,0.0948189497,0.09483420849,0.09472732246,-0.0001223832369,0.0001223802537
3.6,5,2,0.08660190552,0.08649587631,0.08655190468,0.08652222157,0.08659303188,0.08659720421,0.08655204624,-4.985928535e-05,4.985779378e-05
3.6,6,2.4,0.07835410535,0.07832765579,0.07835125923,0.07840740681,0.07840704918,0.07839369774,0.07837741077,2.330541611e-05,3.502667096e-05
3.6,7,2.8,0.07010630518,0.07016766071,0.07012879848,0.07027328014,0.07018339634,0.07016384602,0.07018339634,7.709115744e-05,7.709115744e-05
3.6,8,3.2,0.06185850129,0.06198549271,0.06189727783,0.06212902069,0.0619212389,0.06193244457,0.06197309494,0.0001145936549,0.0001145936549
3.6,9,3.6,0.05361070111,0.05378568172,0.05368375778,0.05395424366,0.05369412899,0.05374121666,0.05377180502,0.0001611039042,0.0001611046464
3.6,10,4,0.04536290094,0.04557740688,0.04547786713,0.0457804203,0.04546654224,0.04550719261,0.04556188732,0.0001989863813,0.000198984897
3.6,11,4.4,0.03711510077,0.03738594055,0.03727042675,0.03755652905,0.03718435764,0.03724658489,0.03732876852,0.0002136677504,0.0002136670082
3.6,12,4.8,0.0288673006,0.02916514874,0.02900695801,0.02934968472,0.02894484997,0.02902424335,0.02909817733,0.0002308767289,0.0002308763505
3.6,13,5.2,0.02061950043,0.02093720436,0.02079582214,0.02110278606,0.02071833611,0.02080249786,0.02087133005,0.0002518296242,0.0002518288675
3.6,14,5.6,0.01237170026,0.01269841194,0.01255249977,0.01285266876,0.01249456406,0.0125285387,0.01262533665,0.00025363639,0.00025363639
3.6,15,6,0.004123900086,0.004450440407,0.00431227684,0.004595398903,0.004217743874,0.004275798798,0.004370331764,0.0002464316785,0.0002464316785
3.6,16,6.4,-0.004123900086,-0.003812849522,-0.003933727741,-0.003682494164,-0.004018545151,-0.003997504711,-0.003889024258,0.000234875828,0.000234875828
3.6,17,6.8,-0.01237170026,-0.01207590103,-0.01215624809,-0.01198244095,-0.0122538805,-0.01228910685,-0.01215151511,0.0002201851457,0.0002201847674
3.6,18,7.2,-0.02061950043,-0.02036368847,-0.02042526007,-0.02028131485,-0.02049481869,-0.02056407928,-0.0204258319,0.0001936685294,0.000193668151
3.6,19,7.6,-0.0288673006,-0.02864724398,-0.0287052989,-0.02857643366,-0.02872890234,-0.02885764837,-0.0287031047,0.0001641958952,0.000164195153
3.6,20,8,-0.03711510077,-0.03693312407,-0.03693234921,-0.03688704967,-0.03700602055,-0.03712713718,-0.03697713464,0.0001379661262,0.0001427792013
3.6,21,8.4,-0.04536290094,-0.04521036148,-0.04522103071,-0.04521620274,-0.04530751705,-0.04540461302,-0.04527194425,9.095668793e-05,0.0001076407716
3.6,22,8.8,-0.05361070111,-0.0535184741,-0.05354291201,-0.05355101824,-0.05359089375,-0.05369925499,-0.05358051136,3.018975258e-05,6.561204646e-05
3.6,23,9.2,-0.06185850129,-0.06181567907,-0.06181073189,-0.06185746193,-0.06186109781,-0.06194984913,-0.06185896322,-4.61935997e-07,3.711506724e-05
3.6,24,9.6,-0.07010630518,-0.07012075186,-0.07007902861,-0.07018345594,-0.07011765242,-0.0702188611,-0.07014395297,-3.764778376e-05,4.855543375e-05
3.6,25,10,-0.07835410535,-0.07843488455,-0.07837742567,-0.07853019238,-0.07839369774,-0.07848787308,-0.07844481617,-9.071081877e-05,9.07093272e-05
3.6,26,10.4,-0.08660190552,-0.08674180508,-0.08662778139,-0.08685183525,-0.08665835857,-0.08673596382,-0.08672314882,-0.0001212432981,0.0001212432981
3.6,27,10.8,-0.0948497057,-0.09503233433,-0.09491950274,-0.09516614676,-0.0949447155,-0.09499913454,-0.09501236677,-0.0001626610756,0.0001626610756
3.6,28,11.2,-0.1030975059,-0.1033247113,-0.1032517552,-0.1034891605,-0.1032191515,-0.1032143831,-0.1032998338,-0.0002023279667,0.0002023264824
3.6,29,11.6,-0.111345306,-0.1116226315,-0.1115076542,-0.1118116975,-0.1115441918,-0.1114291549,-0.111583069,-0.000237762928,0.0002377599449
3.6,30,12,-0.1195931062,-0.1199339628,-0.1198338866,-0.1201124191,-0.119846642,-0.1196855307,-0.1198824868,-0.0002893805504,0.0002893820347
3.6,31,12.4,-0.1278409064,-0.1282317042,-0.1281256676,-0.1284300685,-0.1281309128,-0.1279135942,-0.1281663924,-0.000325486064,0.0003254830954
4,0,0,0.1420454532,0.1414875984,0.1418403387,0.1411530972,0.1418259144,0.1418027878,0.1416219473,-0.0004235059023,0.0004235059023
4,1,0.4,0.1328812242,0.1324161291,0.132699728,0.132152319,0.1326625347,0.1326704025,0.1325202286,-0.0003609955311,0.0003610014974
4,2,0.8,0.1237170026,0.1233385801,0.1235594749,0.1231369972,0.1235518456,0.1235303879,0.1234234571,-0.0002935454249,0.0002935454249
4,3,1.2,0.114552781,0.1142656803,0.1144191027,0.1141403913,0.1144243479,0.1144148111,0.1143328696,-0.0002199113369,0.00021991432
4,4,1.6,0.1053885594,0.1051996946,0.1052749157,0.105116725,0.1053211689,0.1052978039,0.1052420586,-0.0001465007663,0.0001464977831
4,5,2,0.09622433782,0.0961369276,0.09615707397,0.09610795975,0.09620404243,0.09617316723,0.09615583718,-6.850063801e-05,6.850362115e-05
4,6,2.4,0.08706011623,0.08704614639,0.08703434467,0.08707869053,0.08704018593,0.08705747128,0.08705136925,-8.746981621e-06,1.617818998e-05
4,7,2.8,0.07789589465,0.07798087597,0.07790243626,0.0780352354,0.07792019844,0.07793605328,0.07795496285,5.906820297e-05,5.906522347e-05
4,8,3.2,0.06873167306,0.06888890266,0.06876194477,0.06898403168,0.06879675388,0.0688149929,0.06884932518,0.0001176521182,0.0001176521182
4,9,3.6,0.05956744775,0.05978894234,0.05964171886,0.05991005898,0.05966877937,0.05966603756,0.05973510817,0.0001676604152,0.000167659673
4,10,4,0.05040322617,0.05067288876,0.05051529408,0.050827384,0.05050313473,0.05052113533,0.05060796812,0.0002047419548,0.0002047412127
4,11,4.4,0.04123900086,0.04155635834,0.04137897491,0.04168450832,0.04136264324,0.04138171673,0.04147284105,0.0002338401973,0.0002338394552
4,12,4.8,0.03207477927,0.03241443634,0.03220188618,0.03256464005,0.03220272064,0.03222131729,0.03232099861,0.000246219337,0.0002462208213
4,13,5.2,0.02291055582,0.02325832844,0.02307724953,0.02341163158,0.02304196358,0.02307379246,0.02317259274,0.0002620369196,0.0002620372979
4,14,5.6,0.01374633424,0.01408219337,0.01392483711,0.01424348354,0.01385855675,0.01389205456,0.01400022488,0.000253890641,0.0002538908157
4,15,6,0.004582111258,0.004908800125,0.00476372242,0.005067706108,0.004730463028,0.004705905914,0.004835319705,0.0002532084472,0.0002532082726
4,16,6.4,-0.004582111258,-0.004291415215,-0.004388988018,-0.004113614559,-0.0044516325,-0.004444181919,-0.004337966442,0.000244144816,0.000244144816
4,17,6.8,-0.01374633424,-0.01347249746,-0.01354336739,-0.01332575083,-0.01360833645,-0.01364070177,-0.01351813041,0.0002282038331,0.0002282034548
4,18,7.2,-0.02291055582,-0.02267843485,-0.02273797989,-0.02253901958,-0.02277165651,-0.02284395695,-0.02271420881,0.0001963470131,0.000196346271
4,19,7.6,-0.03207477927,-0.03186869621,-0.03190207481,-0.03176188469,-0.03196209669,-0.03204578161,-0.03190810606,0.0001666732132,0.0001666724711
4,20,8,-0.04123900086,-0.04108339548,-0.04106020927,-0.04098278284,-0.04112505913,-0.04122084379,-0.04109445959,0.0001445412636,0.0001445427479
4,21,8.4,-0.05040322617,-0.0502936244,-0.05027151108,-0.0502332449,-0.05031567812,-0.05040353537,-0.05030351877,9.970739484e-05,9.983107157e-05
4,22,8.8,-0.05956744775,-0.05952250957,-0.05946344137,-0.05947828293,-0.05949467421,-0.05959504843,-0.05951078981,5.665794015e-05,6.769671745e-05
4,23,9.2,-0.06873167306,-0.06872236729,-0.06867069006,-0.06871825457,-0.06865662336,-0.06877428293,-0.06870844215,2.32309103e-05,4.027336763e-05
4,24,9.6,-0.07789589465,-0.07794451714,-0.07786285877,-0.07796001434,-0.0778837204,-0.07794636488,-0.07791949809,-2.360343933e-05,4.168450687e-05
4,25,10,-0.08706011623,-0.08715641499,-0.08707135916,-0.08721154928,-0.08704328537,-0.0871104002,-0.08711860329,-5.848705769e-05,6.521791511e-05
4,26,10.4,-0.09622433782,-0.09636998177,-0.09625715017,-0.09645789862,-0.09622073174,-0.09626531601,-0.09631421417,-8.987635374e-05,9.132027481e-05
4,27,10.8,-0.1053885594,-0.105589807,-0.1054736376,-0.1056930423,-0.1054312587,-0.1054435968,-0.1055262685,-0.0001377090812,0.0001377090812
4,28,11.2,-0.114552781,-0.1147843599,-0.1147178411,-0.1149392724,-0.114638865,-0.1145899892,-0.1147340685,-0.0001812875271,0.0001812845439
4,29,11.6,-0.1237170026,-0.12400949,-0.1239108443,-0.1241663098,-0.1238296032,-0.1237496734,-0.1239331812,-0.000216178596,0.0002161815792
4,30,12,-0.1328812242,-0.1332406402,-0.1331288815,-0.1333978772,-0.1331005692,-0.1329239607,-0.1331583858,-0.0002771615982,0.0002771615982
4,31,12.4,-0.1420454532,-0.142467916,-0.1423543692,-0.1426267028,-0.1423270106,-0.1420546174,-0.1423661262,-0.0003206729889,0.0003206700203
4.4,0,0,0.15625,0.1556686163,0.1560760736,0.1554769278,0.1559143066,0.1559950113,0.1558261812,-0.0004238188267,0.0004238128604
4.4,1,0.4,0.1461693496,0.1456782818,0.1460299492,0.1455025673,0.1458873749,0.1459642649,0.1458124816,-0.0003568679094,0.0003568619431
4.4,2,0.8,0.1360886991,0.135695219,0.1359677315,0.1355609894,0.1358699799,0.135872364,0.1357932538,-0.000295445323,0.0002954423544
4.4,3,1.2,0.1260080636,0.1257040501,0.1259335279,0.1256008148,0.1258454323,0.1258593798,0.125788644,-0.0002194195986,0.0002194225817
4.4,4,1.6,0.1159274131,0.1157374382,0.1158773899,0.1156682968,0.1158373356,0.1158382893,0.1157917529,-0.0001356601715,0.0001356631547
4.4,5,2,0.1058467701,0.105740428,0.105791688,0.1057089567,0.1058177948,0.1058272123,0.1057772189,-6.955116987e-05,6.955415301e-05
4.4,6,2.4,0.09576612711,0.09573912621,0.09574449062,0.09574854374,0.09578180313,0.09578835964,0.09576046467,-5.662441254e-06,2.082586252e-05
4.4,7,2.8,0.08568548411,0.08575284481,0.08570384979,0.08579027653,0.08574938774,0.08576691151,0.0857526511,6.716698408e-05,6.716996722e-05
4.4,8,3.2,0.07560483366,0.07574999332,0.07566046715,0.07578456402,0.07572710514,0.07575953007,0.07573632896,0.000131495297,0.0001314982801
4.4,9,3.6,0.06552419066,0.06573557854,0.06562376022,0.06581139565,0.06566083431,0.06564879417,0.06569607556,0.0001718848944,0.0001718819112
4.4,10,4,0.05544354767,0.05570971966,0.05557727814,0.05579805374,0.05559563637,0.05556964874,0.05565006658,0.0002065189183,0.0002065196604
4.4,11,4.4,0.04536290094,0.0456713438,0.04549884796,0.04575538635,0.04554784298,0.0455378294,0.04560225084,0.0002393499017,0.0002393491595
4.4,12,4.8,0.03528225794,0.03559660912,0.03543639183,0.03571355343,0.03547656536,0.0354373455,0.03553209454,0.0002498365939,0.0002498351096
4.4,13,5.2,0.02520161308,0.02551949024,0.02536249161,0.02566754818,0.02538859844,0.02535438538,0.02545850351,0.000256890431,0.0002568896743
4.4,14,5.6,0.01512096729,0.01543104649,0.01529824734,0.01557934284,0.01530230045,0.01525628567,0.01537344418,0.0002524768934,0.0002524772717
4.4,15,6,0.00504032243,0.005338311195,0.005221843719,0.005488991737,0.005220651627,0.005144357681,0.005282831378,0.0002425089478,0.0002425087587
4.4,16,6.4,-0.00504032243,-0.004767239094,-0.004848957062,-0.004596233368,-0.004870295525,-0.004888594151,-0.004794263747,0.0002460586838,0.0002460585965
4.4,17,6.8,-0.01512096729,-0.01487630606,-0.01493984461,-0.01469904184,-0.01495915651,-0.01499962807,-0.0148947956,0.0002261716872,0.0002261718764
4.4,18,7.2,-0.02520161308,-0.02497363091,-0.02504640818,-0.02482968569,-0.02505898476,-0.02513480186,-0.02500870265,0.0001929104328,0.0001929108112
4.4,19,7.6,-0.03528225794,-0.03510099649,-0.03512722254,-0.03499513865,-0.03517335653,-0.03525322676,-0.0351299867,0.0001522712409,0.0001522697567
4.4,20,8,-0.04536290094,-0.04522979259,-0.04520863295,-0.045119524,-0.04527753592,-0.04534053802,-0.04523520544,0.0001276955009,0.000127696243
4.4,21,8.4,-0.05544354767,-0.05534940958,-0.05533754826,-0.05529886484,-0.05536907911,-0.05543285608,-0.05535755306,8.599460125e-05,8.599609282e-05
4.4,22,8.8,-0.06552419066,-0.06548517942,-0.0654206872,-0.0654297471,-0.06547278166,-0.06554603577,-0.06547088921,5.330145359e-05,6.20424762e-05
4.4,23,9.2,-0.07560483366,-0.07558780909,-0.07556599379,-0.07560276985,-0.07558375597,-0.07567113638,-0.07560229301,2.540647984e-06,2.90617354e-05
4.4,24,9.6,-0.08568548411,-0.08571350574,-0.08567500114,-0.08575493097,-0.08570051193,-0.08572602272,-0.08571399748,-2.851337194e-05,3.270357774e-05
4.4,25,10,-0.09576612711,-0.09583956003,-0.09579151869,-0.0958788991,-0.0957852602,-0.09579718113,-0.09581848234,-5.235522985e-05,5.235672143e-05
4.4,26,10.4,-0.1058467701,-0.1059561372,-0.1059254408,-0.106032908,-0.1059120297,-0.105864346,-0.1059381738,-9.140372276e-05,9.140223119e-05
4.4,27,10.8,-0.1159274131,-0.1160863638,-0.1160653234,-0.116204083,-0.1160242558,-0.1159502864,-0.116066061,-0.0001386478543,0.0001386493386
4.4,28,11.2,-0.1260080636,-0.1262056231,-0.1262179613,-0.1263619661,-0.1261395216,-0.1260308027,-0.126191169,-0.0001831054688,0.000183111435
4.4,29,11.6,-0.1360886991,-0.1363078952,-0.1363402605,-0.1365023851,-0.1362465024,-0.1361254454,-0.1363044977,-0.0002157986164,0.0002157986164
4.4,30,12,-0.1461693496,-0.1464612484,-0.1464568973,-0.1466817856,-0.1463649869,-0.1462353468,-0.1464400589,-0.0002707093954,0.0002707034291
4.4,31,12.4,-0.15625,-0.1565797329,-0.1565868855,-0.1568265557,-0.1564990878,-0.1562704444,-0.1565525383,-0.0003025382757,0.0003025412443
4.8,0,0,0.1704545468,0.1700208187,0.1701623201,0.1697477102,0.1701016426,0.1702235937,0.1700512171,-0.00040332973,0.00040332973
4.8,1,0.4,0.1594574749,0.1590919495,0.1592345238,0.1588490009,0.1591984034,0.1592838764,0.1591315567,-0.0003259181976,0.0003259241639
4.8,2,0.8,0.1484604031,0.148186326,0.1482880116,0.1479622126,0.1482679844,0.1483300924,0.1482069194,-0.0002534836531,0.0002534776868
4.8,3,1.2,0.1374633461,0.1372511387,0.1373496056,0.1370897293,0.1373547316,0.1373308897,0.137275219,-0.0001881271601,0.0001881271601
4.8,4,1.6,0.1264662743,0.126328826,0.1263865232,0.1262302399,0.1264333725,0.1264262199,0.1263610423,-0.0001052320004,0.0001052379594
4.8,5,2,0.1154692024,0.115406394,0.1153792143,0.1153230667,0.1155071259,0.1154465675,0.1154124737,-5.672872066e-05,7.189810276e-05
4.8,6,2.4,0.104472138,0.1044896841,0.1044065952,0.1044441462,0.1045850515,0.1045129299,0.1044876799,1.554191113e-05,5.295723531e-05
4.8,7,2.8,0.09347507358,0.09355688095,0.09347426891,0.09355831146,0.09365200996,0.09356546402,0.09356138855,8.631497622e-05,8.663535118e-05
4.8,8,3.2,0.08247800171,0.08262002468,0.08257937431,0.08260977268,0.08270227909,0.08257317543,0.08261692524,0.0001389235258,0.0001389235258
4.8,9,3.6,0.0714809373,0.07169139385,0.07159805298,0.07170653343,0.07171440125,0.07163226604,0.07166852802,0.0001875907183,0.0001875922026
4.8,10,4,0.06048386917,0.06071615219,0.06061565876,0.06075906754,0.06074655056,0.06064128876,0.06069574505,0.0002118758857,0.0002118744014
4.8,11,4.4,0.04948680103,0.04975485802,0.04961907864,0.04983580112,0.04976773262,0.04963338375,0.04972217232,0.0002353712916,0.0002353698073
4.8,12,4.8,0.03848973662,0.03877699375,0.03867411613,0.03885567188,0.03878426552,0.03863108158,0.03874442726,0.0002546906471,0.0002546891628
4.8,13,5.2,0.02749266848,0.02778315544,0.02763915062,0.02791297436,0.02776777744,0.02763605118,0.02774782106,0.0002551525831,0.0002551533398
4.8,14,5.6,0.01649560034,0.0167773962,0.01665663719,0.01690542698,0.01677024364,0.0165938139,0.01674070396,0.0002451036125,0.0002451032342
4.8,15,6,0.005498533603,0.005761504173,0.00568819046,0.005909562111,0.005717515945,0.005606412888,0.005736636929,0.0002381033264,0.0002381035156
4.8,16,6.4,-0.005498533603,-0.005257964134,-0.005318105221,-0.005083918571,-0.005289793015,-0.005383908749,-0.005266738124,0.0002317954786,0.0002317956678
4.8,17,6.8,-0.01649560034,-0.01627659798,-0.01633393764,-0.01608675718,-0.01631432772,-0.0164026618,-0.01628285646,0.0002127438784,0.0002127438784
4.8,18,7.2,-0.02749266848,-0.02729320526,-0.02732139826,-0.02713084221,-0.02736163139,-0.02738904953,-0.02729922533,0.0001934431493,0.0001934431493
4.8,19,7.6,-0.03848973662,-0.03833079338,-0.03835433722,-0.03821015358,-0.03840994835,-0.03841412067,-0.03834386915,0.0001458674669,0.0001458659826
4.8,20,8,-0.04948680103,-0.04936659336,-0.04939264059,-0.04925429821,-0.04945683479,-0.04945057631,-0.04938418791,0.0001026131213,0.0001026123791
4.8,21,8.4,-0.06048386917,-0.06040638685,-0.06040483713,-0.06035387516,-0.0604839325,-0.0604711175,-0.06042402983,5.983933806e-05,5.986466931e-05
4.8,22,8.8,-0.0714809373,-0.07144886255,-0.07138830423,-0.07139581442,-0.07150858641,-0.0714572072,-0.07143975794,4.117935896e-05,5.224197957e-05
4.8,23,9.2,-0.08247800171,-0.08248502016,-0.08242851496,-0.08248722553,-0.08258467913,-0.08251357079,-0.08249980211,-2.180039883e-05,4.15950999e-05
4.8,24,9.6,-0.09347507358,-0.09352368116,-0.09346020222,-0.09355914593,-0.0935908556,-0.09351819754,-0.09353041649,-5.534291267e-05,6.129145913e-05
4.8,25,10,-0.104472138,-0.1045578122,-0.1044732332,-0.104577899,-0.1046224236,-0.1045199633,-0.1045502648,-7.812678814e-05,7.812827971e-05
4.8,26,10.4,-0.1154692024,-0.1155855656,-0.115519762,-0.1156449914,-0.1156790853,-0.1155499816,-0.1155958772,-0.0001266747713,0.0001266747713
4.8,27,10.8,-0.1264662743,-0.126637876,-0.126580596,-0.1267326474,-0.1266866326,-0.1265071034,-0.1266289651,-0.0001626908779,0.0001626968442
4.8,28,11.2,-0.1374633461,-0.1376767755,-0.1376093626,-0.137783289,-0.137727797,-0.1375870705,-0.1376768649,-0.0002135187387,0.0002135127725
4.8,29,11.6,-0.1484604031,-0.1487289667,-0.148671329,-0.1488492489,-0.1487432122,-0.1485335231,-0.148705259,-0.0002448558807,0.0002448529121
4.8,30,12,-0.1594574749,-0.1597744823,-0.1596747041,-0.1599411368,-0.1597323418,-0.1595340967,-0.1597313583,-0.0002738833427,0.0002738773765
4.8,31,12.4,-0.1704545468,-0.1708115339,-0.1706327796,-0.1709871292,-0.1707696915,-0.1705890298,-0.1707580388,-0.00030349195,0.0003034859837
5.2,0,0,0.1846590787,0.1842908859,0.1844148636,0.1840596199,0.1841127872,0.184394002,0.1842544377,-0.0004046410322,0.0004046469985
5.2,1,0.4,0.1727456003,0.1724426746,0.1725525856,0.1722652912,0.1723251343,0.1725196838,0.172421068,-0.0003245323896,0.0003245264234
5.2,2,0.8,0.1608321071,0.1606134176,0.1606613398,0.1604456902,0.1605422497,0.1606696844,0.1605864763,-0.0002456307411,0.0002456307411
5.2,3,1.2,0.1489186138,0.1487500668,0.1488101482,0.148640275,0.1487166882,0.1488105059,0.1487455368,-0.0001730769873,0.0001730769873
5.2,4,1.6,0.1370051205,0.1368926764,0.1369285583,0.1368361712,0.1368625164,0.1369550228,0.136894986,-0.0001101344824,0.0001101314992
5.2,5,2,0.1250916421,0.1250376701,0.1250144243,0.1249936819,0.1250923872,0.125084281,0.1250444949,-4.714727402e-05,4.745125625e-05
5.2,6,2.4,0.1131781489,0.1132160425,0.113122344,0.1131981611,0.1132599115,0.1132100821,0.1132013053,2.31564045e-05,4.548132347e-05
5.2,7,2.8,0.101264663,0.1013380289,0.1012473106,0.1013262272,0.1014001369,0.1013454199,0.1013314277,6.676465273e-05,7.370263484e-05
5.2,8,3.2,0.08935116976,0.0894690752,0.08939957619,0.08947598934,0.08957266808,0.0894317627,0.08946981281,0.0001186430454,0.000118644537
5.2,9,3.6,0.07743768394,0.07762551308,0.07751464844,0.07761561871,0.0777438879,0.07755696774,0.07761132717,0.0001736432314,0.0001736432314
5.2,10,4,0.06552419066,0.06570911407,0.06561219692,0.06576263905,0.06580078602,0.06565642357,0.06570823491,0.0001840442419,0.0001840412588
5.2,11,4.4,0.05361070111,0.05382764339,0.05370938778,0.05389249325,0.05391359329,0.05374908447,0.05381844193,0.0002077408135,0.0002077393292
5.2,12,4.8,0.04169721156,0.04194426537,0.04183828831,0.04203379154,0.04203093052,0.04184818268,0.04193909094,0.0002418793738,0.0002418801159
5.2,13,5.2,0.02978372388,0.0300372839,0.029910326,0.0301502943,0.03008341789,0.02992761135,0.03002178669,0.0002380628139,0.0002380628139
5.2,14,5.6,0.01787023433,0.01811158657,0.01802039146,0.01822388172,0.01815593243,0.01798582077,0.01809952222,0.0002292878926,0.0002292882709
5.2,15,6,0.005956744775,0.006190180779,0.0061211586,0.006363868713,0.006210565567,0.00607919693,0.006192994304,0.0002362495288,0.0002362493397
5.2,16,6.4,-0.005956744775,-0.005743205547,-0.005791306496,-0.005585312843,-0.005731701851,-0.005857527256,-0.005741810892,0.0002149338834,0.0002149339707
5.2,17,6.8,-0.01787023433,-0.01767253876,-0.01771843433,-0.01751643419,-0.01769244671,-0.0177910924,-0.01767819002,0.0001920443028,0.000192045045
5.2,18,7.2,-0.02978372388,-0.02960169315,-0.02963405848,-0.02949351072,-0.02963483334,-0.0297177434,-0.02961636707,0.000167356804,0.0001673560619
5.2,19,7.6,-0.04169721156,-0.04155409336,-0.04154795408,-0.0413839817,-0.04158401489,-0.04163819551,-0.04154164717,0.0001555643976,0.0001555636554
5.2,20,8,-0.05361070111,-0.05349773169,-0.05351579189,-0.05337911844,-0.05353397131,-0.05359351635,-0.05350402743,0.0001066736877,0.0001066751793
5.2,21,8.4,-0.06552419066,-0.06545436382,-0.06544154882,-0.06537383795,-0.06551462412,-0.06552010775,-0.06546089798,6.329268217e-05,6.329417374e-05
5.2,22,8.8,-0.07743768394,-0.07739651203,-0.07734709978,-0.07733297348,-0.0774872303,-0.07743895054,-0.07740055025,3.71336937e-05,5.745589806e-05
5.2,23,9.2,-0.08935116976,-0.08935624361,-0.08928257227,-0.08931314945,-0.08941781521,-0.08938658237,-0.08935127407,-1.043081284e-07,4.274993989e-05
5.2,24,9.6,-0.101264663,-0.101302743,-0.1012502909,-0.1013032794,-0.1013760567,-0.1012967229,-0.10130582,-4.115700722e-05,4.690438436e-05
5.2,25,10,-0.1131781489,-0.1132492423,-0.113196969,-0.1132999659,-0.1133490801,-0.1132109761,-0.1132612452,-8.30963254e-05,8.309781697e-05
5.2,26,10.4,-0.1250916421,-0.1251894832,-0.1251557469,-0.1253188252,-0.125263989,-0.1251324415,-0.1252121031,-0.0001204609871,0.0001204550281
5.2,27,10.8,-0.1370051205,-0.1371518373,-0.1370952129,-0.1372851133,-0.1371793747,-0.1370393038,-0.1371501684,-0.0001450479031,0.0001450479031
5.2,28,11.2,-0.1489186138,-0.1491112709,-0.149047792,-0.1492482424,-0.1491236091,-0.1489844918,-0.1491030753,-0.0001844614744,0.0001844674407
5.2,29,11.6,-0.1608321071,-0.1610897183,-0.161016345,-0.1612145305,-0.16104877,-0.1608741879,-0.1610487103,-0.0002166032791,0.0002166032791
5.2,30,12,-0.1727456003,-0.1730204225,-0.172970295,-0.1731923819,-0.1729894876,-0.1727949977,-0.172993511,-0.0002479106188,0.0002479165851
5.2,31,12.4,-0.1846590787,-0.1849646568,-0.1848722696,-0.1851955652,-0.1848714948,-0.1847503185,-0.184930861,-0.000271782279,0.000271782279
5.6,0,0,0.1988636255,0.1985032558,0.1987285614,0.1983437538,0.1984198093,0.1985218525,0.1985034496,-0.0003601759672,0.0003601789358
5.6,1,0.4,0.1860337257,0.1857184172,0.1859158278,0.1855853796,0.1856529713,0.1857565641,0.1857258379,-0.0003078877926,0.0003078937589
5.6,2,0.8,0.173203811,0.172970891,0.1730947495,0.1728351116,0.1728994846,0.1730132103,0.1729626954,-0.0002411156893,0.0002411216556
5.6,3,1.2,0.1603738964,0.1601911783,0.1603032351,0.1600744724,0.1601661444,0.1602619886,0.1601994038,-0.0001744925976,0.0001744925976
5.6,4,1.6,0.1475439817,0.1474123001,0.1474914551,0.1473171711,0.1474480629,0.1474939585,0.1474325955,-0.0001113861799,0.0001113921389
5.6,5,2,0.134714067,0.1346479654,0.1346793175,0.1345763206,0.1346496344,0.1347213984,0.1346549243,-5.914270878e-05,6.207227852e-05
5.6,6,2.4,0.1218841597,0.1218819618,0.1218729019,0.1218249798,0.1219367981,0.1219260693,0.1218885407,4.380941391e-06,3.343671415e-05
5.6,7,2.8,0.1090542525,0.1090782881,0.1090552807,0.1090643406,0.1091756821,0.1091233492,0.1090993881,4.513561726e-05,4.513561726e-05
5.6,8,3.2,0.09622433782,0.09629440308,0.09625685215,0.09630191326,0.09639310837,0.09629023075,0.09630730003,8.296221495e-05,8.296370652e-05
5.6,9,3.6,0.08339442313,0.08352231979,0.0834428072,0.083512187,0.08361232281,0.08352577686,0.08352307975,0.0001286566257,0.0001286596089
5.6,10,4,0.07056451589,0.0706936121,0.07064533234,0.07075059414,0.07081627846,0.07070291042,0.07072174549,0.0001572296023,0.0001572296023
5.6,11,4.4,0.0577346012,0.05790531635,0.05782461166,0.05795133114,0.05800902843,0.05786192417,0.05791044235,0.0001758411527,0.0001758411527
5.6,12,4.8,0.04490469024,0.04509294033,0.04502534866,0.0451952219,0.04517352581,0.04503452778,0.04510431364,0.0001996234059,0.0001996226638
5.6,13,5.2,0.03207477927,0.03227066994,0.03220045567,0.0323677063,0.03234124184,0.03223025799,0.0322820656,0.0002072863281,0.0002072870702
5.6,14,5.6,0.01924486831,0.01944768429,0.01938509941,0.01957130432,0.01949381828,0.0193567276,0.01945092715,0.0002060588449,0.0002060584666
5.6,15,6,0.006414955948,0.006610274315,0.00656247139,0.00676882267,0.006680369377,0.006572723389,0.006638932042,0.0002239760943,0.0002239762835
5.6,16,6.4,-0.006414955948,-0.006244540215,-0.00626629591,-0.006078958511,-0.006216526031,-0.006329059601,-0.006227076054,0.0001878798939,0.0001878798939
5.6,17,6.8,-0.01924486831,-0.01908278465,-0.01910305023,-0.0189332962,-0.01908159256,-0.01916855574,-0.01907385513,0.0001710131764,0.0001710124343
5.6,18,7.2,-0.03207477927,-0.03192251921,-0.03194844723,-0.03179675341,-0.03192210197,-0.0320404768,-0.03192605823,0.0001487210393,0.000148719555
5.6,19,7.6,-0.04490469024,-0.04477655888,-0.04477351904,-0.04462337494,-0.04481613636,-0.0448744297,-0.04477280378,0.0001318864524,0.0001318864524
5.6,20,8,-0.0577346012,-0.05763339996,-0.05764549971,-0.057500422,-0.05767154694,-0.05774879456,-0.05763993412,9.466707706e-05,0.0001003459111
5.6,21,8.4,-0.07056451589,-0.07048285007,-0.07049655914,-0.07037097216,-0.07052916288,-0.0705922246,-0.07049435377,7.016211748e-05,8.124559827e-05
5.6,22,8.8,-0.08339442313,-0.08334225416,-0.08332943916,-0.08326095343,-0.0833953619,-0.08344876766,-0.08335535228,3.907084465e-05,6.118118472e-05
5.6,23,9.2,-0.09622433782,-0.09619814157,-0.09619414806,-0.0961227417,-0.09624272585,-0.09629786015,-0.09621112049,1.321732998e-05,4.997849464e-05
5.6,24,9.6,-0.1090542525,-0.1090610623,-0.1090768576,-0.1090124846,-0.1091258526,-0.1090982556,-0.1090749055,-2.065300941e-05,3.735721111e-05
5.6,25,10,-0.1218841597,-0.1219007969,-0.1219409108,-0.1219375134,-0.1219901443,-0.1219031215,-0.1219344959,-5.033612251e-05,5.033761408e-05
5.6,26,10.4,-0.134714067,-0.1347571015,-0.1348134875,-0.1348411441,-0.1348280311,-0.1347360015,-0.1347951591,-8.109211922e-05,8.108616021e-05
5.6,27,10.8,-0.1475439817,-0.1476323009,-0.147662878,-0.1477104425,-0.1477133036,-0.1475844383,-0.1476606727,-0.0001166909933,0.0001166909933
5.6,28,11.2,-0.1603738964,-0.1604886055,-0.1605405211,-0.1606149077,-0.1605252028,-0.1603779197,-0.1605094373,-0.0001355409622,0.0001355349959
5.6,29,11.6,-0.173203811,-0.1733760238,-0.1734088063,-0.1735188961,-0.1733942628,-0.1732122302,-0.1733820438,-0.000178232789,0.000178232789
5.6,30,12,-0.1860337257,-0.1862068176,-0.186291039,-0.1863931417,-0.1862279773,-0.1860558391,-0.1862349659,-0.0002012401819,0.0002012371988
5.6,31,12.4,-0.1988636255,-0.1990683079,-0.1991541982,-0.1993159056,-0.1990945935,-0.1988665462,-0.1990999132,-0.0002362877131,0.0002362847299
6,0,0,0.2130681723,0.2128032446,0.2129261494,0.212705493,0.2127224207,0.2128628492,0.2128040344,-0.0002641379833,0.0002641409519
6,1,0.4,0.1993218362,0.1990948915,0.1991808414,0.199001193,0.1990215778,0.1991413832,0.1990879774,-0.0002338588238,0.0002338588238
6,2,0.8,0.185575515,0.1854132414,0.1854504347,0.1853231192,0.185333252,0.1854436398,0.1853927374,-0.0001827776432,0.0001827776432
6,3,1.2,0.1718291789,0.1717203856,0.1717315912,0.1716127396,0.1716564894,0.1717605591,0.17169635,-0.0001328289509,0.0001328259677
6,4,1.6,0.1580828428,0.1580108404,0.1579960585,0.1578938961,0.157992363,0.1580517292,0.1579889804,-9.386241436e-05,9.38653975e-05
6,5,2,0.1443365067,0.1443425417,0.1442966461,0.1442424059,0.1443015337,0.144331336,0.1443028897,-3.361701965e-05,3.602802826e-05
6,6,2.4,0.1305901706,0.1306210756,0.1305766106,0.1305396557,0.1306205988,0.130614996,0.1305945814,4.410743713e-06,3.00467018e-05
6,7,2.8,0.1168438345,0.1168882847,0.1168276072,0.1168768406,0.1169394255,0.1169047356,0.1168873757,4.354119301e-05,5.003511978e-05
6,8,3.2,0.1030975059,0.1031852961,0.1030880213,0.103194356,0.1032297611,0.1031796932,0.103175424,7.791817188e-05,8.171350055e-05
6,9,3.6,0.08935116976,0.08947074413,0.08935236931,0.08946740627,0.08951735497,0.08946371078,0.0894543156,0.0001031458378,0.0001031473294
6,10,4,0.07560483366,0.075730443,0.07565653324,0.07578611374,0.0758099556,0.07573390007,0.07574339211,0.0001385584474,0.0001385554642
6,11,4.4,0.06185850129,0.06201410294,0.06193137169,0.06205022335,0.06209361553,0.06199264526,0.06201639026,0.0001578889787,0.000157890463
6,12,4.8,0.04811216891,0.04826152325,0.04820811749,0.04838180542,0.04834032059,0.04823517799,0.04828538746,0.0001732185483,0.0001732200326
6,13,5.2,0.03436583653,0.03451383114,0.03447961807,0.03461480141,0.03459918499,0.03450107574,0.03454170376,0.0001758672297,0.0001758657454
6,14,5.6,0.02061950043,0.02078676224,0.02073431015,0.02091729641,0.02085149288,0.02076327801,0.02081062831,0.0001911278814,0.0001911275031
6,15,6,0.00687316712,0.007030129433,0.00699365139,0.007172584534,0.007093310356,0.006998300552,0.007057595067,0.0001844279468,0.000184428136
6,16,6.4,-0.00687316712,-0.006751894951,-0.006741046906,-0.006579220295,-0.006680369377,-0.006780207157,-0.006706547923,0.0001666191965,0.0001666193857
6,17,6.8,-0.02061950043,-0.02051013708,-0.02048403025,-0.02036589384,-0.02045679092,-0.0205476284,-0.02047289535,0.0001466050744,0.0001466043323
6,18,7.2,-0.03436583653,-0.03427088261,-0.03424096107,-0.03411620855,-0.03422385454,-0.03433126211,-0.03423663229,0.0001292042434,0.0001292027591
6,19,7.6,-0.04811216891,-0.04802775383,-0.0479991436,-0.04789280891,-0.04801112413,-0.04808545113,-0.04800325632,0.0001089125872,0.0001089125872
6,20,8,-0.06185850129,-0.06180506945,-0.06177079678,-0.06166553497,-0.06178945303,-0.06184917688,-0.06177600473,8.249655366e-05,8.249506209e-05
6,21,8.4,-0.07560483366,-0.07556170225,-0.07553368807,-0.07542389631,-0.07555925846,-0.07561582327,-0.07553887367,6.595999002e-05,7.035583258e-05
6,22,8.8,-0.08935116976,-0.08934658766,-0.08929425478,-0.08924371004,-0.08932995796,-0.08936852217,-0.08931660652,3.456324339e-05,4.1504205e-05
6,23,9.2,-0.1030975059,-0.1031070948,-0.1030812263,-0.1030105948,-0.10311234,-0.1031182408,-0.1030858979,1.160800457e-05,2.966970169e-05
6,24,9.6,-0.1168438345,-0.1168830991,-0.1168627739,-0.1168073416,-0.1169054508,-0.1168701053,-0.1168657541,-2.191960812e-05,3.651678708e-05
6,25,10,-0.1305901706,-0.1306348443,-0.1306373477,-0.1306566596,-0.130666256,-0.1306437254,-0.1306477636,-5.759298801e-05,5.759596752e-05
6,26,10.4,-0.1443365067,-0.1444098353,-0.1444304585,-0.144456625,-0.1444393396,-0.14438802,-0.1444248557,-8.834898472e-05,8.834898472e-05
6,27,10.8,-0.1580828428,-0.1581929326,-0.1581768394,-0.1582436562,-0.1582357287,-0.1581758857,-0.1582050025,-0.0001221597195,0.0001221656858
6,28,11.2,-0.1718291789,-0.171959877,-0.1719596386,-0.1720841527,-0.1720004082,-0.1719011068,-0.1719810367,-0.0001518577337,0.0001518577337
6,29,11.6,-0.185575515,-0.1857415438,-0.185721755,-0.185924232,-0.1857783794,-0.1856876016,-0.1857707053,-0.0001951903105,0.0001951873273
6,30,12,-0.1993218362,-0.1994895935,-0.1995117068,-0.1996964812,-0.199547112,-0.1994721293,-0.1995434016,-0.0002215653658,0.0002215683489
6,31,12.4,-0.2130681723,-0.2132664919,-0.2133073807,-0.2135158181,-0.213316381,-0.2132153511,-0.2133242786,-0.0002561062574,0.0002561122237
6.4,0,0,0.2272727191,0.2270251513,0.2271202803,0.2269625664,0.2269376516,0.227096796,0.2270284891,-0.000244230032,0.000244230032
6.4,1,0.4,0.2126099616,0.2124408484,0.2124840021,0.2123303413,0.21232903,0.2124487162,0.2124065906,-0.000203371048,0.0002033740311
6.4,2,0.8,0.1979472041,0.1978188753,0.1978491545,0.1977250576,0.197728157,0.1978218555,0.197788626,-0.0001585781574,0.0001585841237
6.4,3,1.2,0.1832844466,0.1832175255,0.183185339,0.1830922365,0.1831191778,0.1831924915,0.1831613481,-0.0001230984926,0.0001230925263
6.4,4,1.6,0.1686216891,0.1686038971,0.1685214043,0.1684597731,0.1685250998,0.1685589552,0.1685338318,-8.78572464e-05,8.786320541e-05
6.4,5,2,0.1539589465,0.1540234089,0.1539170742,0.1538524628,0.1539381742,0.1539062262,0.1539274752,-3.147125244e-05,5.726218296e-05
6.4,6,2.4,0.139296189,0.1393623352,0.1392788887,0.1392233372,0.1392979622,0.13928473,0.1392894536,-6.73532486e-06,3.390610073e-05
6.4,7,2.8,0.124633424,0.1247141361,0.1246086359,0.1246438026,0.1246948242,0.1246701479,0.1246663108,3.288686275e-05,4.280060602e-05
6.4,8,3.2,0.1099706739,0.1100814342,0.1099579334,0.1100299358,0.1100574732,0.1100264788,0.1100306511,5.997717381e-05,6.507337093e-05
6.4,9,3.6,0.0953079164,0.09541404247,0.09530067444,0.0954079628,0.09542989731,0.09539806843,0.09539012611,8.220970631e-05,8.510947373e-05
6.4,10,4,0.08064515889,0.08076751232,0.08068490028,0.08079218864,0.0808082819,0.08073532581,0.0807576403,0.0001124814153,0.0001124829068
6.4,11,4.4,0.06598240137,0.06611990929,0.06605041027,0.06611788273,0.06617093086,0.06608939171,0.06610970199,0.0001273006201,0.0001273036032
6.4,12,4.8,0.05131964758,0.05141401291,0.05142104626,0.05151355267,0.05150079727,0.05143666267,0.0514572151,0.0001375675201,0.000137566778
6.4,13,5.2,0.03665689006,0.03673565388,0.03675425053,0.03685116768,0.03685057163,0.0367654562,0.03679142147,0.0001345314085,0.0001345299243
6.4,14,5.6,0.02199413441,0.02211785316,0.02209353447,0.02222204208,0.02221298218,0.02213490009,0.02215626277,0.0001621283591,0.0001621279807
6.4,15,6,0.007331378292,0.007444024086,0.007429599762,0.007560372353,0.007509112358,0.00742828846,0.007474279497,0.0001429012045,0.0001429011172
6.4,16,6.4,-0.007331378292,-0.007258951664,-0.0072234869,-0.007098793983,-0.007156312466,-0.007226765156,-0.00719286222,0.0001385160722,0.0001385162614
6.4,17,6.8,-0.02199413441,-0.021925807,-0.02186948061,-0.02178484201,-0.02183115482,-0.02192211151,-0.02186667919,0.0001274552196,0.0001274552196
6.4,18,7.2,-0.03665689006,-0.03661948442,-0.03653550148,-0.03642702103,-0.03652739525,-0.03660929203,-0.0365437381,0.0001131519675,0.0001131512254
6.4,19,7.6,-0.05131964758,-0.05126613379,-0.05124992132,-0.05113327503,-0.051204741,-0.05128073692,-0.05122696236,9.268522263e-05,9.268596477e-05
6.4,20,8,-0.06598240137,-0.06595683098,-0.06591755152,-0.06577581167,-0.06590390205,-0.06593585014,-0.06589798629,8.441507816e-05,8.441209502e-05
6.4,21,8.4,-0.08064515889,-0.08064347506,-0.08059287071,-0.08047103882,-0.08058059216,-0.08061254025,-0.08058010042,6.505846977e-05,6.505548663e-05
6.4,22,8.8,-0.0953079164,-0.09534794092,-0.09527593851,-0.09517198801,-0.09526371956,-0.09527677298,-0.09526727349,4.064291716e-05,5.665421486e-05
6.4,23,9.2,-0.1099706739,-0.1100184917,-0.1099831462,-0.1098785996,-0.109980166,-0.1099386811,-0.1099598184,1.085549593e-05,3.876984192e-05
6.4,24,9.6,-0.124633424,-0.1246984005,-0.1246812344,-0.1245862842,-0.1246694326,-0.124638617,-0.1246547922,-2.136826515e-05,4.022568464e-05
6.4,25,10,-0.139296189,-0.1393558383,-0.1393555999,-0.1393014789,-0.1393377781,-0.1393421888,-0.1393385828,-4.23938036e-05,4.238784459e-05
6.4,26,10.4,-0.1539589465,-0.1540536284,-0.1540722251,-0.1540168524,-0.1540427804,-0.1540006399,-0.1540372223,-7.827579975e-05,7.827878289e-05
6.4,27,10.8,-0.1686216891,-0.1687230468,-0.1687170267,-0.1687406301,-0.1687377095,-0.1687073708,-0.1687251627,-0.0001034736633,0.0001034677043
6.4,28,11.2,-0.1832844466,-0.1834148169,-0.1833791137,-0.1834828854,-0.1834394932,-0.1833807826,-0.1834194213,-0.0001349747181,0.000134971735
6.4,29,11.6,-0.1979472041,-0.1980698705,-0.1980917454,-0.1982347965,-0.1981090903,-0.1980876327,-0.1981186271,-0.0001714229584,0.0001714229584
6.4,30,12,-0.2126099616,-0.212723434,-0.2127711177,-0.2129317522,-0.2128049135,-0.2127955556,-0.2128053606,-0.0001953989267,0.0001953929604
6.4,31,12.4,-0.2272727191,-0.2273914814,-0.2274670005,-0.2276518941,-0.2274622321,-0.2274494767,-0.2274844199,-0.0002117007971,0.0002116978139
6.8,0,0,0.241477266,0.2413161993,0.2413905859,0.2412668467,0.2412139177,0.2412679195,0.2412910908,-0.000186175108,0.0001861721248
6.8,1,0.4,0.225898087,0.2257980108,0.2258096933,0.2257076502,0.22569561,0.2257217169,0.2257465422,-0.0001515448093,0.0001515507756
6.8,2,0.8,0.2103189081,0.2102278471,0.2102324963,0.2101689577,0.2101707458,0.2101784945,0.2101957053,-0.0001232028008,0.0001231998176
6.8,3,1.2,0.1947397292,0.1946949959,0.1946495771,0.1946197748,0.1946340799,0.19460392,0.1946404725,-9.925663471e-05,9.925961785e-05
6.8,4,1.6,0.1791605502,0.1791651249,0.1790976524,0.1790636778,0.1790933609,0.1790337563,0.1790907085,-6.984174252e-05,7.166564319e-05
6.8,5,2,0.1635813713,0.1636040211,0.1635500193,0.1635079384,0.163600564,0.1634838581,0.1635492742,-3.209710121e-05,4.882812573e-05
6.8,6,2.4,0.1480021924,0.1480454206,0.1479905844,0.1479585171,0.1480122805,0.1479744911,0.1479962617,-5.930662155e-06,2.726018465e-05
6.8,7,2.8,0.1324230134,0.1324965954,0.1324205399,0.1324387789,0.1324760914,0.1324365139,0.1324537098,3.069639206e-05,3.16798687e-05
6.8,8,3.2,0.1168438345,0.1169213057,0.1168426275,0.116894722,0.1169160604,0.1169012785,0.1168951988,5.136430264e-05,5.18470988e-05
6.8,9,3.6,0.101264663,0.1013519764,0.1012710333,0.1013575792,0.1013613939,0.1013382673,0.1013360471,7.13840127e-05,7.138699584e-05
6.8,10,4,0.08568548411,0.08575761318,0.08572769165,0.08580446243,0.08582484722,0.08574879169,0.08577267826,8.719414473e-05,8.719712787e-05
6.8,11,4.4,0.07010630518,0.07018768787,0.07015454769,0.07021915913,0.07024979591,0.07018458843,0.07019915432,9.28491354e-05,9.285062697e-05
6.8,12,4.8,0.05452712625,0.05459403992,0.05460000038,0.05465888977,0.05467188358,0.05464220047,0.05463340133,0.0001062750816,0.0001062765732
6.8,13,5.2,0.03894794732,0.03900873661,0.03903365135,0.03910267353,0.03911459446,0.03903257847,0.03905844688,0.0001104995608,0.0001104995608
6.8,14,5.6,0.02336876839,0.02344238758,0.02345252037,0.0235298872,0.02356660366,0.0234900713,0.02349629439,0.0001275260001,0.0001275256218
6.8,15,6,0.007789588999,0.007853984833,0.007879853249,0.007950186729,0.007938504219,0.007860541344,0.007896614261,0.000107025262,0.0001070250728
6.8,16,6.4,-0.007789588999,-0.007737636566,-0.00769674778,-0.007614731789,-0.007645249367,-0.007687389851,-0.007676350884,0.0001132381149,0.0001132379257
6.8,17,6.8,-0.02336876839,-0.02332133055,-0.02327823639,-0.02319592237,-0.02321374416,-0.02328801155,-0.02325944975,0.0001093186438,0.000109319386
6.8,18,7.2,-0.03894794732,-0.03893077374,-0.0388609767,-0.03875315189,-0.03883236647,-0.03887659311,-0.03885077313,9.717419744e-05,9.717493958e-05
6.8,19,7.6,-0.05452712625,-0.05449515581,-0.05446058512,-0.05437600613,-0.05441308022,-0.05446356535,-0.05444167927,8.544698358e-05,8.544772572e-05
6.8,20,8,-0.07010630518,-0.07007932663,-0.0700468421,-0.06992650032,-0.07003593445,-0.07000654936,-0.07001902908,8.727610111e-05,8.727460954e-05
6.8,21,8.4,-0.08568548411,-0.0856834054,-0.08565020561,-0.08554643393,-0.08562636375,-0.08561652899,-0.08562459052,6.089359522e-05,6.089657472e-05
6.8,22,8.8,-0.101264663,-0.1012893915,-0.1012560725,-0.1011537313,-0.1012279391,-0.1011940837,-0.1012242436,4.041939974e-05,5.031079127e-05
6.8,23,9.2,-0.1168438345,-0.1168714762,-0.1168465018,-0.1167705059,-0.1168657541,-0.1167807579,-0.1168269962,1.683831215e-05,3.772676064e-05
6.8,24,9.6,-0.1324230134,-0.1324666142,-0.1324584484,-0.1323865056,-0.1324614286,-0.1324145794,-0.1324375123,-1.449882984e-05,3.247857239e-05
6.8,25,10,-0.1480021924,-0.1480551362,-0.148052454,-0.1479992867,-0.1480519176,-0.1480321884,-0.1480381936,-3.600120544e-05,3.716647552e-05
6.8,26,10.4,-0.1635813713,-0.1636524796,-0.1636480093,-0.163617909,-0.1636793017,-0.1636024117,-0.1636400223,-5.865097046e-05,5.865097046e-05
6.8,27,10.8,-0.1791605502,-0.1792458296,-0.1792342067,-0.1792733073,-0.1792794466,-0.179202795,-0.1792471111,-8.656084538e-05,8.656680438e-05
6.8,28,11.2,-0.1947397292,-0.1948319674,-0.194816649,-0.1949279308,-0.1949147582,-0.1948449016,-0.1948672384,-0.0001275092363,0.0001275122195
6.8,29,11.6,-0.2103189081,-0.2103790641,-0.210429728,-0.2105700374,-0.2104978561,-0.2104472518,-0.2104647905,-0.0001458823681,0.0001458793849
6.8,30,12,-0.225898087,-0.2259806395,-0.2260465026,-0.2262086868,-0.2261000276,-0.2260618806,-0.2260795534,-0.000181466341,0.0001814603747
6.8,31,12.4,-0.241477266,-0.2415585518,-0.2416815162,-0.2418310642,-0.2416762114,-0.2416430116,-0.241678074,-0.0002008080482,0.0002008050651
7.2,0,0,0.2556818128,0.2555162907,0.2555894852,0.2555029392,0.255469203,0.2554219961,0.2554999888,-0.0001818239689,0.0001818299352
7.2,1,0.4,0.2391862124,0.2390697002,0.2391012907,0.2390232086,0.2390114069,0.2390168905,0.2390445024,-0.000141710043,0.0001417130261
7.2,2,0.8,0.2226906121,0.2225733995,0.2225973606,0.2225532532,0.2225453854,0.2225761414,0.222569108,-0.0001215040684,0.0001215040684
7.2,3,1.2,0.2061950117,0.206138134,0.2061059475,0.2060887814,0.2060669661,0.2060556412,0.206091091,-0.0001039206982,0.000103917715
7.2,4,1.6,0.1896994114,0.1896858215,0.1896495819,0.1896080971,0.1895933151,0.1895726919,0.1896218956,-7.751584053e-05,7.750988152e-05
7.2,5,2,0.173203811,0.1731631756,0.1731636524,0.1731215715,0.1731663942,0.1731305122,0.1731490642,-5.474686623e-05,5.474984573e-05
7.2,6,2.4,0.1567082107,0.156737566,0.156678319,0.1566641331,0.1566698551,0.156719327,0.156693846,-1.436471939e-05,3.05593021e-05
7.2,7,2.8,0.1402126104,0.1402698755,0.1402051449,0.1401919127,0.1402021646,0.1402416229,0.1402221471,9.536743164e-06,2.497732567e-05
7.2,8,3.2,0.1237170026,0.1237707138,0.1237024069,0.1237210035,0.1237369776,0.1237902641,0.1237442717,2.726912498e-05,3.31088886e-05
7.2,9,3.6,0.1072214022,0.1072878838,0.107229948,0.107260108,0.1072598696,0.1072646379,0.107260488,3.908574581e-05,3.908723738e-05
7.2,10,4,0.09072580189,0.09076285362,0.09075212479,0.09078192711,0.09079194069,0.09078550339,0.09077487141,4.906952381e-05,4.906803224e-05
7.2,11,4.4,0.07423020154,0.07424807549,0.07424879074,0.07430005074,0.07430589199,0.07430291176,0.07428114116,5.093961954e-05,5.094259905e-05
7.2,12,4.8,0.0577346012,0.05776417255,0.05778324604,0.05778217316,0.05782604218,0.05782651901,0.05779642984,6.182864308e-05,6.182938523e-05
7.2,13,5.2,0.04123900086,0.04130065441,0.04130971432,0.04134452343,0.04136133194,0.04129016399,0.04132127762,8.227676153e-05,8.227676153e-05
7.2,14,5.6,0.02474340051,0.02478289604,0.02481436729,0.02482509613,0.02487838268,0.02482903004,0.02482595481,8.255429566e-05,8.255392459e-05
7.2,15,6,0.008247800171,0.008254885674,0.008315682411,0.008340954781,0.008384108543,0.008310556412,0.00832123775,7.343757898e-05,7.34373898e-05
7.2,16,6.4,-0.008247800171,-0.008206546307,-0.008164644241,-0.008123040199,-0.008114933968,-0.008189618587,-0.00815975666,8.804351091e-05,8.804351091e-05
7.2,17,6.8,-0.02474340051,-0.02473729849,-0.02467834949,-0.02459597588,-0.02459567785,-0.02465307713,-0.02465207502,9.132549167e-05,9.132474952e-05
7.2,18,7.2,-0.04123900086,-0.04122084379,-0.04116433859,-0.04106676579,-0.04110777378,-0.04116213322,-0.04114437103,9.462982416e-05,9.462982416e-05
7.2,19,7.6,-0.0577346012,-0.05775380135,-0.05765736103,-0.05758601427,-0.05760651827,-0.05765277147,-0.05765129253,8.330866694e-05,9.098798182e-05
7.2,20,8,-0.07423020154,-0.07421708107,-0.07417213917,-0.07406777143,-0.0741519928,-0.07411825657,-0.07414545119,8.475035429e-05,8.475333743e-05
7.2,21,8.4,-0.09072580189,-0.09075075388,-0.09069490433,-0.0905906558,-0.09064006805,-0.09065043926,-0.09066536278,6.04391098e-05,7.041842036e-05
7.2,22,8.8,-0.1072214022,-0.1072430015,-0.1072156429,-0.107110858,-0.1071684361,-0.1071361899,-0.1071748286,4.657357931e-05,5.52162528e-05
7.2,23,9.2,-0.1237170026,-0.1237376928,-0.1236928701,-0.1236222386,-0.123686552,-0.1236498356,-0.1236778349,3.91677022e-05,4.744082617e-05
7.2,24,9.6,-0.1402126104,-0.1402148008,-0.1402115226,-0.1401529908,-0.1402058601,-0.1402091384,-0.1401988566,1.375377178e-05,1.462399996e-05
7.2,25,10,-0.1567082107,-0.1567517519,-0.1567338705,-0.1566697359,-0.1567068696,-0.1567422748,-0.1567209065,-1.269578934e-05,2.861619032e-05
7.2,26,10.4,-0.173203811,-0.1732427478,-0.1732047796,-0.1731859446,-0.1732422709,-0.1732507348,-0.1732252985,-2.148747444e-05,2.863109148e-05
7.2,27,10.8,-0.1896994114,-0.189718008,-0.1897329688,-0.1897527575,-0.1897552609,-0.1897467375,-0.1897411495,-4.17381525e-05,4.1735173e-05
7.2,28,11.2,-0.2061950117,-0.2061937451,-0.2062313557,-0.2063191533,-0.2063027024,-0.2063060403,-0.2062706053,-7.559359074e-05,7.609427121e-05
7.2,29,11.6,-0.2226906121,-0.2226270437,-0.2227591872,-0.2228358388,-0.2228255272,-0.2228233814,-0.2227741927,-8.358061314e-05,0.0001090109363
7.2,30,12,-0.2391862124,-0.2391870618,-0.2392968535,-0.239412725,-0.2393484116,-0.2392987013,-0.2393087447,-0.0001225322485,0.0001225382148
7.2,31,12.4,-0.2556818128,-0.2556350231,-0.2558316588,-0.2559335828,-0.2558609843,-0.2558242679,-0.2558171153,-0.0001353025436,0.0001540064841
7.6,0,0,0.2698863447,0.2698612213,0.2698074579,0.2698923349,0.2697268724,0.2696847916,0.2697945237,-9.182095528e-05,9.420514107e-05
7.6,1,0.4,0.2524743378,0.2524348497,0.2524183989,0.2524957657,0.2523542643,0.2523854971,0.2524177432,-5.659461021e-05,6.515383575e-05
7.6,2,0.8,0.2350623161,0.2350440025,0.2350147963,0.2350779772,0.2349655628,0.2349995375,0.2350203693,-4.194676876e-05,4.820525646e-05
7.6,3,1.2,0.2176502794,0.2176270485,0.2176185846,0.2176780701,0.2175583839,0.2175593376,0.2176082879,-4.199147224e-05,5.3110718e-05
7.6,4,1.6,0.2002382576,0.200240016,0.2002265453,0.2002487183,0.2001550198,0.2001780272,0.2002096623,-2.859532833e-05,3.34799297e-05
7.6,5,2,0.1828262359,0.1828231812,0.182814002,0.1828435659,0.1827732325,0.1828465462,0.1828201115,-6.124377251e-06,2.118647171e-05
7.6,6,2.4,0.1654142141,0.1654438972,0.1653932333,0.1654465199,0.1653791666,0.1654803753,0.1654286385,1.442432404e-05,3.683567047e-05
7.6,7,2.8,0.1480021924,0.1480416059,0.1480098963,0.148018837,0.147982955,0.1480405331,0.1480187625,1.657009125e-05,2.426803076e-05
7.6,8,3.2,0.1305901706,0.1306380033,0.1305894852,0.1306159496,0.1305773258,0.1306951046,0.1306231767,3.300607204e-05,3.841519356e-05
7.6,9,3.6,0.1131781489,0.1132259369,0.1131978035,0.1132180691,0.1131904125,0.1131929159,0.1132050306,2.688169479e-05,2.687871529e-05
7.6,10,4,0.09576612711,0.09579527378,0.09578049183,0.09581029415,0.09577274323,0.09585142136,0.09580204636,3.591924906e-05,3.591775749e-05
7.6,11,4.4,0.07835410535,0.07840692997,0.07836377621,0.07841026783,0.07838511467,0.07844555378,0.07840232551,4.822015762e-05,4.822313713e-05
7.6,12,4.8,0.06094207987,0.06097781658,0.06097519398,0.06099355221,0.06099271774,0.06098711491,0.06098527834,4.31984663e-05,4.319921209e-05
7.6,13,5.2,0.04353005812,0.04356575012,0.04359185696,0.04359042645,0.04361581802,0.04356145859,0.04358506203,5.500391126e-05,5.500391126e-05
7.6,14,5.6,0.0261180345,0.02613246441,0.02618122101,0.02616453171,0.02619636059,0.0261733532,0.02616958693,5.15524298e-05,5.155168401e-05
7.6,15,6,0.008706011809,0.008715987206,0.008763790131,0.008760213852,0.008830904961,0.008760094643,0.008766198531,6.018672138e-05,6.018635031e-05
7.6,16,6.4,-0.008706011809,-0.008705794811,-0.008640110493,-0.008631289005,-0.008586287498,-0.008680284023,-0.008648753166,5.725864321e-05,5.725864321e-05
7.6,17,6.8,-0.0261180345,-0.02611625195,-0.02606630325,-0.02601981163,-0.02597862482,-0.02600795031,-0.02603778802,8.024647832e-05,8.024610725e-05
7.6,18,7.2,-0.04353005812,-0.0435346961,-0.04347580671,-0.04344266653,-0.04339182377,-0.04348933697,-0.04346686602,6.319209933e-05,6.50472939e-05
7.6,19,7.6,-0.06094207987,-0.06097120047,-0.0608637929,-0.06083935499,-0.06080752611,-0.06083464622,-0.06086330488,7.877498865e-05,9.042397141e-05
7.6,20,8,-0.07835410535,-0.07839590311,-0.07828962803,-0.07825487852,-0.07826793194,-0.07828068733,-0.07829780877,5.629658699e-05,7.301867299e-05
7.6,21,8.4,-0.09576612711,-0.09580922127,-0.09574043751,-0.09568428993,-0.09567815065,-0.09570342302,-0.09572310746,4.301965237e-05,6.026029587e-05
7.6,22,8.8,-0.1131781489,-0.1132196188,-0.1131723523,-0.1131199598,-0.1131078601,-0.1131349802,-0.1131509542,2.719461918e-05,4.378259109e-05
7.6,23,9.2,-0.1305901706,-0.130618453,-0.1305750608,-0.130540669,-0.1305516362,-0.1305633783,-0.1305698454,2.032518387e-05,3.164410737e-05
7.6,24,9.6,-0.1480021924,-0.148029685,-0.1479960084,-0.1480025649,-0.147988379,-0.1480221748,-0.1480077654,-5.573034286e-06,1.356899702e-05
7.6,25,10,-0.1654142141,-0.1654441953,-0.165430367,-0.1654347181,-0.1654224396,-0.1654632688,-0.1654389948,-2.478063107e-05,2.478361057e-05
7.6,26,10.4,-0.1828262359,-0.182838738,-0.1828180552,-0.1828756332,-0.1828663945,-0.1829078197,-0.1828613281,-3.509223461e-05,3.836453106e-05
7.6,27,10.8,-0.2002382576,-0.200240314,-0.2002829313,-0.2003489733,-0.200283587,-0.2003206015,-0.2002952844,-5.702674389e-05,5.702376438e-05
7.6,28,11.2,-0.2176502794,-0.2176526785,-0.2176992297,-0.2177975774,-0.2177363038,-0.217805922,-0.2177383453,-8.806586266e-05,8.806287951e-05
7.6,29,11.6,-0.2350623161,-0.2350413799,-0.2351302505,-0.2352594137,-0.2351799011,-0.2352486253,-0.2351719141,-0.0001095980406,0.0001179724932
7.6,30,12,-0.2524743378,-0.252478838,-0.2525615096,-0.2527299523,-0.2526270151,-0.2526111007,-0.2526016831,-0.0001273453236,0.0001273453236
7.6,31,12.4,-0.2698863447,-0.2698869109,-0.269996047,-0.2701920271,-0.270067811,-0.2700730562,-0.2700431645,-0.0001568198204,0.0001568257867
8,0,0,0.2840909064,0.2841185331,0.2840303183,0.2841601372,0.2840231657,0.2840014696,0.2840667367,-2.416968346e-05,6.292462058e-05
8,1,0.4,0.2657624483,0.2657577991,0.2657321692,0.2658375502,0.2657256126,0.265720129,0.2657546401,-7.808208466e-06,3.783702778e-05
8,2,0.8,0.2474340051,0.2474548817,0.2474377155,0.2474924326,0.247413516,0.2473874092,0.247437194,3.188848495e-06,3.001987898e-05
8,3,1.2,0.229105562,0.229092598,0.2291300297,0.229167223,0.2291097641,0.2290416956,0.2291082591,2.697110176e-06,3.343224671e-05
8,4,1.6,0.2107771188,0.2107487917,0.2107930183,0.2108099461,0.2107505798,0.2107309103,0.2107666433,-1.047551632e-05,2.996027433e-05
8,5,2,0.1924486756,0.1924395561,0.1924644709,0.1924750805,0.192420125,0.1924442053,0.1924486905,1.490116119e-08,1.686811447e-05
8,6,2.4,0.1741202325,0.1740968227,0.1741235256,0.1741479635,0.1741361618,0.174123764,0.1741256416,5.409121513e-06,1.477897149e-05
8,7,2.8,0.1557917893,0.1557865143,0.155815959,0.1557881832,0.1558090448,0.1557785273,0.1557956487,3.859400749e-06,1.271367091e-05
8,8,3.2,0.1374633461,0.1374608278,0.1374948025,0.1374508142,0.1374557018,0.1374864578,0.1374697238,6.377696991e-06,1.545250416e-05
8,9,3.6,0.1191348955,0.1191289425,0.1191689968,0.1191278696,0.1191718578,0.1191196442,0.1191434637,8.568167686e-06,1.98587768e-05
8,10,4,0.1008064523,0.10079813,0.1008193493,0.1007928848,0.1007862091,0.1008193493,0.1008031815,-3.270804882e-06,1.358538884e-05
8,11,4.4,0.08247800171,0.08249390125,0.082493186,0.08248376846,0.08249998093,0.08250975609,0.08249612153,1.811981201e-05,1.811683251e-05
8,12,4.8,0.06414955854,0.06417548656,0.06417489052,0.06416344643,0.064193964,0.06415641308,0.06417284161,2.328306437e-05,2.328157461e-05
8,13,5.2,0.04582111165,0.04581451416,0.04587268829,0.04583275318,0.04588723183,0.04584622383,0.045850683,2.957135439e-05,3.220960571e-05
8,14,5.6,0.02749266848,0.02747392654,0.02754759789,0.0274823904,0.02753031254,0.0275247097,0.02751178667,1.911818981e-05,3.072694017e-05
8,15,6,0.009164222516,0.009153485298,0.009217262268,0.009172797203,0.009274244308,0.009198188782,0.009203195572,3.897305578e-05,4.326794442e-05
8,16,6.4,-0.009164222516,-0.009195685387,-0.009118795395,-0.009136378765,-0.009061932564,-0.009117424488,-0.009126042947,3.817956895e-05,5.076434536e-05
8,17,6.8,-0.02749266848,-0.0275028348,-0.02745419741,-0.02743965387,-0.02738726139,-0.02741396427,-0.02743958309,5.308538675e-05,5.715265797e-05
8,18,7.2,-0.04582111165,-0.04583138227,-0.04578661919,-0.04578661919,-0.04569089413,-0.04576939344,-0.0457729809,4.813075066e-05,5.223825428e-05
8,19,7.6,-0.06414955854,-0.06417059898,-0.06408029795,-0.06408852339,-0.06403851509,-0.0640386343,-0.06408331543,6.624311209e-05,7.466077659e-05
8,20,8,-0.08247800171,-0.08253383636,-0.08240967989,-0.08240252733,-0.0824020505,-0.08240437508,-0.08243049681,4.750490189e-05,6.984174252e-05
8,21,8.4,-0.1008064523,-0.1008216143,-0.1007861495,-0.1007525921,-0.1007627845,-0.1007086039,-0.1007663459,4.010647535e-05,4.616826845e-05
8,22,8.8,-0.1191348955,-0.1191559434,-0.1191159487,-0.1190777421,-0.1190987825,-0.1190409064,-0.1190978661,3.702938557e-05,4.545003321e-05
8,23,9.2,-0.1374633461,-0.1374615431,-0.1374733448,-0.1374182105,-0.1374593377,-0.1373871565,-0.1374399215,2.34246254e-05,2.742707693e-05
8,24,9.6,-0.1557917893,-0.1557838321,-0.1557982564,-0.1557700038,-0.1558152437,-0.1557528973,-0.1557840407,7.748603821e-06,1.971125675e-05
8,25,10,-0.1741202325,-0.1741123796,-0.1741347909,-0.174123168,-0.1741890907,-0.1741067171,-0.1741332263,-1.299381256e-05,2.154409958e-05
8,26,10.4,-0.1924486756,-0.1924148798,-0.1924529076,-0.192478776,-0.192528069,-0.1924844384,-0.1924718171,-2.314150333e-05,3.665685654e-05
8,27,10.8,-0.2107771188,-0.2107378244,-0.2108436823,-0.2108516097,-0.2108570933,-0.2108205557,-0.2108221501,-4.503130913e-05,6.075203419e-05
8,28,11.2,-0.229105562,-0.2290549874,-0.2291898727,-0.229195118,-0.2292212248,-0.2292190194,-0.2291760445,-7.048249245e-05,9.071231034e-05
8,29,11.6,-0.2474340051,-0.2474250793,-0.2475060225,-0.2475751638,-0.2475873232,-0.2476003766,-0.247538805,-0.0001047998667,0.0001083582611
8,30,12,-0.2657624483,-0.2657395005,-0.2658267021,-0.2659354806,-0.2659498453,-0.2659226656,-0.2658748329,-0.0001123845577,0.000121569632
8,31,12.4,-0.2840909064,-0.2840636373,-0.2841681838,-0.2843051553,-0.2843119502,-0.2843056321,-0.2842308879,-0.0001399815083,0.0001509129943
8.4,0,0,0.2982954383,0.2983592749,0.2981741428,0.2983578444,0.2981624603,0.298309803,0.2982726991,-2.273917198e-05,7.897615433e-05
8.4,1,0.4,0.2790505886,0.2790819407,0.2789559364,0.2791081667,0.2789475918,0.2790455818,0.2790278494,-2.273917198e-05,5.83171859e-05
8.4,2,0.8,0.2598057091,0.2598606348,0.2597444057,0.2598320246,0.2597082853,0.2598024607,0.2597895563,-1.615285873e-05,4.864334915e-05
8.4,3,1.2,0.2405608445,0.2405736446,0.2404993773,0.2405765057,0.2405096292,0.2405641079,0.240544647,-1.619756222e-05,2.88814299e-05
8.4,4,1.6,0.22131598,0.2212908268,0.2212678194,0.221314311,0.2212785482,0.2213382721,0.2212979496,-1.803040504e-05,2.694129944e-05
8.4,5,2,0.2020711154,0.2020821571,0.2020231485,0.2020418644,0.2019945383,0.2020719051,0.2020427287,-2.838671207e-05,3.312528133e-05
8.4,6,2.4,0.1828262359,0.1827958822,0.1827970743,0.1827872992,0.182798624,0.1828044653,0.182796672,-2.956390381e-05,2.956688331e-05
8.4,7,2.8,0.1635813713,0.1635652781,0.1635738611,0.1635168791,0.1635693312,0.1635593176,0.1635569334,-2.443790436e-05,2.443790436e-05
8.4,8,3.2,0.1443365067,0.1443163157,0.1443588734,0.1442461014,0.1442962885,0.144295454,0.1443026066,-3.390014172e-05,4.284679744e-05
8.4,9,3.6,0.1250916421,0.1250547171,0.1251026392,0.1250047684,0.125082016,0.1250908375,0.1250669956,-2.464652061e-05,2.904534267e-05
8.4,10,4,0.1058467701,0.1058250666,0.1058459282,0.1057488918,0.1057957411,0.1058174372,0.1058066115,-4.015862942e-05,4.015713785e-05
8.4,11,4.4,0.08660190552,0.08659100533,0.086602211,0.08651661873,0.08656704426,0.08658599854,0.08657257259,-2.933293581e-05,2.94521451e-05
8.4,12,4.8,0.06735703349,0.06736779213,0.06736528873,0.06729722023,0.06734442711,0.0673416853,0.06734327972,-1.375377178e-05,2.13563435e-05
8.4,13,5.2,0.04811216891,0.04806911945,0.04812145233,0.04805338383,0.04812192917,0.04813742638,0.04810066149,-1.150742173e-05,2.922713793e-05
8.4,14,5.6,0.0288673006,0.02881300449,0.02890884876,0.02880465984,0.02887845039,0.02887630463,0.02885625325,-1.104734838e-05,3.572776768e-05
8.4,15,6,0.009622434154,0.009594917297,0.009661436081,0.009592890739,0.009684562683,0.009662866592,0.009639334865,1.690071076e-05,3.97246331e-05
8.4,16,6.4,-0.009622434154,-0.009680747986,-0.00960034132,-0.009624898434,-0.009544670582,-0.00957006216,-0.00960414391,1.829024404e-05,4.260130299e-05
8.4,17,6.8,-0.0288673006,-0.02890014648,-0.02881616354,-0.02884978056,-0.02876335382,-0.02882969379,-0.02883182839,3.547221422e-05,4.86113131e-05
8.4,18,7.2,-0.04811216891,-0.04814225435,-0.04808568954,-0.04809951782,-0.04800289869,-0.04804599285,-0.04807526991,3.689900041e-05,4.893243386e-05
8.4,19,7.6,-0.06735703349,-0.06738436222,-0.06730765104,-0.06730818748,-0.06725734472,-0.0672672987,-0.06730496883,5.206465721e-05,6.299615052e-05
8.4,20,8,-0.08660190552,-0.08668363094,-0.08654677868,-0.08653497696,-0.08652353287,-0.08653348684,-0.08656448126,3.742426634e-05,7.011443086e-05
8.4,21,8.4,-0.1058467701,-0.105861783,-0.1058288813,-0.1057866812,-0.1057998538,-0.105743587,-0.1058041602,4.260987043e-05,4.86180179e-05
8.4,22,8.8,-0.1250916421,-0.1251228452,-0.1250495315,-0.1250087023,-0.1250588298,-0.124989748,-0.1250459254,4.571676254e-05,5.819201397e-05
8.4,23,9.2,-0.1443365067,-0.1443329453,-0.1443074942,-0.1442551613,-0.1443176866,-0.1442648768,-0.1442956328,4.087388515e-05,4.087388515e-05
8.4,24,9.6,-0.1635813713,-0.163567543,-0.163544178,-0.1634990573,-0.163572371,-0.1635191441,-0.1635404527,4.091858864e-05,4.091262963e-05
8.4,25,10,-0.1828262359,-0.1828175783,-0.1827805638,-0.1827519536,-0.182869494,-0.1827947497,-0.1828028709,2.336502075e-05,4.067122791e-05
8.4,26,10.4,-0.2020711154,-0.2020280957,-0.2020183802,-0.2020189762,-0.2020904422,-0.202090323,-0.2020492554,2.186000347e-05,3.728568481e-05
8.4,27,10.8,-0.22131598,-0.2212589383,-0.2212890387,-0.221277535,-0.2213566899,-0.2213635445,-0.2213091403,6.839632988e-06,4.214048386e-05
8.4,28,11.2,-0.2405608445,-0.24048388,-0.240560174,-0.2405407429,-0.2405827641,-0.2406634688,-0.240566209,-5.36441803e-06,4.445612285e-05
8.4,29,11.6,-0.2598057091,-0.2598055601,-0.2598055601,-0.2598180175,-0.2598413825,-0.2599409223,-0.2598423064,-3.659725189e-05,3.669858052e-05
8.4,30,12,-0.2790505886,-0.2789993286,-0.2790430188,-0.2790811658,-0.2791190147,-0.2792319059,-0.2790948749,-4.428625107e-05,6.783008575e-05
8.4,31,12.4,-0.2982954383,-0.2982243896,-0.2982970476,-0.2983545065,-0.2983914018,-0.298523128,-0.2983581126,-6.267428398e-05,9.107589722e-05
8.8,0,0,0.3125,0.3126320839,0.3124319315,0.3126506805,0.3125036955,0.3125454187,0.3125527501,5.275011063e-05,7.998943329e-05
8.8,1,0.4,0.2923386991,0.292427063,0.2922823429,0.2924655676,0.292324543,0.2923113108,0.2923621535,2.345442772e-05,6.262659736e-05
8.8,2,0.8,0.2721773982,0.2722526789,0.2721500397,0.2722686529,0.2721488476,0.2721565962,0.272195369,1.79708004e-05,4.864931179e-05
8.8,3,1.2,0.2520161271,0.252071023,0.2520002127,0.2520837784,0.2519860268,0.2520358562,0.2520353794,1.925230026e-05,3.765821384e-05
8.8,4,1.6,0.2318548262,0.2318558693,0.2318488359,0.2319095135,0.2318385839,0.2319023609,0.2318710387,1.621246338e-05,2.509951628e-05
8.8,5,2,0.2116935402,0.211706996,0.2116907835,0.2116965055,0.2116280794,0.2116794586,0.2116803676,-1.31726265e-05,1.974403858e-05
8.8,6,2.4,0.1915322542,0.1914951801,0.1915502548,0.191516757,0.1914821863,0.1914595366,0.191500783,-3.147125244e-05,3.86714928e-05
8.8,7,2.8,0.1713709682,0.1713463068,0.1713871956,0.1713309288,0.1713232994,0.1713269949,0.1713429391,-2.802908421e-05,3.451406883e-05
8.8,8,3.2,0.1512096673,0.1511770487,0.1512525082,0.1511209011,0.1511566639,0.1510927677,0.151159972,-4.969537258e-05,6.682574895e-05
8.8,9,3.6,0.1310483813,0.1310054064,0.1310739517,0.1309349537,0.1309864521,0.1310398579,0.1310081184,-4.026293755e-05,5.048513412e-05
8.8,10,4,0.1108870953,0.1108343601,0.1109101772,0.1107674837,0.1108213663,0.1108173132,0.1108301431,-5.695223808e-05,6.618797488e-05
8.8,11,4.4,0.09072580189,0.09068119526,0.090736866,0.0905957222,0.09068131447,0.0906624794,0.09067151695,-5.428493023e-05,5.871206668e-05
8.8,12,4.8,0.07056451589,0.0705217123,0.07057332993,0.07046413422,0.07054269314,0.07052755356,0.07052588463,-3.86312604e-05,4.215687659e-05
8.8,13,5.2,0.05040322617,0.05034983158,0.05039894581,0.05029952526,0.05038273335,0.05043506622,0.05037321895,-3.000721335e-05,4.274174717e-05
8.8,14,5.6,0.03024193458,0.03016340733,0.0302580595,0.03014409542,0.03026795387,0.03020739555,0.03020818159,-3.375299275e-05,5.060993135e-05
8.8,15,6,0.01008064486,0.01002132893,0.01010346413,0.01000750065,0.01011562347,0.01012742519,0.0100750681,-5.576759577e-06,4.740767326e-05
8.8,16,6.4,-0.01008064486,-0.01014888287,-0.01006501913,-0.0101185441,-0.01001912355,-0.01001060009,-0.01007243432,8.210539818e-06,5.06658107e-05
8.8,17,6.8,-0.03024193458,-0.03030210733,-0.03021359444,-0.0302875638,-0.03016465902,-0.03021258116,-0.03023610078,5.833804607e-06,4.815421926e-05
8.8,18,7.2,-0.05040322617,-0.05045759678,-0.05039924383,-0.05042922497,-0.05031043291,-0.05031394958,-0.05038208887,2.113729715e-05,5.328431871e-05
8.8,19,7.6,-0.07056451589,-0.07059943676,-0.07055562735,-0.07055330276,-0.07048755884,-0.07047337294,-0.07053385675,3.065913916e-05,4.46245067e-05
8.8,20,8,-0.09072580189,-0.09078586102,-0.09070837498,-0.09070956707,-0.09065395594,-0.09065240622,-0.09070203453,2.37673521e-05,4.779249502e-05
8.8,21,8.4,-0.1108870953,-0.1109121442,-0.1108925343,-0.1108784676,-0.1108558774,-0.1107721925,-0.1108622402,2.485513687e-05,3.704726623e-05
8.8,22,8.8,-0.1310483813,-0.1310727596,-0.1310390234,-0.1310243011,-0.1310115457,-0.1309376359,-0.1310170591,3.132224083e-05,4.107952191e-05
8.8,23,9.2,-0.1512096673,-0.1512082219,-0.1512028575,-0.1511619687,-0.1511828899,-0.1511157155,-0.1511743367,3.533065319e-05,3.53366122e-05
8.8,24,9.6,-0.1713709682,-0.17137146,-0.1713701487,-0.171323657,-0.1713484526,-0.1712751389,-0.1713377684,3.319978714e-05,3.339350224e-05
8.8,25,10,-0.1915322542,-0.1915150285,-0.1915261745,-0.1914666295,-0.1915252209,-0.1914529204,-0.1914971918,3.506243229e-05,3.505945278e-05
8.8,26,10.4,-0.2116935402,-0.21165061,-0.2116974592,-0.2116525173,-0.2117059231,-0.2116499543,-0.2116713077,2.22325325e-05,2.876818144e-05
8.8,27,10.8,-0.2318548262,-0.2318017483,-0.231851697,-0.2317985892,-0.2318966389,-0.2318680882,-0.2318433523,1.147389412e-05,3.350376937e-05
8.8,28,11.2,-0.2520161271,-0.2519316673,-0.2520411015,-0.2519960403,-0.2520733476,-0.2520362139,-0.2520156503,4.768371582e-07,4.136562347e-05
8.8,29,11.6,-0.2721773982,-0.2721386552,-0.2721945047,-0.2721530795,-0.2722438574,-0.2722250819,-0.2721910477,-1.364946365e-05,3.886222839e-05
8.8,30,12,-0.2923386991,-0.292267561,-0.2923596501,-0.2923200727,-0.2924504876,-0.2924749851,-0.2923745513,-3.585219383e-05,7.17580333e-05
8.8,31,12.4,-0.3125,-0.3124312758,-0.3125222325,-0.3124940395,-0.3126586676,-0.3126730919,-0.3125558496,-5.584955215e-05,8.57353225e-05
9.2,0,0,0.3267045319,0.3268427849,0.3266546726,0.3268969059,0.3268201351,0.3267922401,0.3268013597,9.682774544e-05,0.0001167595401
9.2,1,0.4,0.3056268096,0.3057371378,0.3055790663,0.3057916164,0.3056955338,0.3056206703,0.3056848049,5.799531937e-05,7.954835746e-05
9.2,2,0.8,0.2845491171,0.2846126556,0.284519434,0.2846837044,0.2845898867,0.284535408,0.2845882177,3.910064697e-05,5.645752026e-05
9.2,3,1.2,0.2634713948,0.2635384798,0.2634701729,0.2635717392,0.2634788752,0.2635310888,0.2635180652,4.667043686e-05,4.716515468e-05
9.2,4,1.6,0.2423936874,0.2424199581,0.2424006462,0.2424416542,0.2424015999,0.2424522638,0.2424232215,2.953410149e-05,2.953708099e-05
9.2,5,2,0.22131598,0.2213252783,0.2213368416,0.2213166952,0.2212828398,0.2212860584,0.2213095427,-6.437301636e-06,1.878738476e-05
9.2,6,2.4,0.2002382576,0.2002167702,0.2002776861,0.2002120018,0.2001870871,0.2001786232,0.2002144307,-2.382695675e-05,3.95953648e-05
9.2,7,2.8,0.1791605502,0.1791354418,0.1791840792,0.1790932417,0.1790822744,0.1791231632,0.1791236401,-3.691017628e-05,4.632175114e-05
9.2,8,3.2,0.1580828428,0.1580374241,0.1581227779,0.1579760313,0.1580135822,0.1579674482,0.1580234468,-5.939602852e-05,7.536411431e-05
9.2,9,3.6,0.1370051205,0.1369584799,0.1370272636,0.1368579865,0.1369029284,0.136988163,0.1369469613,-5.815923214e-05,6.701350503e-05
9.2,10,4,0.1159274131,0.115860343,0.1159623861,0.1157748699,0.1158341169,0.115874052,0.1158611551,-6.625801325e-05,8.024871204e-05
9.2,11,4.4,0.0948497057,0.09478807449,0.09486687183,0.09467113018,0.09478330612,0.09477055073,0.09477598965,-7.371604443e-05,8.058547974e-05
9.2,12,4.8,0.07377199084,0.07367491722,0.07378017902,0.07360386848,0.07373988628,0.07374072075,0.07370791584,-6.407499313e-05,6.735175702e-05
9.2,13,5.2,0.0526942797,0.05262005329,0.05268168449,0.05253124237,0.0526560545,0.0527023077,0.05263826996,-5.600973964e-05,5.922243145e-05
9.2,14,5.6,0.03161656857,0.03151869774,0.03159761429,0.0314707756,0.03163015842,0.03157114983,0.03155767918,-5.888938904e-05,6.432532973e-05
9.2,15,6,0.01053885557,0.01044392586,0.0105355978,0.01041448116,0.0105484724,0.01056468487,0.01050143223,-3.742333502e-05,5.160160435e-05
9.2,16,6.4,-0.01053885557,-0.01062333584,-0.01053208113,-0.01062804461,-0.0104867816,-0.0104945302,-0.01055295486,-1.409929246e-05,5.536861863e-05
9.2,17,6.8,-0.03161656857,-0.03170925379,-0.03161174059,-0.0317094326,-0.03155386448,-0.03159475327,-0.03163580969,-1.924112439e-05,5.49793258e-05
9.2,18,7.2,-0.0526942797,-0.052777946,-0.05270069838,-0.05274897814,-0.05260837078,-0.05259734392,-0.05268666893,7.61076808e-06,6.552562263e-05
9.2,19,7.6,-0.07377199084,-0.07383543253,-0.07379674911,-0.07379490137,-0.07370644808,-0.07370877266,-0.07376845926,3.531575203e-06,4.797428846e-05
9.2,20,8,-0.0948497057,-0.09490466118,-0.09486091137,-0.09485095739,-0.09477245808,-0.09477967024,-0.09483373165,1.59740448e-05,4.293918755e-05
9.2,21,8.4,-0.1159274131,-0.115975976,-0.1159453392,-0.1159359217,-0.1158885956,-0.1158545017,-0.1159200668,7.346272469e-06,3.734528946e-05
9.2,22,8.8,-0.1370051205,-0.137033999,-0.1370132565,-0.1370030642,-0.1369549632,-0.1369481087,-0.1369906813,1.44392252e-05,2.924799992e-05
9.2,23,9.2,-0.1580828428,-0.1580975056,-0.1580880284,-0.1580583453,-0.1580417752,-0.1580483913,-0.1580668092,1.603364944e-05,2.397298886e-05
9.2,24,9.6,-0.1791605502,-0.1791752577,-0.1791756749,-0.1791328788,-0.1791338921,-0.1790736318,-0.179138273,2.227723598e-05,3.421604561e-05
9.2,25,10,-0.2002382576,-0.2002168298,-0.2002540827,-0.2001774907,-0.200217545,-0.2001708746,-0.2002073824,3.087520599e-05,3.722310066e-05
9.2,26,10.4,-0.22131598,-0.2212834954,-0.2213496566,-0.2212486863,-0.2213394642,-0.2212394476,-0.2212921679,2.381205559e-05,4.669428017e-05
9.2,27,10.8,-0.2423936874,-0.2423321009,-0.2423980832,-0.2423015237,-0.2424564362,-0.2424147129,-0.2423805743,1.311302185e-05,4.83840704e-05
9.2,28,11.2,-0.2634713948,-0.2633703351,-0.2634865642,-0.2633970976,-0.2635672688,-0.2634561062,-0.2634554803,1.591444016e-05,6.033778118e-05
9.2,29,11.6,-0.2845491171,-0.2844417691,-0.2845489383,-0.2844546437,-0.2846500874,-0.2845398784,-0.2845270634,2.205371857e-05,6.244182441e-05
9.2,30,12,-0.3056268096,-0.3055042624,-0.3056356907,-0.305514276,-0.3057690263,-0.3057292104,-0.3056305051,-3.695487976e-06,9.77158561e-05
9.2,31,12.4,-0.3267045319,-0.3265848756,-0.3266985416,-0.3265703917,-0.3268948197,-0.3268198967,-0.326713711,-9.179115295e-06,0.0001130878954
9.6,0,0,0.3409090936,0.3410429955,0.3409003019,0.3411297798,0.3410470486,0.3411033154,0.3410446942,0.0001356005669,0.0001391112746
9.6,1,0.4,0.3189149499,0.3190351725,0.3189060688,0.31909132,0.3190002441,0.3189963102,0.3190058172,9.086728096e-05,9.442567534e-05
9.6,2,0.8,0.2969208062,0.2969632149,0.2969077826,0.2970691919,0.2969765663,0.2969522476,0.2969737947,5.298852921e-05,5.820393562e-05
9.6,3,1.2,0.2749266922,0.2749888897,0.2749450207,0.2750388384,0.2749310732,0.2749878168,0.2749783397,5.16474247e-05,5.163550304e-05
9.6,4,1.6,0.2529325485,0.2529754639,0.2529708147,0.2529850006,0.2529292107,0.252982378,0.2529685795,3.603100777e-05,3.736019062e-05
9.6,5,2,0.2309384048,0.2309391499,0.230984211,0.2309554815,0.2309112549,0.230902195,0.2309384644,5.960464478e-08,2.53975395e-05
9.6,6,2.4,0.208944276,0.2089388371,0.2090024948,0.2089117765,0.2088791132,0.2088922262,0.2089248896,-1.938641071e-05,4.267394615e-05
9.6,7,2.8,0.1869501472,0.1868989468,0.1869953871,0.1868698597,0.18683815,0.1869004965,0.186900571,-4.957616329e-05,6.767511513e-05
9.6,8,3.2,0.1649560034,0.1648701429,0.165006876,0.1648440361,0.1648653746,0.1648501158,0.1648873091,-6.86943531e-05,8.904338029e-05
9.6,9,3.6,0.1429618746,0.1428933144,0.1429977417,0.1428326368,0.1428394318,0.1429001093,0.1428926438,-6.923079491e-05,8.357465413e-05
9.6,10,4,0.1209677383,0.1208715439,0.1210256815,0.1208194494,0.1208585501,0.1208842993,0.1208919063,-7.583200932e-05,9.901076555e-05
9.6,11,4.4,0.09897360206,0.09889221191,0.09902477264,0.09880018234,0.09888291359,0.09886467457,0.09889294952,-8.065253496e-05,0.0001011192799
9.6,12,4.8,0.07697947323,0.07683742046,0.07701182365,0.0767775774,0.07693660259,0.07693731785,0.0769001469,-7.932633162e-05,9.226500697e-05
9.6,13,5.2,0.05498533696,0.05488049984,0.05498623848,0.05479180813,0.05495131016,0.05495798588,0.05491356924,-7.17677176e-05,7.212907076e-05
9.6,14,5.6,0.03299120069,0.03286838531,0.03295779228,0.03279435635,0.03299129009,0.03294765949,0.03291189671,-7.930397987e-05,7.933974121e-05
9.6,15,6,0.01099706721,0.01086449623,0.01096892357,0.01082599163,0.01098966599,0.01100122929,0.01093006134,-6.700586528e-05,6.867069897e-05
9.6,16,6.4,-0.01099706721,-0.01109993458,-0.01101082563,-0.01115059853,-0.01094603539,-0.01097542048,-0.01103656273,-3.949552774e-05,6.856713298e-05
9.6,17,6.8,-0.03299120069,-0.03311109543,-0.03302276134,-0.03310608864,-0.0329374671,-0.03295975924,-0.03302743286,-3.623217344e-05,7.030367851e-05
9.6,18,7.2,-0.05498533696,-0.05508780479,-0.05500531197,-0.05506539345,-0.05490523577,-0.05488651991,-0.05499005318,-4.716217518e-06,7.628351159e-05
9.6,19,7.6,-0.07697947323,-0.07706528902,-0.07702112198,-0.07706487179,-0.07692140341,-0.0769136548,-0.07699726522,-1.779198647e-05,6.735026545e-05
9.6,20,8,-0.09897360206,-0.09903454781,-0.0990357399,-0.09901356697,-0.09889268875,-0.09888243675,-0.09897179902,1.803040504e-06,6.702542305e-05
9.6,21,8.4,-0.1209677383,-0.1210249662,-0.1210190058,-0.1210033298,-0.1209130883,-0.1208883524,-0.12096975,-2.011656761e-06,5.562454317e-05
9.6,22,8.8,-0.1429618746,-0.1429853439,-0.1430004835,-0.1429892778,-0.1429094076,-0.1428929567,-0.1429554969,6.377696991e-06,4.217326568e-05
9.6,23,9.2,-0.1649560034,-0.1649675965,-0.164999187,-0.1649593711,-0.1648903489,-0.1649307609,-0.1649494469,6.556510925e-06,2.980828322e-05
9.6,24,9.6,-0.1869501472,-0.1869597435,-0.1870009303,-0.18692559,-0.1869045496,-0.1868725419,-0.1869326681,1.747906208e-05,4.162788537e-05
9.6,25,10,-0.208944276,-0.2089160681,-0.2089757323,-0.2088931203,-0.2089024186,-0.2088938355,-0.208916232,2.804398537e-05,4.062354492e-05
9.6,26,10.4,-0.2309384048,-0.2309041619,-0.2309999466,-0.2308523059,-0.230935514,-0.2308676839,-0.2309119254,2.647936344e-05,5.109906124e-05
9.6,27,10.8,-0.2529325485,-0.2528526783,-0.2529752851,-0.2528321147,-0.2529827952,-0.2529545426,-0.2529194951,1.305341721e-05,5.905628132e-05
9.6,28,11.2,-0.2749266922,-0.2748015523,-0.2749497294,-0.274795413,-0.2750070095,-0.2749189138,-0.2748945355,3.215670586e-05,7.351041131e-05
9.6,29,11.6,-0.2969208062,-0.296746552,-0.2969356775,-0.2967790961,-0.2969929576,-0.2969253659,-0.2968758941,4.491209984e-05,8.150935173e-05
9.6,30,12,-0.3189149499,-0.3187377453,-0.3189115524,-0.3187199831,-0.3190105557,-0.3190347552,-0.3188829422,3.200769424e-05,0.0001181960106
9.6,31,12.4,-0.3409090936,-0.3407290578,-0.3408862948,-0.3406680226,-0.3410394788,-0.3410747647,-0.3408794999,2.959370613e-05,0.0001479923667
10,0,0,0.3551136255,0.3554201126,0.3550373316,0.3555009365,0.3552628756,0.3553820848,0.3553206623,0.0002070367336,0.000237560278
10,1,0.4,0.3322030604,0.332467556,0.3321325779,0.3325073719,0.332324028,0.3323436975,0.3323550522,0.0001519918442,0.0001801788749
10,2,0.8,0.3092925251,0.3094731569,0.3092024326,0.3095244169,0.309388876,0.3093552589,0.3093888164,9.629130363e-05,0.0001323401957
10,3,1.2,0.2863819599,0.2865114212,0.2863433361,0.2865489721,0.2864291668,0.2864336967,0.2864533067,7.13467598e-05,8.680820611e-05
10,4,1.6,0.2634713948,0.2635617256,0.2634618282,0.2635878325,0.2634915113,0.2634943724,0.2635194659,4.807114601e-05,5.188584328e-05
10,5,2,0.2405608445,0.2405939102,0.2405987978,0.2406214476,0.2405678034,0.2405062914,0.2405776531,1.680850983e-05,3.862678932e-05
10,6,2.4,0.2176502794,0.2176450491,0.2176368237,0.2176533937,0.217615962,0.2175757885,0.2176254094,-2.487003803e-05,2.612173557e-05
10,7,2.8,0.1947397292,0.1946828365,0.1947389841,0.1946994066,0.1946473122,0.1946626902,0.1946862489,-5.348026752e-05,5.348324703e-05
10,8,3.2,0.1718291789,0.1717523336,0.1718690395,0.1717302799,0.1717474461,0.1717114449,0.1717621088,-6.707012653e-05,8.301436901e-05
10,9,3.6,0.1489186138,0.1488333941,0.1489545107,0.1487976313,0.1488261223,0.1487950087,0.1488413364,-7.727742195e-05,9.16391582e-05
10,10,4,0.1260080636,0.1258786917,0.1260638237,0.1258618832,0.1259126663,0.1258924007,0.1259218901,-8.617341518e-05,0.0001084744945
10,11,4.4,0.1030975059,0.1029565334,0.1031302214,0.102910161,0.1030131578,0.1029661894,0.1029952541,-0.0001022517681,0.0001153394551
10,12,4.8,0.08018694818,0.08001971245,0.0802385807,0.07999897003,0.08014035225,0.08010840416,0.0801012069,-8.574128151e-05,0.0001063972741
10,13,5.2,0.05727639049,0.05712711811,0.05724430084,0.05707502365,0.05726289749,0.05722486973,0.05718684196,-8.954852819e-05,8.954852819e-05
10,14,5.6,0.03436583653,0.03422939777,0.03435516357,0.03416025639,0.03437030315,0.03431928158,0.034286879,-7.895752788e-05,8.074268408e-05
10,15,6,0.01145527791,0.01129758358,0.0114030838,0.01125526428,0.01145255566,0.01145637035,0.01137297135,-8.230656385e-05,8.274335414e-05
10,16,6.4,-0.01145527791,-0.01159733534,-0.01148468256,-0.01165682077,-0.01141363382,-0.01143693924,-0.01151788235,-6.260443479e-05,8.659753803e-05
10,17,6.8,-0.03436583653,-0.03449064493,-0.03442329168,-0.03453153372,-0.03432071209,-0.03433156013,-0.03441954777,-5.371123552e-05,8.547231846e-05
10,18,7.2,-0.05727639049,-0.05738776922,-0.05733370781,-0.0574311018,-0.0572078824,-0.0571975708,-0.05731160566,-3.521516919e-05,9.414702799e-05
10,19,7.6,-0.08018694818,-0.08027696609,-0.08021968603,-0.08031898737,-0.08013737202,-0.08009701967,-0.08021000773,-2.305954695e-05,7.885992818e-05
10,20,8,-0.1030975059,-0.1031499505,-0.1031967402,-0.1031984687,-0.1030315161,-0.1029894352,-0.1031132191,-1.571327448e-05,8.534044173e-05
10,21,8.4,-0.1260080636,-0.1260459423,-0.1260718107,-0.1260789037,-0.1259455681,-0.125892818,-0.1260070056,1.057982445e-06,7.004141662e-05
10,22,8.8,-0.1489186138,-0.1489247084,-0.1489190459,-0.1489610076,-0.1488621235,-0.1488167644,-0.148896724,2.188980579e-05,4.145205094e-05
10,23,9.2,-0.1718291789,-0.1718325019,-0.171846807,-0.1718336344,-0.1717700958,-0.1717695594,-0.1718105227,1.865625381e-05,2.882182525e-05
10,24,9.6,-0.1947397292,-0.1947328448,-0.1947783828,-0.1947289705,-0.1947050095,-0.1946481466,-0.1947186738,2.105534077e-05,3.651976658e-05
10,25,10,-0.2176502794,-0.2176262736,-0.217667222,-0.2176113129,-0.2176377177,-0.2175889611,-0.2176262885,2.399086952e-05,3.075897621e-05
10,26,10.4,-0.2405608445,-0.2405409217,-0.2405603528,-0.2404944897,-0.240570724,-0.2405003905,-0.2405333817,2.746284008e-05,3.142058995e-05
10,27,10.8,-0.2634713948,-0.2634100914,-0.2634432316,-0.2633727789,-0.2635345459,-0.2634789944,-0.2634479403,2.345442772e-05,5.176663399e-05
10,28,11.2,-0.2863819599,-0.2863004208,-0.286324203,-0.286251843,-0.2864650488,-0.2863895297,-0.2863461971,3.576278687e-05,7.201432891e-05
10,29,11.6,-0.3092925251,-0.3091782928,-0.3091896176,-0.3091489077,-0.3093720078,-0.3093044758,-0.3092386723,5.385279655e-05,9.043813043e-05
10,30,12,-0.3322030604,-0.332100749,-0.3320991993,-0.3320295811,-0.3322796822,-0.3323363066,-0.3321691155,3.39448452e-05,0.0001179039464
10,31,12.4,-0.3551136255,-0.3550233245,-0.3549658656,-0.3549308777,-0.3552112579,-0.355309248,-0.3550881147,2.551078796e-05,0.0001428127289
10.4,0,0,0.3693181574,0.3697237968,0.3692765236,0.3697391748,0.3693056107,0.3695663214,0.3695222735,0.000204116106,0.0002258002787
10.4,1,0.4,0.3454912007,0.345838666,0.3454427719,0.3458224535,0.34552598,0.3456227779,0.3456505239,0.0001593232155,0.0001787006913
10.4,2,0.8,0.3216642141,0.3219298124,0.3216382265,0.3219108582,0.3216979504,0.3217196465,0.3217793107,0.0001150965691,0.0001254796953
10.4,3,1.2,0.2978372276,0.2980099916,0.2978128195,0.2980164289,0.297852993,0.2978708744,0.2979126275,7.539987564e-05,8.515715308e-05
10.4,4,1.6,0.274010241,0.2741473913,0.2739887238,0.2741224766,0.2739703655,0.2740023136,0.2740462422,3.600120544e-05,6.374120858e-05
10.4,5,2,0.2501832843,0.2502406836,0.2501709461,0.2502375841,0.2501485348,0.2501164675,0.2501828372,-4.470348358e-07,4.512071609e-05
10.4,6,2.4,0.2263562977,0.2263553143,0.226359129,0.2263566256,0.2262829542,0.2262538671,0.226321578,-3.471970558e-05,3.598332478e-05
10.4,7,2.8,0.2025293261,0.2024531364,0.2025606632,0.2024790049,0.2024364471,0.2024152279,0.2024689019,-6.042420864e-05,7.296502736e-05
10.4,8,3.2,0.1787023395,0.1786185503,0.1787267923,0.1786015034,0.1785674095,0.1785614491,0.1786151379,-8.720159531e-05,9.697974019e-05
10.4,9,3.6,0.1548753679,0.1547743082,0.1549350023,0.1547424793,0.1547883749,0.1547058821,0.1547892094,-8.615851402e-05,0.00011001229
10.4,10,4,0.1310483813,0.1308944225,0.1311007738,0.1308791637,0.1309423447,0.1309158802,0.130946517,-0.0001018643379,0.0001228213368
10.4,11,4.4,0.1072214022,0.1070451736,0.107255578,0.1070122719,0.1071282625,0.1070750952,0.1071032733,-0.0001181289554,0.0001317963033
10.4,12,4.8,0.08339442313,0.08320593834,0.08341872692,0.08318984509,0.08331382275,0.08328127861,0.08328191936,-0.000112503767,0.0001222223073
10.4,13,5.2,0.05956744775,0.05937361717,0.05961990356,0.05934011936,0.05955302715,0.05950367451,0.05947806686,-8.938089013e-05,0.0001103617251
10.4,14,5.6,0.03574046865,0.03558683395,0.0357439518,0.03550457954,0.03573584557,0.03568613529,0.03565146774,-8.900091052e-05,9.039267752e-05
10.4,15,6,0.01191348955,0.01173782349,0.01189875603,0.01168107986,0.01192545891,0.01191568375,0.01183176041,-8.172914386e-05,8.739456825e-05
10.4,16,6.4,-0.01191348955,-0.01209634542,-0.01196670532,-0.01213604212,-0.01191085577,-0.01189619303,-0.01200122852,-8.773896843e-05,9.57109005e-05
10.4,17,6.8,-0.03574046865,-0.03589612246,-0.03580790758,-0.03594219685,-0.03570508957,-0.03570371866,-0.03581100702,-7.05383718e-05,9.939000302e-05
10.4,18,7.2,-0.05956744775,-0.05970340967,-0.05964130163,-0.05977547169,-0.05951648951,-0.05950689316,-0.05962871388,-6.126612425e-05,0.0001058705166
10.4,19,7.6,-0.08339442313,-0.08351612091,-0.08345586061,-0.08354747295,-0.08332365751,-0.08328449726,-0.08342552185,-3.109872341e-05,0.0001033753142
10.4,20,8,-0.1072214022,-0.1072794199,-0.1072719693,-0.107352376,-0.1071377993,-0.1071046591,-0.1072292477,-7.845461369e-06,8.798092313e-05
10.4,21,8.4,-0.1310483813,-0.1310821176,-0.1311330795,-0.1311477423,-0.1309249997,-0.1309013367,-0.1310378611,1.05202198e-05,9.764432616e-05
10.4,22,8.8,-0.1548753679,-0.1548942924,-0.1549643278,-0.154922545,-0.1547606587,-0.1547445059,-0.154857263,1.810491085e-05,8.012652688e-05
10.4,23,9.2,-0.1787023395,-0.1787047386,-0.1787605286,-0.1787038445,-0.1786108613,-0.178609848,-0.1786779612,2.437829971e-05,4.921257641e-05
10.4,24,9.6,-0.2025293261,-0.2024950385,-0.2025628686,-0.2025043964,-0.2024282813,-0.2024163604,-0.202481389,4.793703556e-05,6.135403964e-05
10.4,25,10,-0.2263562977,-0.2263293266,-0.2263708115,-0.2263015509,-0.2263126373,-0.2262929082,-0.2263214588,3.483891487e-05,4.065632675e-05
10.4,26,10.4,-0.2501832843,-0.2501587272,-0.2501395345,-0.2500841022,-0.2501323819,-0.2501195073,-0.2501268387,5.64455986e-05,5.643367695e-05
10.4,27,10.8,-0.274010241,-0.27394557,-0.2739554048,-0.273881793,-0.2739859223,-0.2739918828,-0.2739520967,5.814433098e-05,5.812645031e-05
10.4,28,11.2,-0.2978372276,-0.2977865934,-0.2977095246,-0.2976495624,-0.2978312373,-0.2978405952,-0.2977634966,7.373094559e-05,7.507205009e-05
10.4,29,11.6,-0.3216642141,-0.3215476274,-0.3215176463,-0.3214482069,-0.3216491938,-0.3216517568,-0.3215628564,0.0001013576984,0.0001013278961
10.4,30,12,-0.3454912007,-0.3454098701,-0.3452856541,-0.345251143,-0.3454313278,-0.3455747366,-0.3453905284,0.000100672245,0.0001340687304
10.4,31,12.4,-0.3693181574,-0.3692395687,-0.3691104054,-0.3690633178,-0.3692319393,-0.3694395423,-0.3692169785,0.0001011788845,0.00014975667
10.8,0,0,0.3835227191,0.3839644194,0.383638978,0.3840047121,0.3836160898,0.3837376833,0.3837923706,0.000269651413,0.0002696573792
10.8,1,0.4,0.3587793112,0.3591524363,0.3588656187,0.3591630459,0.3588899374,0.3589316607,0.3590005338,0.0002212226391,0.0002212286054
10.8,2,0.8,0.3340359032,0.334325552,0.3341220617,0.3343379498,0.3340973854,0.3341439962,0.334205389,0.0001694858074,0.0001694858074
10.8,3,1.2,0.3092925251,0.3094779253,0.3093539476,0.3095160723,0.3093249798,0.3093805313,0.3094106913,0.0001181662083,0.0001181662083
10.8,4,1.6,0.2845491171,0.2847084999,0.284586072,0.2846945524,0.2845338583,0.2845431566,0.2846132219,6.410479546e-05,7.259845734e-05
10.8,5,2,0.2598057091,0.2598696947,0.2598320246,0.2598778009,0.2597618103,0.2597805262,0.2598243654,1.865625381e-05,4.629492832e-05
10.8,6,2.4,0.2350623161,0.2350634336,0.235098362,0.2350685596,0.2350040674,0.234965086,0.2350399047,-2.241134644e-05,3.977715824e-05
10.8,7,2.8,0.2103189081,0.2102556229,0.2103518248,0.2102816105,0.2102700472,0.2101716995,0.210266158,-5.275011063e-05,6.591379497e-05
10.8,8,3.2,0.185575515,0.1854801178,0.1856054068,0.1854900122,0.1854913235,0.1854068041,0.1854947358,-8.077919483e-05,9.273886826e-05
10.8,9,3.6,0.1608321071,0.1607153416,0.1608542204,0.1607085466,0.1607620716,0.1606477499,0.160737589,-9.451806545e-05,0.0001033663721
10.8,10,4,0.1360886991,0.1359316111,0.1361074448,0.1359186172,0.1359941959,0.1359565258,0.135981679,-0.0001070201397,0.0001145184069
10.8,11,4.4,0.111345306,0.111181736,0.1113426685,0.1111258268,0.1112624407,0.1112072468,0.1112239808,-0.0001213252544,0.0001213222713
10.8,12,4.8,0.08660190552,0.0864109993,0.0865906477,0.08638894558,0.08651328087,0.08646690845,0.08647415787,-0.0001277476549,0.0001277491392
10.8,13,5.2,0.06185850129,0.06165087223,0.06185269356,0.06160080433,0.06180763245,0.06179451942,0.06174130365,-0.0001171976328,0.0001171968906
10.8,14,5.6,0.03711510077,0.03693544865,0.03708684444,0.03685796261,0.0370695591,0.03704714775,0.03699939325,-0.0001157075167,0.0001157082588
10.8,15,6,0.01237170026,0.0121743679,0.01232862473,0.01211857796,0.0123707056,0.01237356663,0.01227316819,-9.853206575e-05,9.927824431e-05
10.8,16,6.4,-0.01237170026,-0.01256966591,-0.01243120432,-0.01262253523,-0.01238501072,-0.01234269142,-0.01247022115,-9.852088988e-05,0.0001101247981
10.8,17,6.8,-0.03711510077,-0.0372915864,-0.03718584776,-0.03735738993,-0.03709334135,-0.03707963228,-0.03720156103,-8.646026254e-05,0.0001093499377
10.8,18,7.2,-0.06185850129,-0.06200408936,-0.06194716692,-0.06211566925,-0.06183123589,-0.06182175875,-0.06194398552,-8.548423648e-05,0.000111085923
10.8,19,7.6,-0.08660190552,-0.08673137426,-0.08667767048,-0.08680099249,-0.08652234077,-0.08648371696,-0.08664321899,-4.131346941e-05,0.000120414792
10.8,20,8,-0.111345306,-0.1114210486,-0.1114031672,-0.1115136147,-0.1112883687,-0.1112436056,-0.111373961,-2.865493298e-05,9.211003635e-05
10.8,21,8.4,-0.1360886991,-0.1361539364,-0.136172235,-0.1362392306,-0.1359897852,-0.1359165311,-0.1360943466,-5.647540092e-06,0.0001140773311
10.8,22,8.8,-0.1608321071,-0.1608861089,-0.160903275,-0.1609165072,-0.1607300639,-0.1606849432,-0.1608241796,7.927417755e-06,9.175539162e-05
10.8,23,9.2,-0.185575515,-0.1855843663,-0.1856356263,-0.1856110096,-0.1854829788,-0.1854687333,-0.1855565459,1.89691782e-05,6.075501369e-05
10.8,24,9.6,-0.2103189081,-0.210295856,-0.2103641033,-0.2102971077,-0.2102453709,-0.2102063298,-0.2102817595,3.714859486e-05,5.523264554e-05
10.8,25,10,-0.2350623161,-0.2350448966,-0.2350739241,-0.2350111604,-0.2350152731,-0.2350338101,-0.2350358069,2.650916576e-05,3.11464064e-05
10.8,26,10.4,-0.2598057091,-0.2597572803,-0.2597863078,-0.2596946359,-0.259767592,-0.2597771883,-0.2597565949,4.911422729e-05,4.910826829e-05
10.8,27,10.8,-0.2845491171,-0.2844910622,-0.2845100164,-0.2844116688,-0.2845009565,-0.2845306396,-0.2844888568,6.026029587e-05,6.024837421e-05
10.8,28,11.2,-0.3092925251,-0.309225142,-0.3092356324,-0.3090850711,-0.3092829585,-0.3093432188,-0.3092344105,5.811452866e-05,7.839799218e-05
10.8,29,11.6,-0.3340359032,-0.3339006305,-0.3339611888,-0.3337929845,-0.3340515494,-0.3340803981,-0.3339573741,7.852911949e-05,0.000102609396
10.8,30,12,-0.3587793112,-0.358669281,-0.3586946726,-0.3584985137,-0.3587858081,-0.3588286638,-0.3586953878,8.392333984e-05,0.0001062631636
10.8,31,12.4,-0.3835227191,-0.3833907843,-0.3834440112,-0.3832224011,-0.3835044503,-0.3835597038,-0.3834242821,9.843707085e-05,0.0001132428661
11.2,0,0,0.3977272511,0.3980886936,0.3979104757,0.3982174397,0.3979607821,0.3979021311,0.3980159163,0.0002886652946,0.0002886533621
11.2,1,0.4,0.3720674515,0.3723835945,0.3722068071,0.372461915,0.3722345829,0.3722294569,0.3723032773,0.0002358257771,0.0002358198108
11.2,2,0.8,0.3464076221,0.3466522694,0.346542716,0.3467260599,0.346513629,0.3465218544,0.3465912938,0.0001836717129,0.0001836836309
11.2,3,1.2,0.3207477927,0.320895195,0.3208426237,0.3209780455,0.3208079338,0.3207765818,0.3208600879,0.0001122951508,0.0001122832327
11.2,4,1.6,0.2950879633,0.2952357531,0.2951529026,0.2952485085,0.2951160669,0.2950460911,0.2951598763,7.191300392e-05,8.864999108e-05
11.2,5,2,0.269428134,0.2694735527,0.2694698572,0.2694969177,0.2694261074,0.2693470716,0.2694427073,1.457333565e-05,4.780292511e-05
11.2,6,2.4,0.2437683195,0.2437692881,0.2438256741,0.2437473536,0.2437547445,0.2436342239,0.2437462509,-2.206861973e-05,4.53919165e-05
11.2,7,2.8,0.218108505,0.2180643082,0.2181351185,0.2180718184,0.2180964947,0.2179442644,0.2180624008,-4.610419273e-05,5.674958084e-05
11.2,8,3.2,0.1924486756,0.1923421621,0.1924717426,0.1923559904,0.1924263239,0.1922374964,0.192366749,-8.192658424e-05,9.115934517e-05
11.2,9,3.6,0.1667888463,0.1666586399,0.1667801142,0.1666462421,0.1667574644,0.1665740013,0.1666832864,-0.0001055598259,0.0001055538669
11.2,10,4,0.1411290318,0.1409740448,0.1411164999,0.1409312487,0.1410933733,0.1409311295,0.1410092562,-0.0001197755337,0.0001197725505
11.2,11,4.4,0.1154692024,0.115324378,0.1154386997,0.1152217388,0.1154344082,0.1153101921,0.1153458804,-0.00012332201,0.0001233190269
11.2,12,4.8,0.08980938047,0.08962368965,0.08978784084,0.08956289291,0.08975493908,0.08963906765,0.08967368305,-0.0001356974244,0.0001356944413
11.2,13,5.2,0.06414955854,0.06392872334,0.06408154964,0.06384944916,0.06407034397,0.06405293941,0.06399659812,-0.0001529604197,0.0001529574365
11.2,14,5.6,0.03848973662,0.0382796526,0.03842866421,0.03821122646,0.03843438625,0.03842830658,0.03835644573,-0.0001332908869,0.0001332894026
11.2,15,6,0.0128299119,0.01261854172,0.012758255,0.01256215572,0.01279342175,0.01280617714,0.01270771027,-0.000122201629,0.000122201629
11.2,16,6.4,-0.0128299119,-0.0130341053,-0.01289266348,-0.01310956478,-0.0128800869,-0.01279854774,-0.01294299401,-0.0001130821183,0.0001256274118
11.2,17,6.8,-0.03848973662,-0.03868597746,-0.03855729103,-0.03877002001,-0.03850823641,-0.03848087788,-0.03860048205,-0.00011074543,0.0001142874389
11.2,18,7.2,-0.06414955854,-0.06430506706,-0.06424224377,-0.06442421675,-0.06413930655,-0.06410211325,-0.06424258649,-9.302794933e-05,0.000116109848
11.2,19,7.6,-0.08980938047,-0.08994585276,-0.08991366625,-0.09005564451,-0.08978903294,-0.08972817659,-0.08988647163,-7.709115744e-05,0.000117714706
11.2,20,8,-0.1154692024,-0.1155763268,-0.1155465245,-0.1156520844,-0.1154617071,-0.1153690815,-0.1155211478,-5.194544792e-05,9.49889436e-05
11.2,21,8.4,-0.1411290318,-0.141230166,-0.1412104964,-0.1413020492,-0.1411052942,-0.1409596801,-0.1411615312,-3.249943256e-05,0.0001097410932
11.2,22,8.8,-0.1667888463,-0.1668836474,-0.1668647528,-0.1668926477,-0.1667504907,-0.1666292548,-0.1668041646,-1.531839371e-05,9.449124627e-05
11.2,23,9.2,-0.1924486756,-0.1924655437,-0.1925032735,-0.1925026178,-0.1924228072,-0.1922907829,-0.192437008,1.166760921e-05,6.183385995e-05
11.2,24,9.6,-0.218108505,-0.2180977464,-0.218141377,-0.218084991,-0.2180869579,-0.2179992795,-0.2180820704,2.643465996e-05,3.958344314e-05
11.2,25,10,-0.2437683195,-0.2437518239,-0.2437751293,-0.2437058687,-0.243724823,-0.2436695099,-0.2437254488,4.287064075e-05,4.561245441e-05
11.2,26,10.4,-0.269428134,-0.269339323,-0.269423306,-0.269298315,-0.2694138288,-0.2693904042,-0.2693730295,5.510449409e-05,5.509853509e-05
11.2,27,10.8,-0.2950879633,-0.2950056195,-0.2950382233,-0.294919014,-0.2950614095,-0.2950444818,-0.2950137556,7.420778275e-05,7.421374175e-05
11.2,28,11.2,-0.3207477927,-0.3206219673,-0.3207059503,-0.320510149,-0.320733726,-0.3207387328,-0.320662111,8.568167686e-05,8.568763587e-05
11.2,29,11.6,-0.3464076221,-0.3461964726,-0.3463516235,-0.3461183906,-0.3464300036,-0.3464240432,-0.3463041186,0.0001035034657,0.0001190364346
11.2,30,12,-0.3720674515,-0.3718426228,-0.3720263243,-0.3717137575,-0.3721237779,-0.3720400333,-0.3719492853,0.0001181662083,0.0001406788797
11.2,31,12.4,-0.3977272511,-0.3974298239,-0.3976906538,-0.3973330259,-0.3977816105,-0.3976796865,-0.3975829482,0.000144302845,0.0001660347043
11.6,0,0,0.4119318128,0.412299037,0.4121659994,0.4124609232,0.4121516943,0.4122068882,0.4122568965,0.0003250837326,0.0003250956652
11.6,1,0.4,0.385355562,0.3856508732,0.38555336,0.3858054876,0.3854699135,0.385620594,0.3856200576,0.0002644956112,0.0002644836786
11.6,2,0.8,0.3587793112,0.3590465784,0.3589322567,0.359139204,0.3588565588,0.3589951992,0.3589939475,0.0002146363258,0.0002146482439
11.6,3,1.2,0.3322030604,0.3323955536,0.3323094845,0.3324707747,0.3322492838,0.3322972059,0.3323444724,0.0001414120197,0.0001414001017
11.6,4,1.6,0.3056268096,0.3058111668,0.3057062626,0.3058280945,0.3056741953,0.3056687117,0.3057376742,0.0001108646393,0.0001108765573
11.6,5,2,0.2790505886,0.2791446447,0.2790964842,0.2791595459,0.2790740728,0.2790504694,0.2791050375,5.4448843e-05,5.450248864e-05
11.6,6,2.4,0.2524743378,0.2525185347,0.2525075674,0.2525004148,0.2525060177,0.2524540424,0.2524973154,2.297759056e-05,3.109574391e-05
11.6,7,2.8,0.225898087,0.2259553671,0.2258934975,0.2258820534,0.2259343863,0.2258018255,0.225893423,-4.664063454e-06,4.209280087e-05
11.6,8,3.2,0.1993218362,0.1992101669,0.1992977858,0.1992459297,0.1993656158,0.1992257833,0.1992690563,-5.277991295e-05,7.029176049e-05
11.6,9,3.6,0.1727456003,0.1725890636,0.1726789474,0.1726181507,0.1727647781,0.1725832224,0.1726468354,-9.876489639e-05,0.0001064389944
11.6,10,4,0.1461693496,0.1459475756,0.1461008787,0.1459718943,0.1462056637,0.1460238695,0.1460499763,-0.0001193732023,0.0001338988513
11.6,11,4.4,0.1195931062,0.1193739176,0.1195271015,0.1193344593,0.1196075678,0.1194494963,0.1194585115,-0.0001345947385,0.0001403823553
11.6,12,4.8,0.09301686287,0.09284818172,0.09296166897,0.09274113178,0.09299552441,0.09291934967,0.09289316833,-0.0001236945391,0.0001236915559
11.6,13,5.2,0.06644061208,0.06619942188,0.06633758545,0.06610810757,0.06633353233,0.06630623341,0.06625697762,-0.00018363446,0.0001836359443
11.6,14,5.6,0.03986436874,0.03961002827,0.03977835178,0.0395475626,0.03980588913,0.03978979588,0.03970632702,-0.0001580417156,0.0001580431999
11.6,15,6,0.0132881226,0.01307833195,0.01320278645,0.01298797131,0.01321578026,0.01320207119,0.01313738804,-0.0001507345587,0.0001507343695
11.6,16,6.4,-0.0132881226,-0.01351600885,-0.01336729527,-0.01358932257,-0.01338791847,-0.01333665848,-0.0134394411,-0.000151318498,0.0001513181196
11.6,17,6.8,-0.03986436874,-0.04003810883,-0.03993350267,-0.04017186165,-0.03993302584,-0.03989732265,-0.03999476507,-0.0001303963363,0.0001303955942
11.6,18,7.2,-0.06644061208,-0.06660163403,-0.0665191412,-0.06672126055,-0.06645268202,-0.06644040346,-0.06654702127,-0.0001064091921,0.0001064956159
11.6,19,7.6,-0.09301686287,-0.09310501814,-0.093095541,-0.09331166744,-0.09306520224,-0.09299218655,-0.09311392158,-9.705871344e-05,0.0001069307327
11.6,20,8,-0.1195931062,-0.119751513,-0.1196596026,-0.1198228002,-0.1196371317,-0.1195446253,-0.1196831316,-9.002536535e-05,0.0001094207182
11.6,21,8.4,-0.1461693496,-0.1462170482,-0.1462210417,-0.1463834047,-0.1462203264,-0.1461129189,-0.146230951,-6.160140038e-05,8.417070057e-05
11.6,22,8.8,-0.1727456003,-0.1728243828,-0.172778964,-0.1729005575,-0.1727814078,-0.1726605892,-0.1727891862,-4.358589649e-05,7.758438733e-05
11.6,23,9.2,-0.1993218362,-0.1993493438,-0.1993509531,-0.1994338632,-0.1993784904,-0.1992422342,-0.1993509829,-2.91466713e-05,6.098151061e-05
11.6,24,9.6,-0.225898087,-0.2259415388,-0.2259091735,-0.2259351015,-0.2259323001,-0.2258663177,-0.2259168923,-1.880526543e-05,3.150701377e-05
11.6,25,10,-0.2524743378,-0.2524579763,-0.2524591088,-0.2524582744,-0.2524373531,-0.2524496913,-0.2524524629,2.187490463e-05,2.185702397e-05
11.6,26,10.4,-0.2790505886,-0.2789812684,-0.2790321112,-0.2789765,-0.279044807,-0.2790596485,-0.2790188789,3.170967102e-05,3.534555435e-05
11.6,27,10.8,-0.3056268096,-0.3055292368,-0.3055716753,-0.3054723144,-0.3055930734,-0.3056185842,-0.305556953,6.985664368e-05,6.983280036e-05
11.6,28,11.2,-0.3322030604,-0.3320714235,-0.3321667314,-0.331997931,-0.3321329355,-0.3322314024,-0.3321200907,8.296966553e-05,9.431243234e-05
11.6,29,11.6,-0.3587793112,-0.3585805893,-0.3587430716,-0.3584876657,-0.358725369,-0.3588314056,-0.3586736321,0.0001056790352,0.0001265287428
11.6,30,12,-0.385355562,-0.3850562572,-0.3853225708,-0.3849768639,-0.3853495717,-0.3853548765,-0.3852120042,0.0001435577869,0.0001435339509
11.6,31,12.4,-0.4119318128,-0.4115675092,-0.4118947387,-0.4114673138,-0.4119150639,-0.4119693637,-0.4117628038,0.0001690089703,0.000184035307
12,0,0,0.4261363447,0.4265184402,0.4263523817,0.4265557528,0.4264148474,0.4264346361,0.4264551997,0.0003188550472,0.0003188669798
12,1,0.4,0.3986436725,0.3990020752,0.3988398314,0.3990079165,0.3988294601,0.398904562,0.3989167809,0.0002731084824,0.0002730965498
12,2,0.8,0.3711510301,0.3715205193,0.3712780476,0.3714090586,0.3712630272,0.3713407516,0.3713622689,0.0002112388611,0.0002112507791
12,3,1.2,0.3436583579,0.3439439535,0.3437583447,0.3438420296,0.3437269926,0.3437200785,0.3437982798,0.0001399219036,0.0001399219036
12,4,1.6,0.3161656857,0.3163585663,0.3162150383,0.3162767887,0.316213131,0.3162044287,0.3162536025,8.791685104e-05,8.790493303e-05
12,5,2,0.2886730134,0.2887693644,0.2887029648,0.2887438536,0.2886840105,0.2886574268,0.288711518,3.850460052e-05,4.474520756e-05
12,6,2.4,0.2611803412,0.2611858845,0.2611812353,0.2612161636,0.2611939907,0.2611453533,0.2611845136,4.172325134e-06,1.817941666e-05
12,7,2.8,0.233687669,0.2336494923,0.233646512,0.2336146832,0.233719945,0.2335885763,0.2336438447,-4.382431507e-05,5.673766282e-05
12,8,3.2,0.2061950117,0.2060495615,0.2061148882,0.2060449123,0.2062330246,0.2061122656,0.2061109245,-8.408725262e-05,9.928643703e-05
12,9,3.6,0.1787023395,0.1784992218,0.1786015034,0.1785055399,0.1787205935,0.1785511971,0.1785756052,-0.000126734376,0.0001340299787
12,10,4,0.1512096673,0.1509646177,0.1511058807,0.1509480476,0.1512229443,0.1510558128,0.1510594636,-0.0001502037048,0.0001555174531
12,11,4.4,0.1237170026,0.1234647036,0.1236155033,0.1233989,0.1237055063,0.1235659122,0.1235501021,-0.000166900456,0.0001668974728
12,12,4.8,0.09622433782,0.09598946571,0.09613466263,0.09588170052,0.09617853165,0.09609758854,0.09605638683,-0.0001679509878,0.0001679480047
12,13,5.2,0.06873167306,0.06846427917,0.06862068176,0.06836545467,0.06862342358,0.06857466698,0.06852970272,-0.0002019703388,0.0002019718231
12,14,5.6,0.04123900086,0.0409463644,0.04111886024,0.04085743427,0.04115021229,0.0411324501,0.04104106501,-0.0001979358494,0.0001979365916
12,15,6,0.01374633424,0.01352500916,0.01364600658,0.01337909698,0.01365351677,0.01362085342,0.01356489677,-0.00018143747,0.0001814376592
12,16,6.4,-0.01374633424,-0.0139914155,-0.01383423805,-0.01406443119,-0.01384723186,-0.01383340359,-0.01391414367,-0.0001678094268,0.0001678098051
12,17,6.8,-0.04123900086,-0.04143154621,-0.04131913185,-0.04153001308,-0.04131966829,-0.04128241539,-0.04137655348,-0.000137552619,0.0001375541033
12,18,7.2,-0.06873167306,-0.06890410185,-0.06880640984,-0.06901055574,-0.06879425049,-0.06876701117,-0.06885646284,-0.0001247897744,0.0001247927576
12,19,7.6,-0.09622433782,-0.09633773565,-0.09627586603,-0.09652811289,-0.09629434347,-0.09623074532,-0.09633336216,-0.0001090243459,0.0001090228543
12,20,8,-0.1237170026,-0.123840034,-0.1237885952,-0.123973906,-0.1237606406,-0.1236908436,-0.1238108054,-9.380280972e-05,0.0001042649164
12,21,8.4,-0.1512096673,-0.1512623429,-0.15124017,-0.1514217257,-0.1512644887,-0.1512060761,-0.1512789577,-6.929039955e-05,7.072985318e-05
12,22,8.8,-0.1787023395,-0.1787392497,-0.1787140369,-0.1788420677,-0.1787173748,-0.178648591,-0.1787322611,-2.992153168e-05,5.142390728e-05
12,23,9.2,-0.2061950117,-0.2061917782,-0.2062012553,-0.2062649727,-0.2062186003,-0.2061305642,-0.2062014341,-6.422400475e-06,3.349483086e-05
12,24,9.6,-0.233687669,-0.2336412072,-0.2336713076,-0.2337207794,-0.2337064147,-0.2336739302,-0.2336827219,4.947185516e-06,2.568364107e-05
12,25,10,-0.2611803412,-0.2610939741,-0.2611513734,-0.2610942125,-0.2611390352,-0.261128962,-0.2611215115,5.882978439e-05,5.882978439e-05
12,26,10.4,-0.2886730134,-0.2885708213,-0.2886205316,-0.2885515094,-0.2886313796,-0.2886368036,-0.2886022031,7.081031799e-05,7.080435898e-05
12,27,10.8,-0.3161656857,-0.3160762191,-0.3160898685,-0.315941751,-0.3160960674,-0.3161013126,-0.3160610497,0.0001046359539,0.0001046419129
12,28,11.2,-0.3436583579,-0.3435184956,-0.3435881734,-0.3433879018,-0.3435633183,-0.343611598,-0.3435339034,0.0001244544983,0.0001244604646
12,29,11.6,-0.3711510301,-0.3709634542,-0.3710650206,-0.3707317114,-0.3710854053,-0.3711279035,-0.3709947169,0.0001563131809,0.0001563310652
12,30,12,-0.3986436725,-0.3983522058,-0.3985673785,-0.3981098533,-0.3986271024,-0.3986019492,-0.3984517157,0.0001919567585,0.0001919746428
12,31,12.4,-0.4261363447,-0.4257540107,-0.4260495901,-0.425478816,-0.4261318445,-0.4261481166,-0.4259124696,0.0002238750458,0.0002285778464
12.4,0,0,0.4403409064,0.4408813715,0.4404176474,0.4408731461,0.4406139851,0.4406172037,0.4406806827,0.0003397762775,0.000339764345
12.4,1,0.4,0.4119318128,0.412383914,0.4120492935,0.4123660326,0.4121413231,0.4121855497,0.4122252464,0.0002934336662,0.0002934098302
12.4,2,0.8,0.3835227191,0.3839087486,0.3835794926,0.3838537931,0.383667469,0.3837141991,0.3837447464,0.0002220273018,0.0002220213355
12.4,3,1.2,0.3551136255,0.355414629,0.35518682,0.3553886414,0.3552079201,0.3551943302,0.3552784622,0.0001648366451,0.0001648426114
12.4,4,1.6,0.3267045319,0.3268705606,0.3267160654,0.326892972,0.3267774582,0.3267889023,0.3268091977,0.0001046657562,0.0001046597972
12.4,5,2,0.2982954383,0.2983843088,0.2983272076,0.2984484434,0.2983419895,0.2983342409,0.2983672321,7.179379463e-05,7.179975364e-05
12.4,6,2.4,0.2698863447,0.2698750496,0.2698708773,0.2700154781,0.2699224949,0.2699067593,0.2699181437,3.179907799e-05,4.249215272e-05
12.4,7,2.8,0.241477266,0.2413808107,0.2414091825,0.2414900064,0.2415283918,0.2414376736,0.2414492071,-2.805888653e-05,5.359947681e-05
12.4,8,3.2,0.2130681723,0.2129147053,0.2129452229,0.2129660845,0.213113308,0.2130417824,0.2129962146,-7.195770741e-05,9.000599675e-05
12.4,9,3.6,0.1846590787,0.1844547987,0.1845561266,0.1844944954,0.1846909523,0.1845623255,0.1845517457,-0.0001073330641,0.0001200884581
12.4,10,4,0.15625,0.1559944153,0.1561352015,0.1560211182,0.156252861,0.1561182737,0.156104371,-0.0001456290483,0.0001467704715
12.4,11,4.4,0.1278409064,0.1275756359,0.127705574,0.1275851727,0.1278146505,0.127704978,0.1276772022,-0.0001637041569,0.0001637041569
12.4,12,4.8,0.09943181276,0.09915149212,0.09933030605,0.09913420677,0.09937787056,0.09929358959,0.09925749153,-0.0001743212342,0.0001743197499
12.4,13,5.2,0.0710227266,0.07073915005,0.07090127468,0.07069814205,0.07092142105,0.07085514069,0.07082302868,-0.0001996979117,0.0001997008949
12.4,14,5.6,0.0426136367,0.04231822491,0.04245650768,0.04224479198,0.04251861572,0.04247486591,0.04240260273,-0.0002110339701,0.0002110354544
12.4,15,6,0.01420454495,0.01395082474,0.01408886909,0.0138002634,0.01409173012,0.01404261589,0.01399486046,-0.0002096844837,0.0002096842945
12.4,16,6.4,-0.01420454495,-0.0144534111,-0.01430016756,-0.01456880569,-0.01431721449,-0.01433098316,-0.01439411659,-0.0001895716414,0.0001895714522
12.4,17,6.8,-0.0426136367,-0.04282402992,-0.04270297289,-0.04298716784,-0.0427223444,-0.0426787138,-0.04278304428,-0.0001694075763,0.0001694090606
12.4,18,7.2,-0.0710227266,-0.07121104002,-0.07109302282,-0.07139199972,-0.07113569975,-0.07110440731,-0.07118723541,-0.0001645088196,0.0001645073353
12.4,19,7.6,-0.09943181276,-0.09957283735,-0.09946417809,-0.09973192215,-0.09954017401,-0.09949147701,-0.09956011921,-0.0001283064485,0.0001283049642
12.4,20,8,-0.1278409064,-0.1279460192,-0.1279416084,-0.1281214952,-0.1279194951,-0.1278675199,-0.1279592216,-0.0001183152199,0.0001183211789
12.4,21,8.4,-0.15625,-0.1563144922,-0.1562786698,-0.1565048695,-0.1563326716,-0.1563335657,-0.1563528478,-0.0001028478146,0.0001028537736
12.4,22,8.8,-0.1846590787,-0.1846725941,-0.1846788526,-0.1848428249,-0.1846929193,-0.1846767664,-0.1847127974,-5.37186861e-05,5.371272709e-05
12.4,23,9.2,-0.2130681723,-0.2130519748,-0.2130675316,-0.213218689,-0.2130944133,-0.2130692601,-0.2131003886,-3.22163105e-05,3.89367342e-05
12.4,24,9.6,-0.241477266,-0.2414126396,-0.2414572239,-0.24160254,-0.2415120602,-0.2415252328,-0.2415019572,-2.46912241e-05,5.854070332e-05
12.4,25,10,-0.2698863447,-0.269783318,-0.2698590755,-0.2698531151,-0.2698587179,-0.2698751688,-0.2698459029,4.044175148e-05,4.046559479e-05
12.4,26,10.4,-0.2982954383,-0.2981698513,-0.2982262969,-0.2981690168,-0.2982441783,-0.2982731462,-0.2982164919,7.894635201e-05,7.8940393e-05
12.4,27,10.8,-0.3267045319,-0.3265712261,-0.3266071677,-0.3265076876,-0.3266196847,-0.326633215,-0.3265877962,0.0001167356968,0.0001167356968
12.4,28,11.2,-0.3551136255,-0.3549259305,-0.3549783826,-0.354808569,-0.3550065756,-0.3550345898,-0.3549508154,0.0001628100872,0.0001628160535
12.4,29,11.6,-0.3835227191,-0.3833404779,-0.3833470941,-0.3831263781,-0.3834308386,-0.3834562302,-0.3833401799,0.0001825392246,0.0001825153886
12.4,30,12,-0.4119318128,-0.4116920233,-0.4117342234,-0.4113963246,-0.411863029,-0.4118338227,-0.4117038846,0.0002279281616,0.0002279281616
12.4,31,12.4,-0.4403409064,-0.4400445223,-0.4400940537,-0.4397130609,-0.4402743578,-0.4402838945,-0.4400819838,0.0002589225769,0.0002589285432
12.8,0,0,0.4545454383,0.4551465511,0.454775691,0.4551022053,0.4546023607,0.4547826052,0.4548818469,0.0003364086151,0.0003364443837
12.8,1,0.4,0.4252199233,0.4257065058,0.4254082441,0.4257253408,0.4253032207,0.4254858494,0.4255258441,0.0003059208393,0.0003059089067
12.8,2,0.8,0.3958944082,0.3962671757,0.3960335255,0.3963428736,0.3959867954,0.3960939646,0.3961448669,0.0002504587173,0.0002504587173
12.8,3,1.2,0.3665688932,0.3668709993,0.3666751385,0.3669192791,0.3666499853,0.3666732311,0.3667577207,0.0001888275146,0.0001888334809
12.8,4,1.6,0.3372433782,0.3373847008,0.3373112679,0.3375071287,0.3373200893,0.3373171091,0.3373680711,0.0001246929169,0.0001246809989
12.8,5,2,0.3079178929,0.3080226183,0.3079468012,0.3080909252,0.3079887629,0.3079675436,0.3080033362,8.544325829e-05,8.543729928e-05
12.8,6,2.4,0.2785923779,0.2785997391,0.2785502672,0.2787107229,0.2786333561,0.2786082029,0.2786204517,2.807378769e-05,4.492402149e-05
12.8,7,2.8,0.249266848,0.2491630316,0.2491713762,0.2492688894,0.2493031025,0.2492377758,0.2492288351,-3.801286221e-05,5.333125591e-05
12.8,8,3.2,0.2199413478,0.2198178768,0.2198433876,0.2198525667,0.219958663,0.2198941708,0.2198733389,-6.800889969e-05,7.494092279e-05
12.8,9,3.6,0.1906158328,0.1904411316,0.1904780865,0.1904767752,0.1906481981,0.190523386,0.1905135214,-0.0001023113728,0.000115263465
12.8,10,4,0.1612903178,0.1610445976,0.1611325741,0.1611022949,0.1612713337,0.1611396074,0.1611380875,-0.0001522302628,0.000152236229
12.8,11,4.4,0.1319648027,0.1316999197,0.1317539215,0.1317247152,0.1319086552,0.1318160295,0.1317806542,-0.00018414855,0.0001841545163
12.8,12,4.8,0.1026392952,0.1023322344,0.1024669409,0.1023389101,0.1025797129,0.1024571657,0.1024349928,-0.0002043023705,0.0002043023705
12.8,13,5.2,0.07331378013,0.0730124712,0.0731408596,0.07299387455,0.07323908806,0.07313346863,0.07310394943,-0.0002098307014,0.0002098277182
12.8,14,5.6,0.04398826882,0.04369199276,0.04383170605,0.04362547398,0.04389441013,0.04383218288,0.04377515242,-0.0002131164074,0.0002131156652
12.8,15,6,0.01466275658,0.01437938213,0.01450169086,0.01428830624,0.01452791691,0.01447761059,0.01443498116,-0.0002277754247,0.0002277752355
12.8,16,6.4,-0.01466275658,-0.01491576433,-0.01478493214,-0.01504290104,-0.01479148865,-0.01481866837,-0.01487075072,-0.0002079941332,0.0002079943224
12.8,17,6.8,-0.04398826882,-0.04423075914,-0.04409581423,-0.04438120127,-0.04412633181,-0.04407095909,-0.04418101162,-0.0001927427948,0.000192744279
12.8,18,7.2,-0.07331378013,-0.07352334261,-0.07338750362,-0.07367056608,-0.07345545292,-0.07343614101,-0.07349459827,-0.0001808181405,0.0001808211236
12.8,19,7.6,-0.1026392952,-0.1028084755,-0.102673173,-0.1029549837,-0.1027644277,-0.1027346849,-0.1027871519,-0.0001478567719,0.0001478537888
12.8,20,8,-0.1319648027,-0.1320850253,-0.1319688559,-0.1322466731,-0.1320735812,-0.1320403218,-0.1320828944,-0.0001180917025,0.0001180887193
12.8,21,8.4,-0.1612903178,-0.1613893509,-0.1612984538,-0.1615225673,-0.1613699198,-0.1614018679,-0.1613964289,-0.0001061111689,0.000106114152
12.8,22,8.8,-0.1906158328,-0.1906473637,-0.1905956864,-0.1908125281,-0.1906535029,-0.1906538606,-0.1906725913,-5.675852299e-05,6.481409218e-05
12.8,23,9.2,-0.2199413478,-0.2199446559,-0.2199195623,-0.2200687528,-0.2199541926,-0.2199307084,-0.2199635804,-2.22325325e-05,3.519654274e-05
12.8,24,9.6,-0.249266848,-0.2492263913,-0.2492533326,-0.2493492365,-0.2492702603,-0.2492972016,-0.2492792904,-1.24424696e-05,3.402531001e-05
12.8,25,10,-0.2785923779,-0.2785055637,-0.2785357237,-0.2785837054,-0.2785574794,-0.2785574198,-0.2785479724,4.440546036e-05,4.439950135e-05
12.8,26,10.4,-0.3079178929,-0.3077970743,-0.307854414,-0.3078050017,-0.3078256249,-0.3078388572,-0.3078241944,9.369850159e-05,9.369850159e-05
12.8,27,10.8,-0.3372433782,-0.3370731473,-0.3371781707,-0.3370464444,-0.3371170759,-0.3371271491,-0.3371083736,0.0001350045204,0.0001349806844
12.8,28,11.2,-0.3665688932,-0.3663378358,-0.3664772511,-0.3662502766,-0.3663974404,-0.3664525151,-0.3663830161,0.0001858770847,0.0001858293981
12.8,29,11.6,-0.3958944082,-0.3956856132,-0.3958001137,-0.3954979181,-0.3956646919,-0.3958137631,-0.3956924081,0.0002020001411,0.0002019882231
12.8,30,12,-0.4252199233,-0.424970746,-0.4250597358,-0.4246940613,-0.4249566197,-0.4250881076,-0.4249538481,0.0002660751343,0.000266069168
12.8,31,12.4,-0.4545454383,-0.4542455077,-0.4543728828,-0.453874886,-0.4542294741,-0.4544127584,-0.4542271197,0.0003183186054,0.0003183364752
13.2,0,0,0.46875,0.4693228006,0.4691227674,0.4693315029,0.4685482979,0.468937397,0.4690525532,0.0003025531769,0.0003832340299
13.2,1,0.4,0.4385080636,0.4389612675,0.4387850761,0.439001441,0.4384655952,0.438741684,0.438790977,0.0002829134464,0.0002999365388
13.2,2,0.8,0.4082661271,0.4085762501,0.4085195065,0.4087308645,0.4082967043,0.4084796906,0.4085206091,0.0002544820309,0.0002544760646
13.2,3,1.2,0.3780241907,0.3782762289,0.3781979084,0.3783992529,0.3781117201,0.3781409264,0.3782252073,0.0002010166645,0.0002010166645
13.2,4,1.6,0.3477822542,0.347874403,0.3479018211,0.3480463028,0.3478438854,0.34783113,0.3478994966,0.0001172423363,0.0001172542543
13.2,5,2,0.3175403178,0.3176249266,0.3175792694,0.3177033663,0.3175848722,0.3175941706,0.317617327,7.700920105e-05,7.700324204e-05
13.2,6,2.4,0.2872983813,0.287309885,0.2872645855,0.2873618603,0.2873106003,0.2873014212,0.2873096764,1.129508018e-05,2.480745388e-05
13.2,7,2.8,0.2570564449,0.2569441795,0.2569952011,0.257037282,0.2570466995,0.2570773363,0.2570201457,-3.629922867e-05,4.46617596e-05
13.2,8,3.2,0.2268145084,0.2266989946,0.2267472744,0.2267482281,0.2267737389,0.2267611027,0.2267458737,-6.863474846e-05,6.864070747e-05
13.2,9,3.6,0.196572572,0.1964052916,0.1964399815,0.1964076757,0.1965662241,0.1965024471,0.19646433,-0.0001082420349,0.0001082479939
13.2,10,4,0.1663306355,0.1660944223,0.1661709547,0.1661534309,0.1663093567,0.1661868095,0.1661829948,-0.0001476407051,0.0001476407051
13.2,11,4.4,0.1360886991,0.135821104,0.1359155178,0.1358338594,0.1360174417,0.1359447241,0.1359065324,-0.0001821666956,0.0001821696787
13.2,12,4.8,0.1058467701,0.1055099964,0.1056392193,0.1055440903,0.1057379246,0.1056345701,0.1056131572,-0.0002336129546,0.0002336099715
13.2,13,5.2,0.07560483366,0.07529532909,0.07541584969,0.07528734207,0.07556462288,0.07540822029,0.0753942728,-0.0002105608582,0.0002105608582
13.2,14,5.6,0.04536290094,0.04507064819,0.04519069195,0.04500639439,0.04525899887,0.04518401623,0.04514215142,-0.0002207495272,0.0002207510115
13.2,15,6,0.01512096729,0.01480090618,0.01496839523,0.01475572586,0.01499187946,0.0149422884,0.01489183865,-0.0002291286364,0.0002291282581
13.2,16,6.4,-0.01512096729,-0.01537996531,-0.01526582241,-0.01551562548,-0.01529192924,-0.01528269053,-0.01534720697,-0.0002262396738,0.0002262392954
13.2,17,6.8,-0.04536290094,-0.04564452171,-0.04548740387,-0.04574006796,-0.0455237031,-0.04546695948,-0.04557253048,-0.0002096295357,0.0002096302778
13.2,18,7.2,-0.07560483366,-0.07584303617,-0.07567936182,-0.07595348358,-0.07573997974,-0.07576358318,-0.0757958889,-0.0001910552382,0.0001910552382
13.2,19,7.6,-0.1058467701,-0.106046617,-0.1059111357,-0.1061637998,-0.1059885025,-0.105994463,-0.1060209051,-0.0001741349697,0.0001741334854
13.2,20,8,-0.1360886991,-0.1362275481,-0.1360901594,-0.1363536119,-0.1362057924,-0.136241436,-0.1362237036,-0.0001350045204,0.0001350104867
13.2,21,8.4,-0.1663306355,-0.16644907,-0.1663761735,-0.1665334105,-0.1663922668,-0.1664782166,-0.1664458215,-0.000115185976,0.000115191935
13.2,22,8.8,-0.196572572,-0.1966170669,-0.1965818405,-0.1967825294,-0.1966211796,-0.1966541409,-0.1966513544,-7.878243923e-05,7.877945609e-05
13.2,23,9.2,-0.2268145084,-0.2268154025,-0.2267864347,-0.2269173861,-0.2268097997,-0.226837635,-0.2268333435,-1.883506775e-05,3.193616794e-05
13.2,24,9.6,-0.2570564449,-0.257016778,-0.2570502758,-0.2570761442,-0.2569900155,-0.2570562363,-0.257037878,1.856684685e-05,2.643465996e-05
13.2,25,10,-0.2872983813,-0.2871938348,-0.2872515917,-0.2872745991,-0.2872499228,-0.2872368097,-0.2872413397,5.704164505e-05,5.702972339e-05
13.2,26,10.4,-0.3175403178,-0.3173943162,-0.3175126314,-0.3174082637,-0.3173935413,-0.3173799515,-0.3174177408,0.000122576952,0.000122576952
13.2,27,10.8,-0.3477822542,-0.3475388885,-0.3477507234,-0.3475291729,-0.3476420045,-0.3476104736,-0.3476142287,0.0001680254936,0.0001680016576
13.2,28,11.2,-0.3780241907,-0.3777199984,-0.3779851198,-0.3776820898,-0.3778669834,-0.3778547645,-0.3778217733,0.0002024173737,0.0002023994894
13.2,29,11.6,-0.4082661271,-0.4079725742,-0.408218801,-0.4078099728,-0.4079676867,-0.4081341624,-0.4080206454,0.0002454817295,0.0002454876958
13.2,30,12,-0.4385080636,-0.4381893873,-0.438439846,-0.4379789829,-0.4380314946,-0.4383282661,-0.4381936193,0.0003144443035,0.0003144681395
13.2,31,12.4,-0.46875,-0.4683786631,-0.4686655402,-0.4681254625,-0.4681531191,-0.4684531093,-0.4683551788,0.000394821167,0.000394821167
13.6,0,0,0.4829545319,0.4835159779,0.4833278656,0.4835402966,0.4829983711,0.4831581116,0.4833081365,0.0003536045551,0.0003535926226
13.6,1,0.4,0.451796174,0.4522514343,0.4520730972,0.4522752762,0.4518928528,0.4520274401,0.4521040022,0.0003078281879,0.0003078460577
13.6,2,0.8,0.4206378162,0.4209643602,0.4208999872,0.4210717678,0.4207758904,0.420853734,0.42091313,0.0002753138542,0.000275331724
13.6,3,1.2,0.3894794583,0.3897359371,0.3896534443,0.389835,0.3896313906,0.3896458149,0.3897003233,0.0002208650112,0.0002208590449
13.6,4,1.6,0.3583211005,0.358420372,0.3584342003,0.3585753441,0.3584516048,0.3583905697,0.3584544063,0.000133305788,0.0001333177061
13.6,5,2,0.3271627426,0.3272624016,0.3271963596,0.3273067474,0.3273020983,0.3272171021,0.3272569478,9.420514107e-05,9.419918206e-05
13.6,6,2.4,0.2960043848,0.2960509062,0.2959845066,0.2960330248,0.2961496115,0.2960453033,0.2960526645,4.827976227e-05,5.623698235e-05
13.6,7,2.8,0.2648460269,0.2647920847,0.2648082972,0.2648328543,0.2649229765,0.2648890018,0.2648490369,3.010034561e-06,4.495382382e-05
13.6,8,3.2,0.233687669,0.2336204052,0.2336102724,0.2336320877,0.2337272167,0.2336593866,0.2336498797,-3.778934479e-05,5.361437798e-05
13.6,9,3.6,0.2025293261,0.2023869753,0.2024029493,0.2023694515,0.2025526762,0.2024973631,0.2024418861,-8.744001389e-05,9.678304195e-05
13.6,10,4,0.1713709682,0.1711860895,0.1712062359,0.1711982489,0.171317935,0.1712594032,0.1712335795,-0.0001373887062,0.0001373857231
13.6,11,4.4,0.1402126104,0.1399530172,0.1400597095,0.139955759,0.1401488781,0.1400703192,0.1400375366,-0.0001750737429,0.0001750737429
13.6,12,4.8,0.1090542525,0.1087282896,0.1088401079,0.1087691784,0.1089662313,0.108856678,0.1088320985,-0.0002221539617,0.000222155446
13.6,13,5.2,0.07789589465,0.07761406898,0.07768988609,0.07758438587,0.07781302929,0.0776693821,0.07767415047,-0.0002217441797,0.0002217441797
13.6,14,5.6,0.04673753679,0.04647469521,0.04654765129,0.04639005661,0.04661297798,0.0465606451,0.04651720449,-0.0002203322947,0.0002203315526
13.6,15,6,0.015579178,0.01524233818,0.01541864872,0.01520478725,0.01543331146,0.01540231705,0.01534028072,-0.0002388972789,0.0002388974681
13.6,16,6.4,-0.015579178,-0.015861094,-0.01573997736,-0.01597577333,-0.01576435566,-0.01577210426,-0.01582266018,-0.0002434821799,0.0002434829221
13.6,17,6.8,-0.04673753679,-0.04704600573,-0.04686409235,-0.04712355137,-0.04690051079,-0.04688119888,-0.04696307331,-0.0002255365252,0.000225535041
13.6,18,7.2,-0.07789589465,-0.07815653086,-0.07800930738,-0.0782610178,-0.07807517052,-0.07812380791,-0.07812516391,-0.0002292692661,0.0002292722493
13.6,19,7.6,-0.1090542525,-0.1093063354,-0.1091538668,-0.1093886495,-0.1092354059,-0.1092644334,-0.1092697382,-0.000215485692,0.000215485692
13.6,20,8,-0.1402126104,-0.1403843164,-0.1402419209,-0.1404799223,-0.1404075623,-0.140404582,-0.1403836608,-0.0001710504293,0.0001710504293
13.6,21,8.4,-0.1713709682,-0.1715470552,-0.1714428663,-0.171598196,-0.1715416312,-0.171579957,-0.1715419441,-0.0001709759235,0.0001709729404
13.6,22,8.8,-0.2025293261,-0.2026193142,-0.2025812268,-0.2027306557,-0.2026593089,-0.2026780844,-0.202653721,-0.0001243948936,0.0001243919105
13.6,23,9.2,-0.233687669,-0.2337347865,-0.2336546779,-0.2337861061,-0.2337905765,-0.2337726355,-0.2337477654,-6.009638309e-05,7.328391075e-05
13.6,24,9.6,-0.2648460269,-0.2648258805,-0.2648174763,-0.2648466825,-0.264911294,-0.2648550272,-0.2648512721,-5.24520874e-06,2.472400593e-05
13.6,25,10,-0.2960043848,-0.2959311008,-0.2959659696,-0.295961678,-0.2960380912,-0.2959271669,-0.2959647775,3.960728645e-05,5.306601452e-05
13.6,26,10.4,-0.3271627426,-0.3270306587,-0.3271039724,-0.3270017505,-0.327129364,-0.3270010948,-0.3270533681,0.0001093745232,0.0001093745232
13.6,27,10.8,-0.3583211005,-0.3580649495,-0.3582481146,-0.3580322862,-0.3582389355,-0.3581287265,-0.3581426144,0.0001784861088,0.0001784980268
13.6,28,11.2,-0.3894794583,-0.3891669512,-0.3894132972,-0.3891199231,-0.3893589377,-0.3892865777,-0.3892691135,0.0002103447914,0.0002103209554
13.6,29,11.6,-0.4206378162,-0.4203012586,-0.420532763,-0.4201622605,-0.4204292893,-0.4204407334,-0.420373261,0.0002645552158,0.0002645552158
13.6,30,12,-0.451796174,-0.4514459372,-0.4517197609,-0.4512714744,-0.451477468,-0.4515703917,-0.4514969885,0.0002991855145,0.0002991676447
13.6,31,12.4,-0.4829545319,-0.4825723767,-0.4828619957,-0.4823585153,-0.4825541973,-0.4825811386,-0.482585609,0.0003689229488,0.0003688871802
14,0,0,0.4971590638,0.4977715015,0.4974765778,0.4977359772,0.4974293709,0.4973788261,0.4975584447,0.0003993809223,0.0003993868886
14,1,0.4,0.4650842845,0.4655572176,0.4653418064,0.4655772448,0.4652938843,0.4653133154,0.4654167295,0.0003324449062,0.0003324091376
14,2,0.8,0.4330095053,0.4333461523,0.43321383,0.4334400892,0.4331837893,0.4332089424,0.4332785606,0.0002690553665,0.0002690553665
14,3,1.2,0.400934726,0.4011849165,0.4010810852,0.4012819529,0.4010664225,0.4011399746,0.4011508822,0.0002161562443,0.0002161443263
14,4,1.6,0.3688599467,0.3689930439,0.3689432144,0.3691276312,0.3689826727,0.3690059185,0.3690105081,0.0001505613327,0.0001505494147
14,5,2,0.3367851675,0.3368731737,0.3368142843,0.3369208574,0.3369108438,0.3368899822,0.3368818164,9.66489315e-05,9.666084952e-05
14,6,2.4,0.3047103882,0.3047274351,0.3046864271,0.3047406673,0.3048238754,0.304839015,0.3047634959,5.310773849e-05,6.268024299e-05
14,7,2.8,0.2726356089,0.272578001,0.2725673914,0.2726429701,0.2726963758,0.2727068663,0.2726383209,2.712011337e-06,5.304217484e-05
14,8,3.2,0.2405608445,0.2404667139,0.2404458523,0.240514636,0.240581274,0.2405844927,0.2405185997,-4.224479198e-05,5.988180783e-05
14,9,3.6,0.2084860653,0.2083380222,0.2083264589,0.2083712816,0.2084425688,0.2084909678,0.2083938569,-9.220838547e-05,9.416639659e-05
14,10,4,0.176411286,0.1762008667,0.1762288809,0.1762362719,0.1763339043,0.1763358116,0.1762671471,-0.0001441389322,0.0001441389322
14,11,4.4,0.1443365067,0.1440813541,0.1441385746,0.1440910101,0.1442537308,0.1441955566,0.1441520452,-0.0001844614744,0.0001844614744
14,12,4.8,0.1122617275,0.1119482517,0.1120522022,0.1120022535,0.1121703386,0.1120862961,0.1120518669,-0.0002098605037,0.0002098590194
14,13,5.2,0.08018694818,0.07989168167,0.07997202873,0.07986211777,0.08006739616,0.07994568348,0.07994778454,-0.0002391636372,0.0002391666203
14,14,5.6,0.04811216891,0.0478246212,0.04788923264,0.04776656628,0.04798448086,0.04793381691,0.04787974432,-0.000232424587,0.0002324253292
14,15,6,0.01603738964,0.01570415497,0.01583611965,0.0156494379,0.01587462425,0.01583564281,0.01577999629,-0.0002573933452,0.0002573937236
14,16,6.4,-0.01603738964,-0.01634454727,-0.01620906591,-0.01642435789,-0.01619338989,-0.01627069712,-0.01628841087,-0.0002510212362,0.0002510219929
14,17,6.8,-0.04811216891,-0.04840314388,-0.04825478792,-0.04849725962,-0.04828697443,-0.04831212759,-0.04835085943,-0.0002386905253,0.0002386897831
14,18,7.2,-0.08018694818,-0.08043926954,-0.0803207159,-0.08058089018,-0.08036607504,-0.080486238,-0.08043863624,-0.0002516880631,0.0002516895474
14,19,7.6,-0.1122617275,-0.112486124,-0.1123543978,-0.1126163602,-0.1124492288,-0.112523973,-0.1124860197,-0.0002242922783,0.0002242892951
14,20,8,-0.1443365067,-0.1445168257,-0.1443967819,-0.1446279287,-0.1445352435,-0.1445366144,-0.1445226818,-0.000186175108,0.0001861721248
14,21,8.4,-0.176411286,-0.1765692234,-0.1764582396,-0.1766800284,-0.1765944958,-0.176656425,-0.1765916795,-0.0001803934574,0.0001803964406
14,22,8.8,-0.2084860653,-0.2085863352,-0.2084853649,-0.2086595297,-0.2086513042,-0.2086956501,-0.2086156309,-0.0001295655966,0.0001298517018
14,23,9.2,-0.2405608445,-0.240596652,-0.2405337095,-0.2406810522,-0.2406789064,-0.2407126427,-0.2406405956,-7.975101471e-05,9.06020432e-05
14,24,9.6,-0.2726356089,-0.2726180553,-0.2725729942,-0.2726567984,-0.2727181911,-0.2726886868,-0.2726509571,-1.534819603e-05,4.740357326e-05
14,25,10,-0.3047103882,-0.3046343327,-0.3046271801,-0.3046540022,-0.304744184,-0.3046789169,-0.3046677113,4.267692566e-05,5.618333671e-05
14,26,10.4,-0.3367851675,-0.3366451859,-0.3366776705,-0.3366196752,-0.3367738128,-0.3367036581,-0.3366840184,0.0001011490822,0.0001011669665
14,27,10.8,-0.3688599467,-0.3686222434,-0.3687236309,-0.368591845,-0.3687829375,-0.3686980009,-0.3686837554,0.00017619133,0.000176215166
14,28,11.2,-0.400934726,-0.4006536007,-0.4007741809,-0.4005841613,-0.4008296132,-0.4007264972,-0.4007136226,0.0002211034298,0.0002211153478
14,29,11.6,-0.4330095053,-0.4326936007,-0.432836175,-0.432579875,-0.4328607321,-0.4327364564,-0.432741344,0.0002681612968,0.0002681374608
14,30,12,-0.4650842845,-0.4647752643,-0.4648987651,-0.4645906687,-0.46490556,-0.4647743106,-0.4647889137,0.0002953708172,0.0002953708172
14,31,12.4,-0.4971590638,-0.4968651533,-0.496955514,-0.4965722561,-0.4969446659,-0.4967278838,-0.4968131185,0.0003459453583,0.0003459691943
14.4,0,0,0.5113636255,0.5119746923,0.5116782188,0.5119504929,0.5116578341,0.5116555691,0.5117833614,0.0004197359085,0.0004197359085
14.4,1,0.4,0.4783724248,0.4788562059,0.478646636,0.4788796902,0.4785776138,0.4786473513,0.4787215292,0.0003491044044,0.0003490746021
14.4,2,0.8,0.4453812242,0.4457471371,0.4455597401,0.4457859993,0.4455164671,0.4456022978,0.4456423223,0.0002610981464,0.0002611041127
14.4,3,1.2,0.4123900235,0.4126741886,0.4125393629,0.4127274752,0.41246593,0.4126216173,0.4126057029,0.0002156794071,0.0002156913251
14.4,4,1.6,0.3793988228,0.3796255589,0.379488349,0.3796794415,0.3794753551,0.3796136379,0.3795764744,0.0001776516438,0.0001776456775
14.4,5,2,0.3464076221,0.3465485573,0.3464616537,0.3465540409,0.3464797735,0.3465335369,0.3465155065,0.000107884407,0.0001078903661
14.4,6,2.4,0.3134164214,0.3134769201,0.3134297132,0.3134770393,0.3134475946,0.3135669231,0.3134796321,6.321072578e-05,6.321668479e-05
14.4,7,2.8,0.2804252207,0.2804331779,0.2803628445,0.280454874,0.2804439068,0.2804841995,0.2804358006,1.057982445e-05,3.55303273e-05
14.4,8,3.2,0.2474340051,0.2473785877,0.2473373413,0.2473983765,0.2474142313,0.2474755049,0.2474008054,-3.319978714e-05,4.979670121e-05
14.4,9,3.6,0.2144428045,0.2143456936,0.2143235207,0.2143701315,0.2143534422,0.2144399881,0.2143665552,-7.624924183e-05,7.624924183e-05
14.4,10,4,0.1814516038,0.1812733412,0.1813137531,0.181283474,0.1813694239,0.181417346,0.1813314706,-0.0001201331615,0.0001201361447
14.4,11,4.4,0.1484604031,0.1482595205,0.148255825,0.1482410431,0.148368001,0.1483486891,0.1482946128,-0.0001657903194,0.0001657873363
14.4,12,4.8,0.1154692024,0.1152006388,0.1152989864,0.1152268648,0.1153656244,0.115309,0.1152802259,-0.0001889765263,0.0001889795094
14.4,13,5.2,0.08247800171,0.0821917057,0.08226847649,0.08214914799,0.08233559132,0.08229327202,0.08224763721,-0.0002303645015,0.0002303630172
14.4,14,5.6,0.04948680103,0.04918599129,0.04927194118,0.04913377762,0.0493543148,0.04928505421,0.04924621433,-0.0002405866981,0.0002405852138
14.4,15,6,0.01649560034,0.01617360115,0.01628363132,0.01612746716,0.01633214951,0.01626551151,0.01623647287,-0.0002591274679,0.0002591282246
14.4,16,6.4,-0.01649560034,-0.01681834459,-0.01667684317,-0.01686811447,-0.01663947105,-0.01676279306,-0.0167531129,-0.0002575125545,0.0002575129329
14.4,17,6.8,-0.04948680103,-0.04977607727,-0.04965931177,-0.04985302687,-0.0496814847,-0.04976671934,-0.04974732548,-0.0002605244517,0.0002605229674
14.4,18,7.2,-0.08247800171,-0.08275270462,-0.0826203227,-0.08286952972,-0.0826613307,-0.08279967308,-0.08274070919,-0.0002627074718,0.0002627104404
14.4,19,7.6,-0.1154692024,-0.115706861,-0.1155795455,-0.1158275008,-0.1156691909,-0.1157815456,-0.1157129258,-0.0002437233925,0.0002437263756
14.4,20,8,-0.1484604031,-0.1487041712,-0.1485807896,-0.1487686038,-0.148647964,-0.1487085819,-0.1486820281,-0.0002216249704,0.0002216190042
14.4,21,8.4,-0.1814516038,-0.1816499233,-0.181499064,-0.181750834,-0.181635797,-0.181714952,-0.181650117,-0.0001985132694,0.0001985102863
14.4,22,8.8,-0.2144428045,-0.2146197557,-0.2144516706,-0.2146295309,-0.2146326303,-0.2146594524,-0.214598611,-0.0001558065414,0.0001558035583
14.4,23,9.2,-0.2474340051,-0.2475218773,-0.2474538088,-0.2475722432,-0.2475342751,-0.2476124763,-0.247538954,-0.0001049488783,0.000104930994
14.4,24,9.6,-0.2804252207,-0.280471921,-0.2803856134,-0.2804769874,-0.280467093,-0.2804946303,-0.280459255,-3.403425217e-05,4.987120701e-05
14.4,25,10,-0.3134164214,-0.3134068847,-0.3133363128,-0.313375175,-0.3133977652,-0.3134353161,-0.3133903146,2.610683441e-05,3.368854595e-05
14.4,26,10.4,-0.3464076221,-0.3463277221,-0.3462857604,-0.3462694287,-0.346373558,-0.3463677168,-0.346324861,8.276104927e-05,8.278489258e-05
14.4,27,10.8,-0.3793988228,-0.3792381883,-0.3792331219,-0.3791709542,-0.3792985678,-0.3792779446,-0.3792437613,0.0001550614834,0.0001550674497
14.4,28,11.2,-0.4123900235,-0.4121890068,-0.4122097492,-0.4120570421,-0.4122481942,-0.4121810794,-0.4121770263,0.0002129971981,0.0002130091161
14.4,29,11.6,-0.4453812242,-0.4451034069,-0.4451791644,-0.4449909925,-0.4451932311,-0.4450629354,-0.4451059401,0.0002752840519,0.0002752780856
14.4,30,12,-0.4783724248,-0.4780967236,-0.4781057239,-0.4779203534,-0.4781910181,-0.4780489206,-0.4780725539,0.0002998709679,0.0002998769342
14.4,31,12.4,-0.5113636255,-0.5111130476,-0.5111116767,-0.5108202696,-0.5111521482,-0.5109196901,-0.5110233426,0.000340282917,0.000340259081
14.8,0,0,0.5255681872,0.525950551,0.5259875059,0.5260844231,0.5258905888,0.5259478092,0.5259721875,0.0004040002823,0.0004039883497
14.8,1,0.4,0.4916605353,0.4919852018,0.4920139313,0.4921056032,0.4919034243,0.491971612,0.4919959605,0.0003354251385,0.0003354191722
14.8,2,0.8,0.4577529132,0.4580218792,0.4580162764,0.458070755,0.4579174519,0.4579820633,0.458001703,0.0002487897873,0.0002487719175
14.8,3,1.2,0.4238452911,0.4240617752,0.4240412712,0.4241484404,0.4239455462,0.4240837097,0.4240561426,0.0002108514309,0.0002108573972
14.8,4,1.6,0.389937669,0.3901703358,0.3900651932,0.3901941776,0.3900402784,0.3901623487,0.3901264668,0.0001887977123,0.0001887977123
14.8,5,2,0.3560300469,0.3561525345,0.3561067581,0.3561962843,0.3561043739,0.3561428785,0.356140554,0.0001105070114,0.0001105189294
14.8,6,2.4,0.3221224248,0.3221801519,0.3221437931,0.3222306967,0.3221566677,0.322239399,0.3221901357,6.771087646e-05,6.771683547e-05
14.8,7,2.8,0.2882148027,0.288241148,0.2881768942,0.2882629633,0.2882465124,0.2882544994,0.2882364094,2.160668373e-05,3.676414417e-05
14.8,8,3.2,0.2543071806,0.2542492151,0.2542262077,0.2542761564,0.2542822361,0.2543349266,0.2542737424,-3.343820572e-05,4.453062866e-05
14.8,9,3.6,0.2203995585,0.2203134298,0.220271349,0.2203248739,0.2203223705,0.2203940153,0.2203252017,-7.435679436e-05,7.435083535e-05
14.8,10,4,0.1864919364,0.1863098145,0.18633461,0.1863394976,0.1864148378,0.1864514351,0.1863700449,-0.0001218914986,0.0001218974576
14.8,11,4.4,0.1525842994,0.1524035931,0.1523826122,0.1523783207,0.1524915695,0.1524755955,0.1524263322,-0.0001579672098,0.0001579612435
14.8,12,4.8,0.1186766848,0.1184215546,0.1184872389,0.1184327602,0.1185760498,0.1185224056,0.1184879988,-0.0001886859536,0.0001886829705
14.8,13,5.2,0.0847690627,0.08447766304,0.08455431461,0.08445107937,0.0846350193,0.08460962772,0.08454553783,-0.0002235248685,0.0002235218853
14.8,14,5.6,0.05086143687,0.0505348444,0.05064499378,0.05050384998,0.05072879791,0.05062949657,0.05060839653,-0.0002530403435,0.0002530403435
14.8,15,6,0.01695381105,0.01664435863,0.01673471928,0.01661574841,0.01680481434,0.01670920849,0.01670176908,-0.0002520419657,0.000252041209
14.8,16,6.4,-0.01695381105,-0.01727020741,-0.01715862751,-0.01732236147,-0.01708680391,-0.0172457099,-0.01721674204,-0.0002629309893,0.0002629309893
14.8,17,6.8,-0.05086143687,-0.05115175247,-0.0510622263,-0.05122202635,-0.05104589462,-0.05120903254,-0.05113818496,-0.000276748091,0.0002767495753
14.8,18,7.2,-0.0847690627,-0.08505612612,-0.08494514227,-0.0851328373,-0.08493673801,-0.08509802818,-0.08503377438,-0.000264711678,0.000264711678
14.8,19,7.6,-0.1186766848,-0.1189049482,-0.1188307405,-0.1190271378,-0.118863523,-0.1190002561,-0.1189253181,-0.0002486333251,0.0002486362937
14.8,20,8,-0.1525842994,-0.152851522,-0.1527103782,-0.1528829336,-0.1527578831,-0.1528679132,-0.1528141201,-0.0002298206091,0.0002298265754
14.8,21,8.4,-0.1864919364,-0.1866903901,-0.1865823865,-0.186791718,-0.1866574883,-0.1867474914,-0.1866938919,-0.0002019554377,0.0002019584208
14.8,22,8.8,-0.2203995585,-0.220613718,-0.2204487324,-0.2206323147,-0.2205711007,-0.2206148505,-0.2205761373,-0.0001765787601,0.0001765847264
14.8,23,9.2,-0.2543071806,-0.254420042,-0.2543367147,-0.2544468045,-0.2544084787,-0.2544853091,-0.2544194758,-0.0001122951508,0.0001122891917
14.8,24,9.6,-0.2882148027,-0.2882784605,-0.2882117629,-0.2882899642,-0.2882703543,-0.2882670164,-0.2882634997,-4.869699478e-05,4.992484901e-05
14.8,25,10,-0.3221224248,-0.3221255541,-0.3220623732,-0.3221054077,-0.3221263289,-0.3221362829,-0.3221111894,1.123547554e-05,1.959204747e-05
14.8,26,10.4,-0.3560300469,-0.3559494019,-0.355927527,-0.3559197187,-0.3560227156,-0.3559673429,-0.3559573591,7.26878643e-05,7.270574861e-05
14.8,27,10.8,-0.389937669,-0.3897795081,-0.3897981048,-0.3897345662,-0.3898730278,-0.3898132443,-0.3897996843,0.0001379847527,0.0001379787864
14.8,28,11.2,-0.4238452911,-0.4236364961,-0.4236830473,-0.4235347509,-0.4237260222,-0.4236209393,-0.4236402512,0.000205039978,0.000205039978
14.8,29,11.6,-0.4577529132,-0.4573947191,-0.4575619102,-0.4573534727,-0.4576198459,-0.4574104548,-0.4574681222,0.0002847909927,0.0002848327276
14.8,30,12,-0.4916605353,-0.4912576675,-0.4914600849,-0.4911915064,-0.4915351272,-0.4913192391,-0.4913527071,0.0003078281879,0.0003078103182
14.8,31,12.4,-0.5255681872,-0.5251573324,-0.5253437161,-0.5249999762,-0.5254249573,-0.5251429081,-0.525213778,0.0003544092178,0.0003544092178
15.2,0,0,0.5397726893,0.539991498,0.5401368141,0.5399999619,0.5399811268,0.5401406288,0.5400500298,0.0002773404121,0.0002773165761
15.2,1,0.4,0.5049486756,0.5052325726,0.5052760839,0.5051890612,0.5051212311,0.5052322149,0.5052102208,0.0002615451813,0.0002615571138
15.2,2,0.8,0.4701246321,0.4703594446,0.4703916311,0.4703077078,0.470243454,0.4703387022,0.470328182,0.0002035498619,0.0002035558282
15.2,3,1.2,0.4353005588,0.4355188608,0.4355064631,0.4355447292,0.4353796244,0.4355260134,0.4354951382,0.0001945793629,0.0001945793629
15.2,4,1.6,0.4004765153,0.4006969929,0.4006112814,0.4006736279,0.4005768299,0.4007008076,0.4006519318,0.0001754164696,0.0001753926335
15.2,5,2,0.3656524718,0.3657730818,0.3657326698,0.365862608,0.3657231331,0.36577034,0.3657723665,0.000119894743,0.000119894743
15.2,6,2.4,0.3308284283,0.3308929205,0.3308609724,0.3310046196,0.3308639526,0.3308997154,0.3309044242,7.599592209e-05,7.600784011e-05
15.2,7,2.8,0.2960043848,0.2960500717,0.2959682941,0.2960833311,0.2960313559,0.2960363626,0.2960338891,2.950429916e-05,4.393458221e-05
15.2,8,3.2,0.2611803412,0.2611250877,0.2611255646,0.2611429691,0.2611414194,0.261167407,0.2611404955,-3.984570503e-05,3.985166404e-05
15.2,9,3.6,0.2263562977,0.226254344,0.2262437344,0.226282239,0.2262985706,0.2263151407,0.2262788117,-7.748603821e-05,7.749199722e-05
15.2,10,4,0.1915322542,0.1913232803,0.1913634539,0.1913889647,0.1914486885,0.1914517879,0.191395238,-0.0001370161772,0.0001370191603
15.2,11,4.4,0.1567082107,0.1565451622,0.1565151215,0.1565217972,0.1565928459,0.156581521,0.1565512866,-0.0001569241285,0.0001569211454
15.2,12,4.8,0.1218841597,0.1216607094,0.1216981411,0.1216228008,0.1217736006,0.1217395067,0.1216989532,-0.0001852065325,0.0001852080168
15.2,13,5.2,0.08706011623,0.0867831707,0.08685529232,0.08676123619,0.08693695068,0.08690190315,0.08684770763,-0.0002124086022,0.0002124056191
15.2,14,5.6,0.05223606899,0.05186593533,0.05202782154,0.0518642664,0.05209982395,0.05197119713,0.05196581036,-0.0002702586353,0.0002702601196
15.2,15,6,0.01741202362,0.01712739468,0.01720488071,0.01706659794,0.01727104187,0.01716208458,0.01716640033,-0.0002456232905,0.0002456236689
15.2,16,6.4,-0.01741202362,-0.01771771908,-0.01762294769,-0.01777458191,-0.01755046844,-0.01770925522,-0.01767499372,-0.0002629701048,0.0002629708615
15.2,17,6.8,-0.05223606899,-0.0525624752,-0.05245345831,-0.05259370804,-0.05237966776,-0.05263364315,-0.052524589,-0.0002885200083,0.0002885214926
15.2,18,7.2,-0.08706011623,-0.08735138178,-0.08725428581,-0.08741790056,-0.08719229698,-0.08737719059,-0.08731861413,-0.0002584978938,0.0002584949252
15.2,19,7.6,-0.1218841597,-0.1221315265,-0.1220675111,-0.1222316027,-0.1220333576,-0.1221928,-0.1221313626,-0.0002472028136,0.000247199845
15.2,20,8,-0.1567082107,-0.1569522619,-0.1568576097,-0.1570017934,-0.1568475366,-0.157002449,-0.1569323242,-0.0002241134644,0.0002241194306
15.2,21,8.4,-0.1915322542,-0.1917332411,-0.1916573644,-0.1917997599,-0.1916504502,-0.1917436719,-0.1917168945,-0.0001846402884,0.0001846432715
15.2,22,8.8,-0.2263562977,-0.2265963554,-0.226446867,-0.2265979648,-0.2264667153,-0.2265387774,-0.22652933,-0.0001730322838,0.0001730382501
15.2,23,9.2,-0.2611803412,-0.2613188624,-0.2612183094,-0.2613291144,-0.2612765431,-0.2613191009,-0.261292398,-0.0001120567322,0.0001120448142
15.2,24,9.6,-0.2960043848,-0.2961005569,-0.2960175872,-0.2961254716,-0.2960684896,-0.2960526943,-0.2960729599,-6.857514381e-05,6.857514381e-05
15.2,25,10,-0.3308284283,-0.3308351636,-0.3307820559,-0.3308529854,-0.3308513761,-0.3308392763,-0.3308321834,-3.755092621e-06,2.229213715e-05
15.2,26,10.4,-0.3656524718,-0.3656057715,-0.3655769825,-0.3655792475,-0.3656532764,-0.365542531,-0.3655915558,6.091594696e-05,6.123185449e-05
15.2,27,10.8,-0.4004765153,-0.4003606439,-0.400346756,-0.4003069997,-0.4004290104,-0.4003436565,-0.4003574252,0.0001190900803,0.0001191019983
15.2,28,11.2,-0.4353005588,-0.4351480603,-0.4351165295,-0.4349874258,-0.4351681471,-0.4350403547,-0.4350921214,0.0002084374428,0.0002084553271
15.2,29,11.6,-0.4701246321,-0.4697905183,-0.4698960185,-0.4696785808,-0.4699732065,-0.4697329402,-0.4698142409,0.0003103911877,0.0003103792551
15.2,30,12,-0.5049486756,-0.5045022964,-0.504686296,-0.504317224,-0.5047796965,-0.5045076609,-0.5045586824,0.0003899931908,0.0003900408628
15.2,31,12.4,-0.5397726893,-0.5392519236,-0.5394360423,-0.5390021205,-0.5395756364,-0.5392876863,-0.5393106341,0.0004620552063,0.0004620075342
15.6,0,0,0.5539772511,0.5542224646,0.5542937517,0.5542472601,0.5538945198,0.5541670322,0.5541650057,0.000187754631,0.0002208471269
15.6,1,0.4,0.5182368159,0.5184770823,0.5185426474,0.5184966326,0.5182476044,0.5183728933,0.518427372,0.0001905560493,0.0001905560493
15.6,2,0.8,0.4824963212,0.4827181101,0.4827537537,0.4827065468,0.4825718403,0.4826409817,0.4826782346,0.0001819133759,0.0001819252939
15.6,3,1.2,0.4467558563,0.4469913244,0.4469592571,0.446947813,0.4468525648,0.4469175339,0.4469336867,0.0001778304577,0.0001778423757
15.6,4,1.6,0.4110153913,0.4111939669,0.411167264,0.4111669064,0.4111120701,0.4111917019,0.4111663699,0.0001509785652,0.0001509904832
15.6,5,2,0.3752749264,0.3753635883,0.3753728867,0.3753999472,0.3753478527,0.3753941059,0.3753756881,0.000100761652,0.000100749734
15.6,6,2.4,0.3395344615,0.3395985365,0.3395746946,0.3396519423,0.3395903111,0.3395643234,0.3395959735,6.151199341e-05,6.150007539e-05
15.6,7,2.8,0.3037939668,0.3038432598,0.3037847281,0.303837657,0.3038268089,0.303837657,0.3038260341,3.206729889e-05,3.575086521e-05
15.6,8,3.2,0.2680535018,0.268003583,0.2680079937,0.2680245638,0.2680383921,0.2680073977,0.268016398,-3.710389137e-05,3.711581303e-05
15.6,9,3.6,0.2323130369,0.2321974039,0.2322378159,0.2322458029,0.2323271036,0.2322294712,0.2322475165,-6.552040577e-05,7.114410255e-05
15.6,10,4,0.196572572,0.1964336634,0.1964217424,0.1964633465,0.1965205669,0.196462512,0.1964603662,-0.0001122057438,0.0001122057438
15.6,11,4.4,0.1608321071,0.1606794596,0.1606559753,0.160664916,0.160728693,0.1606918573,0.1606841832,-0.0001479238272,0.0001479268103
15.6,12,4.8,0.1250916421,0.1248751879,0.1249123812,0.1248487234,0.1249802113,0.1249722242,0.1249177456,-0.0001738965511,0.0001738965511
15.6,13,5.2,0.08935116976,0.08909094334,0.08914554119,0.08906650543,0.0892457962,0.08916509151,0.08914277703,-0.0002083927393,0.0002083942236
15.6,14,5.6,0.05361070111,0.05334091187,0.05337870121,0.05328965187,0.05346894264,0.05332589149,0.05336081982,-0.0002498812973,0.0002498812973
15.6,15,6,0.01787023433,0.01758944988,0.01765191555,0.0175280571,0.01773416996,0.01761865616,0.01762444898,-0.0002457853407,0.000245784584
15.6,16,6.4,-0.01787023433,-0.01818591356,-0.01810407639,-0.01821964979,-0.01803553104,-0.01817852259,-0.01814473793,-0.0002745036036,0.0002745043603
15.6,17,6.8,-0.05361070111,-0.05391609669,-0.05384624004,-0.05395257473,-0.05371570587,-0.05403721333,-0.05389356613,-0.0002828650177,0.0002828650177
15.6,18,7.2,-0.08935116976,-0.08966559172,-0.08955895901,-0.08970588446,-0.0894625783,-0.08966684341,-0.08961196989,-0.0002608001232,0.0002608016075
15.6,19,7.6,-0.1250916421,-0.1253935099,-0.1252895594,-0.1254273653,-0.1252138019,-0.1254119277,-0.1253472269,-0.0002555847168,0.0002555906831
15.6,20,8,-0.1608321071,-0.1611189842,-0.161015451,-0.1611307263,-0.160965085,-0.1611406803,-0.1610741913,-0.0002420842648,0.0002420782985
15.6,21,8.4,-0.196572572,-0.1967940927,-0.1967184544,-0.1968349218,-0.1966876388,-0.1967390776,-0.196754843,-0.0001822710037,0.0001822650374
15.6,22,8.8,-0.2323130369,-0.2324907184,-0.2324253917,-0.232532084,-0.2324162126,-0.2324542403,-0.2324637473,-0.0001507103443,0.00015069246
15.6,23,9.2,-0.2680535018,-0.2681534886,-0.2681205869,-0.2681937814,-0.2681783438,-0.2681666613,-0.2681625485,-0.0001090466976,0.0001090705409
15.6,24,9.6,-0.3037939668,-0.3038474321,-0.3038368821,-0.3038689494,-0.3038849831,-0.3038568497,-0.3038590252,-6.505846977e-05,6.505251076e-05
15.6,25,10,-0.3395344615,-0.3395235538,-0.3395013213,-0.339515388,-0.3395931721,-0.3395409584,-0.3395348787,-4.172325134e-07,2.56657604e-05
15.6,26,10.4,-0.3752749264,-0.3751850724,-0.3752024174,-0.3751808405,-0.3752759099,-0.3751245141,-0.3751937449,8.118152618e-05,8.156895638e-05
15.6,27,10.8,-0.4110153913,-0.4108647704,-0.4108606577,-0.4108515382,-0.4109957218,-0.4108255506,-0.4108796716,0.0001357197762,0.0001357436122
15.6,28,11.2,-0.4467558563,-0.4465233088,-0.4465392232,-0.4465052485,-0.4466435909,-0.4464014769,-0.4465225637,0.0002332925797,0.0002332866134
15.6,29,11.6,-0.4824963212,-0.4821439981,-0.4822176695,-0.4821298718,-0.4823138714,-0.4819930792,-0.482159704,0.0003366172314,0.0003366231977
15.6,30,12,-0.5182368159,-0.5177646279,-0.5178689361,-0.5177129507,-0.517922163,-0.5175652504,-0.5177667737,0.0004700422287,0.0004700302961
15.6,31,12.4,-0.5539772511,-0.5534088612,-0.5535305142,-0.5533769131,-0.5535546541,-0.5532612801,-0.5534264445,0.0005508065224,0.0005508065224
16,0,0,0.5681818128,0.5685766935,0.5686132908,0.5685715675,0.5681017637,0.5684138536,0.5684553981,0.0002735853195,0.0003056406858
16,1,0.4,0.5315248966,0.5318483114,0.5318539143,0.5318535566,0.5315618515,0.5317376852,0.5317710638,0.0002461671829,0.0002461671829
16,2,0.8,0.4948680103,0.4951359034,0.4951335192,0.4951689243,0.4949837923,0.4951200485,0.4951084256,0.0002404153347,0.0002404272527
16,3,1.2,0.4582111239,0.458440423,0.4584226608,0.4583888054,0.4583473206,0.4583907127,0.4583979547,0.000186830759,0.0001868605614
16,4,1.6,0.4215542376,0.4217480421,0.4217147827,0.421687603,0.4216227531,0.4216974974,0.4216941297,0.0001398921013,0.0001398980676
16,5,2,0.3848973513,0.3850107193,0.3850072622,0.3849967718,0.3849570751,0.3850718737,0.3850087523,0.0001114010811,0.0001113891631
16,6,2.4,0.3482404649,0.3483035564,0.3482826948,0.3482987881,0.348295331,0.3483077288,0.3482976258,5.716085434e-05,5.715489533e-05
16,7,2.8,0.3115835786,0.3116073608,0.3116041422,0.3116050959,0.3116174936,0.3117212057,0.3116310537,4.747509956e-05,4.748105857e-05
16,8,3.2,0.2749266922,0.2748739719,0.2748832703,0.2749103308,0.2749694586,0.2749880552,0.2749250233,-1.668930054e-06,4.332661774e-05
16,9,3.6,0.238269791,0.2381664515,0.2381771803,0.238183856,0.2383151054,0.2383099794,0.2382305115,-3.927946091e-05,7.347762585e-05
16,10,4,0.2016129047,0.2014799118,0.2015095949,0.2014867067,0.2015793324,0.2016031742,0.201531738,-8.116662502e-05,8.116066601e-05
16,11,4.4,0.1649560034,0.1647709608,0.1648160219,0.1647489071,0.1648874283,0.1648896933,0.1648226082,-0.000133395195,0.0001334011613
16,12,4.8,0.1282991171,0.1280907393,0.128115654,0.1280822754,0.1281750202,0.1281476021,0.1281222552,-0.0001768618822,0.0001768588991
16,13,5.2,0.0916422233,0.09139382839,0.09140837193,0.09139049053,0.09151303768,0.09146595001,0.0914343372,-0.0002078860998,0.0002078875841
16,14,5.6,0.05498533696,0.05476009846,0.05473184586,0.05472362041,0.05484354496,0.05473184586,0.05475819111,-0.0002271458507,0.0002271458507
16,15,6,0.01832844503,0.01804697514,0.01805043221,0.01802802086,0.01817417145,0.01801395416,0.01806271076,-0.0002657342702,0.0002657342702
16,16,6.4,-0.01832844503,-0.01864302158,-0.01859939098,-0.0186303854,-0.01850742102,-0.01863014698,-0.01860207319,-0.0002736281604,0.0002736281604
16,17,6.8,-0.05498533696,-0.05526632071,-0.05524522066,-0.05530226231,-0.05511903763,-0.05533605814,-0.05525378138,-0.0002684444189,0.0002684429346
16,18,7.2,-0.0916422233,-0.09191519022,-0.09191989899,-0.09193837643,-0.09177297354,-0.09199500084,-0.09190829098,-0.0002660676837,0.0002660647151
16,19,7.6,-0.1282991171,-0.1285551786,-0.1285309196,-0.1285618544,-0.1284037828,-0.1285818815,-0.1285267174,-0.0002276003361,0.0002276063024
16,20,8,-0.1649560034,-0.165204823,-0.1651691198,-0.1652013063,-0.1650702357,-0.1652795672,-0.1651850045,-0.0002290010452,0.0002290070115
16,21,8.4,-0.2016129047,-0.2018008828,-0.2018212676,-0.2018041611,-0.2017585635,-0.2018528581,-0.2018075436,-0.0001946389675,0.0001946419507
16,22,8.8,-0.238269791,-0.2384174466,-0.2384261489,-0.2384052277,-0.2383573055,-0.2384626269,-0.238413766,-0.0001439750195,0.0001439601183
16,23,9.2,-0.2749266922,-0.2750310898,-0.2750303745,-0.2750423551,-0.275013864,-0.2751100063,-0.2750455439,-0.0001188516617,0.0001188457027
16,24,9.6,-0.3115835786,-0.3116408587,-0.3116235137,-0.3116304278,-0.3116381764,-0.311702311,-0.3116470277,-6.344914436e-05,6.347894669e-05
16,25,10,-0.3482404649,-0.3482412696,-0.3482308388,-0.3482066989,-0.3482447267,-0.3482794762,-0.3482406139,-1.490116119e-07,1.749396324e-05
16,26,10.4,-0.3848973513,-0.3848236203,-0.3848025203,-0.3848073483,-0.3848539591,-0.3848483562,-0.3848271668,7.018446922e-05,7.019042823e-05
16,27,10.8,-0.4215542376,-0.4214370847,-0.4213827848,-0.4213953614,-0.421482861,-0.421364069,-0.4214124084,0.0001418292522,0.0001418054162
16,28,11.2,-0.4582111239,-0.4579868913,-0.4579962492,-0.4580156803,-0.4581393003,-0.457898736,-0.4580073953,0.0002037286758,0.0002037525119
16,29,11.6,-0.4948680103,-0.4945937991,-0.4945757985,-0.4946235418,-0.4947286248,-0.494418323,-0.4945880473,0.0002799630165,0.0002799928188
16,30,12,-0.5315248966,-0.5311766863,-0.5311651826,-0.5312002897,-0.5312415957,-0.5308845639,-0.5311336517,0.0003912448883,0.0003912329557
16,31,12.4,-0.5681818128,-0.5677657127,-0.5677911639,-0.5678173304,-0.5677940845,-0.5673701763,-0.5677076578,0.0004741549492,0.0004741191806
16.4,0,0,0.5823863745,0.5827889442,0.5827612877,0.5826238394,0.5825644732,0.5828338861,0.5827144384,0.0003280639648,0.0003281116369
16.4,1,0.4,0.5448130369,0.5451594591,0.5451010466,0.545027256,0.5449765921,0.5451323986,0.5450793505,0.0002663135529,0.0002663135529
16.4,2,0.8,0.5072396994,0.5075347424,0.5074799061,0.5075078011,0.5073542595,0.5075713396,0.507489562,0.0002498626709,0.000249910343
16.4,3,1.2,0.4696664214,0.4698687792,0.4698529243,0.4697678089,0.4697496891,0.4699150324,0.4698308408,0.0001644194126,0.0001644253789
16.4,4,1.6,0.4320930839,0.4322507381,0.4322439432,0.4321662188,0.432166338,0.4322651625,0.4322184622,0.0001253783703,0.0001253962546
16.4,5,2,0.3945197761,0.3946347237,0.3946261406,0.3945746422,0.3945788145,0.3947535753,0.3946335912,0.0001138150692,0.0001138031512
16.4,6,2.4,0.3569464684,0.3570028543,0.3569953442,0.3569495678,0.356984973,0.3571349382,0.3570135236,6.705522537e-05,6.706714339e-05
16.4,7,2.8,0.3193731606,0.3193534613,0.3194209337,0.319378376,0.3193879128,0.3195307255,0.3194142878,4.11272049e-05,4.900097701e-05
16.4,8,3.2,0.2817998528,0.2817233801,0.2817614079,0.281794548,0.2817951441,0.2819422483,0.2818033397,3.486871719e-06,5.346536636e-05
16.4,9,3.6,0.2442265302,0.2441313267,0.2441577911,0.2441253662,0.2441877127,0.2442727089,0.2441749871,-5.154311657e-05,7.002055645e-05
16.4,10,4,0.2066532224,0.2065192461,0.2066347599,0.2065186501,0.2065793276,0.2066752911,0.206585452,-6.777048111e-05,7.659495168e-05
16.4,11,4.4,0.1690798998,0.1688964367,0.168985486,0.168851614,0.1689912081,0.1690169573,0.1689483374,-0.0001315623522,0.000131559369
16.4,12,4.8,0.131506592,0.131329298,0.1313244104,0.1313102245,0.1313802004,0.1313946247,0.1313477457,-0.0001588463783,0.000158840412
16.4,13,5.2,0.09393328428,0.09370112419,0.09369754791,0.09371459484,0.0937974453,0.09375667572,0.09373347461,-0.0001998096704,0.0001998066873
16.4,14,5.6,0.05635996908,0.05614066124,0.05609178543,0.05615127087,0.05623984337,0.05608654022,0.05614202097,-0.0002179481089,0.0002179488511
16.4,15,6,0.01878665574,0.01852488518,0.01846599579,0.0185251236,0.01865243912,0.0184494257,0.01852357388,-0.0002630818635,0.0002630818635
16.4,16,6.4,-0.01878665574,-0.01907658577,-0.01910054684,-0.01903539896,-0.01892435551,-0.01910871267,-0.0190491192,-0.0002624634653,0.000262464222
16.4,17,6.8,-0.05635996908,-0.05663013458,-0.05665975809,-0.05664730072,-0.05648368597,-0.05669027567,-0.05662222952,-0.000262260437,0.0002622619213
16.4,18,7.2,-0.09393328428,-0.09418284893,-0.09425526857,-0.09416729212,-0.09403705597,-0.09430456161,-0.09418940544,-0.0002561211586,0.0002561211586
16.4,19,7.6,-0.131506592,-0.1317532063,-0.1318078637,-0.1317007542,-0.1315877438,-0.1318540573,-0.1317407191,-0.0002341270447,0.000234133011
16.4,20,8,-0.1690798998,-0.1692844629,-0.1693559289,-0.1692765355,-0.1691490412,-0.1694460511,-0.1693024039,-0.0002225041389,0.0002225041389
16.4,21,8.4,-0.2066532224,-0.2068068981,-0.2069213986,-0.2067857981,-0.206700623,-0.2069708705,-0.2068371326,-0.0001839101315,0.0001838952303
16.4,22,8.8,-0.2442265302,-0.2443294525,-0.2444531918,-0.2442886233,-0.2442408204,-0.24447155,-0.2443567216,-0.0001301914454,0.0001301974116
16.4,23,9.2,-0.2817998528,-0.2818803191,-0.2819389701,-0.2818994522,-0.2818159461,-0.2820319533,-0.2819133401,-0.0001134872437,0.0001134753256
16.4,24,9.6,-0.3193731606,-0.3193973899,-0.3193978071,-0.3194045424,-0.3193915486,-0.3195174336,-0.3194217086,-4.854798317e-05,4.85837445e-05
16.4,25,10,-0.3569464684,-0.3569230437,-0.3569437861,-0.3568926454,-0.3569328785,-0.3570030928,-0.3569391072,7.36117363e-06,3.002881931e-05
16.4,26,10.4,-0.3945197761,-0.3944470882,-0.3944000006,-0.3944227695,-0.3944785595,-0.3944942951,-0.3944485486,7.122755051e-05,7.123350952e-05
16.4,27,10.8,-0.4320930839,-0.4319685102,-0.4319110513,-0.4319086671,-0.4319999814,-0.4319124222,-0.4319401383,0.0001529455185,0.0001529574365
16.4,28,11.2,-0.4696664214,-0.4694593549,-0.4694229364,-0.4694556594,-0.469545722,-0.4693781734,-0.4694523811,0.0002140402794,0.0002140521974
16.4,29,11.6,-0.5072396994,-0.5070207119,-0.5069020391,-0.5069946647,-0.5070906878,-0.5068358183,-0.5069687963,0.0002709031105,0.0002709150431
16.4,30,12,-0.5448130369,-0.5445182323,-0.5443996787,-0.5444939733,-0.5446638465,-0.5442436934,-0.5444639325,0.0003491044044,0.0003491520765
16.4,31,12.4,-0.5823863745,-0.5819864869,-0.5818981528,-0.5819727182,-0.5822136402,-0.581699729,-0.5819541812,0.0004321932793,0.0004322290479
16.8,0,0,0.5965908766,0.5968754292,0.5969069004,0.5968321562,0.5968222618,0.5971179008,0.5969109535,0.0003200769424,0.0003200531064
16.8,1,0.4,0.5581011772,0.5583832264,0.5583549738,0.558272481,0.5583000183,0.5584884882,0.5583598018,0.0002586245537,0.0002586603223
16.8,2,0.8,0.5196114182,0.5198881626,0.5198452473,0.5198149681,0.5197814703,0.5199637413,0.5198587179,0.0002472996712,0.0002472996712
16.8,3,1.2,0.4811216891,0.4812668562,0.4813494682,0.481257081,0.4812576771,0.4814032316,0.4813068509,0.000185161829,0.000185173747
16.8,4,1.6,0.4426319599,0.4427597523,0.4428191185,0.4427137375,0.44272995,0.4428417683,0.4427728653,0.0001409053802,0.0001409053802
16.8,5,2,0.4041422307,0.40424335,0.4042880535,0.4041962624,0.4042202234,0.4043525457,0.4042600691,0.0001178383827,0.000117856267
16.8,6,2.4,0.3656524718,0.3656936884,0.3657878637,0.3656952381,0.36569345,0.3658479452,0.3657436371,9.116530418e-05,9.116530418e-05
16.8,7,2.8,0.3271627426,0.3271181583,0.3272069693,0.3271398544,0.3271710873,0.3272736073,0.3271819353,1.919269562e-05,4.618167804e-05
16.8,8,3.2,0.2886730134,0.2885676622,0.2887057066,0.2886748314,0.2886742353,0.2887792587,0.2886803448,7.331371307e-06,4.946589615e-05
16.8,9,3.6,0.2501832843,0.2500814199,0.2501733303,0.2501255274,0.2501289845,0.250192523,0.2501403689,-4.291534424e-05,4.662275387e-05
16.8,10,4,0.2116935402,0.2115623951,0.2116549015,0.2115803957,0.2116339207,0.2116956711,0.2116254568,-6.808340549e-05,6.893575483e-05
16.8,11,4.4,0.173203811,0.1730231047,0.1730878353,0.1730424166,0.1731476784,0.1731096506,0.1730821431,-0.0001216679811,0.0001216739402
16.8,12,4.8,0.134714067,0.134575367,0.1345483065,0.1345534325,0.1346014738,0.1345818043,0.1345720738,-0.000141993165,0.0001419901819
16.8,13,5.2,0.09622433782,0.09600818157,0.09602630138,0.09606432915,0.09609830379,0.09606826305,0.09605307877,-0.0001712590456,0.0001712620287
16.8,14,5.6,0.0577346012,0.05753135681,0.05745840073,0.05756187439,0.05763709545,0.0574734211,0.0575324297,-0.0002021715045,0.0002021715045
16.8,15,6,0.01924486831,0.01899373531,0.01893889904,0.01904845238,0.01913177967,0.01890361309,0.01900329627,-0.0002415720373,0.0002415724157
16.8,16,6.4,-0.01924486831,-0.01949506998,-0.01954764128,-0.01943039894,-0.01936781406,-0.01961529255,-0.01949124411,-0.0002463757992,0.0002463750425
16.8,17,6.8,-0.0577346012,-0.05796664953,-0.05805307627,-0.05791914463,-0.05784678459,-0.05811053514,-0.05797923729,-0.0002446360886,0.0002446368453
16.8,18,7.2,-0.09622433782,-0.09644979239,-0.0965500474,-0.09639078379,-0.09631645679,-0.09662640095,-0.09646669775,-0.0002423599362,0.0002423584519
16.8,19,7.6,-0.134714067,-0.1349328756,-0.1350230575,-0.1348791718,-0.1347833276,-0.1351476312,-0.1349532157,-0.000239148736,0.0002391457529
16.8,20,8,-0.173203811,-0.1733769178,-0.1734957695,-0.1733164787,-0.1732686162,-0.1735972166,-0.1734109968,-0.0002071857452,0.0002071887284
16.8,21,8.4,-0.2116935402,-0.2118233442,-0.2119588852,-0.2118162513,-0.2117142677,-0.212038815,-0.2118703127,-0.0001767724752,0.0001767724752
16.8,22,8.8,-0.2501832843,-0.2502403259,-0.2503826022,-0.2502956986,-0.2501912713,-0.2504391074,-0.2503097951,-0.0001265108585,0.0001265168248
16.8,23,9.2,-0.2886730134,-0.2887172699,-0.288872242,-0.2887231708,-0.2886651754,-0.2888862491,-0.2887728214,-9.980797768e-05,0.0001029431805
16.8,24,9.6,-0.3271627426,-0.3271454573,-0.3272858858,-0.3271728754,-0.3271764517,-0.3273086548,-0.3272178769,-5.513429642e-05,6.203651719e-05
16.8,25,10,-0.3656524718,-0.3656083941,-0.3656769395,-0.3656058311,-0.3656454086,-0.3656868339,-0.3656446934,7.778406143e-06,3.132224083e-05
16.8,26,10.4,-0.4041422307,-0.4040644765,-0.4040928483,-0.4040647149,-0.40410918,-0.4040759206,-0.404081434,6.079673767e-05,6.080269668e-05
16.8,27,10.8,-0.4426319599,-0.4424859881,-0.4425027966,-0.4424978495,-0.4425637722,-0.4424006939,-0.4424901903,0.0001417696476,0.0001417398453
16.8,28,11.2,-0.4811216891,-0.4809250832,-0.4808958769,-0.4809468389,-0.4810544252,-0.4808169603,-0.4809278548,0.0001938343048,0.0001938521891
16.8,29,11.6,-0.5196114182,-0.5194076896,-0.5192848444,-0.5193977952,-0.5194889307,-0.5191866159,-0.5193530917,0.0002583265305,0.0002582430898
16.8,30,12,-0.5581011772,-0.5577874184,-0.5576574802,-0.5578548908,-0.5579811335,-0.5575475693,-0.5577656627,0.0003355145454,0.0003354787768
16.8,31,12.4,-0.5965908766,-0.5961010456,-0.5960512161,-0.5963032842,-0.5964370966,-0.5959289074,-0.5961642861,0.0004265904427,0.0004265666066
17.2,0,0,0.6107954383,0.6111484766,0.6109429598,0.6110061407,0.6110026836,0.6111966372,0.6110593677,0.0002639293671,0.0002639412996
17.2,1,0.4,0.5713892579,0.5716702938,0.5715587139,0.571570158,0.5715421438,0.5717772245,0.571623683,0.0002344250679,0.0002344489039
17.2,2,0.8,0.5319831371,0.5322296619,0.5321677923,0.5321241617,0.5320726633,0.5323233604,0.5321835279,0.0002003908157,0.0002003908157
17.2,3,1.2,0.4925769567,0.4926917553,0.4927740097,0.4927467108,0.4926279783,0.4928855896,0.4927452207,0.0001682639122,0.0001682519942
17.2,4,1.6,0.4531708062,0.4532532692,0.4533365965,0.453275919,0.453163147,0.4534384012,0.4532934725,0.0001226663589,0.0001257240801
17.2,5,2,0.4137646556,0.4138411283,0.4139133692,0.4138416052,0.4137346745,0.4139595032,0.4138580263,9.337067604e-05,0.00010539293
17.2,6,2.4,0.374358505,0.3743793964,0.374516964,0.374423027,0.3743098974,0.3745218515,0.3744302392,7.173418999e-05,9.116530418e-05
17.2,7,2.8,0.3349523246,0.3349124193,0.3350490332,0.3349456787,0.3348888159,0.3350548744,0.3349701762,1.785159111e-05,6.186366227e-05
17.2,8,3.2,0.295546174,0.2954781055,0.2956374884,0.2955091,0.2954722643,0.2956011295,0.2955396175,-6.556510925e-06,6.506442878e-05
17.2,9,3.6,0.2561400235,0.2560744286,0.2562006712,0.2560838461,0.2560528517,0.2561523914,0.2561128438,-2.717971802e-05,5.639195297e-05
17.2,10,4,0.216733858,0.2166218758,0.2167048454,0.2166194916,0.2166386843,0.2166826725,0.2166535109,-8.034706116e-05,8.034407801e-05
17.2,11,4.4,0.1773277074,0.1771770716,0.1772409678,0.1772106886,0.1772351265,0.1772232056,0.177217409,-0.0001102983952,0.000110295412
17.2,12,4.8,0.1379215568,0.1377905607,0.1378139257,0.1377837658,0.1378149986,0.1377630234,0.1377932578,-0.0001282989979,0.000128301981
17.2,13,5.2,0.09851539135,0.09834730625,0.09834253788,0.09838700294,0.0984069109,0.09832012653,0.0983607769,-0.0001546144485,0.0001546144485
17.2,14,5.6,0.05910923705,0.05892312527,0.05888581276,0.05897772312,0.05899500847,0.05883789062,0.0589239113,-0.0001853257418,0.0001853249996
17.2,15,6,0.01970307902,0.01949822903,0.01945459843,0.01957297325,0.01959276199,0.01935482025,0.01949467696,-0.0002084020525,0.0002084024309
17.2,16,6.4,-0.01970307902,-0.01990383863,-0.02001428604,-0.0198367238,-0.0198096633,-0.02010041475,-0.01993298531,-0.0002299062908,0.0002299062908
17.2,17,6.8,-0.05910923705,-0.05931007862,-0.05944275856,-0.05924117565,-0.05919843912,-0.0595254302,-0.05934357643,-0.0002343393862,0.0002343393862
17.2,18,7.2,-0.09851539135,-0.09870052338,-0.09888535738,-0.0986508131,-0.09857082367,-0.09894901514,-0.09875130653,-0.000235915184,0.000235915184
17.2,19,7.6,-0.1379215568,-0.1380918622,-0.1382516623,-0.1380481124,-0.137963891,-0.1383756995,-0.1381462514,-0.0002246946096,0.0002246886434
17.2,20,8,-0.1773277074,-0.1774645448,-0.1776768565,-0.1773936749,-0.1773485541,-0.1777504683,-0.1775268167,-0.0001991093159,0.000199112299
17.2,21,8.4,-0.216733858,-0.2168505788,-0.217048347,-0.2168285847,-0.2167274356,-0.2171128392,-0.2169135511,-0.0001796931028,0.0001822680206
17.2,22,8.8,-0.2561400235,-0.2562093139,-0.2563698292,-0.2562234402,-0.256105721,-0.2564461231,-0.2562708855,-0.0001308619976,0.0001445829839
17.2,23,9.2,-0.295546174,-0.2955831885,-0.2957503796,-0.2955492735,-0.2954830527,-0.2957653403,-0.2956262529,-8.007884026e-05,0.0001053214073
17.2,24,9.6,-0.3349523246,-0.3349432945,-0.3351352811,-0.3349519968,-0.3348791599,-0.3351137638,-0.3350047171,-5.239248276e-05,8.538365364e-05
17.2,25,10,-0.374358505,-0.3743235469,-0.374404192,-0.3743301034,-0.3742682934,-0.3744018078,-0.3743456006,1.290440559e-05,4.851222184e-05
17.2,26,10.4,-0.4137646556,-0.4136620164,-0.4137031436,-0.4137259126,-0.4136480689,-0.4136850834,-0.413684845,7.981061935e-05,7.981061935e-05
17.2,27,10.8,-0.4531708062,-0.4530172348,-0.453006804,-0.4531056285,-0.453011632,-0.4529550076,-0.4530192316,0.0001515746117,0.0001515448093
17.2,28,11.2,-0.4925769567,-0.4923769832,-0.4923080802,-0.4924831986,-0.492434442,-0.4922423959,-0.4923690259,0.0002079308033,0.0002079367696
17.2,29,11.6,-0.5319831371,-0.5317876935,-0.5315882564,-0.5318523645,-0.5318034887,-0.5314970016,-0.5317057371,0.0002774000168,0.0002773761807
17.2,30,12,-0.5713892579,-0.5711565018,-0.5708882809,-0.5712414384,-0.5712381005,-0.5707519054,-0.5710552335,0.0003340244293,0.0003340124968
17.2,31,12.4,-0.6107954383,-0.6104632616,-0.6101364493,-0.6106308699,-0.6106251478,-0.6099689007,-0.6103649139,0.0004305243492,0.0004305124166
17.6,0,0,0.625,0.6253149509,0.625104785,0.6252257824,0.6249793768,0.6249955893,0.6251240969,0.0001240968704,0.0001341104507
17.6,1,0.4,0.5846773982,0.584916234,0.584849,0.5848741531,0.584690094,0.5848602057,0.5848379135,0.0001605153084,0.0001605391444
17.6,2,0.8,0.5443547964,0.5445752144,0.5445308685,0.5444720984,0.5443418026,0.5445363522,0.5444912314,0.0001364350319,0.0001416683226
17.6,3,1.2,0.5040322542,0.5041694641,0.504185915,0.5041658878,0.5040717125,0.5042434931,0.5041672587,0.0001350045204,0.000135040289
17.6,4,1.6,0.4637096524,0.463783741,0.4638534784,0.4637885094,0.4637380838,0.4639451504,0.4638217986,0.0001121461391,0.0001121401801
17.6,5,2,0.4233870804,0.4234540462,0.4235185385,0.4234591722,0.4232970476,0.4235143661,0.423448652,6.157159805e-05,9.756684449e-05
17.6,6,2.4,0.3830645084,0.383077383,0.383179307,0.38311553,0.3829401731,0.383148551,0.3830921948,2.76863575e-05,7.741451554e-05
17.6,7,2.8,0.3427419364,0.3427100182,0.342848897,0.3427599669,0.3426136971,0.3428126574,0.3427490592,7.122755051e-06,7.117390487e-05
17.6,8,3.2,0.3024193347,0.3023810387,0.3024808168,0.3023754358,0.3022973537,0.3023850918,0.3023839593,-3.537535667e-05,5.998015331e-05
17.6,9,3.6,0.2620967627,0.2620562315,0.2620940208,0.2620545626,0.2620631456,0.2620766163,0.2620689273,-2.783536911e-05,2.784729077e-05
17.6,10,4,0.2217741907,0.2216705084,0.221719265,0.2217142582,0.2216954231,0.2216557264,0.2216910422,-8.314847946e-05,8.315443847e-05
17.6,11,4.4,0.1814516038,0.1813502312,0.1813437939,0.1813907623,0.1813236475,0.18131423,0.1813445389,-0.0001070648432,0.0001070708022
17.6,12,4.8,0.1411290318,0.1410090923,0.1410669088,0.1410568953,0.1410440207,0.1409180164,0.1410189867,-0.0001100450754,0.0001100450754
17.6,13,5.2,0.1008064523,0.1006947756,0.100625515,0.1007038355,0.1007237434,0.1005684137,0.1006632596,-0.0001431927085,0.0001431956916
17.6,14,5.6,0.06048386917,0.06032693386,0.06029427052,0.06038618088,0.06037044525,0.06018507481,0.06031258032,-0.0001712888479,0.0001712881058
17.6,15,6,0.02016128972,0.02002465725,0.01992404461,0.02007520199,0.02006030083,0.01980817318,0.01997847483,-0.0001828148961,0.000182814154
17.6,16,6.4,-0.02016128972,-0.02031737566,-0.02044445276,-0.02024322748,-0.02026361227,-0.02056407928,-0.02036654949,-0.0002052597702,0.0002052597702
17.6,17,6.8,-0.06048386917,-0.06064367294,-0.06079155207,-0.06055402756,-0.06055110693,-0.06093412638,-0.06069489568,-0.0002110265195,0.0002110280038
17.6,18,7.2,-0.1008064523,-0.1009497643,-0.1011168361,-0.1008822918,-0.1008173227,-0.1012681127,-0.1010068655,-0.0002004131675,0.0002004131675
17.6,19,7.6,-0.1411290318,-0.1412543654,-0.1414381266,-0.1411837339,-0.141141355,-0.1416015625,-0.1413238347,-0.0001948028803,0.000194796914
17.6,20,8,-0.1814516038,-0.1815710068,-0.1816946268,-0.1814952493,-0.1814259291,-0.1819001436,-0.1816173941,-0.0001657903194,0.0001760572195
17.6,21,8.4,-0.2217741907,-0.2218849063,-0.2220232487,-0.221840024,-0.2217789888,-0.2221743464,-0.2219403088,-0.000166118145,0.0001661121787
17.6,22,8.8,-0.2620967627,-0.2621880174,-0.2623598576,-0.2621405125,-0.262067914,-0.2624085546,-0.2622329593,-0.0001361966133,0.0001477479964
17.6,23,9.2,-0.3024193347,-0.3024651408,-0.3025966287,-0.3024243116,-0.3023539782,-0.3026076555,-0.3024895489,-7.021427155e-05,9.635090828e-05
17.6,24,9.6,-0.3427419364,-0.3427417278,-0.3428553343,-0.3427557945,-0.3425886035,-0.3428763747,-0.3427635729,-2.163648605e-05,8.304715448e-05
17.6,25,10,-0.3830645084,-0.3830375075,-0.383076489,-0.3830592036,-0.3828850389,-0.3830536604,-0.383022368,4.214048386e-05,4.692077709e-05
17.6,26,10.4,-0.4233870804,-0.4232960343,-0.4233546257,-0.4233932495,-0.4232409,-0.4232267737,-0.4233023226,8.475780487e-05,8.723139763e-05
17.6,27,10.8,-0.4637096524,-0.4636008739,-0.4635752439,-0.4637126327,-0.4636299014,-0.4634137154,-0.4635864794,0.0001231729984,0.0001243710576
17.6,28,11.2,-0.5040322542,-0.5039018393,-0.503796041,-0.5040350556,-0.5038586855,-0.503574729,-0.5038332939,0.0001989603043,0.0002001047105
17.6,29,11.6,-0.5443547964,-0.544179678,-0.5439755917,-0.5443477631,-0.5440631509,-0.5436603427,-0.5440453291,0.0003094673157,0.0003094911517
17.6,30,12,-0.5846773982,-0.5844830275,-0.5841649771,-0.5846754909,-0.5843790174,-0.5837577581,-0.5842920542,0.0003853440285,0.0003853440285
17.6,31,12.4,-0.625,-0.6247466803,-0.6243487,-0.6250032187,-0.6246264577,-0.6237417459,-0.6244934201,0.0005065798759,0.0005079269176
18,0,0,0.6392045021,0.6392807961,0.6394751072,0.6393129826,0.6393363476,0.6392734051,0.6393357515,0.0001312494278,0.0001312255918
18,1,0.4,0.5979655385,0.5980603695,0.5982394218,0.5980702639,0.5980806351,0.5981725454,0.5981246829,0.0001591444016,0.0001591086329
18,2,0.8,0.5567265153,0.5568459034,0.5569412708,0.5567750931,0.5567940474,0.556937933,0.5568588972,0.000132381916,0.0001323342294
18,3,1.2,0.5154874921,0.5156027079,0.515656352,0.5155171156,0.5154901743,0.5156885386,0.5155909657,0.0001034736633,0.0001034855813
18,4,1.6,0.4742485285,0.4743280411,0.4743887186,0.474250555,0.4742388725,0.474460721,0.4743333757,8.484721184e-05,8.871555474e-05
18,5,2,0.4330095053,0.4330581427,0.4331533909,0.4330223799,0.4329855442,0.4331614971,0.4330762029,6.66975975e-05,7.6270102e-05
18,6,2.4,0.3917705119,0.3917723894,0.3918722868,0.3917680979,0.3917446136,0.3918991089,0.3918113112,4.079937935e-05,5.21123402e-05
18,7,2.8,0.3505315185,0.3505299091,0.3506302834,0.3505254984,0.3504850864,0.3506282568,0.3505598009,2.828240395e-05,4.991293099e-05
18,8,3.2,0.3092925251,0.3092948198,0.3093538284,0.30922544,0.3091962337,0.3092973232,0.309273541,-1.898407936e-05,4.635453297e-05
18,9,3.6,0.2680535018,0.2680187225,0.2680610418,0.2679986954,0.26795578,0.2680184841,0.2680105567,-4.294514656e-05,4.597306179e-05
18,10,4,0.2268145084,0.2267549038,0.2267705202,0.2267789841,0.2267231941,0.2267179489,0.2267491072,-6.540119648e-05,6.539821334e-05
18,11,4.4,0.185575515,0.1855287552,0.185513258,0.1855262518,0.1854960918,0.1854242086,0.1854977161,-7.779896259e-05,7.780194574e-05
18,12,4.8,0.1443365067,0.1442229748,0.1442406178,0.1443213224,0.1442943811,0.1441297531,0.1442418098,-9.469687939e-05,9.469687939e-05
18,13,5.2,0.1030975059,0.1030235291,0.1029679775,0.103025198,0.1030551195,0.1028333902,0.1029810458,-0.0001164600253,0.0001164630085
18,14,5.6,0.06185850129,0.06175899506,0.06169772148,0.06179130077,0.06182301044,0.06154179573,0.06172256544,-0.000135935843,0.0001359365851
18,15,6,0.02061950043,0.02054393291,0.02043235302,0.02058231831,0.02056646347,0.02030217648,0.02048544958,-0.0001340508461,0.0001340515882
18,16,6.4,-0.02061950043,-0.02073264122,-0.02081972361,-0.02064907551,-0.02064573765,-0.02101755142,-0.02077294514,-0.0001534447074,0.0001534454495
18,17,6.8,-0.06185850129,-0.06201398373,-0.06208896637,-0.06185472012,-0.06188136339,-0.06228470802,-0.06202474982,-0.0001662485301,0.0001677595137
18,18,7.2,-0.1030975059,-0.1032380462,-0.1033409238,-0.1030782461,-0.1031106114,-0.1035431027,-0.1032621861,-0.0001646801829,0.0001723840833
18,19,7.6,-0.1443365067,-0.1444442868,-0.1445990205,-0.1442975998,-0.1443635225,-0.1447870135,-0.1444982886,-0.0001617819071,0.0001773446857
18,20,8,-0.185575515,-0.1856993437,-0.1858138442,-0.1855814457,-0.1855859756,-0.1860170364,-0.1857395321,-0.0001640170813,0.0001640140981
18,21,8.4,-0.2268145084,-0.2269224524,-0.2270299792,-0.2268171906,-0.2268190384,-0.2271969318,-0.2269571275,-0.0001426190138,0.0001426100789
18,22,8.8,-0.2680535018,-0.2681503892,-0.2682831883,-0.2680328488,-0.2680251002,-0.2683674097,-0.2681717873,-0.0001182854176,0.0001379072637
18,23,9.2,-0.3092925251,-0.3093531728,-0.3094154596,-0.3092672229,-0.3092595935,-0.3095241189,-0.3093639016,-7.137656212e-05,9.468197823e-05
18,24,9.6,-0.3505315185,-0.3505450487,-0.3506046534,-0.3505453467,-0.3505017161,-0.3506627679,-0.3505719304,-4.041194916e-05,5.23090348e-05
18,25,10,-0.3917705119,-0.3917215466,-0.3918095231,-0.3917630911,-0.3917253017,-0.3917698264,-0.3917578757,1.263618469e-05,2.825856245e-05
18,26,10.4,-0.4330095053,-0.4329500794,-0.4329963326,-0.4330313802,-0.4329407215,-0.4328608513,-0.4329558909,5.361437798e-05,6.238221977e-05
18,27,10.8,-0.4742485285,-0.4741854668,-0.4741461873,-0.4742658734,-0.4741634727,-0.4739647508,-0.4741451144,0.0001034140587,0.0001103162795
18,28,11.2,-0.5154874921,-0.5154116154,-0.5153154135,-0.5155108571,-0.5153961182,-0.515032649,-0.5153333545,0.0001541376114,0.0001635074586
18,29,11.6,-0.5567265153,-0.5565305352,-0.5565240383,-0.5567682385,-0.5566381216,-0.5560868979,-0.556509614,0.0002169013023,0.0002336382895
18,30,12,-0.5979655385,-0.5977102518,-0.5976865888,-0.5980106592,-0.5978892446,-0.5971478224,-0.5976889729,0.0002765655518,0.0002946734312
18,31,12.4,-0.6392045021,-0.6388750076,-0.6388788223,-0.6392588615,-0.6391278505,-0.638130188,-0.638854146,0.000350356102,0.0003720998648
18.4,0,0,0.6534090638,0.6535207033,0.6536450386,0.6534069777,0.6535487175,0.6539007425,0.6536043882,0.0001953244209,0.0001962065726
18.4,1,0.4,0.6112536192,0.6113815308,0.6114852428,0.6112786531,0.6113960743,0.6116825342,0.6114447713,0.0001911520958,0.0001911878644
18.4,2,0.8,0.5690982342,0.5691839457,0.5692881346,0.5690845251,0.5692065954,0.569432497,0.5692391396,0.0001409053802,0.0001463890076
18.4,3,1.2,0.5269427896,0.5270217657,0.5270894766,0.5269260406,0.5269869566,0.5272101164,0.5270468593,0.0001040697098,0.0001107811913
18.4,4,1.6,0.4847873747,0.4848121405,0.4848985672,0.4847514629,0.4848092794,0.4850102663,0.4848563075,6.893277168e-05,8.333325241e-05
18.4,5,2,0.4426319599,0.4426422119,0.4427312613,0.4425621033,0.4426651001,0.4428042173,0.4426809847,4.902482033e-05,7.696151442e-05
18.4,6,2.4,0.4004765153,0.4004638195,0.4005262852,0.4004026651,0.4004968405,0.4006353617,0.4005049765,2.846121788e-05,6.30974755e-05
18.4,7,2.8,0.3583211005,0.3583205938,0.3583488464,0.3582555056,0.3583073616,0.3584091663,0.3583282828,7.182359695e-06,3.91304493e-05
18.4,8,3.2,0.3161656857,0.3161981106,0.3161828518,0.3160647154,0.3161562681,0.3162117004,0.3161627352,-2.950429916e-06,4.11987312e-05
18.4,9,3.6,0.274010241,0.2740030289,0.2739830017,0.2739415169,0.2739940882,0.2739858627,0.2739815116,-2.872943878e-05,2.874136044e-05
18.4,10,4,0.2318548262,0.2318210602,0.2317969799,0.2317926884,0.2318364382,0.2317894697,0.2318073213,-4.750490189e-05,4.749894288e-05
18.4,11,4.4,0.1896994114,0.1896781921,0.1896383762,0.1896278858,0.1897119284,0.1895544529,0.1896421611,-5.725026131e-05,6.225109246e-05
18.4,12,4.8,0.1475439817,0.1474730968,0.1474432945,0.1475330591,0.1475468874,0.147341013,0.1474674642,-7.651746273e-05,7.767379429e-05
18.4,13,5.2,0.1053885594,0.1053367853,0.1052818298,0.1053807735,0.105399847,0.1051197052,0.1053037867,-8.477270603e-05,8.92862663e-05
18.4,14,5.6,0.06323313713,0.06319093704,0.06309425831,0.0632121563,0.06323599815,0.0629529953,0.06313727051,-9.586662054e-05,9.701251838e-05
18.4,15,6,0.02107771114,0.02101635933,0.02092373371,0.02113366127,0.02108621597,0.02077925205,0.02098784409,-8.986704051e-05,0.0001156486542
18.4,16,6.4,-0.02107771114,-0.02115476131,-0.02120429277,-0.0210069418,-0.02106267214,-0.02142763138,-0.02117126063,-9.354948997e-05,0.0001278720738
18.4,17,6.8,-0.06323313713,-0.06332671642,-0.06340181828,-0.0631313324,-0.06322848797,-0.06359499693,-0.0633366704,-0.000103533268,0.0001461148204
18.4,18,7.2,-0.1053885594,-0.1054775119,-0.1055338979,-0.1052782536,-0.1054110527,-0.105781734,-0.1054964885,-0.0001079291105,0.0001520529331
18.4,19,7.6,-0.1475439817,-0.147585094,-0.1477307677,-0.1474220753,-0.1475804448,-0.147919178,-0.1476475149,-0.000103533268,0.0001522928505
18.4,20,8,-0.1896994114,-0.1897560358,-0.1898881197,-0.1895900965,-0.1897767186,-0.190035522,-0.1898092926,-0.0001098811626,0.0001536130876
18.4,21,8.4,-0.2318548262,-0.2318888307,-0.2320036292,-0.2317299843,-0.2319110036,-0.232173562,-0.2319414169,-8.65906477e-05,0.0001365125208
18.4,22,8.8,-0.274010241,-0.274060905,-0.2741172314,-0.2738772035,-0.2740566134,-0.2742879987,-0.2740799785,-6.973743439e-05,0.0001229643822
18.4,23,9.2,-0.3161656857,-0.3161828518,-0.3162278533,-0.3160563707,-0.3161734939,-0.3163818717,-0.3162044883,-3.880262375e-05,8.25285897e-05
18.4,24,9.6,-0.3583211005,-0.3583289981,-0.3583530188,-0.3582547307,-0.3583604097,-0.3584418893,-0.3583478034,-2.670288086e-05,5.325675011e-05
18.4,25,10,-0.4004765153,-0.4004387259,-0.4004831314,-0.4004510641,-0.400496006,-0.4005040526,-0.4004746079,1.907348633e-06,2.337694241e-05
18.4,26,10.4,-0.4426319599,-0.4425929189,-0.4425781369,-0.4425970912,-0.442651093,-0.4425377846,-0.4425913692,4.059076309e-05,4.820823597e-05
18.4,27,10.8,-0.4847873747,-0.4847472906,-0.4846907854,-0.4848023057,-0.4847871065,-0.4845990539,-0.4847252965,6.207823753e-05,6.803870201e-05
18.4,28,11.2,-0.5269427896,-0.5268881321,-0.5267998576,-0.5270056725,-0.5269851089,-0.5266473293,-0.5268652439,7.754564285e-05,0.0001196503654
18.4,29,11.6,-0.5690982342,-0.5690228939,-0.5689746737,-0.5692014694,-0.5691891909,-0.5687292814,-0.56902349,7.474422455e-05,0.0001524090767
18.4,30,12,-0.6112536192,-0.6111822128,-0.611105144,-0.6113827825,-0.611361146,-0.6108289957,-0.6111720204,8.15987587e-05,0.0001762390166
18.4,31,12.4,-0.6534090638,-0.653331995,-0.6532330513,-0.6535747647,-0.6535361409,-0.6529468894,-0.6533245444,8.451938629e-05,0.0002016067447
18.8,0,0,0.6676136255,0.6676235199,0.667683959,0.6672215462,0.6674762964,0.6681952477,0.66764009,2.646446228e-05,0.0002382516832
18.8,1,0.4,0.6245417595,0.6246032715,0.6246268749,0.6242823601,0.6245527267,0.6249707937,0.6246072054,6.544589996e-05,0.0001692056685
18.8,2,0.8,0.5814699531,0.5814549923,0.5815694332,0.5812335014,0.581551671,0.581772089,0.5815163255,4.637241364e-05,0.0001469492854
18.8,3,1.2,0.538398087,0.5383937359,0.5384937525,0.5382572412,0.5384135246,0.5386226177,0.5384361744,3.808736801e-05,9.616613534e-05
18.8,4,1.6,0.495326221,0.4952985048,0.4953628778,0.4952143431,0.4953273535,0.4954863787,0.4953378737,1.165270805e-05,6.750821922e-05
18.8,5,2,0.4522543848,0.4522306919,0.4522560835,0.4521100521,0.4523245096,0.4523886442,0.4522620142,7.629394531e-06,7.48217135e-05
18.8,6,2.4,0.4091825485,0.4091767073,0.4091525078,0.409047246,0.4092288017,0.4093255997,0.4091861844,3.635883331e-06,7.209777687e-05
18.8,7,2.8,0.3661106825,0.3661162853,0.3660086393,0.3660161495,0.3661407232,0.3661574125,0.3660878539,-2.282857895e-05,5.578994751e-05
18.8,8,3.2,0.3230388463,0.3230787516,0.3229368925,0.3229551315,0.3230681419,0.3231031895,0.3230284154,-1.043081284e-05,6.384253356e-05
18.8,9,3.6,0.27996701,0.2800068855,0.2798484564,0.2799084187,0.2800005674,0.2799475193,0.2799423635,-2.464652061e-05,5.401372982e-05
18.8,10,4,0.2368951589,0.2369033098,0.2367916107,0.2368462086,0.2369048595,0.2368506193,0.2368593216,-3.583729267e-05,4.297792839e-05
18.8,11,4.4,0.1938233078,0.1938323975,0.1937127113,0.1938072443,0.1938191652,0.19368577,0.1937714517,-5.185604095e-05,5.548596528e-05
18.8,12,4.8,0.1507514566,0.1507390738,0.1506545544,0.1507461071,0.1507073641,0.1505500078,0.1506794244,-7.203221321e-05,7.203519635e-05
18.8,13,5.2,0.1076796129,0.107657671,0.1075639725,0.1077176332,0.107681632,0.1074149609,0.1076071709,-7.244199514e-05,8.845478442e-05
18.8,14,5.6,0.06460776925,0.06461381912,0.06451821327,0.06466007233,0.06463396549,0.06435668468,0.06455655396,-5.121529102e-05,8.503794379e-05
18.8,15,6,0.0215359237,0.02149510384,0.02146816254,0.02164924145,0.02159070969,0.02126348019,0.02149333991,-4.25837934e-05,0.0001098256544
18.8,16,6.4,-0.0215359237,-0.02156448364,-0.02160841227,-0.02138835192,-0.02153015137,-0.02182883024,-0.02158404514,-4.812143743e-05,0.0001094598338
18.8,17,6.8,-0.06460776925,-0.06461495161,-0.06464225054,-0.06441903114,-0.06459462643,-0.0649009347,-0.06463436037,-2.659112215e-05,0.0001073420062
18.8,18,7.2,-0.1076796129,-0.1077054739,-0.1077224612,-0.1075106859,-0.1076913476,-0.1080108881,-0.1077281684,-4.855543375e-05,0.0001161292166
18.8,19,7.6,-0.1507514566,-0.1507252455,-0.1507576108,-0.1505576968,-0.1507711411,-0.1510449648,-0.1507713348,-1.987814903e-05,0.0001078635469
18.8,20,8,-0.1938233078,-0.193818748,-0.1938108802,-0.1935881376,-0.19386971,-0.1940540075,-0.1938282996,-4.991889e-06,0.0001058518901
18.8,21,8.4,-0.2368951589,-0.2368844748,-0.2368997931,-0.2366546392,-0.2369403243,-0.2371468544,-0.2369052172,-1.005828381e-05,0.0001105397969
18.8,22,8.8,-0.27996701,-0.2799905539,-0.2798919082,-0.2797538638,-0.2800092697,-0.2802017927,-0.2799694836,-2.473592758e-06,0.0001177668601
18.8,23,9.2,-0.3230388463,-0.3230339885,-0.3230140805,-0.3228740096,-0.3231044412,-0.3232353926,-0.3230523765,-1.353025436e-05,9.132027481e-05
18.8,24,9.6,-0.3661106825,-0.366120398,-0.3660942316,-0.3659662008,-0.3661480546,-0.3661920428,-0.3661041856,6.496906281e-06,5.787611008e-05
18.8,25,10,-0.4091825485,-0.4091812968,-0.409119904,-0.4091219306,-0.4092293978,-0.4091895819,-0.4091684222,1.412630081e-05,3.567933891e-05
18.8,26,10.4,-0.4522543848,-0.4522550106,-0.4521733522,-0.452156961,-0.4523240328,-0.452154696,-0.4522128105,4.157423973e-05,6.968378875e-05
18.8,27,10.8,-0.495326221,-0.4953016043,-0.4952724576,-0.4952837229,-0.495374918,-0.4951521158,-0.4952769279,4.929304123e-05,6.873607344e-05
18.8,28,11.2,-0.538398087,-0.5383379459,-0.5383198261,-0.5384075642,-0.5385103226,-0.5381542444,-0.5383459926,5.209445953e-05,0.0001007914543
18.8,29,11.6,-0.5814699531,-0.581458509,-0.5813856125,-0.5815553665,-0.5816781521,-0.5812109709,-0.5814577341,1.221895218e-05,0.000129675871
18.8,30,12,-0.6245417595,-0.6245741844,-0.6244261861,-0.6245883703,-0.6246436834,-0.6242711544,-0.6245006919,4.106760025e-05,0.000113427639
18.8,31,12.4,-0.6676136255,-0.6676661968,-0.6674228907,-0.6676391363,-0.667645812,-0.6674172878,-0.6675582528,5.5372715e-05,9.946823411e-05
19.2,0,0,0.6818181872,0.6816681623,0.6818178892,0.6815285683,0.6817948818,0.682331562,0.6818282008,1.001358032e-05,0.0001953244209
19.2,1,0.4,0.6378298998,0.6377880573,0.6378620863,0.637673974,0.6378550529,0.6381926537,0.6378743649,4.4465065e-05,0.0001235723466
19.2,2,0.8,0.5938416123,0.5937635899,0.5938636065,0.5937097073,0.5938750505,0.5940953493,0.5938614607,1.984834671e-05,0.0001038193732
19.2,3,1.2,0.5498533845,0.5498256683,0.5498769283,0.5497248173,0.5498749018,0.5500346422,0.549867332,1.394748688e-05,7.652044587e-05
19.2,4,1.6,0.505865097,0.5058758259,0.5058945417,0.5057837963,0.5058617592,0.5059707165,0.5058773756,1.227855682e-05,4.608631207e-05
19.2,5,2,0.4618768096,0.4619076252,0.4618440866,0.4617587328,0.4618999958,0.4619545937,0.4618729949,-3.814697266e-06,5.65171249e-05
19.2,6,2.4,0.417888552,0.4179342985,0.4178283215,0.4178247452,0.4178869724,0.4179623127,0.4178873003,-1.25169754e-06,4.902482033e-05
19.2,7,2.8,0.3739002943,0.3739868402,0.3738166094,0.3738642931,0.3739111423,0.3738946915,0.3738947213,-5.573034286e-06,4.45365913e-05
19.2,8,3.2,0.3299120069,0.3299719095,0.3298258781,0.3299219608,0.3299428225,0.3299348354,0.3299194872,7.480382919e-06,4.192590859e-05
19.2,9,3.6,0.2859237492,0.2860296965,0.2858356237,0.2859671116,0.2859503031,0.2858555317,0.2859276533,3.904104233e-06,6.644129462e-05
19.2,10,4,0.2419354767,0.2420148849,0.2418558598,0.2420201302,0.2419525385,0.2418583632,0.2419403493,4.87267971e-06,6.7570807e-05
19.2,11,4.4,0.1979472041,0.1980323792,0.1978316307,0.1980538368,0.1979763508,0.1977767944,0.1979341954,-1.300871372e-05,0.0001013875008
19.2,12,4.8,0.1539589465,0.1540340185,0.1538887024,0.1540532112,0.1539834738,0.1537463665,0.1539411545,-1.779198647e-05,9.533762932e-05
19.2,13,5.2,0.1099706739,0.1099923849,0.1099237204,0.1101225615,0.1100058556,0.109716773,0.1099522561,-1.841783524e-05,0.0001019269257
19.2,14,5.6,0.06598240137,0.06598842144,0.0659737587,0.06615519524,0.0660443306,0.06575620174,0.06598357856,1.177191734e-06,9.511709504e-05
19.2,15,6,0.02199413441,0.02202212811,0.02202272415,0.02219808102,0.02205598354,0.02174162865,0.02200810984,1.397542655e-05,0.0001149769887
19.2,16,6.4,-0.02199413441,-0.02193170786,-0.02194291353,-0.02169877291,-0.02196115255,-0.02221685648,-0.02195028029,4.385411739e-05,0.0001329425722
19.2,17,6.8,-0.06598240137,-0.06594204903,-0.06591022015,-0.06568592787,-0.06592553854,-0.06619942188,-0.06593263149,4.976987839e-05,0.0001365780772
19.2,18,7.2,-0.1099706739,-0.1099407673,-0.1098911166,-0.1097047925,-0.1099199653,-0.1102097631,-0.1099332795,3.739446402e-05,0.0001330286323
19.2,19,7.6,-0.1539589465,-0.1539460421,-0.1538429856,-0.1536791921,-0.1539163589,-0.1541343331,-0.1539037824,5.516409874e-05,0.0001253187656
19.2,20,8,-0.1979472041,-0.1979457736,-0.1978488564,-0.197629869,-0.1979529858,-0.1980654001,-0.1978885829,5.862116814e-05,0.0001082181916
19.2,21,8.4,-0.2419354767,-0.2419262528,-0.2418527603,-0.241668582,-0.2419412732,-0.2420803905,-0.2418938577,4.161894321e-05,0.0001019090414
19.2,22,8.8,-0.2859237492,-0.2859454751,-0.2858551741,-0.2857131362,-0.2859274149,-0.2860599756,-0.2859002352,2.351403236e-05,8.816122863e-05
19.2,23,9.2,-0.3299120069,-0.3299234509,-0.3298587203,-0.3297501802,-0.3299239874,-0.3300373554,-0.3298987448,1.326203346e-05,7.277727127e-05
19.2,24,9.6,-0.3739002943,-0.3739798665,-0.3738089204,-0.3737741113,-0.3739216924,-0.3739068508,-0.3738783002,2.199411392e-05,6.501674943e-05
19.2,25,10,-0.417888552,-0.4179979563,-0.4178287387,-0.417827189,-0.4179105759,-0.4178549051,-0.417883873,4.678964615e-06,5.725026131e-05
19.2,26,10.4,-0.4618768096,-0.4620113969,-0.4618673325,-0.4619292021,-0.4619294405,-0.4617642164,-0.4619003236,-2.351403236e-05,7.233619544e-05
19.2,27,10.8,-0.505865097,-0.5059584379,-0.5058501363,-0.5060088634,-0.5059409142,-0.5057039261,-0.5058924556,-2.735853195e-05,9.781122208e-05
19.2,28,11.2,-0.5498533845,-0.5498920679,-0.5499023199,-0.5500994921,-0.5499798059,-0.5496613979,-0.5499070287,-5.36441803e-05,0.0001304268808
19.2,29,11.6,-0.5938416123,-0.5938997269,-0.5938600898,-0.5941659212,-0.5940357447,-0.5936652422,-0.5939253569,-8.374452591e-05,0.0001542806567
19.2,30,12,-0.6378298998,-0.6379639506,-0.6378898025,-0.6382758617,-0.638032198,-0.6376420856,-0.6379607916,-0.0001308917999,0.0002060055704
19.2,31,12.4,-0.6818181872,-0.6819473505,-0.6818658113,-0.6822719574,-0.6820145249,-0.6817319989,-0.6819663048,-0.0001481175423,0.0001826167136
19.6,0,0,0.6960226893,0.6956737041,0.696023345,0.6955476999,0.6958632469,0.696406126,0.6959028244,-0.0001198649406,0.0002735018788
19.6,1,0.4,0.6511180401,0.6509069204,0.6511136293,0.650780797,0.651006937,0.651450038,0.6510517001,-6.633996964e-05,0.0001991748868
19.6,2,0.8,0.6062133312,0.6060106754,0.606156826,0.6059507132,0.6060960293,0.6064815521,0.606139183,-7.41481781e-05,0.0001814603747
19.6,3,1.2,0.5613086224,0.5611397028,0.5612431765,0.5610386133,0.5612207651,0.5614959002,0.5612276196,-8.100271225e-05,0.0001559019147
19.6,4,1.6,0.5164039731,0.5163164139,0.5163309574,0.5161393881,0.5163267851,0.5165115595,0.5163249969,-7.897615433e-05,0.0001219868645
19.6,5,2,0.4714992642,0.4714496136,0.4714230299,0.4713534117,0.471396327,0.4715251923,0.4714295268,-6.973743439e-05,8.01205606e-05
19.6,6,2.4,0.4265945554,0.4265992641,0.4265030622,0.4264520407,0.426518321,0.4265630245,0.4265271127,-6.744265556e-05,6.929635856e-05
19.6,7,2.8,0.3816898763,0.3817170858,0.3816357851,0.3815799952,0.381637454,0.3816293478,0.3816399276,-4.994869232e-05,6.082653999e-05
19.6,8,3.2,0.3367851675,0.3367954493,0.3367050886,0.3367757797,0.336745739,0.3366860151,0.3367416263,-4.354119301e-05,4.766583515e-05
19.6,9,3.6,0.2918804884,0.2919589281,0.291831851,0.2919380665,0.291864872,0.2917057276,0.291859895,-2.059340477e-05,7.500648644e-05
19.6,10,4,0.2469757944,0.2470664978,0.2469675541,0.2471054792,0.2469607592,0.2467887402,0.2469778061,2.011656761e-06,8.614361286e-05
19.6,11,4.4,0.2020711154,0.2022118568,0.2020609379,0.2022299767,0.2020945549,0.2018418312,0.2020878345,1.671910286e-05,0.0001125007839
19.6,12,4.8,0.1571664214,0.1572960615,0.1571620703,0.1574063301,0.1572153568,0.1569279432,0.1572015584,3.51369381e-05,0.0001322627068
19.6,13,5.2,0.1122617275,0.1123911142,0.1123107672,0.1125086546,0.1123143435,0.112025857,0.1123101488,4.84213233e-05,0.0001427680254
19.6,14,5.6,0.06735703349,0.06744539738,0.06744432449,0.06771433353,0.06744205952,0.0671505928,0.06743934005,8.230656385e-05,0.0001648843318
19.6,15,6,0.02245234512,0.02257370949,0.02256381512,0.02281117439,0.02252483368,0.02225255966,0.02254521847,9.287334979e-05,0.0001727875351
19.6,16,6.4,-0.02245234512,-0.02232271433,-0.02230381966,-0.0220708251,-0.02237921953,-0.02259486914,-0.02233428881,0.0001180563122,0.0001750651718
19.6,17,6.8,-0.06735703349,-0.06723994017,-0.06720042229,-0.06697827578,-0.06725651026,-0.0674880743,-0.06723264605,0.0001243874431,0.0001768052607
19.6,18,7.2,-0.1122617275,-0.1121512651,-0.1120947599,-0.1118398309,-0.1121315956,-0.1123664975,-0.1121167913,0.0001449361444,0.0001868456602
19.6,19,7.6,-0.1571664214,-0.1571044326,-0.1569748521,-0.1567577124,-0.1570565104,-0.157209754,-0.1570206583,0.0001457631588,0.0001631021441
19.6,20,8,-0.2020711154,-0.2020043731,-0.2019190788,-0.2016825676,-0.2019537091,-0.2020852566,-0.201929003,0.0001421123743,0.0001477748156
19.6,21,8.4,-0.2469757944,-0.2469360828,-0.2468659878,-0.2466492057,-0.2468806505,-0.2469699979,-0.2468603849,0.0001154094934,0.0001154094934
19.6,22,8.8,-0.2918804884,-0.2918548584,-0.2917951941,-0.291598618,-0.2917832136,-0.2918400168,-0.2917743623,0.00010612607,0.0001061081857
19.6,23,9.2,-0.3367851675,-0.3367789388,-0.3367068768,-0.336568594,-0.3367238641,-0.3367583752,-0.336707294,7.78734684e-05,7.783770707e-05
19.6,24,9.6,-0.3816898763,-0.3817145824,-0.3816288114,-0.381519258,-0.3816264868,-0.3816150427,-0.3816208243,6.905198097e-05,7.892250869e-05
19.6,25,10,-0.4265945554,-0.4266865253,-0.4265930057,-0.4265155792,-0.4265581965,-0.4265186787,-0.426574409,2.014636993e-05,5.694627907e-05
19.6,26,10.4,-0.4714992642,-0.4716054201,-0.4715209603,-0.4715672135,-0.4714928865,-0.4713995457,-0.4715171754,-1.791119576e-05,6.037950516e-05
19.6,27,10.8,-0.5164039731,-0.5165029764,-0.5164551139,-0.5166159868,-0.5164263248,-0.5163152814,-0.5164631605,-5.918741226e-05,9.464025788e-05
19.6,28,11.2,-0.5613086224,-0.5614344478,-0.5614717007,-0.5616284609,-0.5613513589,-0.5612334013,-0.5614238977,-0.000115275383,0.00014533996
19.6,29,11.6,-0.6062133312,-0.6063495278,-0.6063963175,-0.6066461802,-0.6062670946,-0.6061575413,-0.6063633561,-0.0001500248909,0.000172317028
19.6,30,12,-0.6511180401,-0.651325345,-0.6514009833,-0.6516491175,-0.6512328386,-0.6510531902,-0.6513322592,-0.0002142190933,0.0002401948004
19.6,31,12.4,-0.6960226893,-0.6962244511,-0.696377337,-0.6965700388,-0.696144104,-0.695977807,-0.6962587237,-0.0002360343933,0.00025401116
20,0,0,0.7102272511,0.7095372677,0.7099565268,0.7096954584,0.7097581625,0.7102547884,0.7098404169,-0.0003868341446,0.0003978252353
20,1,0.4,0.6644061208,0.6639682055,0.6642210484,0.6640158892,0.6641055346,0.6645716429,0.6641764641,-0.0002296566963,0.0002958655241
20,2,0.8,0.6185850501,0.6182515621,0.6184071302,0.6182307005,0.6183162928,0.6187602282,0.6183931231,-0.0001919269562,0.0002619385778
20,3,1.2,0.5727639198,0.5725638866,0.572584033,0.572476387,0.5725605488,0.5728844404,0.5726138949,-0.0001500248909,0.0001982688846
20,4,1.6,0.5269427896,0.526812911,0.5267467499,0.5266717672,0.526820302,0.5269891024,0.5268081427,-0.0001346468925,0.0001531481685
20,5,2,0.4811216891,0.4810055494,0.4809583426,0.4809033871,0.4809894562,0.4810312986,0.4809776247,-0.0001440644264,0.0001440823107
20,6,2.4,0.4353005588,0.4352664948,0.4351402521,0.4351398945,0.4352339506,0.4351089001,0.4351778924,-0.0001226663589,0.0001226603927
20,7,2.8,0.3894794583,0.3894695044,0.3893318176,0.3893859386,0.3894894123,0.389297843,0.3893949091,-8.454918861e-05,8.85367408e-05
20,8,3.2,0.3436583579,0.3436807394,0.3435279131,0.3436182737,0.3436710835,0.3433599472,0.3435716033,-8.675456047e-05,0.0001008093386
20,9,3.6,0.2978372276,0.2979487181,0.2977595329,0.2978650331,0.2978724241,0.2975209951,0.2977933288,-4.389882088e-05,0.0001136839419
20,10,4,0.2520161271,0.2521625757,0.2519629002,0.2521240711,0.2520397902,0.2516638041,0.2519906163,-2.551078796e-05,0.0001367211371
20,11,4.4,0.2061950117,0.2063823938,0.2062062025,0.2063453197,0.206166625,0.2058686018,0.2061938345,-1.177191734e-06,0.0001407355012
20,12,4.8,0.1603738964,0.1606011391,0.1604690552,0.1606472731,0.1603960991,0.1600983143,0.1604423821,6.848573685e-05,0.0001787126093
20,13,5.2,0.114552781,0.1148129702,0.114664197,0.1149195433,0.1146069765,0.1143574715,0.1146722287,0.0001194477081,0.0001975744963
20,14,5.6,0.06873167306,0.06903040409,0.06887173653,0.06917870045,0.06877493858,0.0685492754,0.0688810125,0.0001493394375,0.000222297007
20,15,6,0.02291055582,0.02312886715,0.02316009998,0.02345407009,0.02296411991,0.02279984951,0.02310140058,0.0001908447593,0.0002351280273
20,16,6.4,-0.02291055582,-0.02271085978,-0.02262502909,-0.02237206697,-0.02273750305,-0.02297699451,-0.02268449031,0.0002260655165,0.0002526406315
20,17,6.8,-0.06873167306,-0.06855660677,-0.06844604015,-0.0681643486,-0.06858837605,-0.06878644228,-0.06850836426,0.0002233088017,0.0002452179906
20,18,7.2,-0.114552781,-0.1143476963,-0.1142433286,-0.1139683127,-0.114330709,-0.1145194173,-0.1142818928,0.0002708882093,0.0002708882093
20,19,7.6,-0.1603738964,-0.1602076888,-0.1600596309,-0.1598283648,-0.16015625,-0.1602988243,-0.1601101458,0.0002637505531,0.0002637445868
20,20,8,-0.2061950117,-0.2060942054,-0.2058775425,-0.2056694627,-0.2059220672,-0.2061132193,-0.2059352845,0.0002597272396,0.0002597123384
20,21,8.4,-0.2520161271,-0.2520019412,-0.2517425418,-0.2515500188,-0.2518501878,-0.2518275976,-0.2517944574,0.0002216696739,0.0002216696739
20,22,8.8,-0.2978372276,-0.2978463769,-0.2976107597,-0.2974815965,-0.2976922989,-0.2975673676,-0.297639668,0.0001975595951,0.0002012073965
20,23,9.2,-0.3436583579,-0.3437358737,-0.3434876204,-0.3433849216,-0.3435749412,-0.3433987498,-0.3435164392,0.0001419186592,0.0001729428768
20,24,9.6,-0.3894794583,-0.3895246387,-0.3894264102,-0.3893458843,-0.3894340992,-0.3892797232,-0.3894021511,7.730722427e-05,9.537934966e-05
20,25,10,-0.4353005588,-0.4353892803,-0.4352652431,-0.4353075624,-0.4352705479,-0.4351055026,-0.4352676272,3.293156624e-05,7.12215915e-05
20,26,10.4,-0.4811216891,-0.4812346697,-0.4811772704,-0.4812358618,-0.481120348,-0.4809788465,-0.4811493754,-2.76863575e-05,8.538365364e-05
20,27,10.8,-0.5269427896,-0.5271335244,-0.5271011591,-0.5272037983,-0.5269185305,-0.5268626213,-0.5270439386,-0.0001011490822,0.0001429081021
20,28,11.2,-0.5727639198,-0.5731050968,-0.5730032921,-0.5732080936,-0.5726969838,-0.5727378726,-0.5729502439,-0.0001863241196,0.0002235412539
20,29,11.6,-0.6185850501,-0.6188690066,-0.6189258099,-0.6191697121,-0.6184700727,-0.6185295582,-0.6187928915,-0.0002078413963,0.0002759695053
20,30,12,-0.6644061208,-0.6645897627,-0.6647683382,-0.6651505232,-0.6643168926,-0.6643545628,-0.6646360159,-0.0002298951149,0.0002862095716
20,31,12.4,-0.7102272511,-0.7103577852,-0.7105926275,-0.7110666037,-0.7100676298,-0.7100080252,-0.710418582,-0.0001913309097,0.0003428220807
20.4,0,0,0.7244318128,0.7236021757,0.7241352797,0.7237055302,0.7237232924,0.7242194414,0.7238771319,-0.0005546808243,0.0005546688917
20.4,1,0.4,0.6776942611,0.6772515774,0.6775325537,0.6772115231,0.6773369312,0.6777619123,0.6774188876,-0.0002753734589,0.000302422035
20.4,2,0.8,0.6309567094,0.6306605339,0.6308994293,0.6305477619,0.6307271719,0.6310697794,0.6307808757,-0.0001758337021,0.0002210021048
20.4,3,1.2,0.5842192173,0.5838494301,0.5841697454,0.5838888884,0.5840650797,0.584256053,0.584045887,-0.000173330307,0.0001881122589
20.4,4,1.6,0.5374816656,0.5372117758,0.5373264551,0.5372595787,0.5373528004,0.5374597311,0.5373220444,-0.0001596212387,0.0001595974027
20.4,5,2,0.4907441139,0.490665555,0.4906691313,0.4905822277,0.4907712936,0.4906696081,0.4906715453,-7.256865501e-05,8.342265937e-05
20.4,6,2.4,0.444006592,0.4438743591,0.4439796209,0.4439653158,0.4440107346,0.4438560009,0.4439372122,-6.937980652e-05,7.104277756e-05
20.4,7,2.8,0.3972690403,0.3971270323,0.3972443342,0.3972712755,0.3973082304,0.3970974684,0.3972096741,-5.93662262e-05,7.594227645e-05
20.4,8,3.2,0.3505315185,0.3505297899,0.3505841494,0.350628376,0.3505368233,0.3502776623,0.3505113721,-2.014636993e-05,8.207559586e-05
20.4,9,3.6,0.3037939668,0.3038691282,0.3037928343,0.3039530516,0.3037883043,0.3035404682,0.3037887514,-5.215406418e-06,9.8907949e-05
20.4,10,4,0.2570564449,0.2571041584,0.2570812702,0.2572910786,0.2570655346,0.256803751,0.2570691705,1.272559166e-05,0.0001137912259
20.4,11,4.4,0.2103189081,0.2104908228,0.2103993893,0.2106058598,0.2103005648,0.2100881338,0.2103769481,5.804002285e-05,0.0001576930226
20.4,12,4.8,0.1635813713,0.1637151241,0.1637181044,0.1639171839,0.1637040377,0.1634082794,0.1636925489,0.0001111775637,0.0001804113417
20.4,13,5.2,0.1168438345,0.1170496941,0.1170418262,0.1172630787,0.1168829203,0.116687417,0.1169849858,0.0001411512494,0.000203719741
20.4,14,5.6,0.07010630518,0.07033038139,0.07033371925,0.07051444054,0.07020223141,0.06996870041,0.07026989758,0.0001635923982,0.0002186313213
20.4,15,6,0.02336876839,0.02359569073,0.02361321449,0.02374923229,0.02347958088,0.02327477932,0.02354249917,0.0001737307757,0.0002113267838
20.4,16,6.4,-0.02336876839,-0.02308011055,-0.02310967445,-0.02293616533,-0.02330100536,-0.02339422703,-0.02316423692,0.0002045314759,0.0002147152991
20.4,17,6.8,-0.07010630518,-0.06978285313,-0.06975221634,-0.069642663,-0.06994062662,-0.07007747889,-0.06983916461,0.0002671405673,0.0002671375987
20.4,18,7.2,-0.1168438345,-0.1166149974,-0.1164844036,-0.1164042354,-0.116713047,-0.116769135,-0.1165971607,0.0002466738224,0.0002466708538
20.4,19,7.6,-0.1635813713,-0.1633163095,-0.1632388234,-0.1631632447,-0.1634746194,-0.163464129,-0.1633314192,0.0002499520779,0.0002499461116
20.4,20,8,-0.2103189081,-0.210234642,-0.2099942565,-0.2100052238,-0.2102879286,-0.210200727,-0.2101445645,0.000174343586,0.0001743525208
20.4,21,8.4,-0.2570564449,-0.2569476962,-0.2567141652,-0.2568763494,-0.2570191026,-0.2568743229,-0.2568863332,0.0001701116562,0.0001701176225
20.4,22,8.8,-0.3037939668,-0.3037501574,-0.3034890294,-0.3036440611,-0.3038166761,-0.3035736084,-0.3036547303,0.0001392364502,0.0001483440428
20.4,23,9.2,-0.3505315185,-0.3504195809,-0.3503579497,-0.3504551053,-0.350599885,-0.3502597213,-0.3504184186,0.0001130998135,0.0001404166251
20.4,24,9.6,-0.3972690403,-0.3972967863,-0.39712888,-0.3973470926,-0.3973124623,-0.3970460892,-0.3972262442,4.279613495e-05,0.0001024663434
20.4,25,10,-0.444006592,-0.4439851046,-0.4439793229,-0.4441331029,-0.4440786242,-0.4438683987,-0.4440089166,-2.324581146e-06,7.709860802e-05
20.4,26,10.4,-0.4907441139,-0.4907282591,-0.4908367991,-0.4910275936,-0.4907488823,-0.4906305075,-0.4907943606,-5.024671555e-05,0.0001020789132
20.4,27,10.8,-0.5374816656,-0.5374547243,-0.5376546383,-0.5378175974,-0.5374730825,-0.5373697281,-0.537553966,-7.230043411e-05,0.0001312732638
20.4,28,11.2,-0.5842192173,-0.5841954947,-0.5844908953,-0.5846091509,-0.5840964317,-0.5841275454,-0.5843038559,-8.463859558e-05,0.0001799583406
20.4,29,11.6,-0.6309567094,-0.6311844587,-0.6313390732,-0.6314886808,-0.6308019161,-0.6308765411,-0.6311381459,-0.0001814365387,0.0002754092275
20.4,30,12,-0.6776942611,-0.6780204773,-0.6782469749,-0.6783469319,-0.6774404049,-0.6775949001,-0.6779299378,-0.0002356767654,0.0003769636096
20.4,31,12.4,-0.7244318128,-0.7243706584,-0.725004375,-0.7250089645,-0.7239141464,-0.7240080833,-0.7244612575,-2.944469452e-05,0.000430452812
20.8,0,0,0.7386363149,0.7376806736,0.7383676767,0.7371250391,0.7383631468,0.7385752201,0.738022387,-0.0006139278412,0.0006139635807
20.8,1,0.4,0.6909824014,0.6907173395,0.6909192801,0.6902308464,0.6909599304,0.6910201311,0.6907694936,-0.0002129077911,0.0002279877663
20.8,2,0.8,0.6433284283,0.6432073116,0.6432563066,0.6427720785,0.6433445215,0.6433221102,0.6431804895,-0.0001479387283,0.000154399866
20.8,3,1.2,0.5956744552,0.5954376459,0.5956103802,0.5953354836,0.5956597328,0.5956605673,0.5955408216,-0.0001336336136,0.0001336932182
20.8,4,1.6,0.5480204821,0.54783535,0.5480264425,0.5477423668,0.5479843616,0.5480023623,0.5479181409,-0.0001023411751,0.0001046895995
20.8,5,2,0.5003665686,0.5002117157,0.5003682375,0.5002262592,0.5003374815,0.5003317595,0.500295043,-7.152557373e-05,7.214546349e-05
20.8,6,2.4,0.4527125955,0.4525972605,0.4527179003,0.4526666403,0.4527310133,0.452658534,0.4526742995,-3.829598427e-05,4.781484677e-05
20.8,7,2.8,0.4050586522,0.4050008059,0.4050933123,0.4050960541,0.4051045179,0.4049463272,0.4050481915,-1.046061516e-05,5.761981083e-05
20.8,8,3.2,0.3574046791,0.3573230505,0.3574653864,0.3575391769,0.3574445248,0.3573405743,0.3574225307,1.785159111e-05,7.615685172e-05
20.8,9,3.6,0.3097507358,0.3097150326,0.3098751307,0.31003654,0.3097673655,0.3096979856,0.3098184168,6.768107414e-05,0.0001030564308
20.8,10,4,0.2620967627,0.262067914,0.2622555494,0.262334466,0.2620909214,0.2620325089,0.2621562779,5.951523781e-05,9.908676293e-05
20.8,11,4.4,0.2144428045,0.2143614292,0.2146029472,0.2147722244,0.2144418955,0.2143758535,0.214510873,6.806850433e-05,0.0001277595729
20.8,12,4.8,0.1667888463,0.1668339968,0.1669896841,0.1670517921,0.1667299271,0.1666808128,0.1668572426,6.839632988e-05,0.0001351773681
20.8,13,5.2,0.1191348955,0.1191842556,0.1193015575,0.1193341017,0.1190919876,0.1190537214,0.1191931218,5.822628736e-05,0.0001078620553
20.8,14,5.6,0.0714809373,0.07164692879,0.07162249088,0.07162058353,0.07146430016,0.07141458988,0.07155378163,7.28443265e-05,0.0001060351715
20.8,15,6,0.0238269791,0.02401399612,0.02399432659,0.0240676403,0.02380251884,0.02376496792,0.0239286907,0.000101711601,0.0001362994371
20.8,16,6.4,-0.0238269791,-0.02362000942,-0.02365475893,-0.0235940814,-0.02384698391,-0.02384394407,-0.02371195517,0.0001150239259,0.0001298114657
20.8,17,6.8,-0.0714809373,-0.07124888897,-0.07129889727,-0.07127320766,-0.07152092457,-0.07148677111,-0.07136573642,0.0001152008772,0.0001335278212
20.8,18,7.2,-0.1191348955,-0.1188631058,-0.1189529896,-0.1190397143,-0.1191567779,-0.1191233993,-0.1190271974,0.0001076981425,0.0001164510832
20.8,19,7.6,-0.1667888463,-0.1664963961,-0.1665817499,-0.1666777134,-0.1668351293,-0.1667488217,-0.166667968,0.0001208782196,0.0001393973798
20.8,20,8,-0.2144428045,-0.2141592503,-0.2142144442,-0.2143785357,-0.2145037651,-0.2143593431,-0.2143230736,0.0001197308302,0.0001441210479
20.8,21,8.4,-0.2620967627,-0.2618367672,-0.2618929148,-0.2619936466,-0.2621893287,-0.262006402,-0.2619838119,0.0001129508018,0.0001499772043
20.8,22,8.8,-0.3097507358,-0.3095244765,-0.3095672131,-0.309668839,-0.3098319769,-0.3096609712,-0.3096507192,0.0001000165939,0.0001325368939
20.8,23,9.2,-0.3574046791,-0.3572819829,-0.3572471142,-0.3574160933,-0.3575175405,-0.3573400378,-0.3573605418,4.413723946e-05,9.383559518e-05
20.8,24,9.6,-0.4050586522,-0.4049329162,-0.4049945474,-0.4050898552,-0.4051347375,-0.4049496055,-0.4050203264,3.832578659e-05,8.123517182e-05
20.8,25,10,-0.4527125955,-0.4526673555,-0.4527052641,-0.4528160691,-0.4527400136,-0.4526084661,-0.4527073801,5.215406418e-06,5.751848221e-05
20.8,26,10.4,-0.5003665686,-0.5004282594,-0.500443697,-0.5004222393,-0.5003785491,-0.5002654791,-0.5003876686,-2.110004425e-05,6.151199341e-05
20.8,27,10.8,-0.5480204821,-0.5481461883,-0.5482182503,-0.5481740236,-0.5479527712,-0.5479123592,-0.5480807424,-6.026029587e-05,0.0001305699407
20.8,28,11.2,-0.5956744552,-0.5958949924,-0.5960282683,-0.5959523916,-0.5956089497,-0.5955953598,-0.5958160162,-0.0001415610313,0.0001993775368
20.8,29,11.6,-0.6433284283,-0.64362216,-0.6437929273,-0.6435462832,-0.64328444,-0.6432747841,-0.6435041428,-0.0001757144928,0.0002147436171
20.8,30,12,-0.6909824014,-0.6913166046,-0.6915066838,-0.6909279823,-0.6908830404,-0.6909201145,-0.6911108494,-0.0001284480095,0.000214910513
20.8,31,12.4,-0.7386363149,-0.7384738922,-0.7391722202,-0.7380610108,-0.7383538485,-0.7385528088,-0.738522768,0.0001135468483,0.0003279209195
21.2,0,0,0.7528408766,0.7522972822,0.7525177002,0.7516796589,0.752810955,0.7527842522,0.752417922,-0.0004229545593,0.0004229068873
21.2,1,0.4,0.7042704821,0.7041186094,0.7041691542,0.7036323547,0.7044279575,0.7043553591,0.7041406631,-0.0001298189163,0.0002267360687
21.2,2,0.8,0.6557001472,0.6556079388,0.6555906534,0.6552270651,0.6558140516,0.6557226181,0.6555924416,-0.0001077055931,0.0001622319251
21.2,3,1.2,0.6071297526,0.607021451,0.6070460081,0.6068872213,0.6072071791,0.6071369648,0.6070597768,-6.997585297e-05,0.0001038432092
21.2,4,1.6,0.5585593581,0.5584677458,0.5585314035,0.5584884882,0.558621645,0.558560133,0.5585339069,-2.545118332e-05,5.069970939e-05
21.2,5,2,0.5099889636,0.5099283457,0.50999856,0.5099971294,0.5099977255,0.5100208521,0.5099884868,-4.768371582e-07,2.380609476e-05
21.2,6,2.4,0.4614185989,0.4614112377,0.4614745378,0.4615124464,0.4614369869,0.4614953995,0.4614661336,4.753470421e-05,5.046725346e-05
21.2,7,2.8,0.4128482342,0.4128681421,0.412966609,0.4130986929,0.4128756523,0.4128924608,0.4129403234,9.208917618e-05,9.207725816e-05
21.2,8,3.2,0.3642778397,0.364292264,0.3644291162,0.3645794392,0.3643063307,0.3644032478,0.3644020855,0.000124245882,0.0001242399157
21.2,9,3.6,0.3157074749,0.3157365322,0.3159244061,0.3159338236,0.3157020807,0.3158390522,0.3158271909,0.000119715929,0.0001218616962
21.2,10,4,0.2671370804,0.2671760321,0.2673690319,0.2674510479,0.2670847178,0.267255187,0.2672671974,0.0001301169395,0.0001510679722
21.2,11,4.4,0.2185667157,0.2186421156,0.2187986374,0.2188888788,0.2184720039,0.2186737061,0.2186950743,0.0001283586025,0.0001662373543
21.2,12,4.8,0.1699963361,0.1700826883,0.1702289581,0.1702739,0.1698805094,0.1700632572,0.1701058596,0.0001095235348,0.0001558572112
21.2,13,5.2,0.121425949,0.1215828657,0.1216391325,0.1216859818,0.1213213205,0.1214642525,0.1215387136,0.0001127645373,0.0001546129643
21.2,14,5.6,0.07285556942,0.07301867008,0.07305109501,0.07308530807,0.07274413109,0.07290565968,0.07296097279,0.0001054033637,0.0001499787031
21.2,15,6,0.02428518981,0.02451992035,0.02447378635,0.02439618111,0.02414059639,0.02430510521,0.02436711825,8.192844689e-05,0.0001397654414
21.2,16,6.4,-0.02428518981,-0.02406460047,-0.0241008997,-0.02406913042,-0.0243947506,-0.02428776026,-0.02418342791,0.0001017618924,0.0001466140093
21.2,17,6.8,-0.07285556942,-0.07262229919,-0.0727057457,-0.07268226147,-0.07296359539,-0.0728392005,-0.07276262343,9.294599295e-05,0.0001361593604
21.2,18,7.2,-0.121425949,-0.1211587787,-0.121307075,-0.1213002801,-0.1215071082,-0.1214589477,-0.1213464364,7.951259613e-05,0.0001251742215
21.2,19,7.6,-0.1699963361,-0.1697599292,-0.1698861122,-0.1698913574,-0.1701167226,-0.170040369,-0.1699388921,5.74439764e-05,0.0001232057839
21.2,20,8,-0.2185667157,-0.2183228731,-0.2184827328,-0.2184975743,-0.2186508775,-0.2185841203,-0.2185076177,5.909800529e-05,9.970665269e-05
21.2,21,8.4,-0.2671370804,-0.2669116855,-0.2671129704,-0.2671324015,-0.2672505379,-0.2672228217,-0.2671260834,1.099705696e-05,9.067654901e-05
21.2,22,8.8,-0.3157074749,-0.3155242205,-0.3157135248,-0.3158738613,-0.3158016205,-0.3157998919,-0.3157426417,-3.516674042e-05,0.0001084506512
21.2,23,9.2,-0.3642778397,-0.3641586304,-0.3642856479,-0.3643516898,-0.3643634915,-0.3643878102,-0.3643094599,-3.162026405e-05,7.929802086e-05
21.2,24,9.6,-0.4128482342,-0.4127862453,-0.4128994942,-0.4129981399,-0.4128888249,-0.4129543304,-0.412905395,-5.716085434e-05,8.196830458e-05
21.2,25,10,-0.4614185989,-0.4614383578,-0.4614964724,-0.461602211,-0.4614073634,-0.4614472389,-0.4614783227,-5.972385406e-05,6.422400475e-05
21.2,26,10.4,-0.5099889636,-0.5101007223,-0.5100867748,-0.5101468563,-0.509953022,-0.5100106001,-0.5100596547,-7.06911087e-05,8.500814147e-05
21.2,27,10.8,-0.5585593581,-0.5587592125,-0.5587203503,-0.5587333441,-0.5584901571,-0.5585746169,-0.55865556,-9.620189667e-05,0.0001238584518
21.2,28,11.2,-0.6071297526,-0.607385993,-0.6073498726,-0.6072118282,-0.6070946455,-0.6071661711,-0.6072417498,-0.0001119971275,0.000125992301
21.2,29,11.6,-0.6557001472,-0.6560115218,-0.6559976339,-0.6557271481,-0.6556745172,-0.6557738781,-0.6558369398,-0.0001367926598,0.0001470446587
21.2,30,12,-0.7042704821,-0.7046635151,-0.7046490908,-0.7042579651,-0.7042226791,-0.7043956518,-0.7044378519,-0.0001673698425,0.000191426283
21.2,31,12.4,-0.7528408766,-0.753061831,-0.753143549,-0.7525279522,-0.7526516914,-0.7529656887,-0.7528701425,-2.926588058e-05,0.0002301096974
21.6,0,0,0.7670454383,0.7667392492,0.7662060261,0.7663166523,0.7668451071,0.7665656805,0.7665346265,-0.0005108118057,0.0005108952755
21.6,1,0.4,0.7175586224,0.7175163031,0.7171282768,0.7172312737,0.717733264,0.7174408436,0.717410028,-0.0001485943794,0.0002184867917
21.6,2,0.8,0.6680718064,0.6680041552,0.6677424908,0.6678527594,0.668266058,0.6679953337,0.6679722071,-9.959936142e-05,0.0001773476542
21.6,3,1.2,0.6185850501,0.6185853481,0.618367672,0.6184782982,0.6187909842,0.618539691,0.6185523868,-3.266334534e-05,0.0001151442557
21.6,4,1.6,0.5690982342,0.5690801144,0.5689464808,0.5690693855,0.5692973137,0.5690859556,0.5690959096,-2.324581146e-06,8.201599121e-05
21.6,5,2,0.5196114182,0.5196282864,0.5195689201,0.5196373463,0.5197498798,0.5196615458,0.5196492076,3.778934479e-05,5.477666855e-05
21.6,6,2.4,0.4701246321,0.4701707363,0.4701459408,0.4702181816,0.4702130556,0.4702541828,0.4702004492,7.581710815e-05,7.578730583e-05
21.6,7,2.8,0.4206378162,0.4206907749,0.4207206964,0.4208296537,0.4206773043,0.4207971096,0.420743078,0.0001052618027,0.000105291605
21.6,8,3.2,0.3711510301,0.3712376356,0.3712964058,0.3714528084,0.3711369038,0.3713772297,0.3713001907,0.0001491606236,0.0001548170985
21.6,9,3.6,0.3216642141,0.3217726946,0.3218607903,0.3219314814,0.3216335773,0.3219001293,0.3218197227,0.0001555085182,0.000167775157
21.6,10,4,0.2721773982,0.2722848654,0.2724121809,0.2725008726,0.2721161842,0.2724257708,0.2723479867,0.0001705884933,0.0001950621663
21.6,11,4.4,0.2226906121,0.222885251,0.222926259,0.2230268717,0.2225327492,0.2229305506,0.2228603363,0.000169724226,0.0002328693809
21.6,12,4.8,0.173203811,0.1733630896,0.1734361649,0.173473835,0.1730645895,0.1734286547,0.1733532697,0.0001494586468,0.0002051442862
21.6,13,5.2,0.1237170026,0.1239459515,0.1239602566,0.1240032911,0.1235918999,0.1238788366,0.1238760501,0.000159047544,0.0002090856433
21.6,14,5.6,0.07423020154,0.07441711426,0.07445907593,0.07445657253,0.07403516769,0.07439029217,0.07435164601,0.0001214444637,0.00019945651
21.6,15,6,0.02474340051,0.02499985695,0.02495884895,0.02491354942,0.02448225021,0.02485024929,0.02484095097,9.755045176e-05,0.0002020105749
21.6,16,6.4,-0.02474340051,-0.02451556921,-0.02454644442,-0.02464896441,-0.02496242523,-0.02471554279,-0.02467778884,6.561167538e-05,0.00015322119
21.6,17,6.8,-0.07423020154,-0.07399982214,-0.07411408424,-0.07418304682,-0.07442843914,-0.07419234514,-0.07418354601,4.66555357e-05,0.0001259490818
21.6,18,7.2,-0.1237170026,-0.123475194,-0.1236357093,-0.1236743331,-0.1239031553,-0.1237561703,-0.1236889139,2.808868885e-05,0.0001182183623
21.6,19,7.6,-0.173203811,-0.1730102897,-0.1731536984,-0.1732167602,-0.1733930111,-0.173314631,-0.173217684,-1.387298107e-05,0.0001113206163
21.6,20,8,-0.2226906121,-0.2224909067,-0.2226894498,-0.2227377295,-0.2228280306,-0.222808063,-0.2227108479,-2.02357769e-05,0.00010057092
21.6,21,8.4,-0.2721773982,-0.2720153332,-0.2722492814,-0.272262156,-0.2722715735,-0.2723731399,-0.2722342908,-5.689263344e-05,0.0001217246026
21.6,22,8.8,-0.3216642141,-0.3215482235,-0.3217494488,-0.3218193054,-0.3217244744,-0.3218609095,-0.3217404485,-7.623434067e-05,0.0001226544409
21.6,23,9.2,-0.3711510301,-0.3710632324,-0.3712316155,-0.3713095188,-0.3711667061,-0.3713461757,-0.3712234497,-7.24196434e-05,0.0001075386972
21.6,24,9.6,-0.4206378162,-0.4206476808,-0.420737505,-0.4207727313,-0.4206482172,-0.4208711982,-0.4207354486,-9.763240814e-05,9.765029245e-05
21.6,25,10,-0.4701246321,-0.4702014327,-0.4702114463,-0.4702121615,-0.4701481462,-0.4702525139,-0.4702051282,-8.049607277e-05,8.050799079e-05
21.6,26,10.4,-0.5196114182,-0.5197620392,-0.5196935534,-0.5197074413,-0.5195932388,-0.5197094679,-0.5196931958,-8.177757263e-05,8.900165267e-05
21.6,27,10.8,-0.5690982342,-0.569345355,-0.5691404343,-0.5692301989,-0.5691105127,-0.5692040324,-0.5692061186,-0.000107884407,0.000107872489
21.6,28,11.2,-0.6185850501,-0.6188938618,-0.618573606,-0.6186125875,-0.6186108589,-0.6186615825,-0.6186705232,-8.547306061e-05,9.002685692e-05
21.6,29,11.6,-0.6680718064,-0.6684246659,-0.6680468321,-0.668151021,-0.667992115,-0.6681233644,-0.6681475639,-7.575750351e-05,0.0001176595688
21.6,30,12,-0.7175586224,-0.7180120945,-0.7175053358,-0.717707634,-0.7174140215,-0.7176156044,-0.7176508904,-9.226799011e-05,0.000171470645
21.6,31,12.4,-0.7670454383,-0.7674894333,-0.7666656375,-0.7669664621,-0.7665588856,-0.7669249773,-0.7669211626,0.0001242756844,0.0003019571304
22,0,0,0.78125,0.7808629274,0.7794495821,0.7808349133,0.7811729908,0.7800414562,0.7804723978,-0.0007776021957,0.0007776260609
22,1,0.4,0.7308467627,0.730805397,0.729826808,0.730766654,0.7311291695,0.7303873301,0.7305830717,-0.0002636909485,0.0003766536829
22,2,0.8,0.6804435253,0.6803501844,0.6797554493,0.6804203987,0.6807227135,0.6802567244,0.6803010702,-0.000142455101,0.0002541065332
22,3,1.2,0.630040288,0.6300626993,0.6295253038,0.630032897,0.6303393841,0.6299828291,0.6299886703,-5.161762238e-05,0.0001802682818
22,4,1.6,0.5796370506,0.5796664953,0.5792300701,0.5796678066,0.5799766779,0.5797134638,0.5796508789,1.382827759e-05,0.0001766443311
22,5,2,0.5292338729,0.5292618275,0.5290067196,0.5293318033,0.5294771194,0.5293917656,0.5292938352,5.996227264e-05,0.0001508355199
22,6,2.4,0.4788306355,0.4788678885,0.4787300825,0.4789882898,0.4790700674,0.4790853262,0.4789482951,0.0001176595688,0.00015791654
22,7,2.8,0.4284273982,0.4284846783,0.4283481836,0.4286051989,0.4286205769,0.4288127422,0.428574264,0.0001468658447,0.0001785635977
22,8,3.2,0.3780241907,0.3781188726,0.3780459166,0.3782911301,0.3781052828,0.3783715963,0.3781865537,0.0001623630524,0.0001623690187
22,9,3.6,0.3276209533,0.3277658224,0.3276196718,0.3278777599,0.3276927471,0.327976346,0.3277864754,0.0001655220985,0.000166028738
22,10,4,0.2772177458,0.2773854733,0.277302146,0.2775068283,0.2772264481,0.2775900364,0.2774021924,0.0001844465733,0.000184440607
22,11,4.4,0.2268145084,0.2270457745,0.2269178629,0.2270803452,0.2267371416,0.2271574736,0.2269877195,0.0001732110977,0.0002041578264
22,12,4.8,0.176411286,0.1766324043,0.1766554117,0.1766607761,0.1763569117,0.1768050194,0.1766221076,0.0002108216286,0.000232568389
22,13,5.2,0.1260080636,0.1262587309,0.126249671,0.1262516975,0.1259052753,0.1263158321,0.1261962354,0.0001881718636,0.0002292931022
22,14,5.6,0.07560483366,0.07583916187,0.0758190155,0.0757958889,0.07536518574,0.07588422298,0.075740695,0.0001358613372,0.0002317205071
22,15,6,0.02520161308,0.02542006969,0.02543902397,0.02537024021,0.02496623993,0.02542829514,0.02532477304,0.0001231599599,0.0002173099638
22,16,6.4,-0.02520161308,-0.02496230602,-0.0249915719,-0.02517485619,-0.02544373274,-0.02511882782,-0.02513825893,6.335414946e-05,0.0001602020056
22,17,6.8,-0.07560483366,-0.07537442446,-0.07552361488,-0.07560533285,-0.07588738203,-0.07556539774,-0.0755912289,1.360476017e-05,0.0001268222986
22,18,7.2,-0.1260080636,-0.1258012056,-0.1258936524,-0.1260507703,-0.1262913346,-0.1260718703,-0.1260217726,-1.37090683e-05,0.0001422107161
22,19,7.6,-0.176411286,-0.1762091517,-0.1763786077,-0.1765397787,-0.1766591072,-0.1765826941,-0.1764738709,-6.258487701e-05,0.000156506896
22,20,8,-0.2268145084,-0.2266392708,-0.2268072367,-0.2269546986,-0.2270194888,-0.2270441055,-0.2268929482,-7.843971252e-05,0.0001514554024
22,21,8.4,-0.2772177458,-0.2771090865,-0.2772099972,-0.277433157,-0.2774218321,-0.2775238752,-0.2773395777,-0.0001218318939,0.0001684069575
22,22,8.8,-0.3276209533,-0.3275253177,-0.3276314139,-0.3277978897,-0.3277626634,-0.3278896213,-0.327721417,-0.0001004636288,0.0001386821241
22,23,9.2,-0.3780241907,-0.3779546022,-0.378062129,-0.3781972528,-0.3781040907,-0.3782978654,-0.378123194,-9.900331497e-05,0.0001268327178
22,24,9.6,-0.4284273982,-0.4284475446,-0.4284394383,-0.4285790324,-0.4285398722,-0.4288059473,-0.4285623431,-0.0001349449158,0.0001349687518
22,25,10,-0.4788306355,-0.478913188,-0.4788310528,-0.4788957238,-0.4789376855,-0.4791545868,-0.4789464474,-0.0001158118248,0.0001158118248
22,26,10.4,-0.5292338729,-0.529391408,-0.5291257501,-0.5293222666,-0.5293207169,-0.5295138359,-0.5293348432,-0.0001009702682,0.0001441717177
22,27,10.8,-0.5796370506,-0.5798621178,-0.5793901682,-0.5797024369,-0.5797257423,-0.5799175501,-0.5797196627,-8.261203766e-05,0.0001813054114
22,28,11.2,-0.630040288,-0.6303780675,-0.6297565699,-0.6300679445,-0.6300735474,-0.630190134,-0.6300932169,-5.292892456e-05,0.0001664519368
22,29,11.6,-0.6804435253,-0.680814147,-0.6800204515,-0.6805187464,-0.6803557873,-0.6804294586,-0.6804276705,1.585483551e-05,0.0001941442461
22,30,12,-0.7308467627,-0.7312962413,-0.7301143408,-0.731046021,-0.7307368517,-0.7306939363,-0.7307774425,6.932020187e-05,0.0003287792206
22,31,12.4,-0.78125,-0.7816318274,-0.7797638178,-0.7811983228,-0.7808344364,-0.780561626,-0.780798018,0.0004519820213,0.0006047248608
22.4,0,0,0.7954545021,0.794731617,0.794631958,0.7950901985,0.7956229448,0.7945256233,0.7949204445,-0.0005340576172,0.0006014108658
22.4,1,0.4,0.744134903,0.7439930439,0.7438323498,0.7442045212,0.7445424795,0.7437964678,0.7440737486,-6.115436554e-05,0.0002520084381
22.4,2,0.8,0.6928152442,0.6926417351,0.6926114559,0.6929522753,0.693243742,0.6926330328,0.6928164363,1.192092896e-06,0.000225007534
22.4,3,1.2,0.6414955854,0.6414778233,0.6413836479,0.641595006,0.6419811249,0.6414085627,0.6415692568,7.367134094e-05,0.0001603364944
22.4,4,1.6,0.5901759267,0.5902322531,0.5901772976,0.5902904272,0.5905661583,0.5901975632,0.5902927518,0.0001168251038,0.0001168131857
22.4,5,2,0.5388562679,0.5388764143,0.5389008522,0.5390408039,0.539250493,0.5389354229,0.5390008092,0.0001445412636,0.0001445293456
22.4,6,2.4,0.487536639,0.4875810146,0.4876285791,0.4877768755,0.4878687859,0.4877142906,0.4877139032,0.0001772642136,0.0001772701798
22.4,7,2.8,0.43621701,0.4362818003,0.4363806248,0.436406374,0.4365532398,0.4364826679,0.4364209175,0.0002039074898,0.0002039313258
22.4,8,3.2,0.3848973513,0.3850092888,0.3851112127,0.3850755692,0.3851579428,0.385204196,0.38511163,0.000214278698,0.000214290616
22.4,9,3.6,0.3335776925,0.3337572813,0.3338308334,0.333812356,0.3337926865,0.3339079618,0.3338202238,0.0002425312996,0.0002425312996
22.4,10,4,0.2822580636,0.2824860811,0.2825194597,0.2824612856,0.282400012,0.2826086283,0.2824950814,0.0002370178699,0.000237029788
22.4,11,4.4,0.2309384048,0.2311787605,0.2312028408,0.2310829163,0.2310057878,0.231279254,0.2311499119,0.000211507082,0.000211507082
22.4,12,4.8,0.1796187609,0.1798827648,0.1798554659,0.1798454523,0.1796197891,0.1799955368,0.1798398048,0.0002210438251,0.000221040842
22.4,13,5.2,0.1282991171,0.1285713911,0.1285173893,0.128457427,0.1282250881,0.1286218166,0.1284786165,0.0001794993877,0.0002091169299
22.4,14,5.6,0.07697947323,0.07724261284,0.07717061043,0.07709050179,0.0768185854,0.07730031013,0.07712452114,0.0001450479031,0.0002094060183
22.4,15,6,0.02565982379,0.02583944798,0.02582335472,0.02575325966,0.02548694611,0.02590024471,0.02576065063,0.0001008268446,0.0001699779241
22.4,16,6.4,-0.02565982379,-0.02541077137,-0.02555161715,-0.02566093206,-0.02593511343,-0.02544873953,-0.02560143545,5.838833749e-05,0.0001689482451
22.4,17,6.8,-0.07697947323,-0.07673829794,-0.07689720392,-0.07703065872,-0.07726562023,-0.07685810328,-0.07695797831,2.149492502e-05,0.0001564294071
22.4,18,7.2,-0.1282991171,-0.1281151772,-0.1283029914,-0.1284095645,-0.1286577582,-0.1282530427,-0.1283477098,-4.859268665e-05,0.000140595439
22.4,19,7.6,-0.1796187609,-0.1794088483,-0.1796797514,-0.1797879338,-0.1799227595,-0.179633677,-0.179686591,-6.783008575e-05,0.0001517981291
22.4,20,8,-0.2309384048,-0.2307736278,-0.2310601473,-0.2311066389,-0.23126477,-0.2310105562,-0.2310431451,-0.000104740262,0.0001706540643
22.4,21,8.4,-0.2822580636,-0.2821880579,-0.2824479938,-0.2825189233,-0.282591939,-0.2824052572,-0.2824304402,-0.0001723766327,0.0002003729314
22.4,22,8.8,-0.3335776925,-0.3335077167,-0.3337836862,-0.3337484598,-0.3338581324,-0.3337683678,-0.3337332606,-0.0001555681229,0.0001835703879
22.4,23,9.2,-0.3848973513,-0.3848503232,-0.385127902,-0.3850405216,-0.3851909041,-0.3851350546,-0.385068953,-0.0001716017723,0.0001904010714
22.4,24,9.6,-0.43621701,-0.4362366796,-0.4363942146,-0.4363899231,-0.4364813566,-0.4364618659,-0.4363927841,-0.0001757740974,0.0001757979335
22.4,25,10,-0.487536639,-0.4876204729,-0.4876899123,-0.4876186252,-0.4877262115,-0.4877911806,-0.4876893163,-0.0001526772976,0.000152641529
22.4,26,10.4,-0.5388562679,-0.5390273929,-0.5390033722,-0.5389688015,-0.5390660763,-0.5391107798,-0.5390353203,-0.0001790523529,0.0001790165843
22.4,27,10.8,-0.5901759267,-0.5903768539,-0.5902727842,-0.5901967883,-0.5903525352,-0.5904232264,-0.5903244019,-0.0001484751701,0.0001485109387
22.4,28,11.2,-0.6414955854,-0.6418142319,-0.641536653,-0.6415812373,-0.6415965557,-0.641720891,-0.6416499019,-0.0001543164253,0.0001543283433
22.4,29,11.6,-0.6928152442,-0.6931703687,-0.6927668452,-0.6928672194,-0.692868948,-0.693000555,-0.6929348111,-0.0001195669174,0.0001389026584
22.4,30,12,-0.744134903,-0.7445050478,-0.7440582514,-0.7442499399,-0.7441272736,-0.7442891598,-0.7442459464,-0.0001110434532,0.0001447439136
22.4,31,12.4,-0.7954545021,-0.7955448627,-0.7949970961,-0.7951927185,-0.795275569,-0.7953264117,-0.7952673435,0.0001871585846,0.0002233147679
22.8,0,0,0.8096590638,0.8086249828,0.8091306686,0.8090018034,0.8097227812,0.8089139462,0.8090788126,-0.0005802512169,0.0006057143328
22.8,1,0.4,0.7574229836,0.7572475672,0.7574664354,0.7574751377,0.7578332424,0.7571526766,0.7574350238,1.204013824e-05,0.0001903176308
22.8,2,0.8,0.7051869035,0.7049968243,0.7052893639,0.7054207325,0.7056177855,0.7050102949,0.7052670717,8.016824722e-05,0.0002267718373
22.8,3,1.2,0.6529508829,0.6528749466,0.6530641317,0.6531294584,0.653403163,0.6528470516,0.6530637145,0.0001128315926,0.0001847743988
22.8,4,1.6,0.6007148027,0.600689888,0.6008360386,0.6008770466,0.6010270119,0.6006623507,0.6008184552,0.0001036524773,0.0001346111239
22.8,5,2,0.5484787226,0.5485130548,0.5485870838,0.5486768484,0.5488539934,0.5485113859,0.548628509,0.0001497864723,0.0001497507037
22.8,6,2.4,0.4962426424,0.4963181019,0.4963980913,0.4964599609,0.4964784384,0.4963413477,0.4963992238,0.0001565814018,0.0001565456332
22.8,7,2.8,0.444006592,0.4441274405,0.4442466497,0.4441455603,0.4442046881,0.4441124201,0.444167316,0.0001607239246,0.0001607596932
22.8,8,3.2,0.3917705119,0.3919456005,0.3919942379,0.3917996883,0.391957283,0.3920156956,0.3919425011,0.0001719892025,0.0001719892025
22.8,9,3.6,0.3395344615,0.3397558928,0.3397915363,0.3396446705,0.3396965265,0.339828372,0.3397434056,0.0002089440823,0.000208938116
22.8,10,4,0.2872983813,0.2875452042,0.2875398397,0.2873351574,0.2874280214,0.2876367569,0.287496984,0.0001986026764,0.0001986145944
22.8,11,4.4,0.2350623161,0.2353637218,0.2353107929,0.2350054979,0.2351847887,0.2354124784,0.23525545,0.0001931339502,0.0002158671559
22.8,12,4.8,0.1828262359,0.1831328869,0.18303442,0.182955265,0.1828169823,0.1831777096,0.1830234528,0.0001972168684,0.0002009183227
22.8,13,5.2,0.1305901706,0.130895853,0.1307742596,0.130646348,0.1304713488,0.1309183836,0.1307412386,0.0001510679722,0.0001985967101
22.8,14,5.6,0.07835410535,0.07861280441,0.07852840424,0.07839584351,0.07823193073,0.07869338989,0.07849247754,0.0001383721828,0.0001872390567
22.8,15,6,0.0261180345,0.02635478973,0.02621269226,0.02608466148,0.02595901489,0.02639889717,0.02620201185,8.397735655e-05,0.0001609336614
22.8,16,6.4,-0.0261180345,-0.02587199211,-0.02606040239,-0.02611929178,-0.02637010813,-0.02578824759,-0.02604200877,7.602572441e-05,0.0001773584663
22.8,17,6.8,-0.07835410535,-0.0781763792,-0.07827228308,-0.07844156027,-0.07862448692,-0.07813966274,-0.07833087444,2.32309103e-05,0.0001663654984
22.8,18,7.2,-0.1305901706,-0.1304403543,-0.1306363344,-0.1307412386,-0.13086766,-0.1304180026,-0.130620718,-3.054738045e-05,0.0001593410998
22.8,19,7.6,-0.1828262359,-0.1826431751,-0.1829212308,-0.182956934,-0.1830945015,-0.1826766729,-0.1828584969,-3.226101398e-05,0.0001653164654
22.8,20,8,-0.2350623161,-0.2349424362,-0.235199213,-0.2352053523,-0.2353624105,-0.2349960208,-0.2351410836,-7.876753807e-05,0.0001532405586
22.8,21,8.4,-0.2872983813,-0.2872303724,-0.2874821424,-0.287450254,-0.2875304818,-0.2873190641,-0.287402451,-0.0001040697098,0.0001312851964
22.8,22,8.8,-0.3395344615,-0.3395204544,-0.3397424817,-0.3395629525,-0.3397675157,-0.3396370411,-0.339646101,-0.0001116394997,0.0001172304183
22.8,23,9.2,-0.3917705119,-0.3917889595,-0.3919903636,-0.3918257356,-0.3919403553,-0.3919374943,-0.3918965757,-0.0001260638237,0.00012606979
22.8,24,9.6,-0.444006592,-0.4440940619,-0.4442090988,-0.4440965056,-0.4441612363,-0.4440988898,-0.4441319406,-0.000125348568,0.0001253664523
22.8,25,10,-0.4962426424,-0.496388793,-0.4964369535,-0.496321559,-0.4963359833,-0.4964481592,-0.4963862896,-0.0001436471939,0.0001436471939
22.8,26,10.4,-0.5484787226,-0.548658371,-0.5486393571,-0.5485778451,-0.5486010909,-0.5487012863,-0.548635602,-0.000156879425,0.000156867507
22.8,27,10.8,-0.6007148027,-0.6009148359,-0.6008855104,-0.6006732583,-0.60080266,-0.6009381413,-0.6008428335,-0.000128030777,0.0001446962415
22.8,28,11.2,-0.6529508829,-0.6532148123,-0.6531566381,-0.6530606747,-0.653047204,-0.6532335281,-0.6531425714,-0.0001916885376,0.0001916885376
22.8,29,11.6,-0.7051869035,-0.705539465,-0.7053721547,-0.7051655054,-0.7052865028,-0.7055828571,-0.7053892612,-0.000202357769,0.0002109527559
22.8,30,12,-0.7574229836,-0.757848978,-0.7576527596,-0.7573096156,-0.7574576139,-0.7578622699,-0.7576262951,-0.0002033114433,0.0002486109734
22.8,31,12.4,-0.8096590638,-0.8095571399,-0.8095289469,-0.8088823557,-0.8094608784,-0.8099911213,-0.8094841242,0.0001749396324,0.0003077983856
23.2,0,0,0.8238636255,0.82221663,0.822956562,0.8228718042,0.8235743046,0.8227895498,0.8228818178,-0.0009818077087,0.000981855439
23.2,1,0.4,0.7707111239,0.7704371214,0.7707276344,0.7708085775,0.7710649967,0.7703053951,0.770668745,-4.237890244e-05,0.000229513651
23.2,2,0.8,0.7175586224,0.7173603773,0.7177770138,0.7178783417,0.7179459333,0.7173399925,0.7176603079,0.000101685524,0.0002684593201
23.2,3,1.2,0.6644061208,0.664275527,0.66464746,0.6647233963,0.6647524834,0.6642712355,0.6645339727,0.000127851963,0.0002340912761
23.2,4,1.6,0.6112536192,0.6111644506,0.6114084721,0.6115040779,0.6115572453,0.6111365557,0.6113541722,0.0001005530357,0.0001830339461
23.2,5,2,0.5581011772,0.5581378937,0.5581862926,0.5583322048,0.5584129095,0.5580664873,0.5582271814,0.0001260042191,0.0001398563327
23.2,6,2.4,0.5049486756,0.5050410032,0.5050629377,0.5050935745,0.5051504374,0.5049552917,0.5050606728,0.0001119971275,0.0001119732842
23.2,7,2.8,0.451796174,0.4519473314,0.4519096613,0.4518514872,0.4519352913,0.4517945051,0.4518876672,9.149312973e-05,9.214878082e-05
23.2,8,3.2,0.3986436725,0.39886415,0.3987407684,0.3985421658,0.3987818956,0.3987414837,0.3987340927,9.042024612e-05,0.0001310229272
23.2,9,3.6,0.3454912007,0.3457574844,0.3455816507,0.3454021215,0.3455927372,0.3456747532,0.3456017375,0.0001105368137,0.0001461803913
23.2,10,4,0.2923386991,0.2926437855,0.2924002409,0.2922589779,0.2924118042,0.2925698757,0.2924569249,0.0001182258129,0.0001501262159
23.2,11,4.4,0.2391862124,0.239558816,0.2392543554,0.2390877008,0.2392755747,0.239459157,0.2393271178,0.0001409053802,0.0001803129853
23.2,12,4.8,0.1860337257,0.1863889694,0.1861250401,0.1860371828,0.1859927177,0.1862834692,0.1861654818,0.0001317560673,0.0001481533109
23.2,13,5.2,0.1328812242,0.1332027912,0.1329934597,0.1328139305,0.1327772141,0.1332345009,0.1330043823,0.0001231580973,0.0001916766196
23.2,14,5.6,0.07972873747,0.08002245426,0.07982671261,0.0797264576,0.07965624332,0.08005428314,0.07985723019,0.000128492713,0.0001584023266
23.2,15,6,0.0265762452,0.02684283257,0.02662789822,0.02650105953,0.02645552158,0.02693223953,0.02667191066,9.566545486e-05,0.0001740287989
23.2,16,6.4,-0.0265762452,-0.0263478756,-0.02657270432,-0.02666556835,-0.02674901485,-0.02614814043,-0.02649665996,7.958523929e-05,0.0001844216167
23.2,17,6.8,-0.07972873747,-0.07957583666,-0.07967346907,-0.07985162735,-0.07990008593,-0.07941901684,-0.07968400419,4.47332859e-05,0.0001624256402
23.2,18,7.2,-0.1328812242,-0.1327573061,-0.1329154372,-0.133024931,-0.1330480576,-0.1326007247,-0.1328692883,1.193583012e-05,0.0001498341589
23.2,19,7.6,-0.1860337257,-0.1859186292,-0.1860690713,-0.1861371398,-0.1862459779,-0.1857020855,-0.1860145777,1.914799213e-05,0.000159549716
23.2,20,8,-0.2391862124,-0.2391699553,-0.2391761541,-0.2393461466,-0.2394183874,-0.2389650941,-0.2392151356,-2.892315388e-05,0.0001279085845
23.2,21,8.4,-0.2923386991,-0.2923502326,-0.2923324704,-0.2923608422,-0.2925558686,-0.2921581268,-0.2923515141,-1.281499863e-05,8.752942085e-05
23.2,22,8.8,-0.3454912007,-0.3455963731,-0.345498383,-0.3454455137,-0.3456943631,-0.3453842402,-0.3455237746,-3.257393837e-05,9.363293793e-05
23.2,23,9.2,-0.3986436725,-0.3987591267,-0.3986868262,-0.3986702561,-0.3988025784,-0.398616612,-0.398707062,-6.338953972e-05,7.423162606e-05
23.2,24,9.6,-0.451796174,-0.4519497156,-0.4519071579,-0.45183599,-0.4519350529,-0.4517441988,-0.4518744349,-7.826089859e-05,9.90390763e-05
23.2,25,10,-0.5049486756,-0.505133152,-0.5050637126,-0.5050702095,-0.5050615072,-0.5050746799,-0.5050806403,-0.0001319646835,0.0001319766016
23.2,26,10.4,-0.5581011772,-0.5582894683,-0.5582154989,-0.558280468,-0.5582249165,-0.5582938194,-0.5582607985,-0.0001596212387,0.0001596570073
23.2,27,10.8,-0.6112536192,-0.6114828587,-0.6114543676,-0.6112575531,-0.6113268733,-0.6114697456,-0.6113982797,-0.0001446604729,0.0001446604729
23.2,28,11.2,-0.6644061208,-0.6646699905,-0.6647282243,-0.6645676494,-0.6644790173,-0.6647490859,-0.6646388173,-0.0002326965332,0.0002326726972
23.2,29,11.6,-0.7175586224,-0.717939496,-0.7178329825,-0.7175163031,-0.7177047133,-0.7180826664,-0.71781528,-0.0002566576004,0.0002735376474
23.2,30,12,-0.7707111239,-0.7711445093,-0.7708643675,-0.7704893351,-0.770786643,-0.7712221146,-0.770901382,-0.0001902580261,0.0002789855062
23.2,31,12.4,-0.8238636255,-0.8232682943,-0.823364377,-0.8226447701,-0.8234710097,-0.8241170645,-0.8233731389,0.0004904866219,0.0005918979878
23.6,0,0,0.8380681276,0.8354687691,0.836756587,0.8370118141,0.8368952274,0.8362234831,0.8364712,-0.001596927643,0.001596951508
23.6,1,0.4,0.7839992642,0.783546567,0.7840363979,0.7843878269,0.784050703,0.7832894325,0.7838621736,-0.000137090683,0.000327932823
23.6,2,0.8,0.7299303412,0.7297183275,0.7303048372,0.7303845882,0.7301158905,0.7296537161,0.7300354838,0.0001051425934,0.0003005862236
23.6,3,1.2,0.6758614182,0.6756865978,0.6763185263,0.6763510704,0.6759300232,0.6756184101,0.6759809256,0.0001195073128,0.0002866387367
23.6,4,1.6,0.6217924953,0.6217297316,0.6221476793,0.6221835613,0.6219373941,0.621497035,0.621899128,0.0001066327095,0.0002498746035
23.6,5,2,0.5677235723,0.5677924156,0.5679529905,0.5680259466,0.5678738356,0.5674782991,0.5678246617,0.0001010894775,0.0001992344914
23.6,6,2.4,0.5136546493,0.513808012,0.5138647556,0.513871789,0.513759613,0.5134682655,0.513754487,9.983778e-05,0.0001743912726
23.6,7,2.8,0.4595857561,0.4598054886,0.4597245455,0.4597510099,0.459561944,0.4594908953,0.4596667886,8.103251457e-05,0.0001284897298
23.6,8,3.2,0.4055168629,0.405810833,0.4056344032,0.4056053162,0.4054670334,0.405411005,0.4055857062,6.884336472e-05,0.0001311302185
23.6,9,3.6,0.3514479399,0.3518058062,0.351542592,0.351528883,0.3513674736,0.351359129,0.3515207767,7.283687592e-05,0.0001405477524
23.6,10,4,0.2973790169,0.2977784872,0.2974112034,0.29745996,0.2972255945,0.2973355055,0.2974421382,6.312131882e-05,0.0001419067412
23.6,11,4.4,0.2433101088,0.2437275648,0.2432808876,0.2433978319,0.2432454824,0.2433735132,0.243405059,9.495019913e-05,0.0001324862242
23.6,12,4.8,0.1892412007,0.1896386147,0.1892803907,0.1892589331,0.1891264915,0.1893223524,0.1893253624,8.416175842e-05,0.0001300394506
23.6,13,5.2,0.1351722777,0.1354804039,0.1351941824,0.1351666451,0.1350699663,0.1355439425,0.135291025,0.0001187473536,0.0001619279356
23.6,14,5.6,0.08110336959,0.08144021034,0.0811150074,0.08110451698,0.08107924461,0.08144402504,0.08123660088,0.0001332312822,0.0001428812684
23.6,15,6,0.02703445591,0.02730214596,0.0270550251,0.02701699734,0.02693831921,0.0274990797,0.02716231346,0.000127857551,0.0001732956589
23.6,16,6.4,-0.02703445591,-0.02679800987,-0.02709168196,-0.02712237835,-0.02713739872,-0.02652990818,-0.02693587542,9.858049452e-05,0.0001978170185
23.6,17,6.8,-0.08110336959,-0.08093428612,-0.08114898205,-0.08120572567,-0.08115082979,-0.08064258099,-0.08101648092,8.688867092e-05,0.0001650601625
23.6,18,7.2,-0.1351722777,-0.1350919604,-0.1352120638,-0.1352896094,-0.1351465583,-0.1346961856,-0.1350872815,8.499622345e-05,0.0001478493214
23.6,19,7.6,-0.1892412007,-0.1892271042,-0.1892512441,-0.1893600821,-0.1893047094,-0.1887140274,-0.1891714334,6.976723671e-05,0.0001467406692
23.6,20,8,-0.2433101088,-0.2434073687,-0.2432665229,-0.2434652448,-0.243324101,-0.2428222895,-0.2432570904,5.301833153e-05,0.0001595586509
23.6,21,8.4,-0.2973790169,-0.2974793315,-0.2973460555,-0.2974960804,-0.2974258065,-0.2968022823,-0.2973099351,6.908178329e-05,0.0001747727365
23.6,22,8.8,-0.3514479399,-0.3516691327,-0.3514618874,-0.3516047001,-0.3514488935,-0.3509774208,-0.3514323831,1.555681229e-05,0.0001726746559
23.6,23,9.2,-0.4055168629,-0.4057562351,-0.4055873156,-0.405687511,-0.4055483937,-0.4051655531,-0.40554896,-3.209710121e-05,0.0001726627379
23.6,24,9.6,-0.4595857561,-0.4598328471,-0.4597271085,-0.4597408772,-0.4595748186,-0.4593069553,-0.4596365094,-5.075335503e-05,0.0001666605531
23.6,25,10,-0.5136546493,-0.5139039755,-0.5138058066,-0.5139048696,-0.5137034655,-0.5135613084,-0.5137758255,-0.0001211762428,0.0001585721911
23.6,26,10.4,-0.5677235723,-0.5679881573,-0.5679757595,-0.5679742694,-0.5677629709,-0.5677104592,-0.567882359,-0.0001587867737,0.0001639962138
23.6,27,10.8,-0.6217924953,-0.6221049428,-0.6222140789,-0.6220806837,-0.621733427,-0.6218798757,-0.622002542,-0.0002100467682,0.0002337336482
23.6,28,11.2,-0.6758614182,-0.6761953831,-0.6763817072,-0.6761670709,-0.6757646799,-0.6762426496,-0.6761502624,-0.0002888441086,0.0003275751951
23.6,29,11.6,-0.7299303412,-0.7303872108,-0.7303812504,-0.7301422954,-0.7299536467,-0.7304999828,-0.7302728891,-0.0003425478935,0.000342535961
23.6,30,12,-0.7839992642,-0.7843789458,-0.7842000127,-0.784032166,-0.7838740945,-0.7844208479,-0.7841812372,-0.0001819729805,0.0002320170461
23.6,31,12.4,-0.8380681276,-0.8366492391,-0.8372262716,-0.8367551565,-0.8369551301,-0.8377356529,-0.8370642662,0.001003861427,0.001003837562
24,0,0,0.8522726893,0.8479253054,0.8511759043,0.8502938747,0.8494558334,0.8495290279,0.8496759534,-0.002596735954,0.002596700098
24,1,0.4,0.7972873449,0.7961028814,0.7977693081,0.7974112034,0.796557188,0.7962430716,0.7968167067,-0.0004706382751,0.0007129430887
24,2,0.8,0.7423020601,0.7416949272,0.7429417372,0.7425371408,0.7419826984,0.7419146299,0.7422142029,-8.78572464e-05,0.0004377365112
24,3,1.2,0.6873167157,0.6868538857,0.6879657507,0.6877547503,0.6869381666,0.6869881153,0.6873001456,-1.657009125e-05,0.0004514098109
24,4,1.6,0.6323313713,0.632136941,0.6328983307,0.6327211857,0.6322251558,0.6320031881,0.632396996,6.56247139e-05,0.0003171205462
24,5,2,0.5773460269,0.5772833824,0.5778985023,0.5776122808,0.5772824287,0.5770316124,0.5774216652,7.563829422e-05,0.0002518772963
24,6,2.4,0.5223606825,0.5224099159,0.5228098631,0.5226052999,0.5223287344,0.522038579,0.5224384069,7.772445679e-05,0.0002194166154
24,7,2.8,0.4673753381,0.4674777985,0.4677292109,0.4676384926,0.4671474695,0.4671083689,0.46742028,4.494190216e-05,0.0002428650914
24,8,3.2,0.4123900235,0.4125472307,0.4127223492,0.4126874208,0.4121317863,0.4120846987,0.4124346673,4.464387894e-05,0.0002700984478
24,9,3.6,0.3574046791,0.3576306105,0.3576205969,0.3576877117,0.3571511507,0.3571094275,0.3574399054,3.522634506e-05,0.000254732382
24,10,4,0.3024193347,0.3026952744,0.3025853634,0.3027005196,0.3020249605,0.3022586107,0.3024529517,3.361701965e-05,0.0002556502877
24,11,4.4,0.2474340051,0.2476631403,0.2476171255,0.2477645874,0.2472090721,0.2474006414,0.2475309074,9.690225124e-05,0.000200226903
24,12,4.8,0.1924486756,0.1927890778,0.1925973892,0.1925010681,0.192256093,0.1924526691,0.1925192624,7.058680058e-05,0.0001476168691
24,13,5.2,0.1374633461,0.1377509832,0.1374731064,0.1375472546,0.1373546124,0.1378138065,0.1375879496,0.0001246035099,0.0001680999994
24,14,5.6,0.08247800171,0.08286082745,0.08245849609,0.08248901367,0.0824906826,0.08284544945,0.08262889087,0.0001508891582,0.0001586943836
24,15,6,0.02749266848,0.02778792381,0.02748012543,0.02751886845,0.02742218971,0.02805638313,0.02765309811,0.0001604296267,0.0001936383487
24,16,6.4,-0.02749266848,-0.02723991871,-0.02751892805,-0.02756470442,-0.02753001451,-0.02694880962,-0.02736047469,0.0001321937889,0.0001864500373
24,17,6.8,-0.08247800171,-0.0823200345,-0.08260828257,-0.08257716894,-0.08238458633,-0.08186626434,-0.08235126734,0.000126734376,0.0002185136109
24,18,7.2,-0.1374633461,-0.1374336481,-0.1374905705,-0.137578547,-0.1372340918,-0.136841476,-0.1373156607,0.0001476854086,0.0002046495647
24,19,7.6,-0.1924486756,-0.1924757361,-0.1924110055,-0.1926216483,-0.19236058,-0.1918553114,-0.1923448592,0.00010381639,0.0001838326425
24,20,8,-0.2474340051,-0.2474042177,-0.2475335002,-0.2476257086,-0.2472178936,-0.2467826605,-0.2473127842,0.0001212209463,0.0002376884222
24,21,8.4,-0.3024193347,-0.3023793101,-0.3025377393,-0.3026968241,-0.3022755384,-0.30160743,-0.3022993505,0.0001199841499,0.0002783238888
24,22,8.8,-0.3574046791,-0.3574514389,-0.3576744795,-0.357786715,-0.3571845293,-0.356611073,-0.357341677,6.300210953e-05,0.0003424704191
24,23,9.2,-0.4123900235,-0.4125136733,-0.4126086831,-0.4127234817,-0.4122660756,-0.4117179513,-0.412365973,2.405047417e-05,0.0002943575382
24,24,9.6,-0.4673753381,-0.4674790502,-0.4677146673,-0.4676320553,-0.4671720266,-0.4668969512,-0.4673789442,-3.606081009e-06,0.0002762913646
24,25,10,-0.5223606825,-0.5225419998,-0.5227374434,-0.5226790905,-0.5223190784,-0.5220870972,-0.5224729776,-0.0001122951508,0.0002383351384
24,26,10.4,-0.5773460269,-0.5775768757,-0.577890873,-0.577563405,-0.5772445202,-0.5773257017,-0.5775202513,-0.0001742243767,0.0002229809761
24,27,10.8,-0.6323313713,-0.6325644255,-0.6329321861,-0.632766664,-0.6320451498,-0.6324651241,-0.6325546503,-0.0002232789993,0.000337827194
24,28,11.2,-0.6873167157,-0.6874765158,-0.6879729033,-0.6875458956,-0.6868702173,-0.6877765656,-0.6875284314,-0.0002117156982,0.0003903031466
24,29,11.6,-0.7423020601,-0.7424170375,-0.7430368662,-0.7424322963,-0.7418861985,-0.7428662181,-0.7425277233,-0.0002256631851,0.0003920078161
24,30,12,-0.7972873449,-0.7970196605,-0.7980915308,-0.7970324755,-0.7964732647,-0.7975433469,-0.7972320318,5.531311035e-05,0.0004793643893
24,31,12.4,-0.8522726893,-0.8492063284,-0.8518378139,-0.8500148058,-0.849663198,-0.8513333201,-0.8504110575,0.00186163187,0.001861596131
24.4,0,0,0.8664772511,0.8630822897,0.864943862,0.8643791676,0.8631756306,0.8640975952,0.8639356494,-0.002541601658,0.002541542053
24.4,1,0.4,0.8105754852,0.8103327751,0.8111655712,0.8109382391,0.8098356724,0.8101204634,0.8104785085,-9.697675705e-05,0.0004780769232
24.4,2,0.8,0.7546737194,0.7547527552,0.7553577423,0.7550703287,0.7544249296,0.7546918392,0.7548595071,0.0001857876778,0.000285315502
24.4,3,1.2,0.6987719536,0.6988713741,0.6994172335,0.6992912292,0.6985020638,0.6988830566,0.6989930272,0.0002210736275,0.0003289938031
24.4,4,1.6,0.6428701878,0.6430840492,0.6434898376,0.6433240175,0.6428010464,0.643086195,0.6431570649,0.0002868771553,0.0003144979419
24.4,5,2,0.5869684815,0.5872827768,0.5876682997,0.587356925,0.5868886709,0.5869754553,0.5872343779,0.0002658963203,0.000297868246
24.4,6,2.4,0.5310667157,0.531430006,0.5316278934,0.5313874483,0.5310024023,0.5309325457,0.5312760472,0.0002093315125,0.0002887368319
24.4,7,2.8,0.4751649499,0.4755272865,0.4756550789,0.4754987955,0.4749584198,0.4751229286,0.4753524661,0.0001875162125,0.0002869725286
24.4,8,3.2,0.4192631841,0.4196708202,0.4197450876,0.4196301699,0.4190136194,0.4190493822,0.4194218218,0.0001586377621,0.000343978405
24.4,9,3.6,0.3633614182,0.3638166189,0.363802433,0.3636548519,0.363150835,0.3632553816,0.3635360301,0.0001746118069,0.0003012538073
24.4,10,4,0.3074596822,0.3078545332,0.3078280687,0.3077399731,0.3071444035,0.3075169325,0.3076167703,0.0001570880413,0.0002832114697
24.4,11,4.4,0.2515579164,0.2519989014,0.2518423796,0.2518261671,0.2514460087,0.2515999079,0.251742661,0.0001847445965,0.0002295196027
24.4,12,4.8,0.1956561506,0.1960651875,0.195808053,0.195776701,0.1954851151,0.1958487034,0.1957967579,0.000140607357,0.0002090156049
24.4,13,5.2,0.1397543997,0.1401253939,0.1397979259,0.1398257017,0.13974154,0.1400158405,0.1399012804,0.0001468807459,0.0001520246296
24.4,14,5.6,0.08385263383,0.08417618275,0.08384370804,0.08387696743,0.08393466473,0.08426475525,0.08401925862,0.0001666247845,0.0001701921283
24.4,15,6,0.02795087919,0.02825534344,0.02791810036,0.02791059017,0.02791011333,0.02845442295,0.02808971331,0.0001388341188,0.0001843683422
24.4,16,6.4,-0.02795087919,-0.02778923512,-0.02792960405,-0.02798861265,-0.02786129713,-0.0273758769,-0.02778892592,0.0001619532704,0.0001770474046
24.4,17,6.8,-0.08385263383,-0.08376920223,-0.08388763666,-0.08390235901,-0.08372026682,-0.08319848776,-0.0836955905,0.0001570433378,0.0001909345447
24.4,18,7.2,-0.1397543997,-0.1397125125,-0.139788568,-0.1399090886,-0.1394972801,-0.1390035152,-0.1395821869,0.0001722127199,0.0002477496746
24.4,19,7.6,-0.1956561506,-0.1957370043,-0.1957396269,-0.1958732009,-0.1956161857,-0.1950159669,-0.1955963969,5.975365639e-05,0.0002123057784
24.4,20,8,-0.2515579164,-0.2516877055,-0.251783669,-0.251750052,-0.2513154149,-0.2508701086,-0.251481384,7.653236389e-05,0.0002955973032
24.4,21,8.4,-0.3074596822,-0.3076372147,-0.3077532053,-0.3078365922,-0.3073399067,-0.3066858053,-0.3074505627,9.119510651e-06,0.0003483235778
24.4,22,8.8,-0.3633614182,-0.3636405468,-0.3637109995,-0.3638231754,-0.3631622791,-0.3626558781,-0.3633985817,-3.716349602e-05,0.0003990292607
24.4,23,9.2,-0.4192631841,-0.4195894003,-0.4196574092,-0.4196152091,-0.4190975428,-0.4187451005,-0.4193409383,-7.775425911e-05,0.0003512382391
24.4,24,9.6,-0.4751649499,-0.4755427837,-0.475558877,-0.475567162,-0.475020051,-0.4749298692,-0.4753237665,-0.000158816576,0.0003107905504
24.4,25,10,-0.5310667157,-0.5315363407,-0.5315979719,-0.531467557,-0.5310457945,-0.5310521722,-0.5313399434,-0.0002732276917,0.0002874374331
24.4,26,10.4,-0.5869684815,-0.5874865055,-0.5875475407,-0.5873507857,-0.586874485,-0.5872582197,-0.5873035192,-0.0003350377083,0.0003726244031
24.4,27,10.8,-0.6428701878,-0.6434156895,-0.6434479952,-0.6434019804,-0.6426544189,-0.6436278224,-0.6433095932,-0.0004394054413,0.0005257010343
24.4,28,11.2,-0.6987719536,-0.6993030906,-0.6993705034,-0.6991803646,-0.6984621882,-0.6996905208,-0.6992013454,-0.000429391861,0.0005532860523
24.4,29,11.6,-0.7546737194,-0.7552418709,-0.7555301785,-0.7550456524,-0.7543964386,-0.7556786537,-0.7551785707,-0.0005048513412,0.00061575172
24.4,30,12,-0.8105754852,-0.8110349774,-0.8115438223,-0.8107153177,-0.8098802567,-0.8115340471,-0.8109416962,-0.0003662109375,0.0006442904705
24.4,31,12.4,-0.8664772511,-0.8642697334,-0.8657441139,-0.8643330932,-0.8635700941,-0.8663257957,-0.8648486137,0.001628637314,0.001628685044
24.8,0,0,0.8806818128,0.8773027658,0.8780807257,0.8780237436,0.8780064583,0.8782794476,0.8779386282,-0.002743184566,0.002743184566
24.8,1,0.4,0.8238636255,0.8240311146,0.8242026567,0.8243029118,0.8240071535,0.8241147995,0.8241316676,0.0002680420876,0.0002681016922
24.8,2,0.8,0.7670454383,0.767505765,0.7676200867,0.767568469,0.7675024271,0.7675893307,0.7675572038,0.00051176548,0.0005117774126
24.8,3,1.2,0.7102272511,0.7106795311,0.7107566595,0.7108278275,0.7107161283,0.7108056545,0.7107571959,0.0005299448967,0.0005299091572
24.8,4,1.6,0.6534090638,0.6539441347,0.6540088654,0.653908968,0.6538712978,0.6540397406,0.6539546251,0.0005455613136,0.0005455374485
24.8,5,2,0.5965908766,0.5971367359,0.5973010063,0.5970163345,0.5969731808,0.597006321,0.5970867276,0.0004958510399,0.0004958391073
24.8,6,2.4,0.5397726893,0.5403158665,0.5403889418,0.5401853323,0.5401563644,0.5401017666,0.5402296782,0.0004569888115,0.0004569649755
24.8,7,2.8,0.4829545319,0.4835138321,0.483549118,0.4833494425,0.4832904339,0.4832642078,0.4833933711,0.0004388391972,0.0004388749658
24.8,8,3.2,0.4261363447,0.42664361,0.426692605,0.4265640974,0.4264035225,0.4264154434,0.4265438616,0.0004075169563,0.00040751099
24.8,9,3.6,0.3693181574,0.3698313236,0.3698779345,0.3696959019,0.3696080446,0.3696101904,0.3697246909,0.0004065334797,0.0004065215471
24.8,10,4,0.3125,0.3129390478,0.3129879236,0.3128325939,0.3127162457,0.3128845692,0.312872082,0.000372081995,0.0003720760287
24.8,11,4.4,0.2556818128,0.2561026812,0.2560050488,0.2559124231,0.2558467388,0.2559713125,0.2559676468,0.000285834074,0.0002858281077
24.8,12,4.8,0.1988636255,0.1992051601,0.1990697384,0.1990638971,0.1989934444,0.1993597746,0.1991384029,0.0002747774124,0.0002747774124
24.8,13,5.2,0.1420454532,0.1423960924,0.1421561241,0.1421421766,0.1421449184,0.1423000097,0.1422278583,0.0001824051142,0.0001824110805
24.8,14,5.6,0.0852272734,0.08551335335,0.08522593975,0.08523142338,0.08531498909,0.08568441868,0.08539402485,0.0001667514443,0.000167284903
24.8,15,6,0.02840908989,0.02866733074,0.02839243412,0.02838587761,0.02848339081,0.02883827686,0.02855346166,0.0001443717629,0.0001603193523
24.8,16,6.4,-0.02840908989,-0.02829146385,-0.02835792303,-0.02841258049,-0.02830535173,-0.02786773443,-0.02824700996,0.0001620799303,0.0001634754299
24.8,17,6.8,-0.0852272734,-0.0851225853,-0.08516860008,-0.08525365591,-0.08515518904,-0.08462160826,-0.08506432921,0.0001629441977,0.0001734986872
24.8,18,7.2,-0.1420454532,-0.1420081258,-0.1420664191,-0.1422088742,-0.1420226097,-0.1413764358,-0.1419364959,0.0001089572906,0.0001827150554
24.8,19,7.6,-0.1988636255,-0.1988974214,-0.1990560293,-0.1991168261,-0.1989179254,-0.1981906295,-0.1988357604,2.786517143e-05,0.0002413392067
24.8,20,8,-0.2556818128,-0.255834043,-0.2559574246,-0.2559384704,-0.255821228,-0.2550221086,-0.2557146549,-3.284215927e-05,0.0002967238543
24.8,21,8.4,-0.3125,-0.3127875924,-0.3129050136,-0.3129259348,-0.3126955032,-0.3121254444,-0.3126879036,-0.0001879036427,0.0003377199173
24.8,22,8.8,-0.3693181574,-0.3696215749,-0.3696997166,-0.3698153496,-0.3695878386,-0.3689443469,-0.3695337772,-0.0002156198025,0.0003651320876
24.8,23,9.2,-0.4261363447,-0.4265223145,-0.4266334176,-0.4265725613,-0.4263859391,-0.4259770513,-0.4264182448,-0.0002819001675,0.0003456294653
24.8,24,9.6,-0.4829545319,-0.483490169,-0.483355999,-0.483412981,-0.4832668304,-0.4830141068,-0.4833080173,-0.0003534853458,0.0003534853458
24.8,25,10,-0.5397726893,-0.540345788,-0.5403591394,-0.5402121544,-0.5400930643,-0.5401148796,-0.540225029,-0.0004523396492,0.0004523158132
24.8,26,10.4,-0.5965908766,-0.597261548,-0.5971029997,-0.597055912,-0.5969540477,-0.5972185731,-0.5971186161,-0.0005277395248,0.0005277395248
24.8,27,10.8,-0.6534090638,-0.6541371942,-0.6539025307,-0.6539816856,-0.6537914276,-0.6544979811,-0.6540621519,-0.0006530880928,0.0006531000254
24.8,28,11.2,-0.7102272511,-0.7109454274,-0.7107245922,-0.7107950449,-0.7106719017,-0.7115262747,-0.7109326124,-0.0007053613663,0.0007053971058
24.8,29,11.6,-0.7670454383,-0.7677931786,-0.7678432465,-0.7676200271,-0.7675233483,-0.7685732841,-0.767870605,-0.0008251667023,0.0008251786348
24.8,30,12,-0.8238636255,-0.824559927,-0.8246288896,-0.8243051767,-0.8241499662,-0.8255896568,-0.824646771,-0.0007831454277,0.0007830977556
24.8,31,12.4,-0.8806818128,-0.8784273863,-0.8789738417,-0.8782376647,-0.878695488,-0.8807253242,-0.879011929,0.001669883728,0.00168727641
25.2,0,0,0.8948863149,0.8908215761,0.8907780647,0.8907945156,0.8916709423,0.8918166161,0.8911764026,-0.0037099123,0.003709971905
25.2,1,0.4,0.8371517062,0.8375848532,0.8369561434,0.8372234106,0.837546587,0.8378847837,0.8374391794,0.0002874732018,0.0003656744957
25.2,2,0.8,0.7794171572,0.7803175449,0.7798268795,0.7799106836,0.7802083492,0.7803770304,0.7801281214,0.0007109642029,0.0007109403377
25.2,3,1.2,0.7216825485,0.7225704193,0.7221707106,0.7222890854,0.722624898,0.7225381136,0.7224386334,0.000756084919,0.0007560968515
25.2,4,1.6,0.6639479399,0.6649084091,0.6644396782,0.6644831896,0.664706707,0.6647270918,0.6646530032,0.000705063343,0.0007050752756
25.2,5,2,0.6062133312,0.60706985,0.6067038774,0.606718421,0.606895566,0.6069437265,0.6068662405,0.0006529092789,0.0006529569509
25.2,6,2.4,0.5484787226,0.54928267,0.5489407778,0.5489430428,0.5491232872,0.5492105484,0.5491000414,0.0006213188171,0.0006213426823
25.2,7,2.8,0.4907441139,0.4915406704,0.491145134,0.4911410809,0.4913909435,0.4914113283,0.4913258553,0.000581741333,0.0005817174679
25.2,8,3.2,0.4330095053,0.433699131,0.4333927631,0.4333811998,0.4335443974,0.4337551594,0.4335545599,0.0005450546741,0.0005450248718
25.2,9,3.6,0.3752749264,0.3759179115,0.3756161928,0.3755781651,0.3757460117,0.3759386539,0.375759393,0.0004844665527,0.0004844605864
25.2,10,4,0.3175403178,0.3180868626,0.3178795576,0.3177392483,0.3180071115,0.3181769848,0.3179779649,0.0004376471043,0.0004376351717
25.2,11,4.4,0.2598057091,0.2602159977,0.2600362301,0.2598780394,0.2600562572,0.2604112625,0.2601195574,0.0003138482571,0.0003138482571
25.2,12,4.8,0.2020711154,0.2023729086,0.2022913694,0.2021862268,0.2023756504,0.202690959,0.2023834288,0.0003123134375,0.0003123074712
25.2,13,5.2,0.1443365067,0.1446812153,0.1445477009,0.144400835,0.1445100307,0.1447869539,0.1445853412,0.0002488344908,0.0002488404571
25.2,14,5.6,0.08660190552,0.08683168888,0.08672130108,0.0865418911,0.08670306206,0.08711516857,0.08678261936,0.0001807138324,0.0002047225862
25.2,15,6,0.0288673006,0.02904450893,0.02898979187,0.02885639668,0.02899575233,0.02935171127,0.02904763259,0.0001803319901,0.0001846931846
25.2,16,6.4,-0.0288673006,-0.02878504992,-0.02872467041,-0.02884876728,-0.02873522043,-0.02833998203,-0.02868673764,0.0001805629581,0.0001805625798
25.2,17,6.8,-0.08660190552,-0.08648610115,-0.08651834726,-0.08660703897,-0.08656519651,-0.08598178625,-0.08643169701,0.0001702085137,0.000172264874
25.2,18,7.2,-0.1443365067,-0.1443352103,-0.1443189979,-0.1444345117,-0.1444206834,-0.1438239217,-0.144266665,6.984174252e-05,0.000142714387
25.2,19,7.6,-0.2020711154,-0.202104032,-0.2021250725,-0.2022419572,-0.2021020055,-0.2015289068,-0.2020204067,5.070865154e-05,0.0001661628485
25.2,20,8,-0.2598057091,-0.2600131631,-0.259839654,-0.2600037456,-0.2600711584,-0.2593739033,-0.2598603368,-5.462765694e-05,0.0002273380815
25.2,21,8.4,-0.3175403178,-0.3179354668,-0.3176748157,-0.3177726269,-0.3178063631,-0.3173915744,-0.3177161813,-0.0001758635044,0.0002353489399
25.2,22,8.8,-0.3752749264,-0.3756569028,-0.3753653169,-0.3756170869,-0.3756958246,-0.3752790689,-0.3755228519,-0.0002479255199,0.0002479135874
25.2,23,9.2,-0.4330095053,-0.4335106611,-0.4332081079,-0.4334326982,-0.4334442019,-0.4331687093,-0.4333528578,-0.0003433525562,0.000343370426
25.2,24,9.6,-0.4907441139,-0.4914487004,-0.4910218716,-0.4912245274,-0.4912948012,-0.4911675453,-0.4912315011,-0.0004873871803,0.0004873752478
25.2,25,10,-0.5484787226,-0.5492348671,-0.5488152504,-0.5490062237,-0.5490086079,-0.5490716696,-0.5490273237,-0.0005486011505,0.0005486011505
25.2,26,10.4,-0.6062133312,-0.6071419716,-0.6066052914,-0.6068104506,-0.6068730354,-0.6070578098,-0.6068977118,-0.0006843805313,0.0006843805313
25.2,27,10.8,-0.6639479399,-0.6649652123,-0.6643798351,-0.664558053,-0.6647287607,-0.6651034355,-0.6647470593,-0.0007991194725,0.0007991194725
25.2,28,11.2,-0.7216825485,-0.722715497,-0.7222275734,-0.7223662138,-0.7226180434,-0.7231561542,-0.7226167321,-0.0009341835976,0.0009341478581
25.2,29,11.6,-0.7794171572,-0.7804507017,-0.7800291777,-0.7800366282,-0.780318439,-0.7813462019,-0.7804362178,-0.001019060612,0.001019072486
25.2,30,12,-0.8371517062,-0.8379713297,-0.837405026,-0.8374369144,-0.837796092,-0.8394104242,-0.8380039334,-0.000852227211,0.0008522510761
25.2,31,12.4,-0.8948863149,-0.8918999434,-0.8916891813,-0.891225338,-0.8926076293,-0.8943266869,-0.8923498392,0.002536475658,0.002536559012
25.6,0,0,0.9090908766,0.9039314985,0.9023787975,0.9025604725,0.904343605,0.904311657,0.9035052061,-0.005585670471,0.005585670471
25.6,1,0.4,0.8504398465,0.8511244059,0.8489979506,0.8495479822,0.8506189585,0.8511648178,0.8502907753,-0.0001490712166,0.000784480595
25.6,2,0.8,0.7917888165,0.7930957079,0.7915987968,0.791924119,0.7926950455,0.793027997,0.792468369,0.0006795525551,0.000755524612
25.6,3,1.2,0.7331377864,0.7343868017,0.7333261967,0.7335910797,0.7343686819,0.7342476845,0.7339841127,0.0008463263512,0.000846302486
25.6,4,1.6,0.6744867563,0.6757473946,0.6747169495,0.6749951839,0.6753643751,0.6754382849,0.6752524376,0.0007656812668,0.0007656812668
25.6,5,2,0.6158357859,0.6169558764,0.6159923077,0.6164060831,0.616724968,0.6168179512,0.6165794134,0.0007436275482,0.0007436514134
25.6,6,2.4,0.5571847558,0.5582044125,0.5574355125,0.5576769114,0.5579522848,0.558210969,0.557896018,0.0007112622261,0.0007112622261
25.6,7,2.8,0.4985336959,0.4995390177,0.4987185001,0.4989277124,0.4994238615,0.4994655848,0.4992149472,0.0006812512875,0.0006812393549
25.6,8,3.2,0.4398826957,0.4406787157,0.4400820732,0.440179348,0.4406242371,0.4409196377,0.4404968321,0.0006141364574,0.0006141066551
25.6,9,3.6,0.3812316656,0.3819156885,0.3813664913,0.3814283609,0.3817894459,0.3821867704,0.3817373514,0.0005056858063,0.0005056858063
25.6,10,4,0.3225806355,0.3231415749,0.3227971792,0.3226013184,0.3232073784,0.3234124184,0.3230319619,0.0004513263702,0.0004513383028
25.6,11,4.4,0.2639296055,0.2643280029,0.2640727758,0.2638217211,0.2642074823,0.2647551298,0.2642370164,0.0003074109554,0.0003505706845
25.6,12,4.8,0.2052785903,0.2056115866,0.2055399418,0.2052689791,0.2057049274,0.2059903145,0.2056231499,0.0003445595503,0.0003484040499
25.6,13,5.2,0.1466275603,0.146974802,0.1469428539,0.1466430426,0.1469042301,0.147233367,0.1469396651,0.0003121048212,0.0003120988549
25.6,14,5.6,0.08797653764,0.08822011948,0.08822226524,0.0878521204,0.08805763721,0.08854627609,0.08817968518,0.0002031475306,0.000252912927
25.6,15,6,0.02932551317,0.02944839001,0.02959096432,0.02933609486,0.02954185009,0.02985608578,0.02955467626,0.0002291630954,0.0002291638375
25.6,16,6.4,-0.02932551317,-0.02920854092,-0.02910470963,-0.02929401398,-0.02918034792,-0.02879607677,-0.02911673859,0.0002087745816,0.0002087753237
25.6,17,6.8,-0.08797653764,-0.08790677786,-0.08789813519,-0.0879971981,-0.08793467283,-0.08741104603,-0.08782956749,0.0001469701529,0.0001552358299
25.6,18,7.2,-0.1466275603,-0.1466189027,-0.1465806365,-0.1466184258,-0.1468088031,-0.146228075,-0.1465709656,5.659461021e-05,0.0001290887594
25.6,19,7.6,-0.2052785903,-0.2053846717,-0.2052110434,-0.2053352594,-0.2052733898,-0.2048771381,-0.2052163184,6.227195263e-05,0.000127390027
25.6,20,8,-0.2639296055,-0.2641639113,-0.263744235,-0.2640318274,-0.2641823292,-0.2637173533,-0.2639679313,-3.832578659e-05,0.0001973748149
25.6,21,8.4,-0.3225806355,-0.3229849935,-0.3224465251,-0.3225730658,-0.3227823973,-0.3226232529,-0.3226820529,-0.0001014173031,0.000158083436
25.6,22,8.8,-0.3812316656,-0.3816849589,-0.3810652494,-0.3813988566,-0.3816562295,-0.3815312982,-0.3814672828,-0.0002356171608,0.000302219385
25.6,23,9.2,-0.4398826957,-0.4405255914,-0.4397746921,-0.4403077364,-0.440459013,-0.4403243661,-0.4402782917,-0.0003955960274,0.0004387855588
25.6,24,9.6,-0.4985336959,-0.499363482,-0.4986603856,-0.4990410209,-0.4992694259,-0.4992212653,-0.4991111159,-0.0005774199963,0.0005774199963
25.6,25,10,-0.5571847558,-0.5581222773,-0.557213068,-0.5578098297,-0.5578304529,-0.557995677,-0.5577942729,-0.0006095170975,0.0006095051649
25.6,26,10.4,-0.6158357859,-0.6169493198,-0.6160210371,-0.6165537834,-0.6166582108,-0.6168718338,-0.6166108251,-0.000775039196,0.0007750511286
25.6,27,10.8,-0.6744867563,-0.6757167578,-0.674705565,-0.6750737429,-0.6755543947,-0.6757745743,-0.6753649712,-0.0008782148361,0.0008782505756
25.6,28,11.2,-0.7331377864,-0.7344805598,-0.7334589362,-0.7337777019,-0.7343746424,-0.7347725034,-0.7341728806,-0.001035094261,0.001035082387
25.6,29,11.6,-0.7917888165,-0.7931325436,-0.7917833924,-0.7921261787,-0.7928831577,-0.7939258218,-0.7927702069,-0.0009813904762,0.0009835719829
25.6,30,12,-0.8504398465,-0.8514317274,-0.8494750261,-0.8499422669,-0.8509787321,-0.8527074456,-0.8509070277,-0.0004671812057,0.001052153064
25.6,31,12.4,-0.9090908766,-0.904976666,-0.9032874703,-0.9031649828,-0.905500412,-0.9068567157,-0.9047572017,0.004333674908,0.00433362741
26,0,0,0.9232954383,0.9165484905,0.914618969,0.9147410393,0.9167647362,0.9157614708,0.915686965,-0.007608473301,0.00760849705
26,1,0.4,0.8637279868,0.8646254539,0.8617874384,0.8623945713,0.8640563488,0.8639247417,0.8633577228,-0.0003702640533,0.000939309597
26,2,0.8,0.8041605353,0.8058718443,0.8040969372,0.8043893576,0.8054167032,0.8054916859,0.8050533533,0.0008928179741,0.0009182095528
26,3,1.2,0.7445930839,0.7462388277,0.7451006174,0.7455012798,0.7462067604,0.7458564043,0.745780766,0.001187682152,0.001187694026
26,4,1.6,0.6850256324,0.6865469217,0.6853893995,0.686009407,0.6862242222,0.6860899925,0.6860519648,0.001026332378,0.001026356244
26,5,2,0.6254581809,0.626830101,0.6258474588,0.626532197,0.6267011166,0.6265541315,0.6264929771,0.001034796238,0.001034820103
26,6,2.4,0.5658907294,0.5671013594,0.5663324594,0.5666952133,0.5669140816,0.5669943094,0.5668074489,0.0009167194366,0.0009167551761
26,7,2.8,0.506323278,0.5074261427,0.5066790581,0.5068547726,0.5074925423,0.5073080063,0.5071520805,0.0008288025856,0.0008288264507
26,8,3.2,0.4467558563,0.4476984739,0.4471837282,0.4470875263,0.4478411674,0.4478296041,0.4475280643,0.0007722079754,0.0007722437149
26,9,3.6,0.3871884048,0.3880032301,0.3875150681,0.3874855042,0.3881038427,0.3882135153,0.3878642321,0.0006758272648,0.0006758272648
26,10,4,0.3276209533,0.3282951117,0.3278602362,0.3277318478,0.3286442757,0.3284960985,0.3282055259,0.0005845725536,0.0005845606211
26,11,4.4,0.2680535018,0.2686707973,0.2683109045,0.2681435347,0.2686867714,0.2689572573,0.268553853,0.0005003511906,0.0005003511906
26,12,4.8,0.2084860653,0.2089422941,0.208979249,0.2085955143,0.20911026,0.2092562914,0.2089767158,0.0004906505346,0.0004906564718
26,13,5.2,0.1489186138,0.1492739916,0.1493295431,0.1488653421,0.1494072676,0.1496422291,0.1493036747,0.0003850609064,0.0004063695669
26,14,5.6,0.08935116976,0.08963930607,0.08985209465,0.08932828903,0.08961796761,0.09000742435,0.08968901634,0.0003378465772,0.0003469988587
26,15,6,0.02978372388,0.0299179554,0.03010177612,0.02982103825,0.03010392189,0.03037190437,0.03006331995,0.0002795960754,0.0002795953187
26,16,6.4,-0.02978372388,-0.0296292305,-0.02950042486,-0.02975702286,-0.02968847752,-0.02925336361,-0.02956570312,0.0002180207521,0.0002180200099
26,17,6.8,-0.08935116976,-0.08935248852,-0.08922100067,-0.08936750889,-0.08937186003,-0.08889329433,-0.089241229,0.0001099407673,0.0001252785296
26,18,7.2,-0.1489186138,-0.148935616,-0.148922205,-0.1489633322,-0.1491699815,-0.148594439,-0.1489171088,1.505017281e-06,0.0001281708537
26,19,7.6,-0.2084860653,-0.2086624503,-0.2083774805,-0.2085669637,-0.2086441517,-0.2082321048,-0.2084966153,-1.055002213e-05,0.000155583024
26,20,8,-0.2680535018,-0.2684020996,-0.2679822445,-0.2681400776,-0.268484056,-0.2680040002,-0.2682024837,-0.0001489818096,0.0001972973405
26,21,8.4,-0.3276209533,-0.32809484,-0.3275696039,-0.327753365,-0.3280254006,-0.3277521729,-0.3278390765,-0.0002181231976,0.000238662964
26,22,8.8,-0.3871884048,-0.3878310919,-0.3871642351,-0.3874915838,-0.3878452182,-0.3875102401,-0.3875684738,-0.0003800690174,0.0003897369024
26,23,9.2,-0.4467558563,-0.4475188255,-0.4468671083,-0.4473231435,-0.4475597739,-0.4472928047,-0.447312355,-0.0005564987659,0.0005564749008
26,24,9.6,-0.506323278,-0.5072637796,-0.5066103339,-0.5070211887,-0.507248044,-0.5070543289,-0.507039547,-0.0007162690163,0.0007162570837
26,25,10,-0.5658907294,-0.5669648647,-0.5661267042,-0.5668518543,-0.5668042898,-0.5667690635,-0.5667033792,-0.0008126497269,0.0008126258617
26,26,10.4,-0.6254581809,-0.6266630888,-0.6258386374,-0.6266676188,-0.6266089082,-0.6265630722,-0.6264683008,-0.001010119915,0.001010084176
26,27,10.8,-0.6850256324,-0.6864746213,-0.6855260134,-0.6862635612,-0.6864423752,-0.6863917112,-0.6862196922,-0.001194059849,0.001194024109
26,28,11.2,-0.7445930839,-0.7462653518,-0.7451826334,-0.7457001805,-0.7462828159,-0.7462972403,-0.7459456325,-0.001352548599,0.001352560474
26,29,11.6,-0.8041605353,-0.8058928251,-0.804213047,-0.8046386242,-0.8057075739,-0.8062592149,-0.8053421974,-0.001181662083,0.001181721687
26,30,12,-0.8637279868,-0.8649181724,-0.8623431325,-0.862924695,-0.8646577597,-0.8654308319,-0.8640549779,-0.0003269910812,0.001202189946
26,31,12.4,-0.9232954383,-0.9175562859,-0.9156978726,-0.9155816436,-0.9181821942,-0.918322444,-0.9170681238,0.006227314472,0.006227350328
26.4,0,0,0.9375,0.9279249907,0.9281636477,0.9283050299,0.9285598993,0.9261102676,0.9278127551,-0.009687244892,0.009687232785
26.4,1,0.4,0.8770161271,0.8773477077,0.8762769699,0.8768543005,0.8775070906,0.8759630919,0.8767898679,-0.0002262592316,0.0005553126102
26.4,2,0.8,0.8165322542,0.8182121515,0.8179579973,0.8181165457,0.8182139397,0.8175910711,0.8180183172,0.001486063004,0.001486086869
26.4,3,1.2,0.7560483813,0.7578663826,0.7577574253,0.7581082582,0.7580765486,0.7572847605,0.7578186989,0.001770317554,0.001770293689
26.4,4,1.6,0.6955645084,0.697283864,0.697060585,0.6975018978,0.6973682642,0.6967312098,0.6971891522,0.001624643803,0.001624655677
26.4,5,2,0.6350806355,0.6366661787,0.6364731789,0.6369427443,0.6368088722,0.6362644434,0.6366311312,0.001550495625,0.001550447894
26.4,6,2.4,0.5745967627,0.5759592056,0.5759021044,0.576264143,0.5761406422,0.575750351,0.5760032535,0.001406490803,0.001406526542
26.4,7,2.8,0.5141128898,0.5153263807,0.5154303312,0.515591383,0.5156303644,0.5151017904,0.5154160261,0.001303136349,0.001303160214
26.4,8,3.2,0.4536290169,0.4546825886,0.4548108578,0.4549386501,0.4550770521,0.4546208382,0.4548259676,0.001196950674,0.001196980476
26.4,9,3.6,0.393145144,0.3940761089,0.394289732,0.3942630291,0.3944224119,0.3941150904,0.3942332864,0.001088142395,0.001088130521
26.4,10,4,0.3326612711,0.3334367275,0.3336390257,0.3336114883,0.3339070082,0.3334259987,0.3336040378,0.0009427666664,0.000942778599
26.4,11,4.4,0.2721773982,0.2728391886,0.2730389833,0.2729364634,0.2731858492,0.2730081081,0.2730017304,0.0008243322372,0.0008243203047
26.4,12,4.8,0.2116935402,0.2122445107,0.212485075,0.2123041153,0.2125434875,0.2124586105,0.2124071568,0.0007136166096,0.0007136195782
26.4,13,5.2,0.1512096673,0.1516063213,0.1518027782,0.151556015,0.1519019604,0.151996851,0.1517727822,0.0005631148815,0.0005631178501
26.4,14,5.6,0.09072580189,0.09103226662,0.09133338928,0.09103047848,0.09118413925,0.09144628048,0.0912053138,0.0004795119166,0.000479508948
26.4,15,6,0.03024193458,0.03044402599,0.03059625626,0.0303593874,0.03059470654,0.03085458279,0.03056979179,0.0003278572112,0.0003278572112
26.4,16,6.4,-0.03024193458,-0.03009259701,-0.03003156185,-0.03024864197,-0.0300937891,-0.02970421314,-0.03003416024,0.0002077743411,0.0002104569285
26.4,17,6.8,-0.09072580189,-0.09079086781,-0.09064686298,-0.09090131521,-0.09074956179,-0.09030675888,-0.09067907184,4.67300415e-05,0.0001524642139
26.4,18,7.2,-0.1512096673,-0.1513445377,-0.1513552666,-0.1515395641,-0.1514583826,-0.1509056687,-0.151320681,-0.0001110136509,0.0002326160611
26.4,19,7.6,-0.2116935402,-0.2119222283,-0.2119100094,-0.2121908069,-0.2119859457,-0.2115080357,-0.2119034082,-0.0002098679543,0.0002840668021
26.4,20,8,-0.2721773982,-0.272482574,-0.2726159096,-0.2728814483,-0.2727354765,-0.2721277475,-0.2725686431,-0.0003912448883,0.000411093235
26.4,21,8.4,-0.3326612711,-0.33311975,-0.3333015442,-0.3336365223,-0.3333628774,-0.3327289224,-0.3332299292,-0.0005686581135,0.0005686521763
26.4,22,8.8,-0.393145144,-0.393881321,-0.3939751387,-0.3942914009,-0.3940182924,-0.3933933377,-0.3939118981,-0.0007667541504,0.0007667541504
26.4,23,9.2,-0.4536290169,-0.4544562101,-0.4546015263,-0.4549313188,-0.4546701312,-0.4541262984,-0.4545571208,-0.0009281039238,0.0009280800587
26.4,24,9.6,-0.5141128898,-0.51514256,-0.5151438713,-0.5155966878,-0.5153849125,-0.5148360729,-0.5152208209,-0.001107931137,0.001107931137
26.4,25,10,-0.5745967627,-0.5758000612,-0.5758065581,-0.5762176514,-0.5759983659,-0.5755478144,-0.5758740306,-0.001277267933,0.001277327538
26.4,26,10.4,-0.6350806355,-0.6364471912,-0.6364355087,-0.636932373,-0.6367352009,-0.6362834573,-0.6365667582,-0.001486122608,0.001486110734
26.4,27,10.8,-0.6955645084,-0.6971247196,-0.6971181631,-0.6976339221,-0.6975069046,-0.6969556808,-0.69726789,-0.001703381538,0.001703369664
26.4,28,11.2,-0.7560483813,-0.7578371167,-0.7578359246,-0.75825423,-0.758277595,-0.7576746941,-0.7579759359,-0.001927554607,0.001927530742
26.4,29,11.6,-0.8165322542,-0.8182901144,-0.8181020617,-0.8184432387,-0.8187199831,-0.8182201982,-0.8183550835,-0.001822829247,0.001822864986
26.4,30,12,-0.8770161271,-0.8776552677,-0.8771569133,-0.8775659204,-0.8784093857,-0.8774092793,-0.8776394129,-0.0006232857704,0.0006232261658
26.4,31,12.4,-0.9375,-0.9288900495,-0.9296578169,-0.9292970896,-0.930203855,-0.9286670089,-0.9293432236,0.008156776428,0.008156836033
26.8,0,0,0.9517045021,0.9382194281,0.9400455952,0.9403256178,0.939032197,0.9353861809,0.9386017919,-0.01310271025,0.01310269814
26.8,1,0.4,0.8903042078,0.8894418478,0.889790535,0.8905142546,0.8900817633,0.8871811628,0.8894019127,-0.0009022951126,0.0009863137966
26.8,2,0.8,0.8289039135,0.8302792311,0.8313014507,0.8315906525,0.8306237459,0.8291898966,0.8305969238,0.00169301033,0.001693081809
26.8,3,1.2,0.7675036192,0.7693576813,0.7701296806,0.7705390453,0.76980865,0.7684438229,0.7696557641,0.002152144909,0.002152156783
26.8,4,1.6,0.7061033249,0.7079921961,0.7085602283,0.70885849,0.7084473372,0.7072451115,0.7082207203,0.002117395401,0.002117347671
26.8,5,2,0.6447030306,0.6465455294,0.6469492912,0.6472154856,0.6469142437,0.6459403038,0.6467129588,0.002009928226,0.002009940101
26.8,6,2.4,0.5833027959,0.5848912001,0.5853667259,0.5857278109,0.5853316784,0.5845347643,0.5851704478,0.001867651939,0.001867640065
26.8,7,2.8,0.5219025016,0.5232887268,0.5239800215,0.5241611004,0.5237836838,0.5229593515,0.523634553,0.001732051373,0.001732075238
26.8,8,3.2,0.4605021775,0.4617061615,0.4623103142,0.462505579,0.4622867107,0.4614747763,0.4620567262,0.00155454874,0.001554530812
26.8,9,3.6,0.3991018832,0.4001727104,0.4007953405,0.4008361101,0.4007158279,0.4000872374,0.4005214572,0.001419574022,0.001419562148
26.8,10,4,0.3377015889,0.3385983706,0.3392362595,0.3392137289,0.3391554356,0.3384195566,0.3389246762,0.001223087311,0.001223081374
26.8,11,4.4,0.2763013244,0.2770445347,0.2776470184,0.2775726318,0.2776447535,0.2771116495,0.2774041295,0.001102805138,0.001102793263
26.8,12,4.8,0.2149010152,0.2156397104,0.2159690857,0.2159065008,0.2159283161,0.2157056332,0.2158298492,0.0009288340807,0.0009288340807
26.8,13,5.2,0.1535007358,0.1539987326,0.1543360949,0.1542242765,0.1543731689,0.1543750763,0.1542614698,0.0007607340813,0.0007607340813
26.8,14,5.6,0.09210043401,0.09241569042,0.09277510643,0.09262931347,0.09274244308,0.09288561344,0.09268963337,0.0005891993642,0.0005891993642
26.8,15,6,0.03070014529,0.03103852272,0.0311177969,0.03091716766,0.03109073639,0.0313564539,0.03110413626,0.0004039909691,0.0004039902124
26.8,16,6.4,-0.03070014529,-0.03057032824,-0.03057175875,-0.03078234196,-0.03056156635,-0.03015637398,-0.0305284746,0.0001716706902,0.0002045501024
26.8,17,6.8,-0.09210043401,-0.09224152565,-0.09205925465,-0.0924307704,-0.09215652943,-0.09172636271,-0.09212289006,-2.245604992e-05,0.0001885548263
26.8,18,7.2,-0.1535007358,-0.153807044,-0.1537202001,-0.1541008353,-0.1537034512,-0.1532341242,-0.1537131369,-0.0002124011517,0.0003190398274
26.8,19,7.6,-0.2149010152,-0.2152092457,-0.2154289484,-0.2157165408,-0.2153283358,-0.2148120403,-0.2152990401,-0.0003980249166,0.000433596957
26.8,20,8,-0.2763013244,-0.2766298056,-0.2771220803,-0.2774481177,-0.2769542336,-0.2762988806,-0.2768906355,-0.0005893111229,0.0005902767298
26.8,21,8.4,-0.3377015889,-0.3381673098,-0.3388456702,-0.3391777277,-0.3386437297,-0.3377816677,-0.3385232389,-0.0008216500282,0.0008216321585
26.8,22,8.8,-0.3991018832,-0.3999878168,-0.4004822969,-0.4007498622,-0.4001345634,-0.3993592858,-0.4001427591,-0.001040875912,0.001040881849
26.8,23,9.2,-0.4605021775,-0.4614146352,-0.4620953202,-0.4623054266,-0.4617438912,-0.4610323906,-0.4617183208,-0.00121614337,0.001216155244
26.8,24,9.6,-0.5219025016,-0.5230434537,-0.5236514807,-0.523978591,-0.5235024691,-0.5226585865,-0.5233669281,-0.001464426517,0.001464414643
26.8,25,10,-0.5833027959,-0.584708333,-0.5853632689,-0.5855127573,-0.5851613283,-0.5843524933,-0.5850196481,-0.001716852188,0.001716840314
26.8,26,10.4,-0.6447030306,-0.6463106871,-0.6468932629,-0.6471045613,-0.6468681097,-0.6459624171,-0.6466278434,-0.001924812794,0.001924777054
26.8,27,10.8,-0.7061033249,-0.7077723742,-0.7085664272,-0.7087823153,-0.7085037231,-0.7073959112,-0.7082041502,-0.00210082531,0.00210082531
26.8,28,11.2,-0.7675036192,-0.7692824602,-0.7702322006,-0.7706519961,-0.7700976133,-0.7687839866,-0.7698096037,-0.002305984497,0.002306032227
26.8,29,11.6,-0.8289039135,-0.8304024935,-0.8315535784,-0.831921041,-0.8313022852,-0.8296883702,-0.8309736252,-0.002069711685,0.002069640206
26.8,30,12,-0.8903042078,-0.8897649646,-0.8909729123,-0.891325891,-0.891215384,-0.8885601759,-0.8903678656,-6.365776062e-05,0.0009769678582
26.8,31,12.4,-0.9517045021,-0.9391346574,-0.9418057799,-0.9413945675,-0.9408174157,-0.9378961325,-0.9402096868,0.01149481535,0.01149479114
27.2,0,0,0.9659090638,0.9495736361,0.9504728317,0.9507882595,0.9481128454,0.9450033903,0.9487902522,-0.01711881161,0.01711887121
27.2,1,0.4,0.9035923481,0.9038152695,0.9024912119,0.9032802582,0.9015538692,0.8990534544,0.902038753,-0.001553595066,0.00164270401
27.2,2,0.8,0.8412756324,0.84445858,0.8443379402,0.8447618484,0.8423074484,0.8415024281,0.8434736133,0.002197980881,0.002198016737
27.2,3,1.2,0.7789589167,0.7821455002,0.7824982405,0.7830396891,0.7810100317,0.780272007,0.7817931175,0.002834200859,0.00283417711
27.2,4,1.6,0.7166422009,0.7197486162,0.7200223207,0.7203902006,0.7190923691,0.7183349133,0.7195176482,0.002875447273,0.002875483129
27.2,5,2,0.6543254852,0.657192111,0.6574915648,0.6576910019,0.6566854715,0.656229496,0.657057941,0.00273245573,0.002732443856
27.2,6,2.4,0.5920087695,0.5945761204,0.5948852301,0.5952398777,0.5942833424,0.5939099789,0.5945788622,0.002570092678,0.002570140408
27.2,7,2.8,0.5296920538,0.5319494009,0.5323972702,0.5326982737,0.5317335129,0.5315071344,0.5320571065,0.0023650527,0.002365064574
27.2,8,3.2,0.4673753381,0.4694154263,0.4697219133,0.4700380564,0.4692718983,0.4689309597,0.4694756567,0.00210031867,0.002100312617
27.2,9,3.6,0.4050586522,0.4068207741,0.4071741104,0.4073714018,0.4068198204,0.4065935612,0.4069558978,0.001897245646,0.001897281385
27.2,10,4,0.3427419364,0.3442817926,0.3446673155,0.344778657,0.3442282677,0.3440585136,0.3444029093,0.001660972834,0.001660972834
27.2,11,4.4,0.2804252207,0.2817949057,0.2821389437,0.282148242,0.2819802761,0.2816690207,0.2819462717,0.00152105093,0.001521056867
27.2,12,4.8,0.218108505,0.2191272974,0.2194099426,0.2194176912,0.2192715406,0.2192857265,0.2193024457,0.001193940639,0.001193934702
27.2,13,5.2,0.1557917893,0.1565543413,0.1568448544,0.1568477154,0.1567445993,0.1568835974,0.1567750275,0.0009832382202,0.000983232283
27.2,14,5.6,0.09347507358,0.09399151802,0.09420931339,0.09424829483,0.09428179264,0.09427881241,0.09420194477,0.0007268711925,0.0007268727059
27.2,15,6,0.031158356,0.03143656254,0.03165900707,0.03150320053,0.03158986568,0.03191292286,0.03162031248,0.0004619564861,0.0004619557294
27.2,16,6.4,-0.031158356,-0.03119158745,-0.03106915951,-0.03126251698,-0.03103005886,-0.03066158295,-0.03104298189,0.0001153741032,0.0001703318267
27.2,17,6.8,-0.09347507358,-0.09375929832,-0.09353011847,-0.09390944242,-0.09351545572,-0.09320735931,-0.09358433634,-0.0001092627645,0.0002163469762
27.2,18,7.2,-0.1557917893,-0.1563418508,-0.1561115384,-0.1565849185,-0.1558809876,-0.1557892561,-0.1561417133,-0.0003499239683,0.0003509342787
27.2,19,7.6,-0.218108505,-0.2188639045,-0.2188791633,-0.2191598415,-0.2185821533,-0.2183328271,-0.2187635899,-0.0006550848484,0.0006550729158
27.2,20,8,-0.2804252207,-0.281514287,-0.2815423608,-0.2818803787,-0.2810144424,-0.280969739,-0.2813842595,-0.0009590387344,0.0009590208647
27.2,21,8.4,-0.3427419364,-0.3439578414,-0.344233036,-0.3445896506,-0.3436567783,-0.3434281349,-0.3439731002,-0.00123116374,0.001231151866
27.2,22,8.8,-0.4050586522,-0.406576097,-0.4068831801,-0.4071092606,-0.4059843421,-0.4059414864,-0.4064988494,-0.001440197229,0.001440221095
27.2,23,9.2,-0.4673753381,-0.4691896439,-0.4695476294,-0.469645083,-0.4686174989,-0.46856004,-0.469111979,-0.00173664093,0.00173664093
27.2,24,9.6,-0.5296920538,-0.5316654444,-0.5321694613,-0.5323808193,-0.5313624144,-0.5310892463,-0.5317335129,-0.002041459084,0.002041423228
27.2,25,10,-0.5920087695,-0.5942605138,-0.5949033499,-0.5949304104,-0.5940560102,-0.5937321186,-0.5943765044,-0.002367734909,0.00236771116
27.2,26,10.4,-0.6543254852,-0.6568951011,-0.6574131846,-0.6575015783,-0.6566916704,-0.6561440229,-0.6569291353,-0.002603650093,0.002603626344
27.2,27,10.8,-0.7166422009,-0.7194428444,-0.7200214863,-0.7201800346,-0.7191019058,-0.7183673382,-0.719422698,-0.002780497074,0.002780520823
27.2,28,11.2,-0.7789589167,-0.7819712162,-0.7826099396,-0.7831022739,-0.781390667,-0.7804523706,-0.7819052935,-0.002946376801,0.002946376801
27.2,29,11.6,-0.8412756324,-0.8444913626,-0.8447357416,-0.8450951576,-0.843151927,-0.8418720961,-0.8438693285,-0.002593696117,0.002593624638
27.2,30,12,-0.9035923481,-0.9041442871,-0.9039177895,-0.9041749239,-0.9028796554,-0.9004694223,-0.9031171799,0.0004751682281,0.001059114933
27.2,31,12.4,-0.9659090638,-0.9505056739,-0.9523795247,-0.9518882036,-0.9499690533,-0.9475287199,-0.9504542351,0.01545482874,0.01545482874
27.6,0,0,0.9801136255,0.9592920542,0.9595212936,0.9597483873,0.9574315548,0.9569935799,0.958597362,-0.02151626348,0.02151625231
27.6,1,0.4,0.9168804884,0.9170238972,0.9143812656,0.9150110483,0.9144833088,0.914329648,0.9150458574,-0.001834630966,0.001892018365
27.6,2,0.8,0.8536473513,0.8582630157,0.8571022749,0.8573998213,0.8553910255,0.8571084738,0.8570529222,0.003405570984,0.003405570984
27.6,3,1.2,0.7904142141,0.7949564457,0.7948740721,0.7953358889,0.7933752537,0.7945871353,0.7946257591,0.004211544991,0.004211544991
27.6,4,1.6,0.727181077,0.7316373587,0.7314207554,0.7318155766,0.7306206226,0.7312033176,0.7313395739,0.004158496857,0.004158449359
27.6,5,2,0.6639479399,0.6680334806,0.6678799391,0.6681450605,0.6672973633,0.6676592827,0.6678029895,0.00385504961,0.003855085466
27.6,6,2.4,0.6007148027,0.6044290066,0.6043330431,0.6046783924,0.6039226055,0.6041487455,0.6043024063,0.003587603569,0.003587555839
27.6,7,2.8,0.5374816656,0.5407161713,0.5406327248,0.5411441326,0.5403590202,0.5407446623,0.5407193303,0.0032376647,0.003237676574
27.6,8,3.2,0.4742485285,0.4771598577,0.4770528078,0.4775462151,0.4768997431,0.4771965742,0.4771710336,0.00292250514,0.002922511194
27.6,9,3.6,0.4110153913,0.4135206938,0.4135189056,0.4138771296,0.4134707451,0.4136817455,0.4136138558,0.002598464489,0.002598452615
27.6,10,4,0.3477822542,0.3499586582,0.3500249386,0.35039258,0.3498213291,0.3502037525,0.3500802517,0.002297997475,0.002297997475
27.6,11,4.4,0.2845491171,0.2864830494,0.2866395712,0.2867381573,0.2865240574,0.2865995169,0.2865968645,0.002047747374,0.002047753427
27.6,12,4.8,0.22131598,0.2227722406,0.2229354382,0.2229088545,0.2229810953,0.2230037451,0.2229202688,0.001604288816,0.001604294754
27.6,13,5.2,0.1580828428,0.1591120958,0.1594661474,0.1594394445,0.1593842506,0.1594903469,0.1593784541,0.001295611262,0.001295614289
27.6,14,5.6,0.0948497057,0.09553730488,0.09571993351,0.09584653378,0.09593892097,0.09590983391,0.09579050541,0.0009407997131,0.0009407997131
27.6,15,6,0.03161656857,0.03186869621,0.03219747543,0.03200626373,0.03220939636,0.0323112011,0.03211860731,0.0005020387471,0.0005020379904
27.6,16,6.4,-0.03161656857,-0.03177452087,-0.0314411521,-0.03165817261,-0.03142124414,-0.03133809566,-0.03152663633,8.99322331e-05,0.0001697540283
27.6,17,6.8,-0.0948497057,-0.09533768892,-0.09507757425,-0.09530705214,-0.09490174055,-0.09500426054,-0.0951256603,-0.0002759546041,0.0002759575727
27.6,18,7.2,-0.1580828428,-0.1589639187,-0.1585958004,-0.1589923501,-0.1583384275,-0.1586412787,-0.1587063521,-0.0006235092878,0.0006235122564
27.6,19,7.6,-0.22131598,-0.2226256132,-0.2223309875,-0.2224868536,-0.2220689654,-0.2223167419,-0.2223658264,-0.001049846411,0.001049852348
27.6,20,8,-0.2845491171,-0.2863633633,-0.2860162258,-0.2862170935,-0.2854810953,-0.2859663367,-0.2860088348,-0.001459717751,0.001459705876
27.6,21,8.4,-0.3477822542,-0.3498167396,-0.3495844007,-0.3499245048,-0.3491757512,-0.3496111631,-0.3496225178,-0.001840263605,0.001840257668
27.6,22,8.8,-0.4110153913,-0.4132601023,-0.4133316875,-0.4134572148,-0.4126062989,-0.4131718278,-0.4131654203,-0.002150028944,0.002150034998
27.6,23,9.2,-0.4742485285,-0.4769832492,-0.4768301249,-0.4769492149,-0.4762485027,-0.4767916799,-0.4767605364,-0.002512007952,0.00251202588
27.6,24,9.6,-0.5374816656,-0.5404362679,-0.5404625535,-0.5407081246,-0.5399365425,-0.5403053761,-0.5403697491,-0.002888083458,0.002888107207
27.6,25,10,-0.6007148027,-0.6040824056,-0.6042055488,-0.604309082,-0.6037226915,-0.6039144397,-0.6040468812,-0.003332078457,0.003332030727
27.6,26,10.4,-0.6639479399,-0.6677165031,-0.6679005623,-0.6679016352,-0.667282939,-0.6674571037,-0.6676517725,-0.003703832626,0.003703808878
27.6,27,10.8,-0.727181077,-0.7312816978,-0.731534481,-0.7315487862,-0.7306105494,-0.7310931683,-0.7312137485,-0.004032671452,0.004032659344
27.6,28,11.2,-0.7904142141,-0.7947041988,-0.7950276732,-0.7953401208,-0.7938269377,-0.7945958376,-0.794698894,-0.00428467989,0.004284739494
27.6,29,11.6,-0.8536473513,-0.858220458,-0.8576843739,-0.8577305079,-0.8564325571,-0.8573935032,-0.8574922681,-0.003844916821,0.003844928695
27.6,30,12,-0.9168804884,-0.9173514843,-0.9160225987,-0.9159708619,-0.9160983562,-0.9159817696,-0.9162849188,0.0005955696106,0.000783872616
27.6,31,12.4,-0.9801136255,-0.9601878524,-0.9614573717,-0.960842073,-0.9593623877,-0.9596387744,-0.9602977037,0.01981592178,0.01981593296
28,0,0,0.9943181276,0.9675306082,0.9674465656,0.9674364328,0.9667277336,0.966594696,0.9671472311,-0.02717089653,0.02717092074
28,1,0.4,0.9301685691,0.9291372299,0.9258373976,0.9259212017,0.9286699295,0.9276591539,0.9274449348,-0.002723634243,0.002723586513
28,2,0.8,0.8660190105,0.8717882633,0.8703181744,0.8696891069,0.8700895309,0.8716044426,0.8706978559,0.004678845406,0.004678892903
28,3,1.2,0.801869452,0.8079625368,0.80783391,0.8076537848,0.8072268963,0.8083859682,0.8078125715,0.005943119526,0.005943167023
28,4,1.6,0.7377198935,0.7437832355,0.7433664799,0.743421793,0.7431195974,0.7438169718,0.743501544,0.005781650543,0.005781722255
28,5,2,0.6735703349,0.679168582,0.6788232327,0.6788994074,0.6787846088,0.6789939404,0.6789339781,0.005363643169,0.005363619421
28,6,2.4,0.6094207764,0.6145348549,0.6142790318,0.6142026186,0.6142693758,0.6143733263,0.6143318415,0.004911065102,0.004911065102
28,7,2.8,0.5452712178,0.5496926308,0.5495218039,0.5495220423,0.5497317314,0.5499390364,0.5496814847,0.004410266876,0.00441023102
28,8,3.2,0.4811216891,0.4850594997,0.4850296974,0.4848476648,0.4851812124,0.4854428768,0.4851121902,0.003990501165,0.003990501165
28,9,3.6,0.4169721305,0.4203916788,0.420260191,0.4201756716,0.4207035303,0.42075634,0.4204574525,0.003485321999,0.003485351801
28,10,4,0.352822572,0.3556770086,0.3556537628,0.3557925224,0.355994463,0.3563280106,0.3558891416,0.003066569567,0.003066581441
28,11,4.4,0.2886730134,0.2910401821,0.29124403,0.2911909819,0.2914714813,0.2915149927,0.2912923396,0.002619326115,0.002619320061
28,12,4.8,0.2245234549,0.2263687849,0.2265672684,0.2264206409,0.2268475294,0.2267699242,0.2265948355,0.002071380615,0.002071374562
28,13,5.2,0.1603738964,0.1617311239,0.1619493961,0.1619875431,0.1621880531,0.1621084213,0.1619929075,0.001619011164,0.001619011164
28,14,5.6,0.09622433782,0.09712219238,0.09727883339,0.09730434418,0.09763216972,0.09750688076,0.09736888111,0.00114454329,0.001144546317
28,15,6,0.03207477927,0.03231108189,0.03276574612,0.03256547451,0.0328745842,0.03269028664,0.03264143318,0.0005666539073,0.0005666554207
28,16,6.4,-0.03207477927,-0.03235435486,-0.03186869621,-0.03210818768,-0.03179961443,-0.03202497959,-0.0320311673,4.361197352e-05,0.0001688063203
28,17,6.8,-0.09622433782,-0.09696793556,-0.09669137001,-0.09667009115,-0.09640395641,-0.09678059816,-0.09670279175,-0.0004784539342,0.0004784524499
28,18,7.2,-0.1603738964,-0.1616663337,-0.1612331271,-0.161308527,-0.1610889435,-0.1614748836,-0.161354363,-0.0009804666042,0.0009804666042
28,19,7.6,-0.2245234549,-0.2264199257,-0.225884974,-0.2258794904,-0.2259240746,-0.2262931466,-0.2260803282,-0.001556873322,0.001556867384
28,20,8,-0.2886730134,-0.2910746932,-0.2906038761,-0.2904187441,-0.2906011939,-0.2909523249,-0.2907301784,-0.002057164907,0.002057153033
28,21,8.4,-0.352822572,-0.3556969166,-0.3551754355,-0.3550169468,-0.3553178906,-0.355756104,-0.3553926349,-0.002570062876,0.002570086624
28,22,8.8,-0.4169721305,-0.4201648235,-0.4199879766,-0.4196263552,-0.4200915098,-0.4203836322,-0.4200508595,-0.003078728914,0.003078728914
28,23,9.2,-0.4811216891,-0.4848567247,-0.4847024679,-0.4842863083,-0.4846832156,-0.4849916697,-0.484704107,-0.003582417965,0.003582388163
28,24,9.6,-0.5452712178,-0.5494520664,-0.5494418144,-0.5490049124,-0.54933846,-0.5494828224,-0.5493440032,-0.004072785378,0.004072797485
28,25,10,-0.6094207764,-0.6141632199,-0.6141251326,-0.6138855219,-0.6140845418,-0.6140818596,-0.6140680909,-0.004647314548,0.004647278693
28,26,10.4,-0.6735703349,-0.6788024306,-0.6789574027,-0.678555131,-0.6787568331,-0.6786813736,-0.6787506342,-0.005180299282,0.005180299282
28,27,10.8,-0.7377198935,-0.7434157729,-0.7435871363,-0.7431994081,-0.7432072163,-0.7435611486,-0.7433940768,-0.005674183369,0.005674242973
28,28,11.2,-0.801869452,-0.8076012135,-0.8080610037,-0.8076997995,-0.8076639175,-0.808216989,-0.8078485727,-0.005979120731,0.005979132839
28,29,11.6,-0.8660190105,-0.871671021,-0.8710747361,-0.8700475693,-0.8713727593,-0.8718309402,-0.871199429,-0.005180418491,0.005180394743
28,30,12,-0.9301685691,-0.9294416308,-0.9276990891,-0.9268898964,-0.9306104183,-0.92943573,-0.9288153648,0.00135320425,0.001529955887
28,31,12.4,-0.9943181276,-0.9683539867,-0.9693307281,-0.9684894681,-0.9686807394,-0.9691758752,-0.9688061476,0.02551198006,0.02551196888
28.4,0,0,1,0.9743059874,0.9744455814,0.9739484787,0.9742929935,0.9744641781,0.9742914438,-0.02570855618,0.02570855618
28.4,1,0.4,0.945161283,0.939861536,0.9372901917,0.9360715151,0.9411095381,0.9396468401,0.9387959242,-0.006365358829,0.006365358829
28.4,2,0.8,0.8799777031,0.8845002651,0.8847569227,0.8817470074,0.8840122223,0.8855618238,0.884115696,0.004137992859,0.004137945361
28.4,3,1.2,0.8147941828,0.8205714226,0.8217848539,0.820135951,0.8207969666,0.8221287727,0.8210836649,0.006289482117,0.006289410405
28.4,4,1.6,0.7496106625,0.7557604313,0.7561489344,0.7552412748,0.7556176186,0.7566369772,0.7558810115,0.006270349026,0.006270384882
28.4,5,2,0.6844271421,0.6902065277,0.6903413534,0.6898331642,0.6902830601,0.690656662,0.6902641654,0.005837023258,0.005837011151
28.4,6,2.4,0.6192435622,0.6245192289,0.6246712208,0.6238747835,0.6246763468,0.62487185,0.624522686,0.005279123783,0.005279123783
28.4,7,2.8,0.5540600419,0.55869174,0.5588971376,0.5582028627,0.559024334,0.5592389107,0.5588110089,0.004750967026,0.004750954919
28.4,8,3.2,0.4888765216,0.4930444956,0.493241787,0.4925012589,0.4933456182,0.4935441017,0.4931354523,0.004258930683,0.004258930683
28.4,9,3.6,0.4236929715,0.4272426367,0.4275234938,0.4267611504,0.4277672768,0.4277697802,0.4274128973,0.00371992588,0.003719896078
28.4,10,4,0.3585094512,0.361318469,0.3618124723,0.3615720272,0.3620333672,0.3622769117,0.3618026376,0.003293186426,0.003293198301
28.4,11,4.4,0.293325901,0.2954124212,0.296030283,0.2961088419,0.2962591648,0.2963415384,0.2960304618,0.002704560757,0.002704548882
28.4,12,4.8,0.2281423658,0.2299386263,0.2303783894,0.2301529646,0.2306205034,0.2305134535,0.2303207815,0.002178415656,0.00217842171
28.4,13,5.2,0.1629588306,0.164226532,0.1646436453,0.1646009684,0.1649358273,0.164693594,0.1646201164,0.001661285758,0.001661282731
28.4,14,5.6,0.09777530283,0.09856390953,0.09889221191,0.09889221191,0.0992385149,0.09891808033,0.0989009887,0.001125685871,0.001125682844
28.4,15,6,0.03259176761,0.03274643421,0.03333330154,0.03315198421,0.03347039223,0.03313016891,0.03316645697,0.0005746893585,0.0005746886018
28.4,16,6.4,-0.03259176761,-0.03297513723,-0.0324665308,-0.03243750334,-0.03214383125,-0.03270798922,-0.03254619986,4.556775093e-05,0.0002454057394
28.4,17,6.8,-0.09777530283,-0.09860444069,-0.09824675322,-0.09804135561,-0.09799206257,-0.09851253033,-0.09827943146,-0.0005041286349,0.0005041256663
28.4,18,7.2,-0.1629588306,-0.1643072963,-0.164114356,-0.1636641026,-0.1637943387,-0.1643106341,-0.1640381515,-0.001079320908,0.00107931497
28.4,19,7.6,-0.2281423658,-0.2301197648,-0.2297189832,-0.2294276357,-0.2297000289,-0.2301707864,-0.2298274487,-0.001685082912,0.001685073948
28.4,20,8,-0.293325901,-0.2956389785,-0.2955921888,-0.2948685288,-0.295486033,-0.2959201932,-0.2955011725,-0.002175271511,0.002175283385
28.4,21,8.4,-0.3585094512,-0.3615962267,-0.3613119125,-0.3605521321,-0.3612629771,-0.3617327213,-0.3612912297,-0.002781778574,0.002781742718
28.4,22,8.8,-0.4236929715,-0.4271301031,-0.4270917177,-0.4261746407,-0.427277565,-0.4274709821,-0.4270289838,-0.003336012363,0.003336030291
28.4,23,9.2,-0.4888765216,-0.4927191138,-0.4929297566,-0.4918997884,-0.493014276,-0.4931088686,-0.4927343428,-0.003857821226,0.003857839154
28.4,24,9.6,-0.5540600419,-0.5584073067,-0.5587594509,-0.5574778318,-0.5586681366,-0.5588747859,-0.5584374666,-0.004377424717,0.004377460573
28.4,25,10,-0.6192435622,-0.6241953373,-0.6245081425,-0.6236600876,-0.6244838238,-0.624540925,-0.6242777109,-0.005034148693,0.005034101196
28.4,26,10.4,-0.6844271421,-0.6898193359,-0.6903278232,-0.6894257665,-0.6902419329,-0.6902807951,-0.6900191307,-0.005591988564,0.005591988564
28.4,27,10.8,-0.7496106625,-0.7554277778,-0.7562755346,-0.7551665306,-0.7558125854,-0.7562323213,-0.7557829618,-0.006172299385,0.006172287278
28.4,28,11.2,-0.8147941828,-0.8201885223,-0.8220338821,-0.8201587796,-0.8212718964,-0.8218275905,-0.8210961223,-0.006301939487,0.006301951595
28.4,29,11.6,-0.8799777031,-0.8843236566,-0.8857069016,-0.8821517229,-0.8854700923,-0.8857192993,-0.8846742511,-0.004696547985,0.004696631338
28.4,30,12,-0.945161283,-0.9401396513,-0.9394071698,-0.9370635748,-0.9432192445,-0.9414517879,-0.9402562976,0.004904985428,0.004904997535
28.4,31,12.4,-1,-0.9750555754,-0.9762017727,-0.9749318361,-0.9761528969,-0.9768724442,-0.9758428335,0.02415716648,0.0241570957
28.8,0,0,1,0.9800316095,0.980235219,0.9798882008,0.9803593159,0.9806470871,0.9802322388,-0.01976776123,0.0197677128
28.8,1,0.4,0.9612902999,0.9502222538,0.94767344,0.947281599,0.9518579245,0.9499753714,0.9494021535,-0.0118881464,0.01188818179
28.8,2,0.8,0.8949943781,0.897916317,0.8987593651,0.8960318565,0.8971048594,0.8984491825,0.8976522684,0.00265789032,0.00265793805
28.8,3,1.2,0.8286985159,0.8339537382,0.8359060287,0.834390521,0.834086895,0.8353545666,0.8347383738,0.006039857864,0.006039834116
28.8,4,1.6,0.7624026537,0.7683752775,0.7692431211,0.768574357,0.7680666447,0.7692968845,0.7687112689,0.006308615208,0.0063086031
28.8,5,2,0.6961067319,0.7018264532,0.702291131,0.7021099329,0.7018321753,0.7023296356,0.7020778656,0.005971133709,0.005971133709
28.8,6,2.4,0.6298108697,0.6350376606,0.6354689598,0.6353994608,0.6351643801,0.6354663372,0.6353073716,0.005496501923,0.005496489815
28.8,7,2.8,0.5635150075,0.568099618,0.5686560869,0.5686045885,0.5683525801,0.5686827898,0.5684791803,0.00496417284,0.004964125343
28.8,8,3.2,0.4972191155,0.501355052,0.5018267632,0.5017659664,0.501568675,0.5016784668,0.5016390085,0.004419893026,0.004419869278
28.8,9,3.6,0.4309232235,0.4344866276,0.4349995852,0.4350008965,0.4348583221,0.4347951412,0.4348281026,0.003904879093,0.003904890968
28.8,10,4,0.3646273613,0.3674205542,0.3681629896,0.3677629232,0.3681135178,0.3681986332,0.3679317236,0.003304362297,0.003304362297
28.8,11,4.4,0.2983314693,0.300444603,0.3009319305,0.3009929657,0.3010956049,0.3011510372,0.3009232283,0.002591758966,0.002591758966
28.8,12,4.8,0.2320355922,0.2338337898,0.2343014479,0.2345476151,0.2344130278,0.2342805862,0.2342752963,0.002239704132,0.002239701105
28.8,13,5.2,0.1657397002,0.1669648886,0.1674302816,0.1673798561,0.167704463,0.167278409,0.1673515737,0.001611873507,0.001611879445
28.8,14,5.6,0.0994438231,0.1001031399,0.1005831957,0.1003963947,0.1009335518,0.1002831459,0.1004598886,0.001016065478,0.001016062452
28.8,15,6,0.03314794227,0.0333969593,0.03378713131,0.03401732445,0.03407359123,0.03358280659,0.03377156332,0.0006236210465,0.0006236202898
28.8,16,6.4,-0.03314794227,-0.03356146812,-0.03315556049,-0.03299295902,-0.03258281946,-0.03338187933,-0.03313493729,1.300498843e-05,0.000275037426
28.8,17,6.8,-0.0994438231,-0.1003990173,-0.09992146492,-0.09991139174,-0.0996041894,-0.1002448797,-0.1000161916,-0.0005723685026,0.000572365534
28.8,18,7.2,-0.1657397002,-0.1671984792,-0.1669895053,-0.1668135524,-0.1665172577,-0.1671627164,-0.1669363081,-0.001196607947,0.00119660201
28.8,19,7.6,-0.2320355922,-0.2340302467,-0.2337420583,-0.233605206,-0.2335416675,-0.2340130806,-0.2337864339,-0.001750841737,0.001750859665
28.8,20,8,-0.2983314693,-0.3007237911,-0.3007650375,-0.3003703356,-0.3004182577,-0.3008358479,-0.300622642,-0.002291172743,0.002291184617
28.8,21,8.4,-0.3646273613,-0.3677126169,-0.3675675988,-0.3671217561,-0.3672336936,-0.3676815629,-0.3674634397,-0.002836078405,0.002836084459
28.8,22,8.8,-0.4309232235,-0.4342523217,-0.4345084429,-0.4342407584,-0.4344303012,-0.4345531464,-0.4343969822,-0.003473758698,0.003473770572
28.8,23,9.2,-0.4972191155,-0.501039505,-0.5014772415,-0.5011408925,-0.5013894439,-0.5012845993,-0.5012663603,-0.004047244787,0.004047221038
28.8,24,9.6,-0.5635150075,-0.567845583,-0.5684347749,-0.5681377649,-0.5680812001,-0.5683524609,-0.5681703687,-0.004655361176,0.004655349068
28.8,25,10,-0.6298108697,-0.6347715855,-0.6353342533,-0.6350541711,-0.6350177526,-0.6351181269,-0.6350591779,-0.005248308182,0.005248308182
28.8,26,10.4,-0.6961067319,-0.7014789581,-0.7022047043,-0.7019271255,-0.701796174,-0.7019175291,-0.7018648982,-0.005758166313,0.005758166313
28.8,27,10.8,-0.7624026537,-0.7679995894,-0.7693601251,-0.7684003115,-0.7683623433,-0.7687469721,-0.7685738802,-0.006171226501,0.006171214394
28.8,28,11.2,-0.8286985159,-0.8336740732,-0.8362199664,-0.8344410658,-0.8346021175,-0.8349372149,-0.8347748518,-0.006076335907,0.006076371763
28.8,29,11.6,-0.8949943781,-0.8979083896,-0.8999010324,-0.8965681791,-0.8986505866,-0.8985426426,-0.8983141184,-0.003319740295,0.003319788026
28.8,30,12,-0.9612902999,-0.9505585432,-0.9499593377,-0.9484396577,-0.9540168643,-0.9517416358,-0.950943172,0.01034712791,0.01034709252
28.8,31,12.4,-1,-0.9806916714,-0.9818062782,-0.9808052182,-0.9820539951,-0.982806623,-0.9816327095,0.0183672905,0.01836724207
29.2,0,0,1,0.9848513603,0.9850004911,0.9849634171,0.9854238033,0.9855290651,0.9851536751,-0.01484632492,0.01484637242
29.2,1,0.4,0.9774193168,0.9605332613,0.957023263,0.9580720663,0.9617979527,0.9590722322,0.9592997432,-0.01811957359,0.01811956242
29.2,2,0.8,0.9100111127,0.9129639864,0.9123002291,0.9111201763,0.9108450413,0.9108587503,0.9116176367,0.001606523991,0.001606523991
29.2,3,1.2,0.842602849,0.8490056992,0.8502459526,0.8496556282,0.8487609625,0.8487660885,0.8492868543,0.00668400526,0.006684017368
29.2,4,1.6,0.7751946449,0.7822387218,0.7827680111,0.7825769186,0.7816622257,0.7821515799,0.7822794914,0.007084846497,0.007084846497
29.2,5,2,0.7077863812,0.714307785,0.7149173021,0.7148420811,0.7140971422,0.7141034603,0.714453578,0.006667196751,0.006667173002
29.2,6,2.4,0.6403781772,0.6463885307,0.6467370987,0.64696455,0.6463297606,0.6462544203,0.6465349197,0.006156742573,0.006156695075
29.2,7,2.8,0.5729699731,0.5784482956,0.578727603,0.5790475607,0.5783009529,0.5785367489,0.5786122084,0.005642235279,0.005642259028
29.2,8,3.2,0.5055617094,0.5102505684,0.5106396675,0.5109723806,0.5103445053,0.5103348494,0.5105084181,0.004946708679,0.00494668493
29.2,9,3.6,0.4381534755,0.4422470331,0.4426609278,0.44323349,0.4423643351,0.4421485662,0.4425308704,0.004377394915,0.004377394915
29.2,10,4,0.3707452714,0.3744126558,0.3746800423,0.3746894598,0.3744250536,0.3743913174,0.3745197058,0.003774434328,0.003774434328
29.2,11,4.4,0.3033370376,0.3064525127,0.3063403368,0.3064763546,0.3064914942,0.3060671091,0.3063655496,0.003028512001,0.003028523875
29.2,12,4.8,0.2359288037,0.2381113768,0.238412261,0.2386431694,0.2385736704,0.2381595373,0.23838,0.002451196313,0.00245119934
29.2,13,5.2,0.1685205698,0.1700863838,0.1701802015,0.1704902649,0.1706840992,0.1698025465,0.1702487022,0.001728132367,0.00172812934
29.2,14,5.6,0.1011123434,0.1018403769,0.1023013592,0.1023565531,0.1026536226,0.1019240618,0.1022151932,0.001102849841,0.001102851355
29.2,15,6,0.03370411322,0.03397870064,0.03426659107,0.03445446491,0.03473627567,0.03381574154,0.03425035626,0.0005462430418,0.0005462415284
29.2,16,6.4,-0.03370411322,-0.03413468599,-0.03382587433,-0.03370732069,-0.03323638439,-0.03396826982,-0.0337745063,-7.039308548e-05,0.0002574853715
29.2,17,6.8,-0.1011123434,-0.1021329165,-0.1017261147,-0.1017457247,-0.101356566,-0.1020293832,-0.1017981395,-0.0006857961416,0.000685797655
29.2,18,7.2,-0.1685205698,-0.1701911092,-0.1698617339,-0.16991961,-0.16955477,-0.17017591,-0.1699406207,-0.001420050859,0.001420056797
29.2,19,7.6,-0.2359288037,-0.2381756306,-0.2380076647,-0.237914443,-0.2375991344,-0.237870276,-0.2379134148,-0.001984611154,0.001984626055
29.2,20,8,-0.3033370376,-0.3064687848,-0.3060486317,-0.3062124252,-0.3057696223,-0.30584234,-0.3060683608,-0.002731323242,0.002731323242
29.2,21,8.4,-0.3707452714,-0.3742548823,-0.3740629554,-0.3743988276,-0.3739109635,-0.3738914728,-0.3741038144,-0.003358542919,0.003358548973
29.2,22,8.8,-0.4381534755,-0.4422501326,-0.4423531294,-0.4424341917,-0.4419901967,-0.4420372844,-0.4422129989,-0.004059523344,0.004059511237
29.2,23,9.2,-0.5055617094,-0.510226965,-0.5103774071,-0.510507226,-0.5101732612,-0.5099937916,-0.5102556944,-0.004693984985,0.004694020841
29.2,24,9.6,-0.5729699731,-0.5782276392,-0.5785814524,-0.5786554813,-0.5781003237,-0.5781101584,-0.5783349872,-0.005365014076,0.005365037825
29.2,25,10,-0.6403781772,-0.645975709,-0.6466177702,-0.6464883089,-0.6461615562,-0.645880878,-0.6462248564,-0.005846679211,0.005846667103
29.2,26,10.4,-0.7077863812,-0.7139611244,-0.714838624,-0.7145704031,-0.714127183,-0.7137233019,-0.7142440677,-0.006457686424,0.006457746029
29.2,27,10.8,-0.7751946449,-0.7818176746,-0.7829093933,-0.782491684,-0.7820838094,-0.781519413,-0.7821643949,-0.006969749928,0.006969749928
29.2,28,11.2,-0.842602849,-0.8490478396,-0.8505920172,-0.8498145342,-0.8493419886,-0.848164916,-0.8493922353,-0.006789386272,0.006789410021
29.2,29,11.6,-0.9100111127,-0.9134676456,-0.9136015177,-0.9118286967,-0.9123834968,-0.9109498262,-0.9124462008,-0.002435088158,0.002435124014
29.2,30,12,-0.9774193168,-0.9610161781,-0.9593901038,-0.9594346285,-0.9638715386,-0.9607154727,-0.9608855247,0.01653379202,0.01653373241
29.2,31,12.4,-1,-0.9854037166,-0.9863560796,-0.9858440757,-0.9868873954,-0.9874050617,-0.9863792658,0.01362073421,0.01362073421
29.6,0,0,1,0.9886271954,0.9888567924,0.9890451431,0.9893283844,0.9895370007,0.9890788794,-0.01092112064,0.01092109643
29.6,1,0.4,0.9935483336,0.9691421986,0.9655611515,0.9675668478,0.9700729847,0.9677484035,0.968018353,-0.02552998066,0.02553001605
29.6,2,0.8,0.9250277877,0.9266997576,0.9258859158,0.9254745245,0.923541069,0.9242455959,0.9251693487,0.0001415610313,0.001049149083
29.6,3,1.2,0.8565071821,0.8637963533,0.8651918173,0.8650858402,0.8631560802,0.8632372618,0.8640934825,0.007586300373,0.007586288266
29.6,4,1.6,0.7879866362,0.7961502075,0.7966821194,0.7969679832,0.7954081297,0.7960808277,0.7962578535,0.008271217346,0.008271217346
29.6,5,2,0.7194660306,0.7270593643,0.7277400494,0.7281144857,0.7266865969,0.7274543047,0.7274109125,0.007944881916,0.007944929413
29.6,6,2.4,0.6509454846,0.6577739716,0.6584428549,0.6590071917,0.6577097178,0.6580232382,0.6581913829,0.007245898247,0.007245910354
29.6,7,2.8,0.5824248791,0.5887022018,0.5892533064,0.5896098614,0.5885002613,0.588609457,0.5889350176,0.006510138512,0.006510138512
29.6,8,3.2,0.5139043331,0.5192955732,0.5198632479,0.5204515457,0.5193433762,0.5192028284,0.5196312666,0.005726933479,0.005726980977
29.6,9,3.6,0.4453837574,0.4502265453,0.4505714178,0.4512379169,0.4501160383,0.4500668049,0.4504437447,0.005059987307,0.005059987307
29.6,10,4,0.3768631816,0.3810286522,0.381170392,0.3817905188,0.3809953928,0.3808884621,0.3811746836,0.00431150198,0.00431150198
29.6,11,4.4,0.3083426058,0.3117316961,0.3119339943,0.312335372,0.3121006489,0.3115261793,0.31192559,0.003582984209,0.003582972335
29.6,12,4.8,0.2398220152,0.2423062325,0.2426704168,0.2431328297,0.2428023815,0.2423504591,0.2426524609,0.002830445766,0.002830448793
29.6,13,5.2,0.1713014394,0.1730792522,0.1734037399,0.17367661,0.1737129688,0.1728745699,0.1733494252,0.002047985792,0.002047988819
29.6,14,5.6,0.1027808636,0.1038017273,0.1041388512,0.104280591,0.1044336557,0.1038203239,0.1040950269,0.001314163208,0.001314166235
29.6,15,6,0.03426028788,0.03461706638,0.03477549553,0.03481006622,0.03535151482,0.03437852859,0.03478653356,0.0005262456834,0.0005262464401
29.6,16,6.4,-0.03426028788,-0.0346237421,-0.03435993195,-0.03435993195,-0.03404134512,-0.03439593315,-0.03435617685,-9.588897228e-05,0.0001834660798
29.6,17,6.8,-0.1027808636,-0.1039854884,-0.1036055684,-0.1037300825,-0.1032013297,-0.1038082242,-0.1036661416,-0.0008852779865,0.0008852750179
29.6,18,7.2,-0.1713014394,-0.1731591225,-0.1729636788,-0.173109293,-0.1726430058,-0.1731204987,-0.1729991138,-0.001697674394,0.001697680331
29.6,19,7.6,-0.2398220152,-0.2422648668,-0.2423750758,-0.2424782515,-0.2417644262,-0.2420823574,-0.2421929836,-0.002370968461,0.002370980335
29.6,20,8,-0.3083426058,-0.3114654422,-0.3114270568,-0.3119404912,-0.3112021685,-0.311580956,-0.3115231991,-0.003180593252,0.003180617001
29.6,21,8.4,-0.3768631816,-0.3805471063,-0.3808602095,-0.3814408779,-0.3806883097,-0.380697906,-0.3808468878,-0.003983706236,0.003983700182
29.6,22,8.8,-0.4453837574,-0.4502494931,-0.4501933455,-0.4507209063,-0.449755013,-0.4497606158,-0.4501358867,-0.004752129316,0.004752117209
29.6,23,9.2,-0.5139043331,-0.5194485188,-0.5196260214,-0.5201308727,-0.5191771984,-0.5190945864,-0.519495368,-0.005591034889,0.005591106601
29.6,24,9.6,-0.5824248791,-0.5886098146,-0.588966012,-0.5894209146,-0.5883803368,-0.5882689953,-0.5887292624,-0.006304383278,0.00630433578
29.6,25,10,-0.6509454846,-0.6576048732,-0.6583012342,-0.6584746838,-0.6576179266,-0.6576526761,-0.6579302549,-0.006984770298,0.006984794047
29.6,26,10.4,-0.7194660306,-0.7267807722,-0.7277052999,-0.7279002666,-0.7268652916,-0.7269837856,-0.7272471189,-0.007781088352,0.007781052496
29.6,27,10.8,-0.7879866362,-0.7958542109,-0.7969042063,-0.7970998883,-0.795956254,-0.7954756021,-0.7962579727,-0.008271336555,0.00827139616
29.6,28,11.2,-0.8565071821,-0.8642491102,-0.8656371832,-0.8654786944,-0.863764286,-0.8626662493,-0.8643590808,-0.00785189867,0.007851922885
29.6,29,11.6,-0.9250277877,-0.9275916815,-0.927351892,-0.9264296889,-0.9249754548,-0.9243656397,-0.9261428714,-0.001115083694,0.001400876092
29.6,30,12,-0.9935483336,-0.9696825147,-0.9679321051,-0.9690467119,-0.9719853997,-0.9692076445,-0.9695709348,0.02397739887,0.02397745848
29.6,31,12.4,-1,-0.9890726805,-0.9899724722,-0.9898642898,-0.9905508757,-0.9911143184,-0.9901148677,0.009885132313,0.009885072708
30,0,0,1,0.9916599989,0.9918657541,0.9921594858,0.9923416376,0.9927377701,0.9921528697,-0.007847130299,0.007847070694
30,1,0.4,1,0.976480484,0.9729282856,0.9753689766,0.9771636724,0.9757300615,0.9755342603,-0.02446573973,0.02446570434
30,2,0.8,0.9421181679,0.9394800663,0.9386096001,0.9384028912,0.9364366531,0.9382456541,0.9382349849,-0.003883183002,0.003883194877
30,3,1.2,0.8723316789,0.8785282373,0.8801710606,0.8801048994,0.8784941435,0.879096508,0.8792789578,0.006947278976,0.006947291084
30,4,1.6,0.8025451303,0.8103424311,0.8110039234,0.8115701675,0.810270071,0.8105734587,0.8107520342,0.008206903934,0.00820687972
30,5,2,0.7327585816,0.7401702404,0.7410314083,0.7417334318,0.7403409481,0.7404499054,0.7407451868,0.007986605167,0.007986605167
30,6,2.4,0.662972033,0.6695458889,0.6704752445,0.6714371443,0.6698145866,0.6698353291,0.6702216864,0.007249653339,0.007249605842
30,7,2.8,0.593185544,0.5992507935,0.5999673605,0.6006486416,0.5994046926,0.5990405083,0.5996624231,0.00647687912,0.006476855371
30,8,3.2,0.5233989954,0.5287408829,0.5293322802,0.5301705599,0.5290184021,0.5288621187,0.5292248726,0.00582587719,0.005825853441
30,9,3.6,0.4536124468,0.4584051371,0.4587566853,0.4594358206,0.4587546587,0.4583797455,0.4587464333,0.005133986473,0.005133962724
30,10,4,0.383825928,0.3880075216,0.3880208731,0.3888480663,0.3884642124,0.3876254559,0.3881932199,0.004367291927,0.004367297981
30,11,4.4,0.3140394092,0.3175456524,0.3176310062,0.3180469275,0.3178422451,0.3173636198,0.3176859021,0.003646492958,0.003646481084
30,12,4.8,0.2442528605,0.2469255924,0.2470897436,0.2475725412,0.2472378016,0.2468278408,0.2471307069,0.00287784636,0.002877843333
30,13,5.2,0.1744663268,0.176356554,0.1765989065,0.1767879725,0.1770422459,0.1763888597,0.1766349077,0.00216858089,0.00216858089
30,14,5.6,0.1046798006,0.1059013605,0.1060019732,0.1062487364,0.106393218,0.1056736708,0.1060437933,0.001363992691,0.001363991178
30,15,6,0.03489326686,0.03518712521,0.03536128998,0.0353127718,0.0357888937,0.03521132469,0.03537227958,0.0004790127277,0.000479014212
30,16,6.4,-0.03489326686,-0.03519952297,-0.03493094444,-0.03500419855,-0.0349547863,-0.03546279669,-0.03511045128,-0.0002171844244,0.0002171829401
30,17,6.8,-0.1046798006,-0.1057806611,-0.1056513786,-0.1058764458,-0.105284214,-0.1059787273,-0.1057142839,-0.001034483314,0.001034484827
30,18,7.2,-0.1744663268,-0.1763015985,-0.1761467457,-0.176317215,-0.1758906841,-0.1763382554,-0.1761988997,-0.001732572913,0.001732572913
30,19,7.6,-0.2442528605,-0.2466762662,-0.2467013597,-0.2471673489,-0.2462729812,-0.2471045256,-0.2467844933,-0.002531632781,0.002531635808
30,20,8,-0.3140394092,-0.3171975017,-0.3170202971,-0.3178132176,-0.3171023726,-0.3174583912,-0.3173183501,-0.003278940916,0.00327894697
30,21,8.4,-0.383825928,-0.3876956105,-0.3878401518,-0.3885182142,-0.3878842592,-0.3877288103,-0.3879334033,-0.004107475281,0.004107481334
30,22,8.8,-0.4536124468,-0.4583557844,-0.458272934,-0.4591806531,-0.4582542181,-0.4581987262,-0.4584524632,-0.004840016365,0.004840016365
30,23,9.2,-0.5233989954,-0.5287872553,-0.5290788412,-0.5301071405,-0.5287941694,-0.5288293362,-0.5291193724,-0.005720376968,0.00572035322
30,24,9.6,-0.593185544,-0.5993200541,-0.5996537209,-0.6005568504,-0.5995588303,-0.5989921093,-0.5996162891,-0.006430745125,0.006430768874
30,25,10,-0.662972033,-0.6695594788,-0.6703193188,-0.67101264,-0.6699177027,-0.6693315506,-0.6700280905,-0.007056057453,0.007056104951
30,26,10.4,-0.7327585816,-0.7400712371,-0.7409484386,-0.7416541576,-0.7406394482,-0.739987731,-0.7406601906,-0.007901608944,0.007901621051
30,27,10.8,-0.8025451303,-0.8102673292,-0.8112334609,-0.8118402958,-0.8106450438,-0.8102321625,-0.8108436465,-0.008298516273,0.008298528381
30,28,11.2,-0.8723316789,-0.8792636395,-0.8806805611,-0.8807823062,-0.8790535331,-0.8787258267,-0.8797012568,-0.007369577885,0.007369494531
30,29,11.6,-0.9421181679,-0.940705061,-0.940218091,-0.9395310283,-0.9374936819,-0.9383881092,-0.9392671585,0.002851009369,0.002850973513
30,30,12,-1,-0.9770351052,-0.9751980305,-0.976832509,-0.9788251519,-0.9769121408,-0.9769605398,0.02303946018,0.02303941175
30,31,12.4,-1,-0.9920052886,-0.9927592874,-0.9928837419,-0.9933097363,-0.99400419,-0.9929924011,0.007007598877,0.00700755138
30.4,0,0,1,0.9940115213,0.9941444397,0.9945161343,0.9945633411,0.9951224327,0.99447155,-0.005528450012,0.005528426263
30.4,1,0.4,1,0.9825066328,0.979006052,0.9817582369,0.9828958511,0.9822869301,0.9816907644,-0.01830923557,0.01830925979
30.4,2,0.8,0.9605910778,0.9511909485,0.9498329163,0.9501430988,0.948741436,0.9509139061,0.9501644373,-0.01042664051,0.0104266163
30.4,3,1.2,0.8894361854,0.8934984207,0.8944915533,0.8950983286,0.8942044973,0.8949674368,0.894452095,0.005015909672,0.005015862174
30.4,4,1.6,0.8182812929,0.8255691528,0.825286746,0.8267872334,0.8254719973,0.8260009289,0.8258231878,0.007541894913,0.007541918661
30.4,5,2,0.7471264005,0.7544082403,0.754565835,0.7559782267,0.7544358969,0.7546669245,0.7548109889,0.007684588432,0.007684624288
30.4,6,2.4,0.675971508,0.6825107336,0.6827796698,0.684001565,0.6825113297,0.6827484369,0.6829103231,0.006938815117,0.006938838866
30.4,7,2.8,0.6048166156,0.6107289791,0.6108392477,0.6119924784,0.6108554602,0.6107288599,0.6110289693,0.006212353706,0.006212389562
30.4,8,3.2,0.5336617231,0.5388400555,0.5390610695,0.5399770737,0.5391938686,0.5393397808,0.5392823815,0.005620658398,0.00562064629
30.4,9,3.6,0.4625068307,0.4668647051,0.4671690464,0.4678331614,0.4674664736,0.467423439,0.4673513472,0.004844516516,0.004844534211
30.4,10,4,0.3913519382,0.3950138092,0.395341754,0.3959778547,0.3957195282,0.3952348232,0.3954575658,0.004105627537,0.00410561543
30.4,11,4.4,0.320197016,0.3233841658,0.3236533403,0.3239506483,0.3238214254,0.3236078024,0.3236834705,0.003486454487,0.00348646054
30.4,12,4.8,0.2490421385,0.2515052557,0.2516733408,0.2520799637,0.2519096136,0.2515579462,0.251745224,0.002703085542,0.002703085542
30.4,13,5.2,0.177887246,0.1797040701,0.1798692942,0.1800444126,0.1801127195,0.1799616814,0.1799384356,0.002051189542,0.002051189542
30.4,14,5.6,0.1067323461,0.1079227924,0.1079056263,0.1080954075,0.1083722115,0.1078406572,0.108027339,0.001294992864,0.001294992864
30.4,15,6,0.03557744622,0.0358556509,0.03608846664,0.03604638577,0.03634190559,0.03607773781,0.03608202934,0.0005045831203,0.0005045831203
30.4,16,6.4,-0.03557744622,-0.03585380316,-0.03574407101,-0.03588861227,-0.0356503129,-0.03615510464,-0.03585838154,-0.0002809353173,0.0002809345606
30.4,17,6.8,-0.1067323461,-0.1077563763,-0.1077439189,-0.1078765988,-0.1075238585,-0.108053863,-0.1077909246,-0.001058578491,0.001058576978
30.4,18,7.2,-0.177887246,-0.1796227098,-0.1794090271,-0.1797972322,-0.1792165637,-0.1797356009,-0.1795562208,-0.001668974757,0.001668980694
30.4,19,7.6,-0.2490421385,-0.2512587905,-0.2512397766,-0.251967907,-0.251137495,-0.2518328428,-0.2514873743,-0.002445235848,0.002445223974
30.4,20,8,-0.320197016,-0.3231811523,-0.3230409622,-0.3240038157,-0.3231627941,-0.323500216,-0.3233777881,-0.003180772066,0.003180772066
30.4,21,8.4,-0.3913519382,-0.394944787,-0.3952586055,-0.3958901167,-0.3950657845,-0.3954530954,-0.3953225017,-0.003970563412,0.003970539663
30.4,22,8.8,-0.4625068307,-0.4668586254,-0.4668242335,-0.4679924846,-0.4668374658,-0.4672966599,-0.4671618938,-0.004655063152,0.004655063152
30.4,23,9.2,-0.5336617231,-0.5387166739,-0.5387227535,-0.5400798321,-0.5388233662,-0.5391370058,-0.5390958786,-0.005434155464,0.005434202962
30.4,24,9.6,-0.6048166156,-0.610737443,-0.6106868982,-0.6120163798,-0.6108973026,-0.6107676029,-0.6110211611,-0.006204545498,0.006204509642
30.4,25,10,-0.675971508,-0.6825785041,-0.6826382875,-0.6840837598,-0.6827026606,-0.6824342608,-0.6828874946,-0.006915986538,0.006915986538
30.4,26,10.4,-0.7471264005,-0.7544854879,-0.7545208931,-0.7560640574,-0.7546880841,-0.7544089556,-0.7548335195,-0.007707118988,0.007707095239
30.4,27,10.8,-0.8182812929,-0.8256938457,-0.8254826069,-0.8271751404,-0.8257083893,-0.8259136677,-0.8259946704,-0.007713377476,0.00771343708
30.4,28,11.2,-0.8894361854,-0.8945422173,-0.8950257301,-0.8961231112,-0.8947467208,-0.8946605921,-0.8950197101,-0.005583524704,0.005583488848
30.4,29,11.6,-0.9605910778,-0.9525288343,-0.9515105486,-0.9513647556,-0.9493915439,-0.9510834813,-0.9511758685,0.009415209293,0.009415244684
30.4,30,12,-1,-0.9830309749,-0.9810991287,-0.9830951095,-0.9842719436,-0.9831947088,-0.9829384089,0.01706159115,0.01706162654
30.4,31,12.4,-1,-0.9942669868,-0.9948472381,-0.9951241612,-0.9952912927,-0.9960908294,-0.995124042,0.004875957966,0.004875898361
30.8,0,0,1,0.9957686663,0.995845437,0.9962332249,0.9962079525,0.9968276024,0.9961765409,-0.003823459148,0.003823423292
30.8,1,0.4,1,0.9872392416,0.9841096401,0.9867311716,0.9874911308,0.9874589443,0.9866060019,-0.01339399815,0.01339397393
30.8,2,0.8,0.9790639877,0.9613329172,0.9604319334,0.960259676,0.9599324465,0.9620016813,0.9607917666,-0.01827222109,0.01827225648
30.8,3,1.2,0.9065407515,0.9079095125,0.9098596573,0.9092222452,0.9099347591,0.9103646278,0.9094581604,0.002917408943,0.002917408943
30.8,4,1.6,0.8340174556,0.8411055803,0.8410954475,0.8417041302,0.8413580656,0.8416343927,0.8413795233,0.007362067699,0.007362067699
30.8,5,2,0.7614942193,0.7695022821,0.7694259882,0.7702710629,0.769259572,0.7691236734,0.769516468,0.008022248745,0.008022296242
30.8,6,2.4,0.688970983,0.6961938143,0.6963944435,0.6968673468,0.6959986687,0.6960890293,0.6963086724,0.0073376894,0.007337677293
30.8,7,2.8,0.6164476871,0.6229453087,0.6228990555,0.6236476898,0.623010397,0.6228475571,0.6230700016,0.006622314453,0.006622314453
30.8,8,3.2,0.5439244509,0.5495905876,0.549877882,0.5501983166,0.549695611,0.5498324633,0.5498389006,0.005914449692,0.005914521404
30.8,9,3.6,0.4714011848,0.4762451649,0.4764002562,0.476719141,0.4763227701,0.4763841629,0.4764142931,0.005013108253,0.005013114307
30.8,10,4,0.3988779187,0.4027770758,0.4031316042,0.4034278393,0.4030069113,0.4029370546,0.4030560851,0.004178166389,0.004178178497
30.8,11,4.4,0.3263546526,0.3297067881,0.3300234079,0.3300820589,0.3300203085,0.3299130201,0.3299491107,0.003594458103,0.003594464157
30.8,12,4.8,0.2538314164,0.256508112,0.2566753626,0.25659585,0.2567639351,0.2564408779,0.2565968335,0.002765417099,0.002765411045
30.8,13,5.2,0.1813081503,0.1832580566,0.1833555698,0.1834058762,0.1831413507,0.183490634,0.1833302975,0.002022147179,0.002022147179
30.8,14,5.6,0.1087848917,0.109965682,0.1100744009,0.1101672649,0.110070467,0.1100828648,0.1100721359,0.00128724426,0.00128724426
30.8,15,6,0.03626162931,0.03671908379,0.03673374653,0.03679561615,0.0367910862,0.03686654568,0.03678121418,0.0005195848644,0.0005195863778
30.8,16,6.4,-0.03626162931,-0.03643280268,-0.03661060333,-0.03678572178,-0.03626763821,-0.03669536114,-0.03655842692,-0.0002967976034,0.0002967961191
30.8,17,6.8,-0.1087848917,-0.1098856926,-0.1098787189,-0.1100925803,-0.1097764969,-0.1100943685,-0.1099455729,-0.001160681248,0.001160679734
30.8,18,7.2,-0.1813081503,-0.183136344,-0.1830322742,-0.1836616397,-0.1829026937,-0.1831688285,-0.183180362,-0.001872211695,0.001872205758
30.8,19,7.6,-0.2538314164,-0.2563624382,-0.2561862469,-0.2568485141,-0.2562598586,-0.256562531,-0.2564439178,-0.002612501383,0.002612501383
30.8,20,8,-0.3263546526,-0.3295964599,-0.3295846581,-0.3302928805,-0.329474926,-0.329818666,-0.3297535479,-0.003398895264,0.003398865461
30.8,21,8.4,-0.3988779187,-0.40297544,-0.4029754996,-0.4037879109,-0.4024093747,-0.4030750394,-0.403044641,-0.004166722298,0.004166734405
30.8,22,8.8,-0.4714011848,-0.476146996,-0.4762168527,-0.4773669243,-0.4759761691,-0.4763054252,-0.4764024615,-0.005001276731,0.005001288839
30.8,23,9.2,-0.5439244509,-0.549433291,-0.5494522452,-0.5504590273,-0.5493998528,-0.5495787263,-0.5496646166,-0.00574016571,0.005740177818
30.8,24,9.6,-0.6164476871,-0.6229321957,-0.6228672266,-0.6240004897,-0.6226509213,-0.6227604747,-0.6230422258,-0.006594538689,0.006594574545
30.8,25,10,-0.688970983,-0.696447432,-0.6962629557,-0.6974797249,-0.69608289,-0.6959980726,-0.696454227,-0.007483243942,0.007483231835
30.8,26,10.4,-0.7614942193,-0.7696122527,-0.769400835,-0.770553112,-0.7693970799,-0.7690669298,-0.7696059942,-0.008111774921,0.008111822419
30.8,27,10.8,-0.8340174556,-0.8414133787,-0.8413826227,-0.8422355652,-0.8414597511,-0.841681838,-0.8416346312,-0.007617175579,0.007617175579
30.8,28,11.2,-0.9065407515,-0.9092274308,-0.9104700089,-0.9105129242,-0.910443902,-0.9101219773,-0.9101551771,-0.003614425659,0.003614497138
30.8,29,11.6,-0.9790639877,-0.9626505375,-0.9620727897,-0.9615033269,-0.9601800442,-0.9621927142,-0.9617198706,0.01734411716,0.01734410599
30.8,30,12,-1,-0.9876917005,-0.9859681129,-0.9878995419,-0.9885769486,-0.988127172,-0.9876526594,0.01234734058,0.01234730519
30.8,31,12.4,-1,-0.9959543943,-0.9963836074,-0.9967221618,-0.9967308044,-0.9975398183,-0.9966661334,0.003333866596,0.003333842847
31.2,0,0,1,0.9970624447,0.9970917702,0.9974597692,0.9974148273,0.9979919195,0.9974040985,-0.002595901489,0.002595853759
31.2,1,0.4,1,0.99096632,0.9883006811,0.9906549454,0.9911130667,0.991356492,0.9904783368,-0.009521663189,0.009521698579
31.2,2,0.8,0.9975368977,0.9708021879,0.9700587988,0.9696769714,0.9698386192,0.9713426828,0.9703438878,-0.02719300985,0.02719304524
31.2,3,1.2,0.9236452579,0.9239103794,0.9256947041,0.9244031906,0.9257662296,0.9251112938,0.9249771237,0.001331865788,0.001331901527
31.2,4,1.6,0.8497536778,0.8582121134,0.8582463264,0.8576511145,0.8580669165,0.8575786352,0.857951045,0.008197367191,0.008197342977
31.2,5,2,0.7758620381,0.7851569653,0.7853370905,0.78518188,0.7851060629,0.784342289,0.7850248218,0.009162783623,0.009162819013
31.2,6,2.4,0.7019703984,0.7103788853,0.7108187675,0.7104531527,0.7104885578,0.7102617025,0.7104802132,0.008509814739,0.008509814739
31.2,7,2.8,0.6280788183,0.6356767416,0.6360243559,0.6357114315,0.63601017,0.6354417801,0.6357728839,0.007694065571,0.007694077678
31.2,8,3.2,0.5541871786,0.5610120296,0.5612940788,0.5609639883,0.5613260269,0.5605589151,0.5610309839,0.006843805313,0.006843829062
31.2,9,3.6,0.4802955389,0.4861726761,0.4865310192,0.4860811234,0.4862779379,0.4860366583,0.486219883,0.005924344063,0.005924344063
31.2,10,4,0.406403929,0.4112286568,0.4116569757,0.4113537073,0.4112516642,0.4111579657,0.4113298059,0.004925876856,0.004925864749
31.2,11,4.4,0.3325122893,0.3364405632,0.3367513418,0.3365569115,0.3367677927,0.336512208,0.3366057575,0.004093468189,0.004093474243
31.2,12,4.8,0.2586206794,0.2617400885,0.2621225119,0.2615855932,0.2619837523,0.2616641521,0.2618192136,0.00319853425,0.003198540304
31.2,13,5.2,0.1847290546,0.1870516539,0.1873568296,0.1868625879,0.1868823767,0.1871141195,0.1870535165,0.002324461937,0.00232445891
31.2,14,5.6,0.1108374372,0.1122146845,0.1125155687,0.1122291088,0.1120665073,0.1123919487,0.1122835651,0.001446127892,0.001446126378
31.2,15,6,0.0369458124,0.03760766983,0.0374982357,0.03759694099,0.03729832172,0.03759908676,0.037520051,0.0005742385983,0.0005742385983
31.2,16,6.4,-0.0369458124,-0.03720617294,-0.03728640079,-0.03744083643,-0.03730219603,-0.03729486465,-0.03730609268,-0.0003602802753,0.0003602817596
31.2,17,6.8,-0.1108374372,-0.1119725108,-0.1121659279,-0.1122025847,-0.1120380759,-0.1120851636,-0.1120928526,-0.00125541538,0.00125541538
31.2,18,7.2,-0.1847290546,-0.1867211461,-0.1868989468,-0.1872169971,-0.1869238615,-0.1869632602,-0.1869448423,-0.002215787768,0.002215787768
31.2,19,7.6,-0.2586206794,-0.2617667317,-0.2616659999,-0.2618405223,-0.2620275021,-0.2616340518,-0.2617869973,-0.00316631794,0.003166282084
31.2,20,8,-0.3325122893,-0.3364384174,-0.3366146684,-0.3365886807,-0.3364660144,-0.3364628553,-0.3365141153,-0.004001826048,0.004001838155
31.2,21,8.4,-0.406403929,-0.4112662077,-0.4114710093,-0.4115175009,-0.4112158418,-0.4113140106,-0.411356926,-0.004952996969,0.004952984862
31.2,22,8.8,-0.4802955389,-0.485937953,-0.4861984253,-0.4864448905,-0.4861258864,-0.4858282208,-0.4861070514,-0.00581151247,0.005811536219
31.2,23,9.2,-0.5541871786,-0.5608216524,-0.5609397292,-0.5612156391,-0.5609852076,-0.5605403185,-0.5609005094,-0.006713330746,0.006713330746
31.2,24,9.6,-0.6280788183,-0.6355582476,-0.6356685162,-0.636007607,-0.6358885765,-0.6353012323,-0.6356848478,-0.00760602951,0.007606017403
31.2,25,10,-0.7019703984,-0.7104130983,-0.7105234861,-0.7110142708,-0.7106134295,-0.710344553,-0.7105817795,-0.008611381054,0.008611368947
31.2,26,10.4,-0.7758620381,-0.7853420973,-0.7851281166,-0.7854167819,-0.7849940658,-0.7844884396,-0.7850738764,-0.009211838245,0.00921186246
31.2,27,10.8,-0.8497536778,-0.8586945534,-0.8585985303,-0.8583504558,-0.8582396507,-0.8577035666,-0.8583173752,-0.008563697338,0.008563673124
31.2,28,11.2,-0.9236452579,-0.9256622791,-0.9263656735,-0.9261257052,-0.9261360168,-0.9248744249,-0.9258328676,-0.002187609673,0.002187561942
31.2,29,11.6,-0.9975368977,-0.9719744921,-0.9715656638,-0.9709200859,-0.9696715474,-0.9715301991,-0.9711323977,0.02640450001,0.02640450001
31.2,30,12,-1,-0.9913232923,-0.9898833036,-0.9916186333,-0.9919199347,-0.9918279052,-0.99131459,0.008685410023,0.008685385808
31.2,31,12.4,-1,-0.9971799254,-0.9974954724,-0.9978394508,-0.997780323,-0.998496592,-0.9977583885,0.002241611481,0.002241647337
31.6,0,0,1,0.9979926348,0.9980074167,0.9983365536,0.9982718229,0.9987716675,0.9982760549,-0.001723945141,0.00172398088
31.6,1,0.4,1,0.9937636852,0.9916619062,0.9936394691,0.9938693047,0.9942712784,0.9934411049,-0.006558895111,0.006558871362
31.6,2,0.8,1,0.9788174629,0.9782838821,0.977694273,0.9782310724,0.9793426991,0.9784738421,-0.02152615786,0.02152612247
31.6,3,1.2,0.944444418,0.939637661,0.940836072,0.9389321804,0.9409717321,0.9399529696,0.9400661588,-0.004378259182,0.004378295038
31.6,4,1.6,0.868888855,0.8762171268,0.8759989738,0.8742520809,0.8758993149,0.8746566772,0.8754048347,0.006515979767,0.006515979767
31.6,5,2,0.793333292,0.8021510839,0.8022717237,0.8011226654,0.802208662,0.8007339239,0.8016976118,0.008364319801,0.008364319801
31.6,6,2.4,0.717777729,0.7257199287,0.7263405323,0.7251522541,0.7260506153,0.7252637148,0.7257054448,0.007927715778,0.007927680388
31.6,7,2.8,0.6422221661,0.649004221,0.6500093937,0.6489948034,0.6495499611,0.6489204168,0.6492958069,0.007073640823,0.007073593326
31.6,8,3.2,0.5666666627,0.5727703571,0.5734373331,0.5725963116,0.5731639862,0.5721986294,0.5728332996,0.006166636944,0.006166660693
31.6,9,3.6,0.4911110997,0.4964809418,0.4970823526,0.4961037636,0.4965547323,0.4962816238,0.4965006709,0.00538957119,0.005389583297
31.6,10,4,0.4155555367,0.4202908278,0.4206566811,0.4198037386,0.4201020002,0.4198428392,0.4201392233,0.00458368659,0.004583680537
31.6,11,4.4,0.3399999738,0.3437696695,0.3440828323,0.3436582088,0.3434824944,0.3434419632,0.3436870277,0.003687053919,0.003687059972
31.6,12,4.8,0.2644444406,0.2673853636,0.2678011656,0.2670606375,0.2674242258,0.2674033642,0.2674149573,0.002970516682,0.002970510628
31.6,13,5.2,0.1888888776,0.1910579205,0.1912797689,0.1908158064,0.1906894445,0.1910136938,0.1909713298,0.002082452178,0.002082449151
31.6,14,5.6,0.1133333296,0.1147835255,0.1149350405,0.1145021915,0.1143162251,0.1146551371,0.1146384254,0.001305095851,0.001305094338
31.6,15,6,0.03777777404,0.03855156898,0.03822922707,0.03825187683,0.03797328472,0.03819799423,0.03824079037,0.0004630163312,0.0004630163312
31.6,16,6.4,-0.03777777404,-0.03810834885,-0.03805053234,-0.03821456432,-0.03852212429,-0.03799045086,-0.03817720339,-0.0003994293511,0.0003994301078
31.6,17,6.8,-0.1133333296,-0.1141946912,-0.1146503687,-0.114554584,-0.1147083044,-0.1141775846,-0.1144571081,-0.001123778522,0.001123777009
31.6,18,7.2,-0.1888888776,-0.1906809807,-0.1908742189,-0.1910061836,-0.1911858916,-0.1908075213,-0.1909109652,-0.002022087574,0.00202208152
31.6,19,7.6,-0.2644444406,-0.2672439218,-0.2674353719,-0.2673504949,-0.2677864432,-0.2672616243,-0.2674155831,-0.00297114253,0.002971130656
31.6,20,8,-0.3399999738,-0.343564868,-0.3440335393,-0.3437114954,-0.3439651132,-0.3434576988,-0.3437465131,-0.003746539354,0.003746569157
31.6,21,8.4,-0.4155555367,-0.4199566841,-0.4202951789,-0.419894278,-0.4204317331,-0.4199639559,-0.4201083779,-0.004552841187,0.004552829079
31.6,22,8.8,-0.4911110997,-0.4962974191,-0.4968486428,-0.4960518479,-0.4967364073,-0.4962377548,-0.4964343905,-0.005323290825,0.005323314574
31.6,23,9.2,-0.5666666627,-0.5727608204,-0.5732079744,-0.572717607,-0.5729671717,-0.5723483562,-0.5728003979,-0.00613373518,0.006133723073
31.6,24,9.6,-0.6422221661,-0.6489475965,-0.6494469643,-0.6491781473,-0.6494990587,-0.648855567,-0.6491854787,-0.006963312626,0.006963300519
31.6,25,10,-0.717777729,-0.7254495621,-0.7259047627,-0.7255932093,-0.7259761691,-0.7255123854,-0.7256872058,-0.007909476757,0.007909488864
31.6,26,10.4,-0.793333292,-0.8021769524,-0.8019192815,-0.8013271093,-0.8021111488,-0.8009288907,-0.8016926646,-0.008359372616,0.008359384723
31.6,27,10.8,-0.868888855,-0.8768595457,-0.8763769865,-0.8751088381,-0.8760235906,-0.8747140169,-0.8758166432,-0.006927788258,0.00692774076
31.6,28,11.2,-0.944444418,-0.9416639209,-0.9415463209,-0.9409766197,-0.9410706758,-0.9396312833,-0.9409777522,0.003466665745,0.00346665387
31.6,29,11.6,-1,-0.9797650576,-0.9796127081,-0.9788435698,-0.9776784778,-0.9794850945,-0.9790770411,0.02092295885,0.02092301846
31.6,30,12,-1,-0.9940236807,-0.9929507375,-0.9944013953,-0.9944312572,-0.9945679903,-0.9940750003,0.005924999714,0.005924987607
31.6,31,12.4,-1,-0.998054862,-0.9983027577,-0.9986208081,-0.9985181689,-0.9991145134,-0.9985221624,0.001477837563,0.001477777958
32,0,0,1,0.9986591339,0.9986624718,0.9989401102,0.9988628626,0.9992828369,0.9988814592,-0.001118540764,0.001118516899
32,1,0.4,1,0.9957971573,0.9942336082,0.9958138466,0.9958553314,0.9964184761,0.9956237078,-0.004376292229,0.004376315977
32,2,0.8,1,0.98505795,0.9848855734,0.984202981,0.98468256,0.9861437082,0.9849945307,-0.01500546932,0.01500544511
32,3,1.2,0.9658119082,0.9534096718,0.9544939995,0.9525952339,0.9541108608,0.9551798105,0.9539579153,-0.01185399294,0.01185399294
32,4,1.6,0.8885469437,0.8939175606,0.893702507,0.8921808004,0.8932554722,0.8938506842,0.8933814168,0.004834473133,0.004834461026
32,5,2,0.8112819791,0.8198937178,0.8199443817,0.8188670874,0.8198204041,0.8183926344,0.8193836212,0.008101642132,0.008101666346
32,6,2.4,0.7340170741,0.7420551777,0.7427685261,0.7415641546,0.7423452139,0.7410417795,0.7419549823,0.007937908173,0.007937896065
32,7,2.8,0.6567521095,0.6638095379,0.6648339033,0.6635686159,0.6639428139,0.6632119417,0.6638733745,0.007121264935,0.007121252827
32,8,3.2,0.5794871449,0.5859162807,0.5865279436,0.5856387615,0.5855203867,0.5849100351,0.5857027173,0.006215572357,0.006215536501
32,9,3.6,0.5022221804,0.5078103542,0.5082757473,0.5076295137,0.5077000856,0.5071030855,0.5077037811,0.005481600761,0.005481577013
32,10,4,0.4249572456,0.430026412,0.4302102327,0.4295133352,0.4296779633,0.4292132854,0.42972821,0.004770964384,0.00477100024
32,11,4.4,0.347692281,0.3515348434,0.3519051075,0.3515636921,0.3508790731,0.3511600494,0.3514085412,0.003716260195,0.003716272069
32,12,4.8,0.2704273462,0.2736588717,0.2737054825,0.2732101679,0.2730218172,0.2732946873,0.2733781934,0.002950847149,0.002950859023
32,13,5.2,0.1931623816,0.1955068111,0.1954520941,0.195319891,0.1950623989,0.1951249838,0.1952932328,0.00213085115,0.002130854176
32,14,5.6,0.115897432,0.1175786257,0.1173443794,0.1171206236,0.1166026592,0.1170799732,0.1171452552,0.001247823238,0.001247820212
32,15,6,0.03863247484,0.03944444656,0.03915464878,0.03897237778,0.03847551346,0.03904700279,0.03901879862,0.0003863237798,0.0004491075815
32,16,6.4,-0.03863247484,-0.03888893127,-0.03892815113,-0.03899198771,-0.03967434168,-0.03886526823,-0.03906973451,-0.0004372596741,0.0004372611584
32,17,6.8,-0.115897432,-0.1168193221,-0.1171008945,-0.1170122623,-0.1176237464,-0.1168063283,-0.1170725077,-0.001175075769,0.001175078796
32,18,7.2,-0.1931623816,-0.194902122,-0.1953665614,-0.1951605082,-0.1958335042,-0.1951315403,-0.1952788532,-0.002116471529,0.002116465475
32,19,7.6,-0.2704273462,-0.273037672,-0.2734395862,-0.2734060884,-0.2737826109,-0.2730875015,-0.2733506858,-0.002923339605,0.002923345659
32,20,8,-0.347692281,-0.3512013555,-0.3518343568,-0.3515300155,-0.351834774,-0.3511464596,-0.3515093923,-0.003817111254,0.003817111254
32,21,8.4,-0.4249572456,-0.4296162128,-0.429733932,-0.4294214249,-0.4299547076,-0.4291556478,-0.4295763969,-0.004619151354,0.004619139247
32,22,8.8,-0.5022221804,-0.5076783895,-0.5081349015,-0.5075029135,-0.5082349777,-0.5071561337,-0.5077415109,-0.005519330502,0.005519283004
32,23,9.2,-0.5794871449,-0.5857893229,-0.5862996578,-0.5855457783,-0.5856727362,-0.5849843025,-0.5856583714,-0.006171226501,0.006171214394
32,24,9.6,-0.6567521095,-0.6637659073,-0.6643143296,-0.6635965109,-0.6636514664,-0.6631602049,-0.6636977196,-0.006945610046,0.00694557419
32,25,10,-0.7340170741,-0.7417340279,-0.7423224449,-0.7415391207,-0.7421028614,-0.7412813902,-0.7417958975,-0.007778823376,0.007778895088
32,26,10.4,-0.8112819791,-0.8199124336,-0.819483161,-0.8191150427,-0.8197479248,-0.818585515,-0.8193688393,-0.00808686018,0.008086835966
32,27,10.8,-0.8885469437,-0.8946339488,-0.8941017985,-0.8931468129,-0.8932453394,-0.8938366175,-0.8937929273,-0.005245983601,0.005245959852
32,28,11.2,-0.9658119082,-0.9554964304,-0.9552022219,-0.9548724294,-0.9539833069,-0.9546517134,-0.9548412561,0.0109706521,0.01097068749
32,29,11.6,-1,-0.9858061671,-0.9859834909,-0.9851905704,-0.9839133024,-0.9861882329,-0.9854164124,0.01458358765,0.01458364725
32,30,12,-1,-0.9959828258,-0.9952431917,-0.9963883758,-0.996235311,-0.9965622425,-0.9960824251,0.003917574883,0.003917610738
32,31,12.4,-1,-0.9986866713,-0.9988729954,-0.999145627,-0.9990244508,-0.9995040298,-0.9990466833,0.0009533166885,0.0009532451513
32.4,0,0,1,0.9991213083,0.9991248846,0.999348402,0.9992609024,0.9995969534,0.9992904663,-0.0007095336914,0.0007095098263
32.4,1,0.4,1,0.9972336292,0.9961709976,0.9973567724,0.9972676039,0.9978526831,0.9971763492,-0.002823650837,0.002823662711
32.4,2,0.8,1,0.9897811413,0.9900509119,0.9892998934,0.9896273613,0.9911156893,0.9899749756,-0.01002502441,0.0100250002
32.4,3,1.2,0.9871794581,0.9652360678,0.9667104483,0.9646857977,0.9663199186,0.967900753,0.966170609,-0.02100884914,0.02100886032
32.4,4,1.6,0.908205092,0.9115600586,0.9118978977,0.9099968672,0.9123147726,0.9123654366,0.9116269946,0.003421902657,0.003421914531
32.4,5,2,0.8292307258,0.8384575844,0.8390905857,0.837516427,0.8390719891,0.8371024132,0.8382478952,0.009017169476,0.009017074481
32.4,6,2.4,0.7502563596,0.7592784166,0.760202527,0.7588900328,0.759963274,0.7581477165,0.7592963576,0.009039998055,0.009040033445
32.4,7,2.8,0.6712819934,0.679639101,0.6803153753,0.6789318323,0.6798155308,0.6786729097,0.6794749498,0.008192956448,0.008192956448
32.4,8,3.2,0.5923076868,0.5996414423,0.6002948284,0.599234581,0.5995680094,0.5988878012,0.5995253325,0.007217645645,0.007217645645
32.4,9,3.6,0.5133333206,0.5199172497,0.5202629566,0.5196986198,0.5195157528,0.5189220905,0.5196633339,0.006330013275,0.006330013275
32.4,10,4,0.4343589544,0.4401100874,0.4403239489,0.4397722483,0.4393597841,0.4391783476,0.4397488534,0.005389899015,0.005389928818
32.4,11,4.4,0.3553845882,0.3600531816,0.3601062298,0.3596698046,0.3592085838,0.3592243195,0.3596524298,0.004267841578,0.004267835524
32.4,12,4.8,0.2764102519,0.2801158428,0.2801160812,0.2797846794,0.2790638208,0.2795068026,0.2797174454,0.003307193518,0.003307193518
32.4,13,5.2,0.1974358857,0.2001786232,0.2000353336,0.2000374794,0.1993225813,0.199473381,0.1998094767,0.002373591065,0.002373594092
32.4,14,5.6,0.1184615344,0.1201775074,0.1200336218,0.1200110912,0.1191596985,0.1198345423,0.1198432893,0.001381754875,0.001381757902
32.4,15,6,0.03948717564,0.04024744034,0.04028487206,0.03994596004,0.03940165043,0.03989946842,0.03995587677,0.0004687011242,0.0005029126769
32.4,16,6.4,-0.03948717564,-0.03939467669,-0.03984469175,-0.03969299793,-0.04083889723,-0.03987812996,-0.03992987797,-0.0004427023232,0.0004797026631
32.4,17,6.8,-0.1184615344,-0.119417727,-0.1196770668,-0.1197160482,-0.1207051873,-0.119623065,-0.1198278219,-0.00136628747,0.001366284443
32.4,18,7.2,-0.1974358857,-0.1993988156,-0.2000140548,-0.1994780898,-0.200648427,-0.1996757984,-0.1998430341,-0.00240714848,0.002407151507
32.4,19,7.6,-0.2764102519,-0.2791029215,-0.2799717784,-0.2796721458,-0.2803543806,-0.2794191241,-0.2797040939,-0.003293842077,0.003293818329
32.4,20,8,-0.3553845882,-0.3593367934,-0.3599318862,-0.3596432805,-0.3603179455,-0.3593452573,-0.3597150445,-0.004330456257,0.00433044415
32.4,21,8.4,-0.4343589544,-0.439373374,-0.4398351908,-0.4394595623,-0.440169692,-0.4391056895,-0.4395886958,-0.005229741335,0.005229747389
32.4,22,8.8,-0.5133333206,-0.519371748,-0.5197800994,-0.5193592906,-0.520178616,-0.5190250874,-0.5195429921,-0.006209671497,0.006209647749
32.4,23,9.2,-0.5923076868,-0.5993435383,-0.5999358892,-0.598973155,-0.6000692248,-0.5989050865,-0.5994454026,-0.007137715816,0.007137692068
32.4,24,9.6,-0.6712819934,-0.6793868542,-0.6799214482,-0.678766489,-0.6800177097,-0.6786614656,-0.6793507338,-0.008068740368,0.008068799973
32.4,25,10,-0.7502563596,-0.7590854168,-0.7595965266,-0.758457303,-0.7597987652,-0.7582951188,-0.7590466142,-0.008790254593,0.0087902667
32.4,26,10.4,-0.8292307258,-0.8384982347,-0.8385403156,-0.8377020359,-0.8390140533,-0.8371214867,-0.8381751776,-0.008944451809,0.008944499306
32.4,27,10.8,-0.908205092,-0.9121767879,-0.9123347998,-0.9110605717,-0.9122564197,-0.9122470021,-0.9120151401,-0.003810048103,0.003810024355
32.4,28,11.2,-0.9871794581,-0.9671449065,-0.9673629403,-0.9670251608,-0.965911746,-0.9672302008,-0.9669350386,0.02024441957,0.020244468
32.4,29,11.6,-1,-0.9903437495,-0.9909030795,-0.9900973439,-0.9887823462,-0.9911004305,-0.9902454615,0.009754538536,0.009754610248
32.4,30,12,-1,-0.9973600507,-0.9969217777,-0.9977663159,-0.9975046515,-0.9979034066,-0.9974912405,0.002508759499,0.002508759499
32.4,31,12.4,-1,-0.9991289377,-0.9992706776,-0.9994906187,-0.9993623495,-0.99973315,-0.999397099,0.0006029009819,0.0006028533098
32.8,0,0,1,0.9994319677,0.9994448423,0.9996153116,0.9995261431,0.9997828007,0.9995601773,-0.0004398226738,0.0004397869052
32.8,1,0.4,1,0.9982049465,0.9975622892,0.9984110594,0.9982403517,0.9987747669,0.9982387424,-0.001761257648,0.001761317253
32.8,2,0.8,1,0.993198514,0.9937951565,0.9931342602,0.9932131767,0.9946347475,0.9935951233,-0.006404876709,0.006404829212
32.8,3,1.2,1,0.9751260281,0.976806283,0.9750186205,0.9762322903,0.9784150124,0.9763196707,-0.02368032932,0.02368035354
32.8,4,1.6,0.9299999475,0.9293607473,0.9294992685,0.9274842739,0.9303741455,0.9305021763,0.9294441342,-0.0005558133125,0.0009063959005
32.8,5,2,0.8491303921,0.8582595587,0.8591358662,0.8572146893,0.8588213921,0.8573564291,0.8581576347,0.009027242661,0.009027195163
32.8,6,2.4,0.7682608366,0.7774429321,0.7787002325,0.7771778107,0.7780481577,0.7768433094,0.7776424885,0.009381651878,0.009381651878
32.8,7,2.8,0.6873912811,0.6962614059,0.6968564987,0.6953561306,0.6962085962,0.6953796148,0.6960124969,0.00862121582,0.008621168323
32.8,8,3.2,0.6065217257,0.6141272783,0.6148462296,0.6136518717,0.6142061949,0.61364007,0.614094317,0.007572591305,0.007572603412
32.8,9,3.6,0.5256521106,0.5322891474,0.5330008268,0.5322697163,0.5322598219,0.5316957235,0.5323030353,0.006650924683,0.00665093679
32.8,10,4,0.4447825849,0.4501743317,0.4509882927,0.4502583742,0.4500801563,0.4498980045,0.4502798021,0.005497217178,0.005497246981
32.8,11,4.4,0.3639130294,0.3689029217,0.3689124584,0.3684779406,0.3682001829,0.3680486679,0.3685084283,0.004595398903,0.004595404956
32.8,12,4.8,0.283043474,0.2869493961,0.2868127823,0.286909461,0.2857863903,0.2861909866,0.2865298092,0.003486335278,0.003486329224
32.8,13,5.2,0.2021739036,0.2050939798,0.2049225569,0.2048333883,0.2040317059,0.2042841911,0.2046331614,0.002459257841,0.002459260868
32.8,14,5.6,0.1213043407,0.1231963634,0.1229280233,0.1228914261,0.1221730709,0.1227178574,0.1227813512,0.001477010548,0.001477007521
32.8,15,6,0.04043478146,0.04128777981,0.04117369652,0.04118049145,0.04025328159,0.04089379311,0.04095780849,0.0005230270326,0.0005956270033
32.8,16,6.4,-0.04043478146,-0.04042947292,-0.04097402096,-0.04067009687,-0.04167455435,-0.04078197479,-0.04090602323,-0.0004712417722,0.0004733659443
32.8,17,6.8,-0.1213043407,-0.1222518086,-0.1227089167,-0.1227319837,-0.1237640381,-0.1225560308,-0.1228025556,-0.0014982149,0.0014982149
32.8,18,7.2,-0.2021739036,-0.2042484283,-0.2048454881,-0.20431602,-0.2054950595,-0.2044897079,-0.2046789378,-0.002505034208,0.002505037235
32.8,19,7.6,-0.283043474,-0.2858725786,-0.2868754864,-0.2861915827,-0.2870296836,-0.286216855,-0.2864372432,-0.003393769264,0.003393763211
32.8,20,8,-0.3639130294,-0.3677374125,-0.3686974049,-0.3680174351,-0.3690892458,-0.3681420088,-0.3683367074,-0.004423677921,0.004423671868
32.8,21,8.4,-0.4447825849,-0.44938761,-0.4505362511,-0.4500458241,-0.4510319233,-0.4497175217,-0.4501438141,-0.005361229181,0.005361241288
32.8,22,8.8,-0.5256521106,-0.5313824415,-0.5324773192,-0.5317703485,-0.532754302,-0.5318602324,-0.5320488811,-0.006396770477,0.006396817975
32.8,23,9.2,-0.6065217257,-0.6134604812,-0.6143321991,-0.613402009,-0.6147810221,-0.6137723923,-0.6139496565,-0.007427930832,0.007427894976
32.8,24,9.6,-0.6873912811,-0.6956465244,-0.6962964535,-0.6949619651,-0.6965673566,-0.6954857111,-0.6957916021,-0.008400321007,0.008400321007
32.8,25,10,-0.7682608366,-0.777123034,-0.7777858377,-0.7767567635,-0.7780714035,-0.7769241929,-0.7773321867,-0.009071350098,0.009071409702
32.8,26,10.4,-0.8491303921,-0.8581848145,-0.8584855795,-0.8573045135,-0.858917892,-0.8573879004,-0.8580561876,-0.008925795555,0.008925748058
32.8,27,10.8,-0.9299999475,-0.9297157526,-0.9299215674,-0.9285789728,-0.9303233624,-0.9302000999,-0.9297479391,0.0002520084381,0.0004614233912
32.8,28,11.2,-1,-0.9766740203,-0.9773659706,-0.977237165,-0.9756370783,-0.9776721001,-0.9769172668,0.02308273315,0.02308273315
32.8,29,11.6,-1,-0.9935967922,-0.9944194555,-0.9937397242,-0.9924020171,-0.9945881367,-0.9937492609,0.006250739098,0.006250774954
32.8,30,12,-1,-0.9982830882,-0.9980939627,-0.9986883402,-0.9983807206,-0.998773098,-0.9984437823,0.00155621767,0.001556158066
32.8,31,12.4,-1,-0.9994291663,-0.9995425344,-0.9997093081,-0.999587059,-0.9998624921,-0.9996261597,0.000373840332,0.0003738880041
33.2,0,0,1,0.9996381998,0.9996578693,0.9997828007,0.9996993542,0.9998881817,0.9997332692,-0.0002667307854,0.0002667188528
33.2,1,0.4,1,0.9988578558,0.9985085726,0.9990931749,0.9988878965,0.9993388653,0.9989372492,-0.001062750816,0.001062726951
33.2,2,0.8,1,0.9956206083,0.9963208437,0.9958404303,0.9956915379,0.9969660044,0.9960879087,-0.003912091255,0.003912115004
33.2,3,1.2,1,0.9829461575,0.9845532179,0.9832959175,0.9838489294,0.9864345789,0.9842157364,-0.01578426361,0.0157842394
33.2,4,1.6,0.9549999237,0.9460515976,0.9452730417,0.9439281225,0.9465636015,0.9472404718,0.9458113909,-0.009188532829,0.009188557044
33.2,5,2,0.8719564676,0.8793667555,0.8789725304,0.8774424791,0.8787015676,0.8783712387,0.8785709143,0.00661444664,0.00661444664
33.2,6,2.4,0.7889130116,0.7969782352,0.7975785732,0.7964583635,0.7967693806,0.796864152,0.7969297171,0.008016705513,0.008016729727
33.2,7,2.8,0.7058694959,0.7138043642,0.7140309811,0.7130433321,0.7132800817,0.7133146524,0.7134946585,0.007625162601,0.00762518635
33.2,8,3.2,0.6228260398,0.6299663782,0.630158186,0.6292939186,0.6293736696,0.6293427944,0.6296269894,0.006800949574,0.006800949574
33.2,9,3.6,0.5397825837,0.5462694168,0.5462208986,0.5456404686,0.5455830097,0.5454037189,0.5458235145,0.006040930748,0.006040918641
33.2,10,4,0.4567390978,0.4621834755,0.4621396065,0.461538434,0.4614181519,0.4614328146,0.4617424905,0.005003392696,0.00500339875
33.2,11,4.4,0.3736956418,0.3783508539,0.3783065081,0.3777428865,0.3774397373,0.3775582314,0.3778796494,0.004184007645,0.004184001591
33.2,12,4.8,0.2906521559,0.2941935062,0.2940769196,0.2941176891,0.2930831909,0.2935239077,0.2937990427,0.003146886826,0.003146886826
33.2,13,5.2,0.2076086849,0.2103945017,0.2100504637,0.2100404501,0.2091305256,0.2096799612,0.2098591775,0.002250492573,0.0022504956
33.2,14,5.6,0.1245652065,0.1264694929,0.1259868145,0.1260570288,0.1253912449,0.1259355545,0.1259680241,0.001402817667,0.001402820693
33.2,15,6,0.04152173549,0.04241168499,0.04223704338,0.04229533672,0.04129302502,0.04202485085,0.04205238819,0.0005306527019,0.0006221368676
33.2,16,6.4,-0.04152173549,-0.04145783186,-0.04206502438,-0.04177755117,-0.04235875607,-0.04189652205,-0.04191113636,-0.0003894008696,0.0004149630549
33.2,17,6.8,-0.1245652065,-0.1256588101,-0.1259733438,-0.1257122755,-0.1264321804,-0.1259857416,-0.1259524673,-0.001387260854,0.001387263881
33.2,18,7.2,-0.2076086849,-0.2093190551,-0.2100655437,-0.2096421719,-0.2100996971,-0.209683001,-0.2097619027,-0.002153217793,0.002153208945
33.2,19,7.6,-0.2906521559,-0.2935271263,-0.2940548658,-0.2932618856,-0.2940989137,-0.29366678,-0.2937219143,-0.003069758415,0.003069758415
33.2,20,8,-0.3736956418,-0.3773470521,-0.3779143095,-0.3770740628,-0.3780164719,-0.3773793578,-0.3775462508,-0.003850609064,0.003850609064
33.2,21,8.4,-0.4567390978,-0.4613851905,-0.4617813826,-0.4611726403,-0.4619905949,-0.4614159465,-0.4615491331,-0.004810035229,0.004810052924
33.2,22,8.8,-0.5397825837,-0.5454102755,-0.5458490849,-0.5450459719,-0.545665741,-0.5455209017,-0.5454983711,-0.005715787411,0.005715811159
33.2,23,9.2,-0.6228260398,-0.6290846467,-0.6296523809,-0.6288079023,-0.6294056773,-0.6294373274,-0.6292775869,-0.006451547146,0.006451547146
33.2,24,9.6,-0.7058694959,-0.7130440474,-0.7134974599,-0.7123852372,-0.7131658196,-0.7134863734,-0.7131158113,-0.007246315479,0.007246291731
33.2,25,10,-0.7889130116,-0.7964914441,-0.79655689,-0.7962207794,-0.7968286872,-0.7968215942,-0.7965838909,-0.007670879364,0.007670867257
33.2,26,10.4,-0.8719564676,-0.8791056871,-0.8782443404,-0.877491653,-0.878836453,-0.8784035444,-0.8784163594,-0.006459891796,0.006459868047
33.2,27,10.8,-0.9549999237,-0.9462688565,-0.945648253,-0.9449754357,-0.9465150833,-0.9467847347,-0.946038425,0.008961498737,0.00896145124
33.2,28,11.2,-1,-0.9841017127,-0.9849996567,-0.9852162004,-0.9831926823,-0.9857186079,-0.9846457243,0.0153542757,0.01535422821
33.2,29,11.6,-1,-0.9958741069,-0.9967528582,-0.9962641001,-0.9949775338,-0.9969087243,-0.9961554408,0.003844559193,0.003844535444
33.2,30,12,-1,-0.998904407,-0.9988684058,-0.999270618,-0.9989680648,-0.9993153811,-0.9990653992,0.0009346008301,0.0009346246952
33.2,31,12.4,-1,-0.9996310472,-0.9997212291,-0.9998420477,-0.9997336864,-0.9999325871,-0.9997720718,0.0002279281616,0.000227880475
33.6,0,0,1,0.9997699261,0.9997930527,0.9998822212,0.9998104572,0.9999451637,0.9998401403,-0.0001598596573,0.0001598358213
33.6,1,0.4,1,0.9992818832,0.999117732,0.9995075464,0.9993100166,0.9996602535,0.9993755221,-0.0006244778633,0.0006245136028
33.6,2,0.8,1,0.9972579479,0.9979207516,0.9976203442,0.9973584414,0.9983738661,0.9977062941,-0.00229370594,0.002293729689
33.6,3,1.2,1,0.9887499809,0.9901965857,0.9894737005,0.9896124601,0.9919477701,0.9899960756,-0.01000392437,0.01000390016
33.6,4,1.6,0.9799999595,0.9606739283,0.9598853588,0.9587887526,0.9614255428,0.9616310596,0.9604808688,-0.01951909065,0.01951903105
33.6,5,2,0.8947825432,0.9011528492,0.9008567333,0.8985241652,0.8994631767,0.8996454477,0.8999284506,0.005145907402,0.005145931151
33.6,6,2.4,0.8095651865,0.8184605837,0.8193235397,0.8175784349,0.8173550367,0.8185669184,0.818256855,0.00869166851,0.008691716008
33.6,7,2.8,0.7243477702,0.7331681252,0.7335036993,0.7325867414,0.7323217392,0.7326991558,0.732855916,0.008508145809,0.008508121595
33.6,8,3.2,0.6391304135,0.6471019983,0.6473019123,0.6465477943,0.646107316,0.6466675997,0.6467453241,0.007614910603,0.007614910603
33.6,9,3.6,0.5539129972,0.5609591007,0.5609506369,0.5600749254,0.5599803925,0.5601986647,0.5604327321,0.006519734859,0.006519746967
33.6,10,4,0.4686956108,0.4748365879,0.474547267,0.4739705324,0.473721981,0.4742335081,0.4742619395,0.005566328764,0.00556636462
33.6,11,4.4,0.3834782243,0.3885200024,0.3884347677,0.3877241611,0.3876274824,0.3877916336,0.3880196214,0.004541397095,0.004541384988
33.6,12,4.8,0.2982608378,0.3022841215,0.3021628857,0.301905632,0.3014154434,0.3015532494,0.3018642664,0.003603428602,0.003603428602
33.6,13,5.2,0.2130434662,0.2161345482,0.2158149481,0.2158615589,0.215195775,0.2153398991,0.2156693488,0.002625882626,0.002625879599
33.6,14,5.6,0.1278260797,0.1298778057,0.1294006109,0.1294453144,0.1291095018,0.1292278767,0.1294122189,0.001586139202,0.001586142229
33.6,15,6,0.04260869324,0.04350650311,0.04329895973,0.04325628281,0.04257047176,0.04320132732,0.0431667082,0.0005580149591,0.0005733043072
33.6,16,6.4,-0.04260869324,-0.04283690453,-0.04302972555,-0.04296815395,-0.04330694675,-0.04315048456,-0.04305844381,-0.0004497505724,0.0004497498157
33.6,17,6.8,-0.1278260797,-0.1291019917,-0.1293749809,-0.1290082335,-0.129396677,-0.129424572,-0.1292612851,-0.00143520534,0.001435211278
33.6,18,7.2,-0.2130434662,-0.2153751254,-0.2157766819,-0.2154094577,-0.2154940367,-0.2153192163,-0.2154748887,-0.002431422472,0.002431437373
33.6,19,7.6,-0.2982608378,-0.3019236326,-0.3020839095,-0.3011017442,-0.3018841743,-0.3017226458,-0.3017432094,-0.003482371569,0.003482383443
33.6,20,8,-0.3834782243,-0.3880185485,-0.388027668,-0.3868829012,-0.3877869844,-0.3877307177,-0.387689352,-0.004211127758,0.004211139865
33.6,21,8.4,-0.4686956108,-0.4741768837,-0.4744039774,-0.4733062387,-0.4741355777,-0.4741054773,-0.4740256369,-0.00533002615,0.005330020096
33.6,22,8.8,-0.5539129972,-0.5603986979,-0.560628891,-0.5594419241,-0.5598694086,-0.5602737665,-0.5601224899,-0.006209492683,0.006209540181
33.6,23,9.2,-0.6391304135,-0.6463748217,-0.6467067003,-0.6457437277,-0.6460535526,-0.6465244293,-0.6462806463,-0.007150232792,0.007150232792
33.6,24,9.6,-0.7243477702,-0.7324821949,-0.7329036593,-0.7318325043,-0.7321328521,-0.7328778505,-0.7324458361,-0.008098065853,0.008098041639
33.6,25,10,-0.8095651865,-0.8178932071,-0.8183912635,-0.8174167275,-0.8173090219,-0.8183700442,-0.8178760409,-0.008310854435,0.008310866542
33.6,26,10.4,-0.8947825432,-0.90093261,-0.9000940323,-0.8984490633,-0.8996478319,-0.8997659683,-0.8997778893,-0.004995346069,0.004995358177
33.6,27,10.8,-0.9799999595,-0.9608435631,-0.9599997401,-0.9596837163,-0.9613851905,-0.9610157013,-0.9605855942,0.01941436529,0.01941437647
33.6,28,11.2,-1,-0.9895327091,-0.9905111194,-0.9909946918,-0.9889528155,-0.9913189411,-0.9902620316,0.009737968445,0.00973794423
33.6,29,11.6,-1,-0.9974012971,-0.9981988072,-0.9978946447,-0.9967765212,-0.9983251691,-0.9977192879,0.002280712128,0.002280712128
33.6,30,12,-1,-0.9993076324,-0.9993506074,-0.9996148348,-0.9993520975,-0.9996340871,-0.9994518161,0.000548183918,0.0005481481785
33.6,31,12.4,-1,-0.999761641,-0.9998334646,-0.9999178648,-0.9998288751,-0.9999684095,-0.9998620749,0.000137925148,0.000137948984
34,0,0,1,0.9998550415,0.9998772144,0.9999375343,0.999881506,0.999973774,0.9999049902,-9.500980377e-05,9.498596046e-05
34,1,0.4,1,0.9995566607,0.9994932413,0.9997427464,0.9995793104,0.9998307228,0.999640584,-0.000359416008,0.0003594636801
34,2,0.8,1,0.9983372688,0.9988697767,0.9987107515,0.9984328747,0.999155879,0.9987012744,-0.001298725605,0.001298689866
34,3,1.2,1,0.9929157495,0.9940235615,0.9938018322,0.9936536551,0.9954019785,0.9939593077,-0.006040692329,0.006040644832
34,4,1.6,1,0.9729582071,0.9720203876,0.9720269442,0.9739511013,0.973102808,0.9728118777,-0.02718812227,0.0271881111
34,5,2,0.9189722538,0.9227309227,0.9219818115,0.9214450121,0.9205437899,0.9202059507,0.9213814735,0.002409219742,0.002409243491
34,6,2.4,0.831451118,0.8415660858,0.8419138193,0.8414549828,0.840134263,0.8415309191,0.8413199186,0.00986880064,0.009868895635
34,7,2.8,0.7439299226,0.7541366816,0.7541478872,0.7543127537,0.7539499998,0.7533447742,0.7539783716,0.01004844904,0.01004849654
34,8,3.2,0.6564087272,0.6657645702,0.6655890942,0.6658606529,0.6649302244,0.6649622917,0.6654213667,0.009012639523,0.009012639523
34,9,3.6,0.5688875914,0.5767598152,0.5768258572,0.5767592192,0.5757950544,0.5760985613,0.5764476657,0.007560074329,0.007560110185
34,10,4,0.4813664258,0.4878852367,0.4881209135,0.4886658192,0.4874784946,0.4875192642,0.4879339337,0.006567507982,0.006567520089
34,11,4.4,0.3938452601,0.3993010521,0.3994814157,0.3996191025,0.3994569778,0.3988986015,0.399351418,0.005506157875,0.005506169982
34,12,4.8,0.3063240945,0.3107846975,0.3107265234,0.3109982014,0.3105834723,0.310071826,0.3106329441,0.004308849573,0.004308849573
34,13,5.2,0.218802914,0.221987009,0.2218849659,0.2222220898,0.2219926119,0.2215825319,0.2219338417,0.003130927682,0.003130927682
34,14,5.6,0.1312817484,0.1331826448,0.1331026554,0.1334010363,0.1331958771,0.1326675415,0.133109957,0.001828208566,0.001828202629
34,15,6,0.0437605828,0.04457366467,0.04433679581,0.04451394081,0.04425358772,0.04425942898,0.04438748211,0.000626899302,0.0006269008154
34,16,6.4,-0.0437605828,-0.04425132275,-0.04430305958,-0.04399514198,-0.04440176487,-0.04427301884,-0.04424486309,-0.0004842802882,0.0004842788039
34,17,6.8,-0.1312817484,-0.1331112385,-0.1333602667,-0.1327578425,-0.1328963041,-0.1330212355,-0.1330293715,-0.001747623086,0.001747629023
34,18,7.2,-0.218802914,-0.2220594883,-0.2219569683,-0.221399188,-0.2215148211,-0.2216203213,-0.2217101604,-0.002907246351,0.002907243324
34,19,7.6,-0.3063240945,-0.310485661,-0.3106462359,-0.3101105094,-0.3102735281,-0.3101537228,-0.3103339076,-0.00400981307,0.004009836819
34,20,8,-0.3938452601,-0.3993912339,-0.3992797732,-0.3987240195,-0.3993850946,-0.3989284039,-0.3991417289,-0.005296468735,0.005296444986
34,21,8.4,-0.4813664258,-0.4878852963,-0.4881440997,-0.4875100851,-0.4873608351,-0.487442255,-0.4876685143,-0.006302088499,0.006302088499
34,22,8.8,-0.5688875914,-0.5765695572,-0.5765615702,-0.5761755705,-0.5756882429,-0.5759204626,-0.5761831403,-0.007295548916,0.007295489311
34,23,9.2,-0.6564087272,-0.6653674841,-0.6648947597,-0.6650046706,-0.6648788452,-0.6648485661,-0.664998889,-0.0085901618,0.008590137586
34,24,9.6,-0.7439299226,-0.7539299726,-0.7535558343,-0.7535864115,-0.7536307573,-0.7535276413,-0.7536460757,-0.009716153145,0.009716200642
34,25,10,-0.831451118,-0.8410897255,-0.8411336541,-0.8413859606,-0.8400295377,-0.8413699865,-0.8410016894,-0.009550571442,0.009550655261
34,26,10.4,-0.9189722538,-0.9226298928,-0.9213126302,-0.9213517904,-0.9208307266,-0.9203541875,-0.9212958217,-0.002323567867,0.002323591616
34,27,10.8,-1,-0.9730959535,-0.9718654752,-0.9727134109,-0.9739109278,-0.9723917842,-0.9727954865,0.02720451355,0.02720448934
34,28,11.2,-1,-0.9933910966,-0.9942233562,-0.9948965907,-0.9930613637,-0.9948967099,-0.9940937757,0.005906224251,0.005906176753
34,29,11.6,-1,-0.9984073639,-0.9990392327,-0.9988729358,-0.9979884028,-0.999122262,-0.9986860156,0.001313984394,0.001313960529
34,30,12,-1,-0.9995691776,-0.9996379018,-0.9998044968,-0.9995993972,-0.9998090863,-0.9996840358,0.000315964222,0.000315988058
34,31,12.4,-1,-0.9998469353,-0.9999025464,-0.9999583364,-0.9998909235,-0.9999856353,-0.9999168515,8.314847946e-05,8.312463615e-05
34.4,0,0,1,0.9999089241,0.9999289513,0.9999675751,0.9999263287,0.9999878407,0.999943912,-5.608797073e-05,5.607604908e-05
34.4,1,0.4,1,0.9997289181,0.9997196198,0.9998703003,0.9997472763,0.9999182224,0.9997968674,-0.0002031326294,0.0002031326294
34.4,2,0.8,1,0.9990229607,0.9994155169,0.9993326664,0.9991031885,0.9995759726,0.9992901087,-0.0007098913193,0.0007099389913
34.4,3,1.2,1,0.9957406521,0.9965338707,0.9965469837,0.9963464737,0.9974695444,0.996527493,-0.003472507,0.003472495126
34.4,4,1.6,1,0.9824403524,0.9817116261,0.9821243286,0.9840723276,0.9818623066,0.982442081,-0.01755791903,0.01755781099
34.4,5,2,0.9486165047,0.9427592754,0.9420670271,0.9421980381,0.9420247078,0.9393439293,0.9416786432,-0.006937861443,0.00693790894
34.4,6,2.4,0.8582720757,0.8659011126,0.8659330606,0.8658185005,0.8644996881,0.865658164,0.8655621409,0.007290065289,0.007290029433
34.4,7,2.8,0.7679276466,0.7770831585,0.776741147,0.7774564028,0.7763649225,0.7757561207,0.7766803503,0.008752703667,0.008752703667
34.4,8,3.2,0.6775832176,0.6860815287,0.6854743958,0.6869300604,0.6852856874,0.6847964525,0.6857135892,0.008130371571,0.008130406961
34.4,9,3.6,0.5872387886,0.5943022966,0.5942023993,0.5950610638,0.5936946869,0.5933431387,0.5941206813,0.006881892681,0.006881928537
34.4,10,4,0.4968943596,0.5028634071,0.5029929876,0.5038850307,0.5025837421,0.5020707846,0.502879262,0.005984902382,0.00598483067
34.4,11,4.4,0.4065499306,0.4114699364,0.4112936258,0.4123729467,0.4113414288,0.410826087,0.4114607871,0.004910856485,0.00491087418
34.4,12,4.8,0.3162055016,0.3200032711,0.3199625015,0.3207213879,0.3201550245,0.3196169138,0.3200918138,0.003886312246,0.0038863183
34.4,13,5.2,0.2258610725,0.2284743786,0.2284953594,0.2289431095,0.2285836935,0.2283039093,0.2285600901,0.002699017525,0.002699017525
34.4,14,5.6,0.1355166435,0.1370524168,0.1369302273,0.1376521587,0.137216568,0.1368143559,0.1371331513,0.001616507769,0.001616501831
34.4,15,6,0.04517221451,0.04571819305,0.04517829418,0.04600787163,0.04582953453,0.04549098015,0.0456449762,0.0004727616906,0.0004727602063
34.4,16,6.4,-0.04517221451,-0.04595160484,-0.04599106312,-0.04545611143,-0.04567188025,-0.04568624496,-0.04575138167,-0.0005791671574,0.0005791664007
34.4,17,6.8,-0.1355166435,-0.1375467181,-0.1374393106,-0.1366120577,-0.1367471218,-0.1371566653,-0.1371003687,-0.001583725214,0.001583731151
34.4,18,7.2,-0.2258610725,-0.2290413976,-0.2286571264,-0.2282736897,-0.2281501293,-0.2284474373,-0.2285139561,-0.00265288353,0.00265288353
34.4,19,7.6,-0.3162055016,-0.3202145696,-0.320032537,-0.3198898435,-0.3195666075,-0.3195025325,-0.3198412359,-0.00363573432,0.003635716392
34.4,20,8,-0.4065499306,-0.4118852019,-0.4115414619,-0.4114897251,-0.4109300375,-0.4109472036,-0.4113587439,-0.004808813334,0.004808795638
34.4,21,8.4,-0.4968943596,-0.5033769608,-0.5028591752,-0.5027996302,-0.5021589398,-0.5022820234,-0.5026953816,-0.005801022053,0.005800986197
34.4,22,8.8,-0.5872387886,-0.5944536328,-0.5938276052,-0.5941412449,-0.5933895111,-0.5933786631,-0.5938380957,-0.00659930706,0.006599342916
34.4,23,9.2,-0.6775832176,-0.6862022281,-0.6851909161,-0.685883522,-0.6848547459,-0.684904635,-0.6854072213,-0.007824003696,0.007823991589
34.4,24,9.6,-0.7679276466,-0.7772706747,-0.7761594653,-0.776842773,-0.7757870555,-0.7756920457,-0.776350379,-0.008422732353,0.008422756568
34.4,25,10,-0.8582720757,-0.8655192256,-0.8653389215,-0.8659318686,-0.8644694686,-0.8656249046,-0.8653768301,-0.007104754448,0.007104801945
34.4,26,10.4,-0.9486165047,-0.9427043796,-0.9415137172,-0.9421246052,-0.9424775839,-0.9394317865,-0.9416503906,0.006966114044,0.006966090295
34.4,27,10.8,-1,-0.9825493693,-0.9813637733,-0.9825931787,-0.9839716554,-0.981112957,-0.9823182225,0.01768177748,0.01768181287
34.4,28,11.2,-1,-0.9959872961,-0.9966472387,-0.997271955,-0.9958749413,-0.9970943332,-0.9965751767,0.003424823284,0.003424847033
34.4,29,11.6,-1,-0.9990475178,-0.9995122552,-0.999422729,-0.9987845421,-0.999555409,-0.9992645383,0.0007354617119,0.000735509384
34.4,30,12,-1,-0.9997348189,-0.9998053312,-0.9999045134,-0.9997554421,-0.9999029636,-0.9998205304,0.0001794695854,0.0001793861447
34.4,31,12.4,-1,-0.9999018312,-0.9999444485,-0.9999794364,-0.9999307394,-0.9999936223,-0.9999500513,4.994869232e-05,4.998445365e-05
34.8,0,0,1,0.9999425411,0.9999601841,0.9999835491,0.9999544621,0.9999945164,0.999966979,-3.302097321e-05,3.29494469e-05
34.8,1,0.4,1,0.9998350143,0.9998517036,0.9999368191,0.9998505116,0.999961853,0.9998871684,-0.0001128315926,0.0001128196745
34.8,2,0.8,1,0.9994403124,0.9997153282,0.9996678829,0.9995046854,0.9997951984,0.9996246099,-0.0003753900528,0.0003753185156
34.8,3,1.2,1,0.9975510836,0.9981123209,0.9981665611,0.9980078936,0.9986718893,0.9981020093,-0.001897990704,0.001898050308
34.8,4,1.6,1,0.9892972708,0.989018321,0.9892821312,0.9910100698,0.9884157181,0.9894046783,-0.01059532166,0.01059529744
34.8,5,2,0.9782608151,0.9607760906,0.9602686167,0.9605029821,0.9602988958,0.9569125175,0.9597517848,-0.01850903034,0.01850899495
34.8,6,2.4,0.8850930929,0.8919541836,0.8912363052,0.8910396099,0.8894306421,0.8919787407,0.8911278844,0.00603479147,0.006034803577
34.8,7,2.8,0.7919254303,0.8024109602,0.8011431694,0.8023216724,0.8009706736,0.8009499311,0.8015592694,0.00963383913,0.009633851238
34.8,8,3.2,0.6987577081,0.7083140612,0.707182765,0.709446907,0.7076505423,0.7074645758,0.708011806,0.009254097939,0.009254062548
34.8,9,3.6,0.6055899858,0.6138808727,0.6126455069,0.6149181128,0.613634944,0.613250494,0.613665998,0.008076012135,0.008076000027
34.8,10,4,0.5124223232,0.5195897818,0.5184836388,0.5201747417,0.5191358328,0.5186738968,0.5192115903,0.006789267063,0.006789254956
34.8,11,4.4,0.4192546308,0.4248108864,0.4239658117,0.4259718657,0.4244253635,0.42441535,0.4247178435,0.005463212729,0.005463224836
34.8,12,4.8,0.3260869384,0.3302185535,0.329813838,0.3311114311,0.3304394484,0.3302884102,0.3303743303,0.004287391901,0.004287397955
34.8,13,5.2,0.2329192311,0.2359075546,0.2355101109,0.23647964,0.2359091043,0.2360672951,0.235974744,0.003055512905,0.003055509878
34.8,14,5.6,0.1397515386,0.1415371895,0.1413789988,0.1422848701,0.1416883469,0.1412935257,0.1416365802,0.001885041595,0.001885047532
34.8,15,6,0.04658384621,0.04684948921,0.04650449753,0.04775333405,0.0477540493,0.04689347744,0.04715096951,0.0005671232939,0.0005988627672
34.8,16,6.4,-0.04658384621,-0.04760605097,-0.04763609171,-0.0469352603,-0.04664045572,-0.04728388786,-0.04722034931,-0.0006365031004,0.0006365031004
34.8,17,6.8,-0.1397515386,-0.1420595646,-0.1419553757,-0.141461134,-0.1410796046,-0.1418254375,-0.1416762173,-0.001924678683,0.00192468462
34.8,18,7.2,-0.2329192311,-0.2363000512,-0.2359755635,-0.2357395887,-0.2353434563,-0.2361383438,-0.2358994037,-0.002980172634,0.002980169607
34.8,19,7.6,-0.3260869384,-0.3308792114,-0.3301638961,-0.3304402232,-0.3294798136,-0.3304082751,-0.3302742839,-0.004187345505,0.004187345505
34.8,20,8,-0.4192546308,-0.4253385663,-0.4246096015,-0.4252915978,-0.4238759875,-0.4246547222,-0.4247540832,-0.005499452353,0.00549946446
34.8,21,8.4,-0.5124223232,-0.5201849937,-0.5187163353,-0.5195025206,-0.5183371305,-0.5190724134,-0.5191626549,-0.00674033165,0.006740355399
34.8,22,8.8,-0.6055899858,-0.6143536568,-0.6128425598,-0.6138074994,-0.6130311489,-0.6133624315,-0.6134794354,-0.007889449596,0.007889473811
34.8,23,9.2,-0.6987577081,-0.7088800669,-0.707341969,-0.7084932923,-0.7070171833,-0.7078378201,-0.7079140544,-0.009156346321,0.009156358428
34.8,24,9.6,-0.7919254303,-0.8026903272,-0.8010544181,-0.8015887737,-0.8000633717,-0.8008405566,-0.8012474775,-0.009322047234,0.009322059341
34.8,25,10,-0.8850930929,-0.8916280866,-0.8908786774,-0.8915236592,-0.8893937469,-0.8919115067,-0.8910671473,-0.005974054337,0.005974042229
34.8,26,10.4,-0.9782608151,-0.9606283903,-0.9598196149,-0.9603639841,-0.9608182311,-0.9568319321,-0.9596924782,0.01856833696,0.01856838539
34.8,27,10.8,-1,-0.9893450737,-0.9885638952,-0.9895708561,-0.99088943,-0.9876744747,-0.9892088175,0.01079118252,0.01079125423
34.8,28,11.2,-1,-0.9976403713,-0.9981681108,-0.9986149669,-0.9976643324,-0.9984126091,-0.9981001019,0.001899898052,0.001899921917
34.8,29,11.6,-1,-0.9994407296,-0.9997668862,-0.9997150898,-0.999286592,-0.999784112,-0.9995986819,0.0004013180733,0.0004013180733
34.8,30,12,-1,-0.9998375773,-0.9998998046,-0.9999549985,-0.9998526573,-0.9999519587,-0.9998993874,0.0001006126404,0.0001006007224
34.8,31,12.4,-1,-0.9999366403,-0.9999694824,-0.999990046,-0.9999560714,-0.9999972582,-0.99996984,3.015995026e-05,3.010034561e-05
35.2,0,0,1,0.999963522,0.9999787807,0.9999918938,0.9999718666,0.9999976158,0.9999807477,-1.925230026e-05,1.926422192e-05
35.2,1,0.4,1,0.9998986721,0.9999258518,0.9999699593,0.999912262,0.9999828339,0.999937892,-6.210803986e-05,6.208419654e-05
35.2,2,0.8,1,0.9996845722,0.9998717308,0.9998409748,0.9997336864,0.9999041557,0.9998070002,-0.0001929998398,0.0001929760037
35.2,3,1.2,1,0.9986476898,0.9990439415,0.9990768433,0.9989686012,0.9993319511,0.9990137815,-0.0009862184525,0.0009861945873
35.2,4,1.6,1,0.9938942194,0.9939607382,0.9940333366,0.9953320026,0.9929901361,0.9940420985,-0.005957901478,0.005957913585
35.2,5,2,1,0.9754029512,0.9748446941,0.9752664566,0.9750899076,0.9715511799,0.9744310379,-0.0255689621,0.0255689621
35.2,6,2.4,0.9142856002,0.9180552959,0.9158586264,0.9160386324,0.915579915,0.9183243513,0.9167714119,0.00248581171,0.00248576398
35.2,7,2.8,0.8180450201,0.8300762177,0.8270888329,0.8290193081,0.8290159702,0.8278599977,0.8286120296,0.01056700945,0.01056704484
35.2,8,3.2,0.72180444,0.7324695587,0.7312090397,0.7340310812,0.7325707674,0.7313745022,0.7323309183,0.01052647829,0.01052655
35.2,9,3.6,0.6255638599,0.6349360943,0.6336426735,0.636467576,0.6350387335,0.6340501308,0.6348270178,0.009263157845,0.009263182059
35.2,10,4,0.5293232799,0.5373038054,0.5357904434,0.5380382538,0.5373535156,0.536346674,0.5369665623,0.007643282413,0.007643258665
35.2,11,4.4,0.43308267,0.4396203756,0.4383323193,0.4401915073,0.4395728111,0.4390087128,0.439345181,0.006262511015,0.006262475159
35.2,12,4.8,0.3368420601,0.3418629169,0.34077847,0.3423398733,0.3418918848,0.3411500454,0.34160465,0.004762589931,0.004762577824
35.2,13,5.2,0.24060148,0.2440239191,0.2433513403,0.2447769642,0.2443915606,0.2436546087,0.2440396845,0.003438204527,0.003438198473
35.2,14,5.6,0.144360885,0.1461602449,0.1457563639,0.1469686031,0.1467524767,0.1459900141,0.1463255435,0.001964658499,0.001964655472
35.2,15,6,0.04812029749,0.04829823971,0.04822671413,0.04940605164,0.04967677593,0.04839611053,0.04880077764,0.0006804801524,0.0006804809091
35.2,16,6.4,-0.04812029749,-0.04920148849,-0.04936462641,-0.04838252068,-0.04813331366,-0.04925018549,-0.04886642843,-0.0007461309433,0.0007461294299
35.2,17,6.8,-0.144360885,-0.1467443705,-0.1467293501,-0.1462728381,-0.1460464001,-0.1465690732,-0.1464724094,-0.002111524343,0.002111521317
35.2,18,7.2,-0.24060148,-0.2446972728,-0.2442979217,-0.2440432906,-0.2437651157,-0.2440903187,-0.244178772,-0.003577291965,0.00357730384
35.2,19,7.6,-0.3368420601,-0.3424441814,-0.341712296,-0.3418481946,-0.3412408233,-0.3419072032,-0.3418305516,-0.004988491535,0.004988479428
35.2,20,8,-0.43308267,-0.4398821592,-0.4392700791,-0.4396542907,-0.4386364818,-0.4395824075,-0.4394050539,-0.006322383881,0.006322413683
35.2,21,8.4,-0.5293232799,-0.5374960899,-0.5367414951,-0.5372840166,-0.5364947319,-0.5369169712,-0.5369867086,-0.007663428783,0.007663381286
35.2,22,8.8,-0.6255638599,-0.6354554296,-0.6344588399,-0.6355535984,-0.6343978643,-0.6342865229,-0.6348304749,-0.009266614914,0.0092665907
35.2,23,9.2,-0.72180444,-0.7330191135,-0.7319585085,-0.7333024144,-0.7315853834,-0.731641531,-0.7323013544,-0.01049691439,0.01049694978
35.2,24,9.6,-0.8180450201,-0.8303340077,-0.8277955055,-0.8281479478,-0.8282799125,-0.8277677298,-0.8284649849,-0.01041996479,0.01042000018
35.2,25,10,-0.9142856002,-0.9176977873,-0.9156724811,-0.9168556333,-0.9157013893,-0.9181095958,-0.9168073535,-0.002521753311,0.00252177706
35.2,26,10.4,-1,-0.9751275778,-0.9745144248,-0.9750494361,-0.9755641818,-0.9713657498,-0.9743243456,0.02567565441,0.02567572519
35.2,27,10.8,-1,-0.9938992858,-0.99352175,-0.9941866994,-0.9952301383,-0.9923229814,-0.9938322306,0.006167769432,0.006167829037
35.2,28,11.2,-1,-0.9986445904,-0.9990673065,-0.9993366599,-0.9987363815,-0.9991623759,-0.9989894629,0.001010537148,0.001010537148
35.2,29,11.6,-1,-0.9996736646,-0.999896884,-0.9998642802,-0.9995911121,-0.9998984337,-0.9997848272,0.0002151727676,0.000215125081
35.2,30,12,-1,-0.9998998642,-0.9999514818,-0.999979496,-0.9999116063,-0.9999767542,-0.9999438524,5.614757538e-05,5.615949703e-05
35.2,31,12.4,-1,-0.9999586344,-0.9999839664,-0.9999952912,-0.9999722838,-0.9999988675,-0.999981761,1.82390213e-05,1.819133831e-05
35.6,0,0,1,0.9999768734,0.9999885559,0.9999959469,0.9999825954,0.9999990463,0.9999885559,-1.14440918e-05,1.13964079e-05
35.6,1,0.4,1,0.9999387264,0.9999637604,0.9999859333,0.9999489784,0.9999923706,0.9999659657,-3.403425217e-05,3.404617382e-05
35.6,2,0.8,1,0.9998292923,0.9999442101,0.9999256134,0.9998600483,0.9999568462,0.9999032021,-9.679794312e-05,9.679794312e-05
35.6,3,1.2,1,0.9992985725,0.9995328188,0.999551177,0.9994910955,0.9996783733,0.9995104074,-0.0004895925522,0.0004895925522
35.6,4,1.6,1,0.9967598915,0.9968818426,0.9969136715,0.9977759123,0.9959982634,0.9968659282,-0.003134071827,0.003134083701
35.6,5,2,1,0.9858044386,0.9854090214,0.9861396551,0.9856789112,0.9828034639,0.9851671457,-0.01483285427,0.01483290177
35.6,6,2.4,0.9499999285,0.9412801266,0.9412149191,0.9404412508,0.939714551,0.9433164597,0.9411934614,-0.008806467056,0.008806467056
35.6,7,2.8,0.8499999046,0.8585981131,0.8564703465,0.8579283953,0.8589628935,0.8579018116,0.8579723239,0.007972419262,0.007972407155
35.6,8,3.2,0.7499999404,0.7589168549,0.7579902411,0.7610383034,0.7594971657,0.7587201595,0.7592325807,0.009232640266,0.009232604876
35.6,9,3.6,0.6499999166,0.6582462788,0.6569558382,0.6601065397,0.6584186554,0.6577907801,0.6583036184,0.008303701878,0.008303701878
35.6,10,4,0.5499999523,0.5567448139,0.5556771755,0.5582547188,0.5570795536,0.5565224886,0.5568557978,0.006855845451,0.006855797954
35.6,11,4.4,0.4499999583,0.455668211,0.4545683861,0.456854105,0.4557862282,0.4552925825,0.4556339383,0.005633980036,0.00563394418
35.6,12,4.8,0.3499999642,0.3540848494,0.3534585238,0.3552469015,0.3545569181,0.353925705,0.3542545736,0.004254609346,0.0042546154
35.6,13,5.2,0.2499999702,0.2526993752,0.2522019148,0.2538028955,0.2534660101,0.2523490191,0.2529038489,0.002903878689,0.002903872635
35.6,14,5.6,0.1499999911,0.1513365507,0.1510134935,0.1524341106,0.1522337198,0.1513615847,0.1516758949,0.001675903797,0.00167590077
35.6,15,6,0.04999999329,0.05008161068,0.05012333393,0.05103516579,0.05118727684,0.05011188984,0.05050785467,0.0005078613758,0.0005078621325
35.6,16,6.4,-0.04999999329,-0.05098474026,-0.05110710859,-0.05037933588,-0.05009233952,-0.05119788647,-0.05075228214,-0.0007522888482,0.0007522888482
35.6,17,6.8,-0.1499999911,-0.1521508098,-0.1522981524,-0.1518236995,-0.1514860988,-0.1520596147,-0.151963681,-0.001963689923,0.00196368387
35.6,18,7.2,-0.2499999702,-0.2533192635,-0.2535378933,-0.2533698082,-0.2529141307,-0.2534406185,-0.2533163428,-0.003316372633,0.003316372633
35.6,19,7.6,-0.3499999642,-0.3548681736,-0.3545175195,-0.3550624251,-0.3541010022,-0.3547008634,-0.354649961,-0.004649996758,0.004650032613
35.6,20,8,-0.4499999583,-0.4559363723,-0.4556438327,-0.456494391,-0.455033958,-0.4559046626,-0.4558026791,-0.005802720785,0.005802684929
35.6,21,8.4,-0.5499999523,-0.5569249988,-0.5568624735,-0.5578783751,-0.5563162565,-0.5569645166,-0.5569893122,-0.006989359856,0.006989371963
35.6,22,8.8,-0.6499999166,-0.6586008072,-0.6582649946,-0.6596167684,-0.6577627063,-0.6581392288,-0.6584769487,-0.008477032185,0.008476984687
35.6,23,9.2,-0.7499999404,-0.7592440844,-0.7591234446,-0.7605263591,-0.75865978,-0.7590250969,-0.7593157887,-0.009315848351,0.00931581296
35.6,24,9.6,-0.8499999046,-0.8588684797,-0.8579264283,-0.8574190736,-0.8583604693,-0.8580256104,-0.8581200838,-0.008120179176,0.008120107464
35.6,25,10,-0.9499999285,-0.9409967065,-0.9408203363,-0.9411323667,-0.9400340319,-0.9429123402,-0.9411790967,0.008820831776,0.008820772171
35.6,26,10.4,-1,-0.9854769111,-0.9849504828,-0.9858607054,-0.9860424995,-0.9825018644,-0.9849664569,0.01503354311,0.01503350772
35.6,27,10.8,-1,-0.9967488647,-0.9965192676,-0.9969875813,-0.9977020621,-0.9954584241,-0.9966832995,0.003316700459,0.003316760063
35.6,28,11.2,-1,-0.9992606044,-0.9995387197,-0.9996932149,-0.9993433356,-0.9995743036,-0.9994820356,0.0005179643631,0.0005179643631
35.6,29,11.6,-1,-0.9998156428,-0.9999558926,-0.9999366999,-0.9997705221,-0.9999541044,-0.999886632,0.0001133680344,0.000113427639
35.6,30,12,-1,-0.9999392629,-0.9999771118,-0.9999908209,-0.9999471903,-0.9999890327,-0.999968648,3.135204315e-05,3.131628182e-05
35.6,31,12.4,-1,-0.9999730587,-0.999991715,-0.999997735,-0.9999825954,-0.9999995232,-0.9999889135,1.108646393e-05,1.107454318e-05
36,0,0,1,0.9999854565,0.9999940395,0.9999978542,0.9999895096,0.9999995232,0.9999933243,-6.675720215e-06,6.723404113e-06
36,1,0.4,1,0.999963522,0.9999825954,0.9999935627,0.9999706745,0.9999969006,0.9999815226,-1.847743988e-05,1.854896618e-05
36,2,0.8,1,0.9999103546,0.9999763966,0.9999661446,0.9999287128,0.9999809265,0.9999524951,-4.750490189e-05,4.749298023e-05
36,3,1.2,1,0.9996547699,0.9997797012,0.9997897148,0.9997630119,0.9998514652,0.9997676611,-0.0002323389053,0.0002322673827
36,4,1.6,1,0.9983924627,0.9984990358,0.9984973669,0.9990341663,0.9978507757,0.9984547496,-0.001545250416,0.001545238541
36,5,2,1,0.9925177097,0.9923690557,0.9928883314,0.9925379753,0.9905980825,0.9921822548,-0.007817745209,0.007817769423
36,6,2.4,0.9857141972,0.960829258,0.9639527798,0.9610769749,0.9604225159,0.9643731117,0.9621309042,-0.02358329296,0.02358326875
36,7,2.8,0.8819547892,0.8874548674,0.8889604807,0.8883092403,0.8897372484,0.8888937235,0.8886711001,0.006716310978,0.006716323085
36,8,3.2,0.7781954408,0.7881008387,0.7889236212,0.7911301851,0.789029479,0.789065361,0.789249897,0.01105445623,0.01105445623
36,9,3.6,0.6744360328,0.6844516993,0.6843624115,0.6860108376,0.6848520041,0.6843132973,0.6847980618,0.01036202908,0.01036201697
36,10,4,0.5706766248,0.5783861876,0.5789766312,0.580489397,0.579659462,0.5788929462,0.5792809129,0.008604288101,0.008604300208
36,11,4.4,0.4669172466,0.4729470015,0.4736230373,0.4749213457,0.4743382931,0.4734200239,0.4738499522,0.006932705641,0.006932693534
36,12,4.8,0.3631578684,0.367416501,0.3681913614,0.3693070412,0.3690636158,0.368037343,0.3684031665,0.005245298147,0.005245304201
36,13,5.2,0.2593984604,0.2623078823,0.2628052235,0.2637668848,0.2638514042,0.2626334429,0.2630729675,0.003674507141,0.003674507141
36,14,5.6,0.1556390822,0.157377243,0.1574928761,0.1582387686,0.1585631371,0.157572031,0.1578488052,0.002209722996,0.002209729049
36,15,6,0.05187969282,0.05236911774,0.05239462852,0.0527318716,0.05268990993,0.05208134651,0.05245337635,0.0005736835301,0.0005736820167
36,16,6.4,-0.05187969282,-0.05292701721,-0.0532784462,-0.05276983976,-0.05259716511,-0.05320239067,-0.05295497179,-0.001075278968,0.001075278968
36,17,6.8,-0.1556390822,-0.1583800912,-0.1585198641,-0.1583150029,-0.1578269601,-0.1584125161,-0.1582908928,-0.002651810646,0.002651804592
36,18,7.2,-0.2593984604,-0.2632420659,-0.263818562,-0.2638065815,-0.2630901337,-0.2639905214,-0.263589561,-0.004191100597,0.004191112705
36,19,7.6,-0.3631578684,-0.3679671288,-0.369523406,-0.3692449927,-0.3686966896,-0.3691792488,-0.3689222932,-0.005764424801,0.005764424801
36,20,8,-0.4669172466,-0.4736748338,-0.4749394655,-0.474707365,-0.4739117622,-0.4742437005,-0.4742954373,-0.007378190756,0.007378178649
36,21,8.4,-0.5706766248,-0.578761816,-0.5800905228,-0.5806143284,-0.579015255,-0.5795279741,-0.5796019435,-0.008925318718,0.008925354108
36,22,8.8,-0.6744360328,-0.6844987869,-0.6855062842,-0.6861271858,-0.684238553,-0.6849273443,-0.6850596666,-0.01062363386,0.01062359847
36,23,9.2,-0.7781954408,-0.7880219221,-0.7901310921,-0.7908275127,-0.7885615826,-0.7893894315,-0.7893862724,-0.01119083166,0.01119086705
36,24,9.6,-0.8819547892,-0.8878498077,-0.8905676603,-0.8880541325,-0.8893486261,-0.8893139958,-0.8890268207,-0.007072031498,0.007072055247
36,25,10,-0.9857141972,-0.9607308507,-0.963334322,-0.9614226222,-0.9608925581,-0.9638397694,-0.962043941,0.02367025614,0.02367017232
36,26,10.4,-1,-0.9921878576,-0.9918256998,-0.9926083684,-0.9927918911,-0.990264535,-0.9919356108,0.008064389229,0.008064329624
36,27,10.8,-1,-0.9983772635,-0.9982358217,-0.9985274673,-0.9989884496,-0.9974551797,-0.998316884,0.001683115959,0.001683163689
36,28,11.2,-1,-0.9996124506,-0.9997783899,-0.9998634458,-0.9996753931,-0.9997903705,-0.9997439384,0.000256061554,0.0002559900167
36,29,11.6,-1,-0.9998982549,-0.9999817014,-0.9999710917,-0.9998746514,-0.9999799132,-0.999941051,5.894899368e-05,5.887746738e-05
36,30,12,-1,-0.9999635816,-0.9999893904,-0.9999959469,-0.999968648,-0.9999949336,-0.9999824762,1.752376556e-05,1.749992407e-05
36,31,12.4,-1,-0.9999824166,-0.9999957085,-0.9999989271,-0.999989152,-0.9999998212,-0.9999932051,6.794929504e-06,6.794929504e-06
36.4,0,0,1,0.9999909401,0.9999969006,0.9999990463,0.9999935627,0.9999997616,0.9999960065,-3.9935112e-06,3.957748504e-06
36.4,1,0.4,1,0.9999785423,0.9999916553,0.999997139,0.9999830723,0.9999985695,0.9999898076,-1.019239426e-05,1.0204315e-05
36.4,2,0.8,1,0.99995327,0.9999902248,0.999985218,0.9999637604,0.9999916553,0.9999768138,-2.318620682e-05,2.317428516e-05
36.4,3,1.2,1,0.9998323917,0.9998986721,0.9999065399,0.9998922348,0.9999322891,0.9998924136,-0.0001075863838,0.0001075744658
36.4,4,1.6,1,0.9992301464,0.9993100166,0.9993219376,0.9995986223,0.9989024401,0.9992726445,-0.0007273554802,0.0007273674128
36.4,5,2,1,0.9963909388,0.9962944984,0.9967178106,0.9963697195,0.9953663349,0.9962278605,-0.003772139549,0.003772139549
36.4,6,2.4,1,0.977948904,0.9800661802,0.9770599604,0.9765437841,0.9800283909,0.9783294797,-0.02167052031,0.0216705557
36.4,7,2.8,0.9210525155,0.9219682217,0.9199677706,0.9185531139,0.9221917391,0.919460535,0.9204282761,-0.0006242394447,0.001446211361
36.4,8,3.2,0.8126934171,0.8214126825,0.8223545551,0.8244943619,0.823217988,0.8228240013,0.8228607178,0.0101673007,0.0101673007
36.4,9,3.6,0.704334259,0.7133302689,0.7142810822,0.7150421143,0.7149220705,0.7142722607,0.7143695354,0.01003527641,0.01003530063
36.4,10,4,0.5959751606,0.6036859751,0.6045325994,0.6055124998,0.6049319506,0.6044178009,0.6046161652,0.008641004562,0.008641004562
36.4,11,4.4,0.4876160324,0.4938122034,0.4948089123,0.4951182604,0.4949866533,0.4941161871,0.4945684373,0.006952404976,0.006952411029
36.4,12,4.8,0.3792569041,0.3840793371,0.3844780922,0.3852757215,0.3851615191,0.3841814995,0.3846352398,0.005378335714,0.005378329661
36.4,13,5.2,0.2708978057,0.2743293047,0.2745827436,0.2752578259,0.2751127481,0.2744009495,0.2747367024,0.003838896751,0.003838908626
36.4,14,5.6,0.1625386775,0.1644510031,0.1646373272,0.1648511887,0.1652215719,0.1645547152,0.1647431552,0.002204477787,0.002204483841
36.4,15,6,0.05417956039,0.05463731289,0.05471682549,0.0547503233,0.05468809605,0.05484187603,0.05472688749,0.0005473271012,0.0005473263445
36.4,16,6.4,-0.05417956039,-0.05522608757,-0.05520290136,-0.05517309904,-0.05509495735,-0.05529457331,-0.05519832298,-0.001018762589,0.001018763287
36.4,17,6.8,-0.1625386775,-0.164835155,-0.1651579738,-0.1652934551,-0.1646862626,-0.1654971242,-0.1650939882,-0.002555310726,0.00255531678
36.4,18,7.2,-0.2708978057,-0.274651885,-0.2751501799,-0.2754933238,-0.2745262384,-0.2754811049,-0.2750605345,-0.004162728786,0.004162740894
36.4,19,7.6,-0.3792569041,-0.3845902085,-0.3852319121,-0.3854057193,-0.3846699595,-0.3853539824,-0.3850503862,-0.005793482065,0.005793452263
36.4,20,8,-0.4876160324,-0.4944172502,-0.4953743815,-0.4954041243,-0.494826138,-0.4951719046,-0.4950388074,-0.00742277503,0.007422727533
36.4,21,8.4,-0.5959751606,-0.604149878,-0.6053332686,-0.6057126522,-0.6048219204,-0.6050937176,-0.6050223112,-0.009047150612,0.009047126397
36.4,22,8.8,-0.704334259,-0.7136030197,-0.715162158,-0.7155066729,-0.71451056,-0.7150424719,-0.7147649527,-0.01043069363,0.01043071784
36.4,23,9.2,-0.8126934171,-0.8216121197,-0.8233084083,-0.8244781494,-0.8231768608,-0.8232095242,-0.8231570125,-0.01046359539,0.01046359539
36.4,24,9.6,-0.9210525155,-0.9223637581,-0.9213864803,-0.9186102152,-0.9216878414,-0.9202235341,-0.9208543897,0.0001981258392,0.001110363053
36.4,25,10,-1,-0.9780184627,-0.9793896079,-0.9770088792,-0.9769340158,-0.9794688821,-0.9781640172,0.0218359828,0.02183603123
36.4,26,10.4,-1,-0.996072948,-0.9958219528,-0.9964911342,-0.996514082,-0.9950734377,-0.9959947467,0.004005253315,0.004005289171
36.4,27,10.8,-1,-0.999209702,-0.999140203,-0.9993311763,-0.9995724559,-0.9986341,-0.9991775751,0.0008224248886,0.0008224725607
36.4,28,11.2,-1,-0.9997969866,-0.9998953938,-0.9999424815,-0.9998419881,-0.99989748,-0.9998748899,0.0001251101494,0.0001251339854
36.4,29,11.6,-1,-0.9999437928,-0.9999925494,-0.9999873042,-0.9999318719,-0.9999912977,-0.9999693632,3.063678741e-05,3.063678741e-05
36.4,30,12,-1,-0.9999784827,-0.999995172,-0.9999982715,-0.9999812245,-0.9999976754,-0.9999901652,9.834766388e-06,9.834766388e-06
36.4,31,12.4,-1,-0.9999887347,-0.9999977946,-0.9999995232,-0.9999932051,-0.9999999404,-0.9999958873,4.11272049e-06,4.160404387e-06
36.8,0,0,1,0.9999945164,0.9999983311,0.9999995232,0.9999959469,1,0.999997735,-2.264976501e-06,2.336502121e-06
36.8,1,0.4,1,0.9999876022,0.9999961853,0.9999988079,0.9999902248,0.9999995232,0.9999944568,-5.543231964e-06,5.531311217e-06
36.8,2,0.8,1,0.9999763966,0.9999961853,0.9999938011,0.9999816418,0.9999964237,0.9999889135,-1.108646393e-05,1.111030542e-05
36.8,3,1.2,1,0.999922514,0.9999547005,0.9999604225,0.9999520779,0.9999704361,0.9999520183,-4.798173904e-05,4.796981739e-05
36.8,4,1.6,1,0.9996541739,0.9997022152,0.9997162819,0.9998407364,0.999479413,0.9996784925,-0.0003215074539,0.0003214359167
36.8,5,2,1,0.9984374046,0.9983867407,0.9986371994,0.9983593225,0.9979938269,0.9983628988,-0.001637101173,0.001637101173
36.8,6,2.4,1,0.9892140627,0.990511775,0.9880566597,0.9877257347,0.9904036522,0.989182353,-0.01081764698,0.01081762277
36.8,7,2.8,0.9649121761,0.9516941309,0.9494246244,0.9468972683,0.9518835545,0.9484723806,0.9496744275,-0.01523774862,0.01523778401
36.8,8,3.2,0.8513931036,0.8580578566,0.8603247404,0.8620477915,0.8605189323,0.8612668514,0.860443294,0.009050190449,0.009050130844
36.8,9,3.6,0.7378740311,0.7472679615,0.7488431931,0.7486844063,0.7478941679,0.7486997843,0.748277843,0.01040381193,0.01040387154
36.8,10,4,0.6243548989,0.6332787275,0.6339561939,0.6338471174,0.633407712,0.6344399452,0.6337859035,0.009431004524,0.009431039914
36.8,11,4.4,0.5108358264,0.5177435875,0.5183198452,0.5182933807,0.518402338,0.5189129114,0.5183343887,0.007498562336,0.007498586085
36.8,12,4.8,0.3973167837,0.4028497934,0.4033663273,0.4034389257,0.4030947685,0.403490901,0.4032481313,0.005931347609,0.005931359716
36.8,13,5.2,0.2837976813,0.2878558636,0.2880717516,0.2881128788,0.2880349159,0.288220644,0.2880592048,0.004261523485,0.004261529539
36.8,14,5.6,0.1702786237,0.1725156307,0.1729665995,0.1725411415,0.172670722,0.1731250286,0.1727638245,0.002485200763,0.002485200763
36.8,15,6,0.05675953999,0.05753815174,0.05771195889,0.05730462074,0.05733680725,0.05758810043,0.0574959293,0.0007363893092,0.0007363877958
36.8,16,6.4,-0.05675953999,-0.05753719807,-0.05734074116,-0.05801069736,-0.0576159358,-0.05757266283,-0.05761544779,-0.0008559077978,0.0008559070411
36.8,17,6.8,-0.1702786237,-0.1728537679,-0.1726850271,-0.1734653115,-0.1728653908,-0.1731436849,-0.1730026305,-0.002724006772,0.002724012826
36.8,18,7.2,-0.2837976813,-0.2882760167,-0.288043797,-0.2888495922,-0.2879211903,-0.2884682417,-0.2883117795,-0.004514098167,0.00451408606
36.8,19,7.6,-0.3973167837,-0.4032161236,-0.4032690525,-0.4040268064,-0.4031893015,-0.4037475586,-0.4034897685,-0.006172984838,0.006172984838
36.8,20,8,-0.5108358264,-0.5179363489,-0.5182694197,-0.51897192,-0.518684566,-0.519310534,-0.5186345577,-0.007798731327,0.007798731327
36.8,21,8.4,-0.6243548989,-0.6337769032,-0.6342703104,-0.6344833374,-0.6338460445,-0.634572506,-0.6341897845,-0.009834885597,0.009834920987
36.8,22,8.8,-0.7378740311,-0.7474548817,-0.7492069602,-0.7493162155,-0.748019278,-0.7490128875,-0.7486020327,-0.01072800159,0.0107280137
36.8,23,9.2,-0.8513931036,-0.8583962917,-0.8606386185,-0.8620762825,-0.861015141,-0.8614891768,-0.8607231379,-0.009330034256,0.009329998866
36.8,24,9.6,-0.9649121761,-0.9520421624,-0.9502652884,-0.9470502138,-0.9512857795,-0.9496326447,-0.9500552416,0.01485693455,0.01485695876
36.8,25,10,-1,-0.9893655777,-0.989951849,-0.9877292514,-0.9879872203,-0.9898734689,-0.988981545,0.01101845503,0.01101852674
36.8,26,10.4,-1,-0.9981966019,-0.9980530739,-0.9984843135,-0.9984309673,-0.9977898598,-0.998190999,0.001809000969,0.001809036708
36.8,27,10.8,-1,-0.9996353388,-0.9996029139,-0.9997167587,-0.9998272657,-0.9993137717,-0.9996191859,0.0003808140755,0.0003807902394
36.8,28,11.2,-1,-0.9998970032,-0.999951601,-0.9999769926,-0.9999246597,-0.9999517798,-0.9999403954,5.960464478e-05,5.959272312e-05
36.8,29,11.6,-1,-0.9999694824,-0.9999970198,-0.999994576,-0.9999631047,-0.9999963641,-0.9999840856,1.591444016e-05,1.589059866e-05
36.8,30,12,-1,-0.999987483,-0.9999977946,-0.9999992847,-0.9999886751,-0.9999989271,-0.9999944568,5.543231964e-06,5.567073913e-06
36.8,31,12.4,-1,-0.9999928474,-0.9999988675,-0.9999997616,-0.9999957681,-1,-0.999997437,2.562999725e-06,2.551078751e-06
37.2,0,0,1,0.9999966621,0.9999990463,0.9999997616,0.9999976158,1,0.9999986887,-1.311302185e-06,1.382827804e-06
37.2,1,0.4,1,0.9999930859,0.9999983311,0.9999995232,0.999994278,0.9999997616,0.9999969602,-3.039836884e-06,3.004074188e-06
37.2,2,0.8,1,0.9999880791,0.9999985695,0.9999973774,0.9999907017,0.9999985695,0.9999946356,-5.36441803e-06,5.340576081e-06
37.2,3,1.2,1,0.9999656677,0.9999809265,0.999984026,0.9999792576,0.9999876022,0.999979496,-2.05039978e-05,2.05039978e-05
37.2,4,1.6,1,0.9998526573,0.999884367,0.9998891354,0.9999392033,0.999761343,0.9998653531,-0.0001346468925,0.0001346588106
37.2,5,2,1,0.9994006157,0.9993941784,0.9994858503,0.9993159771,0.9991937876,0.999358058,-0.0006419420242,0.0006419181591
37.2,6,2.4,1,0.9956558943,0.9962476492,0.994559288,0.9944901466,0.995860815,0.9953627586,-0.004637241364,0.004637241364
37.2,7,2.8,1,0.9746984243,0.9732923508,0.9698991776,0.9750429392,0.9705488682,0.9726963043,-0.02730369568,0.02730364725
37.2,8,3.2,0.8933821917,0.8979310989,0.9004708529,0.9012192488,0.8998781443,0.9004169703,0.8999832273,0.006601035595,0.006601071451
37.2,9,3.6,0.7742645741,0.7874627113,0.7886673212,0.7867600918,0.7871464491,0.7875341177,0.7875142097,0.0132496357,0.01324956398
37.2,10,4,0.6551469564,0.667085886,0.668482542,0.666264534,0.6671466827,0.6682738066,0.667450726,0.01230376959,0.0123037342
37.2,11,4.4,0.5360293388,0.5456899405,0.5465203524,0.5450547934,0.5458576679,0.5465813875,0.5459407568,0.009911417961,0.009911489673
37.2,12,4.8,0.4169116914,0.4248530865,0.4255771637,0.4241220951,0.4242730141,0.425257206,0.424816519,0.007904827595,0.007904822007
37.2,13,5.2,0.2977940738,0.3034938574,0.304049015,0.3027008772,0.3031051159,0.3036880493,0.303407371,0.005613297224,0.005613309331
37.2,14,5.6,0.1786764413,0.1821352243,0.1826782227,0.1814277172,0.1818195581,0.1823086739,0.1820738763,0.00339743495,0.003397437977
37.2,15,6,0.05955881253,0.06069779396,0.06094956398,0.06003916264,0.06067943573,0.06084573269,0.06064233929,0.00108352676,0.001083525247
37.2,16,6.4,-0.05955881253,-0.06052207947,-0.06044048071,-0.06116908789,-0.06066554785,-0.06028997898,-0.06061743572,-0.001058623195,0.001058622496
37.2,17,6.8,-0.1786764413,-0.1818541884,-0.1819235682,-0.1825774908,-0.1822883487,-0.181932807,-0.1821152866,-0.003438845277,0.003438839223
37.2,18,7.2,-0.2977940738,-0.3032292128,-0.303488493,-0.3037868738,-0.3034761548,-0.3030217886,-0.3034004867,-0.005606412888,0.005606430583
37.2,19,7.6,-0.4169116914,-0.4247190356,-0.4250939488,-0.4250323176,-0.4248886704,-0.4245434403,-0.4248554707,-0.00794377923,0.007943791337
37.2,20,8,-0.5360293388,-0.5456652045,-0.5464222431,-0.5460726023,-0.5464944839,-0.5458533764,-0.5461016297,-0.0100722909,0.0100722434
37.2,21,8.4,-0.6551469564,-0.667383492,-0.6684388518,-0.6671857238,-0.6678282619,-0.6677877307,-0.6677248478,-0.01257789135,0.01257785596
37.2,22,8.8,-0.7742645741,-0.7877221107,-0.78867203,-0.7873945236,-0.7875772715,-0.7868747711,-0.7876480818,-0.01338350773,0.01338356733
37.2,23,9.2,-0.8933821917,-0.8982482553,-0.8999875188,-0.901049614,-0.9003049731,-0.9002997279,-0.8999780416,-0.006595849991,0.006595826242
37.2,24,9.6,-1,-0.9748800397,-0.9734008908,-0.9700098634,-0.9745454192,-0.971886456,-0.9729445577,0.02705544233,0.02705546655
37.2,25,10,-1,-0.9957763553,-0.9958785176,-0.9941716194,-0.9946244359,-0.9954579473,-0.9951817393,0.00481826067,0.004818224814
37.2,26,10.4,-1,-0.999245882,-0.9992038012,-0.9993981719,-0.999348104,-0.9990699291,-0.9992531538,0.000746846199,0.0007468223339
37.2,27,10.8,-1,-0.9998380542,-0.9998323917,-0.999887526,-0.9999328256,-0.9996665716,-0.9998314977,0.0001685023308,0.0001685261668
37.2,28,11.2,-1,-0.9999493361,-0.9999787807,-0.9999912381,-0.9999646544,-0.9999777079,-0.9999723434,2.765655518e-05,2.765655518e-05
37.2,29,11.6,-1,-0.9999835491,-0.9999988675,-0.9999977946,-0.9999800324,-0.9999985099,-0.999991715,8.285045624e-06,8.249282473e-06
37.2,30,12,-1,-0.9999927282,-0.9999990463,-0.999999702,-0.9999930263,-0.9999995232,-0.9999967813,3.218650818e-06,3.194808869e-06
37.2,31,12.4,-1,-0.99999547,-0.9999994636,-0.9999998808,-0.9999973178,-1,-0.9999984503,1.549720764e-06,1.573562599e-06
37.6,0,0,1,0.9999978542,0.9999995232,1,0.9999985695,1,0.9999992251,-7.748603821e-07,8.106231917e-07
37.6,1,0.4,1,0.9999959469,0.9999992847,0.9999997616,0.9999966621,1,0.9999982715,-1.728534698e-06,1.668930054e-06
37.6,2,0.8,1,0.9999940395,0.9999995232,0.9999990463,0.9999952316,0.9999995232,0.9999974966,-2.503395081e-06,2.527237029e-06
37.6,3,1.2,1,0.999985218,0.9999921322,0.9999938011,0.9999911785,0.9999949932,0.9999914169,-8.583068848e-06,8.53538495e-06
37.6,4,1.6,1,0.9999396801,0.9999587536,0.9999592304,0.9999773502,0.9998960495,0.9999462366,-5.376338959e-05,5.37872329e-05
37.6,5,2,1,0.99979496,0.9998021126,0.9998238087,0.9997344017,0.9997057915,0.9997722507,-0.0002277493477,0.0002277851163
37.6,6,2.4,1,0.9985736609,0.9987821579,0.9978843927,0.9979314804,0.9984476566,0.9983237982,-0.00167620182,0.001676130341
37.6,7,2.8,1,0.989018321,0.9884190559,0.9858263731,0.9897127151,0.9856585264,0.9877269864,-0.01227301359,0.01227300148
37.6,8,3.2,0.9485292435,0.9357738495,0.9374660254,0.9383457899,0.9368314743,0.9380087852,0.9372852445,-0.011243999,0.01124405861
37.6,9,3.6,0.8220586777,0.8334088326,0.8328329325,0.8296945095,0.8308844566,0.8324644566,0.8318570852,0.009798407555,0.009798360057
37.6,10,4,0.6955881119,0.7071218491,0.7075628042,0.7046781778,0.7055567503,0.7074629068,0.7064765096,0.01088839769,0.01088838559
37.6,11,4.4,0.5691175461,0.5793499947,0.5795555115,0.5772279501,0.5770597458,0.5793107748,0.5785008669,0.009383320808,0.009383249097
37.6,12,4.8,0.4426469803,0.4502356052,0.4504762888,0.4484689236,0.4488316774,0.4505910873,0.4497207105,0.00707373023,0.007073736284
37.6,13,5.2,0.3161764145,0.3217579126,0.3219380379,0.3200656176,0.3205593824,0.3221980333,0.3213037848,0.005127370358,0.005127382465
37.6,14,5.6,0.1897058487,0.1931540966,0.1932572126,0.1918923855,0.1919699907,0.1932524443,0.1927052289,0.002999380231,0.002999377204
37.6,15,6,0.0632352829,0.06475543976,0.06462538242,0.06339597702,0.0641438961,0.06478512287,0.06434116513,0.001105882227,0.001105880714
37.6,16,6.4,-0.0632352829,-0.06432926655,-0.06416559219,-0.0648856163,-0.06444323063,-0.06353336573,-0.06427141279,-0.001036129892,0.001036131405
37.6,17,6.8,-0.1897058487,-0.1929181218,-0.1927269697,-0.1930298805,-0.1926354766,-0.1921941638,-0.1927009225,-0.002995073795,0.002995073795
37.6,18,7.2,-0.3161764145,-0.3213309646,-0.3213613033,-0.3213335276,-0.3212389946,-0.3206302524,-0.3211790025,-0.005002588034,0.005002594087
37.6,19,7.6,-0.4426469803,-0.4498182535,-0.4498864412,-0.449585259,-0.4494425058,-0.4492557049,-0.4495976567,-0.006950676441,0.006950652692
37.6,20,8,-0.5691175461,-0.579177022,-0.5789749622,-0.5782430172,-0.5774267912,-0.5777360797,-0.5783115625,-0.009194016457,0.009194028564
37.6,21,8.4,-0.6955881119,-0.7068109512,-0.706974566,-0.7056701779,-0.7059717178,-0.7062700987,-0.7063394785,-0.01075136662,0.01075139083
37.6,22,8.8,-0.8220586777,-0.8337722421,-0.8323403001,-0.8303061724,-0.8314272761,-0.8309443593,-0.8317581415,-0.009699463844,0.009699392132
37.6,23,9.2,-0.9485292435,-0.9358775616,-0.9364244342,-0.9376544356,-0.9368128777,-0.9377288222,-0.936899662,0.01162958145,0.01162961684
37.6,24,9.6,-1,-0.9890376329,-0.9881668091,-0.9858394265,-0.9894114137,-0.9868303537,-0.987857163,0.01214283705,0.01214287244
37.6,25,10,-1,-0.9986354113,-0.9985978603,-0.997582972,-0.9979823828,-0.998206079,-0.9982010126,0.001798987389,0.001799058868
37.6,26,10.4,-1,-0.9997104406,-0.9997114539,-0.9997794032,-0.9997476339,-0.9996399879,-0.9997178316,0.0002821683884,0.0002822160604
37.6,27,10.8,-1,-0.9999294877,-0.9999338388,-0.9999576807,-0.9999744892,-0.9998452663,-0.9999281764,7.182359695e-05,7.184744027e-05
37.6,28,11.2,-1,-0.9999753833,-0.9999908209,-0.9999967813,-0.9999835491,-0.999990046,-0.9999873042,1.269578934e-05,1.268386859e-05
37.6,29,11.6,-1,-0.9999910593,-0.9999995828,-0.9999991059,-0.9999890924,-0.999999404,-0.9999955893,4.410743713e-06,4.351139069e-06
37.6,30,12,-1,-0.9999957085,-0.9999995828,-0.9999998808,-0.9999956489,-0.9999998212,-0.9999982119,1.788139343e-06,1.871585823e-06
37.6,31,12.4,-1,-0.9999970794,-0.999999702,-0.9999999404,-0.9999982715,-1,-0.9999990463,9.536743164e-07,1.001357987e-06
38,0,0,1,0.9999985695,0.9999997616,1,0.9999990463,1,0.999999404,-5.960464478e-07,5.245208854e-07
38,1,0.4,1,0.9999976158,0.9999997616,1,0.9999980927,1,0.9999990463,-9.536743164e-07,9.059905892e-07
38,2,0.8,1,0.999997139,0.9999997616,0.9999995232,0.9999976158,0.9999997616,0.9999987483,-1.25169754e-06,1.239776566e-06
38,3,1.2,1,0.9999938011,0.9999969006,0.9999976158,0.9999964237,0.9999980927,0.9999965429,-3.457069397e-06,3.433227448e-06
38,4,1.6,1,0.9999761581,0.9999866486,0.9999859333,0.9999921322,0.9999568462,0.9999796152,-2.038478851e-05,2.045631481e-05
38,5,2,1,0.9999368191,0.9999442101,0.9999465942,0.999907732,0.9999029636,0.9999276996,-7.230043411e-05,7.233619544e-05
38,6,2.4,1,0.9996083975,0.9996809959,0.9993476868,0.9993681908,0.9995127916,0.9995036125,-0.0004963874817,0.0004963874817
38,7,2.8,1,0.9959888458,0.9959843159,0.9950569868,0.9967893362,0.9944964647,0.995663166,-0.004336833954,0.004336810205
38,8,3.2,1,0.9658814669,0.9678252935,0.9703251123,0.9668395519,0.9696369171,0.9681016803,-0.03189831972,0.0318983309
38,9,3.6,0.8714283705,0.8838529587,0.8831746578,0.8801333904,0.8801436424,0.8824892044,0.8819587827,0.0105304122,0.01053040009
38,10,4,0.7373624444,0.7533731461,0.7534791231,0.7515978813,0.7525641918,0.754098773,0.7530225515,0.01566010714,0.01566017792
38,11,4.4,0.6032965779,0.6180044413,0.6177264452,0.6160919666,0.6159565449,0.6184178591,0.6172394753,0.01394289732,0.01394287311
38,12,4.8,0.4692306519,0.4803518057,0.4802761078,0.4787899256,0.4792836905,0.4811872244,0.4799777567,0.01074710488,0.0107470993
38,13,5.2,0.3351647556,0.3430973291,0.3431947231,0.3417252302,0.341979146,0.3439545631,0.3427901864,0.007625430822,0.00762544293
38,14,5.6,0.2010988593,0.2062283754,0.2060335875,0.205067873,0.2053946257,0.2064920664,0.2058432996,0.004744440317,0.004744446371
38,15,6,0.06703294814,0.06866848469,0.06898462772,0.0680898428,0.06829917431,0.06958770752,0.06872596592,0.001693017781,0.001693019294
38,16,6.4,-0.06703294814,-0.06832289696,-0.0680847764,-0.06906241179,-0.06859850883,-0.06801944971,-0.06841760874,-0.001384660602,0.001384660602
38,17,6.8,-0.2010988593,-0.205932796,-0.2054017186,-0.2055724859,-0.2055264115,-0.2049083114,-0.2054683417,-0.004369482398,0.004369485192
38,18,7.2,-0.3351647556,-0.3429430723,-0.3425490856,-0.342672348,-0.34260571,-0.3422658443,-0.3426072001,-0.007442444563,0.00744245667
38,19,7.6,-0.4692306519,-0.4801644683,-0.4794569612,-0.4797617793,-0.4794816375,-0.4794690013,-0.4796667993,-0.01043614745,0.01043611765
38,20,8,-0.6032965779,-0.6177186966,-0.6168394089,-0.6168212891,-0.6164131165,-0.6170386672,-0.6169662476,-0.01366966963,0.01366965752
38,21,8.4,-0.7373624444,-0.7529389858,-0.7528515458,-0.7523946762,-0.7527577877,-0.7525222301,-0.7526930571,-0.01533061266,0.01533060055
38,22,8.8,-0.8714283705,-0.8840719461,-0.8822478652,-0.8808462024,-0.8805872202,-0.8809871674,-0.8817480803,-0.01031970978,0.01031970978
38,23,9.2,-1,-0.9658702016,-0.9667265415,-0.9689522982,-0.9662615061,-0.9692631364,-0.9674146771,0.03258532286,0.03258526325
38,24,9.6,-1,-0.9959387779,-0.9956750274,-0.9949768186,-0.9966646433,-0.9952607751,-0.9957032204,0.004296779633,0.00429679174
38,25,10,-1,-0.9996323586,-0.999612391,-0.9991773963,-0.9993803501,-0.9993944168,-0.9994394183,0.0005605816841,0.0005606174236
38,26,10.4,-1,-0.9998974204,-0.9999079108,-0.9999265075,-0.9999124408,-0.9998713732,-0.9999030828,9.69171524e-05,9.686946578e-05
38,27,10.8,-1,-0.9999697804,-0.9999758601,-0.99998492,-0.9999909401,-0.9999311566,-0.9999705553,2.944469452e-05,2.946853601e-05
38,28,11.2,-1,-0.9999881983,-0.9999961853,-0.9999988079,-0.9999926686,-0.9999957681,-0.9999943972,5.602836609e-06,5.674362001e-06
38,29,11.6,-1,-0.9999951124,-0.9999998808,-0.9999996424,-0.9999940991,-0.9999997616,-0.999997735,2.264976501e-06,2.300739197e-06
38,30,12,-1,-0.999997437,-0.9999998212,-0.9999999404,-0.9999971986,-0.9999999404,-0.9999988675,1.132488251e-06,1.132488251e-06
38,31,12.4,-1,-0.999998033,-0.9999998808,-1,-0.9999989271,-1,-0.9999993443,6.556510925e-07,6.318092574e-07
38.4,0,0,1,0.9999990463,1,1,0.9999992847,1,0.9999996424,-3.576278687e-07,3.337860051e-07
38.4,1,0.4,1,0.9999985695,0.9999997616,1,0.9999988079,1,0.999999404,-5.960464478e-07,5.722046126e-07
38.4,2,0.8,1,0.9999985695,1,0.9999997616,0.9999988079,1,0.999999404,-5.960464478e-07,5.722046126e-07
38.4,3,1.2,1,0.9999973774,0.9999988079,0.9999990463,0.9999985695,0.9999992847,0.9999986887,-1.311302185e-06,1.382827804e-06
38.4,4,1.6,1,0.9999909401,0.9999959469,0.99999547,0.9999973774,0.9999833107,0.9999925494,-7.450580597e-06,7.390975952e-06
38.4,5,2,1,0.999982357,0.9999864101,0.9999859333,0.9999706745,0.9999728203,0.9999796152,-2.038478851e-05,2.036094702e-05
38.4,6,2.4,1,0.9999082088,0.9999346733,0.99984622,0.9998378754,0.9998781681,0.9998809695,-0.0001190304756,0.000118970871
38.4,7,2.8,1,0.9987633228,0.9989429712,0.998770237,0.9992301464,0.9983781576,0.998816967,-0.00118303299,0.00118303299
38.4,8,3.2,1,0.9855097532,0.9875458479,0.9895334244,0.9857838154,0.9890328646,0.9874811172,-0.01251888275,0.01251885854
38.4,9,3.6,0.9428569674,0.9327868223,0.9337588549,0.9294582605,0.9271968603,0.9324382544,0.9311278462,-0.01172912121,0.0117291566
38.4,10,4,0.797802031,0.8088265657,0.8104449511,0.8091398478,0.8071759939,0.8107472658,0.8092669249,0.01146489382,0.01146489382
38.4,11,4.4,0.6527470946,0.664434433,0.6647897959,0.6641867161,0.6638138294,0.664706707,0.6643862724,0.0116391778,0.01163920201
38.4,12,4.8,0.5076922178,0.5169029236,0.5173056126,0.516602397,0.5160144567,0.5175219774,0.5168694258,0.009177207947,0.009177255444
38.4,13,5.2,0.3626372814,0.3692026138,0.3694850206,0.3689936399,0.3684530258,0.3699376583,0.3692143857,0.00657710433,0.006577110384
38.4,14,5.6,0.2175823748,0.2217314243,0.2216855288,0.2213087082,0.220908761,0.222273469,0.2215815783,0.003999203444,0.003999203444
38.4,15,6,0.0725274533,0.07393980026,0.07409727573,0.07395577431,0.07352137566,0.07455182076,0.07401321083,0.00148575753,0.001485756016
38.4,16,6.4,-0.0725274533,-0.07361119986,-0.07354104519,-0.07377886772,-0.07406175137,-0.0730882287,-0.07361622155,-0.001088768244,0.001088765217
38.4,17,6.8,-0.2175823748,-0.2211951017,-0.2213462591,-0.2215129733,-0.2216325402,-0.2206536531,-0.2212681025,-0.003685727715,0.003685730742
38.4,18,7.2,-0.3626372814,-0.3688172698,-0.3689181805,-0.3689802885,-0.3689340353,-0.368743062,-0.3688785434,-0.006241261959,0.006241285708
38.4,19,7.6,-0.5076922178,-0.5165325999,-0.516906023,-0.5168882608,-0.516392827,-0.5161091089,-0.5165657997,-0.008873581886,0.008873546496
38.4,20,8,-0.6527470946,-0.6642907858,-0.6642270088,-0.6643693447,-0.664342761,-0.6633726358,-0.6641204953,-0.01137340069,0.0113734128
38.4,21,8.4,-0.797802031,-0.8085950613,-0.8100312948,-0.8095738292,-0.8080972433,-0.8094412088,-0.8091477156,-0.01134568453,0.01134569664
38.4,22,8.8,-0.9428569674,-0.932736218,-0.9332792163,-0.9302380681,-0.9275288582,-0.931237042,-0.9310038686,0.01185309887,0.01185308676
38.4,23,9.2,-1,-0.9855161905,-0.9868724346,-0.9882869124,-0.9850533605,-0.9887084961,-0.986887455,0.01311254501,0.0131125208
38.4,24,9.6,-1,-0.9987168908,-0.9987510443,-0.998706162,-0.9991960526,-0.9987253547,-0.9988190532,0.001180946827,0.001180899097
38.4,25,10,-1,-0.9999161363,-0.9999157786,-0.9997781515,-0.9998390079,-0.999833405,-0.999856472,0.0001435279846,0.0001435041486
38.4,26,10.4,-1,-0.9999663234,-0.9999741316,-0.9999781251,-0.9999722242,-0.9999601245,-0.9999701381,2.986192703e-05,2.981424404e-05
38.4,27,10.8,-1,-0.9999873638,-0.9999917746,-0.999994874,-0.9999969602,-0.9999712706,-0.9999884367,1.156330109e-05,1.155138034e-05
38.4,28,11.2,-1,-0.9999944568,-0.9999983907,-0.9999995828,-0.999996841,-0.9999982119,-0.9999974966,2.503395081e-06,2.503395081e-06
38.4,29,11.6,-1,-0.9999972582,-0.9999999404,-0.9999998212,-0.9999967813,-0.9999999404,-0.9999987483,1.25169754e-06,1.25169754e-06
38.4,30,12,-1,-0.9999983907,-0.9999999404,-1,-0.9999981523,-0.9999999404,-0.9999992251,7.748603821e-07,7.152557373e-07
38.4,31,12.4,-1,-0.9999986887,-0.9999999404,-1,-0.9999992847,-1,-0.9999996424,3.576278687e-07,4.172325134e-07
38.8,0,0,1,0.9999995232,1,1,0.9999995232,1,0.9999998212,-1.788139343e-07,1.907348661e-07
38.8,1,0.4,1,0.9999992847,1,1,0.9999992847,1,0.999999702,-2.980232239e-07,2.861023063e-07
38.8,2,0.8,1,0.9999992847,1,1,0.9999992847,1,0.999999702,-2.980232239e-07,2.861023063e-07
38.8,3,1.2,1,0.9999990463,0.9999995232,0.9999997616,0.9999995232,0.9999997616,0.9999995232,-4.768371582e-07,4.768371582e-07
38.8,4,1.6,1,0.9999969006,0.9999988079,0.9999985695,0.9999992847,0.9999938011,0.9999974966,-2.503395081e-06,2.527237029e-06
38.8,5,2,1,0.9999957085,0.9999973774,0.999997139,0.9999916553,0.9999933243,0.9999950528,-4.947185516e-06,4.959106263e-06
38.8,6,2.4,1,0.9999821186,0.9999902248,0.9999744892,0.9999661446,0.9999763966,0.9999778867,-2.211332321e-05,2.212524487e-05
38.8,7,2.8,1,0.9996883869,0.9998075962,0.9997987747,0.9998672009,0.9996666908,0.9997657537,-0.000234246254,0.00023427009
38.8,8,3.2,1,0.9955174923,0.996833086,0.9975525141,0.9955403805,0.9975703955,0.9966027141,-0.003397285938,0.003397226334
38.8,9,3.6,1,0.9709452391,0.9731248617,0.9686163664,0.9701404572,0.9730962515,0.9711846113,-0.02881538868,0.02881536447
38.8,10,4,0.8653843403,0.8721684217,0.8758584261,0.8766942024,0.8783248663,0.8790333271,0.8764158487,0.01103150845,0.01103150845
38.8,11,4.4,0.7080417275,0.7216883898,0.7244794369,0.7248090506,0.7242910862,0.7255522013,0.7241640091,0.01612228155,0.01612230577
38.8,12,4.8,0.5506991148,0.5622479916,0.5638749599,0.5646549463,0.5639232397,0.5646226406,0.5638647676,0.01316565275,0.01316564064
38.8,13,5.2,0.3933565319,0.401543498,0.4028158188,0.4034489393,0.4032902718,0.4034011364,0.4028999209,0.009543389082,0.009543401189
38.8,14,5.6,0.2360139042,0.2407106161,0.2418119907,0.2421166897,0.2419390678,0.2426434755,0.241844371,0.005830466747,0.005830463953
38.8,15,6,0.07867130637,0.08039784431,0.08058488369,0.08091104031,0.08030986786,0.08103513718,0.08064775169,0.001976445317,0.001976448344
38.8,16,6.4,-0.07867130637,-0.08019822836,-0.08047801256,-0.07998806238,-0.08091020584,-0.08009392023,-0.08033368737,-0.001662380993,0.00166237948
38.8,17,6.8,-0.2360139042,-0.2404941916,-0.2415012121,-0.241568923,-0.242113173,-0.24166435,-0.2414683849,-0.005454480648,0.005454465747
38.8,18,7.2,-0.3933565319,-0.401406467,-0.402713716,-0.4027579427,-0.4033994079,-0.4026799798,-0.4025915265,-0.00923499465,0.009234970436
38.8,19,7.6,-0.5506991148,-0.5621604919,-0.5638004541,-0.5639908314,-0.5648030043,-0.564262867,-0.5638035536,-0.01310443878,0.01310441457
38.8,20,8,-0.7080417275,-0.7215036154,-0.724404335,-0.7244362831,-0.7253552675,-0.7249920368,-0.7241383195,-0.01609659195,0.01609658077
38.8,21,8.4,-0.8653843403,-0.8717786074,-0.8760900497,-0.8768452406,-0.8793641329,-0.8789369464,-0.8766029477,-0.01121860743,0.01121865492
38.8,22,8.8,-1,-0.9707871675,-0.9732323885,-0.9693840742,-0.9707708359,-0.9726547003,-0.9713658094,0.02863419056,0.02863416635
38.8,23,9.2,-1,-0.9955723882,-0.9965866208,-0.9969208837,-0.9949754477,-0.9974309206,-0.9962972403,0.003702759743,0.003702747868
38.8,24,9.6,-1,-0.9996649027,-0.9997351766,-0.9997748733,-0.9998607039,-0.9997726679,-0.9997617006,0.0002382993698,0.0002383351384
38.8,25,10,-1,-0.999984324,-0.9999865294,-0.999956131,-0.9999654889,-0.9999636412,-0.999971211,2.878904343e-05,2.877712177e-05
38.8,26,10.4,-1,-0.999990344,-0.9999938011,-0.999994576,-0.9999921322,-0.9999890924,-0.999992013,7.9870224e-06,8.010863894e-06
38.8,27,10.8,-1,-0.999995172,-0.999997437,-0.9999983907,-0.9999990463,-0.9999886155,-0.9999957085,4.291534424e-06,4.267692475e-06
38.8,28,11.2,-1,-0.9999975562,-0.9999993443,-0.9999998212,-0.9999986887,-0.9999992251,-0.9999988675,1.132488251e-06,1.072883606e-06
38.8,29,11.6,-1,-0.9999985099,-1,-0.9999999404,-0.9999982715,-1,-0.999999404,5.960464478e-07,6.556510925e-07
38.8,30,12,-1,-0.9999990463,-1,-1,-0.9999986887,-1,-0.9999995232,4.768371582e-07,4.529952946e-07
38.8,31,12.4,-1,-0.9999991655,-1,-1,-0.9999995232,-1,-0.999999702,2.980232239e-07,2.622604427e-07
39.2,0,0,1,0.9999997616,1,1,0.9999997616,1,0.9999998808,-1.192092896e-07,9.536743306e-08
39.2,1,0.4,1,0.9999995232,1,1,0.9999995232,1,0.9999998212,-1.788139343e-07,1.907348661e-07
39.2,2,0.8,1,0.9999997616,1,1,0.9999997616,1,0.9999998808,-1.192092896e-07,9.536743306e-08
39.2,3,1.2,1,0.9999997616,0.9999997616,1,0.9999997616,0.9999997616,0.9999998212,-1.788139343e-07,1.907348661e-07
39.2,4,1.6,1,0.9999990463,0.9999997616,0.9999997616,0.9999997616,0.9999976158,0.9999992251,-7.748603821e-07,8.106231917e-07
39.2,5,2,1,0.9999992847,0.9999995232,0.9999995232,0.9999978542,0.9999985695,0.9999989271,-1.072883606e-06,1.049041771e-06
39.2,6,2.4,1,0.9999976158,0.9999990463,0.999997139,0.9999945164,0.9999964237,0.9999969602,-3.039836884e-06,3.051757858e-06
39.2,7,2.8,1,0.9999454021,0.9999775887,0.9999799728,0.9999847412,0.9999570847,0.9999688864,-3.111362457e-05,3.104209827e-05
39.2,8,3.2,1,0.9992104769,0.9995502234,0.9996619225,0.9990893602,0.9997460842,0.9994516373,-0.0005483627319,0.0005483865971
39.2,9,3.6,1,0.9925119877,0.9934078455,0.9911412001,0.9934386015,0.9943227768,0.9929644465,-0.007035553455,0.007035517599
39.2,10,4,0.9615381956,0.9368811846,0.9388406277,0.9449670315,0.9477525949,0.9458053112,0.9428493381,-0.01868885756,0.01868884638
39.2,11,4.4,0.7867130637,0.8021551371,0.8028292656,0.8037881851,0.8053394556,0.8051944971,0.8038612604,0.0171481967,0.01714824513
39.2,12,4.8,0.6118879318,0.624655962,0.6253129244,0.6268572807,0.6276267767,0.6270749569,0.6263055801,0.01441764832,0.01441764832
39.2,13,5.2,0.4370627999,0.446254611,0.4465044737,0.4480522871,0.4482463598,0.4478958845,0.4473907351,0.01032793522,0.01032792311
39.2,14,5.6,0.2622376978,0.267393589,0.2678545713,0.2688877583,0.268589735,0.2687453032,0.2682941854,0.00605648756,0.006056493614
39.2,15,6,0.0874125585,0.08881568909,0.08912718296,0.08984947205,0.0893188715,0.08956372738,0.0893349871,0.001922428608,0.001922430121
39.2,16,6.4,-0.0874125585,-0.08981984854,-0.08976525068,-0.08906334639,-0.08983761072,-0.0895344615,-0.08960410208,-0.002191543579,0.002191544976
39.2,17,6.8,-0.2622376978,-0.2685996294,-0.2682309747,-0.2678880095,-0.2692342997,-0.2690585256,-0.2686022818,-0.006364583969,0.006364590023
39.2,18,7.2,-0.4370627999,-0.4469086528,-0.4469327331,-0.447064817,-0.4489140511,-0.4482521415,-0.447614491,-0.01055169106,0.01055167895
39.2,19,7.6,-0.6118879318,-0.6253755093,-0.6254552603,-0.6259170771,-0.6285121441,-0.6275479794,-0.6265615821,-0.01467365026,0.01467366237
39.2,20,8,-0.7867130637,-0.8023890257,-0.8027694821,-0.8030507565,-0.8060218692,-0.8054711223,-0.803940475,-0.01722741127,0.01722738706
39.2,21,8.4,-0.9615381956,-0.9361729026,-0.9399350286,-0.9447008967,-0.9481983781,-0.9468571544,-0.9431728125,0.01836538315,0.01836532354
39.2,22,8.8,-1,-0.9924291372,-0.9937199354,-0.9915643334,-0.9938045144,-0.9942939281,-0.993162334,0.006837666035,0.006837630179
39.2,23,9.2,-1,-0.9992446303,-0.9995042682,-0.9994858503,-0.9988395572,-0.9997207522,-0.9993590117,0.0006409883499,0.0006409883499
39.2,24,9.6,-1,-0.9999379516,-0.9999607205,-0.9999750853,-0.9999838471,-0.9999767542,-0.9999668002,3.319978714e-05,3.312826084e-05
39.2,25,10,-1,-0.9999979734,-0.9999983907,-0.9999941587,-0.9999940991,-0.9999935031,-0.9999955893,4.410743713e-06,4.374981017e-06
39.2,26,10.4,-1,-0.9999977946,-0.9999986887,-0.9999989271,-0.999998033,-0.9999971986,-0.9999980927,1.907348633e-06,1.871585823e-06
39.2,27,10.8,-1,-0.9999984503,-0.9999992847,-0.9999995828,-0.999999702,-0.99999547,-0.9999984503,1.549720764e-06,1.502037094e-06
39.2,28,11.2,-1,-0.9999990463,-0.999999702,-0.9999999404,-0.9999995232,-0.9999996424,-0.9999996424,3.576278687e-07,4.29153431e-07
39.2,29,11.6,-1,-0.9999992251,-1,-0.9999999404,-0.9999990463,-1,-0.9999996424,3.576278687e-07,3.576278687e-07
39.2,30,12,-1,-0.9999994636,-1,-1,-0.9999990463,-1,-0.999999702,2.980232239e-07,2.980232239e-07
39.2,31,12.4,-1,-0.9999994636,-1,-1,-0.9999996424,-1,-0.9999998212,1.788139343e-07,1.788139343e-07
39.6,0,0,1,0.9999997616,1,1,0.9999997616,1,0.9999998808,-1.192092896e-07,9.536743306e-08
39.6,1,0.4,1,0.9999997616,1,1,0.9999997616,1,0.9999998808,-1.192092896e-07,9.536743306e-08
39.6,2,0.8,1,1,1,1,0.9999997616,1,1,0,4.768371653e-08
39.6,3,1.2,1,1,1,1,1,1,1,0,0
39.6,4,1.6,1,0.9999997616,1,1,1,0.9999990463,0.9999998212,-1.788139343e-07,2.384185791e-07
39.6,5,2,1,1,1,1,0.9999995232,0.9999997616,0.9999998212,-1.788139343e-07,1.430511531e-07
39.6,6,2.4,1,0.9999997616,1,0.9999997616,0.9999992847,0.9999995232,0.9999996424,-3.576278687e-07,3.337860051e-07
39.6,7,2.8,1,0.9999949932,0.9999988079,0.9999988079,0.9999988079,0.9999969006,0.999997735,-2.264976501e-06,2.336502121e-06
39.6,8,3.2,1,0.9999425411,0.9999756813,0.9999725819,0.9998829365,0.9999892712,0.9999526143,-4.73856926e-05,4.739761425e-05
39.6,9,3.6,1,0.999194026,0.999297142,0.9988026619,0.9994367361,0.9994479418,0.9992357492,-0.0007642507553,0.0007642984274
39.6,10,4,1,0.9850072861,0.9834920168,0.9892939329,0.9890944958,0.9858675003,0.986551106,-0.01344889402,0.01344895363
39.6,11,4.4,0.8999996185,0.9239794016,0.9081033468,0.9017896652,0.9084397554,0.9040341377,0.9092692137,0.009269595146,0.009269642644
39.6,12,4.8,0.6999996901,0.7277611494,0.711868763,0.7093487978,0.714127779,0.7086741924,0.7143561244,0.01435643435,0.01435644645
39.6,13,5.2,0.4999997616,0.5192754269,0.5085213184,0.5065206289,0.5097872019,0.5061022043,0.5100413561,0.01004159451,0.01004159451
39.6,14,5.6,0.2999998629,0.3114694357,0.3050243855,0.3041237593,0.3058915138,0.303294301,0.305960685,0.005960822105,0.005960816052
39.6,15,6,0.09999995679,0.1031755209,0.1015799046,0.101388216,0.1018372774,0.1006014347,0.1017164737,0.001716516912,0.001716513885
39.6,16,6.4,-0.09999995679,-0.104947269,-0.101855278,-0.1014573574,-0.1024526954,-0.1019423604,-0.1025309935,-0.002531036735,0.002531035338
39.6,17,6.8,-0.2999998629,-0.3125623465,-0.3054324389,-0.3037530184,-0.3064798117,-0.3043743372,-0.3065204024,-0.006520539522,0.006520527415
39.6,18,7.2,-0.4999997616,-0.520706892,-0.509000361,-0.5062369108,-0.5103856325,-0.5070909262,-0.5106841326,-0.01068437099,0.0106843831
39.6,19,7.6,-0.6999996901,-0.7290319204,-0.7123895884,-0.7089710832,-0.7139932513,-0.7093251348,-0.7147421837,-0.01474249363,0.01474250574
39.6,20,8,-0.8999996185,-0.9247044921,-0.9082164764,-0.9010646939,-0.9084640741,-0.9050234556,-0.909494698,-0.009495079517,0.009495019913
39.6,21,8.4,-1,-0.9850669503,-0.9843260646,-0.9888859391,-0.9890474081,-0.9867609739,-0.9868174791,0.01318252087,0.01318253297
39.6,22,8.8,-1,-0.9992129803,-0.9994001389,-0.9988939762,-0.9995042086,-0.999460876,-0.9992944002,0.0007055997849,0.0007055640453
39.6,23,9.2,-1,-0.9999507666,-0.9999725223,-0.9999458194,-0.9998196363,-0.9999874234,-0.9999352694,6.473064423e-05,6.476640556e-05
39.6,24,9.6,-1,-0.9999939799,-0.9999969006,-0.9999982119,-0.9999985695,-0.9999988079,-0.9999973178,2.682209015e-06,2.706050964e-06
39.6,25,10,-1,-0.9999998808,-0.9999998808,-0.9999994636,-0.9999991059,-0.9999991059,-0.9999995232,4.768371582e-07,5.125999678e-07
39.6,26,10.4,-1,-0.9999996424,-0.9999998212,-0.9999998212,-0.9999995232,-0.9999992847,-0.9999996424,3.576278687e-07,3.814697322e-07
39.6,27,10.8,-1,-0.9999995828,-0.9999998212,-0.9999998808,-0.9999999404,-0.9999982119,-0.9999995232,4.768371582e-07,5.125999678e-07
39.6,28,11.2,-1,-0.999999702,-0.9999998808,-1,-0.9999998212,-0.9999998212,-0.9999998212,1.788139343e-07,1.549720707e-07
39.6,29,11.6,-1,-0.999999702,-1,-1,-0.9999994636,-1,-0.9999998212,1.788139343e-07,1.668930025e-07
39.6,30,12,-1,-0.999999702,-1,-1,-0.9999992251,-1,-0.9999998212,1.788139343e-07,2.145767155e-07
39.6,31,12.4,-1,-0.9999996424,-1,-1,-0.999999702,-1,-0.9999998212,1.788139343e-07,1.311302213e-07
40,0,0,1,1,1,1,0.9999997616,1,1,0,4.768371653e-08
40,1,0.4,1,1,1,1,0.9999997616,1,1,0,4.768371653e-08
40,2,0.8,1,1,1,1,0.9999997616,1,1,0,4.768371653e-08
40,3,1.2,1,1,1,1,1,1,1,0,0
40,4,1.6,1,1,1,1,1,0.9999997616,1,0,4.768371653e-08
40,5,2,1,1,1,1,1,1,1,0,0
40,6,2.4,1,1,1,1,1,1,1,0,0
40,7,2.8,1,0.9999990463,1,1,1,1,0.9999998212,-1.788139343e-07,1.907348661e-07
40,8,3.2,1,0.9999907017,0.9999995232,0.9999990463,0.9999909401,1,0.9999960065,-3.9935112e-06,3.957748504e-06
40,9,3.6,1,0.9998717308,0.9999780655,0.9999711514,0.999989748,0.999989748,0.9999601245,-3.987550735e-05,3.991126869e-05
40,10,4,1,0.9973896742,0.99903965,0.9997913837,0.9994584322,0.9991966486,0.9989750981,-0.001024901867,0.001024842262
40,11,4.4,1,0.9859200716,0.9922299385,0.982899785,0.9852135181,0.9903533459,0.9873234034,-0.01267659664,0.01267666835
40,12,4.8,0.8333327174,0.8263722658,0.8301506042,0.8255220652,0.8249741793,0.8281384706,0.8270314932,-0.006301224232,0.006301200483
40,13,5.2,0.5952376723,0.5925643444,0.5941025019,0.5919913054,0.5923545361,0.5928100348,0.5927645564,-0.002473115921,0.002473127795
40,14,5.6,0.3571425974,0.3549659252,0.3565301895,0.3548464775,0.3552449942,0.3558660746,0.3554907441,-0.001651853323,0.001651865197
40,15,6,0.11904753,0.1186314821,0.1189366579,0.1179423332,0.118419528,0.1189756393,0.1185811311,-0.0004663988948,0.0004664018634
40,16,6.4,-0.11904753,-0.1188914776,-0.1188016534,-0.1183133721,-0.1176578999,-0.118504703,-0.1184338182,0.0006137117743,0.0006137088058
40,17,6.8,-0.3571425974,-0.3561834097,-0.356485486,-0.3546113372,-0.3548865914,-0.3558618426,-0.3556057513,0.001536846161,0.001536864089
40,18,7.2,-0.5952376723,-0.5928095579,-0.5936942101,-0.5909454823,-0.5908802748,-0.5933873653,-0.59234339,0.002894282341,0.002894294215
40,19,7.6,-0.8333327174,-0.8275071979,-0.8300700188,-0.8253142238,-0.8243165612,-0.828524828,-0.8271465302,0.006186187267,0.006186151411
40,20,8,-1,-0.9860291481,-0.9923608303,-0.9825981855,-0.985676825,-0.9907582402,-0.9874846339,0.01251536608,0.01251535397
40,21,8.4,-1,-0.9976223707,-0.9990737438,-0.9997463226,-0.9994394779,-0.9993126392,-0.9990388751,0.000961124897,0.0009610891575
40,22,8.8,-1,-0.9998912811,-0.9999854565,-0.9999727011,-0.9999921322,-0.9999905825,-0.9999664426,3.355741501e-05,3.356933667e-05
40,23,9.2,-1,-0.9999936819,-0.9999995232,-0.9999973178,-0.9999813437,-0.9999998808,-0.9999943972,5.602836609e-06,5.650520507e-06
40,24,9.6,-1,-0.9999989271,-0.9999998212,-0.9999999404,-0.9999998808,-1,-0.999999702,2.980232239e-07,2.861023063e-07
40,25,10,-1,-1,-1,-1,-0.9999998808,-0.9999999404,-1,0,3.576278829e-08
40,26,10.4,-1,-0.9999998808,-1,-1,-0.9999998808,-0.9999998808,-1,0,7.152557657e-08
40,27,10.8,-1,-0.9999998212,-1,-1,-0.9999999404,-0.9999993443,-0.9999998212,1.788139343e-07,1.788139343e-07
40,28,11.2,-1,-0.9999998808,-0.9999999404,-1,-0.9999999404,-0.9999999404,-0.9999998808,1.192092896e-07,5.960464478e-08
40,29,11.6,-1,-0.9999998808,-1,-1,-0.9999995828,-1,-0.9999998808,1.192092896e-07,1.072883578e-07
40,30,12,-1,-0.9999998212,-1,-1,-0.9999991655,-1,-0.9999998212,1.788139343e-07,2.026557979e-07
40,31,12.4,-1,-0.9999997616,-1,-1,-0.999999702,-1,-0.9999998808,1.192092896e-07,1.072883578e-07


==> data/results/rocket_car/optinn/rocket_car_optinn_u.csv.provenance.json <==
{
  "file": "rocket_car_optinn_u.csv",
  "provenance": {
    "git_commit": "8b8dd38a0412894b7742634e17690cc4a4cc0de0",
    "reproducible": true,
    "suite": "paper",
    "uv_lock_sha256": "84ce4f62697fafc3ee275bbee071f2fa5c1713297a5ef614cac763921ffe4311",
    "pyoptinn_commit": "d4c00ec1be578aaec29364b018eec18978b87579",
    "python": "3.13.5",
    "torch": "2.14.0+cu130",
    "cuda": "13.0",
    "device": "NVIDIA GeForce RTX 4090",
    "host": "SIMU",
    "argv": [
      "evaluate_rocket_car.py",
      "--method",
      "optinn",
      "--seeds",
      "3",
      "--vmax",
      "x=0.284",
      "v=0.249",
      "u=0.252"
    ],
    "started_at": "2026-10-16T15:06:41+00:00"
  }
}

==> data/results/rocket_car/optinn/rocket_car_optinn_u_error_bg.png.provenance.json <==
{
  "file": "rocket_car_optinn_u_error_bg.png",
  "provenance": {
    "git_commit": "8b8dd38a0412894b7742634e17690cc4a4cc0de0",
    "reproducible": true,
    "suite": "paper",
    "uv_lock_sha256": "84ce4f62697fafc3ee275bbee071f2fa5c1713297a5ef614cac763921ffe4311",
    "pyoptinn_commit": "d4c00ec1be578aaec29364b018eec18978b87579",
    "python": "3.13.5",
    "torch": "2.14.0+cu130",
    "cuda": "13.0",
    "device": "NVIDIA GeForce RTX 4090",
    "host": "SIMU",
    "argv": [
      "evaluate_rocket_car.py",
      "--method",
      "optinn",
      "--seeds",
      "3",
      "--vmax",
      "x=0.284",
      "v=0.249",
      "u=0.252"
    ],
    "started_at": "2026-10-16T15:06:41+00:00"
  }
}

==> data/results/rocket_car/optinn/rocket_car_optinn_u_error_colormap.tex.provenance.json <==
{
  "file": "rocket_car_optinn_u_error_colormap.tex",
  "provenance": {
    "git_commit": "8b8dd38a0412894b7742634e17690cc4a4cc0de0",
    "reproducible": true,
    "suite": "paper",
    "uv_lock_sha256": "84ce4f62697fafc3ee275bbee071f2fa5c1713297a5ef614cac763921ffe4311",
    "pyoptinn_commit": "d4c00ec1be578aaec29364b018eec18978b87579",
    "python": "3.13.5",
    "torch": "2.14.0+cu130",
    "cuda": "13.0",
    "device": "NVIDIA GeForce RTX 4090",
    "host": "SIMU",
    "argv": [
      "evaluate_rocket_car.py",
      "--method",
      "optinn",
      "--seeds",
      "3",
      "--vmax",
      "x=0.284",
      "v=0.249",
      "u=0.252"
    ],
    "started_at": "2026-10-16T15:06:41+00:00"
  }
}

==> data/results/rocket_car/optinn/rocket_car_optinn_v.csv <==
p,k,t,truth,seed3,seed4,seed5,seed6,seed7,mean,err,abs_err
0,0,0,0,-1.400709152e-06,2.56113708e-07,4.524737597e-05,1.471117139e-05,7.536262274e-06,1.327004247e-05,1.327004247e-05,1.383032668e-05
0,1,0.4,-4.761683369e-26,0.0002388507128,0.0004169344902,0.0003078728914,0.000195636414,0.0002599954605,0.0002838579821,0.0002838579821,0.0002838579821
0,2,0.8,-6.275008245e-26,0.000432131812,0.0007637990639,0.000514972955,0.0003864131868,0.0004837140441,0.0005162062007,0.0005162062007,0.0005162062007
0,3,1.2,-4.53997432e-26,0.0005889981985,0.0010326989,0.0007375515997,0.0005420786329,0.0006797760725,0.0007162207039,0.0007162207039,0.0007162207039
0,4,1.6,1.892719363e-26,0.0007279086858,0.001240778714,0.0008545219898,0.0006813574582,0.0008372068405,0.0008683547494,0.0008683547494,0.0008683547494
0,5,2,-5.084305293e-26,0.0008164772298,0.001368045807,0.0009769946337,0.0007977113128,0.0009579285979,0.0009834315861,0.0009834315861,0.0009834315861
0,6,2.4,-8.812970993e-26,0.0008764714003,0.001458499581,0.001057073474,0.0008974354714,0.001063972712,0.001070690574,0.001070690574,0.001070690574
0,7,2.8,-5.744141218e-26,0.0009263828397,0.001463725232,0.001094158739,0.0009715408087,0.00113786757,0.001118735061,0.001118735061,0.001118735061
0,8,3.2,-1.082992871e-25,0.0009417980909,0.001417409629,0.001095592976,0.0010375157,0.001145839691,0.001127631171,0.001127631171,0.001127631171
0,9,3.6,-2.596480203e-27,0.0009177222382,0.001324810088,0.00107549876,0.001038752496,0.001139737666,0.001099304296,0.001099304296,0.001099304296
0,10,4,3.621248652e-27,0.0008734874427,0.001155592501,0.0009820701089,0.001028843224,0.001108914614,0.001029781648,0.001029781648,0.001029781648
0,11,4.4,-1.355345157e-26,0.0007543582469,0.0009679784998,0.0008677393198,0.000986982137,0.001019727439,0.0009193571168,0.0009193571168,0.0009193571168
0,12,4.8,-8.096262511e-26,0.0006548967212,0.0007630549371,0.0007396824658,0.0009025558829,0.0009024068713,0.000792519364,0.000792519364,0.000792519364
0,13,5.2,1.009099391e-26,0.0005258098245,0.00051318435,0.0005582384765,0.0007761903107,0.0007476052269,0.0006242056261,0.0006242056261,0.0006242056261
0,14,5.6,-4.031950362e-26,0.0003559216857,0.0002611353993,0.00040419586,0.0006408682093,0.0006028935313,0.0004530029255,0.0004530029255,0.0004530029255
0,15,6,2.447164857e-26,0.0001956243068,-1.192837954e-05,0.0002508088946,0.0004633367062,0.0003818497062,0.000255938241,0.000255938241,0.0002607096103
0,16,6.4,6.048537373e-26,2.490915358e-05,-0.0002651028335,5.532987416e-05,0.0002696812153,0.0001557283103,4.81091447e-05,4.81091447e-05,0.0001541502716
0,17,6.8,-1.403008379e-26,-0.0001872796565,-0.0005322040524,-0.0001584263518,5.114078522e-05,-0.0001015532762,-0.0001856645104,-0.0001856645104,0.0002061208215
0,18,7.2,-9.742098146e-26,-0.000348534435,-0.0007718317211,-0.00044234097,-0.0001470521092,-0.0003185532987,-0.0004056625185,-0.0004056625185,0.0004056625185
0,19,7.6,-1.50076945e-27,-0.0005260966718,-0.0009886287153,-0.0006219521165,-0.0003961969633,-0.0005553737283,-0.000617649639,-0.000617649639,0.000617649639
0,20,8,8.087428501e-26,-0.0006746025756,-0.001193795353,-0.0007690172642,-0.000621965155,-0.0007855147123,-0.0008089790354,-0.0008089790354,0.0008089790354
0,21,8.4,7.165582904e-26,-0.0008335076272,-0.001315515488,-0.0009202212095,-0.0008359076455,-0.0009940620512,-0.0009798428509,-0.0009798428509,0.0009798428509
0,22,8.8,5.127582017e-27,-0.0009596832097,-0.001426063478,-0.001027353108,-0.00104129687,-0.001152642071,-0.001121407724,-0.001121407724,0.001121407724
0,23,9.2,2.850156916e-26,-0.001056432724,-0.001502007246,-0.001113944687,-0.001178458333,-0.001331255771,-0.001236419776,-0.001236419776,0.001236419776
0,24,9.6,4.300011153e-26,-0.001133654267,-0.001540178433,-0.001184538007,-0.001288622618,-0.001410067081,-0.001311412081,-0.001311412081,0.001311412081
0,25,10,7.127387861e-26,-0.001158244908,-0.00152672641,-0.001250915229,-0.001325529069,-0.001452814788,-0.001342846081,-0.001342846081,0.001342846081
0,26,10.4,8.413805526e-26,-0.001135578379,-0.001457572915,-0.001218983904,-0.001316234469,-0.001436292194,-0.001312932349,-0.001312932349,0.001312932349
0,27,10.8,5.408720796e-27,-0.001057770103,-0.001336254179,-0.001125753857,-0.001258775592,-0.001371316612,-0.001229974092,-0.001229974092,0.001229974092
0,28,11.2,-2.724528159e-27,-0.0009145122021,-0.001161953434,-0.0009445548058,-0.001127547119,-0.00122603029,-0.001074919594,-0.001074919594,0.001074919594
0,29,11.6,6.580604948e-26,-0.0007527321577,-0.0009385547601,-0.0007618516684,-0.0009363368154,-0.001023896039,-0.0008826742996,-0.0008826742996,0.0008826742996
0,30,12,8.410214976e-26,-0.0005295537412,-0.0006938669831,-0.0005928426981,-0.0006917864084,-0.000741686672,-0.0006499473238,-0.0006499473238,0.0006499473238
0,31,12.4,5.61038677e-26,-0.0002771718428,-0.0003811195493,-0.0002839267254,-0.0003514662385,-0.0004031537101,-0.0003393676016,-0.0003393676016,0.0003393676016
0,32,12.8,0,3.340712283e-06,2.175569534e-06,-4.757195711e-06,-5.12227416e-06,1.443177462e-05,2.013717221e-06,2.013717221e-06,5.965505352e-06
0.4,0,0,0,1.059100032e-05,2.643093467e-06,6.105750799e-06,-2.533197403e-07,-8.143484592e-06,2.18860805e-06,2.18860805e-06,5.547329692e-06
0.4,1,0.4,0.005681817885,0.005832839757,0.005792144686,0.005904667079,0.005856498145,0.005807220936,0.005838674493,0.0001568566076,0.0001568562293
0.4,2,0.8,0.01099706721,0.01127899624,0.01119767316,0.01140116341,0.01132330857,0.01123759523,0.01128774788,0.0002906806767,0.0002906801237
0.4,3,1.2,0.01594574749,0.01633823663,0.01623215899,0.01650859788,0.01640563644,0.01628552377,0.01635403,0.0004082825035,0.0004082832602
0.4,4,1.6,0.02052785829,0.02100711875,0.02087704092,0.02121012285,0.02108749561,0.02094166726,0.02102469094,0.0004968326539,0.0004968307912
0.4,5,2,0.02474340051,0.02529263496,0.02513629571,0.02552052587,0.02539470978,0.02521400154,0.02531163394,0.0005682334304,0.0005682330811
0.4,6,2.4,0.02859237418,0.02918033488,0.02902114019,0.02943411469,0.02932065167,0.02910995483,0.02921323851,0.0006208643317,0.0006208650884
0.4,7,2.8,0.03207477927,0.03269529715,0.03253783286,0.03294767812,0.03285251558,0.0326233618,0.03273133561,0.0006565563381,0.0006565578515
0.4,8,3.2,0.0351906158,0.03581293672,0.03565619886,0.03606504202,0.03598911315,0.03574289382,0.03585323691,0.0006626211107,0.0006626211107
0.4,9,3.6,0.03793988377,0.03853582591,0.03839545697,0.03878805041,0.03873185068,0.03848964721,0.03858816624,0.0006482824683,0.0006482824683
0.4,10,4,0.04032257944,0.04088582471,0.04076653346,0.0411163792,0.04108567908,0.04083939642,0.04093876481,0.0006161853671,0.0006161831552
0.4,11,4.4,0.04233871028,0.04284601286,0.04276499525,0.04305348545,0.04304749146,0.04281047732,0.04290448874,0.0005657784641,0.0005657821894
0.4,12,4.8,0.04398826882,0.04441965371,0.04436164722,0.04459069297,0.04462556541,0.04439947754,0.04447940737,0.0004911385477,0.0004911385477
0.4,13,5.2,0.0452712588,0.04561854899,0.04559348151,0.04575721174,0.04581804201,0.04560155421,0.04567776993,0.0004065111279,0.000406508887
0.4,14,5.6,0.04618768394,0.04642513767,0.04641893879,0.0465381518,0.04662722722,0.04643654823,0.04648920149,0.0003015175462,0.0003015167895
0.4,15,6,0.04673753679,0.04687720537,0.04688690603,0.04694058374,0.04703734815,0.04689012095,0.04692643136,0.0001888945699,0.0001888960542
0.4,16,6.4,0.04692082107,0.04695921391,0.04697907716,0.04697376862,0.04707066715,0.04698091373,0.04699272662,7.190555334e-05,7.190704491e-05
0.4,17,6.8,0.04673753679,0.04666207358,0.04671408609,0.04662823677,0.04673619568,0.04667686671,0.04668349028,-5.404651165e-05,5.404502008e-05
0.4,18,7.2,0.04618768394,0.04600678384,0.04606632888,0.04592466354,0.04603555799,0.04603225738,0.04601311684,-0.0001745671034,0.0001745656191
0.4,19,7.6,0.0452712588,0.04499217123,0.04507035762,0.04486749321,0.04496429488,0.04500883073,0.04498062655,-0.0002906322479,0.0002906292793
0.4,20,8,0.04398826882,0.04361257702,0.04369001091,0.04345629364,0.04354539514,0.04362975061,0.04358680546,-0.0004014633596,0.0004014633596
0.4,21,8.4,0.04233871028,0.04187397286,0.04196876287,0.04169087857,0.04175234586,0.04189771786,0.04183673114,-0.0005019791424,0.0005019746604
0.4,22,8.8,0.04032257944,0.03979429975,0.03987396508,0.03957956284,0.03962693736,0.03981584311,0.03973812237,-0.0005844570696,0.0005844578263
0.4,23,9.2,0.03793988377,0.03735705093,0.03743685782,0.03712399676,0.03715651482,0.03736441582,0.03728776425,-0.0006521195173,0.0006521165487
0.4,24,9.6,0.0351906158,0.03457583115,0.03463460505,0.03433579952,0.03434364498,0.03457222879,0.03449242562,-0.0006981901824,0.0006981939077
0.4,25,10,0.03207477927,0.0314463377,0.031504035,0.03120158985,0.0311990194,0.03144242987,0.03135868162,-0.0007160976529,0.0007160968962
0.4,26,10.4,0.02859237418,0.02797248587,0.02804131061,0.0277378466,0.0277094394,0.02796237916,0.02788469195,-0.0007076822221,0.0007076818729
0.4,27,10.8,0.02474340051,0.02415857837,0.0242016539,0.02394221351,0.02390826866,0.02414617687,0.02407137863,-0.0006720218807,0.00067202223
0.4,28,11.2,0.02052785829,0.02001240291,0.02005370893,0.01981760561,0.01978257671,0.01997962594,0.01992918365,-0.0005986746401,0.0005986742908
0.4,29,11.6,0.01594574749,0.01551367342,0.01555815153,0.01535890996,0.01533020288,0.015500471,0.0154522825,-0.0004934649915,0.0004934657481
0.4,30,12,0.01099706721,0.01068153232,0.01071861479,0.01056925207,0.01054431498,0.01066218689,0.0106351804,-0.0003618868068,0.0003618869814
0.4,31,12.4,0.005681817885,0.005508349277,0.005537681282,0.005449004471,0.005426719785,0.005503543653,0.005485059228,-0.0001967586577,0.000196758192
0.4,32,12.8,7.961617355e-41,-1.426975359e-06,1.09039247e-05,-4.824250937e-06,-4.358589649e-06,-2.235174179e-07,1.411826833e-08,1.411826833e-08,4.347451522e-06
0.8,0,0,0,-3.87430191e-06,6.929971278e-06,7.297843695e-06,1.208111644e-05,-3.397464752e-06,3.807432904e-06,3.807432904e-06,6.716139524e-06
0.8,1,0.4,0.01136363577,0.01142536849,0.01142951101,0.01151768863,0.0115039032,0.01135665178,0.01144662499,8.29892233e-05,8.578244888e-05
0.8,2,0.8,0.02199413441,0.02211840823,0.02210214734,0.02227798104,0.02224697918,0.0219777897,0.02214466035,0.0001505259424,0.0001570645691
0.8,3,1.2,0.03189149499,0.03205994517,0.03203989193,0.03228247911,0.03223631904,0.03185922652,0.03209557012,0.0002040751278,0.000216984743
0.8,4,1.6,0.04105571657,0.04125572369,0.04124190286,0.04152979702,0.04146980122,0.04100947082,0.04130133986,0.0002456232905,0.0002641208412
0.8,5,2,0.04948680103,0.04970860109,0.04969751462,0.05002284795,0.04994885996,0.04942116141,0.04975979775,0.0002729967237,0.000299251813
0.8,6,2.4,0.05718474835,0.05740781873,0.05741686001,0.05775725842,0.05768738687,0.05711130053,0.05747612566,0.000291377306,0.000320755702
0.8,7,2.8,0.06414955854,0.06438746303,0.06439182162,0.06473509967,0.06465644389,0.06406006962,0.06444618106,0.0002966225147,0.0003324165882
0.8,8,3.2,0.07038123161,0.07061437517,0.07062728703,0.07096153498,0.07089050859,0.07027417421,0.07067357749,0.0002923458815,0.0003351673367
0.8,9,3.6,0.07587976754,0.07609307766,0.07612683624,0.07643183321,0.07635848224,0.07575561106,0.07615317404,0.0002734065056,0.000323063141
0.8,10,4,0.08064515889,0.0808403194,0.08087909222,0.08115567267,0.08108780533,0.08051100373,0.08089478314,0.0002496242523,0.0003032818495
0.8,11,4.4,0.08467742056,0.08484475315,0.08489374816,0.08512500674,0.08505534381,0.08453589678,0.08489094675,0.0002135261893,0.0002701386693
0.8,12,4.8,0.08797653764,0.08810620755,0.08816571534,0.08834628761,0.08828253299,0.08783244342,0.08814664185,0.0001701042056,0.0002277374297
0.8,13,5.2,0.0905425176,0.09062509239,0.0907035917,0.09083097428,0.09075829387,0.09039976448,0.09066354483,0.0001210272312,0.0001781269966
0.8,14,5.6,0.09237536788,0.09241123497,0.0924988389,0.09256859124,0.0924975723,0.09224591404,0.09244442731,6.905943155e-05,0.0001208439498
0.8,15,6,0.09347507358,0.09347180277,0.09356051683,0.09356385469,0.0934972167,0.09335257113,0.09348919243,1.411885023e-05,6.442815356e-05
0.8,16,6.4,0.09384164214,0.09380232543,0.09387554973,0.09382904321,0.09377886355,0.09374158829,0.09380547702,-3.616511822e-05,4.973113391e-05
0.8,17,6.8,0.09347507358,0.09340447187,0.09346222878,0.09336148947,0.09332659841,0.09339630604,0.09339021891,-8.485466242e-05,8.485466242e-05
0.8,18,7.2,0.09237536788,0.0922781229,0.09230795503,0.09217295796,0.09214680642,0.09233486652,0.09224814177,-0.0001272261143,0.0001272261143
0.8,19,7.6,0.0905425176,0.09041063488,0.0904218331,0.09025157988,0.09024284035,0.09053390473,0.09037216008,-0.0001703575253,0.0001703590096
0.8,20,8,0.08797653764,0.08782124519,0.08780819178,0.0876031667,0.08761765063,0.08800652623,0.08777134866,-0.0002051889896,0.0002171769738
0.8,21,8.4,0.08467742056,0.08449792862,0.08446639031,0.08423320204,0.08426322788,0.08474569768,0.08444128931,-0.0002361312509,0.0002634421107
0.8,22,8.8,0.08064515889,0.080458574,0.0803887099,0.08014725894,0.08019453287,0.08073954284,0.08038572222,-0.000259436667,0.0002971887589
0.8,23,9.2,0.07587976754,0.07568541169,0.07558874041,0.07534008473,0.07539519668,0.07598678768,0.07559923828,-0.0002805292606,0.0003233313619
0.8,24,9.6,0.07038123161,0.07019335777,0.07006070018,0.06981891394,0.06987267733,0.07050088048,0.07008930296,-0.0002919286489,0.0003397852124
0.8,25,10,0.06414955854,0.06396180391,0.06382155418,0.06358751655,0.06363968551,0.06428807229,0.06385972351,-0.0002898350358,0.0003452375531
0.8,26,10.4,0.05718474835,0.05699656904,0.05685937405,0.05663833022,0.05668511242,0.05732701719,0.05690127611,-0.00028347224,0.0003403752926
0.8,27,10.8,0.04948680103,0.0493065007,0.04917166382,0.04898000136,0.04902587458,0.04962788522,0.04922238737,-0.0002644136548,0.0003208495618
0.8,28,11.2,0.04105571657,0.04090795666,0.04077827185,0.04060787708,0.0406543538,0.04118640721,0.04082697257,-0.0002287440002,0.0002810195147
0.8,29,11.6,0.03189149499,0.03176428378,0.03166259453,0.03152414411,0.03157383949,0.03201493621,0.03170796111,-0.0001835338771,0.0002329118579
0.8,30,12,0.02199413441,0.02190477774,0.02181669325,0.02172979712,0.02177517861,0.02207986265,0.02186126076,-0.0001328736544,0.0001671638311
0.8,31,12.4,0.01136363577,0.01130726002,0.01127101481,0.01122097299,0.0112542212,0.01141810697,0.01129431464,-6.93211332e-05,9.110905376e-05
0.8,32,12.8,0,-2.532615326e-06,5.811452866e-07,-8.530914783e-07,-4.701316357e-06,-2.12341547e-06,-1.925858669e-06,-1.925858669e-06,2.158316875e-06
1.2,0,0,0,-1.103803515e-05,2.254731953e-06,7.953494787e-06,2.458691597e-07,-5.347654223e-06,-1.186318741e-06,-1.186318741e-06,5.367956874e-06
1.2,1,0.4,0.01704545505,0.01701498032,0.01704827324,0.0171373114,0.01712828875,0.01694581658,0.01705493405,9.479001164e-06,6.152428978e-05
1.2,2,0.8,0.03299120069,0.03296105564,0.03299930692,0.03315462917,0.03316003084,0.03281015903,0.03301703185,2.583116293e-05,0.0001103103132
1.2,3,1.2,0.04783724248,0.04779241979,0.04785146937,0.04806208983,0.04806442931,0.04757316411,0.04786871374,3.147125244e-05,0.0001550324232
1.2,4,1.6,0.06158357859,0.06152953953,0.06160858646,0.06184104457,0.06185743213,0.06125302613,0.06161792204,3.434345126e-05,0.0001881837816
1.2,5,2,0.07423020154,0.07416345924,0.07426141948,0.0745164156,0.07452188432,0.07383921742,0.0742604807,3.027915955e-05,0.0002133682428
1.2,6,2.4,0.08577712625,0.08568629622,0.08581557125,0.08606670797,0.08608483523,0.08534690738,0.08580006659,2.294033766e-05,0.000231356913
1.2,7,2.8,0.09622433782,0.09612986445,0.09626817703,0.09651043266,0.0965282917,0.09576609731,0.09624057263,1.623481512e-05,0.0002373203606
1.2,8,3.2,0.1055718437,0.1054677665,0.1056228578,0.1058478802,0.1058608145,0.1050897762,0.1055778265,5.982816219e-06,0.000240433219
1.2,9,3.6,0.1138196439,0.1136995628,0.1138687879,0.1140649319,0.114074707,0.1133266836,0.1138069406,-1.270323992e-05,0.0002325072855
1.2,10,4,0.1209677383,0.1208355278,0.1210226417,0.1211827546,0.1211839169,0.1204802692,0.1209410205,-2.671778202e-05,0.0002211555839
1.2,11,4.4,0.1270161271,0.1268743724,0.1270764917,0.1271944791,0.1271803379,0.1265436858,0.1269738823,-4.224479198e-05,0.0002034246863
1.2,12,4.8,0.1319648027,0.1318247914,0.1320177764,0.1320897937,0.1320726871,0.1315173209,0.1319044828,-6.031990051e-05,0.0001746684284
1.2,13,5.2,0.1358137876,0.1356755495,0.1358613521,0.1358922571,0.1358515769,0.1353999823,0.1357361376,-7.764995098e-05,0.0001431733399
1.2,14,5.6,0.1385630518,0.1384354979,0.138602823,0.1385919601,0.1385268718,0.1382116079,0.1384737492,-8.930265903e-05,0.0001167714581
1.2,15,6,0.1402126104,0.1401050389,0.1402586699,0.1401850879,0.1401144713,0.1399214119,0.1401169449,-9.566545486e-05,0.0001140981913
1.2,16,6.4,0.1407624632,0.14068757,0.1407932043,0.1406852007,0.1406114995,0.1405521333,0.1406659335,-9.652972221e-05,0.0001088380814
1.2,17,6.8,0.1402126104,0.1401650459,0.1402391046,0.1400901079,0.1400184333,0.1400860548,0.1401197463,-9.286403656e-05,0.0001034587622
1.2,18,7.2,0.1385630518,0.1385518014,0.1385805905,0.1384052634,0.1383340955,0.1385426223,0.1384828836,-8.016824722e-05,8.719265315e-05
1.2,19,7.6,0.1358137876,0.1358376592,0.1358215064,0.1356273144,0.1355586648,0.1358911097,0.135747239,-6.654858589e-05,0.0001101016969
1.2,20,8,0.1319648027,0.1320259124,0.131948635,0.1317482442,0.131701678,0.132140398,0.1319129765,-5.182623863e-05,0.0001465112
1.2,21,8.4,0.1270161271,0.1271007508,0.127009511,0.1267753243,0.1267247498,0.1272911429,0.1269802898,-3.583729267e-05,0.0001796871366
1.2,22,8.8,0.1209677383,0.1210961342,0.1209421009,0.1207158417,0.1206726283,0.1213317662,0.1209516898,-1.604855061e-05,0.0002130135836
1.2,23,9.2,0.1138196439,0.1139730662,0.1137845069,0.1135633588,0.1135188788,0.1142402664,0.1138160229,-3.62098217e-06,0.0002332463919
1.2,24,9.6,0.1055718437,0.1057538614,0.1055182815,0.1053183377,0.1052612811,0.106045045,0.1055793613,7.517635822e-06,0.0002545699535
1.2,25,10,0.09622433782,0.09642530978,0.09617098421,0.09597257525,0.09592141211,0.09674459696,0.09624697268,2.263486385e-05,0.0002658545855
1.2,26,10.4,0.08577712625,0.08598201722,0.08571784198,0.08554418385,0.08549556881,0.08630695939,0.08580931276,3.218650818e-05,0.0002617016435
1.2,27,10.8,0.07423020154,0.07443220913,0.07415638864,0.07401800156,0.07398425043,0.0747423619,0.07426664978,3.644824028e-05,0.000249226403
1.2,28,11.2,0.06158357859,0.06177615747,0.0615215525,0.06140111387,0.06138417125,0.0620438084,0.06162536144,4.178285599e-05,0.0002193413675
1.2,29,11.6,0.04783724248,0.04799439013,0.04778029025,0.04768431187,0.04769189656,0.04823701829,0.04787757993,4.033744335e-05,0.0001824304491
1.2,30,12,0.03299120069,0.03311000019,0.03293376788,0.03288006783,0.03288198262,0.0332893841,0.03301903978,2.78390944e-05,0.0001389533281
1.2,31,12.4,0.01704545505,0.01711796969,0.01700409502,0.01698515564,0.01697976887,0.01721085049,0.01705956832,1.41132623e-05,8.105114102e-05
1.2,32,12.8,4.125843069e-41,3.197230399e-06,-2.99885869e-06,-4.023313522e-06,1.639127731e-06,-6.705522537e-07,-5.7127329e-07,-5.7127329e-07,2.50581661e-06
1.6,0,0,0,1.269206405e-05,-8.456408978e-07,8.124858141e-06,7.085502148e-06,-3.658235073e-06,4.679709491e-06,4.679709491e-06,6.481260243e-06
1.6,1,0.4,0.02272727154,0.02266828343,0.02265710011,0.02275072783,0.02282639034,0.02260827273,0.02270215377,-2.511776984e-05,7.414668653e-05
1.6,2,0.8,0.04398826882,0.04387075827,0.04386426136,0.04401931912,0.0441692099,0.04377662763,0.04394003749,-4.823133349e-05,0.0001330301166
1.6,3,1.2,0.06378298998,0.06360945106,0.0636370331,0.06382208318,0.06402952969,0.06348189712,0.06371600181,-6.698817015e-05,0.0001812443079
1.6,4,1.6,0.08211143315,0.08188659698,0.08192425966,0.08213615417,0.08238613605,0.081729725,0.08201257139,-9.886175394e-05,0.0002186283527
1.6,5,2,0.09897360206,0.09869787097,0.0987572819,0.09898340702,0.09927793592,0.09851773828,0.09884685278,-0.0001267492771,0.0002524107695
1.6,6,2.4,0.1143694967,0.1140523627,0.1141446382,0.1143615395,0.1146886125,0.1138902158,0.1142274737,-0.0001420229673,0.0002696692827
1.6,7,2.8,0.1282991171,0.1279547364,0.1280660033,0.1282663494,0.128616035,0.1277989596,0.1281404197,-0.0001586973667,0.0002854675113
1.6,8,3.2,0.1407624632,0.140395999,0.1405287087,0.1407111287,0.1410555542,0.1402519047,0.140588671,-0.000173792243,0.0002910405456
1.6,9,3.6,0.1517595351,0.1513719559,0.1515282393,0.1516824365,0.1520108134,0.151267603,0.1515721977,-0.0001873373985,0.0002878367959
1.6,10,4,0.1612903178,0.1609159261,0.1610778421,0.1611969918,0.161514163,0.1608333588,0.1611076593,-0.0001826584339,0.0002721995115
1.6,11,4.4,0.1693548411,0.1689912081,0.1691617668,0.1692484319,0.1695470512,0.1689377278,0.1691772342,-0.0001776069403,0.0002544879972
1.6,12,4.8,0.1759530753,0.1756172627,0.1757688671,0.1758180559,0.1761173904,0.1755867004,0.1757816523,-0.0001714229584,0.0002371460141
1.6,13,5.2,0.1810850352,0.1807816029,0.1809197813,0.1809395254,0.1812257171,0.180781424,0.1809296161,-0.0001554191113,0.0002116978139
1.6,14,5.6,0.1847507358,0.1844887584,0.1845951676,0.1845968962,0.1848828644,0.1845370382,0.1846201569,-0.0001305788755,0.0001834422292
1.6,15,6,0.1869501472,0.1867440492,0.1868208945,0.186792925,0.1870619953,0.1868131161,0.1868465841,-0.0001035630703,0.0001482903899
1.6,16,6.4,0.1876832843,0.1875485182,0.1876042634,0.1875334978,0.1877671927,0.1876473576,0.187620163,-6.312131882e-05,9.668171697e-05
1.6,17,6.8,0.1869501472,0.1868868023,0.186898008,0.186808452,0.1870147437,0.1870070547,0.1869230121,-2.713501453e-05,7.573664334e-05
1.6,18,7.2,0.1847507358,0.184770748,0.1847270429,0.1846277714,0.1848037839,0.184923932,0.1847706586,1.992285252e-05,7.858276513e-05
1.6,19,7.6,0.1810850352,0.1811859012,0.1810838729,0.180988133,0.1811219007,0.1813665479,0.1811492741,6.423890591e-05,0.0001034617453
1.6,20,8,0.1759530753,0.1761398762,0.1759648323,0.1758784056,0.1760044396,0.1763537377,0.1760682762,0.0001152008772,0.0001450508862
1.6,21,8.4,0.1693548411,0.1696111858,0.1694165617,0.1693084389,0.1693947464,0.169874832,0.169521153,0.0001663118601,0.0001848727406
1.6,22,8.8,0.1612903178,0.1616178602,0.1613779068,0.1612721086,0.161329478,0.1619192958,0.1615033299,0.0002130120993,0.0002202957839
1.6,23,9.2,0.1517595351,0.1521356702,0.151894033,0.1517675519,0.1517852098,0.1524497718,0.1520064473,0.000246912241,0.000246912241
1.6,24,9.6,0.1407624632,0.1411806047,0.1408948302,0.1407976002,0.1407876015,0.1415112317,0.1410343647,0.0002719014883,0.0002719104232
1.6,25,10,0.1282991171,0.1287409812,0.1284371167,0.1283483058,0.128327325,0.1290918291,0.1285891086,0.000289991498,0.0002899944666
1.6,26,10.4,0.1143694967,0.11482279,0.1145119071,0.1144321859,0.1144053489,0.1151594892,0.1146663427,0.0002968460321,0.0002968475164
1.6,27,10.8,0.09897360206,0.09941514581,0.09909082949,0.09904233366,0.09901250899,0.09972622991,0.09925740212,0.0002838000655,0.0002838075161
1.6,28,11.2,0.08211143315,0.08252209425,0.08221387118,0.08218029886,0.08214262873,0.08277602494,0.08236698061,0.0002555474639,0.0002555504325
1.6,29,11.6,0.06378298998,0.06413445622,0.06384284049,0.06384234875,0.06381753087,0.0643498376,0.06399740279,0.0002144128084,0.0002144128084
1.6,30,12,0.04398826882,0.0442517288,0.04400968552,0.0440331772,0.04400988668,0.04440558329,0.04414201528,0.0001537464559,0.0001537434728
1.6,31,12.4,0.02272727154,0.02287403122,0.02271737903,0.02275276184,0.02274338156,0.02295309678,0.02280813083,8.085928857e-05,8.481554687e-05
1.6,32,12.8,0,1.122336835e-05,-6.698071957e-06,-1.650303602e-06,-2.708286047e-06,5.885958672e-07,1.510605188e-07,1.510605188e-07,4.573725164e-06
2,0,0,0,3.344938159e-05,5.593523383e-06,9.909272194e-06,9.384006262e-06,-9.283423424e-06,9.810552001e-06,9.810552001e-06,1.352392155e-05
2,1,0.4,0.02840908989,0.02833218873,0.02837089822,0.02837325633,0.0284415856,0.02826611698,0.02835680917,-5.228072405e-05,6.527900405e-05
2,2,0.8,0.05498533696,0.0548241362,0.05486798659,0.05491409078,0.05503159016,0.05473086983,0.05487373471,-0.0001116022468,0.0001301035227
2,3,1.2,0.07972873747,0.07949320227,0.07954992354,0.07962051779,0.07978589088,0.07937073708,0.07956404984,-0.0001646876335,0.0001875445305
2,4,1.6,0.1026392952,0.102338396,0.1024511382,0.1024880707,0.10268455,0.1021967307,0.102431789,-0.0002075061202,0.0002256199659
2,5,2,0.12371701,0.1233502477,0.1234932542,0.1235363558,0.1237498745,0.1232056767,0.1234670877,-0.0002499222755,0.0002630740346
2,6,2.4,0.1429618746,0.1425399035,0.1427224278,0.14275527,0.142967999,0.1424104571,0.1426792145,-0.0002826601267,0.000285112852
2,7,2.8,0.1603738964,0.159929812,0.1601587236,0.160151571,0.1603372544,0.1598004699,0.1600755751,-0.0002983212471,0.000298330182
2,8,3.2,0.1759530753,0.1754829288,0.1757633984,0.1757270694,0.1758600026,0.1753625572,0.1756391823,-0.0003138929605,0.0003138840257
2,9,3.6,0.1896994114,0.1892313957,0.1895582974,0.1894614697,0.189560473,0.1891135871,0.1893850267,-0.0003143846989,0.0003143668291
2,10,4,0.2016129047,0.2011558414,0.2015056312,0.2013844699,0.2014351338,0.2010441571,0.2013050616,-0.0003078430891,0.0003078579903
2,11,4.4,0.2116935402,0.2112758011,0.2116061896,0.2114779651,0.2114821076,0.2111575156,0.2113999128,-0.0002936273813,0.0002936244127
2,12,4.8,0.2199413478,0.2195886075,0.2199049294,0.2197413296,0.2197088003,0.2194584608,0.2196804285,-0.0002609193325,0.0002609223011
2,13,5.2,0.2263562977,0.2260737866,0.2263548523,0.2261870056,0.2261074036,0.2259391248,0.2261324376,-0.0002238601446,0.0002238631278
2,14,5.6,0.2309384197,0.2307510227,0.231011495,0.2308071405,0.2306973189,0.2306024283,0.2307738811,-0.0001645386219,0.0001937687339
2,15,6,0.2336876839,0.2336036563,0.2338490486,0.2335969061,0.2334549129,0.2334311604,0.233587116,-0.0001005679369,0.000165092948
2,16,6.4,0.2346041054,0.2346287966,0.2348029464,0.2345654815,0.234370932,0.2344442606,0.2345624864,-4.161894321e-05,0.0001310348453
2,17,6.8,0.2336876839,0.2338181883,0.2339632958,0.2337079793,0.2334634066,0.2336198688,0.2337145358,2.685189247e-05,0.0001437008323
2,18,7.2,0.2309384197,0.2311920077,0.2312592268,0.2310346663,0.2307323813,0.2309689969,0.2310374528,9.903311729e-05,0.0001814514399
2,19,7.6,0.2263562977,0.2267366648,0.2267374247,0.2265191674,0.2261684686,0.2264838964,0.2265291214,0.0001728236675,0.0002479582909
2,20,8,0.2199413478,0.2204480171,0.2203829288,0.2201765776,0.2197882086,0.2201630473,0.2201917619,0.0002504140139,0.0003116637527
2,21,8.4,0.2116935402,0.212310046,0.2121858597,0.2119837105,0.2115642428,0.2120176256,0.212012291,0.0003187507391,0.0003704756382
2,22,8.8,0.2016129047,0.2023170888,0.2021439373,0.201955989,0.2015216649,0.2020213604,0.2019920051,0.0003791004419,0.000415599352
2,23,9.2,0.1896994114,0.1904710233,0.1902427226,0.1900791079,0.1896362305,0.1901719719,0.1901202053,0.000420793891,0.0004460722266
2,24,9.6,0.1759530753,0.1767706573,0.1764992476,0.1763598919,0.1759226769,0.1764714718,0.176404804,0.0004517287016,0.000463873148
2,25,10,0.1603738964,0.1611977667,0.1609095782,0.1607943326,0.1603720784,0.1609309316,0.1608409435,0.0004670470953,0.0004677683173
2,26,10.4,0.1429618746,0.1437818706,0.1434434354,0.1433821172,0.1429818422,0.143518284,0.1434215009,0.000459626317,0.0004596352519
2,27,10.8,0.12371701,0.1245174259,0.1241082028,0.1241079122,0.1237495393,0.124253124,0.1241472512,0.0004302412271,0.000430230808
2,28,11.2,0.1026392952,0.1033742875,0.1029634848,0.1029877961,0.1026695222,0.1031205878,0.1030231342,0.0003838390112,0.0003838404955
2,29,11.6,0.07972873747,0.08034019917,0.07995980233,0.08001577854,0.07975939661,0.08014116436,0.08004327118,0.0003145337105,0.0003145307419
2,30,12,0.05498533696,0.05543162301,0.05513479561,0.05519470572,0.05500491709,0.05527969822,0.05520914868,0.0002238117158,0.0002238109737
2,31,12.4,0.02840908989,0.02866560407,0.02850941569,0.0285201706,0.02842140943,0.028569635,0.02853724733,0.0001281574368,0.0001281570585
2,32,12.8,-2.000914077e-41,1.288717613e-05,-5.271285772e-06,-1.184642315e-06,2.842396498e-06,2.011656761e-07,1.894961997e-06,1.894961997e-06,4.477333277e-06
2.4,0,0,0,1.133605838e-05,6.86198473e-06,-1.098960638e-06,1.788884401e-05,1.583248377e-07,7.029250355e-06,7.029250355e-06,7.46883461e-06
2.4,1,0.4,0.03409091011,0.03393547609,0.03395952284,0.03395680338,0.03411505371,0.03398000449,0.03398936987,-0.0001015402377,0.000111195448
2.4,2,0.8,0.06598240137,0.0656850189,0.06572966278,0.06573598087,0.0660122633,0.06579975784,0.06579253823,-0.0001898631454,0.0002018094092
2.4,3,1.2,0.09567448497,0.09525792301,0.09530700743,0.09533789754,0.09570088238,0.0954348743,0.09540771693,-0.0002667680383,0.0002773269953
2.4,4,1.6,0.1231671572,0.1226478443,0.1227392703,0.1227535754,0.1231920123,0.1228795499,0.1228424534,-0.000324703753,0.0003346487938
2.4,5,2,0.1484604031,0.1478644907,0.1480120718,0.1479942203,0.1484678984,0.1481413096,0.1480959952,-0.000364407897,0.0003674030304
2.4,6,2.4,0.1715542525,0.170890376,0.1710758507,0.1710496247,0.1715410352,0.1712459028,0.1711605489,-0.0003937035799,0.000393694645
2.4,7,2.8,0.1924486756,0.1917499006,0.1919490099,0.1919190884,0.1923778653,0.1921291053,0.1920249909,-0.0004236847162,0.0004236817476
2.4,8,3.2,0.2111436874,0.2104194015,0.2106448412,0.2106065452,0.2110415995,0.2108303607,0.2107085437,-0.0004351437092,0.0004351377429
2.4,9,3.6,0.2276392877,0.2269062847,0.2271370888,0.227105096,0.2275208384,0.2273474932,0.2272033691,-0.0004359185696,0.0004359275044
2.4,10,4,0.2419354767,0.241239503,0.2414622605,0.2414255291,0.2418040484,0.2416795492,0.2415221632,-0.000413313508,0.0004132986069
2.4,11,4.4,0.2540322542,0.2533855438,0.2536188364,0.2535591722,0.2538868189,0.2538363338,0.253657341,-0.0003749132156,0.0003749132156
2.4,12,4.8,0.2639296055,0.2633393705,0.263551563,0.2635067999,0.2637913823,0.2637966275,0.2635971606,-0.0003324449062,0.0003324568388
2.4,13,5.2,0.2716275752,0.2711164057,0.2713226974,0.271278888,0.2714899182,0.2715697885,0.2713555396,-0.0002720355988,0.0002720355988
2.4,14,5.6,0.2771261036,0.2767122984,0.2768803537,0.2768600285,0.2770142555,0.2771482468,0.2769230306,-0.0002030730247,0.0002119243145
2.4,15,6,0.2804252207,0.2801248431,0.2802432477,0.2802507877,0.2803545892,0.2805410326,0.280302912,-0.0001223087311,0.0001686453761
2.4,16,6.4,0.2815249264,0.2813480496,0.2814058363,0.2814483941,0.2814897299,0.2817502618,0.2814884782,-3.644824028e-05,0.0001266062318
2.4,17,6.8,0.2804252207,0.2803780437,0.2803564668,0.2804422975,0.2804288864,0.2807074189,0.2804625928,3.737211227e-05,8.377432823e-05
2.4,18,7.2,0.2771261036,0.2772085369,0.2771348953,0.2772435248,0.2771734893,0.2775033116,0.2772527635,0.0001266598701,0.0001266479521
2.4,19,7.6,0.2716275752,0.2718427777,0.2717281878,0.2718377411,0.2717077434,0.2720710039,0.2718375027,0.0002099275589,0.0002099156409
2.4,20,8,0.2639296055,0.264269352,0.2640884817,0.2642211914,0.2640565038,0.2644512057,0.2642173767,0.000287771225,0.0002877414227
2.4,21,8.4,0.2540322542,0.2544754744,0.2542509735,0.2543922663,0.2541879117,0.2546129823,0.2543839514,0.0003516972065,0.0003516674042
2.4,22,8.8,0.2419354767,0.2424793094,0.2421777695,0.2423551977,0.242145896,0.2425441742,0.2423404753,0.0004049986601,0.0004049926938
2.4,23,9.2,0.2276392877,0.2282421291,0.2279232144,0.2281003296,0.2278988957,0.2282807678,0.2280890644,0.0004497766495,0.0004497796181
2.4,24,9.6,0.2111436874,0.2117953897,0.2114544809,0.2116264105,0.2114405781,0.211792171,0.211621806,0.0004781186581,0.0004781186581
2.4,25,10,0.1924486756,0.1931220293,0.1927786618,0.1929352731,0.1927675158,0.193088904,0.1929384768,0.0004898011684,0.0004898011684
2.4,26,10.4,0.1715542525,0.1722227484,0.1718834192,0.1720330268,0.1718675792,0.1721605211,0.1720334589,0.0004792064428,0.0004792064428
2.4,27,10.8,0.1484604031,0.1490915567,0.14875862,0.148909077,0.1487484276,0.1490302384,0.1489075869,0.0004471838474,0.0004471808788
2.4,28,11.2,0.1231671572,0.1237409934,0.1234406829,0.1235653982,0.1234150678,0.1236664653,0.1235657185,0.0003985613585,0.000398564327
2.4,29,11.6,0.09567448497,0.09615248442,0.0959244892,0.09600120783,0.09586385638,0.09609468281,0.09600734711,0.0003328621387,0.0003328591702
2.4,30,12,0.06598240137,0.06633313,0.066176489,0.06621995568,0.06610692292,0.06626446545,0.06622018665,0.0002377852798,0.000237791246
2.4,31,12.4,0.03409091011,0.03428199142,0.03421141207,0.03421830758,0.03416124731,0.03424328566,0.03422324732,0.0001323372126,0.0001323386969
2.4,32,12.8,0,4.65195626e-06,1.291185617e-05,-2.432614565e-06,3.576278687e-07,3.732740879e-06,3.844313142e-06,3.844313142e-06,4.81735924e-06
2.8,0,0,0,-2.595409751e-05,1.033023e-05,-2.928078175e-06,-1.959502697e-05,-1.175329089e-05,-9.98005271e-06,-9.98005271e-06,1.411214453e-05
2.8,1,0.4,0.0397727266,0.03955347836,0.03967510909,0.03960771114,0.03973701596,0.03964870423,0.03964440152,-0.0001283250749,0.0001283228339
2.8,2,0.8,0.07697947323,0.07661549747,0.07679109275,0.07670283318,0.07693057507,0.07676382363,0.07676076889,-0.0002187043428,0.0002187088103
2.8,3,1.2,0.1116202325,0.1111406758,0.1113627851,0.1112622246,0.111551106,0.1113253906,0.1113284379,-0.0002917945385,0.0002917960228
2.8,4,1.6,0.1436950117,0.1431312561,0.1433914304,0.1432774961,0.1436097175,0.1433430612,0.1433506012,-0.0003444105387,0.0003444194735
2.8,5,2,0.173203811,0.1725713164,0.1729035676,0.1727721393,0.1730994135,0.1728043407,0.1728301495,-0.0003736615181,0.0003736555518
2.8,6,2.4,0.2001466304,0.19945544,0.199829042,0.1997024119,0.2000191212,0.1997226477,0.1997457296,-0.0004009008408,0.0004008978722
2.8,7,2.8,0.2245234549,0.2238335013,0.2242230624,0.2241040617,0.2243588567,0.2240935266,0.2241225988,-0.0004008561373,0.0004008531687
2.8,8,3.2,0.2463343143,0.245669052,0.246055156,0.2459509373,0.2461630404,0.2459030449,0.2459482402,-0.0003860741854,0.0003860682191
2.8,9,3.6,0.265579164,0.2649497092,0.2653303146,0.2652478814,0.26540187,0.2651536167,0.2652166784,-0.0003624856472,0.0003624856472
2.8,10,4,0.2822580636,0.2816763222,0.2820485234,0.2820023596,0.2820875049,0.2818513811,0.281933248,-0.0003248155117,0.000324845314
2.8,11,4.4,0.2963709533,0.295860827,0.2962038815,0.2961987257,0.2962024212,0.2960013151,0.2960934341,-0.0002775192261,0.0002775192261
2.8,12,4.8,0.3079178929,0.3074917495,0.3078047931,0.3078648448,0.3077652752,0.3075980842,0.3077049553,-0.0002129375935,0.0002129435597
2.8,13,5.2,0.3168988228,0.3165718317,0.3168731332,0.3169789612,0.3167684972,0.3166360259,0.3167656958,-0.0001331269741,0.0001651883067
2.8,14,5.6,0.3233137727,0.3230976164,0.3233538866,0.3235238194,0.3232154548,0.3231232464,0.3232627809,-5.099177361e-05,0.0001510322036
2.8,15,6,0.3271627426,0.327073127,0.3272655606,0.3275170922,0.3271092474,0.3270475864,0.3272025287,3.978610039e-05,0.0001430869161
2.8,16,6.4,0.3284457326,0.3284941018,0.3286240995,0.3289344013,0.3284437358,0.3284065425,0.3285805881,0.0001348555088,0.0001513183088
2.8,17,6.8,0.3271627426,0.3273515701,0.3274201155,0.327783227,0.3272086382,0.3271882832,0.3273903728,0.0002276301384,0.0002276241721
2.8,18,7.2,0.3233137727,0.323636353,0.32364887,0.3240626752,0.3234137297,0.3234118521,0.3236346841,0.0003209114075,0.00032092334
2.8,19,7.6,0.3168988228,0.3173390627,0.317305088,0.3177487254,0.3170499504,0.3170512617,0.3172988296,0.0004000067711,0.0003999948385
2.8,20,8,0.3079178929,0.3084572554,0.3083925843,0.3088505864,0.3081258535,0.3081281781,0.3083909154,0.0004730224609,0.0004729986249
2.8,21,8.4,0.2963709533,0.2969866991,0.2968819141,0.2973445952,0.2966192067,0.2966309786,0.2968926728,0.0005217194557,0.0005217253929
2.8,22,8.8,0.2822580636,0.282954514,0.2827810645,0.2832777202,0.2825679779,0.2825506032,0.282826364,0.0005683004856,0.0005683124182
2.8,23,9.2,0.265579164,0.2663249373,0.2661440074,0.2666204274,0.2659402192,0.2658746243,0.2661808133,0.0006016492844,0.0006016790867
2.8,24,9.6,0.2463343143,0.2471111715,0.2468947917,0.2473599911,0.2467233688,0.2466338575,0.2469446361,0.0006103217602,0.0006103217602
2.8,25,10,0.2245234549,0.2252970636,0.2250750363,0.225495398,0.2249297947,0.224829331,0.2251253426,0.0006018877029,0.0006018698332
2.8,26,10.4,0.2001466304,0.2008734941,0.2007081658,0.2010582983,0.2005451322,0.200434044,0.200723812,0.0005771815777,0.0005771964788
2.8,27,10.8,0.173203811,0.1738532484,0.173715502,0.1740253866,0.1735750288,0.1734641343,0.173726663,0.000522851944,0.0005228489754
2.8,28,11.2,0.1436950117,0.1442651898,0.1441612542,0.1444063783,0.1440206617,0.1439159214,0.1441538781,0.0004588663578,0.0004588693264
2.8,29,11.6,0.1116202325,0.1120637134,0.1120419055,0.1121995896,0.1118812338,0.1118063554,0.111998558,0.0003783255816,0.0003783270658
2.8,30,12,0.07697947323,0.07730220258,0.07730858773,0.07739041746,0.0771600455,0.07710148394,0.07725254446,0.0002730712295,0.000273074198
2.8,31,12.4,0.0397727266,0.03994363919,0.039951168,0.0399803482,0.03987335786,0.03984264657,0.03991823643,0.0001455098391,0.0001455053716
2.8,32,12.8,0,-1.053977758e-05,2.053380013e-05,-3.553926945e-06,2.909451723e-06,-5.356967449e-06,7.985159982e-07,7.985159982e-07,8.578785128e-06
3.2,0,0,0,-3.596395254e-05,4.81121242e-06,-9.410083294e-06,-9.439140558e-05,-2.453103662e-06,-2.748146653e-05,-2.748146653e-05,2.940595186e-05
3.2,1,0.4,0.04545454308,0.04521099851,0.04535232112,0.04515601695,0.04529564083,0.04536943138,0.04527688026,-0.0001776628196,0.0001776613353
3.2,2,0.8,0.08797653764,0.08759395033,0.08777855337,0.0874254182,0.0877738446,0.08783093095,0.08768053353,-0.0002960041165,0.0002959981502
3.2,3,1.2,0.12756598,0.1270717829,0.1272913218,0.1268274933,0.1273188144,0.1273691356,0.1271757185,-0.0003902614117,0.0003902703465
3.2,4,1.6,0.1642228663,0.1636573523,0.1638692915,0.1633407921,0.1639258564,0.1639945805,0.1637575626,-0.0004653036594,0.0004652917269
3.2,5,2,0.1979472041,0.1973190457,0.1974995732,0.1969661564,0.1976174563,0.1976830959,0.1974170655,-0.0005301386118,0.0005301386118
3.2,6,2.4,0.2287389934,0.228067562,0.2282570601,0.227704525,0.2283836156,0.2284738123,0.228177309,-0.00056168437,0.0005616784329
3.2,7,2.8,0.2565982342,0.2559525669,0.2561003566,0.2555455565,0.2562336028,0.2563354373,0.25603351,-0.0005647242069,0.0005647301441
3.2,8,3.2,0.2815249264,0.2809352577,0.2810284793,0.2805009782,0.2811754942,0.2812748551,0.2809830308,-0.000541895628,0.0005419134977
3.2,9,3.6,0.3035190701,0.3029981852,0.3030220866,0.3025475144,0.3031709194,0.3032915294,0.303006053,-0.0005130171776,0.0005130231148
3.2,10,4,0.3225806355,0.3221238852,0.3221125007,0.3216979802,0.3222446144,0.3223881125,0.3221134245,-0.0004672110081,0.0004672169744
3.2,11,4.4,0.3387096822,0.3383421898,0.3382950425,0.3379349113,0.3383886814,0.3385601342,0.3383041918,-0.0004054903984,0.0004054903984
3.2,12,4.8,0.3519061506,0.3516511321,0.3515355587,0.3512563705,0.3516018987,0.3518056273,0.3515701294,-0.0003360211849,0.0003360331175
3.2,13,5.2,0.3621700704,0.3620298207,0.361856848,0.3616747558,0.3618892431,0.3621234,0.3619148135,-0.0002552568913,0.0002552568913
3.2,14,5.6,0.3695014715,0.3694862127,0.3692486584,0.3691699207,0.3692456484,0.3695180416,0.3693336844,-0.000167787075,0.0001744031906
3.2,15,6,0.3739002943,0.3740251958,0.3737272918,0.3737255633,0.3736806512,0.3739793301,0.3738276064,-7.26878643e-05,0.000154262787
3.2,16,6.4,0.3753665686,0.3756386042,0.3752707541,0.3753611147,0.3751806617,0.3755200803,0.3753942251,2.765655518e-05,0.000142544508
3.2,17,6.8,0.3739002943,0.3743109405,0.3738934696,0.3740402758,0.3737639189,0.3740939498,0.3740205169,0.0001202225685,0.0001774966659
3.2,18,7.2,0.3695014715,0.3700408936,0.3695667982,0.369782865,0.3694244027,0.3697530031,0.3697135746,0.0002121031284,0.0002429485321
3.2,19,7.6,0.3621700704,0.3628106713,0.3623154759,0.3625744879,0.3621513844,0.3624517918,0.3624607623,0.0002906918526,0.0002981662692
3.2,20,8,0.3519061506,0.3526260555,0.3520938158,0.3524242938,0.3519646227,0.352227509,0.3522672653,0.0003611147404,0.0003611087741
3.2,21,8.4,0.3387096822,0.339482367,0.3389677703,0.3393204212,0.3388422132,0.3390474916,0.3391320109,0.0004223287106,0.0004223704454
3.2,22,8.8,0.3225806355,0.3234158754,0.3228894472,0.3232602179,0.3227634132,0.3229171634,0.3230492175,0.0004685819149,0.0004685878812
3.2,23,9.2,0.3035190701,0.3043869138,0.3038517535,0.304236263,0.3037208021,0.3038268387,0.3040045202,0.0004854500294,0.0004854440631
3.2,24,9.6,0.2815249264,0.282405287,0.2818729877,0.2822650969,0.2817422748,0.2818015218,0.2820174098,0.0004924833775,0.0004925072426
3.2,25,10,0.2565982342,0.2574547231,0.2569666505,0.257329464,0.2568371594,0.2568520606,0.2570880055,0.0004897713661,0.0004897773033
3.2,26,10.4,0.2287389934,0.2295287848,0.2291123271,0.2294362336,0.228990823,0.2289521545,0.2292040586,0.0004650652409,0.0004650712071
3.2,27,10.8,0.1979472041,0.1986414194,0.198310405,0.1985937655,0.1981954277,0.1981149614,0.1983712018,0.0004239976406,0.0004239916743
3.2,28,11.2,0.1642228663,0.1648197174,0.1645793766,0.1647854894,0.1644634902,0.1643437594,0.1645983756,0.0003755092621,0.0003755003272
3.2,29,11.6,0.12756598,0.1280188262,0.1278764755,0.1280201077,0.1277844608,0.1276590377,0.1278717816,0.00030580163,0.00030580163
3.2,30,12,0.08797653764,0.08830218762,0.0882280767,0.08829963207,0.08813527972,0.0880356729,0.08820016682,0.0002236291766,0.0002236321598
3.2,31,12.4,0.04545454308,0.04562880099,0.04560635239,0.04563255608,0.04553290457,0.04548535123,0.04557719082,0.0001226477325,0.0001226499735
3.2,32,12.8,0,-1.215934753e-05,1.700222492e-05,-5.289912224e-07,-2.857297659e-06,-2.346932888e-06,-1.780688734e-07,-1.780688734e-07,6.978958936e-06
3.6,0,0,0,-1.619756222e-05,9.17352736e-06,-3.99723649e-06,-0.0001723505557,-7.269904017e-06,-3.81283462e-05,-3.81283462e-05,4.179775715e-05
3.6,1,0.4,0.0511363633,0.05087371916,0.05107075348,0.05078999698,0.05089036748,0.05106326938,0.05093762279,-0.0001987405121,0.0001987419964
3.6,2,0.8,0.09897360206,0.09852600843,0.09881560504,0.09835872799,0.09869747609,0.09885388613,0.09865034372,-0.0003232583404,0.0003232613089
3.6,3,1.2,0.1435117275,0.1429074854,0.1433139145,0.142693609,0.1431919336,0.1433496475,0.143091321,-0.0004204064608,0.0004204094294
3.6,4,1.6,0.1847507358,0.1840233654,0.1844747961,0.1837741882,0.1843882352,0.1845605075,0.1842442006,-0.0005065351725,0.0005065173027
3.6,5,2,0.2226906121,0.2218738198,0.2222933769,0.2216296494,0.2223057598,0.2224871218,0.2221179456,-0.0005726665258,0.0005726665258
3.6,6,2.4,0.2573313713,0.2564609945,0.2569186091,0.2562296987,0.2569446564,0.2571317852,0.2567371428,-0.0005942285061,0.0005942225689
3.6,7,2.8,0.2886730134,0.2878047228,0.2882543802,0.2875977159,0.2883170247,0.2884833217,0.2880914211,-0.0005815923214,0.0005815803888
3.6,8,3.2,0.3167155385,0.315872103,0.3162890971,0.3157152534,0.3164250255,0.316537559,0.3161678314,-0.0005477070808,0.000547730946
3.6,9,3.6,0.3414589465,0.3406591415,0.3410378993,0.3405654132,0.3411877751,0.3413034678,0.3409507573,-0.0005081892014,0.0005082070711
3.6,10,4,0.3629032075,0.3621892929,0.3625210524,0.3621540666,0.3626722991,0.3627957702,0.3624665141,-0.0004366934299,0.0004367112997
3.6,11,4.4,0.3810483813,0.3804234266,0.3807273209,0.3804682195,0.3808652163,0.3810046911,0.3806977868,-0.0003505945206,0.0003506064531
3.6,12,4.8,0.3958944082,0.3953787386,0.3956257701,0.3954967856,0.3957462013,0.3959023058,0.3956299424,-0.0002644658089,0.0002676069853
3.6,13,5.2,0.4074413478,0.4070436358,0.4072271585,0.4072428644,0.4073152542,0.4075081348,0.4072673917,-0.0001739561558,0.0002006530704
3.6,14,5.6,0.4156891406,0.4154173136,0.4155384898,0.4156902432,0.4156036675,0.415830791,0.4156160951,-7.304549217e-05,0.0001301407756
3.6,15,6,0.4206378162,0.4205031097,0.4205878079,0.420828402,0.4205876589,0.4208414555,0.4206696451,3.182888031e-05,0.0001258194388
3.6,16,6.4,0.4222873747,0.4222930968,0.422306478,0.4226690829,0.4222763181,0.4225580692,0.4224205911,0.0001332163811,0.0001376569271
3.6,17,6.8,0.4206378162,0.4207726121,0.4207426608,0.4211939573,0.4206844568,0.4209491014,0.4208685756,0.0002307593822,0.0002307414979
3.6,18,7.2,0.4156891406,0.4159464836,0.4158612788,0.416402787,0.4157913327,0.4160369039,0.4160077572,0.0003186166286,0.0003186166286
3.6,19,7.6,0.4074413478,0.4077985287,0.4076883197,0.408290565,0.4075900912,0.4078142643,0.4078363478,0.0003949999809,0.0003950059472
3.6,20,8,0.3958944082,0.3963388801,0.3961681426,0.3968594074,0.3961290717,0.3962731063,0.3963537216,0.0004593133926,0.0004593133926
3.6,21,8.4,0.3810483813,0.3815569878,0.3814103603,0.3820945621,0.3813492954,0.3814314902,0.3815685511,0.000520169735,0.0005201578024
3.6,22,8.8,0.3629032075,0.363478601,0.3633230925,0.3640104234,0.3632254601,0.3632645011,0.3634603918,0.0005571842194,0.0005572080845
3.6,23,9.2,0.3414589465,0.3420729637,0.3418684006,0.3425902426,0.3417687416,0.3417766392,0.3420153856,0.0005564391613,0.0005564510939
3.6,24,9.6,0.3167155385,0.3173424304,0.3171460629,0.3178481758,0.3170149326,0.3169799447,0.3172663152,0.00055077672,0.0005507707829
3.6,25,10,0.2886730134,0.2892946899,0.2891139388,0.2897705734,0.2889780402,0.2889020145,0.2892118394,0.0005388259888,0.0005388379213
3.6,26,10.4,0.2573313713,0.2579196095,0.2577618659,0.2583627701,0.2576411664,0.2575010359,0.2578372955,0.0005059242249,0.0005059182877
3.6,27,10.8,0.2226906121,0.2232190967,0.2231108099,0.2236118615,0.2229955047,0.2228064537,0.2231487483,0.0004581362009,0.0004581332323
3.6,28,11.2,0.1847507358,0.185214147,0.185142979,0.1855452359,0.1850489229,0.1848064065,0.1851515472,0.0004008114338,0.0004008024989
3.6,29,11.6,0.1435117275,0.1438842714,0.1438338459,0.1441504955,0.1437988579,0.1435414553,0.1438417882,0.0003300607204,0.0003300577519
3.6,30,12,0.09897360206,0.09924297035,0.09922121465,0.09942627698,0.09917571396,0.09897647053,0.09920852631,0.0002349242568,0.0002349272399
3.6,31,12.4,0.0511363633,0.05127743632,0.05128585547,0.05137378722,0.05124472454,0.05111708865,0.05125977471,0.000123411417,0.0001311250089
3.6,32,12.8,-9.263844018e-41,-3.893859684e-06,4.082918167e-06,-2.719461918e-07,-1.433491707e-05,-8.039176464e-06,-4.491396339e-06,-4.491396339e-06,6.124563697e-06
4,0,0,0,-4.898756742e-07,-1.0214746e-05,1.113861799e-06,-0.0001919306815,-5.979090929e-06,-4.1500105e-05,-4.1500105e-05,4.19456519e-05
4,1,0.4,0.05681817979,0.05657999218,0.05671248958,0.05644050986,0.05653283373,0.05671427399,0.05659601837,-0.0002221614122,0.0002221599279
4,2,0.8,0.1099706739,0.1095445827,0.1097771972,0.1092978045,0.1095989272,0.1097890884,0.10960152,-0.0003691539168,0.0003691539168
4,3,1.2,0.1594574749,0.1588767171,0.1592006534,0.1585494727,0.159020409,0.1592036784,0.1589701921,-0.0004872828722,0.0004872888385
4,4,1.6,0.2052785903,0.2045834363,0.2049490809,0.2041949183,0.2047970146,0.2049663216,0.2046981603,-0.0005804300308,0.000580435968
4,5,2,0.24743402,0.2466820329,0.2470342815,0.246238932,0.2469418198,0.2470834404,0.2467961013,-0.0006379187107,0.0006379187107
4,6,2.4,0.2859237492,0.2851348519,0.2854880691,0.2846844494,0.2854331434,0.2855646014,0.2852610052,-0.0006627440453,0.0006627261755
4,7,2.8,0.3207477927,0.3199790418,0.3202795982,0.3195185959,0.3202691078,0.3203966916,0.3200885952,-0.0006591975689,0.0006591856363
4,8,3.2,0.3519061506,0.351172626,0.3514479101,0.3507347703,0.3514463305,0.3515711129,0.35127455,-0.0006316006184,0.0006316006184
4,9,3.6,0.3793988228,0.3787206709,0.3789761662,0.3783330023,0.3790168166,0.3790937662,0.3788280785,-0.000570744276,0.0005707383389
4,10,4,0.4032258093,0.402657479,0.4028377235,0.4023056924,0.4028904438,0.4029588699,0.4027300477,-0.0004957616329,0.0004957675701
4,11,4.4,0.4233870804,0.4229320288,0.423043102,0.4226369262,0.4231064618,0.4231735766,0.4229784608,-0.0004086196423,0.0004086613772
4,12,4.8,0.4398826957,0.4395590425,0.4395917058,0.4393166602,0.4396825433,0.4397296906,0.4395759106,-0.0003067851067,0.0003067672369
4,13,5.2,0.4527125955,0.4525224566,0.4524687529,0.4523502886,0.45256868,0.4526106715,0.452504158,-0.0002084374428,0.0002084255248
4,14,5.6,0.4618768394,0.4618227482,0.4616991878,0.4617139399,0.461797297,0.4618494213,0.4617765546,-0.0001002848148,0.0001003205762
4,15,6,0.4673753679,0.4674628079,0.467267096,0.4674326479,0.4673579335,0.4673977792,0.4673836231,8.255243301e-06,5.85675225e-05
4,16,6.4,0.4692082107,0.4694388211,0.4691693485,0.4694542289,0.4692335725,0.4692744315,0.4693140984,0.0001058876514,0.0001214146614
4,17,6.8,0.4673753679,0.4677252173,0.4674065411,0.4678036869,0.4674421847,0.4674883187,0.4675732255,0.0001978576183,0.0001978218497
4,18,7.2,0.4618768394,0.4623270929,0.4619905949,0.4624797404,0.4619927406,0.4620414972,0.4621663094,0.0002894699574,0.0002894937934
4,19,7.6,0.4527125955,0.4532531202,0.4528853893,0.4534670115,0.4528701305,0.4528916478,0.453073442,0.0003608465195,0.0003608643892
4,20,8,0.4398826957,0.4405083656,0.4401144385,0.4407611191,0.4400901794,0.4400734901,0.4403095245,0.0004268288612,0.000426822895
4,21,8.4,0.4233870804,0.4240763187,0.4236944318,0.4243539274,0.4236204028,0.4235906303,0.4238671362,0.000480055809,0.0004800617753
4,22,8.8,0.4032258093,0.4039605856,0.4035648108,0.4042672515,0.4034791291,0.4034341574,0.4037411809,0.0005153715611,0.0005153774982
4,23,9.2,0.3793988228,0.3801455498,0.3797741532,0.3804759681,0.379689604,0.3795744181,0.3799319267,0.0005331039429,0.0005331158754
4,24,9.6,0.3519061506,0.3526448607,0.3522919714,0.3529860377,0.3522274196,0.3520616591,0.3524423838,0.0005362331867,0.0005362391239
4,25,10,0.3207477927,0.3214621842,0.3211487532,0.3217997551,0.321051836,0.3208923638,0.3212709725,0.0005231797695,0.0005231857067
4,26,10.4,0.2859237492,0.286598444,0.286339879,0.2869116366,0.2862167954,0.2860414386,0.2864216268,0.0004978775978,0.0004978895304
4,27,10.8,0.24743402,0.2480438352,0.2478258908,0.2483259887,0.2477328032,0.2475256771,0.24789083,0.0004568099976,0.0004568189324
4,28,11.2,0.2052785903,0.2058226019,0.205645591,0.2060472369,0.2055584341,0.2053298503,0.2056807578,0.0004021674395,0.0004021525383
4,29,11.6,0.1594574749,0.1599024832,0.1597587764,0.160073325,0.1597092152,0.1595052183,0.1597898006,0.0003323256969,0.0003323286655
4,30,12,0.1099706739,0.1102854311,0.1101895645,0.110412322,0.110168308,0.1099949926,0.1102101207,0.0002394467592,0.0002394497424
4,31,12.4,0.05681817979,0.05698924139,0.05693782121,0.05704533309,0.05693785474,0.05682310462,0.0569466725,0.000128492713,0.0001284912287
4,32,12.8,0,4.569999874e-06,2.689659595e-06,-3.796070814e-06,-3.62098217e-06,-2.056360245e-06,-4.427507463e-07,-4.427507463e-07,3.346614449e-06
4.4,0,0,0,7.851049304e-06,-1.48229301e-05,2.931803465e-06,-0.0001299344003,-5.288049579e-06,-2.785250581e-05,-2.785250581e-05,3.216564801e-05
4.4,1,0.4,0.0625,0.06226736307,0.06237804145,0.06219191477,0.06222373992,0.06241516024,0.06229523942,-0.0002047605813,0.0002047561138
4.4,2,0.8,0.1209677383,0.1205429733,0.1207864061,0.1203828603,0.1205764487,0.1207927763,0.1206162944,-0.0003514438868,0.0003514453711
4.4,3,1.2,0.1754032224,0.1748265326,0.1751630306,0.1746097505,0.1749257445,0.1751421541,0.1749334484,-0.0004697740078,0.0004697799741
4.4,4,1.6,0.2258064449,0.2251144201,0.2255245596,0.2248452604,0.2252612263,0.2254881561,0.2252467126,-0.0005597323179,0.0005597203854
4.4,5,2,0.272177428,0.271409452,0.2718946338,0.2711211741,0.2715944648,0.2718128264,0.2715665102,-0.0006109178066,0.0006109178066
4.4,6,2.4,0.3145161271,0.313696146,0.314189285,0.3134102225,0.3139300644,0.3141638935,0.3138779402,-0.0006381869316,0.0006382048014
4.4,7,2.8,0.352822572,0.3519881964,0.3524901569,0.3517075479,0.3522532582,0.3524840176,0.3521846235,-0.000637948513,0.0006379365805
4.4,8,3.2,0.3870967627,0.3862873018,0.3867898583,0.3860266805,0.386567533,0.3867889345,0.3864920735,-0.0006046891212,0.0006047010538
4.4,9,3.6,0.4173386991,0.41660133,0.4170872867,0.4163346589,0.4168838859,0.4170864224,0.416798681,-0.0005400180817,0.0005399823422
4.4,10,4,0.4435483813,0.4428885877,0.4433343709,0.4426651001,0.4431519806,0.4433482885,0.4430776536,-0.0004707276821,0.0004707157495
4.4,11,4.4,0.4657258093,0.4651714265,0.4655715227,0.4649864733,0.4654017985,0.4655911624,0.4653444886,-0.000381320715,0.0003813326475
4.4,12,4.8,0.4838709533,0.4834448695,0.4837578535,0.4832846522,0.4836320877,0.4837997556,0.4835838377,-0.0002871155739,0.0002871096076
4.4,13,5.2,0.4979838729,0.4976816773,0.4979315102,0.4975793064,0.4978346825,0.4979656041,0.4977985919,-0.0001852810383,0.0001853168069
4.4,14,5.6,0.5080645084,0.5079014897,0.5080736279,0.5078529119,0.5079997778,0.5081134439,0.5079882741,-7.623434067e-05,9.948015213e-05
4.4,15,6,0.5141128898,0.5140756369,0.5141588449,0.5140841603,0.5141194463,0.5141983032,0.5141272545,1.436471939e-05,4.078149868e-05
4.4,16,6.4,0.5161290169,0.5162116885,0.5162519217,0.5162836909,0.5162057877,0.5162604451,0.5162426829,0.0001136660576,0.0001136899009
4.4,17,6.8,0.5141128898,0.5143107772,0.5143024921,0.514446497,0.5142531395,0.514290452,0.5143206716,0.0002077817917,0.0002077817917
4.4,18,7.2,0.5080645084,0.5083673596,0.5083318949,0.5085788369,0.5082634687,0.5083159208,0.508371532,0.0003070235252,0.0003069877566
4.4,19,7.6,0.4979838729,0.4983787239,0.4983108044,0.4986661375,0.4982255101,0.498221457,0.4983605444,0.0003766715527,0.0003766536829
4.4,20,8,0.4838709533,0.4843429923,0.4842541218,0.4846723974,0.4841538966,0.4841182828,0.4843083322,0.0004373788834,0.0004373848496
4.4,21,8.4,0.4657258093,0.4662443697,0.466173619,0.4666421413,0.4660346508,0.4659925401,0.4662174582,0.0004916489124,0.0004916548496
4.4,22,8.8,0.4435483813,0.4441165626,0.4440094233,0.4445288777,0.4438969195,0.4438086152,0.4440720975,0.0005237162113,0.0005236983416
4.4,23,9.2,0.4173386991,0.4179178774,0.4178521931,0.418353647,0.4177082479,0.4175813794,0.4178826809,0.0005439817905,0.000543969858
4.4,24,9.6,0.3870967627,0.3876857162,0.3876027465,0.3881090879,0.3874643445,0.3873314261,0.3876386583,0.000541895628,0.0005419015652
4.4,25,10,0.352822572,0.353398025,0.3533591628,0.3538029194,0.3531810939,0.3530400395,0.353356272,0.0005336999893,0.0005336761242
4.4,26,10.4,0.3145161271,0.3150590956,0.3150561452,0.3154531419,0.3148616552,0.314714998,0.3150290251,0.0005128979683,0.0005128800985
4.4,27,10.8,0.272177428,0.272696048,0.2726581693,0.2730381787,0.2724919915,0.2723772526,0.272652328,0.0004749000072,0.0004749000072
4.4,28,11.2,0.2258064449,0.2262669206,0.2262452096,0.2265450507,0.2260853946,0.2259497643,0.226218462,0.000412017107,0.0004120230733
4.4,29,11.6,0.1754032224,0.1757761985,0.1757590324,0.1759908348,0.1756394804,0.17555812,0.1757447273,0.0003415048122,0.0003415107785
4.4,30,12,0.1209677383,0.1212561131,0.1212031692,0.1213962287,0.1211393327,0.1210692823,0.1212128177,0.0002450793982,0.0002450868487
4.4,31,12.4,0.0625,0.06265894324,0.06262129545,0.0627271384,0.06259819865,0.06256113201,0.06263334304,0.0001333430409,0.0001333415566
4.4,32,12.8,0,1.146178693e-05,8.501112461e-06,-2.589076757e-06,-1.661479473e-06,9.305775166e-06,5.003623755e-06,5.003623755e-06,6.703846338e-06
4.8,0,0,0,1.652166247e-06,3.099441528e-06,1.827254891e-05,-4.766881466e-05,2.890825272e-06,-4.350766631e-06,-4.350766631e-06,1.471675932e-05
4.8,1,0.4,0.06818182021,0.06799918413,0.06800866127,0.06791171432,0.06796302646,0.06807585806,0.06799168885,-0.0001901313663,0.0001901313663
4.8,2,0.8,0.1319648027,0.1316415071,0.1316868961,0.1314560622,0.131645605,0.1317909658,0.1316442043,-0.0003205984831,0.0003205955145
4.8,3,1.2,0.1913489699,0.1909187436,0.1909981519,0.1906500757,0.1909487247,0.1910883039,0.1909208,-0.0004281699657,0.0004281699657
4.8,4,1.6,0.2463343143,0.2458179295,0.2459560931,0.245472759,0.2458907962,0.2460190058,0.2458312958,-0.0005030184984,0.0005029976601
4.8,5,2,0.2969208062,0.2963521779,0.2965389788,0.2959989011,0.2964675426,0.2965720892,0.2963859439,-0.0005348622799,0.0005348682171
4.8,6,2.4,0.343108505,0.3425058424,0.3426880836,0.3421271145,0.3426660895,0.3427278399,0.3425429761,-0.0005655288696,0.0005655109999
4.8,7,2.8,0.3848973513,0.3843122423,0.3844596446,0.3839086592,0.3844893575,0.3845101595,0.3843360245,-0.0005613267422,0.0005613386747
4.8,8,3.2,0.4222873747,0.4217372239,0.4218307436,0.4213357866,0.4219467342,0.4219305515,0.4217562079,-0.0005311667919,0.0005311667919
4.8,9,3.6,0.4552785754,0.4547897577,0.4548464417,0.4543712735,0.4550266266,0.4549793005,0.4548026919,-0.0004758834839,0.0004758954165
4.8,10,4,0.4838709533,0.4834711552,0.4835029244,0.4830552936,0.4837124646,0.4836271107,0.4834737778,-0.0003971755505,0.0003971636179
4.8,11,4.4,0.5080645084,0.5077666044,0.5077378154,0.5073558092,0.5080080628,0.5078877807,0.5077512264,-0.0003132820129,0.0003132939455
4.8,12,4.8,0.527859211,0.527665019,0.527575016,0.5273008347,0.5279238224,0.5277543664,0.5276437998,-0.0002154111862,0.0002412438334
4.8,13,5.2,0.5432551503,0.5431749225,0.5430473685,0.5428484678,0.543440938,0.5432214141,0.5431466103,-0.0001085400581,0.0001828432141
4.8,14,5.6,0.5542522073,0.5542856455,0.5540956855,0.554017961,0.5545561314,0.5542679429,0.5542446375,-7.569789886e-06,0.0001487731934
4.8,15,6,0.5608504415,0.5609949231,0.5607024431,0.5607813597,0.561266005,0.5609187484,0.5609327555,8.231401443e-05,0.0001690864592
4.8,16,6.4,0.5630498528,0.5633038282,0.5629706383,0.563152194,0.5635418892,0.5631756783,0.5632288456,0.0001789927483,0.0002106785832
4.8,17,6.8,0.5608504415,0.5612061024,0.5608484149,0.5611288548,0.5614458323,0.5610210299,0.5611301064,0.0002796649933,0.0002804160176
4.8,18,7.2,0.5542522073,0.5547014475,0.5543236136,0.5547173023,0.5549229383,0.5544599295,0.5546250343,0.0003728270531,0.0003728389856
4.8,19,7.6,0.5432551503,0.5437807441,0.5434094071,0.5438907743,0.5439712405,0.5435231924,0.5437151194,0.0004599690437,0.0004599213717
4.8,20,8,0.527859211,0.5284436345,0.5280536413,0.5286105871,0.5285978913,0.5281595588,0.5283731222,0.0005139112473,0.0005138516426
4.8,21,8.4,0.5080645084,0.5086856484,0.5082974434,0.5089232922,0.5088140965,0.5083678365,0.5086176395,0.0005531311035,0.0005531549687
4.8,22,8.8,0.4838709533,0.4845258594,0.4841401577,0.4847911596,0.4846257567,0.4841560125,0.4844477773,0.0005768239498,0.0005768358824
4.8,23,9.2,0.4552785754,0.4559488893,0.455630213,0.4562341571,0.4560194016,0.4555636942,0.4558793008,0.0006007254124,0.00060069561
4.8,24,9.6,0.4222873747,0.4229577184,0.4226717055,0.4232441783,0.4229931831,0.4224940836,0.4228722155,0.0005848407745,0.0005847990396
4.8,25,10,0.3848973513,0.3855494261,0.385314256,0.3858182132,0.3855668306,0.3851231337,0.3854743838,0.0005770325661,0.0005770206335
4.8,26,10.4,0.343108505,0.3437230289,0.3435272872,0.344008714,0.3437281251,0.343326211,0.3436626792,0.0005541741848,0.0005541682476
4.8,27,10.8,0.2969208062,0.2974767387,0.2973109484,0.2977450192,0.2974593937,0.2970837057,0.2974151671,0.0004943609238,0.0004943549866
4.8,28,11.2,0.2463343143,0.2468205094,0.246678248,0.2470518649,0.2467811853,0.2464697212,0.2467602938,0.000425979495,0.0004259914276
4.8,29,11.6,0.1913489699,0.1917477101,0.1916249543,0.1919322461,0.1916999221,0.1914263964,0.1916862428,0.0003372728825,0.0003372758511
4.8,30,12,0.1319648027,0.1322518885,0.1321733892,0.1323855221,0.1321958005,0.1320153773,0.1322043836,0.0002395808697,0.0002395927877
4.8,31,12.4,0.06818182021,0.06833441556,0.06827304512,0.06839646399,0.06831070036,0.06823457778,0.06830984354,0.0001280233264,0.0001280203433
4.8,32,12.8,-0,1.560896635e-05,-7.294118404e-06,-2.879649401e-06,2.503395081e-06,3.777444363e-06,2.343207598e-06,2.343207598e-06,6.412714811e-06
5.2,0,0,0,-6.644055247e-06,-7.893890142e-06,1.907348633e-06,1.043081284e-07,-6.811693311e-06,-3.867596206e-06,-3.867596206e-06,4.67225891e-06
5.2,1,0.4,0.07386363298,0.073695153,0.07372989506,0.07361780107,0.07363713533,0.07373841852,0.07368368655,-0.0001799464226,0.0001799523889
5.2,2,0.8,0.1429618746,0.1426800489,0.1427245438,0.1425467134,0.1425679773,0.1427541524,0.1426546872,-0.000307187438,0.000307187438
5.2,3,1.2,0.2072947174,0.2069217563,0.2070019543,0.2067073584,0.2067809999,0.2070125043,0.2068849355,-0.0004097819328,0.0004098028003
5.2,4,1.6,0.266862154,0.2664234042,0.2665215433,0.2661551237,0.2662555575,0.2665282488,0.2663767636,-0.0004853904247,0.0004853784922
5.2,5,2,0.3216642141,0.3211830854,0.3212902546,0.3209007084,0.3209821284,0.3213127255,0.3211337626,-0.0005304515362,0.0005304336664
5.2,6,2.4,0.3717008829,0.3711993098,0.3713009953,0.3708992302,0.3710087538,0.371343106,0.371150285,-0.0005505979061,0.0005506038433
5.2,7,2.8,0.4169721305,0.4165115952,0.4165534973,0.4161873758,0.4162582457,0.4166257381,0.4164272845,-0.0005448460579,0.0005448401207
5.2,8,3.2,0.4574779868,0.457049638,0.4570419788,0.4567218125,0.4568193853,0.4571606219,0.4569586813,-0.0005193054676,0.0005192995304
5.2,9,3.6,0.4932184815,0.4928395748,0.4927958846,0.4925167263,0.4926381111,0.4929310679,0.492744267,-0.0004742145538,0.0004742085875
5.2,10,4,0.5241935253,0.5238929987,0.523810029,0.5235785246,0.5237212181,0.5239542723,0.5237914324,-0.0004020929337,0.0004021167697
5.2,11,4.4,0.5504032373,0.5501801372,0.5500660539,0.5498832464,0.5500332117,0.5502240658,0.5500773191,-0.0003259181976,0.0003258943616
5.2,12,4.8,0.5718474984,0.5717044473,0.571554184,0.5714786053,0.5716002584,0.5717269182,0.5716128349,-0.0002346634865,0.0002346157999
5.2,13,5.2,0.5885263681,0.5884734392,0.5882941484,0.5882929564,0.5884180069,0.5884642601,0.5883885622,-0.0001378059387,0.0001378059387
5.2,14,5.6,0.6004398465,0.6004874706,0.6002449989,0.6003552079,0.6004735231,0.6004549861,0.6004032493,-3.659725189e-05,7.518530037e-05
5.2,15,6,0.6075879931,0.6077346802,0.6074501872,0.6076601744,0.6077284813,0.6076474786,0.6076442003,5.620718002e-05,0.0001113295584
5.2,16,6.4,0.6099706888,0.6102135777,0.6098929644,0.6102127433,0.6101973057,0.6100757718,0.6101185083,0.000147819519,0.000178873539
5.2,17,6.8,0.6075879931,0.6079168916,0.6075861454,0.6079887748,0.6079387069,0.6077244282,0.6078310013,0.0002430081367,0.0002437353105
5.2,18,7.2,0.6004398465,0.6008396149,0.6004867554,0.6010059118,0.6008673906,0.6006124616,0.6007624269,0.0003225803375,0.0003225803375
5.2,19,7.6,0.5885263681,0.5889987946,0.5886364579,0.5892041326,0.5889955759,0.5887295604,0.5889129043,0.0003865361214,0.0003865361214
5.2,20,8,0.5718474984,0.5723666549,0.5720061064,0.5726486444,0.5723674297,0.5720716119,0.5722920299,0.0004445314407,0.0004445910454
5.2,21,8.4,0.5504032373,0.550958097,0.5506168604,0.551268518,0.5509624481,0.5506390333,0.5508890152,0.0004857778549,0.0004857540189
5.2,22,8.8,0.5241935253,0.5247809887,0.5244671702,0.5251174569,0.5247628689,0.5244303942,0.5247117877,0.0005182623863,0.0005182504538
5.2,23,9.2,0.4932184815,0.4938238263,0.4935422838,0.4941889942,0.4937531352,0.4934383035,0.4937492907,0.000530809164,0.0005308270338
5.2,24,9.6,0.4574779868,0.4580909312,0.4578299224,0.4584738016,0.4579448402,0.4576595128,0.4579997957,0.0005218088627,0.0005218147999
5.2,25,10,0.4169721305,0.4175629616,0.4173414707,0.4179501534,0.4174297452,0.4171312451,0.4174830914,0.0005109608173,0.0005109846825
5.2,26,10.4,0.3717008829,0.3722578883,0.3720665574,0.3726213872,0.3721190095,0.3718200028,0.372176975,0.0004760921001,0.0004760861339
5.2,27,10.8,0.3216642141,0.3221603036,0.3219991624,0.3224947155,0.3220165372,0.3217691183,0.3220879734,0.000423759222,0.0004237532557
5.2,28,11.2,0.266862154,0.2673000395,0.267167002,0.2675815225,0.2671506107,0.2669513822,0.2672301233,0.0003679692745,0.000367957342
5.2,29,11.6,0.2072947174,0.2076381743,0.2075469941,0.2079016417,0.2075643688,0.2073686123,0.2076039612,0.0003092437983,0.0003092408297
5.2,30,12,0.1429618746,0.1432040483,0.1431375593,0.1434158981,0.1431657374,0.1430101097,0.1431866586,0.0002247840166,0.0002247959346
5.2,31,12.4,0.07386363298,0.07400110364,0.07395485044,0.0740814656,0.07398289442,0.07388596982,0.07398126274,0.0001176297665,0.0001176238075
5.2,32,12.8,-2.716837463e-41,4.491768777e-06,1.475214958e-06,1.503527164e-05,1.891702414e-05,-8.11368227e-06,6.361119631e-06,6.361119631e-06,9.606592357e-06
5.6,0,0,0,-2.035871148e-06,-1.975521445e-05,-9.983778e-07,-8.99285078e-06,5.338340998e-06,-5.288794455e-06,-5.288794455e-06,7.424131127e-06
5.6,1,0.4,0.07954545319,0.07938671857,0.0794704631,0.07933073491,0.07934994251,0.07943408936,0.07939438522,-0.0001510679722,0.0001510635047
5.6,2,0.8,0.1539589465,0.1536715776,0.1537976563,0.1535558254,0.1536061764,0.1537352949,0.1536733061,-0.0002856403589,0.0002856403589
5.6,3,1.2,0.2232404649,0.2228618264,0.2230436653,0.2226881683,0.2227551937,0.2229367048,0.2228571177,-0.0003833472729,0.0003833532392
5.6,4,1.6,0.2873900235,0.286936909,0.2871602774,0.2867131233,0.2868232727,0.2870804369,0.28694278,-0.0004472434521,0.000447219616
5.6,5,2,0.3464076221,0.3459052444,0.346143961,0.3456375301,0.3457973003,0.3460637927,0.3459095359,-0.0004980862141,0.0004980564117
5.6,6,2.4,0.4002932608,0.3997655511,0.4000308514,0.3994672,0.3996539712,0.3999750614,0.3997785151,-0.0005147457123,0.0005147337797
5.6,7,2.8,0.4490469098,0.4485367239,0.4487623572,0.4481976926,0.4484133422,0.4487578869,0.4485336244,-0.0005132853985,0.0005133092636
5.6,8,3.2,0.4926686287,0.4921707213,0.4923962057,0.4918295145,0.4921001792,0.492415905,0.4921824932,-0.0004861354828,0.0004861235502
5.6,9,3.6,0.5311583281,0.5306776762,0.5308969021,0.530352354,0.5306563377,0.5309042931,0.5306975245,-0.0004608035088,0.0004608154413
5.6,10,4,0.5645161271,0.5641080737,0.5642706752,0.5637617707,0.564114511,0.5642920136,0.5641094446,-0.0004066824913,0.0004067182599
5.6,11,4.4,0.5927419066,0.592386663,0.5925591588,0.5920705795,0.5924532413,0.5926009417,0.5924140811,-0.0003278255463,0.0003277897777
5.6,12,4.8,0.6158357859,0.6155491471,0.6157043576,0.6152525544,0.6156592965,0.6157289743,0.6155788302,-0.0002569556236,0.000256919855
5.6,13,5.2,0.6337976456,0.6335778236,0.6337133646,0.6333457828,0.6337214112,0.6337610483,0.633623898,-0.0001737475395,0.0001737594575
5.6,14,5.6,0.6466275454,0.6464758515,0.6465904713,0.6463013291,0.6466649175,0.6466412544,0.6465347409,-9.280443192e-05,0.0001132130637
5.6,15,6,0.6543254852,0.6542536616,0.6543597579,0.6541354656,0.6544694901,0.6543750167,0.6543186903,-6.794929504e-06,9.793043137e-05
5.6,16,6.4,0.6568914652,0.6569005847,0.6569758058,0.6568546891,0.6571391821,0.6570147872,0.6569769979,8.553266525e-05,0.0001002550125
5.6,17,6.8,0.6543254852,0.6544039249,0.6544744372,0.6544170976,0.6546469331,0.6544663906,0.6544817686,0.0001562833786,0.0001562714606
5.6,18,7.2,0.6466275454,0.6467682123,0.6468311548,0.646843195,0.6470087171,0.6468216777,0.6468545794,0.0002270340919,0.00022704601
5.6,19,7.6,0.6337976456,0.6339983344,0.6340452433,0.6341310143,0.6342433691,0.6339973807,0.6340830922,0.0002854466438,0.0002854228078
5.6,20,8,0.6158357859,0.6160879731,0.6161384583,0.6162821054,0.6163192391,0.6160398722,0.6161735654,0.0003377795219,0.0003377437533
5.6,21,8.4,0.5927419066,0.5930309892,0.5930945277,0.5932766199,0.5932370424,0.5929322243,0.5931142569,0.0003723502159,0.0003723740519
5.6,22,8.8,0.5645161271,0.5648400187,0.564902246,0.5651321411,0.5650311112,0.5646783113,0.5649167895,0.0004006624222,0.0004006385861
5.6,23,9.2,0.5311583281,0.5315018296,0.5315665603,0.531822741,0.5316666365,0.5313192606,0.5315753818,0.0004170536995,0.0004170775355
5.6,24,9.6,0.4926686287,0.4930171072,0.4930951297,0.4933724105,0.4931728542,0.4928208292,0.493095696,0.0004270672798,0.0004270374775
5.6,25,10,0.4490469098,0.4493978918,0.4494597018,0.4497672319,0.4495254755,0.449162364,0.4494625032,0.0004155933857,0.000415623188
5.6,26,10.4,0.4002932608,0.400639534,0.4006944895,0.4009891152,0.4007211924,0.4003843665,0.4006857276,0.0003924667835,0.0003924787161
5.6,27,10.8,0.3464076221,0.3467208743,0.3467647135,0.3470441103,0.3467820287,0.3464806676,0.346758455,0.0003508329391,0.0003508567752
5.6,28,11.2,0.2873900235,0.287674278,0.2877109647,0.2879564464,0.2876970768,0.2874246836,0.2876926959,0.0003026723862,0.0003026664199
5.6,29,11.6,0.2232404649,0.223466754,0.2235013545,0.2236982882,0.2234882116,0.2232865989,0.2234882414,0.0002477765083,0.0002477765083
5.6,30,12,0.1539589465,0.1541067511,0.154136017,0.1542973816,0.1541254073,0.1539785862,0.1541288197,0.0001698732376,0.0001698821725
5.6,31,12.4,0.07954545319,0.07962759584,0.0796430409,0.07973447442,0.07964188606,0.07955334336,0.07964006811,9.4614923e-05,9.4614923e-05
5.6,32,12.8,0,6.034038961e-06,-7.748603821e-07,6.344169378e-06,-1.169741154e-06,8.99285078e-06,3.885291335e-06,3.885291335e-06,4.663132131e-06
6,0,0,0,-6.090849638e-07,-1.713633537e-07,5.450099707e-06,-9.052455425e-06,-4.693865776e-06,-1.815333917e-06,-1.815333917e-06,3.995373845e-06
6,1,0.4,0.0852272734,0.08511252701,0.08517155796,0.08507320285,0.08506377786,0.0851321891,0.08511064947,-0.0001166239381,0.0001166224465
6,2,0.8,0.1649560034,0.1647440195,0.1648203433,0.1646582782,0.1646600366,0.1647830158,0.1647331417,-0.0002228617668,0.00022286475
6,3,1.2,0.2391862124,0.2389154434,0.2389971018,0.2387996912,0.2387932986,0.2389522791,0.2388915569,-0.0002946555614,0.0002946495952
6,4,1.6,0.3079178929,0.3075988293,0.3076856434,0.3074347079,0.30744645,0.3076569438,0.307564497,-0.0003533959389,0.0003533780691
6,5,2,0.3711510301,0.3708112836,0.3708741367,0.3705869615,0.3706411719,0.3708716929,0.3707570434,-0.000393986702,0.0003939807357
6,6,2.4,0.4288856387,0.4285475016,0.4286006689,0.428271085,0.4283638299,0.4286345541,0.4284835458,-0.0004020929337,0.0004021108034
6,7,2.8,0.4811216891,0.4808062613,0.4808333218,0.4804834425,0.4806149304,0.4808806777,0.4807237089,-0.0003979802132,0.0003979623434
6,8,3.2,0.527859211,0.5275610685,0.5275669694,0.5272457004,0.5273848176,0.5276334286,0.5274783969,-0.0003808140755,0.0003808140755
6,9,3.6,0.5690982342,0.5688226223,0.5687980056,0.5685169101,0.5686784387,0.5689150691,0.5687462091,-0.000352025032,0.000352025032
6,10,4,0.6048387289,0.6046307683,0.6045382619,0.6043050885,0.6044865847,0.6047047377,0.6045330763,-0.0003056526184,0.0003056406858
6,11,4.4,0.6350806355,0.6349223852,0.6348317862,0.6346187592,0.6348131299,0.634995997,0.6348363757,-0.0002442598343,0.0002442240657
6,12,4.8,0.6598240137,0.6597309709,0.6596158147,0.6594343781,0.6596565247,0.6597989202,0.6596473455,-0.0001766681671,0.0001766920032
6,13,5.2,0.679068923,0.6790304184,0.6789021492,0.6788054705,0.6789923906,0.6790781021,0.6789616346,-0.0001072883606,0.0001108884826
6,14,5.6,0.6928152442,0.6928223372,0.6926969886,0.6926522851,0.692846179,0.6928830147,0.6927801371,-3.510713577e-05,7.740259025e-05
6,15,6,0.7010630369,0.7011367679,0.701022625,0.7010203004,0.7011834979,0.701187849,0.7011102438,4.720687866e-05,8.043050912e-05
6,16,6.4,0.7038123012,0.7039572597,0.7038221955,0.7038954496,0.7040194869,0.7039806247,0.7039350271,0.0001227259636,0.0001227021276
6,17,6.8,0.7010630369,0.7012576461,0.7011263371,0.7012581825,0.7013401389,0.7012610435,0.7012487054,0.0001856684685,0.0001856326999
6,18,7.2,0.6928152442,0.6930550337,0.6929345727,0.6931111217,0.6931570172,0.6930412054,0.6930598021,0.0002445578575,0.0002445459249
6,19,7.6,0.679068923,0.6793438196,0.6792507172,0.6794635057,0.679455936,0.6792964339,0.6793621182,0.0002931952477,0.000293159479
6,20,8,0.6598240137,0.6601409316,0.6600501537,0.6603171825,0.6602597237,0.6600677967,0.6601671576,0.00034314394,0.00034314394
6,21,8.4,0.6350806355,0.6354262233,0.6353502274,0.6356420517,0.6355378032,0.6353444457,0.6354601979,0.0003795623779,0.0003795147059
6,22,8.8,0.6048387289,0.6052054167,0.6051316261,0.6054828763,0.6053223014,0.6050986648,0.6052482128,0.0004094839096,0.000409448141
6,23,9.2,0.5690982342,0.5694618225,0.569411099,0.5697825551,0.5695980191,0.5693367124,0.5695179701,0.0004197359085,0.0004198074457
6,24,9.6,0.527859211,0.5282103419,0.5281703472,0.5285799503,0.5283472538,0.5280779004,0.5282771587,0.0004179477692,0.0004179477692
6,25,10,0.4811216891,0.4814615548,0.4814319015,0.4818531871,0.4815786779,0.4813436568,0.4815338254,0.0004121363163,0.000412106514
6,26,10.4,0.4288856387,0.4292137325,0.4291853905,0.429586947,0.4293017983,0.429094702,0.429276526,0.0003908872604,0.0003908753279
6,27,10.8,0.3711510301,0.371468097,0.3714030385,0.3717973828,0.3715294898,0.3713198006,0.3715035617,0.0003525316715,0.0003525316715
6,28,11.2,0.3079178929,0.3082037568,0.3081461191,0.3084998429,0.3082324266,0.3080370128,0.3082238436,0.0003059506416,0.0003059387091
6,29,11.6,0.2391862124,0.2394108623,0.2393650562,0.2396449447,0.2394420356,0.2393036187,0.2394333184,0.0002471059561,0.0002470910549
6,30,12,0.1649560034,0.1651027203,0.1650826931,0.1652809381,0.1651305854,0.165037483,0.1651268899,0.0001708865166,0.0001708805503
6,31,12.4,0.0852272734,0.08530901372,0.0852990225,0.08540993929,0.08531341702,0.08526945859,0.08532016724,9.289383888e-05,9.289682203e-05
6,32,12.8,0,7.769092917e-06,-5.528330803e-06,-4.563480616e-06,-2.078711987e-06,-9.454786777e-06,-2.771243544e-06,-2.771243544e-06,5.878880529e-06
6.4,0,0,0,1.398846507e-06,3.592669964e-05,4.522502422e-06,2.209097147e-06,-1.250766218e-05,6.309896889e-06,6.309896889e-06,1.131296176e-05
6.4,1,0.4,0.09090908617,0.09078197926,0.09087005258,0.09078849852,0.09077590704,0.09080610424,0.09080450982,-0.0001045763493,0.0001045778408
6.4,2,0.8,0.1759530753,0.1757621616,0.1758589149,0.1757113487,0.1757042259,0.1757991314,0.1757671535,-0.0001859217882,0.0001859188051
6.4,3,1.2,0.2551319599,0.2548868954,0.2550021112,0.2548048496,0.2547886968,0.2549241185,0.2548813224,-0.0002506375313,0.0002506255987
6.4,4,1.6,0.3284457326,0.3281860054,0.3282719254,0.3280248046,0.3280285895,0.3281901777,0.3281403184,-0.0003054141998,0.0003054320696
6.4,5,2,0.3958944082,0.395630002,0.3956813216,0.3954015076,0.3954429328,0.3956092,0.3955530226,-0.000341385603,0.0003414154053
6.4,6,2.4,0.4574779868,0.4572168589,0.4572345614,0.4569353461,0.4570174515,0.4571720958,0.4571152627,-0.0003627240658,0.0003627240658
6.4,7,2.8,0.5131964684,0.5129680037,0.5129859447,0.51262182,0.5127322674,0.5129042864,0.5128424764,-0.0003539919853,0.0003540039179
6.4,8,3.2,0.5630498528,0.5628371835,0.5628126264,0.5624919534,0.5626057386,0.5627865791,0.5627068281,-0.0003430247307,0.0003430366633
6.4,9,3.6,0.6070381403,0.6068678498,0.6067695618,0.6064968705,0.6066229939,0.6068005562,0.6067115068,-0.0003266334534,0.0003265738487
6.4,10,4,0.6451612711,0.6450264454,0.6449218392,0.6446642876,0.644791007,0.6449618936,0.644873023,-0.0002882480621,0.0002881765249
6.4,11,4.4,0.6774193645,0.67733711,0.6771948934,0.6769779325,0.6771097779,0.6772538424,0.6771746874,-0.0002446770668,0.0002446532308
6.4,12,4.8,0.7038123012,0.7037751675,0.7036237717,0.7034233809,0.7035847902,0.703695178,0.7036204338,-0.0001918673515,0.0001918435155
6.4,13,5.2,0.7243401408,0.7243322134,0.7242094874,0.7240357995,0.7241862416,0.7242626548,0.7242052555,-0.0001348853111,0.0001348614751
6.4,14,5.6,0.739002943,0.7390245199,0.7389137745,0.7387787104,0.7389350533,0.7389693856,0.7389242649,-7.86781311e-05,8.728504326e-05
6.4,15,6,0.7478005886,0.7478718162,0.7477539778,0.7476654053,0.7478221059,0.7478144169,0.7477855086,-1.507997513e-05,5.767345283e-05
6.4,16,6.4,0.7507331371,0.7508545518,0.7507486343,0.7506856918,0.7508240938,0.7507804632,0.7507786751,4.553794861e-05,6.452798698e-05
6.4,17,6.8,0.7478005886,0.7479513884,0.7478901148,0.7478469014,0.7479572892,0.7478871346,0.7479065657,0.0001059770584,0.0001059770584
6.4,18,7.2,0.739002943,0.7391943336,0.7391448021,0.739132762,0.7392277122,0.7391172647,0.7391633987,0.0001604557037,0.0001604318677
6.4,19,7.6,0.7243401408,0.7245453596,0.7245546579,0.7245585918,0.7245948911,0.7244688272,0.7245444059,0.0002042651176,0.0002043247223
6.4,20,8,0.7038123012,0.7040515542,0.7040273547,0.7041013837,0.7041282058,0.7039561868,0.7040529251,0.000240623951,0.000240635869
6.4,21,8.4,0.6774193645,0.6776681542,0.6776540279,0.6777830124,0.6777673364,0.6775848269,0.6776914597,0.0002720952034,0.000272107136
6.4,22,8.8,0.6451612711,0.645432353,0.6454332471,0.6455987692,0.6455360055,0.6453695297,0.6454740167,0.0003127455711,0.0003127098025
6.4,23,9.2,0.6070381403,0.607304275,0.6073433161,0.6075322628,0.6074280739,0.6072412729,0.6073697805,0.0003316402435,0.0003316998482
6.4,24,9.6,0.5630498528,0.5633035898,0.5633380413,0.56358248,0.5634359121,0.5632488132,0.5633817911,0.0003319382668,0.0003319144307
6.4,25,10,0.5131964684,0.5134123564,0.5134781599,0.5137451887,0.5135712624,0.5134164095,0.5135246515,0.0003281831741,0.0003282070102
6.4,26,10.4,0.4574779868,0.4576827884,0.4577527344,0.4580207169,0.4578342438,0.4576888084,0.4577958584,0.0003178715706,0.0003178715706
6.4,27,10.8,0.3958944082,0.3961361051,0.3960855305,0.3964181542,0.396217823,0.3960894942,0.3961894512,0.0002950429916,0.0002950131893
6.4,28,11.2,0.3284457326,0.3286695182,0.3286035359,0.3289164603,0.3287203014,0.328612864,0.328704536,0.0002588033676,0.0002588033676
6.4,29,11.6,0.2551319599,0.2552976906,0.2552616,0.2555201054,0.255353272,0.2552732825,0.255341202,0.0002092421055,0.0002092301875
6.4,30,12,0.1759530753,0.1760709733,0.1760410368,0.1762264967,0.1760973185,0.1760433316,0.1760958284,0.0001427531242,0.0001427561074
6.4,31,12.4,0.09090908617,0.09097313136,0.09096650034,0.09105792642,0.0909788534,0.09094814956,0.09098491818,7.583200932e-05,7.582605031e-05
6.4,32,12.8,0,5.018897355e-06,-1.042336226e-05,-2.030283213e-06,-9.588897228e-06,-2.12341547e-06,-3.82941198e-06,-3.82941198e-06,5.836971013e-06
6.8,0,0,0,-1.978129148e-06,4.682689905e-06,-2.186745405e-06,1.013278961e-06,-2.044998109e-05,-3.783777402e-06,-3.783777402e-06,6.062165085e-06
6.8,1,0.4,0.09659090638,0.09647895396,0.09656834602,0.09649723023,0.09650387615,0.09651970118,0.09651362151,-7.728487253e-05,7.728487253e-05
6.8,2,0.8,0.1869501472,0.1867946237,0.1868910789,0.1867818087,0.1867909729,0.1868218631,0.1868160814,-0.0001340657473,0.0001340776653
6.8,3,1.2,0.2710777223,0.2708551288,0.271003902,0.2708436847,0.2708486319,0.2709017992,0.2708906531,-0.0001870691776,0.0001870930137
6.8,4,1.6,0.3489736021,0.3487331271,0.3488621116,0.3486709595,0.3487017155,0.3487594426,0.3487454653,-0.0002281367779,0.0002281308116
6.8,5,2,0.4206378162,0.4203952849,0.4205088913,0.4203023612,0.420340091,0.4203631282,0.4203819335,-0.00025588274,0.0002558648703
6.8,6,2.4,0.4860703647,0.4858319759,0.4859249294,0.4857066572,0.4857832491,0.4857645631,0.485802263,-0.0002681016922,0.0002680897596
6.8,7,2.8,0.5452712774,0.5450583696,0.545112431,0.5448904037,0.5449838638,0.5449770689,0.545004487,-0.00026679039,0.0002668499947
6.8,8,3.2,0.5982404351,0.5980632305,0.5980908275,0.5978617668,0.5979744792,0.5979681611,0.5979917049,-0.0002487301826,0.0002487421152
6.8,9,3.6,0.6449779868,0.6448293924,0.6448323131,0.6446095109,0.6447252035,0.6447182894,0.6447428465,-0.0002351403236,0.0002350449504
6.8,10,4,0.6854838729,0.685367167,0.6853429675,0.6851593852,0.6852645278,0.6852584481,0.6852785349,-0.0002053380013,0.0002053737699
6.8,11,4.4,0.7197580338,0.719674468,0.719636023,0.7194802165,0.7195920944,0.7195532322,0.7195872068,-0.0001708269119,0.0001708269119
6.8,12,4.8,0.7478005886,0.7477484941,0.7476899624,0.7475691438,0.7476981878,0.7476177216,0.7476647496,-0.0001358389854,0.0001358866721
6.8,13,5.2,0.7696114182,0.7695756555,0.769530654,0.7694193125,0.7695662975,0.7694987059,0.7695180774,-9.334087372e-05,9.329318709e-05
6.8,14,5.6,0.7851905823,0.785185039,0.7851570249,0.7850620151,0.7852154374,0.7851079702,0.7851454616,-4.512071609e-05,5.502700878e-05
6.8,15,6,0.7945381403,0.7945667505,0.794539392,0.7944651842,0.7946584225,0.7944869995,0.7945433259,5.185604095e-06,5.484819485e-05
6.8,16,6.4,0.7976539731,0.7977070808,0.797714293,0.7976398468,0.7978289127,0.7976346612,0.7977049351,5.096197128e-05,6.436109834e-05
6.8,17,6.8,0.7945381403,0.7946334481,0.7946509719,0.7945847511,0.7947747111,0.7945572734,0.7946402431,0.0001021027565,0.0001020908385
6.8,18,7.2,0.7851905823,0.78529495,0.7853727937,0.7853137255,0.7854864001,0.785253644,0.7853443027,0.0001537203789,0.0001537203789
6.8,19,7.6,0.7696114182,0.7697185874,0.7698224783,0.7698096037,0.7699430585,0.7696921825,0.7697971463,0.0001857280731,0.0001857638417
6.8,20,8,0.7478005886,0.7479305267,0.7480319738,0.7480579615,0.7481817603,0.747908473,0.7480221987,0.0002216100693,0.0002215504646
6.8,21,8.4,0.7197580338,0.7198864222,0.7200297117,0.7200899124,0.7201662064,0.7199036479,0.7200151682,0.0002571344376,0.0002571463701
6.8,22,8.8,0.6854838729,0.685623467,0.6857642531,0.6858770847,0.6859147549,0.6856652498,0.6857689619,0.000285089016,0.000285089016
6.8,23,9.2,0.6449779868,0.6450922489,0.645275712,0.645416975,0.6454207897,0.645183444,0.6452778578,0.0002998709679,0.0002998471318
6.8,24,9.6,0.5982404351,0.5983512402,0.5985367298,0.5987045169,0.5986722708,0.5984742045,0.5985478163,0.0003073811531,0.0003073573171
6.8,25,10,0.5452712774,0.5453711152,0.545550704,0.5457449555,0.5456951857,0.5455164909,0.545575738,0.0003044605255,0.0003044128534
6.8,26,10.4,0.4860703647,0.4861478209,0.4863246679,0.4865583777,0.4864714146,0.4862956703,0.4863595963,0.0002892315388,0.0002892255725
6.8,27,10.8,0.4206378162,0.4207361042,0.4208511114,0.4211135507,0.421002984,0.420879066,0.4209165573,0.0002787411213,0.0002787470876
6.8,28,11.2,0.3489736021,0.3490444124,0.349162221,0.3494092822,0.3492934704,0.3491992354,0.349221766,0.0002481639385,0.0002481222036
6.8,29,11.6,0.2710777223,0.2711182237,0.2712363601,0.2714464664,0.2713332176,0.2712698877,0.2712808251,0.0002031028271,0.0002031087934
6.8,30,12,0.1869501472,0.1869835556,0.1870746613,0.1872161627,0.1871076822,0.1870701909,0.1870904565,0.0001403093338,0.0001403033675
6.8,31,12.4,0.09659090638,0.09659091383,0.09665685892,0.09672590345,0.09667173773,0.09665249288,0.09665957838,6.867200136e-05,6.86749845e-05
6.8,32,12.8,2.058339288e-40,-1.461338252e-05,-5.200505257e-06,4.101544619e-06,-3.047287464e-06,1.37090683e-06,-3.477744713e-06,-3.477744713e-06,5.666725428e-06
7.2,0,0,0,-3.496184945e-05,-5.885958672e-07,-3.632158041e-06,7.826834917e-06,-7.608905435e-06,-7.792934412e-06,-7.792934412e-06,1.092366892e-05
7.2,1,0.4,0.1022727266,0.1021619439,0.1022500396,0.1021685898,0.1021851599,0.1022081077,0.1021947637,-7.796287537e-05,7.795840793e-05
7.2,2,0.8,0.1979472041,0.1978181303,0.1978859454,0.1977783889,0.1977906376,0.1978251487,0.1978196502,-0.0001275539398,0.0001275539398
7.2,3,1.2,0.2870234549,0.2868692875,0.2869517505,0.2867929637,0.286822021,0.2868685126,0.2868609428,-0.000162512064,0.0001625478326
7.2,4,1.6,0.3695014715,0.3693214357,0.3693863153,0.3692198098,0.3692558706,0.369305402,0.3692977726,-0.0002036988735,0.0002037048398
7.2,5,2,0.4453812242,0.4452115893,0.4452413023,0.44508636,0.4450870156,0.4451293647,0.4451511502,-0.0002300739288,0.0002300977649
7.2,6,2.4,0.5146627426,0.5144758821,0.5144990683,0.5143373609,0.5143578649,0.5143890381,0.5144118071,-0.0002509355545,0.0002508997859
7.2,7,2.8,0.5773460269,0.5771781802,0.5771645308,0.5770052671,0.5770228505,0.577067554,0.5770877004,-0.0002583265305,0.0002583503665
7.2,8,3.2,0.633431077,0.6333042979,0.6332541108,0.6330670118,0.6331026554,0.6331833005,0.6331822872,-0.0002487897873,0.0002488017199
7.2,9,3.6,0.6829178929,0.6828083992,0.682738781,0.6825447083,0.6826021671,0.682687223,0.6826762557,-0.0002416372299,0.0002416372299
7.2,10,4,0.7258064151,0.7257251143,0.725630939,0.7254490256,0.7255073786,0.7255815268,0.7255787849,-0.0002276301384,0.0002276182204
7.2,11,4.4,0.7620967627,0.7620317936,0.7619224191,0.761759758,0.7618228793,0.7619078755,0.7618889213,-0.0002078413963,0.0002078175603
7.2,12,4.8,0.7917888165,0.7917277813,0.7916101217,0.7914871573,0.7915440798,0.7916182876,0.7915974855,-0.0001913309097,0.0001913309097
7.2,13,5.2,0.8148826957,0.8148254156,0.8147243857,0.8145786524,0.8146715164,0.8147503734,0.814710021,-0.0001726746559,0.0001726269693
7.2,14,5.6,0.8313782811,0.8313624263,0.8312687874,0.8311151266,0.8312296271,0.831284821,0.8312522173,-0.0001260638237,0.0001261234283
7.2,15,6,0.8412756324,0.8412974477,0.8411946297,0.8410351872,0.841178,0.8412114978,0.8411833048,-9.232759476e-05,0.0001010060296
7.2,16,6.4,0.8445747495,0.8446329832,0.8445373774,0.8443592191,0.8445305824,0.8445540667,0.8445228338,-5.19156456e-05,7.519721839e-05
7.2,17,6.8,0.8412756324,0.8413209915,0.8412718773,0.8410997391,0.8412825465,0.8412523866,0.841245532,-3.010034561e-05,5.103349758e-05
7.2,18,7.2,0.8313782811,0.8314311504,0.8314262033,0.8312732577,0.8314307928,0.8314099908,0.8313943148,1.603364944e-05,5.800724102e-05
7.2,19,7.6,0.8148826957,0.814981997,0.8149578571,0.8148581982,0.8149952292,0.8149439096,0.8149474263,6.473064423e-05,7.45415673e-05
7.2,20,8,0.7917888165,0.7918506861,0.7918918133,0.7918305397,0.7919572592,0.7918566465,0.7918774486,8.863210678e-05,8.857250214e-05
7.2,21,8.4,0.7620967627,0.7621569633,0.7622566223,0.7622056007,0.7622843385,0.7622204423,0.7622247934,0.000128030777,0.000128030777
7.2,22,8.8,0.7258064151,0.7258348465,0.7259824872,0.7259706259,0.7260326147,0.7259589434,0.7259558439,0.0001494288445,0.0001494884491
7.2,23,9.2,0.6829178929,0.6829154491,0.6831015944,0.6831247211,0.6831585169,0.68313694,0.6830874681,0.0001695752144,0.0001705288887
7.2,24,9.6,0.633431077,0.6334242225,0.6336150765,0.6336652637,0.633682549,0.6336958408,0.6336165667,0.0001854896545,0.0001882553042
7.2,25,10,0.5773460269,0.5773262978,0.5775334239,0.5776003003,0.5776005387,0.5776203871,0.5775362253,0.0001901984215,0.0001980543166
7.2,26,10.4,0.5146627426,0.5146074295,0.5148357153,0.5149550438,0.5149207115,0.5149130821,0.5148464441,0.0001837015152,0.0002057790698
7.2,27,10.8,0.4453812242,0.4453102052,0.445540905,0.4456776977,0.4456179142,0.4456337094,0.4455560744,0.0001748502254,0.000203269723
7.2,28,11.2,0.3695014715,0.3694421053,0.3696537018,0.3698036075,0.3697240949,0.369732976,0.3696712852,0.000169813633,0.0001935720502
7.2,29,11.6,0.2870234549,0.286945194,0.2871545851,0.2872823477,0.287207216,0.287240833,0.287166059,0.0001426041126,0.0001738846331
7.2,30,12,0.1979472041,0.1979131997,0.198050499,0.1981594563,0.1980770975,0.1981054246,0.1980611384,0.0001139342785,0.0001275330724
7.2,31,12.4,0.1022727266,0.1022642478,0.1023283005,0.102372542,0.1023449004,0.1023621783,0.1023344398,6.171315908e-05,6.509870582e-05
7.2,32,12.8,0,-3.444030881e-05,6.631016731e-07,1.356005669e-06,1.005828381e-05,-4.611909389e-06,-5.394965228e-06,-5.394965228e-06,1.022592187e-05
7.6,0,0,0,6.210058928e-06,1.172721386e-05,1.478940248e-06,8.322298527e-06,3.774650395e-05,1.309700292e-05,1.309700292e-05,1.309700292e-05
7.6,1,0.4,0.1079545468,0.1079364568,0.1079357341,0.107940942,0.1078967154,0.1079058945,0.1079231501,-3.139674664e-05,3.139823821e-05
7.6,2,0.8,0.208944276,0.2089002728,0.2088958919,0.2089280635,0.2088424712,0.2088630944,0.2088859528,-5.832314491e-05,5.83171859e-05
7.6,3,1.2,0.3029692173,0.3029182851,0.3029128909,0.3029586971,0.3028490841,0.3028574586,0.3028992712,-6.994605064e-05,6.993413263e-05
7.6,4,1.6,0.3900293112,0.3899707794,0.3899537325,0.3900232613,0.3898613155,0.3898523152,0.3899322748,-9.703636169e-05,9.703040269e-05
7.6,5,2,0.4701246321,0.470067054,0.4700259268,0.4701236486,0.4699233472,0.4699175656,0.4700115323,-0.0001130998135,0.0001131236568
7.6,6,2.4,0.5432551503,0.5431846976,0.5431431532,0.5432531834,0.5430319309,0.543068409,0.5431362391,-0.0001189112663,0.000118875505
7.6,7,2.8,0.609420836,0.6093744636,0.6093007326,0.6094205379,0.6091768146,0.6092423797,0.6093029976,-0.0001178383827,0.0001178503007
7.6,8,3.2,0.6686217189,0.6685863733,0.6684844494,0.6686162949,0.6683744788,0.6684113145,0.6684945822,-0.0001271367073,0.0001271367073
7.6,9,3.6,0.7208577394,0.7208356261,0.7207151651,0.7208696604,0.7206156254,0.7207105756,0.720749259,-0.0001084804535,0.0001131773024
7.6,10,4,0.7661290169,0.7661398053,0.7660058141,0.7661517262,0.7658885121,0.765997529,0.7660366893,-9.232759476e-05,0.0001057386398
7.6,11,4.4,0.8044354916,0.8044605255,0.8043122292,0.8044728041,0.8042022586,0.8043435216,0.8043583035,-7.718801498e-05,0.0001021623611
7.6,12,4.8,0.8357771039,0.8358187675,0.8356443048,0.835826695,0.8355526328,0.8357174993,0.835711956,-6.514787674e-05,0.0001016259193
7.6,13,5.2,0.8601539731,0.8602039814,0.8600286841,0.8602185845,0.8599350452,0.8601019979,0.8600977063,-5.626678467e-05,0.0001021623611
7.6,14,5.6,0.87756598,0.8776219487,0.8774699569,0.877653718,0.8773937225,0.877517879,0.8775314093,-3.457069397e-05,9.201765351e-05
7.6,15,6,0.8880131841,0.8880761862,0.887963593,0.8881197572,0.8878642917,0.887988627,0.8880025148,-1.066923141e-05,7.852316048e-05
7.6,16,6.4,0.8914955854,0.8915633559,0.8914672732,0.8916246891,0.8913910389,0.8915045261,0.8915101886,1.460313797e-05,6.773471978e-05
7.6,17,6.8,0.8880131841,0.8880836964,0.8880113363,0.8881621361,0.8879521489,0.8880192041,0.8880456686,3.24845314e-05,5.767345283e-05
7.6,18,7.2,0.87756598,0.877646327,0.8775808811,0.8777586818,0.8775605559,0.8776268363,0.8776346445,6.866455078e-05,7.084607932e-05
7.6,19,7.6,0.8601539731,0.8602221608,0.8601990938,0.8603910208,0.8602064252,0.8602266312,0.8602491617,9.518861771e-05,9.509325173e-05
7.6,20,8,0.8357771039,0.8358365893,0.8358552456,0.8360543847,0.8358917832,0.8359068036,0.835909009,0.0001319050789,0.0001318573923
7.6,21,8.4,0.8044354916,0.8044759631,0.8045697212,0.8047455549,0.804561615,0.8046320081,0.8045970201,0.0001615285873,0.0001614809007
7.6,22,8.8,0.7661290169,0.7661579847,0.7662750483,0.7664772272,0.7663003206,0.7663610578,0.7663142681,0.000185251236,0.0001853108406
7.6,23,9.2,0.7208577394,0.7208829522,0.7210050821,0.721231699,0.7210480571,0.7211692929,0.7210674286,0.0002096891403,0.0002096772223
7.6,24,9.6,0.6686217189,0.6686318517,0.6687670946,0.6690318584,0.6688281894,0.6689696908,0.6688457727,0.0002240538597,0.0002240180911
7.6,25,10,0.609420836,0.609421134,0.6095730066,0.6098456383,0.6096358895,0.6097868085,0.6096524596,0.0002316236496,0.0002316594182
7.6,26,10.4,0.5432551503,0.5432502031,0.5434086919,0.543674171,0.5434743166,0.543603301,0.5434821844,0.0002270340919,0.0002289652766
7.6,27,10.8,0.4701246321,0.4701011181,0.4702686965,0.4705218375,0.4703328013,0.4704262614,0.4703301489,0.0002055168152,0.0002149164648
7.6,28,11.2,0.3900293112,0.3900039792,0.3901687562,0.390381813,0.3902179301,0.3902977109,0.390214026,0.0001847147942,0.0001948595018
7.6,29,11.6,0.3029692173,0.3029414117,0.3030882776,0.303265959,0.303136915,0.3032288253,0.3031322956,0.0001630783081,0.0001741826563
7.6,30,12,0.208944276,0.208926037,0.2090295106,0.2091713548,0.2090760469,0.2091139853,0.209063381,0.0001191049814,0.0001264065504
7.6,31,12.4,0.1079545468,0.1079448611,0.1080043614,0.1080753729,0.1080292016,0.1080753729,0.108025834,7.128715515e-05,7.516145706e-05
7.6,32,12.8,0,1.083128154e-05,7.562339306e-06,-5.207955837e-06,3.583729267e-06,1.225620508e-05,5.805120054e-06,5.805120054e-06,7.888302207e-06
8,0,0,0,2.63042748e-05,2.076476812e-05,-3.479421139e-06,-1.368299127e-05,1.564249396e-05,9.109824532e-06,9.109824532e-06,1.597479059e-05
8,1,0.4,0.1136363596,0.11366079,0.1136301979,0.113648355,0.1136371046,0.1135817319,0.1136316285,-4.731118679e-06,1.959204747e-05
8,2,0.8,0.2199413478,0.2199548781,0.2199167013,0.2199846059,0.2199391425,0.2198672891,0.2199325114,-8.836388588e-06,3.153979924e-05
8,3,1.2,0.3189149499,0.3189325333,0.318891108,0.3189917207,0.3189234436,0.3188092709,0.3189096153,-5.334615707e-06,4.647374226e-05
8,4,1.6,0.4105571806,0.4105685055,0.4105398655,0.4106465578,0.4105744064,0.410403192,0.4105464816,-1.069903374e-05,5.784630775e-05
8,5,2,0.4948680401,0.4948854744,0.4948601425,0.4949729741,0.4949012995,0.4946956635,0.4948631227,-4.917383194e-06,6.718039367e-05
8,6,2.4,0.5718474984,0.5718514323,0.5718412995,0.5719553828,0.5718567967,0.5716780424,0.5718365908,-1.090764999e-05,5.935430454e-05
8,7,2.8,0.6414955854,0.6415014863,0.6414929628,0.6416019797,0.6415008903,0.6413282752,0.6414851546,-1.043081284e-05,5.750656055e-05
8,8,3.2,0.7038123012,0.7038266063,0.7038016319,0.7039189935,0.7038471103,0.7036156058,0.7038019896,-1.031160355e-05,7.263421867e-05
8,9,3.6,0.7587976456,0.7588107586,0.7587821484,0.7588918805,0.7588329911,0.7586261034,0.7587887645,-8.881092072e-06,6.594658043e-05
8,10,4,0.8064516187,0.8064491153,0.8064559698,0.8065334558,0.8064997792,0.8062870502,0.8064450026,-6.61611557e-06,6.028413918e-05
8,11,4.4,0.8467741609,0.8467730284,0.8467931747,0.8468447924,0.8468058109,0.8466221094,0.8467677832,-6.377696991e-06,5.489587784e-05
8,12,4.8,0.8797653913,0.8797715902,0.8797802329,0.8798309565,0.8797909021,0.8796198368,0.879758656,-6.73532486e-06,5.153417442e-05
8,13,5.2,0.9054251909,0.9054428339,0.9054453373,0.9055072665,0.9054341316,0.9052715302,0.9054201841,-5.006790161e-06,5.649328159e-05
8,14,5.6,0.9237536788,0.9237658381,0.9237910509,0.923848927,0.9237883091,0.9236184359,0.9237625003,8.821487427e-06,6.293058686e-05
8,15,6,0.9347507358,0.9347561002,0.9348150492,0.9348472953,0.9347919226,0.9346177578,0.9347656369,1.490116119e-05,6.808042235e-05
8,16,6.4,0.9384164214,0.9384166002,0.9384973645,0.9385182858,0.9385251999,0.9382860661,0.9384487271,3.230571747e-05,8.442402032e-05
8,17,6.8,0.9347507358,0.9347453713,0.9348543286,0.9348632693,0.9348909259,0.9346621633,0.9348031878,5.24520874e-05,9.005070024e-05
8,18,7.2,0.9237536788,0.9237433672,0.92385602,0.9238876104,0.9239550233,0.9236975312,0.9238279462,7.426738739e-05,0.0001008152976
8,19,7.6,0.9054251909,0.9054198265,0.9055532217,0.9055752754,0.9056629539,0.9053875804,0.9055197835,9.459257126e-05,0.000111770627
8,20,8,0.8797653913,0.8797343969,0.8799145222,0.8799376488,0.8800379038,0.879786253,0.8798820376,0.0001166462898,0.0001291513472
8,21,8.4,0.8467741609,0.8467129469,0.8469626904,0.8469572067,0.8470771313,0.8468438387,0.8469107747,0.0001366138458,0.0001610875188
8,22,8.8,0.8064516187,0.8063912392,0.8066417575,0.8066653013,0.8067811728,0.8066020012,0.8066163063,0.0001646876335,0.0001888275146
8,23,9.2,0.7587976456,0.7587298155,0.7589868903,0.7590357065,0.7591552734,0.7589990497,0.7589813471,0.0001837015152,0.0002108335466
8,24,9.6,0.7038123012,0.7037500739,0.703995049,0.7040913701,0.7041530013,0.7040542364,0.7040087581,0.0001964569092,0.0002213358821
8,25,10,0.6414955854,0.6414432526,0.6416873336,0.6417934299,0.6418504119,0.6417737007,0.6417096853,0.000214099884,0.0002349734277
8,26,10.4,0.5718474984,0.5717876554,0.5720380545,0.5721411109,0.5721697807,0.5721580982,0.5720589757,0.0002114772797,0.0002353787422
8,27,10.8,0.4948680401,0.4948059916,0.4950455129,0.4951498806,0.4951688051,0.4951479435,0.4950636029,0.0001955628395,0.0002204060584
8,28,11.2,0.4105571806,0.4105210006,0.4107114971,0.4108067155,0.4108234644,0.410813272,0.4107351899,0.0001780092716,0.0001924812823
8,29,11.6,0.3189149499,0.3188957572,0.3190342784,0.3191276789,0.3191545606,0.3191435337,0.3190711439,0.0001561939716,0.0001638889371
8,30,12,0.2199413478,0.2199228406,0.2200277597,0.2201012671,0.2201426029,0.2201016545,0.2200592011,0.0001178532839,0.0001252800284
8,31,12.4,0.1136363596,0.1136283427,0.1136941165,0.1137233377,0.1137592643,0.1137329563,0.113707602,7.124245167e-05,7.445066876e-05
8,32,12.8,1.48689538e-39,7.530674338e-06,7.897615433e-06,1.862645149e-06,8.523464203e-06,3.956258297e-06,5.954131666e-06,5.954131666e-06,5.954131666e-06
8.4,0,0,0,3.75751406e-05,2.262741327e-05,5.304813385e-06,6.575137377e-06,-1.021660864e-05,1.237317883e-05,1.237317883e-05,1.645982229e-05
8.4,1,0.4,0.1193181798,0.1193757206,0.1192937791,0.1193467528,0.1193379536,0.1193012893,0.1193310991,1.291930676e-05,2.943575419e-05
8.4,2,0.8,0.2309384197,0.2310110033,0.230861634,0.2309851497,0.2309316695,0.230938822,0.2309456617,7.24196434e-06,4.065036774e-05
8.4,3,1.2,0.3348607123,0.3349559307,0.3347608149,0.3349214792,0.3348033726,0.3348407745,0.3348564506,-4.261732101e-06,6.663203385e-05
8.4,4,1.6,0.4310850501,0.4312013984,0.4309845567,0.4311510324,0.431030184,0.4310699105,0.4310874045,2.354383469e-06,7.05659404e-05
8.4,5,2,0.5196114182,0.5197409391,0.5195235014,0.5196754932,0.51960361,0.5195968747,0.5196281075,1.668930054e-05,6.077289436e-05
8.4,6,2.4,0.6004398465,0.6005550623,0.6003499031,0.6004905105,0.600399673,0.6004380584,0.6004466414,6.794929504e-06,5.955696179e-05
8.4,7,2.8,0.6735703945,0.6736847758,0.673474431,0.6736006141,0.6734921932,0.6735571027,0.6735618114,-8.583068848e-06,6.64114923e-05
8.4,8,3.2,0.739002943,0.7391340137,0.7389135361,0.7390084267,0.7389219999,0.7389907241,0.7389937639,-9.179115295e-06,6.382465654e-05
8.4,9,3.6,0.7967375517,0.7968678474,0.7966569662,0.7966899276,0.7966285944,0.7967092395,0.7967105508,-2.700090408e-05,7.915496826e-05
8.4,10,4,0.8467741609,0.8468447328,0.8466884494,0.8466955423,0.8466484547,0.8467463851,0.846724689,-4.947185516e-05,7.767677016e-05
8.4,11,4.4,0.8891128898,0.8891707659,0.8890250325,0.8889921308,0.8889445066,0.8890914917,0.8890447617,-6.812810898e-05,9.125471115e-05
8.4,12,4.8,0.9237536788,0.9238084555,0.923659265,0.9236012101,0.9235630631,0.9237282276,0.9236720204,-8.165836334e-05,0.000103545186
8.4,13,5.2,0.9506964684,0.9507638216,0.9505980015,0.9505259991,0.9504588842,0.950668931,0.9506031275,-9.334087372e-05,0.0001202821732
8.4,14,5.6,0.969941318,0.970002234,0.9698340297,0.9697519541,0.969722867,0.9699357152,0.9698494077,-9.191036224e-05,0.0001163244233
8.4,15,6,0.9814882278,0.9815251231,0.9813935757,0.9812712073,0.9812906981,0.9814764857,0.9813914299,-9.679794312e-05,0.000111567977
8.4,16,6.4,0.9853372574,0.9853750467,0.9852548242,0.9851150513,0.9851641059,0.9853171706,0.9852452278,-9.202957153e-05,0.00010713339
8.4,17,6.8,0.9814882278,0.9815043211,0.9814162254,0.9812583327,0.9813444614,0.981521368,0.9814088941,-7.93337822e-05,9.897947166e-05
8.4,18,7.2,0.969941318,0.9699410796,0.9698932171,0.9697200656,0.9698535204,0.9699844122,0.9698784947,-6.282329559e-05,8.009672456e-05
8.4,19,7.6,0.9506964684,0.950704217,0.9506573081,0.9504802823,0.9506623149,0.9507579207,0.9506524205,-4.404783249e-05,7.1740149e-05
8.4,20,8,0.9237536788,0.9237244725,0.9237277508,0.9235619307,0.9237738252,0.9238847494,0.9237345457,-1.913309097e-05,7.96198874e-05
8.4,21,8.4,0.8891128898,0.8890343308,0.889118433,0.8889390826,0.8891568184,0.8892735839,0.8891044855,-8.404254913e-06,9.250640869e-05
8.4,22,8.8,0.8467741609,0.8467096686,0.8467858434,0.8466245532,0.8468418121,0.847012341,0.8467949033,2.074241638e-05,0.0001063227683
8.4,23,9.2,0.7967375517,0.7966563106,0.7967720032,0.7966243029,0.7968209982,0.7970021367,0.7967752218,3.76701355e-05,0.0001153945923
8.4,24,9.6,0.739002943,0.7389379144,0.7390334606,0.7389217615,0.7391216755,0.7392958403,0.7390621305,5.918741226e-05,0.0001176714868
8.4,25,10,0.6735703945,0.6735095978,0.6736119986,0.6735214591,0.6737306118,0.6738978028,0.6736542583,8.38637352e-05,0.0001277923584
8.4,26,10.4,0.6004398465,0.6003577113,0.6005029678,0.6004213691,0.6005921364,0.60081774,0.600538373,9.852647781e-05,0.0001387834491
8.4,27,10.8,0.5196114182,0.5195425749,0.5196816325,0.5196149349,0.5197550058,0.519970417,0.519712925,0.0001015067101,0.0001290321379
8.4,28,11.2,0.4310850501,0.4310687184,0.4311439991,0.43110165,0.4312631488,0.4314008951,0.4311956465,0.0001105964184,0.0001171648473
8.4,29,11.6,0.3348607123,0.334848702,0.3349098563,0.3348730206,0.3350353241,0.3351261914,0.3349586129,9.790062904e-05,0.000102710721
8.4,30,12,0.2309384197,0.2309313715,0.2309581041,0.2309503257,0.2310714573,0.2311484218,0.231011942,7.352232933e-05,7.633566565e-05
8.4,31,12.4,0.1193181798,0.1193196699,0.1193309054,0.1193304807,0.1194141209,0.1194223762,0.1193635091,4.532933235e-05,4.533082392e-05
8.4,32,12.8,0,-6.277114153e-07,4.887580872e-06,-3.397464752e-06,4.440546036e-06,9.119510651e-06,2.884492233e-06,2.884492233e-06,4.494562745e-06
8.8,0,0,0,1.193769276e-05,1.262128353e-05,1.695379615e-05,1.975893974e-05,-2.384185791e-06,1.177750528e-05,1.177750528e-05,1.273117959e-05
8.8,1,0.4,0.125,0.1250599474,0.1249891222,0.1250944585,0.1250350028,0.1249925494,0.1250342131,3.42130661e-05,4.154741691e-05
8.8,2,0.8,0.2419354767,0.2420466542,0.2418921292,0.2421050072,0.2419764102,0.2418953627,0.2419831008,4.762411118e-05,8.102059655e-05
8.8,3,1.2,0.3508064449,0.3509582579,0.3507667482,0.3510198891,0.3508313,0.3507674038,0.3508687019,6.225705147e-05,9.377002425e-05
8.8,4,1.6,0.4516128898,0.4517830014,0.4515811205,0.4518479705,0.4516427219,0.4515818357,0.451687336,7.444620132e-05,9.95695591e-05
8.8,5,2,0.544354856,0.5445191264,0.5443385839,0.5446323752,0.5443986058,0.5443472862,0.5444471836,9.232759476e-05,0.0001018762559
8.8,6,2.4,0.6290322542,0.6291905642,0.6290268898,0.6293090582,0.6290659308,0.6290274262,0.6291239858,9.173154831e-05,9.579658217e-05
8.8,7,2.8,0.705645144,0.7058021426,0.7056443095,0.7059187889,0.7056533694,0.7055977583,0.7057232857,7.81416893e-05,9.741783288e-05
8.8,8,3.2,0.7741935253,0.7743422985,0.7742151618,0.7744544744,0.774163723,0.7741113305,0.7742573619,6.383657455e-05,0.0001086711854
8.8,9,3.6,0.8346773982,0.8348075151,0.8347176909,0.8348902464,0.8346013427,0.8345344663,0.8347103,3.290176392e-05,0.0001204490691
8.8,10,4,0.8870967627,0.8871893287,0.8871440887,0.8872666955,0.8869857788,0.8869410157,0.8871053457,8.583068848e-06,0.0001153111443
8.8,11,4.4,0.9314516187,0.9315336347,0.9315099716,0.9315702915,0.9313055277,0.9312569499,0.9314352274,-1.639127731e-05,0.0001199603066
8.8,12,4.8,0.9677419066,0.9678022265,0.9678089619,0.9678057432,0.9675765634,0.9675624967,0.9677112699,-3.063678741e-05,0.0001071929946
8.8,13,5.2,0.9959677458,0.9960057735,0.9960356951,0.9959921837,0.9957872629,0.9957709312,0.9959183931,-4.935264587e-05,0.0001015424714
8.8,14,5.6,1.016129017,1.01614368,1.016184568,1.016111851,1.015942216,1.015931964,1.016062856,-6.61611557e-05,9.424686141e-05
8.8,15,6,1.02822578,1.028210282,1.028278589,1.028165221,1.028047204,1.02801621,1.028143525,-8.225440979e-05,0.0001034021407
8.8,16,6.4,1.032258034,1.032235026,1.032317162,1.032171249,1.032081246,1.032077551,1.032176375,-8.165836334e-05,0.0001052379594
8.8,17,6.8,1.02822578,1.028177977,1.028291821,1.028119802,1.028096557,1.028042793,1.02814579,-7.998943329e-05,0.0001064062089
8.8,18,7.2,1.016129017,1.016055465,1.016210794,1.016016603,1.016036153,1.015972137,1.016058207,-7.081031799e-05,0.0001034975066
8.8,19,7.6,0.9959677458,0.9958709478,0.9960457087,0.9958451986,0.9959138036,0.9958613515,0.9959074259,-6.031990051e-05,9.152889106e-05
8.8,20,8,0.9677419066,0.9676219821,0.9678224325,0.9676294327,0.9677379131,0.9677079916,0.9677039385,-3.796815872e-05,7.016658492e-05
8.8,21,8.4,0.9314516187,0.9313003421,0.9315379858,0.9313405752,0.9314819574,0.9314587712,0.9314239621,-2.765655518e-05,7.723570161e-05
8.8,22,8.8,0.8870967627,0.8869407773,0.887173295,0.8869916797,0.887158215,0.8871465921,0.8870820999,-1.466274261e-05,8.977651305e-05
8.8,23,9.2,0.8346773982,0.8345144987,0.8347619772,0.834582746,0.8347522616,0.8347696066,0.8346762657,-1.132488251e-06,0.0001018404946
8.8,24,9.6,0.7741935253,0.7740336657,0.7742733955,0.7741077542,0.7743062973,0.7743009329,0.774204433,1.090764999e-05,0.0001091361046
8.8,25,10,0.705645144,0.7054802179,0.705728054,0.7055695653,0.7057749033,0.7057889104,0.7056683302,2.318620682e-05,0.0001193881035
8.8,26,10.4,0.6290322542,0.6288619041,0.6291278601,0.6289868355,0.6291955709,0.6292064786,0.629075706,4.345178604e-05,0.0001297831477
8.8,27,10.8,0.544354856,0.5442035794,0.5444323421,0.5443184376,0.5445418358,0.544557333,0.5444107056,5.584955215e-05,0.0001309275685
8.8,28,11.2,0.4516128898,0.4514947832,0.4516912401,0.4515892267,0.4517938197,0.4518109262,0.4516759813,6.309151649e-05,0.000119817254
8.8,29,11.6,0.3508064449,0.350723207,0.3508603275,0.3507825136,0.3509753942,0.3509863615,0.3508655429,5.909800529e-05,0.0001019835472
8.8,30,12,0.2419354767,0.2418691367,0.241970852,0.24192141,0.2420651615,0.2420755476,0.2419804335,4.495680332e-05,7.710755017e-05
8.8,31,12.4,0.125,0.1249610931,0.1250100434,0.124985218,0.1250900328,0.1250821799,0.1250257194,2.571940422e-05,4.7188998e-05
8.8,32,12.8,0,5.915760994e-06,-4.768371582e-07,-2.570450306e-06,3.583729267e-06,1.881271601e-05,5.052983852e-06,5.052983852e-06,6.271898656e-06
9.2,0,0,0,-1.542270184e-06,3.252178431e-06,3.986805677e-05,1.419335604e-05,-9.251758456e-06,9.30391252e-06,9.30391252e-06,1.362152398e-05
9.2,1,0.4,0.1306818128,0.1307315826,0.1306588054,0.1308146715,0.1307294667,0.130720973,0.1307311058,4.929304123e-05,5.849003719e-05
9.2,2,0.8,0.2529325485,0.2530775964,0.2528909147,0.2531477511,0.2530083358,0.2529793382,0.253020823,8.827447891e-05,0.0001048922568
9.2,3,1.2,0.3667522073,0.366951853,0.366720289,0.3670362532,0.3668507934,0.3667862415,0.3668690622,0.0001168549061,0.0001296460687
9.2,4,1.6,0.4721407592,0.4723695815,0.4721070826,0.4724572301,0.4722371101,0.4721800685,0.4722701907,0.0001294314861,0.0001429259719
9.2,5,2,0.5690982342,0.5693219304,0.5690667033,0.5694538355,0.5691894889,0.5691629648,0.5692389607,0.0001407265663,0.000153362751
9.2,6,2.4,0.6576246023,0.6578633785,0.6575962305,0.6579897404,0.6577062011,0.6576825976,0.6577676535,0.0001430511475,0.00015437603
9.2,7,2.8,0.7377199531,0.7379547954,0.7376966476,0.738077879,0.7377895117,0.7377501726,0.7378538251,0.0001338720322,0.0001431703568
9.2,8,3.2,0.8093841672,0.8095889688,0.8093752265,0.8097242117,0.8093981743,0.8093976974,0.8094968796,0.0001127123833,0.0001162648186
9.2,9,3.6,0.8726173043,0.872795403,0.8726242781,0.8729145527,0.8725824952,0.8725098968,0.8726853132,6.800889969e-05,0.0001249074994
9.2,10,4,0.9274193645,0.92758286,0.927439332,0.927644968,0.9273450375,0.9272934198,0.9274611473,4.178285599e-05,0.0001218676553
9.2,11,4.4,0.973790288,0.9739307761,0.9738349915,0.9739582539,0.9736725688,0.9736099839,0.9738013148,1.102685928e-05,0.0001302361488
9.2,12,4.8,1.011730194,1.011832356,1.01178658,1.011824727,1.011589766,1.011534333,1.011713505,-1.668930054e-05,0.0001178741441
9.2,13,5.2,1.041239023,1.041295767,1.04129529,1.041268826,1.041094303,1.04103601,1.041198015,-4.100799561e-05,9.81092453e-05
9.2,14,5.6,1.062316656,1.062339187,1.062359691,1.062277198,1.062164068,1.062108517,1.06224966,-6.699562073e-05,9.315014177e-05
9.2,15,6,1.074963331,1.074958205,1.07500267,1.074863911,1.074813843,1.074734092,1.07487464,-8.869171143e-05,0.0001045227036
9.2,16,6.4,1.07917881,1.079151154,1.079213142,1.079030156,1.079027653,1.078979492,1.079080343,-9.846687317e-05,0.0001122236281
9.2,17,6.8,1.074963331,1.07490623,1.074998736,1.074792981,1.074850798,1.07474637,1.074859023,-0.0001043081284,0.0001184701905
9.2,18,7.2,1.062316656,1.062225461,1.062357068,1.0621171,1.06222868,1.062133074,1.062212229,-0.0001044273376,0.000120544435
9.2,19,7.6,1.041239023,1.041103005,1.04128325,1.041030765,1.041185021,1.041156173,1.041151643,-8.738040924e-05,0.0001050710707
9.2,20,8,1.011730194,1.011567831,1.01175189,1.011503816,1.011721253,1.011686325,1.011646152,-8.404254913e-05,9.264946129e-05
9.2,21,8.4,0.973790288,0.9736086726,0.9738000631,0.9735539556,0.9738124013,0.973801434,0.9737153053,-7.498264313e-05,9.219646745e-05
9.2,22,8.8,0.9274193645,0.9272064567,0.9274175167,0.9271819592,0.9274708629,0.9274469018,0.927344799,-7.456541061e-05,0.0001062393203
9.2,23,9.2,0.8726173043,0.8724056482,0.8726069927,0.8723720312,0.8726893067,0.8726648688,0.8725477457,-6.955862045e-05,0.0001173615456
9.2,24,9.6,0.8093841672,0.8091511726,0.8093906641,0.8091517687,0.8094888926,0.8094271421,0.8093219995,-6.21676445e-05,0.0001239180565
9.2,25,10,0.7377199531,0.7374830246,0.7377281785,0.7374931574,0.7378373742,0.7378225327,0.7376728058,-4.714727402e-05,0.0001383900671
9.2,26,10.4,0.6576246023,0.6574012041,0.6576319933,0.6574118733,0.6577688456,0.6577492356,0.6575925946,-3.200769424e-05,0.0001424789371
9.2,27,10.8,0.5690982342,0.5688804388,0.5690895915,0.5689175725,0.5692744255,0.5692529678,0.5690829754,-1.525878906e-05,0.0001476049365
9.2,28,11.2,0.4721407592,0.4719485343,0.4721515775,0.4719831347,0.4722915292,0.4722782969,0.4721306264,-1.013278961e-05,0.0001297950803
9.2,29,11.6,0.3667522073,0.3666005433,0.3667449057,0.3666187525,0.3669022322,0.3669058084,0.3667544425,2.235174179e-06,0.0001192092896
9.2,30,12,0.2529325485,0.2528265119,0.2529350519,0.2528399825,0.253046453,0.2530596256,0.252941519,8.970499039e-06,8.841753152e-05
9.2,31,12.4,0.1306818128,0.1306286752,0.1306659281,0.1306276321,0.1307532042,0.1307484657,0.1306847781,2.965331078e-06,5.224943015e-05
9.2,32,12.8,0,-1.698732376e-06,-2.443790436e-06,6.705522537e-08,-3.300607204e-06,1.162290573e-05,8.49366188e-07,8.49366188e-07,3.826618013e-06
9.6,0,0,0,3.905966878e-06,-1.452863216e-07,5.818903446e-05,-2.566725016e-06,-1.459941268e-05,8.956715646e-06,8.956715646e-06,1.588128544e-05
9.6,1,0.4,0.1363636404,0.1364262998,0.1363532841,0.1365099549,0.1364125758,0.1364416629,0.1364287436,6.510317326e-05,6.925761409e-05
9.6,2,0.8,0.2639296055,0.2641204,0.2638901174,0.2641568482,0.2640057206,0.264041841,0.2640430033,0.0001133978367,0.0001291751832
9.6,3,1.2,0.3826979399,0.3829292357,0.3826578557,0.3829969466,0.3828178644,0.3827933669,0.3828390539,0.0001411139965,0.000157147646
9.6,4,1.6,0.4926686287,0.4929528236,0.4926282763,0.4930497408,0.4927749634,0.4927886724,0.4928388596,0.0001702308655,0.0001864075602
9.6,5,2,0.5938416123,0.5941642523,0.5938104391,0.5942642093,0.593926549,0.5939550996,0.5940240622,0.0001824498177,0.0001949667931
9.6,6,2.4,0.68621701,0.6865539551,0.6861955523,0.6866333485,0.6862885356,0.6863238215,0.6863991022,0.0001820921898,0.000190615654
9.6,7,2.8,0.7697947025,0.7701278329,0.7697945237,0.7701919079,0.7698448896,0.7698857784,0.7699690461,0.000174343586,0.000174355504
9.6,8,3.2,0.8445747495,0.8448885679,0.8445960283,0.8449310064,0.8445569873,0.8446502686,0.8447246552,0.0001499056816,0.0001569271117
9.6,9,3.6,0.9105571508,0.9108430743,0.9105888605,0.9108472466,0.9105032682,0.9105325937,0.9106629491,0.0001057982445,0.0001372337283
9.6,10,4,0.9677419066,0.9679993391,0.967790544,0.9679829478,0.9676244259,0.967674017,0.9678142667,7.236003876e-05,0.0001464962988
9.6,11,4.4,1.016129017,1.016333342,1.016217947,1.016309738,1.015960336,1.01602757,1.016169786,4.076957703e-05,0.00014882088
9.6,12,4.8,1.055718422,1.055889726,1.055820704,1.055825591,1.055520892,1.055556059,1.055722594,4.172325134e-06,0.0001481294603
9.6,13,5.2,1.086510301,1.086624146,1.086622596,1.086529136,1.086304545,1.086335897,1.086483359,-2.694129944e-05,0.0001250267087
9.6,14,5.6,1.108504415,1.108582139,1.108610511,1.108468771,1.108295918,1.10833478,1.108458281,-4.613399506e-05,0.0001195192308
9.6,15,6,1.121700883,1.121755958,1.121795177,1.121587753,1.121496439,1.1214993,1.121626854,-7.402896881e-05,0.0001337051362
9.6,16,6.4,1.126099706,1.12611258,1.126174927,1.125926614,1.125899076,1.12588644,1.125999928,-9.977817535e-05,0.0001350164384
9.6,17,6.8,1.121700883,1.121674418,1.121771812,1.121445656,1.121516466,1.121492863,1.121580243,-0.000120639801,0.0001490116119
9.6,18,7.2,1.108504415,1.108421803,1.10855782,1.108208776,1.10833919,1.108329058,1.108371377,-0.0001330375671,0.0001544475526
9.6,19,7.6,1.086510301,1.086370707,1.086550474,1.086172342,1.086369872,1.086425185,1.08637774,-0.00013256073,0.0001486539841
9.6,20,8,1.055718422,1.055553436,1.055731177,1.055354953,1.055622339,1.055663705,1.055585146,-0.0001332759857,0.0001384019852
9.6,21,8.4,1.016129017,1.015970945,1.016127825,1.015744925,1.016072512,1.016123056,1.016007781,-0.0001212358475,0.0001211643248
9.6,22,8.8,0.9677419066,0.9675335288,0.9677234292,0.9673559666,0.9677017331,0.9677649736,0.9676159024,-0.0001260042191,0.0001352071704
9.6,23,9.2,0.9105571508,0.9103319645,0.9105439186,0.9101676941,0.9105559587,0.9105827808,0.9104364514,-0.0001206994057,0.0001309394866
9.6,24,9.6,0.8445747495,0.8443323374,0.8445631266,0.8441881537,0.8446009159,0.8446171284,0.8444603086,-0.000114440918,0.0001418352185
9.6,25,10,0.7697947025,0.7695432901,0.7697700858,0.7694193125,0.769849062,0.7699081898,0.7696979642,-9.673833847e-05,0.0001638531685
9.6,26,10.4,0.68621701,0.6859629154,0.686190486,0.6858596206,0.6862893105,0.6863526106,0.6861310005,-8.600950241e-05,0.0001691818179
9.6,27,10.8,0.5938416123,0.5935841203,0.5937943459,0.5935132504,0.5939280391,0.5940009356,0.5937641263,-7.748603821e-05,0.0001757740974
9.6,28,11.2,0.4926686287,0.4924366474,0.4926182628,0.4923973382,0.4927574396,0.4928089082,0.4926037192,-6.490945816e-05,0.0001565456332
9.6,29,11.6,0.3826979399,0.3824892342,0.3826596737,0.3824930191,0.3827937245,0.3828444779,0.382656008,-4.19318676e-05,0.0001388430537
9.6,30,12,0.2639296055,0.2637884915,0.2638914585,0.2637753487,0.264000535,0.2640652359,0.2639042139,-2.539157867e-05,0.0001080155344
9.6,31,12.4,0.1363636404,0.1363015473,0.1363399029,0.1362791955,0.1364023089,0.1364539862,0.1363553852,-8.255243301e-06,5.985796452e-05
9.6,32,12.8,1.48689538e-39,-1.90846622e-05,4.515051842e-06,5.181878805e-06,-3.971159458e-06,1.922249794e-06,-2.287328243e-06,-2.287328243e-06,6.935000329e-06
10,0,0,0,1.612864435e-05,1.479685307e-05,4.232302308e-05,4.090368748e-06,2.088025212e-06,1.588538362e-05,1.588538362e-05,1.588538362e-05
10,1,0.4,0.1420454532,0.1421635598,0.1419811994,0.142243579,0.14211303,0.1421395242,0.1421281844,8.273124695e-05,0.0001084268079
10,2,0.8,0.2749266922,0.275167793,0.2748618424,0.2752408981,0.2750506997,0.2750755847,0.2750793695,0.0001526772976,0.0001786112844
10,3,1.2,0.3986437023,0.3989534974,0.3985651433,0.3990520537,0.3988199234,0.3988096714,0.39884004,0.0001963376999,0.00022777915
10,4,1.6,0.5131964684,0.5135399103,0.5130980611,0.513656795,0.5133833289,0.5133879185,0.5134132504,0.000216782093,0.0002560973226
10,5,2,0.6185850501,0.6189703941,0.6184865236,0.6190857291,0.6187529564,0.6187670827,0.6188125014,0.0002274513245,0.0002668976667
10,6,2.4,0.7148093581,0.7151973248,0.7147454023,0.7153332829,0.714969933,0.7149740458,0.7150440216,0.0002346634865,0.0002602219465
10,7,2.8,0.8018695116,0.8022534251,0.8018510342,0.8023890257,0.8019988537,0.8020102382,0.8021005392,0.0002310276031,0.0002383947431
10,8,3.2,0.8797653913,0.8801286221,0.8797473907,0.880253315,0.8798474073,0.8798689842,0.87996912,0.0002037286758,0.0002109527559
10,9,3.6,0.948497057,0.948824048,0.9485428929,0.9489447474,0.9485577941,0.948512435,0.9486764073,0.0001793503761,0.0001793265401
10,10,4,1.008064508,1.008355975,1.008125782,1.008466959,1.008049369,1.008025289,1.008204699,0.0001401901245,0.0001619100512
10,11,4.4,1.058467746,1.058712244,1.058549285,1.058800936,1.058413029,1.058394313,1.058573961,0.000106215477,0.0001574754715
10,12,4.8,1.099706769,1.099907994,1.099789619,1.099962473,1.099631071,1.099562645,1.099770784,6.401538849e-05,0.0001519203215
10,13,5.2,1.131781459,1.131913185,1.131901979,1.131966233,1.131685495,1.131601453,1.131813645,3.218650818e-05,0.0001425981463
10,14,5.6,1.154692054,1.154764891,1.154827356,1.154796124,1.154600859,1.154523611,1.154702544,1.049041748e-05,0.0001143693953
10,15,6,1.168438435,1.168471217,1.168518066,1.168454409,1.168363452,1.168222666,1.16840589,-3.254413605e-05,8.382797387e-05
10,16,6.4,1.173020482,1.172981501,1.173072696,1.172959805,1.17293644,1.172784686,1.172947049,-7.343292236e-05,9.434223466e-05
10,17,6.8,1.168438435,1.168349743,1.168514729,1.168288112,1.168358088,1.16821003,1.16834414,-9.429454803e-05,0.0001248121262
10,18,7.2,1.154692054,1.154547453,1.154764175,1.154468298,1.154619575,1.154507875,1.154581428,-0.0001106262207,0.0001394271821
10,19,7.6,1.131781459,1.131592512,1.131837726,1.131505132,1.131726265,1.13163352,1.131658912,-0.0001225471497,0.0001449346601
10,20,8,1.099706769,1.099488378,1.099752307,1.099384785,1.099694371,1.099597812,1.099583507,-0.0001232624054,0.0001414537401
10,21,8.4,1.058467746,1.058229208,1.05840528,1.058106661,1.058471203,1.058397532,1.058321953,-0.0001457929611,0.0001471519499
10,22,8.8,1.008064508,1.00781095,1.007953286,1.007682204,1.008090019,1.008061051,1.00791955,-0.0001449584961,0.000155210495
10,23,9.2,0.948497057,0.9482292533,0.9483863115,0.9480967522,0.9485502839,0.9484924078,0.9483510256,-0.0001460313797,0.0001673460065
10,24,9.6,0.8797653913,0.8794925213,0.8796420693,0.879358232,0.8798445463,0.8797875047,0.8796249628,-0.0001404285431,0.0001809239329
10,25,10,0.8018695116,0.8015934825,0.8017681837,0.8014702201,0.8019667268,0.8019569516,0.8017511368,-0.0001183748245,0.000192260748
10,26,10.4,0.7148093581,0.7145415545,0.7147203088,0.7144562006,0.7149034142,0.7149196267,0.714708209,-0.0001011490822,0.0001828670502
10,27,10.8,0.6185850501,0.6183259487,0.6184631586,0.618267417,0.6186829805,0.6187145114,0.6184908152,-9.423494339e-05,0.0001852035493
10,28,11.2,0.5131964684,0.5129625201,0.5130727291,0.5129169822,0.5132990479,0.5133078098,0.5131118298,-8.463859558e-05,0.0001702189475
10,29,11.6,0.3986437023,0.398440361,0.3985208869,0.3984150887,0.3987170756,0.3987645507,0.3985715806,-7.212162018e-05,0.0001497983903
10,30,12,0.2749266922,0.2747727036,0.274822861,0.2747763693,0.2749744058,0.2750497758,0.274879247,-4.744529724e-05,0.0001157879815
10,31,12.4,0.1420454532,0.1419383287,0.1419810653,0.1419697851,0.1420621872,0.142122224,0.1420147121,-3.074109554e-05,6.813705113e-05
10,32,12.8,-7.434476899e-40,-1.113861799e-06,-1.42455101e-05,4.11644578e-06,-4.11272049e-06,-6.921589375e-06,-4.455447197e-06,-4.455447197e-06,6.102025509e-06
10.4,0,0,0,1.695938408e-05,1.190602779e-05,2.552941442e-05,3.385543823e-05,2.033449709e-05,2.171695269e-05,2.171695269e-05,2.171695269e-05
10.4,1,0.4,0.147727266,0.1478842795,0.147730127,0.1479296982,0.1478054821,0.1478487402,0.1478396654,0.0001123994589,0.0001123994589
10.4,2,0.8,0.2859237492,0.2862017155,0.2859027386,0.2862547934,0.2860674858,0.2861089408,0.2861071229,0.0001833736897,0.0001917898626
10.4,3,1.2,0.4145894349,0.4149599075,0.4145814478,0.4150210321,0.4147416949,0.4147995412,0.4148207307,0.0002312958241,0.0002344846725
10.4,4,1.6,0.533724308,0.5341209769,0.5337169766,0.5341999531,0.5338852406,0.5339626074,0.5339771509,0.0002528429031,0.0002557754633
10.4,5,2,0.6433284283,0.6437783241,0.6433150768,0.6438424587,0.6434937119,0.6435616612,0.6435981989,0.0002697706223,0.0002751588763
10.4,6,2.4,0.7434017658,0.7438468337,0.743393898,0.7439259887,0.7435421348,0.7436248064,0.7436667681,0.0002650022507,0.0002681136248
10.4,7,2.8,0.8339442611,0.8344020247,0.8339486122,0.8344683051,0.8340162635,0.8341146111,0.834190011,0.0002457499504,0.0002457022783
10.4,8,3.2,0.9149559736,0.9153752923,0.9149885178,0.9154652357,0.9150488377,0.9150607586,0.9151877165,0.0002317428589,0.0002317547769
10.4,9,3.6,0.9864369631,0.986831367,0.9865151644,0.9868959785,0.9864493608,0.9864633679,0.9866310954,0.000194132328,0.0001940846414
10.4,10,4,1.048387051,1.048744082,1.048504472,1.048792005,1.048351765,1.048345804,1.048547506,0.0001604557037,0.0001911878644
10.4,11,4.4,1.100806475,1.101116896,1.100948334,1.101141334,1.100730538,1.100726724,1.100932717,0.0001262426376,0.00018856526
10.4,12,4.8,1.143694997,1.143940568,1.143855333,1.143944979,1.143577218,1.143540263,1.143771768,7.677078247e-05,0.0001856803865
10.4,13,5.2,1.177052736,1.177206755,1.177218795,1.177226901,1.176894903,1.176841259,1.17707777,2.503395081e-05,0.0001727104245
10.4,14,5.6,1.200879693,1.200964212,1.201079011,1.200960994,1.200755596,1.200660229,1.200884104,4.410743713e-06,0.0001417398453
10.4,15,6,1.215175986,1.215187669,1.215376258,1.215153933,1.215034008,1.214919567,1.215134382,-4.160404205e-05,0.0001264810562
10.4,16,6.4,1.219941378,1.219847798,1.220129967,1.21982491,1.219798923,1.219696164,1.219859481,-8.189678192e-05,0.000157260889
10.4,17,6.8,1.215175986,1.215031266,1.215311885,1.214968085,1.215047479,1.214931607,1.215058088,-0.0001178979874,0.0001722812594
10.4,18,7.2,1.200879693,1.200679064,1.200965405,1.200599909,1.200755715,1.200670958,1.200734138,-0.0001455545425,0.0001797676086
10.4,19,7.6,1.177052736,1.176831484,1.177089334,1.176695228,1.176952004,1.176829934,1.176879644,-0.0001730918884,0.0001877784671
10.4,20,8,1.143694997,1.143428683,1.14369905,1.143278003,1.143601298,1.143516302,1.143504739,-0.0001902580261,0.0001919507922
10.4,21,8.4,1.100806475,1.10050261,1.100799441,1.10033226,1.100692153,1.100668311,1.100599051,-0.0002074241638,0.0002075195371
10.4,22,8.8,1.048387051,1.048096418,1.048335552,1.047878861,1.048332453,1.048330665,1.048194766,-0.000192284584,0.000192260748
10.4,23,9.2,0.9864369631,0.9861307144,0.9863504767,0.9859111309,0.9863860607,0.9863928556,0.9862343073,-0.0002026557922,0.0002027153969
10.4,24,9.6,0.9149559736,0.9146504402,0.9148006439,0.9144288301,0.9149329066,0.9149489999,0.9147523642,-0.0002036094666,0.0002036094666
10.4,25,10,0.8339442611,0.8336469531,0.8337612152,0.8334316015,0.8339419961,0.8339831233,0.8337529302,-0.0001913309097,0.0002068281174
10.4,26,10.4,0.7434017658,0.7431183457,0.7431855798,0.7429302335,0.7434176207,0.743452847,0.7432209253,-0.0001808404922,0.0002076148958
10.4,27,10.8,0.6433284283,0.6430649757,0.6431110501,0.6428996325,0.6433576941,0.6433978081,0.6431661844,-0.0001622438431,0.0002016544313
10.4,28,11.2,0.533724308,0.5334917307,0.5335225463,0.5333476663,0.5337283015,0.5337967277,0.5335773826,-0.0001469254494,0.0001774787961
10.4,29,11.6,0.4145894349,0.414383173,0.4144292772,0.4142909646,0.4145658612,0.4146701694,0.414467901,-0.0001215338707,0.0001538395882
10.4,30,12,0.2859237492,0.2857789993,0.2857942283,0.2857306302,0.2858508229,0.2860016823,0.2858312726,-9.247660637e-05,0.0001236498356
10.4,31,12.4,0.147727266,0.1476142108,0.1476638764,0.1476241797,0.1476927698,0.1477740407,0.1476738155,-5.34504652e-05,7.216036465e-05
10.4,32,12.8,0,6.761401892e-07,-2.175569534e-06,-3.408640623e-06,-3.207474947e-05,-8.020550013e-06,-9.000674254e-06,-9.000674254e-06,9.271129784e-06
10.8,0,0,0,9.420327842e-06,-1.14813447e-05,3.669410944e-06,2.52649188e-05,4.370883107e-05,1.411642916e-05,1.411642916e-05,1.870896631e-05
10.8,1,0.4,0.1534090936,0.1535833329,0.1534250379,0.1536073387,0.1534703523,0.1535697877,0.1535311639,0.0001220703125,0.0001220762788
10.8,2,0.8,0.2969208062,0.2972037792,0.2969481647,0.2972738743,0.2970451713,0.2971284389,0.2971199155,0.0001991093159,0.0001990795135
10.8,3,1.2,0.4305351973,0.4309324026,0.4305985868,0.4310110211,0.4306795299,0.4308032095,0.4308049679,0.0002697706223,0.0002697527525
10.8,4,1.6,0.5542522073,0.5547084212,0.554335475,0.5547910929,0.554412365,0.5545449853,0.5545584559,0.0003062486649,0.0003062605974
10.8,5,2,0.668071866,0.6685907841,0.6681649685,0.6686677933,0.6682394147,0.6683653593,0.668405652,0.0003337860107,0.0003337979433
10.8,6,2.4,0.7719941139,0.7725070715,0.7720940113,0.7726147175,0.7721498013,0.7723200917,0.7723371387,0.0003430247307,0.0003430247307
10.8,7,2.8,0.8660190701,0.8665413857,0.866122961,0.8666364551,0.8661526442,0.8662717938,0.8663451076,0.0003260374069,0.0003259778023
10.8,8,3.2,0.9501466155,0.9506368041,0.9502739906,0.9507633448,0.9502404332,0.950284183,0.9504397511,0.000293135643,0.000293135643
10.8,9,3.6,1.024376869,1.024825811,1.024518967,1.024946809,1.024424911,1.024452329,1.024633765,0.000256896019,0.000256896019
10.8,10,4,1.088709712,1.089107633,1.088862538,1.089224815,1.088743687,1.088713646,1.088930488,0.0002207756042,0.0002207517682
10.8,11,4.4,1.143145204,1.143487453,1.143322945,1.14359355,1.14312005,1.143085957,1.143321991,0.0001767873764,0.0002105474414
10.8,12,4.8,1.187683225,1.187939286,1.187858343,1.188031197,1.187610507,1.187561154,1.187800169,0.000116944313,0.0001947879791
10.8,13,5.2,1.222324014,1.222496748,1.222505808,1.222592831,1.222210169,1.222139001,1.222388983,6.496906281e-05,0.000184440607
10.8,14,5.6,1.247067451,1.247141242,1.247243285,1.24723959,1.246937394,1.246824503,1.247077227,9.775161743e-06,0.0001589536696
10.8,15,6,1.261913419,1.261887074,1.2620821,1.261973023,1.261768937,1.261676311,1.261877418,-3.600120544e-05,0.0001272439986
10.8,16,6.4,1.266862154,1.266750097,1.267004848,1.266827941,1.266730666,1.266684055,1.266799569,-6.258487701e-05,0.00011970997
10.8,17,6.8,1.261913419,1.261735797,1.262033105,1.261782169,1.261772513,1.261739612,1.261812687,-0.0001007318497,0.0001486539841
10.8,18,7.2,1.247067451,1.246840239,1.247157097,1.246849179,1.24695003,1.246907115,1.246940851,-0.0001266002655,0.0001625776349
10.8,19,7.6,1.222324014,1.222057104,1.222365499,1.221997857,1.222208023,1.222103357,1.222146392,-0.0001776218414,0.0001942396193
10.8,20,8,1.187683225,1.187366962,1.187688708,1.187274575,1.187553406,1.187492967,1.187475324,-0.000207901001,0.0002100944548
10.8,21,8.4,1.143145204,1.142796278,1.143129706,1.142665625,1.143009186,1.142995954,1.142919302,-0.0002259016037,0.0002258539171
10.8,22,8.8,1.088709712,1.088352084,1.08864069,1.088172197,1.088613391,1.088618159,1.08847928,-0.0002304315567,0.0002304077207
10.8,23,9.2,1.024376869,1.024012089,1.024270296,1.023816466,1.024303913,1.024356484,1.024151802,-0.0002250671387,0.000225019452
10.8,24,9.6,0.9501466155,0.9497829676,0.9499989748,0.9495779872,0.9501020908,0.950158298,0.9499241114,-0.0002225041389,0.0002272248239
10.8,25,10,0.8660190701,0.8656760454,0.8658410311,0.8654625416,0.8659969568,0.8660280108,0.8658008575,-0.0002182126045,0.0002217292786
10.8,26,10.4,0.7719941139,0.7716627121,0.7718106508,0.7714612484,0.7719822526,0.7720213532,0.7717876434,-0.0002064704895,0.0002173662215
10.8,27,10.8,0.668071866,0.6677572727,0.6678869128,0.667584002,0.6680739522,0.6680969,0.6678797603,-0.0001921057701,0.0002029061288
10.8,28,11.2,0.5542522073,0.554005444,0.554094553,0.5538193583,0.554209888,0.5542930961,0.5540844798,-0.0001677274704,0.0001840949117
10.8,29,11.6,0.4305351973,0.4303089678,0.4304046035,0.4301875234,0.4304986,0.430578649,0.4303956926,-0.0001395046711,0.0001569092274
10.8,30,12,0.2969208062,0.2967623174,0.2968368232,0.296685338,0.2968670428,0.296946615,0.2968196273,-0.0001011788845,0.0001115024061
10.8,31,12.4,0.1534090936,0.1533063799,0.1533620059,0.1532859206,0.1533573568,0.1534143537,0.1533451974,-6.38961792e-05,6.599425978e-05
10.8,32,12.8,0,6.835907698e-06,-1.62422657e-06,1.560896635e-06,3.099441528e-06,-3.445893526e-06,1.285225153e-06,1.285225153e-06,3.313273282e-06
11.2,0,0,0,1.114793122e-06,-1.613050699e-05,-2.12714076e-06,4.164874554e-06,-3.557652235e-06,-3.307126462e-06,-3.307126462e-06,5.418993624e-06
11.2,1,0.4,0.1590909064,0.1592720449,0.1591296643,0.1592754424,0.1591814458,0.1592920423,0.1592301279,0.000139221549,0.000139221549
11.2,2,0.8,0.3079178929,0.3081842363,0.3080000579,0.30826509,0.3080671728,0.3081878722,0.3081408739,0.0002229809761,0.0002229928941
11.2,3,1.2,0.4464809299,0.4468793571,0.4466277361,0.4469585717,0.4466699064,0.4468001127,0.4467871785,0.0003062486649,0.00030620693
11.2,4,1.6,0.5747800469,0.5752882361,0.5749556422,0.5753436089,0.5749745369,0.5750997066,0.5751323104,0.0003522634506,0.0003522992192
11.2,5,2,0.6928152442,0.693385005,0.6930202246,0.6934450865,0.6930173635,0.6931180954,0.6931971312,0.0003818869591,0.0003819107951
11.2,6,2.4,0.8005865216,0.8011547327,0.8007889986,0.8012443185,0.800771594,0.8008695245,0.800965786,0.0003792643547,0.0003793120268
11.2,7,2.8,0.8980938196,0.8986732364,0.898329556,0.8987447619,0.8982390761,0.8983630538,0.8984699249,0.0003761053085,0.0003761172411
11.2,8,3.2,0.9853372574,0.9858962297,0.9855670333,0.9859774709,0.9854585528,0.9855421782,0.9856883287,0.0003510713577,0.0003510355891
11.2,9,3.6,1.062316656,1.062823176,1.062539339,1.062913179,1.062432289,1.062429786,1.062627554,0.0003108978271,0.0003108978271
11.2,10,4,1.129032254,1.129444957,1.129268169,1.129576683,1.129124403,1.129053712,1.129293561,0.0002613067627,0.0002613305987
11.2,11,4.4,1.185483813,1.185825825,1.185714245,1.185955048,1.185555935,1.185416102,1.185693502,0.0002096891403,0.0002367019624
11.2,12,4.8,1.231671572,1.231913447,1.231882453,1.232028842,1.231730223,1.231624961,1.231836081,0.0001645088196,0.0001830577821
11.2,13,5.2,1.267595291,1.267768383,1.267795801,1.267849565,1.267622828,1.267468095,1.267700911,0.0001056194305,0.0001565217972
11.2,14,5.6,1.293255091,1.293301582,1.293441415,1.293399096,1.29320848,1.29311204,1.293292403,3.731250763e-05,0.0001132965117
11.2,15,6,1.30865097,1.308577895,1.308813572,1.308688283,1.308564186,1.308436036,1.308615923,-3.504753113e-05,0.0001149415984
11.2,16,6.4,1.31378293,1.3136518,1.313927889,1.31372726,1.31368804,1.313591957,1.313717484,-6.544589996e-05,0.00012352466
11.2,17,6.8,1.30865097,1.308438897,1.308778405,1.308477163,1.308531761,1.308430672,1.308531404,-0.0001195669174,0.0001705646573
11.2,18,7.2,1.293255091,1.292991281,1.293347359,1.292977333,1.293134093,1.293026209,1.293095231,-0.0001598596573,0.0001967430144
11.2,19,7.6,1.267595291,1.26727128,1.267662287,1.267203808,1.267471075,1.26732862,1.267387509,-0.0002077817917,0.0002346754045
11.2,20,8,1.231671572,1.231299996,1.231684923,1.231170297,1.23153913,1.231498122,1.231438518,-0.0002330541611,0.0002384185791
11.2,21,8.4,1.185483813,1.185082436,1.185465813,1.184898138,1.185363054,1.18535769,1.185233355,-0.0002504587173,0.0002503871801
11.2,22,8.8,1.129032254,1.128601193,1.128976703,1.128384471,1.128928423,1.128939033,1.128765941,-0.0002663135529,0.0002662897168
11.2,23,9.2,1.062316656,1.061872125,1.06222558,1.061640978,1.062239647,1.06228888,1.062053442,-0.0002632141113,0.0002632141113
11.2,24,9.6,0.9853372574,0.9849090576,0.9852204323,0.9846357703,0.985265851,0.9853203893,0.9850703478,-0.0002669095993,0.0002669572714
11.2,25,10,0.8980938196,0.897685349,0.8979667425,0.8974000216,0.8980417252,0.8980499506,0.8978287578,-0.0002650618553,0.0002650618553
11.2,26,10.4,0.8005865216,0.8001847267,0.8004652262,0.7999140024,0.800555408,0.8006104231,0.8003460169,-0.0002405047417,0.0002501249255
11.2,27,10.8,0.6928152442,0.6924433708,0.6926760674,0.692201674,0.6927868128,0.6928294897,0.6925874949,-0.0002277493477,0.0002334594756
11.2,28,11.2,0.5747800469,0.5745077729,0.5746639967,0.574234128,0.5747394562,0.5747767091,0.5745843649,-0.0001956820488,0.0001956343622
11.2,29,11.6,0.4464809299,0.4462229311,0.4463832676,0.4460356534,0.4464652538,0.4464938939,0.4463202059,-0.0001607239246,0.000165915495
11.2,30,12,0.3079178929,0.3077400923,0.3078592122,0.307588309,0.3079083562,0.3078429699,0.3077878058,-0.0001300871372,0.0001301050215
11.2,31,12.4,0.1590909064,0.1590031683,0.1590484679,0.1589086801,0.1590630263,0.1590563059,0.1590159237,-7.498264313e-05,7.497668412e-05
11.2,32,12.8,0,3.622844815e-06,-2.086162567e-05,-1.005828381e-06,2.346932888e-06,3.68617475e-05,4.192814231e-06,4.192814231e-06,1.293979585e-05
11.6,0,0,0,-2.555083483e-05,-1.516193151e-06,1.676753163e-05,-8.128583431e-06,2.066977322e-05,4.483386817e-07,4.483386817e-07,1.452658307e-05
11.6,1,0.4,0.1647727191,0.1648994982,0.1648223698,0.1649979204,0.1649098545,0.1649235487,0.1649106443,0.000137925148,0.0001379191817
11.6,2,0.8,0.3189149499,0.3192094564,0.3190190792,0.3193157911,0.3191139996,0.3191907704,0.3191698194,0.0002548694611,0.0002548694611
11.6,3,1.2,0.4624266922,0.4629034996,0.4625813365,0.4629825056,0.4626583159,0.4627773464,0.462780565,0.000353872776,0.0003539085446
11.6,4,1.6,0.5953078866,0.5958685279,0.5954740644,0.5960071087,0.595543623,0.5957063437,0.5957199335,0.0004120469093,0.0004120469093
11.6,5,2,0.7175586224,0.7181880474,0.7177491188,0.7183477879,0.7178152204,0.7179673314,0.7180134654,0.0004548430443,0.0004548788129
11.6,6,2.4,0.8291788697,0.829868257,0.8293845654,0.8300173879,0.8294081688,0.8295870423,0.8296530843,0.0004742145538,0.0004742145538
11.6,7,2.8,0.9301686287,0.9308708906,0.930400908,0.9310364723,0.9303118587,0.9305197001,0.9306280017,0.0004593729973,0.0004593372287
11.6,8,3.2,1.02052784,1.021231413,1.020748258,1.021390438,1.020701885,1.020853996,1.020985246,0.000457406044,0.0004573583719
11.6,9,3.6,1.100256562,1.100861788,1.100461721,1.101103425,1.100446224,1.100582838,1.100691199,0.0004346370697,0.0004346370697
11.6,10,4,1.169354796,1.169770241,1.169534087,1.170153022,1.169530272,1.169604301,1.169718504,0.0003637075424,0.0003635883331
11.6,11,4.4,1.227822542,1.228109479,1.227968574,1.228530526,1.228029013,1.22801137,1.228129745,0.0003072023392,0.0003072500112
11.6,12,4.8,1.2756598,1.275889039,1.275774598,1.276266932,1.275887966,1.275788069,1.275921226,0.000261425972,0.0002615213452
11.6,13,5.2,1.312866569,1.312994599,1.312954068,1.313369632,1.313069105,1.313012123,1.313079834,0.000213265419,0.0002133369417
11.6,14,5.6,1.339442849,1.339458108,1.339487195,1.339814782,1.339501023,1.339544415,1.339561105,0.0001182556152,0.0001182556152
11.6,15,6,1.355388522,1.355319142,1.355402708,1.355640531,1.355395198,1.355457067,1.355443001,5.447864532e-05,8.215904381e-05
11.6,16,6.4,1.360703826,1.360528708,1.360686064,1.360839367,1.360681534,1.360683084,1.36068368,-2.014636993e-05,7.42912307e-05
11.6,17,6.8,1.355388522,1.355123281,1.355346084,1.355401397,1.355329633,1.355333567,1.355306864,-8.165836334e-05,8.687972877e-05
11.6,18,7.2,1.339442849,1.339143753,1.339386225,1.339332819,1.339352608,1.33937335,1.339317679,-0.000125169754,0.0001250982314
11.6,19,7.6,1.312866569,1.312509656,1.312788606,1.312647462,1.312767982,1.31281507,1.312705755,-0.0001608133316,0.0001608133316
11.6,20,8,1.2756598,1.275249243,1.275535583,1.275325775,1.275563121,1.275611639,1.275457025,-0.0002027750015,0.0002027273149
11.6,21,8.4,1.227822542,1.227334738,1.227680206,1.227384686,1.227748275,1.227810979,1.227591753,-0.0002307891846,0.0002307653485
11.6,22,8.8,1.169354796,1.168872237,1.16919136,1.168828249,1.169258475,1.169336438,1.169097304,-0.0002574920654,0.0002574443934
11.6,23,9.2,1.100256562,1.099765778,1.10009861,1.099654078,1.100175381,1.100281358,1.099995017,-0.0002615451813,0.0002714395523
11.6,24,9.6,1.02052784,1.020105243,1.020353317,1.019882202,1.020423889,1.020571113,1.020267248,-0.000260591507,0.0002779960632
11.6,25,10,0.9301686287,0.9297158718,0.9299923778,0.9295131564,0.9301022887,0.9302284718,0.929910481,-0.0002581477165,0.0002821326198
11.6,26,10.4,0.8291788697,0.8287181854,0.8290178776,0.8285139203,0.8291509151,0.8292279243,0.8289257288,-0.0002531409264,0.0002727270185
11.6,27,10.8,0.7175586224,0.717151165,0.7173874974,0.7169276476,0.7175021768,0.7176352739,0.7173207402,-0.0002378821373,0.0002685308573
11.6,28,11.2,0.5953078866,0.5949712992,0.5951675177,0.5947436094,0.5952701569,0.5953543782,0.5951014161,-0.0002064704895,0.0002250909747
11.6,29,11.6,0.4624266922,0.4621294737,0.4623118639,0.46194309,0.4624302983,0.4624473453,0.4622524381,-0.000174254179,0.0001839816541
11.6,30,12,0.3189149499,0.3186655045,0.318813324,0.3185579479,0.3189434707,0.3189617097,0.3187884092,-0.0001265406609,0.0001566708088
11.6,31,12.4,0.1647727191,0.1646312922,0.1646952331,0.1645729393,0.1647872627,0.1648015678,0.1646976769,-7.504224777e-05,9.241700172e-05
11.6,32,12.8,0,-1.728534698e-06,-6.660819054e-06,-1.024454832e-06,-8.530914783e-06,1.671910286e-05,-2.45124113e-07,-2.45124113e-07,6.932765245e-06
12,0,0,0,4.08384949e-06,-4.954636097e-06,2.688542008e-05,-5.878508091e-06,1.289136708e-05,6.605498584e-06,6.605498584e-06,1.093875653e-05
12,1,0.4,0.1704545468,0.1706029773,0.1705289632,0.1706478,0.1704975218,0.1705471873,0.1705648899,0.0001103430986,0.0001103430986
12,2,0.8,0.3299120069,0.3302392364,0.3300558031,0.3302875161,0.3300229311,0.3301281333,0.3301467299,0.0002347230911,0.0002347171248
12,3,1.2,0.4783724248,0.4788678586,0.4785735309,0.4788965583,0.478516072,0.4786876738,0.4787083566,0.000335931778,0.0003359139082
12,4,1.6,0.6158357859,0.6164466143,0.616053462,0.6164880991,0.6159906387,0.6161792874,0.6162315607,0.0003957748413,0.000395834446
12,5,2,0.7423020601,0.7430042624,0.7425329685,0.7430853248,0.7424638867,0.7426600456,0.7427493334,0.0004472732544,0.0004472374858
12,6,2.4,0.8577712774,0.8585190773,0.8580238223,0.8585922122,0.8579221964,0.8580790162,0.858227253,0.0004559755325,0.0004559874651
12,7,2.8,0.9622433782,0.9629997015,0.9624943137,0.9630671144,0.9623568654,0.9625270963,0.9626890421,0.000445663929,0.0004456400929
12,8,3.2,1.055718422,1.056457281,1.055962801,1.056525946,1.055836797,1.055970311,1.056150675,0.0004322528839,0.0004322052118
12,9,3.6,1.138196468,1.13884902,1.138397574,1.138943553,1.138328195,1.13839817,1.138583302,0.0003868341446,0.0003868341446
12,10,4,1.209677458,1.210139513,1.209834456,1.210347891,1.209815264,1.209818959,1.209991217,0.0003137588501,0.0003137588501
12,11,4.4,1.270161271,1.270527244,1.270277262,1.270738244,1.270307541,1.270239472,1.270417929,0.0002566576004,0.0002566814364
12,12,4.8,1.319648027,1.319906831,1.31971693,1.320165396,1.31980288,1.319663763,1.31985116,0.0002031326294,0.0002031326294
12,13,5.2,1.358137846,1.358284831,1.35816443,1.358537436,1.358271837,1.358119845,1.358275652,0.0001378059387,0.0001450300188
12,14,5.6,1.385630488,1.385675192,1.385593653,1.385926604,1.385672212,1.385551095,1.385683775,5.328655243e-05,9.975433204e-05
12,15,6,1.402126074,1.402050257,1.402034402,1.402271271,1.402133465,1.401994467,1.402096748,-2.932548523e-05,9.033679817e-05
12,16,6.4,1.407624602,1.407494307,1.407496214,1.40759778,1.407564044,1.407405496,1.407511592,-0.0001130104065,0.0001130342498
12,17,6.8,1.402126074,1.401909471,1.401974082,1.401953697,1.402014732,1.401870966,1.401944518,-0.000181555748,0.0001814842253
12,18,7.2,1.385630488,1.385325193,1.385464907,1.385322928,1.385473847,1.385366797,1.385390759,-0.0002397298813,0.0002397537173
12,19,7.6,1.358137846,1.357710481,1.357938528,1.357767582,1.357948899,1.357874513,1.357847929,-0.0002899169922,0.000289845455
12,20,8,1.319648027,1.319166422,1.319423556,1.319158792,1.319458008,1.319374323,1.319316149,-0.0003318786621,0.0003318071249
12,21,8.4,1.270161271,1.269662857,1.26992929,1.269550085,1.269963145,1.269908547,1.269802809,-0.0003584623337,0.0003584861697
12,22,8.8,1.209677458,1.209177613,1.209447384,1.208991051,1.20948267,1.209433675,1.209306479,-0.0003709793091,0.0003709793091
12,23,9.2,1.138196468,1.137683272,1.13798058,1.137427688,1.137999773,1.137959003,1.137809992,-0.0003864765167,0.0003864049795
12,24,9.6,1.055718422,1.055222631,1.055496573,1.054907322,1.055518031,1.055522442,1.055333376,-0.0003850460052,0.0003850221692
12,25,10,0.9622433782,0.9617436528,0.9620347619,0.9614213109,0.9620383978,0.9620959163,0.9618667364,-0.0003766417503,0.0003765702131
12,26,10.4,0.8577712774,0.8572995663,0.8575800061,0.8569890857,0.8575814366,0.8576409817,0.8574182391,-0.000353038311,0.000353062147
12,27,10.8,0.7423020601,0.7418681383,0.7421199679,0.7415520549,0.7421375513,0.7421874404,0.7419730425,-0.0003290176392,0.0003290295717
12,28,11.2,0.6158357859,0.6154428124,0.6156918406,0.6151639223,0.615722239,0.6157615185,0.6155564785,-0.0002793073654,0.000279319298
12,29,11.6,0.4783724248,0.4780379236,0.4782626331,0.4777561724,0.478320539,0.4783010185,0.4781356752,-0.000236749649,0.0002367675334
12,30,12,0.3299120069,0.3296593428,0.32983464,0.32945171,0.3298879862,0.3298888206,0.3297445178,-0.0001674890518,0.0001675069361
12,31,12.4,0.1704545468,0.1703157574,0.1704085171,0.1701948345,0.1704433411,0.1704551876,0.1703635156,-9.103119373e-05,9.127557132e-05
12,32,12.8,0,1.31316483e-05,6.794929504e-06,6.355345249e-06,-3.047287464e-06,9.983778e-07,4.846602678e-06,4.846602678e-06,6.065517482e-06
12.4,0,0,0,2.796761692e-06,1.345574856e-05,4.459172487e-05,-1.236051321e-05,9.575858712e-06,1.161191631e-05,1.161191631e-05,1.655612141e-05
12.4,1,0.4,0.1761363596,0.1763232052,0.1762535423,0.1763754636,0.1761101782,0.1762079895,0.1762540787,0.0001177191734,0.0001281887235
12.4,2,0.8,0.3409090936,0.3412798643,0.3411216736,0.3413227797,0.3409637213,0.3411206603,0.3411617279,0.0002526342869,0.0002526462195
12.4,3,1.2,0.4943181872,0.4948327839,0.4946039021,0.4948886037,0.4944172502,0.4946653247,0.4946815968,0.0003634095192,0.0003633856832
12.4,4,1.6,0.6363636255,0.6369956136,0.6366893053,0.6370105147,0.6365033388,0.6367325187,0.6367862821,0.0004226565361,0.0004226327001
12.4,5,2,0.7670454383,0.7677615285,0.7673845291,0.7677654624,0.76720047,0.7674480677,0.7675120234,0.0004665851593,0.0004665732267
12.4,6,2.4,0.8863636255,0.8871011138,0.8867378235,0.8871615529,0.8865384459,0.8867220879,0.8868522644,0.0004886388779,0.0004885792732
12.4,7,2.8,0.9943181872,0.9950543046,0.9946975708,0.9951815605,0.9945113063,0.9946752787,0.9948240519,0.0005058646202,0.0005058169481
12.4,8,3.2,1.090909123,1.0916152,1.091263294,1.091772079,1.091113567,1.091233134,1.091399431,0.0004903078079,0.0004903316731
12.4,9,3.6,1.176136374,1.176781774,1.176441669,1.176962972,1.176369667,1.176416397,1.176594496,0.0004581212997,0.0004581212997
12.4,10,4,1.25,1.250517607,1.250255227,1.250772834,1.25024879,1.250229239,1.250404835,0.0004048347473,0.0004047393741
12.4,11,4.4,1.3125,1.312922001,1.312704086,1.313189864,1.312744379,1.312680483,1.312848091,0.0003480911255,0.0003481626627
12.4,12,4.8,1.363636374,1.363924384,1.36378026,1.364227891,1.36387682,1.363755345,1.363912821,0.0002764463425,0.0002765655518
12.4,13,5.2,1.403409123,1.403585076,1.403503895,1.40387249,1.403633118,1.403471112,1.403613091,0.0002039670944,0.000204014781
12.4,14,5.6,1.431818128,1.431873798,1.431858897,1.432160378,1.432017565,1.431783915,1.431938887,0.0001207590103,0.0001344680786
12.4,15,6,1.448863626,1.448802233,1.448814034,1.449024081,1.449026585,1.448776603,1.448888779,2.51531601e-05,0.000104284285
12.4,16,6.4,1.454545379,1.454408765,1.454465389,1.454546094,1.454620957,1.454389572,1.454486132,-5.924701691e-05,8.974075172e-05
12.4,17,6.8,1.448863626,1.448603392,1.448726654,1.448709488,1.448882222,1.448653698,1.448715091,-0.0001485347748,0.0001559734374
12.4,18,7.2,1.431818128,1.431456923,1.431654096,1.431565046,1.431783319,1.431609988,1.431613803,-0.0002043247223,0.0002042531996
12.4,19,7.6,1.403409123,1.402946472,1.403214812,1.403022885,1.403326511,1.403172851,1.40313673,-0.0002723932266,0.0002724170627
12.4,20,8,1.363636374,1.363117814,1.363438487,1.363143206,1.363523006,1.363369465,1.363318443,-0.0003179311752,0.0003179788473
12.4,21,8.4,1.3125,1.311954141,1.31229353,1.311900258,1.312348127,1.312222242,1.312143683,-0.0003563165665,0.0003563404025
12.4,22,8.8,1.25,1.249425173,1.249811769,1.249225259,1.249843478,1.249716997,1.249604583,-0.0003954172134,0.0003954648855
12.4,23,9.2,1.176136374,1.175550699,1.175965905,1.175345778,1.175958633,1.175832152,1.175730705,-0.0004056692123,0.0004057407496
12.4,24,9.6,1.090909123,1.090301156,1.090733647,1.090057373,1.090722084,1.090635657,1.090490103,-0.0004190206528,0.0004191398621
12.4,25,10,0.9943181872,0.9937596917,0.9941750765,0.9934206009,0.9941084981,0.9941049814,0.9939137697,-0.0004044175148,0.0004044175148
12.4,26,10.4,0.8863636255,0.8858412504,0.8862386942,0.8855228424,0.88613832,0.8861742616,0.8859831095,-0.0003805160522,0.0003805518209
12.4,27,10.8,0.7670454383,0.7665700316,0.7669327855,0.7662610412,0.7668440938,0.7668588758,0.7666933537,-0.0003520846367,0.0003520727041
12.4,28,11.2,0.6363636255,0.6359447241,0.6362659335,0.6356195807,0.6362368464,0.6362514496,0.636063695,-0.0002999305725,0.0002999186399
12.4,29,11.6,0.4943181872,0.4939853251,0.4942556024,0.4936747551,0.4942442775,0.4942343831,0.4940788746,-0.0002393126488,0.0002393186151
12.4,30,12,0.3409090936,0.3406571448,0.3408831954,0.3404054642,0.340842545,0.3408561647,0.3407289386,-0.0001801550388,0.0001801908074
12.4,31,12.4,0.1761363596,0.1759954542,0.1761410385,0.1758343577,0.1761106104,0.1761371344,0.1760437191,-9.264051914e-05,9.482204769e-05
12.4,32,12.8,0,3.132969141e-06,1.788139343e-07,-2.08877027e-05,-6.355345249e-06,-1.212954521e-05,-7.212162018e-06,-7.212162018e-06,8.536875612e-06
12.8,0,0,0,8.409842849e-07,2.782791853e-05,-1.262500882e-05,-1.249462366e-05,5.835667253e-06,1.87698754e-06,1.87698754e-06,1.192484069e-05
12.8,1,0.4,0.1818181723,0.1820399761,0.1819480807,0.1820249259,0.1817591339,0.1818935275,0.1819331348,0.0001149624586,0.0001385718642
12.8,2,0.8,0.3519061506,0.3523174524,0.3521044254,0.3522956371,0.3518846035,0.3520985842,0.3521401286,0.0002339780331,0.0002426087885
12.8,3,1.2,0.5102639198,0.5108157992,0.5105363727,0.5108476281,0.5102866292,0.5106081963,0.5106189251,0.0003550052643,0.0003550052643
12.8,4,1.6,0.6568914652,0.6575714946,0.6572313905,0.6575919986,0.6569500566,0.6572554111,0.6573200822,0.0004286170006,0.000428605068
12.8,5,2,0.7917888165,0.7925317883,0.7921773791,0.7925764322,0.7918823957,0.7921814322,0.7922698855,0.000481069088,0.000481069088
12.8,6,2.4,0.9149559736,0.9157265425,0.9153411984,0.9157984853,0.9150677919,0.9153451324,0.9154558182,0.0004998445511,0.0004998564837
12.8,7,2.8,1.026392937,1.027189255,1.026713014,1.027270794,1.026541114,1.026798606,1.026902556,0.0005096197128,0.0005096197128
12.8,8,3.2,1.126099706,1.126854181,1.126391649,1.127006173,1.126300454,1.126474857,1.126605392,0.0005056858063,0.0005057573435
12.8,9,3.6,1.214076281,1.214794636,1.214330435,1.214941382,1.214283824,1.214429021,1.21455586,0.0004795789719,0.0004795789719
12.8,10,4,1.290322542,1.290965796,1.290519476,1.29113543,1.290555,1.290642023,1.290763497,0.000440955162,0.0004410028341
12.8,11,4.4,1.354838729,1.355369806,1.354981661,1.355561614,1.355071187,1.355096459,1.355216146,0.0003774166107,0.0003774166107
12.8,12,4.8,1.407624602,1.408024907,1.407693624,1.408238649,1.407812953,1.407834411,1.407920957,0.0002963542938,0.0002963066217
12.8,13,5.2,1.448680282,1.44895792,1.448677421,1.449179649,1.448851943,1.448773503,1.448888063,0.0002077817917,0.0002089500485
12.8,14,5.6,1.478005886,1.478163481,1.477938056,1.478364706,1.478222013,1.478024244,1.4781425,0.0001366138458,0.0001637458772
12.8,15,6,1.495601177,1.495656252,1.495484233,1.495770097,1.495742321,1.495547295,1.495640039,3.886222839e-05,0.0001071929946
12.8,16,6.4,1.501466274,1.501413465,1.501270652,1.501524329,1.50153017,1.501353383,1.501418352,-4.79221344e-05,9.665489051e-05
12.8,17,6.8,1.495601177,1.495399117,1.495363116,1.495507121,1.495610237,1.49542594,1.495461106,-0.0001400709152,0.0001436948805
12.8,18,7.2,1.478005886,1.477688432,1.477718234,1.477760196,1.477963805,1.477805972,1.477787375,-0.0002185106277,0.0002185583144
12.8,19,7.6,1.448680282,1.448283076,1.448378325,1.448288321,1.44856298,1.448424459,1.448387384,-0.0002928972244,0.0002928495524
12.8,20,8,1.407624602,1.407163978,1.407304168,1.407102704,1.407459021,1.407335401,1.407273054,-0.0003515481949,0.0003515481949
12.8,21,8.4,1.354838729,1.35431993,1.354528308,1.354192495,1.354612112,1.354524016,1.354435444,-0.0004032850266,0.0004033565638
12.8,22,8.8,1.290322542,1.289765954,1.289998889,1.289600253,1.290068984,1.289972305,1.289881349,-0.0004411935806,0.0004412651178
12.8,23,9.2,1.214076281,1.213478446,1.213748217,1.213282704,1.213759065,1.213708282,1.213595271,-0.0004810094833,0.0004809379461
12.8,24,9.6,1.126099706,1.125450969,1.125802398,1.125247478,1.125784874,1.125718355,1.125600815,-0.0004988908768,0.0004988908768
12.8,25,10,1.026392937,1.025822163,1.026115775,1.025495887,1.026058674,1.026076436,1.025913835,-0.0004791021347,0.0004791498068
12.8,26,10.4,0.9149559736,0.9144428968,0.9147197008,0.914067924,0.9146119356,0.9146864414,0.9145057797,-0.000450193882,0.000450193882
12.8,27,10.8,0.7917888165,0.7913220525,0.7915833592,0.7909466028,0.7915021777,0.791536808,0.7913782001,-0.0004106163979,0.0004106163979
12.8,28,11.2,0.6568914652,0.6564923525,0.6567282677,0.6561331749,0.6566589475,0.6566992402,0.6565424204,-0.0003490447998,0.0003490686358
12.8,29,11.6,0.5102639198,0.5099526644,0.5101197958,0.5096386075,0.5100650191,0.5101341605,0.5099820495,-0.0002818703651,0.0002818703651
12.8,30,12,0.3519061506,0.3516770899,0.3518108726,0.3514558077,0.3517360687,0.3517997563,0.351695925,-0.0002102255821,0.0002102315484
12.8,31,12.4,0.1818181723,0.1816852689,0.1817624867,0.1815578938,0.1817443669,0.1817642599,0.1817028522,-0.0001153200865,0.0001153171033
12.8,32,12.8,-2.645651501e-41,-1.439638436e-05,6.541609764e-06,2.410262823e-06,2.616643906e-05,-1.554563642e-05,1.035258151e-06,1.035258151e-06,1.301206612e-05
13.2,0,0,0,1.011090353e-05,2.602487803e-05,-3.888458014e-05,1.490861177e-05,5.599111319e-06,3.551784857e-06,3.551784857e-06,1.910561696e-05
13.2,1,0.4,0.1875,0.187728852,0.1876749396,0.1876980364,0.1874126941,0.1875996739,0.1876228303,0.0001228302717,0.0001577615767
13.2,2,0.8,0.3629032075,0.3633058965,0.3631492257,0.363286078,0.3628015816,0.3630634844,0.3631212413,0.0002180337906,0.0002586960909
13.2,3,1.2,0.5262096524,0.5267516375,0.5265607238,0.5267787576,0.5261868238,0.5265052915,0.5265566111,0.0003469586372,0.00035612582
13.2,4,1.6,0.6774193645,0.6780648232,0.6778433323,0.6781408787,0.6774198413,0.6777886152,0.6778514981,0.0004321336746,0.0004321336746
13.2,5,2,0.8165322542,0.8172113895,0.816998601,0.8173552752,0.8165926337,0.8169075251,0.8170130849,0.0004808306694,0.0004808306694
13.2,6,2.4,0.9435483813,0.9442532063,0.9439807534,0.9444240928,0.9436507225,0.9439538717,0.9440525174,0.0005041360855,0.0005041480181
13.2,7,2.8,1.058467746,1.059202552,1.05887866,1.059363842,1.058649302,1.058863878,1.058991671,0.0005239248276,0.0005239009624
13.2,8,3.2,1.161290288,1.161983967,1.161683202,1.162173152,1.161500216,1.161667228,1.161801577,0.0005112886429,0.0005112647777
13.2,9,3.6,1.252016068,1.252678514,1.252359986,1.252852082,1.252280474,1.252412558,1.252516747,0.0005006790161,0.000500655151
13.2,10,4,1.330645084,1.331258774,1.330945134,1.331413627,1.330942273,1.331016183,1.331115127,0.0004700422287,0.0004701137659
13.2,11,4.4,1.397177458,1.397671461,1.397423744,1.397875905,1.397417784,1.397499084,1.397577643,0.000400185585,0.0004001379129
13.2,12,4.8,1.45161283,1.451999784,1.451793313,1.452214003,1.451913714,1.451879859,1.451960206,0.0003473758698,0.0003473043325
13.2,13,5.2,1.493951559,1.494169235,1.494047999,1.49443996,1.494215727,1.494026542,1.494179964,0.0002284049988,0.0002283334761
13.2,14,5.6,1.524193525,1.524286866,1.524213433,1.524559021,1.524408579,1.524199486,1.524333358,0.0001398324966,0.0001399517059
13.2,15,6,1.542338729,1.54232049,1.5423069,1.542536616,1.542540431,1.542267799,1.5423944,5.567073822e-05,0.0001041173964
13.2,16,6.4,1.548387051,1.548226595,1.548277617,1.548410535,1.548548818,1.548258185,1.548344374,-4.267692566e-05,0.0001168012604
13.2,17,6.8,1.542338729,1.542057157,1.542169571,1.542182446,1.542400122,1.542129874,1.54218781,-0.0001509189606,0.0001754522382
13.2,18,7.2,1.524193525,1.5237813,1.523955464,1.52389586,1.524192572,1.523931026,1.523951292,-0.0002422332764,0.000242280963
13.2,19,7.6,1.493951559,1.49344027,1.493695855,1.493512034,1.493914008,1.493638277,1.493640184,-0.0003113746643,0.0003114700376
13.2,20,8,1.45161283,1.45104003,1.451324105,1.451042771,1.451447725,1.451281786,1.451227188,-0.0003856420517,0.0003855466784
13.2,21,8.4,1.397177458,1.396549344,1.396898866,1.396488905,1.396995187,1.396793127,1.396745086,-0.0004323720932,0.0004323720932
13.2,22,8.8,1.330645084,1.329974532,1.330340147,1.329888582,1.330349088,1.330204725,1.33015132,-0.0004937648773,0.0004936695332
13.2,23,9.2,1.252016068,1.2512995,1.2517097,1.251156211,1.251687527,1.251547933,1.251480222,-0.0005358457565,0.0005358934286
13.2,24,9.6,1.161290288,1.160549283,1.161007285,1.160377145,1.160903811,1.160803318,1.160728216,-0.0005620718002,0.0005621194723
13.2,25,10,1.058467746,1.057778955,1.058188915,1.05755198,1.058027625,1.057988644,1.057907224,-0.0005605220795,0.0005605220795
13.2,26,10.4,0.9435483813,0.9429213405,0.9433124661,0.9425872564,0.9431806207,0.9430942535,0.9430192113,-0.0005291700363,0.0005291939015
13.2,27,10.8,0.8165322542,0.8159739971,0.816323638,0.8156261444,0.8161736131,0.8161460161,0.8160486221,-0.0004836320877,0.0004835724831
13.2,28,11.2,0.6774193645,0.676969409,0.6772409678,0.676615715,0.6771070957,0.6770983934,0.6770063639,-0.0004130005836,0.0004130482557
13.2,29,11.6,0.5262096524,0.5258714557,0.526055336,0.525544405,0.5259037018,0.5259984136,0.5258746743,-0.0003349781036,0.0003349900362
13.2,30,12,0.3629032075,0.3626644313,0.3627880812,0.3624363542,0.3626401126,0.3627233505,0.3626504838,-0.0002527236938,0.0002527415636
13.2,31,12.4,0.1875,0.18737562,0.1874285042,0.1872597039,0.1874107867,0.187385723,0.1873720586,-0.00012794137,0.0001279324351
13.2,32,12.8,0,-1.26324594e-05,-1.728534698e-05,1.635029912e-05,0.0001174360514,9.275972843e-07,2.0959229e-05,2.0959229e-05,3.292634938e-05
13.6,0,0,0,1.19721517e-06,1.188367605e-05,-1.865625381e-05,-1.300871372e-05,-4.591420293e-06,-4.635099231e-06,-4.635099231e-06,9.867455447e-06
13.6,1,0.4,0.1931818128,0.1934367567,0.1933593601,0.1933846772,0.1932329088,0.1933083534,0.1933443993,0.0001625865698,0.0001625984878
13.6,2,0.8,0.3739002943,0.3743703365,0.374204129,0.3743069172,0.3739514053,0.3741019666,0.3741869628,0.000286668539,0.0002866566065
13.6,3,1.2,0.5421554446,0.5427768826,0.5425933599,0.542740643,0.5422344804,0.5424378514,0.5425566435,0.000401198864,0.000401198864
13.6,4,1.6,0.6979472041,0.6986753345,0.6984412074,0.6986761689,0.6980844736,0.6983345151,0.6984423399,0.0004951357841,0.0004951357841
13.6,5,2,0.8412756324,0.8420599699,0.841812849,0.8421139121,0.8414435983,0.8416942954,0.8418248892,0.0005492568016,0.0005492925411
13.6,6,2.4,0.9721407294,0.9729573131,0.9726693034,0.9730383158,0.9723694921,0.9726228118,0.9727314115,0.0005906820297,0.0005907177692
13.6,7,2.8,1.090542555,1.091411352,1.091064215,1.091452241,1.090810299,1.091006279,1.091148853,0.0006062984467,0.0006063223118
13.6,8,3.2,1.19648087,1.197343111,1.196993113,1.197368979,1.196780562,1.196950436,1.197087288,0.0006064176559,0.0006063699839
13.6,9,3.6,1.289955974,1.29076457,1.290454388,1.290808439,1.290271163,1.29045248,1.290550232,0.0005942583084,0.0005942344433
13.6,10,4,1.370967746,1.371781588,1.371415734,1.371745706,1.37129426,1.371465921,1.371540666,0.0005729198456,0.0005728959804
13.6,11,4.4,1.439516068,1.440250754,1.439894676,1.440222502,1.439834237,1.439966798,1.440033674,0.0005176067352,0.0005177259445
13.6,12,4.8,1.495601177,1.496225238,1.495918274,1.496200323,1.49593091,1.495967269,1.49604845,0.0004472732544,0.0004472255823
13.6,13,5.2,1.539222836,1.539655328,1.539438844,1.539708614,1.539523244,1.539425969,1.539550424,0.0003275871277,0.0003275632916
13.6,14,5.6,1.570381165,1.570690513,1.570524096,1.57074976,1.570639253,1.570482731,1.570617318,0.0002361536026,0.000236105916
13.6,15,6,1.589076281,1.589261293,1.589137912,1.589307904,1.589324236,1.58908093,1.589222312,0.0001460313797,0.000146174425
13.6,16,6.4,1.595307946,1.595316291,1.595315456,1.595350385,1.595511436,1.595258236,1.595350385,4.243850708e-05,6.229877181e-05
13.6,17,6.8,1.589076281,1.588971734,1.589009166,1.588950038,1.589197159,1.588932395,1.589012146,-6.413459778e-05,0.0001125335693
13.6,18,7.2,1.570381165,1.570154786,1.570265889,1.570093393,1.570436954,1.570184588,1.570227146,-0.0001540184021,0.0001763582259
13.6,19,7.6,1.539222836,1.53887701,1.539057255,1.538793087,1.539208412,1.538894534,1.53896606,-0.0002567768097,0.0002567768097
13.6,20,8,1.495601177,1.495161176,1.495395899,1.495041251,1.495526791,1.495265007,1.49527812,-0.0003230571747,0.0003231525479
13.6,21,8.4,1.439516068,1.439011216,1.439298153,1.438838124,1.439313293,1.439118385,1.439115763,-0.0004003047943,0.0004002332571
13.6,22,8.8,1.370967746,1.37039113,1.370729327,1.370198965,1.370676041,1.370493531,1.370497823,-0.0004699230194,0.0004699468554
13.6,23,9.2,1.289955974,1.289351821,1.289693236,1.289085388,1.289632678,1.289420128,1.289436579,-0.0005193948746,0.0005193233374
13.6,24,9.6,1.19648087,1.19586575,1.196225882,1.195577502,1.196115613,1.195920944,1.19594121,-0.0005396604538,0.000539731991
13.6,25,10,1.090542555,1.089915276,1.090309858,1.089643836,1.090176105,1.08995378,1.089999795,-0.0005427598953,0.0005427837605
13.6,26,10.4,0.9721407294,0.9715936184,0.9719283581,0.9711760879,0.9717565179,0.9715775847,0.9716064334,-0.0005342960358,0.0005342960358
13.6,27,10.8,0.8412756324,0.8407680392,0.8410823941,0.840372622,0.8409188986,0.8407925963,0.8407869339,-0.0004886984825,0.0004887223477
13.6,28,11.2,0.6979472041,0.6975561976,0.6977849007,0.6971539855,0.6976079941,0.6975376606,0.6975281835,-0.0004190206528,0.0004190564214
13.6,29,11.6,0.5421554446,0.5419031382,0.54201895,0.5415090919,0.5418772697,0.541876018,0.5418369174,-0.0003185272217,0.0003185510577
13.6,30,12,0.3739002943,0.3737047017,0.373803556,0.3734508753,0.3737216294,0.3736742735,0.3736709952,-0.0002292990685,0.0002292871504
13.6,31,12.4,0.1931818128,0.1931081414,0.1930989921,0.1929374784,0.1930866241,0.1930236816,0.1930509806,-0.0001308321953,0.0001308292121
13.6,32,12.8,0,1.220032573e-05,-3.205239773e-05,-8.471310139e-06,5.482882261e-05,-1.724809408e-06,4.956126304e-06,4.956126304e-06,2.18555324e-05
14,0,0,0,8.531380445e-06,3.9704144e-05,6.332993507e-06,-6.519258022e-06,-4.472211003e-06,8.715409422e-06,8.715409422e-06,1.311199776e-05
14,1,0.4,0.1988636404,0.1991026849,0.1990277767,0.1990748197,0.1989437193,0.1990319341,0.1990361959,0.0001725554466,0.0001725465117
14,2,0.8,0.3848973513,0.385309577,0.3851908147,0.3853068948,0.3849983215,0.385170728,0.3851952553,0.0002979040146,0.0002979159472
14,3,1.2,0.5581011772,0.5586487055,0.5584880114,0.5586875677,0.5582633018,0.5584187508,0.5585012436,0.0004000663757,0.0004000902118
14,4,1.6,0.7184750438,0.7191100717,0.7189151645,0.7191916108,0.7186973691,0.7188835144,0.7189595103,0.0004844665527,0.0004845023213
14,5,2,0.8660190701,0.8667054176,0.8665058017,0.8668473959,0.8662821054,0.8664929271,0.866566658,0.0005475878716,0.0005476594088
14,6,2.4,1.000733137,1.001445293,1.001240611,1.001618743,1.001044989,1.001269817,1.001323938,0.000590801239,0.0005907535669
14,7,2.8,1.122617245,1.123342276,1.12311244,1.123497963,1.122961402,1.123169541,1.123216748,0.0005995035172,0.000599479652
14,8,3.2,1.231671572,1.23237443,1.232129812,1.232528806,1.232030272,1.232269526,1.232266665,0.0005950927734,0.0005949974293
14,9,3.6,1.32789588,1.32855773,1.328294992,1.328729272,1.328271627,1.328469276,1.328464508,0.0005686283112,0.0005686998484
14,10,4,1.411290288,1.411908984,1.411636949,1.412072301,1.411636353,1.411885142,1.411827922,0.0005376338959,0.000537657761
14,11,4.4,1.481854796,1.482390285,1.482119799,1.482563376,1.48216784,1.482381105,1.482324362,0.0004695653915,0.0004696846008
14,12,4.8,1.539589405,1.540020585,1.539764166,1.540187955,1.539887071,1.540050149,1.539981961,0.0003925561905,0.0003925800265
14,13,5.2,1.584494114,1.584765077,1.584587097,1.584981561,1.584758997,1.584852219,1.584788918,0.0002948045731,0.0002948761103
14,14,5.6,1.616568923,1.616701126,1.616565943,1.616931438,1.616808295,1.616825581,1.616766572,0.0001976490021,0.0001987457217
14,15,6,1.635813713,1.635821104,1.635711074,1.636050224,1.636018038,1.635938525,1.635907769,9.405612946e-05,0.0001351356477
14,16,6.4,1.642228723,1.642051339,1.642034888,1.642312169,1.642400861,1.642263532,1.64221251,-1.621246338e-05,0.0001323223114
14,17,6.8,1.635813713,1.635506511,1.63555181,1.635737419,1.635928273,1.63575232,1.635695219,-0.0001184940338,0.000164270401
14,18,7.2,1.616568923,1.616158605,1.616256475,1.616321564,1.616602302,1.616512537,1.61637044,-0.0001984834671,0.0002119779529
14,19,7.6,1.584494114,1.583983898,1.584136844,1.584097862,1.584446549,1.584198833,1.584172845,-0.0003212690353,0.0003213167074
14,20,8,1.539589405,1.538980484,1.539174318,1.539043784,1.539468288,1.539233804,1.53918004,-0.0004093647003,0.0004092693271
14,21,8.4,1.481854796,1.481161594,1.481432438,1.481196761,1.481633186,1.481466055,1.481377959,-0.0004768371582,0.0004767894861
14,22,8.8,1.411290288,1.410547733,1.410838246,1.410522461,1.410999656,1.410775423,1.41073668,-0.0005536079407,0.0005535840755
14,23,9.2,1.32789588,1.32711637,1.327453256,1.327054977,1.327554464,1.32728982,1.327293754,-0.0006021261215,0.0006021022564
14,24,9.6,1.231671572,1.23088479,1.231233954,1.230783939,1.231281281,1.231051445,1.231047034,-0.000624537468,0.0006244897959
14,25,10,1.122617245,1.121844649,1.122199655,1.121718764,1.122249126,1.121962547,1.121994972,-0.0006222724915,0.0006222963566
14,26,10.4,1.000733137,1.000017047,1.000347257,0.9997686744,1.000350833,1.00012362,1.000121474,-0.0006116628647,0.0006116509321
14,27,10.8,0.8660190701,0.8653591275,0.8656355143,0.8651173711,0.8656606078,0.865475595,0.8654496074,-0.0005694627762,0.0005694270367
14,28,11.2,0.7184750438,0.7179213762,0.7181562185,0.7176889181,0.7181488276,0.7180256844,0.717988193,-0.0004868507385,0.000486838806
14,29,11.6,0.5581011772,0.5576947927,0.5578573346,0.5574579239,0.5578360558,0.5577548742,0.5577201843,-0.0003809928894,0.0003809809568
14,30,12,0.3848973513,0.3846241832,0.3847303987,0.3844242692,0.3847342134,0.3846449256,0.3846315742,-0.0002657771111,0.000265753275
14,31,12.4,0.1988636404,0.1987272799,0.1987757981,0.1985796541,0.1987782717,0.1987134665,0.198714897,-0.000148743391,0.0001487463742
14,32,12.8,0,1.124106348e-05,1.549720764e-06,-2.593174577e-05,1.412630081e-05,1.066178083e-05,2.329423978e-06,2.329423978e-06,1.270212215e-05
14.4,0,0,0,6.904825568e-06,1.17495656e-05,1.806765795e-07,-1.673400402e-05,1.109391451e-05,2.638995738e-06,2.638995738e-06,9.332597074e-06
14.4,1,0.4,0.2045454532,0.2048052847,0.2047132552,0.2047565728,0.2046360075,0.2047482431,0.2047318667,0.0001864135265,0.0001864194928
14.4,2,0.8,0.3958944082,0.3963474631,0.3961593211,0.396274358,0.3960504234,0.3962461948,0.3962155581,0.000321149826,0.0003211438598
14.4,3,1.2,0.5740469098,0.5746476054,0.5744203925,0.5745910406,0.5742722154,0.5744588971,0.5744780302,0.0004311203957,0.0004311203957
14.4,4,1.6,0.739002943,0.7397195101,0.7394633293,0.7396656871,0.7392603159,0.739464283,0.7395146489,0.0005117058754,0.0005116820103
14.4,5,2,0.8907624483,0.8915707469,0.8912696838,0.8915431499,0.891076684,0.891305685,0.8913532495,0.000590801239,0.0005907416344
14.4,6,2.4,1.029325485,1.030184031,1.029840112,1.030152082,1.029674053,1.029905915,1.029951215,0.0006257295609,0.000625753426
14.4,7,2.8,1.154692054,1.155573487,1.155215263,1.155522943,1.155055761,1.155332685,1.155339956,0.0006479024887,0.0006479740259
14.4,8,3.2,1.266862154,1.267739534,1.267360806,1.267691374,1.267269135,1.267582774,1.267528772,0.0006666183472,0.0006665706751
14.4,9,3.6,1.365835786,1.366700649,1.366285086,1.366632104,1.366217017,1.366478324,1.366462708,0.0006269216537,0.0006268501165
14.4,10,4,1.45161283,1.452407002,1.451999307,1.452383161,1.451942921,1.452251434,1.452196836,0.0005840063095,0.0005839347723
14.4,11,4.4,1.524193525,1.524929881,1.524495959,1.524884582,1.524484634,1.524806976,1.52472043,0.0005269050598,0.0005268811947
14.4,12,4.8,1.583577633,1.584223747,1.583797932,1.584175348,1.583820224,1.584131479,1.584029794,0.0004521608353,0.0004521131632
14.4,13,5.2,1.629765391,1.630291939,1.629910588,1.630271316,1.629974961,1.630249977,1.630139709,0.0003743171692,0.0003743648413
14.4,14,5.6,1.662756562,1.663146973,1.662800789,1.663136005,1.662951469,1.663172483,1.663041472,0.000284910202,0.0002849817392
14.4,15,6,1.682551265,1.682814717,1.682504416,1.682777643,1.682695866,1.682820797,1.682722688,0.0001714229584,0.0001901626529
14.4,16,6.4,1.689149499,1.689222097,1.68899405,1.689237952,1.689254165,1.689313889,1.689204454,5.495548248e-05,0.000117111209
14.4,17,6.8,1.682551265,1.682496905,1.682308793,1.682482839,1.682617545,1.682600617,1.682501435,-4.982948303e-05,9.617805335e-05
14.4,18,7.2,1.662756562,1.662598133,1.662432075,1.662531972,1.662755489,1.662816167,1.662626863,-0.000129699707,0.0001536369382
14.4,19,7.6,1.629765391,1.629518986,1.629386067,1.629385591,1.629677534,1.629556656,1.629504919,-0.0002604722977,0.0002604246256
14.4,20,8,1.583577633,1.583216786,1.58314836,1.583055019,1.583391428,1.583235741,1.583209395,-0.0003682374954,0.0003681659582
14.4,21,8.4,1.524193525,1.523708224,1.523726821,1.523560166,1.523935914,1.52381146,1.523748517,-0.0004450082779,0.0004450082779
14.4,22,8.8,1.45161283,1.451071739,1.4510957,1.450861335,1.451288939,1.451122999,1.45108819,-0.0005246400833,0.0005246877554
14.4,23,9.2,1.365835786,1.365228176,1.365338087,1.365017891,1.365437984,1.365255833,1.365255594,-0.0005801916122,0.0005801916122
14.4,24,9.6,1.266862154,1.26622653,1.266364932,1.265968084,1.266421199,1.266216636,1.266239405,-0.0006227493286,0.0006226777914
14.4,25,10,1.154692054,1.154061913,1.154203415,1.153768063,1.154280066,1.154037714,1.154070258,-0.0006217956543,0.0006218195194
14.4,26,10.4,1.029325485,1.028701305,1.028888941,1.028376698,1.028939724,1.028709769,1.028723359,-0.0006021261215,0.0006021976587
14.4,27,10.8,0.8907624483,0.8901734352,0.8903713226,0.8898696899,0.8903773427,0.8901523352,0.8901888132,-0.0005736351013,0.0005736231687
14.4,28,11.2,0.739002943,0.7384819388,0.7386523485,0.7382037044,0.7386513948,0.7384819388,0.738494277,-0.0005086660385,0.0005086779711
14.4,29,11.6,0.5740469098,0.5736227036,0.5737843513,0.5733849406,0.5737712979,0.5736026168,0.573633194,-0.0004137158394,0.000413727772
14.4,30,12,0.3958944082,0.3956477046,0.3957127333,0.3954190612,0.3956910074,0.3956140876,0.3956169188,-0.0002774894238,0.0002774894238
14.4,31,12.4,0.2045454532,0.204407528,0.2044378519,0.2042606324,0.2044314444,0.2044093907,0.2043893635,-0.0001560896635,0.0001560836972
14.4,32,12.8,0,3.088265657e-06,-1.206994057e-06,-2.376362681e-05,-4.171580076e-05,4.390627146e-05,-3.938376722e-06,-3.938376722e-06,2.273619248e-05
14.8,0,0,0,4.71691601e-06,3.896653652e-06,4.334375262e-06,-1.564621925e-07,2.637691796e-05,7.833679774e-06,7.833679774e-06,7.896264833e-06
14.8,1,0.4,0.210227266,0.2104443312,0.2103895098,0.2104432583,0.2103415877,0.2104084939,0.2104054242,0.0001781582832,0.0001781702013
14.8,2,0.8,0.406891495,0.4072702527,0.4071721137,0.4072477221,0.4071114957,0.4072079957,0.4072019458,0.0003104507923,0.00031042099
14.8,3,1.2,0.5899926424,0.5904945135,0.5903716683,0.590501368,0.590280354,0.5903887153,0.5904073119,0.0004146695137,0.0004146814463
14.8,4,1.6,0.7595307827,0.7601530552,0.7599693537,0.7601463795,0.7598594427,0.7600076199,0.7600271702,0.0004963874817,0.0004963874817
14.8,5,2,0.9155058265,0.9162294865,0.9159902334,0.9162393808,0.9158873558,0.9160638452,0.9160820842,0.0005762577057,0.0005762338405
14.8,6,2.4,1.057917833,1.058700323,1.058438659,1.058698177,1.058329701,1.058528662,1.058539033,0.0006211996078,0.0006212711451
14.8,7,2.8,1.186766863,1.187573791,1.18729198,1.187585711,1.187199712,1.187435627,1.187417269,0.0006504058838,0.0006505012279
14.8,8,3.2,1.302052736,1.302852869,1.302579403,1.30290556,1.302520633,1.302784681,1.302728653,0.0006759166718,0.0006758928066
14.8,9,3.6,1.403775692,1.4045856,1.404264331,1.404612899,1.404234886,1.404431581,1.404425859,0.0006501674652,0.0006501674652
14.8,10,4,1.491935492,1.492612839,1.492374182,1.492736697,1.492334485,1.492576718,1.492526889,0.0005913972855,0.0005914926296
14.8,11,4.4,1.566532254,1.567156434,1.566910625,1.567264318,1.566889167,1.56716013,1.567076087,0.0005438327789,0.000543880451
14.8,12,4.8,1.62756598,1.628112912,1.627857566,1.628220439,1.627877593,1.628145218,1.628042817,0.0004768371582,0.000476765621
14.8,13,5.2,1.675036669,1.675480843,1.675233364,1.675593138,1.67529726,1.675561309,1.675433159,0.000396490097,0.0003965139331
14.8,14,5.6,1.708944201,1.709260702,1.709051251,1.709395528,1.709175706,1.709407449,1.70925808,0.0003138780594,0.0003139257315
14.8,15,6,1.729288816,1.729461193,1.729307532,1.729564667,1.729463816,1.729627013,1.729484797,0.000195980072,0.0001960277586
14.8,16,6.4,1.736070395,1.736086845,1.736004114,1.736214995,1.736186504,1.736276746,1.736153841,8.344650269e-05,0.0001099586516
14.8,17,6.8,1.729288816,1.729196787,1.729143143,1.729261279,1.729360104,1.729386687,1.729269624,-1.919269562e-05,8.687972877e-05
14.8,18,7.2,1.708944201,1.708732009,1.708717465,1.708768725,1.7089535,1.708941102,1.708822608,-0.0001215934753,0.000125360486
14.8,19,7.6,1.675036669,1.674719572,1.674737096,1.674719691,1.674972773,1.674823284,1.674794436,-0.0002422332764,0.0002421855897
14.8,20,8,1.62756598,1.627144575,1.627193809,1.627107024,1.627414346,1.627206206,1.62721312,-0.0003528594971,0.0003527879599
14.8,21,8.4,1.566532254,1.565986037,1.566102743,1.565965772,1.566315174,1.566081285,1.566090226,-0.0004420280457,0.0004420518817
14.8,22,8.8,1.491935492,1.491312623,1.49147141,1.491245031,1.49166286,1.49138546,1.491415501,-0.000519990921,0.0005200147862
14.8,23,9.2,1.403775692,1.403091788,1.403290987,1.403006673,1.403429389,1.403142929,1.403192282,-0.0005834102631,0.0005833387258
14.8,24,9.6,1.302052736,1.30132854,1.301553369,1.301195621,1.301677108,1.301323771,1.301415682,-0.0006370544434,0.0006370544434
14.8,25,10,1.186766863,1.186023593,1.186270952,1.185865998,1.186385632,1.186058044,1.186120749,-0.0006461143494,0.0006460190052
14.8,26,10.4,1.057917833,1.057163,1.057456136,1.057024121,1.057553411,1.057204843,1.057280302,-0.0006375312805,0.0006375312805
14.8,27,10.8,0.9155058265,0.9147955775,0.915081203,0.9146678448,0.9151371121,0.9148077369,0.9148977995,-0.0006080269814,0.0006079316372
14.8,28,11.2,0.7595307827,0.7588866949,0.7591814995,0.7587615252,0.7591961026,0.7588756084,0.7589802742,-0.0005505084991,0.0005504965666
14.8,29,11.6,0.5899926424,0.5894036889,0.5896994472,0.5893341899,0.5897160769,0.5894157887,0.5895138383,-0.0004788041115,0.0004788041115
14.8,30,12,0.406891495,0.4065712094,0.4066917598,0.4064391255,0.4066705704,0.4065197706,0.4065784514,-0.0003130435944,0.0003130078258
14.8,31,12.4,0.210227266,0.2100519091,0.210116148,0.209982723,0.2100771517,0.2100526243,0.2100561112,-0.0001711547375,0.0001711547375
14.8,32,12.8,0,2.980232239e-06,2.9951334e-06,-3.192573786e-06,-5.499273539e-05,1.788139343e-05,-6.86571002e-06,-6.86571002e-06,1.640841401e-05
15.2,0,0,0,1.06645748e-05,-5.178153515e-06,3.022700548e-05,1.683086157e-05,4.752725363e-05,2.001430767e-05,2.001430767e-05,2.208556907e-05
15.2,1,0.4,0.2159090936,0.2160182595,0.2160448432,0.216109097,0.2160320878,0.2160609365,0.2160530537,0.0001439601183,0.0001439511834
15.2,2,0.8,0.417888552,0.4181052744,0.4181230962,0.4182200432,0.4181219935,0.4181417227,0.4181424081,0.0002538561821,0.0002538740519
15.2,3,1.2,0.6059384346,0.6062996984,0.6062802076,0.606362164,0.6062193513,0.6062914729,0.6062905788,0.0003521442413,0.0003521442413
15.2,4,1.6,0.7800586224,0.7805929184,0.7804757357,0.7805822492,0.7803686857,0.7805255055,0.7805090547,0.0004504323006,0.000450396532
15.2,5,2,0.9402492642,0.9408754706,0.9407234192,0.9408394098,0.940603435,0.9408230782,0.9407730103,0.0005237460136,0.0005236983416
15.2,6,2.4,1.086510301,1.087248802,1.087019682,1.087192893,1.086882114,1.087158799,1.087100387,0.0005900859833,0.0005901575205
15.2,7,2.8,1.218841672,1.219649434,1.219362378,1.219597816,1.219227672,1.219525456,1.219472528,0.0006308555603,0.0006308794254
15.2,8,3.2,1.337243438,1.338093281,1.337759972,1.338039637,1.337639809,1.337952256,1.337897062,0.0006536245346,0.0006535529974
15.2,9,3.6,1.441715479,1.4425565,1.442209363,1.442487001,1.442102194,1.442407727,1.442352533,0.0006370544434,0.0006370783085
15.2,10,4,1.532258034,1.532916069,1.532706499,1.533000469,1.532603145,1.532906413,1.532826662,0.0005686283112,0.0005684852367
15.2,11,4.4,1.608870983,1.609410763,1.609252095,1.609591365,1.609165311,1.609524727,1.609388709,0.0005177259445,0.0005178690189
15.2,12,4.8,1.671554208,1.672056198,1.671854258,1.672202945,1.671803355,1.672169447,1.672017336,0.0004631280899,0.0004630327167
15.2,13,5.2,1.720307946,1.720687509,1.720540285,1.720861554,1.720465064,1.720869184,1.720684767,0.0003768205643,0.0003767728922
15.2,14,5.6,1.75513196,1.755423307,1.755285621,1.755553722,1.755244493,1.755647421,1.755430937,0.0002989768982,0.0002989530622
15.2,15,6,1.776026368,1.776196361,1.77609086,1.776290059,1.776080728,1.776430011,1.776217461,0.0001910924911,0.0001912355365
15.2,16,6.4,1.782991171,1.783121705,1.782965899,1.783100963,1.782969475,1.783258319,1.78308332,9.214878082e-05,0.0001108884826
15.2,17,6.8,1.776026368,1.776034355,1.77591908,1.775987983,1.775938869,1.776170015,1.776010156,-1.621246338e-05,7.696151442e-05
15.2,18,7.2,1.75513196,1.754977226,1.754941583,1.754963756,1.754992962,1.755036354,1.754982352,-0.0001496076584,0.0001495838223
15.2,19,7.6,1.720307946,1.720034361,1.720030785,1.719979167,1.720109463,1.720110893,1.720052958,-0.0002549886703,0.0002550125064
15.2,20,8,1.671554208,1.671160102,1.671195745,1.671090484,1.671306849,1.671218634,1.671194434,-0.0003597736359,0.0003598451731
15.2,21,8.4,1.608870983,1.608398318,1.608468175,1.608241796,1.608557343,1.608362198,1.608405709,-0.0004652738571,0.0004654169024
15.2,22,8.8,1.532258034,1.531684875,1.53180182,1.53152597,1.53189528,1.531676054,1.531716704,-0.0005413293839,0.0005412340397
15.2,23,9.2,1.441715479,1.441027641,1.441238761,1.440882325,1.441306949,1.441029072,1.441097021,-0.0006184577942,0.0006185293314
15.2,24,9.6,1.337243438,1.33648777,1.33674562,1.336356997,1.336825609,1.336454391,1.336574197,-0.0006692409515,0.0006693601608
15.2,25,10,1.218841672,1.218029499,1.218333721,1.217930794,1.218392015,1.218055129,1.218148232,-0.0006934404373,0.0006934404373
15.2,26,10.4,1.086510301,1.08566165,1.086029053,1.085626006,1.086061954,1.085686803,1.085813046,-0.0006972551346,0.0006972074625
15.2,27,10.8,0.9402492642,0.9394179583,0.9397936463,0.9393888712,0.9398064017,0.9394692779,0.9395753145,-0.0006739497185,0.0006740331883
15.2,28,11.2,0.7800586224,0.7792857289,0.7796571255,0.7792720795,0.7796406746,0.7792429328,0.7794197202,-0.0006389021873,0.0006389141199
15.2,29,11.6,0.6059384346,0.6051992774,0.6056200862,0.6052732468,0.6055933833,0.6052351594,0.6053842306,-0.0005542039871,0.0005542039871
15.2,30,12,0.417888552,0.4174435139,0.417668283,0.4173945785,0.4176082611,0.4173987508,0.4175027013,-0.000385850668,0.000385874504
15.2,31,12.4,0.2159090936,0.2156806588,0.2157877684,0.2156520635,0.2157151103,0.215672642,0.2157016546,-0.000207439065,0.0002074450313
15.2,32,12.8,0,-3.35033983e-05,4.574656487e-06,2.30409205e-05,-4.4234097e-05,-1.637637615e-05,-1.329965926e-05,-1.329965926e-05,2.434588896e-05
15.6,0,0,0,4.187424202e-05,4.485249519e-06,3.381632268e-05,4.792958498e-05,6.429105997e-05,3.847929111e-05,3.847929111e-05,3.847929111e-05
15.6,1,0.4,0.2215909064,0.2217332572,0.2217037678,0.2217706442,0.221719265,0.2217502892,0.2217354476,0.0001445412636,0.0001445382804
15.6,2,0.8,0.4288856387,0.4291729331,0.4291187823,0.4292063713,0.4291503429,0.4290773869,0.4291451573,0.0002595186234,0.0002595245896
15.6,3,1.2,0.6218841672,0.6222942472,0.6222344041,0.6222956181,0.6221827269,0.622231245,0.6222476363,0.0003634691238,0.0003634810564
15.6,4,1.6,0.8005865216,0.801097095,0.8010114431,0.8010727167,0.8009184599,0.8011443615,0.8010488749,0.0004623532295,0.0004622936249
15.6,5,2,0.9649926424,0.9656171799,0.965477407,0.9655424953,0.9653624892,0.9656203389,0.9655240178,0.0005313754082,0.0005313396687
15.6,6,2.4,1.115102649,1.115754485,1.115623593,1.115738273,1.115500212,1.115817308,1.115686774,0.0005841255188,0.0005841255188
15.6,7,2.8,1.250916362,1.251667261,1.251457453,1.251608133,1.251311064,1.25166142,1.251541018,0.0006246566772,0.0006247043493
15.6,8,3.2,1.37243402,1.373222828,1.372967601,1.373141646,1.372828245,1.373190522,1.37307024,0.0006362199783,0.0006361484411
15.6,9,3.6,1.479655385,1.480428219,1.480163693,1.480369687,1.480040312,1.480442286,1.480288744,0.0006333589554,0.0006334542995
15.6,10,4,1.572580576,1.573302388,1.573067069,1.573276401,1.572982192,1.573335528,1.573192835,0.0006122589111,0.0006121397018
15.6,11,4.4,1.651209712,1.65183115,1.65164268,1.651866317,1.651564121,1.652002931,1.65178144,0.0005717277527,0.0005717277527
15.6,12,4.8,1.715542555,1.716071129,1.715902448,1.716183901,1.715862036,1.716296434,1.716063142,0.0005205869675,0.0005206346395
15.6,13,5.2,1.765579104,1.766025543,1.765856981,1.766135931,1.765752792,1.766293526,1.766012907,0.0004338026047,0.0004338502767
15.6,14,5.6,1.801319599,1.801673532,1.801528573,1.801739931,1.80141592,1.801974416,1.801666498,0.0003468990326,0.0003468751966
15.6,15,6,1.82276392,1.823027849,1.82289052,1.823030233,1.822810769,1.823286891,1.823009133,0.0002452135086,0.0002453327179
15.6,16,6.4,1.829911947,1.830073714,1.829951882,1.830022335,1.829878569,1.830344439,1.830054045,0.0001420974731,0.0001555919589
15.6,17,6.8,1.82276392,1.822829485,1.822698116,1.822733521,1.822628498,1.823008657,1.822779655,1.573562622e-05,0.0001083850875
15.6,18,7.2,1.801319599,1.801240325,1.801144958,1.80117023,1.801149368,1.801206231,1.801182151,-0.0001374483109,0.0001373767882
15.6,19,7.6,1.765579104,1.765365362,1.765324354,1.76528132,1.765349388,1.765462518,1.76535666,-0.0002224445343,0.000222516057
15.6,20,8,1.715542555,1.715194106,1.715202808,1.715096593,1.715313315,1.71529448,1.715220213,-0.0003223419189,0.0003222942469
15.6,21,8.4,1.651209712,1.650726676,1.650791883,1.650628686,1.650887132,1.650725245,1.650751829,-0.0004578828812,0.0004577875079
15.6,22,8.8,1.572580576,1.572002649,1.572098255,1.571903348,1.572204709,1.572034359,1.572048664,-0.00053191185,0.00053191185
15.6,23,9.2,1.479655385,1.47898829,1.479127288,1.47889781,1.479253411,1.479020476,1.47905755,-0.0005978345871,0.0005979299312
15.6,24,9.6,1.37243402,1.371736407,1.371886134,1.371617317,1.37201786,1.371657848,1.371783137,-0.0006508827209,0.0006509065861
15.6,25,10,1.250916362,1.250126481,1.250353217,1.250075817,1.250470638,1.250095844,1.250224352,-0.0006920099258,0.0006919622538
15.6,26,10.4,1.115102649,1.114339113,1.114565134,1.114272356,1.114624143,1.114191175,1.11439836,-0.0007042884827,0.0007042646175
15.6,27,10.8,0.9649926424,0.964235425,0.964469552,0.9641955495,0.9645242691,0.9641198516,0.9643089175,-0.0006837248802,0.0006837129476
15.6,28,11.2,0.8005865216,0.7998889089,0.8001262546,0.7998738289,0.8001182675,0.799593389,0.7999201417,-0.0006663799286,0.0006663918612
15.6,29,11.6,0.6218841672,0.6212759614,0.6215029955,0.6212684512,0.6214856505,0.6210728288,0.6213212013,-0.0005629658699,0.000562989735
15.6,30,12,0.4288856387,0.428429842,0.4286141396,0.4284141958,0.4285490811,0.4282895327,0.4284593463,-0.0004262924194,0.0004262804869
15.6,31,12.4,0.2215909064,0.221323356,0.2214428931,0.221350491,0.2213618606,0.2212961614,0.2213549614,-0.0002359449863,0.0002359539212
15.6,32,12.8,0,-3.405287862e-05,-4.142522812e-06,7.286667824e-06,-3.5174191e-05,-6.590783596e-05,-2.639815284e-05,-2.639815284e-05,2.931281961e-05
16,0,0,0,-1.077233901e-05,-1.563131809e-05,1.22115016e-05,6.955862045e-05,-5.947984755e-05,-8.226764976e-07,-8.226764976e-07,3.35307268e-05
16,1,0.4,0.2272727191,0.2273972332,0.227420643,0.2274370193,0.227365151,0.2273177356,0.2273875475,0.0001148283482,0.0001148372903
16,2,0.8,0.4398826957,0.4401717782,0.4401403666,0.4401828647,0.4401037097,0.440117687,0.4401432574,0.0002605617046,0.0002605855407
16,3,1.2,0.6378298998,0.6382279992,0.6382002831,0.6382534504,0.6380879283,0.6381311417,0.6381801367,0.0003502368927,0.0003502607287
16,4,1.6,0.8211143613,0.8215836287,0.8215630054,0.8215928674,0.8214327097,0.8215359449,0.821541667,0.0004273056984,0.0004272699298
16,5,2,0.9897360802,0.9902733564,0.990254283,0.9902664423,0.9900856018,0.9901903868,0.9902140498,0.0004779696465,0.0004779338778
16,6,2.4,1.143694997,1.144265175,1.144243002,1.144278765,1.144113898,1.144238472,1.144227862,0.0005328655243,0.0005328655243
16,7,2.8,1.282991171,1.283585668,1.283553004,1.28360498,1.283381939,1.283570051,1.283539176,0.0005480051041,0.000547957432
16,8,3.2,1.407624602,1.408225656,1.408218145,1.408262253,1.408013582,1.408281565,1.408200264,0.0005756616592,0.0005756377941
16,9,3.6,1.517595291,1.518169403,1.518170118,1.518250942,1.517997384,1.518275857,1.518172622,0.0005773305893,0.0005774497986
16,10,4,1.612903237,1.613431692,1.6134516,1.613556623,1.61332047,1.613609672,1.613473892,0.0005706548691,0.0005707740784
16,11,4.4,1.693548322,1.694033384,1.694066048,1.694155574,1.693936944,1.69426322,1.694091082,0.0005427598953,0.0005427122233
16,12,4.8,1.759530783,1.759944558,1.760004163,1.76004529,1.759822011,1.760195494,1.760002375,0.0004715919495,0.0004715204122
16,13,5.2,1.810850382,1.81118679,1.811251163,1.811264396,1.811031461,1.811496973,1.811246157,0.0003957748413,0.0003957748413
16,14,5.6,1.847507358,1.847737908,1.847800851,1.847824454,1.847604752,1.848098397,1.847813249,0.000305891037,0.000305914873
16,15,6,1.869501472,1.869643688,1.869697452,1.869722247,1.869523406,1.869990468,1.869715452,0.0002139806747,0.0002139806747
16,16,6.4,1.876832843,1.876869202,1.876918554,1.876942873,1.876787663,1.877168179,1.87693727,0.0001044273376,0.0001225233136
16,17,6.8,1.869501472,1.869402885,1.869482398,1.869448304,1.869391799,1.869706869,1.869486451,-1.502037048e-05,9.71794143e-05
16,18,7.2,1.847507358,1.847288251,1.847393155,1.847328901,1.847321868,1.847540021,1.847374558,-0.0001327991486,0.0001459836931
16,19,7.6,1.810850382,1.810516357,1.810636163,1.810559273,1.81061554,1.810650349,1.810595512,-0.0002548694611,0.000254845625
16,20,8,1.759530783,1.759079814,1.759226918,1.759131432,1.759277105,1.759179831,1.759179115,-0.0003516674042,0.0003517627774
16,21,8.4,1.693548322,1.692986131,1.693169475,1.693042159,1.69325614,1.69292593,1.693075895,-0.0004724264145,0.0004723548773
16,22,8.8,1.612903237,1.612278581,1.612417698,1.612316966,1.612574816,1.612159014,1.612349272,-0.0005539655685,0.0005538224941
16,23,9.2,1.517595291,1.51690352,1.517040014,1.51695323,1.517220616,1.516763806,1.516976118,-0.0006191730499,0.0006190538406
16,24,9.6,1.407624602,1.406869292,1.407025337,1.406932235,1.407209158,1.406709194,1.406949162,-0.0006754398346,0.0006755590439
16,25,10,1.282991171,1.282214761,1.282371998,1.282286763,1.282557964,1.282060146,1.282298326,-0.0006928443909,0.0006928443909
16,26,10.4,1.143694997,1.142942905,1.143079877,1.143000603,1.143233299,1.142718673,1.142995119,-0.000699877739,0.000699925411
16,27,10.8,0.9897360802,0.9890137911,0.989145577,0.9890890718,0.9892889857,0.9887293577,0.9890533686,-0.0006827116013,0.0006827235338
16,28,11.2,0.8211143613,0.8204701543,0.8205958009,0.8205394745,0.8207073808,0.8201770782,0.8204979897,-0.0006163716316,0.0006163835642
16,29,11.6,0.6378298998,0.6372979879,0.6373966336,0.6373467445,0.6374736428,0.6370543838,0.6373139024,-0.0005159974098,0.000516021275
16,30,12,0.4398826957,0.4394617975,0.4395734072,0.4395195246,0.4395940304,0.4392831326,0.4394864142,-0.0003962814808,0.0003963172494
16,31,12.4,0.2272727191,0.2270269692,0.2271059155,0.2270632088,0.2271041572,0.2268675119,0.2270335704,-0.000239148736,0.0002391666203
16,32,12.8,1.469367939e-39,3.794208169e-06,9.23871994e-06,-2.626515925e-05,-2.54586339e-05,-3.361143172e-05,-1.446045917e-05,-1.446045917e-05,1.967363096e-05
16.4,0,0,0,2.090469934e-06,1.343339682e-05,9.259209037e-06,2.313405275e-05,-3.700144589e-05,2.18313653e-06,2.18313653e-06,1.698371489e-05
16.4,1,0.4,0.2329545468,0.2330990136,0.2331149876,0.2330876142,0.2330680341,0.2330558151,0.233085081,0.0001305341721,0.0001305460901
16.4,2,0.8,0.4508797526,0.4511613846,0.4511593282,0.4511544704,0.4510648251,0.4510994554,0.4511279166,0.0002481639385,0.0002481401025
16.4,3,1.2,0.6537756324,0.6541647911,0.6541858315,0.6542047262,0.6540124416,0.6541757584,0.6541486979,0.0003730654716,0.0003730774042
16.4,4,1.6,0.8416422009,0.8421173096,0.8421261907,0.8421004415,0.8418982029,0.8419991732,0.8420482874,0.0004060864449,0.0004060626088
16.4,5,2,1.014479399,1.015015125,1.015013814,1.014984727,1.014758825,1.014923692,1.014939189,0.0004597902298,0.0004598379019
16.4,6,2.4,1.172287345,1.17285037,1.172873974,1.1727947,1.172583699,1.172853947,1.172791243,0.0005038976669,0.0005039930111
16.4,7,2.8,1.31506598,1.315651059,1.315663457,1.315603256,1.315381765,1.315689087,1.315597773,0.0005317926407,0.0005317449686
16.4,8,3.2,1.442815185,1.443392277,1.443436027,1.443382978,1.443130493,1.443500042,1.443368435,0.0005532503128,0.0005531787756
16.4,9,3.6,1.555535197,1.556073427,1.556155443,1.5561409,1.555853844,1.556280136,1.556100726,0.0005655288696,0.0005655527348
16.4,10,4,1.65322578,1.653722286,1.653817773,1.653837919,1.653510094,1.654035568,1.653784752,0.0005589723587,0.0005589484936
16.4,11,4.4,1.735887051,1.736339688,1.736502886,1.736439347,1.736142039,1.736667514,1.736418366,0.0005313158035,0.0005312442663
16.4,12,4.8,1.803519011,1.803925872,1.804100633,1.803918958,1.803721666,1.804242373,1.803981781,0.000462770462,0.0004628896713
16.4,13,5.2,1.856121659,1.856459737,1.856614828,1.856408,1.856267691,1.856803536,1.856510878,0.0003892183304,0.0003890991211
16.4,14,5.6,1.893694997,1.893940449,1.894097805,1.893907189,1.893782139,1.894321561,1.894009829,0.0003148317337,0.0003148317337
16.4,15,6,1.916239023,1.916393042,1.916531086,1.916423678,1.91623807,1.916755319,1.916468263,0.0002292394638,0.0002295970917
16.4,16,6.4,1.923753619,1.923786402,1.923919797,1.923853636,1.923693657,1.924087048,1.923868179,0.0001145601273,0.0001384735078
16.4,17,6.8,1.916239023,1.916148424,1.916293502,1.916167974,1.916116714,1.916413307,1.916227937,-1.108646393e-05,0.0001025438323
16.4,18,7.2,1.893694997,1.893508315,1.893643856,1.893498063,1.893481374,1.893740892,1.893574476,-0.0001205205917,0.0001388549863
16.4,19,7.6,1.856121659,1.855832696,1.855955005,1.855858207,1.855869532,1.855970025,1.855897188,-0.0002244710922,0.0002245664655
16.4,20,8,1.803519011,1.803119779,1.803224325,1.80319941,1.803241491,1.803230643,1.803202987,-0.0003160238266,0.0003158807813
16.4,21,8.4,1.735887051,1.735398173,1.735501051,1.735452056,1.73558259,1.735370159,1.735460639,-0.0004264116287,0.0004262447474
16.4,22,8.8,1.65322578,1.652682424,1.652740002,1.652732253,1.65290904,1.652507305,1.652714133,-0.0005116462708,0.0005115747335
16.4,23,9.2,1.555535197,1.554953933,1.554954767,1.555007935,1.555217862,1.55466187,1.554959178,-0.0005760192871,0.000575923943
16.4,24,9.6,1.442815185,1.442181826,1.442159534,1.442240596,1.442476988,1.441904545,1.442192793,-0.0006223917007,0.0006224870449
16.4,25,10,1.31506598,1.314427495,1.314406753,1.314481974,1.314695001,1.314013362,1.314404964,-0.0006610155106,0.0006610631826
16.4,26,10.4,1.172287345,1.171640158,1.171645403,1.171727896,1.171919346,1.171220899,1.171630621,-0.0006567239761,0.0006566047668
16.4,27,10.8,1.014479399,1.013849735,1.013867617,1.013954401,1.014148116,1.013459206,1.013855815,-0.0006235837936,0.0006235837936
16.4,28,11.2,0.8416422009,0.8410767317,0.8410637975,0.8411810994,0.8413482308,0.8407123685,0.8410764933,-0.0005657076836,0.0005657553556
16.4,29,11.6,0.6537756324,0.6533093452,0.6532844901,0.6534191966,0.6535340548,0.6530464292,0.6533187628,-0.0004568696022,0.0004569292068
16.4,30,12,0.4508797526,0.4505045116,0.4505437613,0.4506232738,0.450711906,0.4503041506,0.4505375028,-0.0003422498703,0.0003422320005
16.4,31,12.4,0.2329545468,0.2327467799,0.2327593267,0.2327480912,0.2328773737,0.232616365,0.2327496111,-0.0002049356699,0.0002049595059
16.4,32,12.8,1.48689538e-39,-2.076849341e-06,-1.069903374e-05,-4.761852324e-05,1.780688763e-05,-5.297549069e-05,-1.911260188e-05,-1.911260188e-05,2.623535693e-05
16.8,0,0,0,1.823436469e-05,1.499801874e-05,6.891787052e-07,-5.640089512e-06,-5.707889795e-05,-5.759485248e-06,-5.759485248e-06,1.932811028e-05
16.8,1,0.4,0.2386363596,0.2387862653,0.2387794107,0.2387487143,0.2387423813,0.2387408912,0.2387595475,0.0001231878996,0.0001231729984
16.8,2,0.8,0.4618768394,0.4621341825,0.4621027708,0.4620738924,0.4620278478,0.462149024,0.4620975554,0.0002207159996,0.0002207040816
16.8,3,1.2,0.6697214246,0.6700972319,0.6700176001,0.6700240374,0.6699499488,0.6701390147,0.6700456142,0.0003241896629,0.0003241419909
16.8,4,1.6,0.8621701002,0.8626307249,0.8625462651,0.8625391722,0.8624018431,0.8626029491,0.8625442386,0.0003741383553,0.0003740906832
16.8,5,2,1.039222836,1.039749622,1.039690614,1.03965795,1.03947258,1.0397861,1.039671302,0.0004484653473,0.0004485368845
16.8,6,2.4,1.200879693,1.201426148,1.201406002,1.201331854,1.201124072,1.201525807,1.201362729,0.0004830360413,0.0004830837133
16.8,7,2.8,1.347140789,1.347715974,1.347724199,1.347597241,1.347433567,1.347881675,1.347670555,0.0005297660828,0.0005297422176
16.8,8,3.2,1.478005886,1.478555918,1.478606462,1.478463888,1.478282809,1.478790402,1.478539824,0.0005339384079,0.0005340099451
16.8,9,3.6,1.593475103,1.594011426,1.594074965,1.593947768,1.593758345,1.594293952,1.594017267,0.0005421638489,0.000542187714
16.8,10,4,1.693548322,1.694018602,1.694154501,1.693985581,1.693800807,1.694433928,1.694078684,0.0005303621292,0.0005303621292
16.8,11,4.4,1.77822578,1.778654575,1.778834701,1.77857995,1.778448701,1.779103279,1.778724313,0.0004985332489,0.0004984617117
16.8,12,4.8,1.847507358,1.847922564,1.848074079,1.847779393,1.847723007,1.848372936,1.84797442,0.0004670619965,0.0004670381604
16.8,13,5.2,1.901392937,1.901749372,1.901895523,1.901597023,1.901596904,1.90215981,1.901799798,0.0004068613052,0.000406789768
16.8,14,5.6,1.939882636,1.940145016,1.940318465,1.940033555,1.940036178,1.940599561,1.940226555,0.0003439188004,0.0003439188004
16.8,15,6,1.962976456,1.963136077,1.963304758,1.963052034,1.963049889,1.963569403,1.963222504,0.0002460479736,0.0002459764364
16.8,16,6.4,1.970674515,1.970727921,1.970870733,1.970671296,1.970707536,1.971146822,1.970824838,0.0001503229141,0.0001516342163
16.8,17,6.8,1.962976456,1.962933421,1.963030219,1.962871313,1.96293056,1.963253498,1.963003874,2.74181366e-05,0.0001049756975
16.8,18,7.2,1.939882636,1.939748406,1.93981123,1.939728975,1.939758539,1.940026879,1.939814806,-6.783008575e-05,0.0001255273819
16.8,19,7.6,1.901392937,1.901180983,1.901172757,1.901174068,1.901211977,1.901342273,1.901216507,-0.0001764297485,0.0001765251218
16.8,20,8,1.847507358,1.847219586,1.847156405,1.847207189,1.847304821,1.847274184,1.847232461,-0.0002748966217,0.0002749204577
16.8,21,8.4,1.77822578,1.777865529,1.777743816,1.777869225,1.777994752,1.777827859,1.777860284,-0.0003654956818,0.0003655433538
16.8,22,8.8,1.693548322,1.693135381,1.692957401,1.693146706,1.69331181,1.69289434,1.693089128,-0.0004591941833,0.0004591941833
16.8,23,9.2,1.593475103,1.593015075,1.592819214,1.593012333,1.59326005,1.592700243,1.592961311,-0.000513792038,0.0005137205007
16.8,24,9.6,1.478005886,1.477524042,1.477264047,1.477513075,1.477757454,1.477141023,1.47744,-0.0005658864975,0.0005659580347
16.8,25,10,1.347140789,1.346676469,1.346345305,1.346656084,1.346889138,1.346119881,1.346537352,-0.0006034374237,0.0006034135586
16.8,26,10.4,1.200879693,1.200376153,1.200087309,1.200425506,1.200632334,1.199876428,1.200279474,-0.0006002187729,0.0006001472357
16.8,27,10.8,1.039222836,1.038698792,1.038456917,1.038782597,1.039049625,1.038205624,1.038638711,-0.0005841255188,0.0005841255188
16.8,28,11.2,0.8621701002,0.8617093563,0.8614771366,0.8617933393,0.8620065451,0.8612812757,0.8616535068,-0.0005165934563,0.0005165695911
16.8,29,11.6,0.6697214246,0.6693307161,0.6691281199,0.6694203019,0.6696076989,0.6689378619,0.6692849398,-0.0004364848137,0.0004364848137
16.8,30,12,0.4618768394,0.46156317,0.4614085257,0.4616703689,0.4618387818,0.4612679482,0.4615497589,-0.0003270804882,0.0003270804882
16.8,31,12.4,0.2386363596,0.2384614497,0.238374114,0.2385130227,0.2386660576,0.2383058667,0.2384641171,-0.0001722425222,0.000184136632
16.8,32,12.8,0,-2.223998308e-06,-3.112852573e-05,-6.666406989e-06,5.955249071e-05,-3.892928362e-05,-3.87914497e-06,-3.87914497e-06,2.77001418e-05
17.2,0,0,0,2.805609256e-07,-1.400709152e-06,3.634020686e-06,-1.572072506e-06,-3.215111792e-05,-6.241863503e-06,-6.241863503e-06,7.80769642e-06
17.2,1,0.4,0.2443181723,0.24444291,0.2443824857,0.2443965971,0.2443747073,0.2443937063,0.2443980724,7.990002632e-05,7.990896847e-05
17.2,2,0.8,0.4728738964,0.4730814695,0.4729936123,0.4730173647,0.4729788303,0.4730840325,0.473031044,0.000157147646,0.0001571655303
17.2,3,1.2,0.6856671572,0.685976088,0.6858747602,0.6858767271,0.6858082414,0.6859869361,0.6859045625,0.0002374053001,0.0002373933821
17.2,4,1.6,0.8826979399,0.8830487132,0.8830007315,0.8829723597,0.8828503489,0.8831056952,0.8829954863,0.0002975463867,0.0002976298274
17.2,5,2,1.063966274,1.06437397,1.064343572,1.064273,1.064127326,1.064491987,1.064321876,0.0003556013107,0.000355696684
17.2,6,2.4,1.22947216,1.229891777,1.22992599,1.229835987,1.229620934,1.230072379,1.229869485,0.0003973245621,0.0003972530249
17.2,7,2.8,1.379215479,1.379645109,1.379758358,1.37960434,1.379342198,1.379912496,1.379652381,0.0004369020462,0.0004370212555
17.2,8,3.2,1.513196468,1.513591886,1.513792753,1.513585091,1.513342381,1.51393795,1.51365006,0.0004535913467,0.0004535436747
17.2,9,3.6,1.63141489,1.631794572,1.63204062,1.631768465,1.63154757,1.632177472,1.63186574,0.0004508495331,0.0004508495331
17.2,10,4,1.733870983,1.734216928,1.734515548,1.734179378,1.73397851,1.734680414,1.734314203,0.0004432201385,0.0004431724665
17.2,11,4.4,1.820564508,1.82086122,1.82120955,1.820826173,1.820645094,1.821379185,1.820984244,0.0004197359085,0.0004197359085
17.2,12,4.8,1.891495585,1.891749024,1.892091513,1.891701818,1.891573906,1.892340541,1.891891241,0.000395655632,0.0003957748413
17.2,13,5.2,1.946664214,1.946860313,1.94721961,1.946841955,1.946736455,1.94743681,1.947018981,0.0003547668457,0.0003548145178
17.2,14,5.6,1.986070395,1.986198902,1.986547709,1.986186266,1.986134648,1.986747384,1.986363053,0.0002926588058,0.0002925872686
17.2,15,6,2.009714127,2.009773016,2.010076284,2.009690046,2.009729862,2.010267735,2.009907246,0.0001931190491,0.0002028942108
17.2,16,6.4,2.017595291,2.017572403,2.017852068,2.017528772,2.017560244,2.018014431,2.017705441,0.0001101493835,0.0001600742398
17.2,17,6.8,2.009714127,2.009595394,2.009845257,2.009654045,2.009618998,2.00996995,2.009736538,2.241134644e-05,0.0001321792661
17.2,18,7.2,1.986070395,1.985868454,1.986036181,1.98596704,1.985932589,1.986154199,1.985991836,-7.855892181e-05,0.0001122236281
17.2,19,7.6,1.946664214,1.94641614,1.946460009,1.946508169,1.946482539,1.946568012,1.946487069,-0.0001771450043,0.0001772403775
17.2,20,8,1.891495585,1.891207218,1.891147614,1.891271591,1.89130199,1.891213059,1.891228318,-0.0002672672272,0.0002672910632
17.2,21,8.4,1.820564508,1.820223212,1.820073128,1.820336342,1.820342183,1.820110083,1.820216894,-0.0003476142883,0.0003475189151
17.2,22,8.8,1.733870983,1.733468413,1.733222365,1.733604074,1.733652353,1.733167529,1.733422995,-0.0004479885101,0.0004480361822
17.2,23,9.2,1.63141489,1.630983591,1.630682588,1.631104231,1.631206751,1.630567431,1.630908966,-0.0005059242249,0.0005059718969
17.2,24,9.6,1.513196468,1.512741804,1.512400746,1.51287353,1.512989163,1.512197018,1.512640476,-0.0005559921265,0.0005560159916
17.2,25,10,1.379215479,1.378762603,1.378335118,1.378897548,1.379023075,1.37812233,1.378628135,-0.0005873441696,0.0005873441696
17.2,26,10.4,1.22947216,1.229020476,1.228579044,1.229167938,1.229310632,1.228364348,1.228888512,-0.0005836486816,0.0005836725468
17.2,27,10.8,1.063966274,1.06354773,1.063091993,1.063712597,1.063866973,1.06287837,1.06341958,-0.0005466938019,0.000546741474
17.2,28,11.2,0.8826979399,0.8823343515,0.881926477,0.8824537396,0.882641077,0.8817072511,0.8822125196,-0.0004854202271,0.0004853606224
17.2,29,11.6,0.6856671572,0.6853497028,0.6849957108,0.6854408979,0.6856555343,0.6847988963,0.6852481365,-0.0004190206528,0.0004190087202
17.2,30,12,0.4728738964,0.472636044,0.4723720551,0.4727424383,0.4728884995,0.4722111821,0.4725700319,-0.0003038644791,0.0003096938017
17.2,31,12.4,0.2443181723,0.24416399,0.2440171242,0.2442418039,0.2443457991,0.2439779639,0.2441493571,-0.0001688152552,0.0001798868179
17.2,32,12.8,0,1.684203744e-05,-1.879036427e-05,-4.248693585e-06,5.043298006e-05,-2.283602953e-06,8.390471521e-06,8.390471521e-06,1.851953493e-05
17.6,0,0,0,-5.513429642e-07,3.738701344e-05,-1.362524927e-05,-8.024275303e-06,3.714114428e-06,3.780052111e-06,3.780052111e-06,1.266039908e-05
17.6,1,0.4,0.25,0.2500954866,0.2500754297,0.2500542998,0.2499912083,0.2500693798,0.2500571609,5.716085434e-05,6.067752838e-05
17.6,2,0.8,0.4838709533,0.4840241373,0.4840118289,0.4839698374,0.4839567542,0.4840363264,0.4839997292,0.000128775835,0.0001288235217
17.6,3,1.2,0.7016128898,0.7018584609,0.701849699,0.7017549276,0.7016656399,0.7018876672,0.701803267,0.0001903772354,0.0001903891534
17.6,4,1.6,0.9032257795,0.9035087228,0.9035263658,0.9034096003,0.9032987356,0.9036433697,0.9034773111,0.000251531601,0.000251579273
17.6,5,2,1.088709712,1.089035273,1.089056969,1.088909268,1.088799953,1.089200139,1.089000344,0.0002906322479,0.0002906084119
17.6,6,2.4,1.258064508,1.258415341,1.25845921,1.25828898,1.258138537,1.258664727,1.258393407,0.0003288984299,0.0003288507578
17.6,7,2.8,1.411290288,1.411652446,1.4117558,1.41153729,1.411253095,1.411959052,1.411631465,0.0003411769867,0.00035612582
17.6,8,3.2,1.548387051,1.548732042,1.548925877,1.548641086,1.54845798,1.549136639,1.548778772,0.0003917217255,0.0003916740534
17.6,9,3.6,1.669354796,1.669695139,1.669933558,1.66955483,1.669378638,1.670115471,1.669735551,0.0003807544708,0.0003807306348
17.6,10,4,1.774193525,1.774513841,1.774780989,1.774373651,1.774225593,1.774950624,1.774568915,0.0003753900528,0.0003754138888
17.6,11,4.4,1.862903237,1.863174796,1.863463759,1.863056302,1.862935662,1.863734841,1.863273025,0.0003697872162,0.0003698348883
17.6,12,4.8,1.935483813,1.935681105,1.935995936,1.935610652,1.935507298,1.936396122,1.935838342,0.0003545284271,0.0003544092178
17.6,13,5.2,1.991935492,1.99208343,1.992390275,1.992032647,1.991939545,1.992775083,1.992244124,0.0003086328506,0.0003087043879
17.6,14,5.6,2.032258034,2.032363892,2.032626867,2.032308817,2.032254696,2.032962561,2.032503605,0.0002455711365,0.0002466678561
17.6,15,6,2.056451559,2.056517839,2.05675292,2.056428432,2.05643487,2.057019234,2.056630611,0.0001790523529,0.0001950263977
17.6,16,6.4,2.064516068,2.064531326,2.064729214,2.064431906,2.064500093,2.064958096,2.064630032,0.0001139640808,0.0001541137754
17.6,17,6.8,2.056451559,2.056409359,2.056514025,2.056367636,2.056386948,2.056734324,2.056482553,3.099441528e-05,0.0001071929946
17.6,18,7.2,2.032258034,2.032138348,2.032147408,2.03215003,2.032161951,2.032363892,2.03219223,-6.580352783e-05,0.000108051303
17.6,19,7.6,1.991935492,1.99177897,1.991719365,1.991803646,1.991845727,1.991858244,1.991801023,-0.0001344680786,0.0001343011827
17.6,20,8,1.935483813,1.935305357,1.935137272,1.935348868,1.935375214,1.935208797,1.935275078,-0.000208735466,0.00020871163
17.6,21,8.4,1.862903237,1.862668395,1.862465858,1.86277914,1.862758875,1.862450719,1.862624526,-0.000278711319,0.0002786397818
17.6,22,8.8,1.774193525,1.773924947,1.77365303,1.774050832,1.774041533,1.773500681,1.773834229,-0.0003592967987,0.0003593206347
17.6,23,9.2,1.669354796,1.669045925,1.668706059,1.669229746,1.669199705,1.66853261,1.668942809,-0.0004119873047,0.0004119873047
17.6,24,9.6,1.548387051,1.548060775,1.547635198,1.54825747,1.548267841,1.547324777,1.547909141,-0.0004779100418,0.0004778385046
17.6,25,10,1.411290288,1.410964727,1.410536408,1.411153555,1.411192536,1.410181284,1.410805702,-0.000484585762,0.000484585762
17.6,26,10.4,1.258064508,1.257747769,1.257293105,1.257935762,1.258025646,1.256882787,1.257576942,-0.0004875659943,0.000487494457
17.6,27,10.8,1.088709712,1.08842063,1.087942362,1.088628769,1.0886724,1.08759129,1.088251114,-0.0004585981369,0.0004586219729
17.6,28,11.2,0.9032257795,0.9029867053,0.9024866819,0.9031744599,0.9032637477,0.9021462798,0.9028115273,-0.0004142522812,0.000429391861
17.6,29,11.6,0.7016128898,0.7014014721,0.700968802,0.7015666366,0.7017144561,0.7006627321,0.7012628317,-0.0003500580788,0.0003906965139
17.6,30,12,0.4838709533,0.4837347269,0.4834350348,0.4838151634,0.4839191735,0.4831421971,0.4836092591,-0.0002616941929,0.0002809822618
17.6,31,12.4,0.25,0.2499006689,0.2497725934,0.2499729544,0.2500239611,0.2496162951,0.2498572767,-0.0001427233219,0.0001522898674
17.6,32,12.8,0,1.455843449e-05,2.102553844e-05,7.944181561e-06,3.282725811e-05,2.594850957e-05,2.046078407e-05,2.046078407e-05,2.046078407e-05
18,0,0,0,1.117726788e-05,4.030764103e-06,4.23938036e-06,-1.236051321e-05,1.218728721e-05,3.85483736e-06,3.85483736e-06,8.799042917e-06
18,1,0.4,0.2556818128,0.2557222247,0.2557942271,0.2556959987,0.255684793,0.2557767332,0.2557348013,5.298852921e-05,5.29825702e-05
18,2,0.8,0.4948680401,0.4949531257,0.4950638413,0.4949304461,0.4949014187,0.4950792789,0.49498564,0.0001175999641,0.0001175820798
18,3,1.2,0.7175586224,0.717710793,0.7178254128,0.7176422477,0.7176162004,0.7178800106,0.7177349329,0.0001763105392,0.0001763105392
18,4,1.6,0.9237536788,0.9239702225,0.9240566492,0.923833549,0.9238226414,0.9241732359,0.9239712954,0.0002176165581,0.0002175807895
18,5,2,1.113453031,1.113677621,1.113779187,1.113562942,1.113516092,1.113954544,1.113698006,0.00024497509,0.0002450466272
18,6,2.4,1.286656857,1.286918759,1.287053823,1.286745071,1.286704779,1.287235618,1.286931753,0.0002748966217,0.0002747535764
18,7,2.8,1.443365097,1.443627238,1.443750143,1.443449259,1.443412185,1.444001794,1.4436481,0.0002830028534,0.0002830266894
18,8,3.2,1.583577633,1.583865881,1.584008694,1.583666444,1.583634615,1.58426702,1.583888531,0.0003108978271,0.0003108978271
18,9,3.6,1.707294703,1.707585573,1.707754135,1.707352281,1.70733428,1.708012104,1.707607627,0.0003129243851,0.0003129720571
18,10,4,1.814516068,1.814767361,1.814987898,1.81455195,1.814542532,1.815216541,1.814813256,0.0002971887589,0.0002971887589
18,11,4.4,1.905241966,1.905473709,1.905715108,1.905255795,1.905228138,1.906049609,1.905544519,0.0003025531769,0.0003080368042
18,12,4.8,1.97947216,1.979641795,1.97991395,1.979478598,1.979440212,1.980247021,1.979744315,0.000272154808,0.0002849340381
18,13,5.2,2.03720665,2.037290335,2.037594318,2.037181854,2.037153006,2.037915468,2.037426949,0.0002202987671,0.0002517223475
18,14,5.6,2.078445673,2.07852459,2.07877326,2.078399658,2.078417301,2.079068899,2.078636885,0.0001912117004,0.0002208232909
18,15,6,2.10318923,2.103241444,2.103441715,2.103168011,2.103184938,2.103685617,2.10334444,0.000155210495,0.0001653194486
18,16,6.4,2.111436844,2.111470938,2.111608982,2.111351728,2.111400127,2.111808777,2.11152792,9.107589722e-05,0.0001399993926
18,17,6.8,2.10318923,2.103247881,2.103285074,2.103095055,2.103159666,2.103382826,2.103234053,4.482269287e-05,9.43660707e-05
18,18,7.2,2.078445673,2.078445196,2.078445673,2.078342199,2.078410625,2.078524828,2.078433752,-1.192092896e-05,4.363059998e-05
18,19,7.6,2.03720665,2.037120342,2.037099838,2.037120342,2.037117004,2.037108898,2.03711319,-9.346008301e-05,9.336471703e-05
18,20,8,1.97947216,1.979335546,1.979262471,1.97944057,1.979437828,1.979202509,1.979335785,-0.0001363754272,0.0001363754272
18,21,8.4,1.905241966,1.905075669,1.904947519,1.905209064,1.905195236,1.904784322,1.90504241,-0.0001995563507,0.0001996040373
18,22,8.8,1.814516068,1.814320326,1.814132333,1.814513683,1.814469576,1.813905001,1.814268112,-0.0002479553223,0.0002478837851
18,23,9.2,1.707294703,1.707085013,1.706825256,1.707362175,1.707229376,1.706548214,1.707009912,-0.0002847909927,0.0003116846201
18,24,9.6,1.583577633,1.583370566,1.583056331,1.58366096,1.583546758,1.582579255,1.583242655,-0.0003349781036,0.0003681898233
18,25,10,1.443365097,1.443133354,1.442790866,1.443445086,1.443369389,1.442326665,1.443013072,-0.000352025032,0.0003857374249
18,26,10.4,1.286656857,1.286455989,1.286097527,1.286734223,1.286695123,1.285561442,1.286308885,-0.0003479719162,0.0003942489566
18,27,10.8,1.113453031,1.113299727,1.112899661,1.113536835,1.113501191,1.112418532,1.113131285,-0.0003217458725,0.000374627125
18,28,11.2,0.9237536788,0.9236212969,0.9232833982,0.9239081144,0.9238086343,0.9227520227,0.9234746695,-0.0002790093422,0.0003627419355
18,29,11.6,0.7175586224,0.7174514532,0.717166245,0.717710793,0.7176648378,0.7167363763,0.7173458934,-0.0002127289772,0.0003160357592
18,30,12,0.4948680401,0.4948040545,0.4945636988,0.4949325919,0.4949361086,0.4942581654,0.4946989119,-0.0001691281796,0.0002221643954
18,31,12.4,0.2556818128,0.2556523383,0.2555128634,0.2557166815,0.2557111084,0.2553358674,0.2555857599,-9.605288506e-05,0.0001217067256
18,32,12.8,0,6.262212992e-06,-1.990795135e-05,9.788200259e-06,5.133450031e-06,2.475455403e-06,7.502734434e-07,7.502734434e-07,8.713454008e-06
18.4,0,0,0,-1.624366269e-05,-5.267560482e-06,-1.654028893e-05,-2.580881119e-05,1.364573836e-05,-1.004291698e-05,-1.004291698e-05,1.550121306e-05
18.4,1,0.4,0.2613636255,0.2613724768,0.2614295185,0.261330843,0.2613454461,0.2615035772,0.2613963783,3.27527523e-05,5.313158181e-05
18.4,2,0.8,0.505865097,0.5059150457,0.5060189366,0.5058342218,0.505862236,0.5061464906,0.5059553981,9.030103683e-05,0.0001037836046
18.4,3,1.2,0.7335044146,0.7335861921,0.7337522507,0.7334771752,0.7335489392,0.7338833213,0.7336496115,0.0001451969147,0.000156056878
18.4,4,1.6,0.9442815185,0.9443834424,0.9445303679,0.9442344308,0.9443266392,0.9447553158,0.9444459677,0.0001644492149,0.0001833558053
18.4,5,2,1.138196468,1.138307929,1.138507128,1.1381464,1.138260007,1.138754249,1.138395071,0.0001986026764,0.0002187013597
18.4,6,2.4,1.315249205,1.315350533,1.315575123,1.315194726,1.315320849,1.315875173,1.315463305,0.000214099884,0.0002358674974
18.4,7,2.8,1.475439906,1.47554934,1.47577548,1.475348592,1.475532055,1.476079822,1.475657105,0.0002171993256,0.0002536773682
18.4,8,3.2,1.618768334,1.618881464,1.619095325,1.618649006,1.618831158,1.619435549,1.6189785,0.0002101659775,0.0002578973654
18.4,9,3.6,1.745234609,1.745358944,1.745557785,1.745079398,1.745289683,1.745890975,1.745435357,0.0002007484436,0.0002628326474
18.4,10,4,1.854838729,1.854969859,1.855166197,1.854663849,1.854857326,1.855485678,1.85502851,0.000189781189,0.000259804714
18.4,11,4.4,1.947580576,1.94770813,1.947873473,1.947392106,1.947560549,1.948244691,1.947755814,0.0001752376556,0.0002586126211
18.4,12,4.8,2.023460388,2.023565531,2.023721695,2.023281574,2.023440599,2.024054527,2.023612738,0.000152349472,0.0002318382321
18.4,13,5.2,2.082478046,2.082553148,2.082692623,2.082317591,2.082430124,2.082999468,2.082598448,0.0001204013824,0.0002038955718
18.4,14,5.6,2.124633312,2.124681473,2.124823809,2.124478102,2.124593258,2.125113249,2.124738216,0.0001049041748,0.0001827716769
18.4,15,6,2.149926662,2.149969101,2.150052547,2.149753571,2.149908066,2.15027523,2.149991751,6.508827209e-05,0.0001417160092
18.4,16,6.4,2.15835762,2.158381224,2.158443213,2.158222914,2.158298969,2.158567667,2.158382893,2.527236938e-05,0.000102519989
18.4,17,6.8,2.149926662,2.149943113,2.149962187,2.149766922,2.149918556,2.150004387,2.149919033,-7.629394531e-06,5.95092788e-05
18.4,18,7.2,2.124633312,2.124618292,2.124598742,2.124531269,2.124624252,2.12457633,2.12458992,-4.33921814e-05,4.3535234e-05
18.4,19,7.6,2.082478046,2.082421064,2.082392931,2.082431793,2.082495689,2.082250118,2.082398176,-7.9870224e-05,8.678436279e-05
18.4,20,8,2.023460388,2.023364305,2.02327919,2.023482561,2.023530483,2.02309227,2.023349762,-0.0001106262207,0.0001475334138
18.4,21,8.4,1.947580576,1.947461605,1.947341323,1.947633624,1.947623849,1.947139859,1.947440147,-0.0001404285431,0.0001790523529
18.4,22,8.8,1.854838729,1.854730964,1.854539275,1.854940414,1.854897261,1.854285002,1.85467875,-0.0001599788666,0.0002242326736
18.4,23,9.2,1.745234609,1.74510479,1.744886398,1.745428681,1.745295525,1.744562864,1.745055556,-0.0001790523529,0.0002809524594
18.4,24,9.6,1.618768334,1.618633509,1.618413568,1.619003534,1.618829012,1.61797595,1.618571043,-0.0001972913742,0.0003155708255
18.4,25,10,1.475439906,1.47531724,1.475079536,1.475705028,1.475504994,1.474603415,1.475242019,-0.0001978874207,0.0003299474774
18.4,26,10.4,1.315249205,1.315157413,1.314887524,1.315506697,1.315338612,1.31440115,1.315058231,-0.0001909732819,0.0003296852228
18.4,27,10.8,1.138196468,1.138148546,1.137821913,1.138462305,1.138273358,1.137388945,1.138018966,-0.0001775026321,0.0003145456431
18.4,28,11.2,0.9442815185,0.9442465305,0.9439860582,0.9445358515,0.9443743229,0.943562746,0.9441410899,-0.0001404285431,0.0002792715968
18.4,29,11.6,0.7335044146,0.733486414,0.7332514524,0.7337305546,0.7335939407,0.732925415,0.733397603,-0.0001068115234,0.0002331256837
18.4,30,12,0.505865097,0.5058569312,0.5056996942,0.5060496926,0.5059280992,0.5054497719,0.5057967901,-6.830692291e-05,0.0001672983199
18.4,31,12.4,0.2613636255,0.2613655329,0.2612660825,0.2614747584,0.261384517,0.2611412406,0.2613264024,-3.722310066e-05,9.077191498e-05
18.4,32,12.8,-2.973792161e-39,3.427267075e-06,-5.915760994e-06,4.090368748e-06,-4.887580872e-06,-1.496635377e-06,-9.564682841e-07,-9.564682841e-07,3.963522431e-06
18.8,0,0,0,-4.211720079e-05,-4.716217518e-06,7.821246982e-06,-1.274049282e-06,7.861293852e-06,-6.484985533e-06,-6.484985533e-06,1.27580015e-05
18.8,1,0.4,0.2670454383,0.2669921517,0.267062664,0.2669713199,0.2669628859,0.2672384083,0.2670454681,2.980232239e-08,8.403063111e-05
18.8,2,0.8,0.516862154,0.5168617964,0.5169113874,0.5167749524,0.5168303847,0.5172117949,0.5169180632,5.59091568e-05,0.0001036405592
18.8,3,1.2,0.7494501472,0.7494537234,0.7495729923,0.7492643595,0.7494173646,0.7498870492,0.7495190501,6.890296936e-05,0.0001563787519
18.8,4,1.6,0.9648093581,0.9647982121,0.9650341272,0.9645709395,0.964771688,0.965339303,0.9649028778,9.351968765e-05,0.0002083897562
18.8,5,2,1.162939906,1.162924647,1.163189411,1.162669778,1.162919521,1.163530707,1.163046837,0.0001069307327,0.0002292156278
18.8,6,2.4,1.343841672,1.343806148,1.344104767,1.343549848,1.343843341,1.344500184,1.343960881,0.0001192092896,0.0002501249255
18.8,7,2.8,1.507514596,1.507485032,1.507822394,1.507171035,1.507514477,1.50813818,1.507626295,0.0001116991043,0.0002609252988
18.8,8,3.2,1.653958917,1.653930426,1.654249668,1.653604031,1.653979063,1.654602051,1.654073119,0.0001142024994,0.0002674818097
18.8,9,3.6,1.783174515,1.783144951,1.783445001,1.782764077,1.783191323,1.783755779,1.783260107,8.55922699e-05,0.0002617120626
18.8,10,4,1.895161271,1.89519453,1.895306349,1.894752145,1.895156384,1.895735383,1.895228982,6.771087646e-05,0.0002332925797
18.8,11,4.4,1.989919305,1.989954948,1.990027785,1.989530444,1.989913821,1.990434289,1.989972353,5.304813385e-05,0.0002106905013
18.8,12,4.8,2.067448616,2.067536116,2.067531586,2.067065239,2.06736517,2.067898273,2.067479372,3.07559967e-05,0.0002173900575
18.8,13,5.2,2.127749205,2.127838135,2.127799511,2.127386093,2.127668619,2.128102779,2.127759218,1.001358032e-05,0.0001873016299
18.8,14,5.6,2.17082119,2.170883656,2.170826197,2.170464516,2.170630932,2.171141863,2.17078948,-3.170967102e-05,0.0001870155393
18.8,15,6,2.196664095,2.196712017,2.196650028,2.196312189,2.196478844,2.196864367,2.196603298,-6.079673767e-05,0.0001598834933
18.8,16,6.4,2.205278635,2.205310106,2.205238342,2.20503211,2.205165625,2.205347776,2.205218792,-5.984306335e-05,0.0001000881166
18.8,17,6.8,2.196664095,2.196684361,2.196610451,2.196455479,2.196543932,2.196617842,2.196582317,-8.177757263e-05,8.978843834e-05
18.8,18,7.2,2.17082119,2.170833826,2.170772076,2.170724392,2.17069459,2.170634985,2.170732021,-8.916854858e-05,9.427070472e-05
18.8,19,7.6,2.127749205,2.127758503,2.127657413,2.127712488,2.127836227,2.127423048,2.127677441,-7.176399231e-05,0.0001101970702
18.8,20,8,2.067448616,2.067470551,2.067335844,2.067442417,2.067519665,2.067010641,2.067355871,-9.274482727e-05,0.0001299858122
18.8,21,8.4,1.989919305,1.989918232,1.989784956,1.990002275,1.989966273,1.989503145,1.989835024,-8.428096771e-05,0.0001363039046
18.8,22,8.8,1.895161271,1.89517045,1.895009756,1.895361662,1.895187616,1.894654751,1.895076752,-8.451938629e-05,0.0001787900983
18.8,23,9.2,1.783174515,1.783182621,1.783057928,1.783449054,1.783237457,1.782590628,1.783103585,-7.092952728e-05,0.0002092123032
18.8,24,9.6,1.653958917,1.653956056,1.653806806,1.654298663,1.65402174,1.653370738,1.653890848,-6.806850433e-05,0.0002291440906
18.8,25,10,1.507514596,1.507558823,1.507383585,1.507924795,1.507574677,1.506891251,1.507466555,-4.804134369e-05,0.0002537727414
18.8,26,10.4,1.343841672,1.343861938,1.343714714,1.344233274,1.343892455,1.343231201,1.343786716,-5.495548248e-05,0.0002400159865
18.8,27,10.8,1.162939906,1.162945747,1.162842393,1.163346648,1.162979841,1.162358046,1.162894607,-4.529953003e-05,0.0002263784409
18.8,28,11.2,0.9648093581,0.964840889,0.96466887,0.9651429057,0.9648303986,0.9643496275,0.9647665024,-4.285573959e-05,0.0001972675382
18.8,29,11.6,0.7494501472,0.749489367,0.7493565083,0.7497300506,0.7494444847,0.7491052747,0.7494251132,-2.503395081e-05,0.0001526594133
18.8,30,12,0.516862154,0.5169177055,0.5168326497,0.5171411633,0.5168145299,0.5166415572,0.5168694854,7.331371307e-06,0.0001264572202
18.8,31,12.4,0.2670454383,0.2671008706,0.267003268,0.2672035694,0.2669771612,0.26692155,0.267041266,-4.172325134e-06,8.957982209e-05
18.8,32,12.8,0,5.975365639e-06,-7.659196854e-06,5.826354027e-06,-1.990795135e-05,-9.685754776e-07,-3.346800895e-06,-3.346800895e-06,8.067489034e-06
19.2,0,0,0,5.128793418e-06,3.097951412e-05,3.545172513e-05,-1.07511878e-05,1.380126923e-05,1.492202318e-05,1.492202318e-05,1.922249794e-05
19.2,1,0.4,0.2727272809,0.272660464,0.2727632523,0.2726134062,0.2727051079,0.2729483247,0.2727381289,1.084804535e-05,9.19759259e-05
19.2,2,0.8,0.527859211,0.5277604461,0.5278947949,0.5276693702,0.5278280973,0.5282323956,0.5278769732,1.776218414e-05,0.0001456975879
19.2,3,1.2,0.7653958797,0.7652724385,0.7654679418,0.7651901245,0.7653838396,0.7658866048,0.7654401064,4.422664642e-05,0.0001808047236
19.2,4,1.6,0.9853372574,0.9852010012,0.9854265451,0.9850329161,0.9853263497,0.9858805537,0.9853733778,3.612041473e-05,0.0002168178617
19.2,5,2,1.187683225,1.187527418,1.187798977,1.187271714,1.187646866,1.188253164,1.187699676,1.645088196e-05,0.0002578735293
19.2,6,2.4,1.37243402,1.372257352,1.372548819,1.371917248,1.372392893,1.373078585,1.372439027,5.006790161e-06,0.0002987861517
19.2,7,2.8,1.539589405,1.539378762,1.539678097,1.539053559,1.539546132,1.540168047,1.539564848,-2.455711365e-05,0.0002914190409
19.2,8,3.2,1.689149499,1.688934207,1.689211011,1.688593507,1.689098597,1.689715028,1.689110518,-3.898143768e-05,0.000289845455
19.2,9,3.6,1.821114302,1.820939779,1.821127892,1.820551991,1.821048856,1.821611762,1.821056008,-5.829334259e-05,0.000262665737
19.2,10,4,1.935483813,1.935318828,1.935476422,1.934846163,1.93540597,1.935931325,1.935395598,-8.821487427e-05,0.0002670764807
19.2,11,4.4,2.032258034,2.032153368,2.03222394,2.031620741,2.032157421,2.032602549,2.032151461,-0.0001065731049,0.0002442359983
19.2,12,4.8,2.111436844,2.111464977,2.111334801,2.110805273,2.111306667,2.111691713,2.111320734,-0.000116109848,0.0002293586731
19.2,13,5.2,2.173020601,2.173094511,2.172883272,2.172428846,2.172884703,2.173193455,2.172896862,-0.0001237392426,0.000222349161
19.2,14,5.6,2.217008829,2.21709156,2.216853857,2.21647644,2.216895342,2.217097521,2.216882944,-0.0001258850098,0.0001944541873
19.2,15,6,2.243401766,2.243443012,2.243233442,2.242974758,2.243302822,2.243405581,2.243271828,-0.0001299381256,0.0001478672057
19.2,16,6.4,2.252199411,2.25225234,2.25203228,2.251873493,2.252127886,2.252088308,2.252074957,-0.0001244544983,0.0001457214385
19.2,17,6.8,2.243401766,2.243477821,2.243262291,2.243189335,2.243339539,2.243178368,2.243289471,-0.0001122951508,0.0001427173556
19.2,18,7.2,2.217008829,2.217075825,2.216881037,2.216904163,2.216990232,2.216709375,2.216912031,-9.679794312e-05,0.000123500824
19.2,19,7.6,2.173020601,2.173117399,2.172932863,2.173123837,2.173068762,2.172624111,2.172973156,-4.744529724e-05,0.0001464843808
19.2,20,8,2.111436844,2.111521959,2.111388683,2.111635685,2.111519814,2.110969782,2.111407042,-2.980232239e-05,0.0001764297485
19.2,21,8.4,2.032258034,2.03237462,2.032239437,2.032595634,2.032328367,2.031838417,2.032275438,1.740455627e-05,0.0001925468387
19.2,22,8.8,1.935483813,1.935581446,1.935493946,1.935981989,1.935594797,1.935020208,1.935534477,5.066394806e-05,0.000236105916
19.2,23,9.2,1.821114302,1.821244121,1.821149111,1.821663857,1.82123971,1.820589662,1.821177244,6.294250488e-05,0.0002728462277
19.2,24,9.6,1.689149499,1.689283729,1.689171553,1.689721704,1.689267516,1.688706517,1.689230204,8.070468903e-05,0.0002578973654
19.2,25,10,1.539589405,1.539733291,1.539644361,1.540243506,1.539708495,1.539153695,1.539696693,0.0001072883606,0.0002815485059
19.2,26,10.4,1.37243402,1.372522116,1.372549295,1.373110175,1.372549057,1.37202239,1.372550607,0.0001165866852,0.0002812385501
19.2,27,10.8,1.187683225,1.187734723,1.187788963,1.188335061,1.187841535,1.187296033,1.187799215,0.0001159906387,0.0002709150431
19.2,28,11.2,0.9853372574,0.9853652716,0.9854463935,0.9858594537,0.9854803085,0.9850766659,0.9854456186,0.0001083612442,0.0002125978499
19.2,29,11.6,0.7653958797,0.7654830217,0.765465498,0.7658833861,0.7655128241,0.7652314901,0.7655152082,0.0001193284988,0.0001851201087
19.2,30,12,0.527859211,0.5279458165,0.5279228091,0.5282082558,0.5278980732,0.5277816057,0.5279513597,9.214878082e-05,0.0001231431961
19.2,31,12.4,0.2727272809,0.2727417946,0.2727552354,0.272875756,0.2727541924,0.2726866007,0.2727627158,3.543496132e-05,5.170702934e-05
19.2,32,12.8,0,-4.999339581e-06,7.659196854e-06,-2.285838127e-05,-3.36393714e-05,-8.446164429e-06,-1.245681233e-05,-1.245681233e-05,1.552049071e-05
19.6,0,0,0,4.097912461e-05,5.375593901e-05,7.267296314e-05,9.946525097e-06,5.823466927e-05,4.711784277e-05,4.711784277e-05,4.711784277e-05
19.6,1,0.4,0.2784090936,0.2782924771,0.2784559727,0.2783337235,0.2783991098,0.2786200941,0.2784202695,1.11758709e-05,9.196996689e-05
19.6,2,0.8,0.5388562679,0.538659215,0.5389134884,0.5386683941,0.5388568044,0.5392086506,0.5388613343,5.066394806e-06,0.0001590132742
19.6,3,1.2,0.7813416123,0.7810750604,0.7813661695,0.7810250521,0.7813171148,0.7818038464,0.7813174725,-2.413988113e-05,0.0002188801736
19.6,4,1.6,1.005865097,1.00553453,1.005854249,1.005449057,1.005804658,1.006378531,1.0058043,-6.079673767e-05,0.0002662658808
19.6,5,2,1.212426662,1.212115765,1.212380648,1.211893439,1.212348342,1.212958813,1.212339401,-8.726119995e-05,0.000300121319
19.6,6,2.4,1.401026368,1.400721312,1.400951385,1.400380731,1.400937676,1.401591301,1.400916457,-0.000109910965,0.0003358602407
19.6,7,2.8,1.571664214,1.571362853,1.571507096,1.570905447,1.57153666,1.572157979,1.571493983,-0.0001702308655,0.0003677129862
19.6,8,3.2,1.7243402,1.724049449,1.724153399,1.723537087,1.72419095,1.724773526,1.724140882,-0.0001993179321,0.0003726482391
19.6,9,3.6,1.859054208,1.858775735,1.858823061,1.858244538,1.858896255,1.859434247,1.858834863,-0.0002193450928,0.0003714561462
19.6,10,4,1.975806475,1.975536942,1.975546598,1.974986553,1.975643277,1.976078868,1.975558519,-0.0002479553223,0.0003569841501
19.6,11,4.4,2.074596643,2.074376822,2.074327707,2.073677301,2.074416399,2.07475543,2.07431078,-0.0002858638763,0.0003494262637
19.6,12,4.8,2.155425072,2.155289888,2.15512085,2.15451479,2.155283213,2.15545702,2.155133009,-0.0002920627594,0.0003046989441
19.6,13,5.2,2.218291759,2.218214512,2.217964649,2.217443466,2.218167543,2.218229294,2.21800375,-0.0002880096436,0.0002878665982
19.6,14,5.6,2.263196468,2.263187885,2.262894154,2.262480259,2.263114929,2.263029575,2.26294136,-0.0002551078796,0.0002551078796
19.6,15,6,2.290139198,2.290172338,2.289855003,2.289605618,2.290088177,2.289899111,2.289924145,-0.0002150535583,0.0002284049988
19.6,16,6.4,2.299120188,2.299198627,2.298877954,2.298721313,2.299086809,2.298816681,2.298940182,-0.0001800060272,0.0002112865477
19.6,17,6.8,2.290139198,2.290300131,2.289945364,2.289890528,2.290136337,2.289754391,2.290005445,-0.0001337528229,0.0001982212125
19.6,18,7.2,2.263196468,2.263433933,2.263098717,2.263133526,2.263231754,2.26278162,2.26313591,-6.055831909e-05,0.0001696586551
19.6,19,7.6,2.218291759,2.218549252,2.218279362,2.218401909,2.21833396,2.217841864,2.218281269,-1.049041748e-05,0.0001744270266
19.6,20,8,2.155425072,2.155711889,2.155492783,2.15580821,2.155522108,2.15494585,2.15549612,7.104873657e-05,0.0002627849462
19.6,21,8.4,2.074596643,2.074878454,2.074744463,2.075128555,2.074721575,2.074139595,2.074722528,0.0001258850098,0.0003087043879
19.6,22,8.8,1.975806475,1.976105928,1.976011753,1.976458788,1.975978374,1.975361466,1.975983262,0.0001767873764,0.0003547906817
19.6,23,9.2,1.859054208,1.859362841,1.859292507,1.859910369,1.859242201,1.858596683,1.859280944,0.0002267360687,0.0004097223282
19.6,24,9.6,1.7243402,1.724651337,1.724639177,1.725291252,1.724553347,1.723987699,1.724624395,0.0002841949463,0.0004253625812
19.6,25,10,1.571664214,1.571951151,1.571982145,1.572651744,1.571879029,1.571382523,1.571969271,0.000305056572,0.0004177808878
19.6,26,10.4,1.401026368,1.401276231,1.401411295,1.402054429,1.40125227,1.400786519,1.401356101,0.0003297328949,0.000425720209
19.6,27,10.8,1.212426662,1.212599397,1.212807775,1.213465333,1.212648392,1.212222457,1.212748766,0.0003221035004,0.0004036903265
19.6,28,11.2,1.005865097,1.005991697,1.006234288,1.006840825,1.006083369,1.005729675,1.006175995,0.0003108978271,0.0003650426806
19.6,29,11.6,0.7813416123,0.7814635038,0.7816373706,0.7821121812,0.7815345526,0.7812493443,0.7815994024,0.0002577900887,0.0002946853638
19.6,30,12,0.5388562679,0.5389320254,0.5390715599,0.5393030643,0.5390067101,0.538803637,0.5390233994,0.000167131424,0.0001881837816
19.6,31,12.4,0.2784090936,0.2784468532,0.2785128355,0.2786587775,0.2784887552,0.278395921,0.2785006166,9.152293205e-05,9.680390212e-05
19.6,32,12.8,0,-1.230463386e-05,-1.838803291e-05,3.940798342e-05,2.793967724e-06,-8.007511497e-06,7.003545761e-07,7.003545761e-07,1.618042552e-05
20,0,0,0,9.09762457e-05,0.0001221448183,3.257580101e-05,0.000107139349,0.0001583313569,0.0001022335127,0.0001022335127,0.0001022335127
20,1,0.4,0.2840909064,0.2839204669,0.284158051,0.2839654088,0.2841646671,0.2843107879,0.2841038704,1.296401024e-05,0.000131344801
20,2,0.8,0.5498533845,0.5495327711,0.5498244166,0.549582541,0.5498379469,0.5501951575,0.5497945547,-5.882978439e-05,0.0001955270709
20,3,1.2,0.7972874045,0.7968379259,0.7972056866,0.7969079018,0.7971521616,0.7977240086,0.797165513,-0.0001218914986,0.0002965092717
20,4,1.6,1.026392937,1.025865793,1.02624476,1.025908113,1.026237726,1.026934028,1.026238203,-0.0001547336578,0.0003712892649
20,5,2,1.2371701,1.236636996,1.236957431,1.236622214,1.236914039,1.237756371,1.236977339,-0.0001927614212,0.0004271984217
20,6,2.4,1.429618716,1.429022908,1.429318666,1.428975224,1.429277778,1.43008554,1.429336071,-0.0002826452255,0.0004694223462
20,7,2.8,1.603739023,1.603271723,1.603365302,1.602962136,1.603376031,1.604188442,1.603432655,-0.0003063678741,0.0004860639456
20,8,3.2,1.759530783,1.759145021,1.759108067,1.758721828,1.759120941,1.759909987,1.75920105,-0.0003297328949,0.000481295574
20,9,3.6,1.896994114,1.896618962,1.896513343,1.895908952,1.896596432,1.897251964,1.896577835,-0.0004162788391,0.0005193233374
20,10,4,2.016129017,2.015811205,2.015594006,2.01503849,2.015751123,2.016261101,2.01569128,-0.0004377365112,0.0004906654358
20,11,4.4,2.116935492,2.116566896,2.116368532,2.115768433,2.116703749,2.116923809,2.116466045,-0.0004694461823,0.0004692077637
20,12,4.8,2.199413538,2.199103594,2.1988585,2.198289633,2.199179649,2.199263334,2.198938847,-0.000474691391,0.0004745960177
20,13,5.2,2.263562918,2.263296604,2.263040304,2.262547731,2.263368845,2.263287067,2.263108015,-0.0004549026489,0.0004548072757
20,14,5.6,2.309384108,2.309216976,2.308892012,2.30847311,2.309215546,2.30903244,2.30896616,-0.0004179477692,0.0004180908145
20,15,6,2.336876869,2.336922407,2.33644104,2.336126089,2.336734295,2.336427689,2.336530209,-0.000346660614,0.000364780426
20,16,6.4,2.346040964,2.346171379,2.345709801,2.345546484,2.345947981,2.345541716,2.34578371,-0.0002572536469,0.0003096580622
20,17,6.8,2.336876869,2.337085247,2.336666107,2.33658123,2.336921453,2.336360216,2.336722851,-0.0001540184021,0.0002552032529
20,18,7.2,2.309384108,2.309674263,2.309283495,2.309319735,2.309440136,2.308865309,2.309316397,-6.771087646e-05,0.0002059936523
20,19,7.6,2.263562918,2.263956547,2.263575315,2.263768911,2.263706923,2.263052702,2.26361227,4.935264587e-05,0.0002532482031
20,20,8,2.199413538,2.199843168,2.199566364,2.199884176,2.199457407,2.19897604,2.199545383,0.0001318454742,0.0003068923834
20,21,8.4,2.116935492,2.117488146,2.117222071,2.117618799,2.11706686,2.116502047,2.117179632,0.000244140625,0.000417470932
20,22,8.8,2.016129017,2.016688824,2.016521692,2.017044783,2.016148329,2.015728712,2.016426563,0.0002975463867,0.0004575729254
20,23,9.2,1.896994114,1.89752233,1.897498846,1.89806056,1.897109985,1.896715641,1.897381544,0.000387430191,0.0004987478023
20,24,9.6,1.759530783,1.760005951,1.760104895,1.760733843,1.759667754,1.759332299,1.759968996,0.0004382133484,0.0005175590632
20,25,10,1.603739023,1.604218721,1.604343891,1.605032682,1.603922248,1.603616476,1.604226828,0.0004878044128,0.0005367994308
20,26,10.4,1.429618716,1.43004179,1.430213928,1.430927753,1.429816484,1.429551125,1.430110216,0.0004914999008,0.0005185365444
20,27,10.8,1.2371701,1.237551332,1.23773694,1.238452196,1.237325668,1.237194419,1.237652063,0.0004819631577,0.0004820108297
20,28,11.2,1.026392937,1.026732326,1.026891828,1.027579069,1.026413083,1.026380062,1.026799321,0.0004063844681,0.0004114866315
20,29,11.6,0.7972874045,0.7974689007,0.7976908684,0.7982891202,0.7974255085,0.7972165346,0.7976182103,0.0003308057785,0.0003591299173
20,30,12,0.5498533845,0.5500054359,0.5501867533,0.5506283045,0.5500502586,0.5497384667,0.5501218438,0.0002684593201,0.0003144264338
20,31,12.4,0.2840909064,0.284170866,0.2842544317,0.284540832,0.2841584086,0.2840147614,0.2842278481,0.0001369416714,0.0001674115629
20,32,12.8,0,3.24472785e-06,1.758337021e-06,3.183633089e-05,5.77121973e-05,1.176539809e-05,2.126339859e-05,2.126339859e-05,2.126339859e-05
20.4,0,0,0,8.986424655e-05,-0.0001200661063,1.862645149e-09,4.798918962e-05,0.0001690043136,3.735870268e-05,3.735870268e-05,8.538514521e-05
20.4,1,0.4,0.2897727191,0.2895233333,0.2894587815,0.2894782424,0.2897595465,0.2899137139,0.2896267474,-0.0001459717751,0.0002023935376
20.4,2,0.8,0.5608504415,0.5604236126,0.5604407191,0.5603709817,0.5607601404,0.5611568689,0.5606304407,-0.0002200007439,0.0003425478935
20.4,3,1.2,0.8132331371,0.8126558065,0.81281358,0.8126045465,0.813059926,0.8136275411,0.8129523396,-0.0002807974815,0.0004386186483
20.4,4,1.6,1.046920776,1.046285272,1.046516299,1.046155453,1.046742439,1.047327876,1.046605468,-0.0003153085709,0.0004781484604
20.4,5,2,1.261913419,1.261348724,1.26142323,1.26104939,1.261722445,1.262352347,1.261579275,-0.0003341436386,0.0005097627873
20.4,6,2.4,1.458211064,1.45767045,1.457694769,1.457203031,1.458111405,1.458594322,1.457854748,-0.0003563165665,0.0005095720408
20.4,7,2.8,1.635813713,1.635277987,1.635254502,1.634771585,1.635717273,1.636188269,1.635442019,-0.0003716945648,0.000521612179
20.4,8,3.2,1.794721365,1.79432261,1.79416275,1.793672323,1.79461956,1.79506731,1.794368744,-0.0003526210785,0.0004908323172
20.4,9,3.6,1.93493402,1.934441805,1.934360266,1.933915138,1.934942245,1.935240388,1.934580088,-0.0003539323807,0.0004798889277
20.4,10,4,2.056451559,2.055958748,2.055833101,2.055499315,2.056373119,2.056609631,2.056054592,-0.0003969669342,0.0004600048123
20.4,11,4.4,2.159274101,2.158731937,2.158673525,2.158400536,2.159205437,2.159351826,2.158872604,-0.0004014968872,0.0004325389746
20.4,12,4.8,2.243401766,2.242910624,2.242730141,2.242648602,2.243326902,2.243360519,2.242995262,-0.0004065036774,0.0004064083041
20.4,13,5.2,2.308834314,2.308417797,2.3081038,2.30831933,2.308786154,2.308705807,2.308466673,-0.000367641449,0.0003677368222
20.4,14,5.6,2.355571747,2.355204582,2.354931116,2.355258703,2.355546713,2.355385542,2.355265379,-0.0003063678741,0.0003064155462
20.4,15,6,2.383614302,2.383278608,2.383070707,2.383459091,2.38363409,2.383280277,2.38334465,-0.000269651413,0.0002776622714
20.4,16,6.4,2.39296174,2.392732382,2.39252758,2.392954826,2.39300561,2.392605066,2.392765045,-0.0001966953278,0.0002141952573
20.4,17,6.8,2.383614302,2.383428335,2.383321762,2.383772135,2.383629084,2.38322258,2.383474827,-0.0001394748688,0.0002085685701
20.4,18,7.2,2.355571747,2.355534315,2.355442762,2.35599637,2.355710983,2.355181456,2.355573177,1.430511475e-06,0.0002241134644
20.4,19,7.6,2.308834314,2.308950901,2.308867455,2.309465647,2.308955669,2.308511019,2.308950186,0.0001158714294,0.0002451419714
20.4,20,8,2.243401766,2.243718624,2.243576765,2.244204998,2.243536234,2.243105412,2.243628263,0.0002264976501,0.0003451824305
20.4,21,8.4,2.159274101,2.159605265,2.159577131,2.16020155,2.159443855,2.158969641,2.159559727,0.0002856254578,0.000407171261
20.4,22,8.8,2.056451559,2.056848526,2.056936979,2.057442188,2.056637764,2.056205273,2.056814194,0.0003626346588,0.000461101532
20.4,23,9.2,1.93493402,1.935388088,1.935697317,1.936000705,1.935110331,1.934798479,1.935398817,0.00046479702,0.0005191803211
20.4,24,9.6,1.794721365,1.795261979,1.795572758,1.795866251,1.794867754,1.794653893,1.795244455,0.0005230903625,0.0005501508713
20.4,25,10,1.635813713,1.636348367,1.636721492,1.636999369,1.635861039,1.635785341,1.636343241,0.0005295276642,0.0005407572025
20.4,26,10.4,1.458211064,1.458684087,1.459157467,1.459343433,1.458216429,1.458238125,1.458727956,0.0005168914795,0.0005168438074
20.4,27,10.8,1.261913419,1.262524486,1.26275301,1.262914181,1.261933088,1.26191318,1.26240766,0.0004942417145,0.0004942655796
20.4,28,11.2,1.046920776,1.047508359,1.047651768,1.047782063,1.04693079,1.046954632,1.047365427,0.00044465065,0.0004447460233
20.4,29,11.6,0.8132331371,0.8135522604,0.8138244152,0.8139274716,0.8132433295,0.8133266568,0.8135749102,0.0003417730331,0.0003416895925
20.4,30,12,0.5608504415,0.5609262586,0.5612985492,0.5613338351,0.5609235764,0.5609143972,0.5610793233,0.0002288818359,0.0002288818359
20.4,31,12.4,0.2897727191,0.2897327244,0.2899947464,0.2900024354,0.2898328304,0.2898028493,0.2898731232,0.0001004040241,0.0001163959532
20.4,32,12.8,6.617169569e-40,6.791204214e-06,2.145767212e-06,2.660788596e-06,4.414469004e-05,4.891538993e-06,1.212679763e-05,1.212679763e-05,1.212679763e-05
20.8,0,0,0,-2.292916179e-05,-0.0001900792122,2.416782081e-05,1.081079245e-05,1.052394509e-07,-3.558490425e-05,-3.558490425e-05,4.961844388e-05
20.8,1,0.4,0.2954545319,0.2950317264,0.2951562107,0.2948735058,0.2954093516,0.2954274714,0.2951796353,-0.0002748966217,0.000274878752
20.8,2,0.8,0.5718474984,0.5713344812,0.5714799166,0.5709418654,0.5718616247,0.5718707442,0.5714977384,-0.0003497600555,0.0003647208214
20.8,3,1.2,0.8291788697,0.8286620378,0.8287530541,0.8279920816,0.8292071223,0.8292336464,0.8287696838,-0.0004091858864,0.0004424929502
20.8,4,1.6,1.067448616,1.066939473,1.066900134,1.066350579,1.06747663,1.067498565,1.067033052,-0.0004155635834,0.00044672488
20.8,5,2,1.286656857,1.286206484,1.286127806,1.285483956,1.286735415,1.286713004,1.286253333,-0.0004035234451,0.000457406044
20.8,6,2.4,1.486803532,1.486317873,1.486208439,1.485562086,1.486877561,1.486910582,1.486375213,-0.0004283189774,0.000500655151
20.8,7,2.8,1.667888522,1.667416334,1.667308331,1.666900992,1.668015957,1.66798234,1.667524695,-0.0003638267517,0.0004522323725
20.8,8,3.2,1.829911947,1.829439044,1.82933557,1.829133391,1.830052257,1.829962015,1.829584479,-0.0003274679184,0.0004036426544
20.8,9,3.6,1.972873926,1.972469091,1.972323418,1.972158194,1.97301805,1.972908258,1.972575426,-0.000298500061,0.0003699064255
20.8,10,4,2.096774101,2.096361399,2.096297503,2.096667051,2.096939087,2.09684515,2.09662199,-0.0001521110535,0.0002464771387
20.8,11,4.4,2.201612949,2.201317787,2.201197386,2.201591492,2.201753855,2.201677561,2.201507568,-0.000105381012,0.0001875400485
20.8,12,4.8,2.287389994,2.287055016,2.287067175,2.287733555,2.287530184,2.287419081,2.287361145,-2.884864807e-05,0.0002341270447
20.8,13,5.2,2.354105473,2.353765249,2.353862286,2.354608297,2.354218721,2.354104757,2.35411191,6.437301636e-06,0.0002400398225
20.8,14,5.6,2.401759386,2.401531219,2.401581049,2.402233362,2.401863813,2.401731014,2.401787996,2.861022949e-05,0.0002026557922
20.8,15,6,2.430351973,2.430182219,2.43021059,2.430894852,2.430422544,2.430252075,2.430392504,4.053115845e-05,0.0002048969327
20.8,16,6.4,2.439882755,2.43980813,2.439827919,2.440603971,2.439962149,2.439731359,2.439986706,0.0001039505005,0.0002162933379
20.8,17,6.8,2.430351973,2.430376291,2.430381298,2.43114233,2.430442095,2.430163145,2.430501223,0.0001492500305,0.0002245903015
20.8,18,7.2,2.401759386,2.401875257,2.401815414,2.40252924,2.4018507,2.401567221,2.401927471,0.0001680850983,0.0002450466272
20.8,19,7.6,2.354105473,2.354326963,2.35424161,2.354923487,2.354192257,2.353878021,2.35431242,0.0002069473267,0.0002979755518
20.8,20,8,2.287389994,2.287745476,2.28760004,2.288352966,2.287476063,2.287177086,2.287670374,0.000280380249,0.0003654956818
20.8,21,8.4,2.201612949,2.202084541,2.202046394,2.202670574,2.201652765,2.201445341,2.201980114,0.0003671646118,0.0004340171872
20.8,22,8.8,2.096774101,2.097369432,2.09743762,2.097823143,2.096791029,2.096635103,2.097211361,0.0004372596741,0.0004927635309
20.8,23,9.2,1.972873926,1.973488331,1.973611474,1.973734498,1.97285223,1.972759008,1.973289132,0.0004152059555,0.0004698276462
20.8,24,9.6,1.829911947,1.830552101,1.830736756,1.830532193,1.829843402,1.829815865,1.83029592,0.0003839731216,0.000449967396
20.8,25,10,1.667888522,1.668577671,1.66875124,1.668284297,1.667792678,1.66782701,1.668246627,0.0003581047058,0.0004209995386
20.8,26,10.4,1.486803532,1.487398505,1.487703085,1.487127662,1.486691833,1.486802936,1.487144828,0.000341296196,0.0003861904261
20.8,27,10.8,1.286656857,1.287112951,1.287567377,1.286943316,1.286526442,1.286691785,1.28696847,0.0003116130829,0.0003636837064
20.8,28,11.2,1.067448616,1.067843318,1.068296671,1.067602754,1.067314148,1.067550659,1.067721486,0.0002728700638,0.0003266811254
20.8,29,11.6,0.8291788697,0.8294255733,0.8298709393,0.8289887905,0.8290832043,0.8292982578,0.8293333054,0.0001544356346,0.0002687811793
20.8,30,12,0.5718474984,0.5720083117,0.5723457336,0.5715905428,0.5717753768,0.5719761848,0.57193923,9.173154831e-05,0.00022336244
20.8,31,12.4,0.2954545319,0.2954138517,0.2956963778,0.2951534688,0.2954261899,0.2955390215,0.2954457998,-8.73208046e-06,0.0001392841368
20.8,32,12.8,2.116493175e-40,-8.85874033e-06,-3.576278687e-06,4.766508937e-05,1.110881567e-05,6.67796121e-06,1.060336945e-05,1.060336945e-05,1.557737778e-05
21.2,0,0,0,1.341104507e-07,-0.0001072138548,-5.196034908e-05,1.281499863e-05,-6.838794798e-05,-4.292260928e-05,-4.292260928e-05,4.810225073e-05
21.2,1,0.4,0.3011363447,0.3009097576,0.300819695,0.300619632,0.3011172712,0.3009954095,0.3008923531,-0.0002439916134,0.0002439916134
21.2,2,0.8,0.5828445554,0.5825351477,0.5823927522,0.582169652,0.5828449726,0.582667172,0.582521975,-0.0003225803375,0.0003227829875
21.2,3,1.2,0.8451246023,0.8447813988,0.8445954323,0.8442762494,0.8451679349,0.8449195623,0.8447481394,-0.0003764629364,0.0003938198206
21.2,4,1.6,1.087976575,1.087574482,1.087362528,1.086881399,1.088057518,1.087799191,1.087535024,-0.0004415512085,0.0004739284632
21.2,5,2,1.311400294,1.31094265,1.31076014,1.310249805,1.31149745,1.311204433,1.310930967,-0.000469326973,0.0005082607386
21.2,6,2.4,1.51539588,1.514899254,1.514763594,1.514257789,1.515511751,1.515236139,1.514933586,-0.0004622936249,0.0005085229641
21.2,7,2.8,1.699963331,1.699459314,1.699328423,1.699031353,1.700070977,1.699833274,1.699544668,-0.0004186630249,0.0004617214145
21.2,8,3.2,1.865102649,1.86459744,1.864523768,1.864290595,1.865234137,1.865054131,1.864740014,-0.0003626346588,0.0004152297915
21.2,9,3.6,2.010813713,2.010339022,2.010277987,2.010142565,2.011008739,2.010766029,2.010507107,-0.0003066062927,0.0003848552587
21.2,10,4,2.137096643,2.136626244,2.136634827,2.136659622,2.13727951,2.137161493,2.136872292,-0.0002243518829,0.0003233909665
21.2,11,4.4,2.243951559,2.243486404,2.243620396,2.243870258,2.244102001,2.244053602,2.243826389,-0.000125169754,0.000226020813
21.2,12,4.8,2.331378222,2.330966234,2.331157446,2.331429243,2.331496716,2.33156395,2.331322908,-5.531311035e-05,0.0001976013154
21.2,13,5.2,2.399376869,2.399027348,2.399284601,2.399524689,2.399446249,2.399570704,2.39937067,-6.198883057e-06,0.0001705646573
21.2,14,5.6,2.447947264,2.447634697,2.447954416,2.448373318,2.447984934,2.448163033,2.448022127,7.486343384e-05,0.0001998424559
21.2,15,6,2.477089405,2.47685647,2.477171898,2.47763443,2.477140665,2.477310181,2.477222681,0.0001332759857,0.0002264976501
21.2,16,6.4,2.486803532,2.486687422,2.486942291,2.487267017,2.486814737,2.487009048,2.486944199,0.0001406669617,0.0001870155393
21.2,17,6.8,2.477089405,2.477060556,2.477294922,2.477627516,2.47709918,2.477305412,2.477277517,0.0001881122589,0.000199651724
21.2,18,7.2,2.447947264,2.448009253,2.448250771,2.448748827,2.447894096,2.448174238,2.448215485,0.0002682209015,0.000289440155
21.2,19,7.6,2.399376869,2.399581909,2.399723768,2.400132179,2.399286985,2.399562597,2.399657726,0.0002808570862,0.000316572201
21.2,20,8,2.331378222,2.331664324,2.331765175,2.331944227,2.331249237,2.331555843,2.331635714,0.0002574920654,0.0003091335238
21.2,21,8.4,2.243951559,2.244316816,2.244431257,2.244372129,2.243802309,2.244144678,2.244213343,0.0002617835999,0.0003215789911
21.2,22,8.8,2.137096643,2.137549639,2.137599945,2.137628555,2.136850595,2.137258768,2.137377262,0.0002806186676,0.0003792762873
21.2,23,9.2,2.010813713,2.011366844,2.011333704,2.011187315,2.010581255,2.010929346,2.01107955,0.0002658367157,0.0003589630069
21.2,24,9.6,1.865102649,1.865712762,1.865640283,1.865403295,1.864842653,1.865195513,1.865358949,0.0002562999725,0.000360250473
21.2,25,10,1.699963331,1.700561762,1.700495124,1.700180411,1.699693561,1.700042725,1.700194716,0.000231385231,0.0003392934741
21.2,26,10.4,1.51539588,1.516009688,1.515917063,1.515487313,1.51509881,1.515464425,1.515595317,0.0001994371414,0.0003184080124
21.2,27,10.8,1.311400294,1.311935663,1.311891556,1.311422467,1.311134219,1.31144762,1.311566353,0.0001660585403,0.0002724408987
21.2,28,11.2,1.087976575,1.088432431,1.088422894,1.087909222,1.087718368,1.088039517,1.088104486,0.0001279115677,0.000258135784
21.2,29,11.6,0.8451246023,0.8454926014,0.8454974294,0.8451299071,0.8449101448,0.8451809883,0.8452422023,0.0001175999641,0.000203394884
21.2,30,12,0.5828445554,0.5830757022,0.5831216574,0.5827684999,0.5826442242,0.582896769,0.5829013586,5.680322647e-05,0.0001673698425
21.2,31,12.4,0.3011363447,0.301227212,0.3012553155,0.3010390699,0.3009495437,0.3011586368,0.3011259735,-1.037120819e-05,0.0001032412038
21.2,32,12.8,0,3.30619514e-05,-3.695487976e-06,-2.408307046e-05,-1.361966133e-05,1.02748163e-06,-1.461757392e-06,-1.461757392e-06,1.509753019e-05
21.6,0,0,0,-1.231580973e-05,2.458691597e-06,-0.0001119757071,-7.458031178e-06,-7.958244532e-05,-4.177465962e-05,-4.177465962e-05,4.275813626e-05
21.6,1,0.4,0.3068181872,0.3066357374,0.3064887822,0.306402564,0.3067638576,0.3064749837,0.306553185,-0.0002650022507,0.0002650022507
21.6,2,0.8,0.5938416123,0.59362638,0.5933108926,0.5932365656,0.5938165188,0.5933751464,0.5934731364,-0.000368475914,0.0003685116826
21.6,3,1.2,0.8610703945,0.8607923388,0.8604569435,0.860406816,0.8611025214,0.8605374098,0.8606592417,-0.0004111528397,0.0004240393755
21.6,4,1.6,1.108504415,1.108174205,1.107809067,1.107724071,1.108557105,1.107946873,1.108042359,-0.0004620552063,0.0004832267878
21.6,5,2,1.336143732,1.335733771,1.335461974,1.335339785,1.336302519,1.335582018,1.335684061,-0.0004596710205,0.000523233437
21.6,6,2.4,1.543988228,1.543554306,1.543348551,1.54324007,1.54414773,1.543439746,1.543546081,-0.0004421472549,0.00050594809
21.6,7,2.8,1.73203814,1.731605053,1.731462955,1.731324315,1.732230663,1.731553793,1.731635332,-0.0004028081894,0.0004797935544
21.6,8,3.2,1.900293231,1.899870276,1.899764657,1.899686456,1.90057826,1.899943709,1.899968505,-0.0003247261047,0.0004385709763
21.6,9,3.6,2.048753738,2.048354864,2.04830265,2.048300743,2.049106121,2.048522234,2.048517466,-0.0002362728119,0.0003773689386
21.6,10,4,2.177419424,2.177025795,2.177064896,2.177057743,2.177783489,2.177318096,2.177249908,-0.0001695156097,0.0003150463162
21.6,11,4.4,2.286290407,2.28585577,2.286185741,2.28619051,2.286655664,2.286289692,2.286235332,-5.507469177e-05,0.0002010345488
21.6,12,4.8,2.375366449,2.375022173,2.37536478,2.375468016,2.375645399,2.375501156,2.375400543,3.409385681e-05,0.0001722335874
21.6,13,5.2,2.444648027,2.444396019,2.444802523,2.444875002,2.444859505,2.444892406,2.444765091,0.0001170635223,0.0002178668947
21.6,14,5.6,2.494134903,2.493951559,2.494398117,2.494517803,2.494294643,2.494443655,2.494321346,0.0001864433289,0.0002595901606
21.6,15,6,2.523826838,2.523744822,2.524199486,2.524322748,2.524101734,2.52420187,2.524114132,0.0002872943878,0.0003201007785
21.6,16,6.4,2.533724308,2.533742428,2.53417635,2.534284115,2.533860445,2.534149408,2.534042597,0.0003182888031,0.000318241131
21.6,17,6.8,2.523826838,2.523939133,2.524348259,2.524432182,2.523910046,2.524274349,2.524180889,0.00035405159,0.0003539562167
21.6,18,7.2,2.494134903,2.494329929,2.494737148,2.494839668,2.494146824,2.494633198,2.494537354,0.0004024505615,0.0004024505615
21.6,19,7.6,2.444648027,2.444971323,2.445275784,2.445375443,2.444573879,2.445141077,2.445067644,0.0004196166992,0.000449132931
21.6,20,8,2.375366449,2.375750303,2.376012087,2.375797033,2.375265598,2.375823021,2.375729561,0.000363111496,0.0004034996091
21.6,21,8.4,2.286290407,2.286769152,2.286896944,2.286699057,2.286153793,2.286693335,2.286642551,0.0003521442413,0.0004066944239
21.6,22,8.8,2.177419424,2.177972317,2.177911282,2.177747011,2.177126169,2.177760839,2.177703381,0.0002839565277,0.000401401514
21.6,23,9.2,2.048753738,2.049396753,2.049170971,2.049021721,2.04838872,2.04899931,2.048995495,0.0002417564392,0.0003877639829
21.6,24,9.6,1.900293231,1.900952578,1.900617838,1.900417328,1.899909854,1.900457859,1.900471091,0.00017786026,0.0003312110784
21.6,25,10,1.73203814,1.732700944,1.732307792,1.732121944,1.731642842,1.732133746,1.732181311,0.0001431703568,0.0003014326212
21.6,26,10.4,1.543988228,1.544707179,1.54419446,1.544001341,1.543606997,1.543989539,1.544099927,0.0001116991043,0.0002641677856
21.6,27,10.8,1.336143732,1.336816788,1.336226583,1.336112261,1.335787416,1.33608532,1.336205602,6.186962128e-05,0.000240421301
21.6,28,11.2,1.108504415,1.109075069,1.108567119,1.108432531,1.108174324,1.108412385,1.10853219,2.777576447e-05,0.0002254724532
21.6,29,11.6,0.8610703945,0.8615098,0.8611180186,0.8609637618,0.8607146144,0.8609637022,0.8610540628,-1.633167267e-05,0.0002112269431
21.6,30,12,0.5938416123,0.5941551328,0.5938698053,0.5937421322,0.5934164524,0.593724668,0.5937816501,-5.996227264e-05,0.0001966595592
21.6,31,12.4,0.3068181872,0.3069757819,0.3068078756,0.3067026734,0.3064686954,0.3067269921,0.3067364097,-8.177757263e-05,0.0001448214025
21.6,32,12.8,0,5.372241139e-05,3.218650818e-06,-8.115824312e-05,7.301568985e-06,-4.069879651e-07,-3.464519978e-06,-3.464519978e-06,2.916157246e-05
22,0,0,0,-3.919191658e-05,-2.473592758e-05,-0.0001335674897,-6.683170795e-06,-3.85446474e-05,-4.854462895e-05,-4.854462895e-05,4.854462895e-05
22,1,0.4,0.3125,0.3122708499,0.3120239377,0.3121605515,0.3123973608,0.311935246,0.3121575713,-0.0003424286842,0.0003424108145
22,2,0.8,0.6048387289,0.6045615077,0.6041219831,0.6044192314,0.6048698425,0.6041040421,0.6044152975,-0.0004234313965,0.0004358529986
22,3,1.2,0.8770161271,0.8766339421,0.8761941195,0.8765645027,0.8770668507,0.8762073517,0.8765333295,-0.0004827976227,0.0005030632019
22,4,1.6,1.129032254,1.128594756,1.128013134,1.128575444,1.1291399,1.128149867,1.12849462,-0.0005376338959,0.0005806923145
22,5,2,1.360887051,1.360405207,1.360123158,1.360453248,1.361074567,1.36007154,1.360425591,-0.0004614591599,0.0005365133402
22,6,2.4,1.572580576,1.572075367,1.571742535,1.572146535,1.572829604,1.571793795,1.572117567,-0.0004630088806,0.0005626201746
22,7,2.8,1.76411283,1.763628006,1.763516068,1.76369381,1.764417052,1.763409138,1.76373291,-0.0003799200058,0.0005017042276
22,8,3.2,1.935483813,1.934999466,1.934891343,1.93511951,1.935886025,1.934918165,1.935162902,-0.0003209114075,0.0004817962763
22,9,3.6,2.086693525,2.08622241,2.086196423,2.086426497,2.087171793,2.086457968,2.086494923,-0.0001986026764,0.0003898143768
22,10,4,2.217741966,2.217274904,2.217418671,2.217607737,2.218113422,2.217645645,2.217612028,-0.0001299381256,0.0002784729004
22,11,4.4,2.328629017,2.32819438,2.328572512,2.328645468,2.328935146,2.328746319,2.328619003,-1.001358032e-05,0.0001862049103
22,12,4.8,2.419354916,2.418996096,2.419387579,2.419519663,2.419683218,2.419645071,2.419446468,9.155273438e-05,0.0002349376737
22,13,5.2,2.489919424,2.48962307,2.490126848,2.490201712,2.490262985,2.490431786,2.490129232,0.0002098083496,0.0003283977567
22,14,5.6,2.540322542,2.540127754,2.540625334,2.540737152,2.540723085,2.541020632,2.540646791,0.0003242492676,0.0004021644709
22,15,6,2.570564508,2.570470333,2.570893764,2.57103014,2.570896149,2.571363211,2.570930958,0.0003664493561,0.000403881073
22,16,6.4,2.580645084,2.580631256,2.581221342,2.581189394,2.580945969,2.581565857,2.581110716,0.000465631485,0.0004712104856
22,17,6.8,2.570564508,2.570689917,2.571290731,2.571154594,2.570662498,2.571454048,2.571050406,0.0004858970642,0.0004858493921
22,18,7.2,2.540322542,2.540530443,2.540949583,2.540882826,2.540358067,2.541348934,2.540814161,0.0004916191101,0.0004914283636
22,19,7.6,2.489919424,2.490195036,2.490561724,2.490430117,2.48974371,2.490968227,2.49037981,0.0004603862762,0.0005306244129
22,20,8,2.419354916,2.419704914,2.419932127,2.419710875,2.419120312,2.420348167,2.419763327,0.000408411026,0.0005022048717
22,21,8.4,2.328629017,2.329109907,2.32926178,2.32891655,2.328305721,2.329453468,2.329009533,0.0003805160522,0.0005097865942
22,22,8.8,2.217741966,2.218276024,2.218178988,2.21791172,2.217432261,2.21843648,2.218046904,0.0003049373627,0.0004290103971
22,23,9.2,2.086693525,2.087273598,2.086894512,2.086809874,2.086327553,2.087245464,2.086910248,0.0002167224884,0.0003630638239
22,24,9.6,1.935483813,1.936103225,1.935524583,1.935513496,1.935108066,1.935843945,1.935618639,0.0001348257065,0.0002851486206
22,25,10,1.76411283,1.764768481,1.76398778,1.764084816,1.763658285,1.764314055,1.76416266,4.982948303e-05,0.0002928972244
22,26,10.4,1.572580576,1.573221087,1.572470665,1.572515726,1.572138548,1.5726192,1.572593093,1.25169754e-05,0.0002591848315
22,27,10.8,1.360887051,1.361476541,1.360540867,1.360812187,1.360479474,1.360800266,1.360821843,-6.520748138e-05,0.0003009796201
22,28,11.2,1.129032254,1.129578471,1.128586888,1.128966451,1.128646135,1.128836632,1.12892282,-0.0001094341278,0.0003278255463
22,29,11.6,0.8770161271,0.8774165511,0.8766964078,0.8769779801,0.8765544295,0.8767427802,0.8768776059,-0.0001385211945,0.0002986669424
22,30,12,0.6048387289,0.6051569581,0.6045745015,0.6047958136,0.6044937372,0.604557097,0.6047156453,-0.0001230835915,0.0002503991127
22,31,12.4,0.3125,0.3126420081,0.3123418093,0.3124005795,0.3122476339,0.31227386,0.3123811781,-0.0001188218594,0.0001756250858
22,32,12.8,0,1.199543476e-06,2.634525299e-05,-1.06934458e-05,-3.007054329e-05,4.920177162e-06,-1.659803047e-06,-1.659803047e-06,1.464579236e-05
22.4,0,0,0,-3.958679736e-05,-2.808868885e-06,-0.0001223767176,-1.633912325e-05,-5.285441875e-05,-4.67931859e-05,-4.67931859e-05,4.67931859e-05
22.4,1,0.4,0.3181818128,0.3178384006,0.3177700043,0.3178494275,0.3180156052,0.3176827729,0.3178312182,-0.0003505945206,0.0003505706845
22.4,2,0.8,0.6158357859,0.6154406071,0.6153026819,0.6155236363,0.6158340573,0.6151056886,0.6154413223,-0.0003944635391,0.0003944516066
22.4,3,1.2,0.8929618597,0.8923981786,0.8924084306,0.8926881552,0.8930906057,0.8921539187,0.8925477862,-0.0004140734673,0.0004655003431
22.4,4,1.6,1.149560094,1.148947597,1.148948908,1.149291873,1.149796963,1.148682714,1.149133563,-0.000426530838,0.000521230686
22.4,5,2,1.385630488,1.385012746,1.38510406,1.38543582,1.385971904,1.384726405,1.38525033,-0.0003801584244,0.0005168676144
22.4,6,2.4,1.601173043,1.600567698,1.600655675,1.600971222,1.601508975,1.60029912,1.600800514,-0.0003725290298,0.0005068778992
22.4,7,2.8,1.796187639,1.795612454,1.795789361,1.796043873,1.796551824,1.795385957,1.795876741,-0.0003108978271,0.0004566192511
22.4,8,3.2,1.970674515,1.970047951,1.970347047,1.970607638,1.971100092,1.970003366,1.970421195,-0.0002533197403,0.0004235267697
22.4,9,3.6,2.124633312,2.124036312,2.124387503,2.124614477,2.125046492,2.124134541,2.124443769,-0.0001895427704,0.0003547191736
22.4,10,4,2.258064508,2.257535934,2.257950306,2.258145571,2.258524418,2.257705688,2.25797224,-9.226799011e-05,0.0003085136414
22.4,11,4.4,2.370967627,2.370506048,2.37097621,2.371110439,2.371517897,2.370795727,2.370981216,1.358985901e-05,0.0002670288086
22.4,12,4.8,2.463343143,2.462965488,2.463466406,2.463523865,2.463937283,2.463289976,2.463436604,9.346008301e-05,0.0002657890436
22.4,13,5.2,2.535190582,2.534909248,2.535409451,2.535492897,2.535792828,2.535345793,2.535390139,0.0001995563507,0.0003119945468
22.4,14,5.6,2.586510181,2.586313009,2.586856604,2.586882114,2.587084532,2.586816788,2.586790562,0.000280380249,0.0003592967987
22.4,15,6,2.617301941,2.617173433,2.617742777,2.617665529,2.617767096,2.617733479,2.617616653,0.0003147125244,0.0003659248468
22.4,16,6.4,2.627565861,2.627510548,2.628088236,2.628017902,2.627995968,2.628113031,2.627945185,0.0003793239594,0.000401401514
22.4,17,6.8,2.617301941,2.617408752,2.617879868,2.617740393,2.617600918,2.618012905,2.61772871,0.0004267692566,0.0004266262113
22.4,18,7.2,2.586510181,2.586705208,2.587133408,2.586880445,2.586572409,2.587291718,2.586916685,0.0004065036774,0.0004064560053
22.4,19,7.6,2.535190582,2.53543663,2.535811186,2.535521746,2.535119772,2.535968304,2.535571575,0.0003809928894,0.0004092693271
22.4,20,8,2.463343143,2.463719845,2.463925838,2.463600636,2.463160515,2.464140177,2.463709354,0.0003662109375,0.000439310068
22.4,21,8.4,2.370967627,2.371397972,2.371454,2.371120691,2.370616198,2.37176013,2.371269703,0.0003020763397,0.0004427433014
22.4,22,8.8,2.258064508,2.258520603,2.258411407,2.258111477,2.2579,2.258731127,2.258334875,0.0002703666687,0.0003362178686
22.4,23,9.2,2.124633312,2.125112534,2.124899149,2.12458849,2.124381065,2.125224113,2.124841213,0.000207901001,0.0003265857813
22.4,24,9.6,1.970674515,1.97119844,1.970783114,1.970603943,1.970355511,1.971157551,1.970819712,0.0001451969147,0.0003010272922
22.4,25,10,1.796187639,1.796774626,1.796219826,1.796033382,1.795870185,1.796551347,1.796289802,0.0001021623611,0.0002909183386
22.4,26,10.4,1.601173043,1.601674438,1.601137877,1.60102582,1.600861669,1.601453662,1.601230621,5.757808685e-05,0.0002551555517
22.4,27,10.8,1.385630488,1.386142373,1.385492563,1.385446548,1.385281682,1.385797381,1.385632157,1.668930054e-06,0.0002698898315
22.4,28,11.2,1.149560094,1.149984956,1.149371862,1.149380326,1.149178147,1.149615526,1.149506211,-5.388259888e-05,0.0002460479736
22.4,29,11.6,0.8929618597,0.8932668567,0.8927302957,0.8929149508,0.8926785588,0.8929699063,0.8929120898,-4.976987839e-05,0.0001749634685
22.4,30,12,0.6158357859,0.6161094904,0.6156310439,0.6157802939,0.6157445312,0.6157718897,0.6158074141,-2.837181091e-05,0.0001378178567
22.4,31,12.4,0.3181818128,0.3182995319,0.31800282,0.3180764616,0.3180764318,0.3180591762,0.3181028962,-7.891654968e-05,0.0001260161371
22.4,32,12.8,0,-3.968179226e-05,1.719594002e-05,2.549123019e-05,-2.134591341e-05,-3.562867641e-05,-1.079384219e-05,-1.079384219e-05,2.786871119e-05
22.8,0,0,0,8.79354775e-06,2.607703209e-06,-4.048831761e-05,-4.17381525e-05,-6.329361349e-05,-2.682376726e-05,-2.682376726e-05,3.138426837e-05
22.8,1,0.4,0.3238636255,0.3234385848,0.3234468997,0.3235344589,0.3237376809,0.3234261274,0.3235167861,-0.0003468394279,0.0003468751966
22.8,2,0.8,0.6268328428,0.6263288856,0.6263934374,0.626542747,0.6267992258,0.6262011528,0.6264531016,-0.0003797411919,0.0003797531244
22.8,3,1.2,0.9089075923,0.9083130956,0.9084624052,0.9086860418,0.9090623856,0.9082215428,0.90854913,-0.0003584623337,0.0004204153956
22.8,4,1.6,1.170087934,1.169442058,1.169700503,1.169929266,1.170377731,1.169306636,1.169751287,-0.0003366470337,0.0004526138364
22.8,5,2,1.410373926,1.409709811,1.410014749,1.410258412,1.410753846,1.409457445,1.41003871,-0.0003352165222,0.000487041485
22.8,6,2.4,1.629765391,1.629081011,1.629480958,1.629720092,1.630144715,1.628887653,1.629462838,-0.0003025531769,0.0004542350653
22.8,7,2.8,1.828262448,1.827589631,1.827994347,1.828368902,1.828721762,1.827428222,1.828020453,-0.0002419948578,0.0004681825521
22.8,8,3.2,2.005865097,2.005215645,2.005711555,2.006029367,2.006271601,2.005111456,2.005667925,-0.0001971721649,0.0004254817904
22.8,9,3.6,2.162573338,2.161968946,2.162515879,2.162786007,2.162877798,2.161870241,2.162403584,-0.0001697540283,0.0003764152643
22.8,10,4,2.298387051,2.297857046,2.298426628,2.298651457,2.298817158,2.297775507,2.298305511,-8.153915405e-05,0.0003751277982
22.8,11,4.4,2.413306475,2.412946701,2.413353682,2.413574696,2.413875103,2.41281867,2.413313866,7.390975952e-06,0.0003463268222
22.8,12,4.8,2.507331371,2.507074356,2.507457972,2.507490635,2.507957697,2.50696063,2.507388353,5.698204041e-05,0.0003079891321
22.8,13,5.2,2.58046174,2.580295563,2.580602884,2.580697298,2.581136227,2.580225468,2.580591202,0.0001294612885,0.0002907276212
22.8,14,5.6,2.632697821,2.632665873,2.632983446,2.632966042,2.633255243,2.632609129,2.632895947,0.0001981258392,0.0002463817655
22.8,15,6,2.664039612,2.664108038,2.664388657,2.664344788,2.664520502,2.664099693,2.664292336,0.0002527236938,0.0002527236938
22.8,16,6.4,2.674486876,2.674649477,2.674880028,2.674783707,2.674842119,2.674659014,2.674762726,0.000275850296,0.0002759933413
22.8,17,6.8,2.664039612,2.664309978,2.664438963,2.664286375,2.664297342,2.664433241,2.664353132,0.0003135204315,0.0003135681036
22.8,18,7.2,2.632697821,2.633037567,2.633179188,2.63288784,2.632783651,2.633137226,2.633005142,0.0003073215485,0.0003072738764
22.8,19,7.6,2.58046174,2.580861807,2.580967426,2.58061552,2.580427885,2.580958843,2.580766201,0.0003044605255,0.0003180980566
22.8,20,8,2.507331371,2.507818222,2.50779748,2.50746417,2.507159472,2.507902622,2.507628202,0.000296831131,0.0003657817724
22.8,21,8.4,2.413306475,2.413794279,2.413679838,2.413370132,2.413068056,2.414064169,2.413595438,0.0002889633179,0.0003841877042
22.8,22,8.8,2.298387051,2.298907995,2.298728466,2.298317909,2.298261166,2.299117804,2.298666716,0.0002796649933,0.0003576278687
22.8,23,9.2,2.162573338,2.163098097,2.162829638,2.162424088,2.162373781,2.163256645,2.162796497,0.00022315979,0.0003626346588
22.8,24,9.6,2.005865097,2.006434441,2.006053925,2.005652905,2.005609989,2.006537676,2.006057739,0.0001926422119,0.00037961005
22.8,25,10,1.828262448,1.82880187,1.828376889,1.827993274,1.828010917,1.828896284,1.828415871,0.0001534223557,0.0003616809845
22.8,26,10.4,1.629765391,1.630275846,1.629794478,1.62951684,1.629487991,1.630316019,1.629878283,0.0001128911972,0.000323224056
22.8,27,10.8,1.410373926,1.410830617,1.410380006,1.410065889,1.410017729,1.410856485,1.410430193,5.626678467e-05,0.0003219127539
22.8,28,11.2,1.170087934,1.170479536,1.17002058,1.169760704,1.16971004,1.170480609,1.170090318,2.384185791e-06,0.0003113508283
22.8,29,11.6,0.9089075923,0.9092234969,0.9087302089,0.9087128043,0.9087167978,0.9092684984,0.9089303017,2.270936966e-05,0.0002479553223
22.8,30,12,0.6268328428,0.6269406676,0.6266255379,0.6266487837,0.6267844439,0.6270173788,0.6268033981,-2.944469452e-05,0.0001464247762
22.8,31,12.4,0.3238636255,0.3238101006,0.3236526251,0.3236574233,0.3238143027,0.3238874674,0.3237643838,-9.924173355e-05,0.0001087784767
22.8,32,12.8,0,-1.396983862e-05,-4.398822784e-05,3.937259316e-05,5.953013897e-06,-5.255267024e-05,-1.303702629e-05,-1.303702629e-05,3.116727021e-05
23.2,0,0,0,2.967938781e-05,1.782178879e-05,8.35955143e-06,-4.050880671e-05,1.448951662e-05,5.968287496e-06,5.968287496e-06,2.2171811e-05
23.2,1,0.4,0.3295454383,0.3289258182,0.3291019201,0.3291354775,0.3293862641,0.329127878,0.3291354775,-0.0004099607468,0.0004099667131
23.2,2,0.8,0.6378298998,0.63708812,0.6373614669,0.6374402642,0.6377570033,0.6372930408,0.637387991,-0.0004419088364,0.0004419207689
23.2,3,1.2,0.9248533845,0.9240493178,0.924438417,0.9246957898,0.9249178171,0.9242376685,0.9244678617,-0.0003855228424,0.0004113554896
23.2,4,1.6,1.190615773,1.189761162,1.190294981,1.190510988,1.190813899,1.18992281,1.190260768,-0.0003550052643,0.0004342556058
23.2,5,2,1.435117245,1.434276462,1.434873819,1.435109735,1.435416937,1.434283018,1.434791923,-0.0003253221512,0.0004451274872
23.2,6,2.4,1.658357739,1.657559037,1.658183813,1.658476472,1.658768296,1.657532334,1.658103943,-0.0002537965775,0.0004654646036
23.2,7,2.8,1.860337257,1.859579921,1.860244632,1.860714316,1.860808611,1.859485388,1.86016655,-0.0001707077026,0.0005100488779
23.2,8,3.2,2.041055679,2.040407658,2.041030169,2.041517019,2.041409731,2.04018712,2.040910244,-0.0001454353333,0.0004714965762
23.2,9,3.6,2.200513124,2.199951649,2.200510025,2.200928211,2.20085144,2.199666739,2.200381756,-0.0001313686371,0.0004328727664
23.2,10,4,2.338709593,2.338260889,2.338757038,2.339094639,2.339094162,2.337892056,2.338619947,-8.964538574e-05,0.000416660303
23.2,11,4.4,2.455645084,2.455389738,2.455702305,2.456147909,2.456040859,2.454887867,2.45563364,-1.14440918e-05,0.0003936767462
23.2,12,4.8,2.551319599,2.551232576,2.551386118,2.551799536,2.551775217,2.55070734,2.551380157,6.055831909e-05,0.0003402709845
23.2,13,5.2,2.625733137,2.625797987,2.625787735,2.626172304,2.626171827,2.625186443,2.625823259,9.01222229e-05,0.000308799732
23.2,14,5.6,2.678885698,2.6790905,2.679008484,2.679225206,2.679292917,2.678517103,2.679026842,0.0001411437988,0.000288581854
23.2,15,6,2.710777044,2.71111393,2.710926771,2.711156607,2.711130381,2.710507393,2.710967064,0.0001900196075,0.0002978324774
23.2,16,6.4,2.721407652,2.721856833,2.721582651,2.721717119,2.721660137,2.721274853,2.721618176,0.0002105236053,0.0002637863217
23.2,17,6.8,2.710777044,2.711290359,2.710965395,2.710948229,2.710955143,2.710862637,2.711004257,0.0002272129059,0.0002273082791
23.2,18,7.2,2.678885698,2.679465532,2.679071903,2.67902422,2.679001331,2.679086924,2.679129839,0.000244140625,0.0002442836703
23.2,19,7.6,2.625733137,2.626370907,2.625997305,2.625806808,2.62571454,2.626054049,2.625988483,0.0002553462982,0.0002630233648
23.2,20,8,2.551319599,2.551989079,2.551552057,2.551497936,2.551220417,2.551757097,2.551603317,0.0002837181091,0.0003233909665
23.2,21,8.4,2.455645084,2.456302881,2.455886602,2.455738068,2.455489635,2.456352472,2.455954075,0.0003089904785,0.0003710269812
23.2,22,8.8,2.338709593,2.339337826,2.338989258,2.338673592,2.338633299,2.339534044,2.339033604,0.000324010849,0.0003689289151
23.2,23,9.2,2.200513124,2.201104403,2.20075202,2.200356722,2.200407505,2.201382875,2.200800419,0.0002872943878,0.0003923893091
23.2,24,9.6,2.041055679,2.041576385,2.041305542,2.04084301,2.040895939,2.04197526,2.04131937,0.0002636909485,0.0004125118139
23.2,25,10,1.860337257,1.860789299,1.86046803,1.860147119,1.860161662,1.861279011,1.860569,0.0002317428589,0.0003780603292
23.2,26,10.4,1.658357739,1.65878129,1.658451438,1.658104181,1.658138275,1.65922761,1.658540487,0.0001827478409,0.0003720283567
23.2,27,10.8,1.435117245,1.435415506,1.435140252,1.434687257,1.434847355,1.435914397,1.43520093,8.368492126e-05,0.0003636598703
23.2,28,11.2,1.190615773,1.190834999,1.190563321,1.190261245,1.190277457,1.191375971,1.190662622,4.684925079e-05,0.0003449440119
23.2,29,11.6,0.9248533845,0.9250009656,0.9246839285,0.9244241714,0.9246761799,0.9254314303,0.9248433113,-1.007318497e-05,0.0003003001329
23.2,30,12,0.6378298998,0.6377483606,0.6375212669,0.6374683976,0.6376749277,0.6381918788,0.6377210021,-0.000108897686,0.0002537250402
23.2,31,12.4,0.3295454383,0.329282701,0.3292521238,0.3292152286,0.3293573558,0.3296854496,0.3293585777,-0.0001868605614,0.0002428710432
23.2,32,12.8,0,1.16750598e-05,-3.546476364e-05,6.440561265e-06,-1.527369022e-06,-1.275539398e-05,-6.326381026e-06,-6.326381026e-06,1.357262954e-05
23.6,0,0,0,8.143298328e-05,-4.935264587e-05,-7.79516995e-07,-8.568167686e-06,0.000138794072,3.230534639e-05,3.230534639e-05,5.578547643e-05
23.6,1,0.4,0.3352272809,0.3342730999,0.3347322345,0.3347048163,0.3349334002,0.3347337544,0.3346754611,-0.0005518198013,0.0005518198013
23.6,2,0.8,0.6488269567,0.6477738023,0.6482935548,0.648353219,0.6487156153,0.6482672691,0.6482807398,-0.0005462169647,0.0005462646368
23.6,3,1.2,0.9407991171,0.9396841526,0.9404278398,0.9404866099,0.9407553077,0.9401189089,0.9402945638,-0.000504553318,0.000504553318
23.6,4,1.6,1.211143732,1.210005164,1.210829616,1.211042404,1.21115315,1.210520148,1.210710168,-0.0004335641861,0.0004374027194
23.6,5,2,1.459860682,1.458873391,1.459718108,1.459877253,1.4600178,1.459227562,1.459542751,-0.0003179311752,0.0003873348178
23.6,6,2.4,1.686950088,1.686103106,1.686864018,1.687082291,1.6873523,1.686229944,1.686726332,-0.0002237558365,0.0004375219287
23.6,7,2.8,1.892411947,1.891646981,1.892444849,1.892650008,1.892867208,1.891592026,1.892240167,-0.0001717805862,0.0004622220877
23.6,8,3.2,2.076246262,2.075675726,2.07632947,2.076547146,2.076630592,2.075356483,2.076107979,-0.0001382827759,0.0004457473697
23.6,9,3.6,2.23845315,2.238074303,2.238473177,2.238761425,2.238814831,2.237479925,2.238320827,-0.0001323223114,0.000408411026
23.6,10,4,2.379032135,2.378849268,2.379155874,2.379336596,2.379343033,2.378106833,2.378958225,-7.390975952e-05,0.0003694534244
23.6,11,4.4,2.497983932,2.498016834,2.498133421,2.498371601,2.498197079,2.497112036,2.49796629,-1.764297485e-05,0.000331020361
23.6,12,4.8,2.595307827,2.595634937,2.595427513,2.595742464,2.595510483,2.594455957,2.595354319,4.649162292e-05,0.0003871917725
23.6,13,5.2,2.671004295,2.671527863,2.671131849,2.67136097,2.67114234,2.670205593,2.671073914,6.96182251e-05,0.0003889083746
23.6,14,5.6,2.725073338,2.725753307,2.725223303,2.725455046,2.725188017,2.724394321,2.725203037,0.000129699707,0.0004010677221
23.6,15,6,2.757514715,2.758304119,2.757670164,2.757898808,2.757616043,2.756966114,2.757690907,0.00017619133,0.0003957748413
23.6,16,6.4,2.768328428,2.769235849,2.768501997,2.768638134,2.768373013,2.767972946,2.768544436,0.0002160072327,0.0003581523779
23.6,17,6.8,2.757514715,2.758490562,2.757618427,2.757745504,2.757501602,2.75726366,2.757724047,0.0002093315125,0.0003149032709
23.6,18,7.2,2.725073338,2.726126671,2.725127935,2.725273848,2.725037813,2.725057364,2.725324869,0.000251531601,0.0002719879267
23.6,19,7.6,2.671004295,2.672091961,2.671088934,2.671128511,2.670952082,2.671145678,2.671281338,0.0002770423889,0.0002980232239
23.6,20,8,2.595307827,2.59639287,2.595460653,2.595388889,2.595248461,2.595729828,2.595644236,0.0003364086151,0.0003600597265
23.6,21,8.4,2.497983932,2.499047041,2.498200655,2.497995853,2.497868061,2.498559475,2.498334169,0.0003502368927,0.0003966331424
23.6,22,8.8,2.379032135,2.379935503,2.379260063,2.379005671,2.378885508,2.379989624,2.379415035,0.000382900238,0.0004523754178
23.6,23,9.2,2.23845315,2.239234209,2.2387743,2.238379955,2.238325834,2.239594936,2.238861799,0.0004086494446,0.0004889011616
23.6,24,9.6,2.076246262,2.076838493,2.076538563,2.076090097,2.076108932,2.077437401,2.076602697,0.0003564357758,0.0004738330899
23.6,25,10,1.892411947,1.892904758,1.892627954,1.892230868,1.892271519,1.893734932,1.892753959,0.0003420114517,0.0004706621112
23.6,26,10.4,1.686950088,1.687337875,1.687137127,1.686663747,1.686781883,1.68816185,1.68721652,0.0002664327621,0.0004482269287
23.6,27,10.8,1.459860682,1.460060358,1.459942698,1.459476829,1.459607482,1.460999489,1.460017443,0.0001567602158,0.0004115104675
23.6,28,11.2,1.211143732,1.211130023,1.211086631,1.210665464,1.21079576,1.212205648,1.211176634,3.290176392e-05,0.0003917932627
23.6,29,11.6,0.9407991171,0.94064641,0.94063586,0.9401753545,0.9405146837,0.9415001273,0.9406945109,-0.0001046061516,0.0003850340727
23.6,30,12,0.6488269567,0.6485112906,0.6485191584,0.6481823325,0.6484068036,0.6493043303,0.6485847831,-0.0002421736717,0.0004331231175
23.6,31,12.4,0.3352272809,0.3347404003,0.3348311484,0.334653914,0.3348504007,0.3354146779,0.3348981142,-0.0003291666508,0.0004041314241
23.6,32,12.8,-0,4.553794861e-05,-7.24196434e-06,-1.366203651e-05,1.122802496e-05,5.306117237e-05,1.778462865e-05,1.778462865e-05,2.614623008e-05
24,0,0,0,0.0002101045102,-3.056228161e-05,7.249414921e-06,2.597272396e-05,0.0002451986074,9.159259207e-05,9.159259207e-05,0.0001038175105
24,1,0.4,0.3409090936,0.3396294713,0.3402459025,0.3402656615,0.3404653072,0.3403660357,0.3401944637,-0.0007146298885,0.000714617956
24,2,0.8,0.6598240137,0.6582589149,0.6591965556,0.6592826247,0.6596793532,0.6591864228,0.6591207981,-0.0007032155991,0.0007032394642
24,3,1.2,0.9567448497,0.955227375,0.956384182,0.9562931061,0.9565600157,0.9560132623,0.9560955763,-0.0006492733955,0.000649261463
24,4,1.6,1.231671572,1.23013711,1.231466532,1.231562018,1.231456876,1.231037736,1.23113203,-0.0005395412445,0.0005395173794
24,5,2,1.48460412,1.48340106,1.48434639,1.484682918,1.484610558,1.484122753,1.484232664,-0.0003714561462,0.0004054784658
24,6,2.4,1.715542555,1.714410782,1.715474963,1.715695977,1.715916634,1.714804888,1.715260744,-0.0002818107605,0.0004929065472
24,7,2.8,1.924486756,1.92347312,1.924447179,1.9246068,1.924881816,1.923722148,1.924226165,-0.000260591507,0.0004665851593
24,8,3.2,2.111436844,2.110492468,2.111526966,2.111591578,2.111849308,2.110500574,2.111191988,-0.0002448558807,0.0005075931549
24,9,3.6,2.276392937,2.275987625,2.27660346,2.276665211,2.276731491,2.275305033,2.276258469,-0.0001344680786,0.0004629135074
24,10,4,2.419354916,2.41911602,2.419468403,2.419647217,2.419561863,2.418235779,2.419205904,-0.0001490116119,0.0003941535833
24,11,4.4,2.540322542,2.540276766,2.54051137,2.540643215,2.540345907,2.539203405,2.54019618,-0.0001263618469,0.0003395557287
24,12,4.8,2.639296055,2.639657021,2.639654636,2.639740944,2.639220715,2.638102531,2.639275074,-2.098083496e-05,0.000486659992
24,13,5.2,2.716275692,2.716851711,2.716719866,2.716616631,2.71611762,2.715146542,2.716290712,1.502037048e-05,0.0005296707386
24,14,5.6,2.771260977,2.771942377,2.771670341,2.771737099,2.771042109,2.770160675,2.771310329,4.935264587e-05,0.00057721138
24,15,6,2.804252148,2.805095434,2.804608345,2.804713726,2.804069519,2.803385258,2.804374218,0.0001220703125,0.0005421161768
24,16,6.4,2.815249205,2.81622839,2.815583944,2.815637112,2.815062046,2.814669132,2.815435886,0.0001866817474,0.0004938125494
24,17,6.8,2.804252148,2.805377007,2.804543734,2.804650307,2.804029703,2.803660393,2.804452181,0.0002000331879,0.000525760639
24,18,7.2,2.771260977,2.772359133,2.77153492,2.771621466,2.771086216,2.771079302,2.771536112,0.0002751350403,0.0004178047238
24,19,7.6,2.716275692,2.717358589,2.716402054,2.716551065,2.716210127,2.716311455,2.716566563,0.0002908706665,0.0003171920835
24,20,8,2.639296055,2.640408039,2.639525175,2.639352322,2.639275551,2.639565468,2.639625311,0.0003292560577,0.0003374576627
24,21,8.4,2.540322542,2.541389942,2.540634155,2.540318727,2.540242195,2.540953398,2.540707827,0.0003852844238,0.0004188060702
24,22,8.8,2.419354916,2.420342684,2.419605732,2.419394732,2.419094563,2.42030859,2.419749498,0.0003945827484,0.0004984855768
24,23,9.2,2.276392937,2.27713871,2.276690245,2.276481152,2.276206732,2.27767539,2.276838541,0.0004456043243,0.000519990921
24,24,9.6,2.111436844,2.111916542,2.111672401,2.11139679,2.111296654,2.112959146,2.111848354,0.0004115104675,0.0004835605505
24,25,10,1.924486756,1.924855471,1.924640417,1.924347162,1.92433989,1.926180601,1.924872637,0.0003858804703,0.0005005359417
24,26,10.4,1.715542555,1.715587854,1.715594769,1.715283155,1.715364814,1.717241406,1.715814352,0.0002717971802,0.000446701044
24,27,10.8,1.48460412,1.484574795,1.4846766,1.484305978,1.484327912,1.486082196,1.484793425,0.0001893043518,0.0004308462085
24,28,11.2,1.231671572,1.231314182,1.231601596,1.231068015,1.231252193,1.233044982,1.231656313,-1.525878906e-05,0.0005647420767
24,29,11.6,0.9567448497,0.9562301636,0.9565971494,0.955968976,0.9562806487,0.9576398134,0.9565433264,-0.000201523304,0.0005594849354
24,30,12,0.6598240137,0.6591332555,0.6597419381,0.658895731,0.6590747833,0.6603496075,0.6594390273,-0.0003849864006,0.0005951881176
24,31,12.4,0.3409090936,0.3401236534,0.340573132,0.3400676847,0.3403187394,0.3411444724,0.3404455483,-0.0004635453224,0.0005577087286
24,32,12.8,0,0.0001002922654,-4.976987839e-05,-8.66362825e-06,1.327693462e-05,6.95772469e-05,2.494258842e-05,2.494258842e-05,4.831598926e-05
24.4,0,0,0,-2.121552825e-06,-3.066658974e-05,5.594454706e-06,-1.963227987e-05,7.654819638e-05,5.944445547e-06,5.944445547e-06,2.691261398e-05
24.4,1,0.4,0.3465909064,0.3452133536,0.3457504809,0.3457477093,0.3459787667,0.3456897438,0.3456760049,-0.000914901495,0.0009148955578
24.4,2,0.8,0.6708211303,0.6692897081,0.6701327562,0.6701591015,0.6703993678,0.6696944237,0.6699351072,-0.0008860230446,0.0008860587841
24.4,3,1.2,0.9726905823,0.9712620974,0.9721987247,0.9722180963,0.972192049,0.9717746377,0.9719291925,-0.0007613897324,0.0007614612696
24.4,4,1.6,1.252199411,1.250854254,1.251787066,1.251904368,1.251767159,1.251290798,1.251520753,-0.0006786584854,0.0006786823506
24.4,5,2,1.509347439,1.50816524,1.508862257,1.509304166,1.509180427,1.508583426,1.508819103,-0.0005283355713,0.0005283355713
24.4,6,2.4,1.744134903,1.743137002,1.743919134,1.744286418,1.744389296,1.743362904,1.743818998,-0.0003159046173,0.0004783153418
24.4,7,2.8,1.956561565,1.955776453,1.956326127,1.956657171,1.956869841,1.955713034,1.956268668,-0.0002928972244,0.0004545926931
24.4,8,3.2,2.146627426,2.146028519,2.146475554,2.146786451,2.146975279,2.145834446,2.14642024,-0.0002071857452,0.0004101276281
24.4,9,3.6,2.314332724,2.314020872,2.314376831,2.314585686,2.314646959,2.313413382,2.314208746,-0.0001239776611,0.00036849975
24.4,10,4,2.459677458,2.459627151,2.459762096,2.459976912,2.459897995,2.458477259,2.459548235,-0.0001292228699,0.0003710269812
24.4,11,4.4,2.582661152,2.582778931,2.582901478,2.583036423,2.582710266,2.581469774,2.582579136,-8.201599121e-05,0.0003947734949
24.4,12,4.8,2.683284521,2.683614969,2.683660269,2.68372035,2.68319869,2.682049274,2.683248997,-3.552436829e-05,0.0004926204565
24.4,13,5.2,2.76154685,2.762043476,2.761978865,2.762055397,2.761510372,2.760340452,2.761585712,3.886222839e-05,0.0005360126379
24.4,14,5.6,2.817448616,2.818116426,2.817853689,2.817904234,2.817353964,2.816419363,2.817529678,8.106231689e-05,0.0005304813385
24.4,15,6,2.85098958,2.851852179,2.851358175,2.851475477,2.850934744,2.84996295,2.851116657,0.0001270771027,0.0005597114796
24.4,16,6.4,2.862169981,2.863159895,2.862520695,2.862656593,2.862088203,2.861194372,2.862323999,0.0001540184021,0.0005769252894
24.4,17,6.8,2.85098958,2.852068424,2.851359367,2.851458788,2.850976944,2.850482464,2.851269245,0.0002796649933,0.0004875183222
24.4,18,7.2,2.817448616,2.818557978,2.817801476,2.817901611,2.817495346,2.817271709,2.817805529,0.0003569126129,0.000427770603
24.4,19,7.6,2.76154685,2.762676716,2.761835098,2.761957407,2.761710405,2.761681795,2.761972189,0.0004253387451,0.0004254341184
24.4,20,8,2.683284521,2.684356213,2.683561563,2.683428049,2.683514595,2.683679819,2.683707952,0.0004234313965,0.0004235267697
24.4,21,8.4,2.582661152,2.583663464,2.582846165,2.58278513,2.582864285,2.583304882,2.583092928,0.0004317760468,0.0004316330014
24.4,22,8.8,2.459677458,2.460617542,2.459722996,2.459895611,2.459616661,2.460683346,2.460107327,0.0004298686981,0.0004540920199
24.4,23,9.2,2.314332724,2.315097332,2.314296961,2.31444931,2.314344168,2.315574646,2.314752579,0.0004198551178,0.0004340648593
24.4,24,9.6,2.146627426,2.14722538,2.146680832,2.146640539,2.14663887,2.148249149,2.147087097,0.0004596710205,0.0004595279752
24.4,25,10,1.956561565,1.956997037,1.956542253,1.956517577,1.956589818,1.958318591,1.956993103,0.0004315376282,0.0004568099976
24.4,26,10.4,1.744134903,1.744336367,1.743958116,1.743950486,1.744132161,1.74604547,1.744484544,0.0003496408463,0.0004951953888
24.4,27,10.8,1.509347439,1.509319305,1.509090781,1.509015441,1.509250164,1.511128902,1.509560943,0.0002135038376,0.0004991054302
24.4,28,11.2,1.252199411,1.251945496,1.252020001,1.251655579,1.251906276,1.253658652,1.252237201,3.778934479e-05,0.0005459070089
24.4,29,11.6,0.9726905823,0.972170949,0.9724500775,0.9720138907,0.9721412659,0.9737581015,0.9725068808,-0.0001837015152,0.0006107330555
24.4,30,12,0.6708211303,0.6700533628,0.6706197858,0.6699461341,0.6698964834,0.6713492274,0.6703730226,-0.0004481077194,0.0006593704456
24.4,31,12.4,0.3465909064,0.3456629813,0.3461338878,0.3456242085,0.3457409143,0.3467433751,0.3459810615,-0.000609844923,0.0006708204746
24.4,32,12.8,0,9.965151548e-06,-9.134411812e-05,4.227738827e-06,-4.291534424e-06,0.0001196619123,7.643830031e-06,7.643830031e-06,4.589809032e-05
24.8,0,0,0,-6.106309593e-05,4.73856926e-06,6.83311373e-06,3.427267075e-06,-8.300784975e-05,-2.581439912e-05,-2.581439912e-05,3.181397915e-05
24.8,1,0.4,0.3522727191,0.3507342041,0.3512503207,0.3512237072,0.3512275517,0.3508752286,0.3510622084,-0.001210510731,0.001210516668
24.8,2,0.8,0.6818181872,0.6803178191,0.680983305,0.6809343696,0.6808450818,0.6802946925,0.6806750894,-0.001143097878,0.001143133617
24.8,3,1.2,0.9886363745,0.987306118,0.9879888892,0.9879602194,0.9878097177,0.9871969819,0.987652421,-0.000983953476,0.0009839892155
24.8,4,1.6,1.272727251,1.271510124,1.272111416,1.272214055,1.272072315,1.2715168,1.271884918,-0.00084233284,0.0008423089748
24.8,5,2,1.534090877,1.533091903,1.533531666,1.533935428,1.533733964,1.533018708,1.533462286,-0.0006285905838,0.0006285429117
24.8,6,2.4,1.772727251,1.771868706,1.772365808,1.772731662,1.77264905,1.77183795,1.772290587,-0.0004366636276,0.0004383802298
24.8,7,2.8,1.988636374,1.988035798,1.98833859,1.988646388,1.988713622,1.987784147,1.988303781,-0.0003325939178,0.0003675699118
24.8,8,3.2,2.181818247,2.181395292,2.181557655,2.181941748,2.182061911,2.181046486,2.181600809,-0.0002174377441,0.0003644943354
24.8,9,3.6,2.352272749,2.352191448,2.352174759,2.352527142,2.352545261,2.351610184,2.352209806,-6.294250488e-05,0.0002737522009
24.8,10,4,2.5,2.500077486,2.500156641,2.500293732,2.500336647,2.498986959,2.499970198,-2.980232239e-05,0.0003755092621
24.8,11,4.4,2.625,2.625256777,2.625305653,2.625388861,2.625431061,2.624015808,2.625079632,7.963180542e-05,0.0004733085516
24.8,12,4.8,2.727272749,2.727701426,2.727639198,2.72774744,2.727550745,2.726424694,2.727412701,0.0001399517059,0.0004791736719
24.8,13,5.2,2.806818247,2.80737257,2.807250738,2.807386398,2.80713439,2.806063414,2.807041645,0.0002233982086,0.0005251884577
24.8,14,5.6,2.863636255,2.864291191,2.864097595,2.864176035,2.863965273,2.863021851,2.863910198,0.0002739429474,0.0005198955769
24.8,15,6,2.897727251,2.89853096,2.898221016,2.89820838,2.898088217,2.896949053,2.897999525,0.0002722740173,0.0005835533375
24.8,16,6.4,2.909090757,2.910001516,2.909594297,2.909651995,2.909489155,2.908480406,2.909443378,0.0003526210785,0.0005968570476
24.8,17,6.8,2.897727251,2.898742676,2.898225784,2.898281097,2.898156643,2.897470713,2.898175478,0.0004482269287,0.0005507469177
24.8,18,7.2,2.863636255,2.864650011,2.864162207,2.864192009,2.864145517,2.863630056,2.864156008,0.0005197525024,0.0005221843603
24.8,19,7.6,2.806818247,2.80785799,2.807308197,2.807305813,2.807322741,2.807154179,2.807389736,0.0005714893341,0.0005715370062
24.8,20,8,2.727272749,2.728274822,2.727668285,2.72758913,2.72775507,2.727913618,2.727840185,0.0005674362183,0.0005674362183
24.8,21,8.4,2.625,2.626001835,2.625267982,2.625319004,2.625428677,2.625917435,2.625586987,0.0005869865417,0.0005869865417
24.8,22,8.8,2.5,2.500926733,2.500113487,2.500362158,2.500370979,2.501304626,2.500615597,0.0006155967712,0.0006155967712
24.8,23,9.2,2.352272749,2.353129864,2.352205515,2.352513313,2.352555513,2.353839874,2.352848768,0.0005760192871,0.0006029605865
24.8,24,9.6,2.181818247,2.182609558,2.181899786,2.182054758,2.182019234,2.183513641,2.1824193,0.0006010532379,0.0006011485821
24.8,25,10,1.988636374,1.989215732,1.988646865,1.988745332,1.988711596,1.990493059,1.989162445,0.0005260705948,0.000526142132
24.8,26,10.4,1.772727251,1.773037553,1.772508621,1.772626281,1.772700787,1.774692059,1.773113012,0.000385761261,0.0005242347834
24.8,27,10.8,1.534090877,1.534107685,1.533681273,1.53382659,1.533941627,1.535942435,1.534300089,0.0002092123032,0.0005383014795
24.8,28,11.2,1.272727251,1.272504926,1.272511721,1.272263169,1.272533655,1.274096966,1.272782087,5.483627319e-05,0.0004930496216
24.8,29,11.6,0.9886363745,0.9880892038,0.9884027243,0.9879416823,0.9881540537,0.989657104,0.9884489179,-0.0001874566078,0.000595712685
24.8,30,12,0.6818181872,0.6809859276,0.6814520359,0.680903554,0.6810364723,0.6821992397,0.6813154817,-0.000502705574,0.0006551623228
24.8,31,12.4,0.3522727191,0.3511759937,0.3515777588,0.3512291908,0.3514070511,0.3521065712,0.3514993191,-0.0007734000683,0.0007734060055
24.8,32,12.8,0,-4.446133971e-05,-6.851553917e-05,2.846121788e-05,-2.218782902e-05,2.816319466e-05,-1.570805944e-05,-1.570805944e-05,3.835782263e-05
25.2,0,0,0,-0.0001366008073,5.000829697e-05,1.464784145e-05,3.073364496e-05,-0.0001343889162,-3.511998875e-05,-3.511998875e-05,7.327589992e-05
25.2,1,0.4,0.3579545319,0.3561053276,0.3566120267,0.3566632867,0.356452167,0.3561101854,0.3563885987,-0.001565933228,0.001565933228
25.2,2,0.8,0.6928152442,0.6911808848,0.69141078,0.6916182637,0.6912513375,0.690918982,0.6912760139,-0.001539230347,0.001539194607
25.2,3,1.2,1.004582047,1.003190041,1.003558636,1.003599524,1.003406167,1.002766371,1.003304124,-0.001277923584,0.001277899719
25.2,4,1.6,1.293255091,1.291929603,1.292438388,1.292570591,1.292312384,1.291682601,1.292186737,-0.001068353653,0.001068377518
25.2,5,2,1.558834314,1.557823181,1.558173656,1.558399439,1.558187842,1.557476282,1.558012247,-0.0008220672607,0.0008222341421
25.2,6,2.4,1.801319599,1.800557733,1.800793171,1.801079035,1.80092442,1.800188303,1.800708413,-0.0006111860275,0.0006110668182
25.2,7,2.8,2.020711184,2.020192146,2.020332098,2.0206604,2.020588398,2.019853115,2.020325422,-0.000385761261,0.0003859520075
25.2,8,3.2,2.217008829,2.216824532,2.216744423,2.217141151,2.217085838,2.216133118,2.216785908,-0.0002229213715,0.0003067493381
25.2,9,3.6,2.390212536,2.390284777,2.390123844,2.390508652,2.390461445,2.389611483,2.390197992,-1.454353333e-05,0.0002614021359
25.2,10,4,2.540322542,2.540588379,2.540368795,2.54069829,2.540814877,2.539614439,2.540416956,9.441375732e-05,0.0003776550293
25.2,11,4.4,2.66733861,2.667778254,2.667519569,2.667764664,2.667974472,2.666680336,2.667543411,0.0002048015594,0.0004681587161
25.2,12,4.8,2.771260977,2.771858692,2.771523714,2.771731853,2.771900177,2.770750284,2.77155304,0.0002920627594,0.0004962444073
25.2,13,5.2,2.852089405,2.85272646,2.852405787,2.85260272,2.852689743,2.851781845,2.852441311,0.0003519058228,0.0004749298096
25.2,14,5.6,2.909823895,2.910626888,2.91023016,2.910405159,2.910535097,2.909611464,2.910281658,0.0004577636719,0.0005428314325
25.2,15,6,2.944464684,2.94535017,2.94490242,2.944972992,2.945191145,2.944278955,2.944939137,0.0004744529724,0.0005487442249
25.2,16,6.4,2.956011772,2.956932068,2.956493855,2.956600189,2.956842899,2.956006527,2.956574917,0.0005631446838,0.0005654335255
25.2,17,6.8,2.944464684,2.945441723,2.944998026,2.945048332,2.945347548,2.944613934,2.945090055,0.000625371933,0.0006252288586
25.2,18,7.2,2.909823895,2.91084981,2.910386801,2.91047287,2.910728931,2.910274506,2.910542727,0.000718832016,0.0007186889416
25.2,19,7.6,2.852089405,2.853111506,2.852662325,2.852699041,2.852901459,2.852778196,2.85283041,0.0007410049438,0.000741100288
25.2,20,8,2.771260977,2.772287607,2.771748066,2.771862984,2.772083282,2.772307873,2.77205801,0.0007970333099,0.0007969856379
25.2,21,8.4,2.66733861,2.668362617,2.667822599,2.667877674,2.668161392,2.668722391,2.668189287,0.0008506774902,0.0008507251623
25.2,22,8.8,2.540322542,2.54120326,2.540757418,2.540889263,2.541087627,2.542105675,2.541208744,0.0008862018585,0.0008861065144
25.2,23,9.2,2.390212536,2.391092062,2.390566826,2.390683413,2.390817404,2.392111063,2.391054153,0.0008416175842,0.0008416175842
25.2,24,9.6,2.217008829,2.217927456,2.21724081,2.217416763,2.217411995,2.218878984,2.217775106,0.0007662773132,0.0007663726574
25.2,25,10,2.020711184,2.021346331,2.020852089,2.020930767,2.020902634,2.022605658,2.021327496,0.000616312027,0.000616312027
25.2,26,10.4,1.801319599,1.801667452,1.801344752,1.801324248,1.8013165,1.803267598,1.801784158,0.0004645586014,0.0004657506943
25.2,27,10.8,1.558834314,1.558837056,1.558692455,1.558580875,1.558709145,1.560546041,1.559073091,0.000238776207,0.0004469871637
25.2,28,11.2,1.293255091,1.292850614,1.293078661,1.292780161,1.293086886,1.294689775,1.293297172,4.208087921e-05,0.0005317449686
25.2,29,11.6,1.004582047,1.003770232,1.004191041,1.003833175,1.004059553,1.005467176,1.004264235,-0.0003178119659,0.0006718635559
25.2,30,12,0.6928152442,0.6917465925,0.6922644973,0.6917521358,0.6919875145,0.6930385828,0.6921578646,-0.0006573796272,0.0007467150572
25.2,31,12.4,0.3579545319,0.3565795422,0.3568650186,0.3567015827,0.3569697142,0.357391566,0.3569014966,-0.001053035259,0.001053047134
25.2,32,12.8,-1.065154989e-40,-0.0001189522445,0.0001158714294,3.765436122e-05,1.949816942e-05,-6.574578583e-05,-2.334814099e-06,-2.334814099e-06,7.154439663e-05
25.6,0,0,0,-0.0001580473036,0.0001204907894,4.804506898e-05,-2.606213093e-05,-0.0001423154026,-3.157779429e-05,-3.157779429e-05,9.89921391e-05
25.6,1,0.4,0.3636363447,0.3612879515,0.3619354963,0.3620487452,0.3614465296,0.3611965179,0.3615830541,-0.002053290606,0.002053296659
25.6,2,0.8,0.7038123012,0.7016857862,0.7017726302,0.7022791505,0.7016894817,0.7014192939,0.7017692327,-0.002043068409,0.002043032553
25.6,3,1.2,1.02052784,1.018938422,1.019116163,1.019218802,1.018783212,1.01827383,1.018866062,-0.001661777496,0.001661753631
25.6,4,1.6,1.31378293,1.312351108,1.31276083,1.312930703,1.312532306,1.31178987,1.312473059,-0.001309871674,0.001309967018
25.6,5,2,1.583577633,1.582578778,1.582798719,1.582860708,1.582594156,1.581861496,1.582538843,-0.001038789749,0.001038861228
25.6,6,2.4,1.829911947,1.829277158,1.829190969,1.829434752,1.829276204,1.828548074,1.829145432,-0.0007665157318,0.0007665157318
25.6,7,2.8,2.052785873,2.052456617,2.052384138,2.052761078,2.05240345,2.05180788,2.052362442,-0.0004234313965,0.00042324065
25.6,8,3.2,2.252199411,2.252245426,2.251938343,2.252412796,2.25224328,2.251266718,2.252021313,-0.0001780986786,0.0002994060633
25.6,9,3.6,2.428152561,2.428420544,2.428052425,2.428539991,2.428501368,2.427572012,2.428217411,6.484985352e-05,0.0003369808255
25.6,10,4,2.580645084,2.581143141,2.580590248,2.581258297,2.581246614,2.580186844,2.580885172,0.0002400875092,0.0004451751593
25.6,11,4.4,2.709677458,2.71041894,2.709706783,2.710299969,2.710562229,2.709258556,2.710049391,0.0003719329834,0.0005393981701
25.6,12,4.8,2.815249205,2.816130877,2.815379858,2.81580925,2.816260576,2.814996481,2.815715313,0.0004661083221,0.0005672931438
25.6,13,5.2,2.897360563,2.89837122,2.897592783,2.897933483,2.898348093,2.897408247,2.897930622,0.0005700588226,0.0005702018971
25.6,14,5.6,2.956011772,2.957154751,2.956400156,2.95674777,2.95719409,2.956211567,2.95674181,0.0007300376892,0.0007298946148
25.6,15,6,2.991202354,2.99243021,2.991626263,2.991888523,2.992352724,2.991584778,2.991976261,0.0007739067078,0.0007741451263
25.6,16,6.4,3.002932549,3.00418663,3.003437519,3.003635645,3.004250288,3.00349164,3.003800392,0.0008678436279,0.0008677959559
25.6,17,6.8,2.991202354,2.992496967,2.991793394,2.99195385,2.992557764,2.991862774,2.992132902,0.0009305477142,0.0009305953863
25.6,18,7.2,2.956011772,2.95737505,2.956600189,2.95687294,2.957334042,2.956909418,2.957018375,0.001006603241,0.001006555511
25.6,19,7.6,2.897360563,2.89872551,2.898061514,2.898239374,2.898603439,2.898429871,2.898411989,0.001051425934,0.001051378204
25.6,20,8,2.815249205,2.816617966,2.815894604,2.816246271,2.816586733,2.816697836,2.816408634,0.00115942955,0.00115947728
25.6,21,8.4,2.709677458,2.710953474,2.710382223,2.710604191,2.711028576,2.711439371,2.710881472,0.001204013824,0.001204109169
25.6,22,8.8,2.580645084,2.581767082,2.581407309,2.581562281,2.581878662,2.582736731,2.581870556,0.001225471497,0.001225328422
25.6,23,9.2,2.428152561,2.429207802,2.428982258,2.428968906,2.429086924,2.430233002,2.429295778,0.001143217087,0.001143217087
25.6,24,9.6,2.252199411,2.253214359,2.252575159,2.252854824,2.25289917,2.254127979,2.253134251,0.0009348392487,0.0009348869207
25.6,25,10,2.052785873,2.053509712,2.053081512,2.053192616,2.053231001,2.054620504,2.053527117,0.0007412433624,0.0007411956904
25.6,26,10.4,1.829911947,1.830308914,1.83021009,1.830121875,1.830098391,1.831634521,1.830474854,0.0005629062653,0.0005628109211
25.6,27,10.8,1.583577633,1.58354938,1.583735228,1.583392859,1.583580375,1.584991455,1.583849788,0.000272154808,0.0003574371221
25.6,28,11.2,1.31378293,1.313231587,1.313642621,1.313299417,1.313438892,1.314999342,1.313722372,-6.055831909e-05,0.000547122967
25.6,29,11.6,1.02052784,1.019502282,1.019991636,1.019725442,1.019860029,1.021082282,1.020032406,-0.0004954338074,0.0007172822952
25.6,30,12,0.7038123012,0.7024224997,0.7030645609,0.7025977969,0.7027161121,0.7036427259,0.7028887868,-0.0009235143661,0.0009235620382
25.6,31,12.4,0.3636363447,0.361880064,0.3621358573,0.362118721,0.3622781634,0.3625640273,0.3621954024,-0.001440942287,0.001440978027
25.6,32,12.8,-6.538458635e-40,-8.441880345e-05,0.0002875030041,-1.117726788e-05,-6.609410048e-05,-2.643093467e-05,1.987637916e-05,1.987637916e-05,9.512482211e-05
26,0,0,0,-9.298697114e-05,0.0001607686281,0.0001741824672,-1.256167889e-05,-3.10856849e-05,3.966335134e-05,3.966335134e-05,9.431708895e-05
26,1,0.4,0.3693181872,0.36623016,0.36697191,0.3670840561,0.3663404584,0.3662077188,0.3665668666,-0.002751320601,0.002751326654
26,2,0.8,0.7148093581,0.7118518949,0.7119929194,0.7125034332,0.7118145823,0.7117586136,0.7119842768,-0.002825081348,0.002825069474
26,3,1.2,1.036473632,1.03420198,1.034294724,1.034476399,1.033894658,1.033712149,1.03411603,-0.002357602119,0.00235764985
26,4,1.6,1.334310889,1.33245647,1.332832813,1.33289659,1.332353592,1.331935167,1.332494974,-0.001815915108,0.001815962838
26,5,2,1.608321071,1.607001066,1.607297182,1.607124329,1.606769204,1.606316805,1.606901765,-0.001419305801,0.001419353532
26,6,2.4,1.858504415,1.857652664,1.857768893,1.857762218,1.857408524,1.856970787,1.857512712,-0.0009917020798,0.0009917974239
26,7,2.8,2.084860563,2.084487438,2.084416866,2.084722519,2.0841887,2.083716631,2.08430624,-0.0005543231964,0.0005541324499
26,8,3.2,2.287389994,2.287302971,2.287106752,2.287494183,2.287161112,2.286488533,2.287110806,-0.0002791881561,0.0003209590795
26,9,3.6,2.466092348,2.466303825,2.466058731,2.466376781,2.466305733,2.465526342,2.466114521,2.217292786e-05,0.0002617835999
26,10,4,2.620967627,2.621499062,2.621124983,2.621450424,2.621530056,2.620740891,2.621269226,0.0003015995026,0.0003921508905
26,11,4.4,2.752016068,2.752806664,2.752275705,2.752604485,2.753006458,2.751918554,2.75252223,0.0005061626434,0.0005453109625
26,12,4.8,2.859237432,2.860279799,2.859550953,2.860028744,2.860513687,2.85931778,2.859938145,0.000700712204,0.0007007598761
26,13,5.2,2.94263196,2.943870544,2.94312191,2.943447113,2.944018602,2.943013668,2.94349432,0.0008623600006,0.0008624076727
26,14,5.6,3.002199411,3.003551006,3.002933979,3.00310111,3.003806591,3.002853632,3.003249407,0.001049995422,0.001049852348
26,15,6,3.037939787,3.039344072,3.038733244,3.038804531,3.039711475,3.038874388,3.039093494,0.001153707504,0.001153755235
26,16,6.4,3.049853325,3.051372051,3.050917149,3.050740957,3.051751614,3.050973415,3.051151276,0.001297950745,0.001297712326
26,17,6.8,3.037939787,3.039534807,3.039106369,3.039007425,3.039866686,3.039224386,3.039347887,0.001408100128,0.001408147858
26,18,7.2,3.002199411,3.003792286,3.003304482,3.003270149,3.004001617,3.0036695,3.003607512,0.001408100128,0.001408195472
26,19,7.6,2.94263196,2.944279909,2.943724155,2.943795443,2.944408417,2.944235563,2.944088697,0.001456737518,0.001456737518
26,20,8,2.859237432,2.860849857,2.860371113,2.860478163,2.861074924,2.861090899,2.860772848,0.001535415649,0.001535558724
26,21,8.4,2.752016068,2.753448009,2.753304005,2.753216505,2.753796339,2.754046917,2.75356245,0.001546382904,0.00154628756
26,22,8.8,2.620967627,2.622276545,2.622273445,2.621966124,2.622678518,2.623180866,2.622475147,0.001507520676,0.001507472945
26,23,9.2,2.466092348,2.467195272,2.467182398,2.467223167,2.467347622,2.468282461,2.467446089,0.001353740692,0.001353836036
26,24,9.6,2.287389994,2.288237095,2.288113356,2.288233757,2.288294315,2.28934741,2.288444996,0.001055002213,0.001055192901
26,25,10,2.084860563,2.085433245,2.085364819,2.085215807,2.085454226,2.086672544,2.085628033,0.0007674694061,0.0007675647503
26,26,10.4,1.858504415,1.858699203,1.858816624,1.858510017,1.858781099,1.860048532,1.858971,0.0004665851593,0.0004666805326
26,27,10.8,1.608321071,1.608026147,1.608191609,1.60787642,1.608305693,1.609464288,1.608372927,5.185604095e-05,0.000405526167
26,28,11.2,1.334310889,1.333469391,1.333690166,1.333395123,1.33376503,1.334985137,1.333860993,-0.0004498958588,0.0007196188089
26,29,11.6,1.036473632,1.035088658,1.035251617,1.035125852,1.03540051,1.036454082,1.035464048,-0.001009583473,0.001009488129
26,30,12,0.7148093581,0.7127554417,0.7135262489,0.7130821943,0.71312356,0.7139757872,0.7132925987,-0.001516759396,0.001516711665
26,31,12.4,0.3693181872,0.3669125438,0.3673775196,0.367343843,0.3671341538,0.3676190376,0.3672774434,-0.002040743828,0.002040767577
26,32,12.8,0,9.376555681e-06,0.0002598464489,-0.0001119701192,0.0001611411572,6.295740604e-06,6.493795809e-05,6.493795809e-05,0.0001097260028
26.4,0,0,0,-1.575239003e-05,0.0001390725374,-2.315733582e-05,-2.592802048e-06,8.179992437e-05,3.587398533e-05,3.587398533e-05,5.247499939e-05
26.4,1,0.4,0.375,0.3712249994,0.3715752065,0.3714086115,0.3708939254,0.3711315691,0.3712468743,-0.003753125668,0.003753137542
26.4,2,0.8,0.7258064151,0.722027123,0.7218186259,0.7220460773,0.7215666175,0.7220152617,0.7218947411,-0.003911674023,0.003911674023
26.4,3,1.2,1.052419305,1.049339294,1.049024582,1.049284816,1.048727036,1.049081683,1.049091578,-0.003327727318,0.003327822778
26.4,4,1.6,1.354838729,1.352440357,1.352335215,1.352448583,1.351972103,1.352045536,1.35224843,-0.002590298653,0.002590370132
26.4,5,2,1.633064508,1.631328821,1.631258011,1.631426215,1.630736232,1.630759478,1.631101847,-0.001962661743,0.001962757204
26.4,6,2.4,1.887096763,1.885994434,1.88596034,1.886113644,1.88541019,1.885261297,1.885748148,-0.001348614693,0.001348781632
26.4,7,2.8,2.116935492,2.116376638,2.11626482,2.116644144,2.115829945,2.115560532,2.11613512,-0.00080037117,0.0008002758259
26.4,8,3.2,2.322580576,2.32244873,2.322459221,2.32274127,2.322069645,2.321599007,2.322263479,-0.0003170967102,0.0003812789801
26.4,9,3.6,2.504032135,2.504312038,2.504184008,2.504631996,2.504117966,2.503438711,2.504137039,0.0001049041748,0.0003421783331
26.4,10,4,2.661290169,2.661951303,2.661817551,2.66230917,2.661868334,2.661116838,2.661812544,0.0005223751068,0.0005918025854
26.4,11,4.4,2.794354916,2.795335054,2.795331001,2.795763254,2.79542017,2.794393778,2.795248508,0.0008935928345,0.0008937359089
26.4,12,4.8,2.90322566,2.904469252,2.904392004,2.904984713,2.904788971,2.903499842,2.904427052,0.00120139122,0.001201295876
26.4,13,5.2,2.987903118,2.989388704,2.989326239,2.989877224,2.989710093,2.988451004,2.989350557,0.001447439194,0.001447534538
26.4,14,5.6,3.048387051,3.050024509,3.05003643,3.050456762,3.050446033,3.049265862,3.050045967,0.001658916473,0.001658868743
26.4,15,6,3.084677458,3.086474895,3.086549759,3.086885929,3.086977005,3.085855722,3.086548567,0.001871109009,0.001871204353
26.4,16,6.4,3.096774101,3.098728418,3.098856926,3.098971128,3.099185705,3.098253965,3.098799229,0.002025127411,0.002025127411
26.4,17,6.8,3.084677458,3.086698055,3.086777925,3.086913109,3.087145805,3.086394787,3.086785793,0.002108335495,0.002108478453
26.4,18,7.2,3.048387051,3.050354958,3.050634384,3.050560713,3.050791025,3.050264359,3.050521135,0.002134084702,0.002134036971
26.4,19,7.6,2.987903118,2.989881277,2.99007082,2.99012661,2.990224838,2.989837646,2.990028143,0.002125024796,0.002125120256
26.4,20,8,2.90322566,2.905121088,2.905307531,2.905238867,2.905558109,2.905281305,2.905301332,0.00207567215,0.00207571988
26.4,21,8.4,2.794354916,2.796177626,2.796308756,2.796247721,2.796517849,2.796524048,2.796355009,0.00200009346,0.002000284148
26.4,22,8.8,2.661290169,2.662938356,2.662988186,2.662839651,2.663270235,2.663421631,2.66309166,0.001801490784,0.001801443053
26.4,23,9.2,2.504032135,2.505297422,2.505462885,2.505413532,2.505638123,2.506089449,2.505580425,0.001548290253,0.001548147178
26.4,24,9.6,2.322580576,2.323446989,2.32364583,2.323457718,2.323807716,2.324446917,2.323760986,0.001180410385,0.001180458115
26.4,25,10,2.116935492,2.117354155,2.117403984,2.117283344,2.117656946,2.118533373,2.117646456,0.0007109642029,0.0007108688587
26.4,26,10.4,1.887096763,1.887069464,1.887105584,1.88670063,1.88734746,1.88831079,1.887306809,0.0002100467682,0.0003793954966
26.4,27,10.8,1.633064508,1.632496953,1.632459283,1.632230282,1.632801414,1.633718371,1.632741213,-0.0003232955933,0.0005847931025
26.4,28,11.2,1.354838729,1.353679538,1.353484273,1.353155613,1.353921175,1.354845524,1.353817225,-0.001021504402,0.001024222351
26.4,29,11.6,1.052419305,1.050603747,1.050257802,1.049900293,1.050601006,1.05178833,1.050630212,-0.001789093018,0.001789069152
26.4,30,12,0.7258064151,0.723129034,0.7230321169,0.7227814794,0.7231638432,0.7242571115,0.7232726812,-0.002533733845,0.002533697989
26.4,31,12.4,0.375,0.3718707561,0.3720004559,0.3718389869,0.3719500899,0.3726507127,0.3720622361,-0.002937763929,0.002937799785
26.4,32,12.8,5.734553324e-39,4.61153686e-05,8.097290993e-05,-4.790071398e-05,0.0001403093338,0.0001336373389,7.062684745e-05,7.062684745e-05,8.978713595e-05
26.8,0,0,0,2.403557301e-05,8.350610733e-05,-0.0001652948558,-7.525086403e-07,0.0002185162157,3.200210631e-05,3.200210631e-05,9.842104919e-05
26.8,1,0.4,0.3806818128,0.3761116266,0.375975877,0.3755789697,0.3754671216,0.376018405,0.3758303821,-0.004851430655,0.004851412959
26.8,2,0.8,0.7368035316,0.7321128845,0.7314517498,0.7313844562,0.7315092087,0.7322742343,0.7317465544,-0.005056977272,0.005057024769
26.8,3,1.2,1.068365097,1.06446898,1.063704729,1.063766956,1.06370759,1.064447403,1.064019203,-0.00434589386,0.004345965572
26.8,4,1.6,1.375366569,1.372356892,1.371790648,1.3718189,1.371628761,1.372134209,1.371945858,-0.003420710564,0.003420686815
26.8,5,2,1.657807946,1.655643344,1.655210137,1.655486345,1.654908895,1.655148268,1.655279517,-0.002528429031,0.002528548241
26.8,6,2.4,1.915689111,1.914271593,1.91404283,1.914226055,1.913585067,1.913531542,1.913931489,-0.001757621765,0.001757693244
26.8,7,2.8,2.149010181,2.148281097,2.148182869,2.148442984,2.147758722,2.147369385,2.148006916,-0.001003265381,0.001003170037
26.8,8,3.2,2.357771158,2.357665777,2.357805967,2.358079195,2.357276917,2.356655359,2.357496738,-0.0002744197845,0.0004116535129
26.8,9,3.6,2.54197216,2.542379618,2.542457342,2.542930603,2.542208672,2.541343927,2.542263985,0.0002918243408,0.0005431651953
26.8,10,4,2.701612949,2.702505827,2.702556133,2.703257799,2.702506542,2.701473713,2.702459812,0.000846862793,0.0009027480846
26.8,11,4.4,2.836693525,2.837989807,2.838247538,2.839001417,2.838188648,2.836846828,2.838055134,0.001361608505,0.001361322356
26.8,12,4.8,2.947214127,2.948895693,2.949182749,2.949914455,2.949258804,2.947698832,2.948990107,0.001775979996,0.001775979996
26.8,13,5.2,3.033174515,3.035152197,3.03557682,3.036269665,3.035717726,3.033911943,3.035325527,0.002151012421,0.002151155379
26.8,14,5.6,3.09457469,3.096738815,3.097229004,3.097884655,3.097494841,3.09569025,3.097007751,0.0024330616,0.002432823181
26.8,15,6,3.13141489,3.133814335,3.134377241,3.134998083,3.134557962,3.132843256,3.13411808,0.00270318985,0.00270328531
26.8,16,6.4,3.143694878,3.146216154,3.146818161,3.147356987,3.147009373,3.145589352,3.146598101,0.002903223038,0.002903127577
26.8,17,6.8,3.13141489,3.134022713,3.134541273,3.134884596,3.134778261,3.133563519,3.134358168,0.002943277359,0.002943181898
26.8,18,7.2,3.09457469,3.097154379,3.097980022,3.09792757,3.097956419,3.096863985,3.097576618,0.003001928329,0.003001785371
26.8,19,7.6,3.033174515,3.035696983,3.03648591,3.036375523,3.036465406,3.035488129,3.036102533,0.00292801857,0.002927875612
26.8,20,8,2.947214127,2.949556589,2.950337648,2.95014143,2.950371742,2.949453592,2.949972153,0.002758026123,0.002758073853
26.8,21,8.4,2.836693525,2.839069843,2.839416027,2.839319944,2.839561462,2.838974237,2.839268208,0.002574682236,0.002574777696
26.8,22,8.8,2.701612949,2.703676939,2.703854084,2.70384407,2.704078913,2.703630924,2.703816891,0.002203941345,0.002204036806
26.8,23,9.2,2.54197216,2.543393135,2.543871403,2.543578863,2.544126987,2.543874264,2.543769121,0.001796960831,0.001796770142
26.8,24,9.6,2.357771158,2.358779907,2.359151125,2.358640432,2.359528542,2.359472275,2.359114408,0.001343250275,0.001343298005
26.8,25,10,2.149010181,2.149333239,2.149587631,2.149275064,2.150124311,2.150320768,2.149728298,0.0007181167603,0.0007180214161
26.8,26,10.4,1.915689111,1.9153651,1.915433288,1.914975405,1.91607523,1.916470051,1.915663958,-2.51531601e-05,0.0004921198124
26.8,27,10.8,1.657807946,1.656862497,1.656751871,1.656244993,1.657384038,1.65793252,1.657035112,-0.0007728338242,0.00082259177
26.8,28,11.2,1.375366569,1.373784542,1.373309255,1.372697353,1.374028683,1.374656439,1.373695135,-0.001671433449,0.00167131424
26.8,29,11.6,1.068365097,1.06604445,1.065249324,1.064566135,1.06580162,1.067091584,1.065750599,-0.002614498138,0.00261447439
26.8,30,12,0.7368035316,0.7334575057,0.7325879931,0.7321154475,0.7332130671,0.7345066667,0.7331761122,-0.003627419472,0.003627395723
26.8,31,12.4,0.3806818128,0.3767442405,0.3764542639,0.3759856522,0.3767354488,0.3776558638,0.3767150939,-0.003966718912,0.003966718912
26.8,32,12.8,0,5.651265383e-05,-1.043081284e-05,9.265029803e-05,3.330409527e-05,0.0002839900553,9.120525647e-05,9.120525647e-05,9.53775816e-05
27.2,0,0,0,-3.246963024e-05,3.598630428e-05,-0.0001847213134,-9.49203968e-06,0.0003157341853,2.500750088e-05,2.500750088e-05,0.0001156806975
27.2,1,0.4,0.3863636255,0.3796447217,0.3800914288,0.379561305,0.3798183799,0.3805175126,0.3799266815,-0.006436944008,0.006436956115
27.2,2,0.8,0.7478005886,0.7410409451,0.7408188581,0.7404218316,0.741212368,0.7421280742,0.7411244512,-0.006676137447,0.006676173303
27.2,3,1.2,1.084310889,1.078799486,1.078276992,1.078024268,1.078430414,1.079378843,1.078582048,-0.005728840828,0.005728888325
27.2,4,1.6,1.395894408,1.391632915,1.391151428,1.391050696,1.39095819,1.391979218,1.391354561,-0.004539847374,0.004539919086
27.2,5,2,1.682551265,1.679736018,1.679135561,1.67927587,1.678676963,1.679599524,1.679284811,-0.003266453743,0.003266477492
27.2,6,2.4,1.944281459,1.942605138,1.942171097,1.942264795,1.941383243,1.941985607,1.942081809,-0.002199649811,0.002199482871
27.2,7,2.8,2.18108511,2.180523396,2.180119753,2.180298328,2.17918539,2.17939496,2.179904461,-0.001180648804,0.001180744148
27.2,8,3.2,2.39296174,2.393313646,2.393055201,2.393387079,2.39197588,2.392123222,2.392771006,-0.0001907348633,0.0005390167353
27.2,9,3.6,2.579911947,2.581123829,2.580651999,2.581344843,2.579807281,2.579723597,2.580530167,0.0006182193756,0.0007355689886
27.2,10,4,2.741935492,2.743823528,2.743277073,2.744316578,2.742643595,2.74226284,2.743264675,0.001329183578,0.001329231309
27.2,11,4.4,2.879032135,2.881536961,2.88113451,2.88225174,2.880511999,2.879876614,2.881062269,0.002030134201,0.002030229662
27.2,12,4.8,2.991202354,2.994294882,2.994049072,2.995000124,2.993278503,2.992530823,2.993830681,0.002628326416,0.002628326416
27.2,13,5.2,3.078445673,3.081898689,3.081876278,3.082756281,3.081126451,3.080294132,3.081590176,0.00314450264,0.003144693328
27.2,14,5.6,3.140762329,3.144596815,3.144484758,3.145457745,3.143783569,3.143024445,3.144269466,0.003507137299,0.003507137299
27.2,15,6,3.178152561,3.182196617,3.182284832,3.183169603,3.181573629,3.180820227,3.18200922,0.003856658936,0.003856420517
27.2,16,6.4,3.190615892,3.194730759,3.194901943,3.195811272,3.194217443,3.193603516,3.194653034,0.0040371418,0.004037094302
27.2,17,6.8,3.178152561,3.182265997,3.182526112,3.183079004,3.181802988,3.181322098,3.182199001,0.004046440125,0.004046678543
27.2,18,7.2,3.140762329,3.14485693,3.145312309,3.145526409,3.144500256,3.144097328,3.144858837,0.004096508026,0.004096317105
27.2,19,7.6,3.078445673,3.082310438,3.082858324,3.082921743,3.082140684,3.081773281,3.082400799,0.003955125809,0.003955221269
27.2,20,8,2.991202354,2.994726419,2.99529767,2.995294571,2.99464035,2.994459629,2.994883776,0.00368142128,0.00368137355
27.2,21,8.4,2.879032135,2.882066965,2.882606506,2.882584095,2.882111073,2.881970882,2.882267714,0.003235578537,0.003235769225
27.2,22,8.8,2.741935492,2.744479656,2.74489212,2.74493432,2.744410753,2.744420767,2.744627476,0.002691984177,0.002692031907
27.2,23,9.2,2.579911947,2.581757545,2.582296133,2.581918716,2.582176685,2.58221221,2.582072496,0.002160549164,0.002160310745
27.2,24,9.6,2.39296174,2.394079924,2.394549131,2.393975258,2.394806862,2.394834518,2.394449234,0.001487493515,0.001487398171
27.2,25,10,2.18108511,2.181352854,2.181725025,2.181137562,2.182249784,2.182249069,2.181742907,0.0006577968597,0.0006577491877
27.2,26,10.4,1.944281459,1.943534136,1.943748951,1.943163395,1.944478154,1.944782495,1.943941355,-0.0003401041031,0.0006191253779
27.2,27,10.8,1.682551265,1.680597544,1.680768132,1.680075407,1.681614876,1.682125092,1.681036234,-0.001515030861,0.001515054726
27.2,28,11.2,1.395894408,1.392835855,1.392843723,1.392046094,1.39395082,1.394186258,1.393172622,-0.002721786499,0.002721857978
27.2,29,11.6,1.084310889,1.080043197,1.079868436,1.078936219,1.080696464,1.08186841,1.080282569,-0.004028320312,0.004028344061
27.2,30,12,0.7478005886,0.7421761155,0.741925776,0.7412102818,0.7429635525,0.7441750765,0.7424901724,-0.005310416222,0.005310428329
27.2,31,12.4,0.3863636255,0.3804388344,0.3807715774,0.3800106645,0.3813900352,0.3822058737,0.3809633851,-0.005400240421,0.005400228314
27.2,32,12.8,0,-2.223998308e-06,-3.311038017e-05,7.52331689e-05,-8.717179298e-06,0.0003400668502,7.424969226e-05,7.424969226e-05,9.187031537e-05
27.6,0,0,0,4.528649151e-05,-9.471178055e-05,-4.420988262e-05,-7.545948029e-05,0.000163407065,-1.137517415e-06,-1.137517415e-06,8.461494144e-05
27.6,1,0.4,0.3920454383,0.3832470775,0.3837407231,0.3833417594,0.3836379945,0.3834351301,0.3834805489,-0.008564889431,0.008564901538
27.6,2,0.8,0.7587976456,0.7495925426,0.7495840788,0.7491307259,0.7503045797,0.7495752573,0.7496374249,-0.009160220623,0.009160208516
27.6,3,1.2,1.100256562,1.092886567,1.092749715,1.092030168,1.092624545,1.092498422,1.092557907,-0.007698655128,0.007698678877
27.6,4,1.6,1.416422248,1.410902381,1.410451055,1.410066724,1.409948587,1.410438895,1.410361528,-0.00606071949,0.00606071949
27.6,5,2,1.707294703,1.70372653,1.703090191,1.702773571,1.702409267,1.702901483,1.70298028,-0.004314422607,0.004314494319
27.6,6,2.4,1.972873926,1.970938325,1.970210671,1.970220804,1.969452739,1.970018983,1.970168352,-0.002705574036,0.002705621766
27.6,7,2.8,2.2131598,2.212780952,2.211985111,2.212065935,2.211009979,2.211638927,2.211896181,-0.001263618469,0.001263618469
27.6,8,3.2,2.428152561,2.429080963,2.428233862,2.428602219,2.427279234,2.427942514,2.428227901,7.5340271e-05,0.0005085468292
27.6,9,3.6,2.617851973,2.619961262,2.618957043,2.61978817,2.61809063,2.618751526,2.619109631,0.001257658005,0.001257753349
27.6,10,4,2.782258034,2.785368443,2.784288168,2.785243988,2.783510447,2.784250259,2.78453207,0.002274036407,0.002274227096
27.6,11,4.4,2.921370983,2.925372124,2.924374104,2.925303221,2.92368269,2.924342394,2.924614906,0.003243923187,0.003243923187
27.6,12,4.8,3.035190582,3.039972544,3.039218187,3.040008068,3.038295746,3.03903389,3.039305687,0.004115104675,0.004115104675
27.6,13,5.2,3.12371707,3.129075289,3.128264427,3.129108906,3.127539873,3.128273964,3.128452301,0.0047352314,0.004735422321
27.6,14,5.6,3.186950207,3.192662001,3.192057133,3.192957163,3.191305876,3.192092657,3.192214966,0.005264759064,0.005264759064
27.6,15,6,3.224889994,3.230868578,3.230360031,3.23123312,3.229833364,3.230400562,3.230538845,0.005648851395,0.005649137311
27.6,16,6.4,3.237536669,3.243651152,3.243218184,3.244055986,3.242692947,3.243316889,3.243387222,0.005850553513,0.005850362591
27.6,17,6.8,3.224889994,3.230974436,3.230755806,3.231172085,3.230201483,3.230788946,3.230778456,0.005888462067,0.005888557527
27.6,18,7.2,3.186950207,3.192875147,3.192723751,3.193033457,3.192204714,3.192800999,3.192727566,0.005777359009,0.005777406506
27.6,19,7.6,3.12371707,3.129140854,3.129326105,3.129413128,3.128904104,3.129459143,3.129248857,0.005531787872,0.005531596951
27.6,20,8,3.035190582,3.040048838,3.040406704,3.040389538,3.039994717,3.040530682,3.040274382,0.005083799362,0.005083513446
27.6,21,8.4,2.921370983,2.925448656,2.926054001,2.925801277,2.925575018,2.926107645,2.925797224,0.004426240921,0.004426336382
27.6,22,8.8,2.782258034,2.785513878,2.786269188,2.785921574,2.785747051,2.786279917,2.785946369,0.003688335419,0.003688287688
27.6,23,9.2,2.617851973,2.620217562,2.620948315,2.620252609,2.620854139,2.620950699,2.620644808,0.002792835236,0.002792692278
27.6,24,9.6,2.428152561,2.429412127,2.430089951,2.429224253,2.430368662,2.430114508,2.429841757,0.001689195633,0.001689338707
27.6,25,10,2.2131598,2.213259697,2.21395731,2.212918758,2.214249134,2.213996649,2.213676453,0.0005166530609,0.0006129264948
27.6,26,10.4,1.972873926,1.97156179,1.972328901,1.971223116,1.972604632,1.972406626,1.972024918,-0.0008490085602,0.000848913216
27.6,27,10.8,1.707294703,1.704395056,1.705037832,1.703768611,1.705656528,1.705383182,1.704848289,-0.00244641304,0.00244646077
27.6,28,11.2,1.416422248,1.411757708,1.412242413,1.411179304,1.413294077,1.412703276,1.412235498,-0.004186749458,0.004186892416
27.6,29,11.6,1.100256562,1.093854547,1.094109535,1.0930053,1.095148563,1.094863415,1.0941962,-0.006060361862,0.00606029015
27.6,30,12,0.7587976456,0.7507051826,0.7508929372,0.7500700951,0.7521613836,0.7517088056,0.7511076331,-0.007690012455,0.007689964958
27.6,31,12.4,0.3920454383,0.3838763833,0.3845764995,0.38385728,0.3852452338,0.3849591911,0.3845029175,-0.007542520761,0.007542520761
27.6,32,12.8,3.328083853e-42,-1.722946763e-05,1.937150955e-06,-6.80051744e-06,1.610815525e-05,0.0001417696476,2.715699338e-05,2.715699338e-05,3.676898632e-05
28,0,0,0,-1.597963274e-05,-0.0001146942377,0.0001337639987,-5.182623863e-05,2.644583583e-05,-4.458054718e-06,-4.458054718e-06,6.854198728e-05
28,1,0.4,0.3977272809,0.3865103424,0.3871381581,0.3870460689,0.3867515624,0.3862550855,0.3867402673,-0.01098701358,0.01098703779
28,2,0.8,0.7697947025,0.7580196857,0.757663548,0.7578287125,0.7580064535,0.7568601966,0.7576757669,-0.01211893559,0.01211898308
28,3,1.2,1.116202354,1.106571674,1.106055498,1.105796456,1.105824828,1.105418324,1.105933428,-0.01026892662,0.01026899833
28,4,1.6,1.436950088,1.42986691,1.429218054,1.428917766,1.428539872,1.428617358,1.429032087,-0.007918000221,0.007918095216
28,5,2,1.73203814,1.72737813,1.726542711,1.72628653,1.725784779,1.725998998,1.72639823,-0.005639910698,0.005639910698
28,6,2.4,2.001466274,1.999055624,1.997890592,1.99816525,1.997313619,1.99791038,1.998067141,-0.003399133682,0.003399181413
28,7,2.8,2.245234489,2.244787931,2.243625879,2.243867636,2.243025303,2.243704081,2.243802309,-0.001432180405,0.001432323479
28,8,3.2,2.463343143,2.464844942,2.463428259,2.464131117,2.462920904,2.463536263,2.463772297,0.0004291534424,0.0005980491405
28,9,3.6,2.655791759,2.658770561,2.65747118,2.658250093,2.656955719,2.657676458,2.657824993,0.002033233643,0.002033042954
28,10,4,2.822580576,2.826889277,2.825625181,2.826396704,2.825162649,2.826062202,2.826027393,0.003446817398,0.00344662671
28,11,4.4,2.963709593,2.969284534,2.967878103,2.968799829,2.967530012,2.968637943,2.968426228,0.00471663475,0.004716491792
28,12,4.8,3.07917881,3.085670948,3.084321976,3.085298777,3.084122658,3.085361719,3.084955215,0.005776405334,0.005776405334
28,13,5.2,3.168988228,3.176230431,3.175029755,3.175881624,3.174960613,3.176089525,3.175638437,0.006650209427,0.006650161929
28,14,5.6,3.233137846,3.240859747,3.24006176,3.240684748,3.239940882,3.240934849,3.240496397,0.007358551025,0.007358551025
28,15,6,3.271627426,3.279720306,3.278841257,3.279611588,3.279006958,3.279870033,3.279409885,0.007782459259,0.007782602217
28,16,6.4,3.284457445,3.29265213,3.292091846,3.292641401,3.292356491,3.292918205,3.292531967,0.008074522018,0.008074569516
28,17,6.8,3.271627426,3.279704094,3.27933526,3.279761553,3.279619217,3.280132532,3.279710293,0.008082866669,0.008083105087
28,18,7.2,3.233137846,3.240793943,3.2406528,3.240812063,3.241052866,3.24140811,3.240943909,0.007806062698,0.007806110196
28,19,7.6,3.168988228,3.17609024,3.176189184,3.176315784,3.176579475,3.176996708,3.176434278,0.007446050644,0.007446050644
28,20,8,3.07917881,3.085487127,3.085968256,3.085916281,3.086219788,3.086492062,3.086016893,0.006838083267,0.006837892346
28,21,8.4,2.963709593,2.969023228,2.969668388,2.969624996,2.969946623,2.970100641,2.96967268,0.005963087082,0.005963182542
28,22,8.8,2.822580576,2.826753855,2.827548981,2.827376842,2.827898026,2.82789588,2.82749486,0.004914283752,0.004914140794
28,23,9.2,2.655791759,2.6587255,2.659552097,2.6588552,2.65992713,2.659512758,2.659314632,0.003522872925,0.003522777464
28,24,9.6,2.463343143,2.464798689,2.465717316,2.464915037,2.466062307,2.465233803,2.465345621,0.002002477646,0.002002286958
28,25,10,2.245234489,2.245015621,2.245967627,2.244895458,2.246272802,2.245503187,2.245530844,0.0002963542938,0.000519609428
28,26,10.4,2.001466274,1.999228597,2.000293493,1.999321938,2.000643969,1.999855518,1.999868751,-0.001597523689,0.00159757142
28,27,10.8,1.73203814,1.727702856,1.728765368,1.727529645,1.729122281,1.728469372,1.728317857,-0.003720283508,0.003720235778
28,28,11.2,1.436950088,1.430243254,1.431083202,1.430214167,1.431724548,1.431003332,1.430853605,-0.006096482277,0.006096386816
28,29,11.6,1.116202354,1.107169628,1.107812881,1.106787205,1.108541012,1.107669115,1.10759604,-0.008606314659,0.008606386371
28,30,12,0.7697947025,0.7586573958,0.7592810392,0.758656621,0.7599936724,0.7590188384,0.7591215372,-0.01067316532,0.01067318954
28,31,12.4,0.3977272809,0.387081176,0.3879674375,0.3876155615,0.3879123628,0.3876342177,0.3876421452,-0.0100851357,0.01008513011
28,32,12.8,0,-9.872019291e-07,1.513957977e-05,-0.0002303719521,6.258487701e-05,-4.277378321e-05,-3.928169463e-05,-3.928169463e-05,7.037147589e-05
28.4,0,0,0,2.617575228e-05,-9.402632713e-05,0.0004685930908,-9.760260582e-06,-2.908520401e-05,7.237940736e-05,7.237940736e-05,0.000125528124
28.4,1,0.4,0.400000006,0.3897654414,0.3896426558,0.3905924559,0.3896046579,0.388899684,0.389700979,-0.01029902697,0.01029902697
28.4,2,0.8,0.7780644894,0.766200304,0.764626801,0.7661431432,0.7653703094,0.763925612,0.7652531862,-0.01281130314,0.01281125564
28.4,3,1.2,1.130055666,1.120133877,1.118529081,1.118987083,1.118515849,1.118031502,1.118839502,-0.01121616364,0.01121618785
28.4,4,1.6,1.455973268,1.448338985,1.447188973,1.447571278,1.446755171,1.446646452,1.447300196,-0.008673071861,0.008673096076
28.4,5,2,1.755817533,1.750652313,1.749563336,1.749712944,1.749006987,1.749195337,1.74962616,-0.006191372871,0.006191349123
28.4,6,2.4,2.029588461,2.02694273,2.025695086,2.026162624,2.025108099,2.025695801,2.025920868,-0.003667593002,0.003667593002
28.4,7,2.8,2.277285814,2.276940107,2.275485516,2.275682211,2.274992704,2.275761366,2.275772572,-0.001513242722,0.00151343341
28.4,8,3.2,2.49890995,2.500374317,2.498964071,2.499463081,2.498558283,2.499435663,2.499358892,0.0004489421844,0.0005897998926
28.4,9,3.6,2.694460392,2.697503567,2.696288824,2.696861029,2.695766449,2.696933985,2.696670771,0.002210378647,0.002210378647
28.4,10,4,2.863937616,2.868485928,2.867439032,2.86767292,2.866849184,2.868007183,2.867690563,0.003752946854,0.003753233002
28.4,11,4.4,3.007341385,3.012972355,3.012124062,3.012365818,3.011615276,3.013269186,3.01246953,0.005128145218,0.005127954297
28.4,12,4.8,3.124671698,3.131157875,3.130476236,3.130712986,3.13023901,3.131900072,3.130897284,0.006225585938,0.00622553844
28.4,13,5.2,3.215928793,3.223125935,3.222787857,3.222904205,3.22261548,3.224137783,3.223114014,0.007185220718,0.007185459137
28.4,14,5.6,3.281112194,3.288919926,3.288967848,3.288813829,3.288694382,3.290084362,3.289096117,0.007983922958,0.007983875461
28.4,15,6,3.320222378,3.328496218,3.328377485,3.328471184,3.328341722,3.329629421,3.328663349,0.008440971375,0.008440827951
28.4,16,6.4,3.333259106,3.341537476,3.341833115,3.341320753,3.341928959,3.342883825,3.341901064,0.008641958237,0.008641719818
28.4,17,6.8,3.320222378,3.328361511,3.328876495,3.328521967,3.32900095,3.329820395,3.328916073,0.008693695068,0.008693885989
28.4,18,7.2,3.281112194,3.288460255,3.28951478,3.289138794,3.289994478,3.29048419,3.289518356,0.008406162262,0.008406305686
28.4,19,7.6,3.215928793,3.222720146,3.223867416,3.22365284,3.224364758,3.224728823,3.22386694,0.007938146591,0.007938003168
28.4,20,8,3.124671698,3.130946398,3.131940842,3.131998062,3.132496595,3.132710934,3.132018566,0.007346868515,0.007346868515
28.4,21,8.4,3.007341385,3.012385607,3.013890266,3.013717413,3.014388323,3.014344692,3.01374507,0.006403684616,0.006403875537
28.4,22,8.8,2.863937616,2.867752314,2.869574308,2.869044304,2.869911432,2.869710684,2.869198561,0.005260944366,0.005260991864
28.4,23,9.2,2.694460392,2.696878433,2.698441505,2.697556973,2.698845863,2.698244572,2.697993517,0.003533124924,0.003533077193
28.4,24,9.6,2.49890995,2.499773502,2.501290798,2.500913382,2.501607895,2.500781059,2.500873327,0.001963376999,0.001963376999
28.4,25,10,2.277285814,2.276403189,2.277765274,2.276995659,2.278174639,2.277182817,2.277304173,1.835823059e-05,0.0005288124084
28.4,26,10.4,2.029588461,2.026605606,2.028002501,2.02730298,2.02838254,2.027294636,2.027517796,-0.002070665359,0.002070808318
28.4,27,10.8,1.755817533,1.750679612,1.75183773,1.751033068,1.752273679,1.751201987,1.75140512,-0.004412412643,0.004412317183
28.4,28,11.2,1.455973268,1.448361635,1.449330926,1.448735833,1.449878216,1.448853374,1.449032068,-0.006941199303,0.006941271015
28.4,29,11.6,1.130055666,1.120023847,1.120504379,1.120319843,1.121571779,1.120201468,1.120524287,-0.009531378746,0.00953140296
28.4,30,12,0.7780644894,0.7661886811,0.7663504481,0.7667828202,0.767475009,0.7661842108,0.7665961981,-0.01146829128,0.01146825589
28.4,31,12.4,0.400000006,0.3899157047,0.3905619979,0.3908655643,0.3903204799,0.3901479542,0.3903623521,-0.009637653828,0.009637665935
28.4,32,12.8,0,-7.456168532e-05,0.0001026690006,-0.0003298902884,-4.086643457e-05,-5.161017179e-05,-7.885191735e-05,-7.885191735e-05,0.0001199195176
28.8,0,0,0,-1.840293407e-06,-0.000230550766,0.000197134912,5.987286568e-05,-8.902326226e-05,-1.288130898e-05,-1.288130898e-05,0.0001156844228
28.8,1,0.4,0.400000006,0.392300427,0.3918292522,0.3927963376,0.3921104372,0.3914121389,0.3920897245,-0.00791028142,0.007910287008
28.8,2,0.8,0.7845161557,0.7736384273,0.7709348798,0.7723731399,0.7724307775,0.7708528042,0.7720460296,-0.01247012615,0.01247015037
28.8,3,1.2,1.142513871,1.13303566,1.130254745,1.131274819,1.130949259,1.130353451,1.131173611,-0.01134026051,0.01134028472
28.8,4,1.6,1.473993301,1.46660161,1.464559436,1.465684652,1.464613914,1.464387059,1.465169311,-0.008823990822,0.008823966607
28.8,5,2,1.778954387,1.774050713,1.77223587,1.772809505,1.771999478,1.772244215,1.772667885,-0.006286501884,0.006286430173
28.8,6,2.4,2.057397127,2.05487299,2.052984476,2.053290367,2.052675724,2.05322051,2.053408861,-0.003988265991,0.003988313489
28.8,7,2.8,2.309321404,2.308980465,2.307052135,2.307860136,2.306789637,2.307556868,2.307647943,-0.001673460007,0.001673555351
28.8,8,3.2,2.534727335,2.536075592,2.534600258,2.535065651,2.534186125,2.53512311,2.535010099,0.0002827644348,0.0005501270061
28.8,9,3.6,2.73361516,2.73685813,2.735393047,2.735880375,2.734694719,2.735926628,2.735750675,0.002135515213,0.002135419752
28.8,10,4,2.905984402,2.910557747,2.909423828,2.910152435,2.908561468,2.909775734,2.909694195,0.003709793091,0.003709840821
28.8,11,4.4,3.051835299,3.057463646,3.056747675,3.057336569,3.055783749,3.057726145,3.057011366,0.005176067352,0.005176258273
28.8,12,4.8,3.17116785,3.177783966,3.177238703,3.177773237,3.176540613,3.178246021,3.17751646,0.006348609924,0.006348657422
28.8,13,5.2,3.263982058,3.271119356,3.270998001,3.271123171,3.270480871,3.271939993,3.271132231,0.007150173187,0.007150220685
28.8,14,5.6,3.33027792,3.338198423,3.338284254,3.3386724,3.337567806,3.339095116,3.338363647,0.008085727692,0.008085680194
28.8,15,6,3.370055676,3.378205776,3.378543377,3.378439426,3.377935886,3.379191399,3.37846303,0.008407354355,0.008407497779
28.8,16,6.4,3.383314848,3.39166379,3.39201808,3.391830206,3.391566277,3.392671108,3.391949892,0.008635044098,0.008635044098
28.8,17,6.8,3.370055676,3.378122807,3.378763676,3.37855792,3.378500462,3.379315853,3.378652096,0.008596420288,0.008596467786
28.8,18,7.2,3.33027792,3.337693691,3.338861704,3.338992357,3.338921547,3.339387417,3.338771343,0.008493423462,0.008493423462
28.8,19,7.6,3.263982058,3.270783901,3.271951914,3.272167206,3.272351027,3.272265196,3.271903992,0.007921934128,0.007921790704
28.8,20,8,3.17116785,3.177418947,3.178469419,3.17779851,3.178880215,3.178691864,3.178251743,0.007083892822,0.00708394032
28.8,21,8.4,3.051835299,3.056681156,3.058320999,3.057757378,3.058823109,3.058337927,3.057984114,0.006148815155,0.006148815155
28.8,22,8.8,2.905984402,2.909502745,2.911585808,2.910689831,2.911888599,2.911226273,2.910978794,0.004994392395,0.004994249437
28.8,23,9.2,2.73361516,2.735802889,2.737596989,2.736652851,2.737874031,2.73673439,2.736932278,0.003317117691,0.003317069961
28.8,24,9.6,2.534727335,2.535383701,2.537137032,2.536083221,2.537066936,2.536094189,2.536352873,0.001625537872,0.001625680947
28.8,25,10,2.309321404,2.308189392,2.309702396,2.308763981,2.309889317,2.308466911,2.309002399,-0.0003190040588,0.0006985664368
28.8,26,10.4,2.057397127,2.054291248,2.055633307,2.054868698,2.055851698,2.054388046,2.055006504,-0.002390623093,0.002390527632
28.8,27,10.8,1.778954387,1.773824573,1.774744391,1.774306297,1.775109649,1.773601651,1.774317384,-0.004637002945,0.004637074657
28.8,28,11.2,1.473993301,1.466478348,1.467092395,1.466184616,1.467804551,1.466375351,1.4667871,-0.007206201553,0.007206249051
28.8,29,11.6,1.142513871,1.132614851,1.132788539,1.132283211,1.13429451,1.132435918,1.13288331,-0.009630560875,0.00963046588
28.8,30,12,0.7845161557,0.773077786,0.7728398442,0.7731852531,0.7746111155,0.7729356885,0.773329854,-0.01118630171,0.01118621789
28.8,31,12.4,0.400000006,0.392492801,0.3927398622,0.3930460215,0.3925594687,0.3925329149,0.3926742375,-0.007325768471,0.007325792219
28.8,32,12.8,0,2.016872168e-05,-3.543496132e-05,0.0004241317511,-0.0001550614834,6.657093763e-06,5.209222581e-05,5.209222581e-05,0.0001282908052
29.2,0,0,0,0.0002138577402,-6.304681301e-05,-0.0001244526356,-8.806586266e-05,-0.0004916843027,-0.0001106783748,-0.0001106783748,0.0001962214737
29.2,1,0.4,0.400000006,0.394118011,0.3939752281,0.3940521479,0.3939861953,0.3939480484,0.394015938,-0.005984067917,0.005984080024
29.2,2,0.8,0.7909677625,0.7789551616,0.7765980363,0.7773083448,0.7782096863,0.7774301767,0.7777002454,-0.01326751709,0.0132674817
29.2,3,1.2,1.154972196,1.14414084,1.141435027,1.141802311,1.142316341,1.142317653,1.142402411,-0.01256978512,0.0125697609
29.2,4,1.6,1.492013335,1.483701706,1.481589556,1.481693387,1.481693387,1.481988907,1.482133389,-0.009879946709,0.009879946709
29.2,5,2,1.802091241,1.796578407,1.794540644,1.794806719,1.794299722,1.795169115,1.795078874,-0.007012367249,0.007012319751
29.2,6,2.4,2.085205793,2.082133055,2.080233097,2.080569744,2.08002305,2.080811024,2.080754042,-0.004451751709,0.004451799206
29.2,7,2.8,2.341356993,2.340405464,2.338880539,2.339513063,2.338495493,2.339213848,2.339301586,-0.00205540657,0.00205531111
29.2,8,3.2,2.570544958,2.572019339,2.570295572,2.571132421,2.569808483,2.570723534,2.570796013,0.0002510547638,0.0006452560192
29.2,9,3.6,2.77276969,2.775964022,2.774863482,2.775306702,2.77394557,2.774899244,2.774995804,0.002226114273,0.002226114273
29.2,10,4,2.948031187,2.952897549,2.951722622,2.952565432,2.950852871,2.952046156,2.952017069,0.003985881805,0.003985738847
29.2,11,4.4,3.096329212,3.102623224,3.101731539,3.102544546,3.100737095,3.102415323,3.10201025,0.005681037903,0.005681133363
29.2,12,4.8,3.217664003,3.225003242,3.224287987,3.225174665,3.223566055,3.224706411,3.224547625,0.006883621216,0.006883668713
29.2,13,5.2,3.312035561,3.32033062,3.319856644,3.320729971,3.318889141,3.32004571,3.319970369,0.007934808731,0.007934856229
29.2,14,5.6,3.379443884,3.388280392,3.387796402,3.388964653,3.387202978,3.388115406,3.388071775,0.008627891541,0.008628082462
29.2,15,6,3.419888735,3.428921938,3.428968668,3.429421902,3.428413391,3.429297209,3.429004669,0.009115934372,0.009115886874
29.2,16,6.4,3.433370352,3.442402363,3.442724466,3.443338871,3.442144632,3.442753792,3.442672729,0.009302377701,0.009302472696
29.2,17,6.8,3.419888735,3.428777218,3.429224253,3.429733038,3.428888798,3.429112196,3.429147005,0.009258270264,0.009258365259
29.2,18,7.2,3.379443884,3.387908936,3.388555288,3.388940573,3.388552666,3.388221741,3.388436079,0.008992195129,0.008991956711
29.2,19,7.6,3.312035561,3.31999135,3.320722818,3.320860624,3.320742369,3.320147038,3.320492983,0.008457422256,0.008457278833
29.2,20,8,3.217664003,3.224158049,3.225648403,3.225463867,3.225734234,3.224764585,3.225153685,0.007489681244,0.007489824202
29.2,21,8.4,3.096329212,3.101903677,3.103234768,3.102753639,3.103401899,3.102412701,3.102741241,0.006412029266,0.006412124727
29.2,22,8.8,2.948031187,2.952172995,2.953466892,2.952885866,2.953810215,2.952560663,2.952979326,0.004948139191,0.004948139191
29.2,23,9.2,2.77276969,2.775432348,2.776803255,2.776281595,2.776959658,2.77513957,2.776123285,0.003353595734,0.003353595734
29.2,24,9.6,2.570544958,2.571354151,2.572756052,2.571763277,2.57275939,2.571196556,2.571965933,0.001420974731,0.001420927001
29.2,25,10,2.341356993,2.340035677,2.341226101,2.34021306,2.341510773,2.33967185,2.340531588,-0.0008254051208,0.0008870124584
29.2,26,10.4,2.085205793,2.081878662,2.082852602,2.08156085,2.082988739,2.081447363,2.082145691,-0.003060102463,0.003060150193
29.2,27,10.8,1.802091241,1.796024799,1.79706943,1.795769691,1.797331214,1.795781612,1.79639554,-0.005695700645,0.005695891567
29.2,28,11.2,1.492013335,1.483443379,1.484017611,1.483170986,1.484483004,1.483340859,1.483691096,-0.008322238922,0.00832216721
29.2,29,11.6,1.154972196,1.144199252,1.144283533,1.143247604,1.14504528,1.143923044,1.144139647,-0.01083254814,0.01083245315
29.2,30,12,0.7909677625,0.77887851,0.7788338661,0.7784637809,0.7801694274,0.7790028453,0.7790697217,-0.01189804077,0.01189807616
29.2,31,12.4,0.400000006,0.3943056464,0.3949679732,0.3946170509,0.3945935965,0.3946863711,0.3946341276,-0.005365878344,0.005365878344
29.2,32,12.8,0,-5.900859833e-06,-2.264976501e-05,0.0003409665078,-4.954636097e-06,2.112612128e-05,6.571747508e-05,6.571747508e-05,7.9119578e-05
29.6,0,0,0,1.36308372e-05,2.896785736e-05,-0.0003599245101,-7.776916027e-05,-0.0004972964525,-0.0001784782798,-0.0001784782798,0.0001955177577
29.6,1,0.4,0.400000006,0.3958620429,0.3954249918,0.394926101,0.3957213759,0.3953260481,0.3954520822,-0.004547923803,0.004547894001
29.6,2,0.8,0.7974193692,0.7834228277,0.7809380889,0.7815544605,0.7838214636,0.7828002572,0.7825074196,-0.01491194963,0.01491194963
29.6,3,1.2,1.16743052,1.154170036,1.151196122,1.151615262,1.153255939,1.15322876,1.152693152,-0.01473736763,0.01473729592
29.6,4,1.6,1.510033369,1.499647021,1.497209549,1.497402072,1.498471975,1.498629689,1.498272181,-0.01176118851,0.01176130772
29.6,5,2,1.825227976,1.817968249,1.815825105,1.816155195,1.816324949,1.817148089,1.816684365,-0.008543610573,0.00854365807
29.6,6,2.4,2.11301446,2.108658552,2.106979847,2.107403517,2.107052326,2.108014107,2.10762167,-0.005392789841,0.005392789841
29.6,7,2.8,2.373392582,2.371687889,2.370446444,2.370896101,2.370030642,2.371089697,2.370830059,-0.002562522888,0.002562427428
29.6,8,3.2,2.606362581,2.607146502,2.606239557,2.606701136,2.605433941,2.606631041,2.606430531,6.794929504e-05,0.0004885196686
29.6,9,3.6,2.811924219,2.814949512,2.81415081,2.814797163,2.813379049,2.814628124,2.814381123,0.002456903458,0.002456712769
29.6,10,4,2.990077734,2.994806767,2.994468451,2.995110512,2.99340415,2.995121717,2.994582415,0.004504680634,0.004504585173
29.6,11,4.4,3.140823126,3.147245646,3.147106171,3.147767544,3.145927429,3.14755249,3.147119999,0.006296873093,0.006296730135
29.6,12,4.8,3.264160156,3.271966219,3.272007704,3.272704124,3.270932913,3.272128344,3.271947861,0.007787704468,0.007787704468
29.6,13,5.2,3.360088825,3.368868113,3.369046926,3.370232344,3.367720842,3.369021654,3.368978024,0.008889198303,0.008889150806
29.6,14,5.6,3.42860961,3.438018084,3.438444853,3.439328432,3.437186956,3.438027382,3.438201189,0.009591579437,0.00959153194
29.6,15,6,3.469721794,3.479449987,3.480347633,3.480897188,3.479268312,3.48028779,3.480050325,0.01032853127,0.01032838784
29.6,16,6.4,3.483425856,3.493215322,3.494488239,3.494917154,3.493183851,3.494272947,3.494015455,0.01058959961,0.01058964711
29.6,17,6.8,3.469721794,3.479269743,3.480716944,3.481204033,3.479556084,3.480679035,3.480285168,0.01056337357,0.01056337357
29.6,18,7.2,3.42860961,3.437684059,3.439291477,3.439633131,3.43829751,3.43827033,3.438635349,0.01002573967,0.01002569217
29.6,19,7.6,3.360088825,3.368518114,3.370232582,3.370188713,3.369472504,3.368904829,3.369463444,0.00937461853,0.009374523535
29.6,20,8,3.264160156,3.271370411,3.273325205,3.273188353,3.272859812,3.271658421,3.272480488,0.008320331573,0.008320284076
29.6,21,8.4,3.140823126,3.146886826,3.148663759,3.148387671,3.148347855,3.147287369,3.147914648,0.007091522217,0.007091569714
29.6,22,8.8,2.990077734,2.994674683,2.996376753,2.995777607,2.996044636,2.994846106,2.995543957,0.005466222763,0.005466222763
29.6,23,9.2,2.811924219,2.814569712,2.816295624,2.815494299,2.815975189,2.814672232,2.815401554,0.003477334976,0.003477192018
29.6,24,9.6,2.606362581,2.606726885,2.608344793,2.607444763,2.608346701,2.606957436,2.607564211,0.001201629639,0.001201534295
29.6,25,10,2.373392582,2.371465206,2.373002052,2.37184,2.372995853,2.371417284,2.372144222,-0.00124835968,0.001248502755
29.6,26,10.4,2.11301446,2.108725071,2.109645367,2.108263731,2.109875441,2.108599663,2.109021902,-0.003992557526,0.003992605023
29.6,27,10.8,1.825227976,1.817847252,1.818677187,1.817179799,1.819096327,1.817973256,1.818154693,-0.007073283195,0.007073211484
29.6,28,11.2,1.510033369,1.499727607,1.500077724,1.498926759,1.500778794,1.499859571,1.499874115,-0.01015925407,0.01015927829
29.6,29,11.6,1.16743052,1.154417753,1.153953075,1.152778506,1.155157208,1.1543926,1.154139757,-0.0132907629,0.01329069119
29.6,30,12,0.7974193692,0.7837387323,0.783329308,0.7827868462,0.785097003,0.784486115,0.7838876247,-0.01353174448,0.01353176869
29.6,31,12.4,0.400000006,0.3959979415,0.3962100446,0.3959438503,0.3963997662,0.3966449499,0.3962393105,-0.003760695457,0.003760695457
29.6,32,12.8,0,0.0004536062479,1.308321953e-05,5.215965211e-05,7.240474224e-05,1.352280378e-06,0.0001185212313,0.0001185212313,0.0001185212313
30,0,0,0,0.0001140497625,1.341104507e-06,-0.0007252395153,6.903707981e-05,-0.0005010515451,-0.0002083726285,-0.0002083726285,0.0002821437956
30,1,0.4,0.400000006,0.3970147371,0.3964602947,0.3957224488,0.3970136642,0.396681428,0.3965785205,-0.003421485424,0.003421491478
30,2,0.8,0.8000000119,0.7872745991,0.7847723365,0.7855837941,0.788074851,0.7871783376,0.7865768075,-0.01342320442,0.01342322864
30,3,1.2,1.176847339,1.163066983,1.160073042,1.160679817,1.162675858,1.162487149,1.16179657,-0.01505076885,0.01505076885
30,4,1.6,1.525779963,1.514818788,1.512040138,1.512393832,1.514362574,1.514256597,1.513574362,-0.01220560074,0.01220557652
30,5,2,1.846798062,1.839146852,1.836877346,1.83699584,1.838094831,1.83831799,1.837886572,-0.00891149044,0.00891149044
30,6,2.4,2.1399014,2.135079861,2.133319855,2.133699656,2.13389039,2.134571791,2.134112358,-0.005789041519,0.005789089017
30,7,2.8,2.405090332,2.403020382,2.401729584,2.402184248,2.401456118,2.402676344,2.402213335,-0.002876996994,0.002876996994
30,8,3.2,2.642364502,2.642659903,2.642161846,2.642232895,2.641168356,2.642703772,2.64218545,-0.0001790523529,0.0004330158117
30,9,3.6,2.851724148,2.85425806,2.853895426,2.854309559,2.853016138,2.854466915,2.853989363,0.00226521492,0.002265071962
30,10,4,3.033169031,3.037840366,3.037569046,3.037908316,3.036463022,3.0379951,3.037555218,0.0043861866,0.004386139102
30,11,4.4,3.18669939,3.192946672,3.193026543,3.19327879,3.191842556,3.193040609,3.192827225,0.00612783432,0.006127643399
30,12,4.8,3.312315226,3.319931269,3.320017815,3.320472479,3.318595648,3.320335627,3.31987071,0.007555484772,0.007555341814
30,13,5.2,3.410016298,3.418503761,3.418814898,3.419894457,3.417375565,3.419076443,3.418732882,0.008716583252,0.008716726676
30,14,5.6,3.479802847,3.488925457,3.489724636,3.490178108,3.487997293,3.489612341,3.489287615,0.009484767914,0.009484720416
30,15,6,3.521674871,3.531016827,3.532238007,3.532926798,3.530605078,3.532242537,3.531805754,0.01013088226,0.01013097726
30,16,6.4,3.535632133,3.545097113,3.546501398,3.547056198,3.545240402,3.546525717,3.546084166,0.01045203209,0.01045203209
30,17,6.8,3.521674871,3.531141758,3.532481432,3.533037186,3.53154397,3.53232193,3.532105207,0.010430336,0.0104303835
30,18,7.2,3.479802847,3.488752365,3.490354538,3.490653992,3.489128351,3.489467621,3.48967123,0.009868383408,0.009868526831
30,19,7.6,3.410016298,3.41819334,3.419877768,3.420132637,3.418795109,3.419002533,3.419200182,0.009183883667,0.009183978662
30,20,8,3.312315226,3.319532871,3.321266413,3.321288586,3.320608139,3.320112467,3.320561647,0.008246421814,0.008246469311
30,21,8.4,3.18669939,3.192684889,3.194452286,3.194182873,3.193789721,3.193103075,3.193642378,0.006942987442,0.006943178363
30,22,8.8,3.033169031,3.037757397,3.039319992,3.038845778,3.038544655,3.037624836,3.038418531,0.005249500275,0.005249500275
30,23,9.2,2.851724148,2.854064703,2.856002808,2.855185032,2.855290651,2.854435205,2.854995489,0.003271341324,0.003271532012
30,24,9.6,2.642364502,2.642702818,2.644068956,2.643202066,2.643681049,2.642890453,2.643309116,0.0009446144104,0.0009445667383
30,25,10,2.405090332,2.402896404,2.404513836,2.403396368,2.40396595,2.403275728,2.403609753,-0.001480579376,0.00148067472
30,26,10.4,2.1399014,2.135329962,2.135874987,2.135005951,2.135923862,2.135452032,2.135517597,-0.004383802414,0.004384040833
30,27,10.8,1.846798062,1.839353561,1.839481235,1.838253498,1.839949965,1.839358926,1.839279532,-0.007518529892,0.007518625353
30,28,11.2,1.525779963,1.515337229,1.514920115,1.513990283,1.515560746,1.514956117,1.514952898,-0.01082706451,0.01082706451
30,29,11.6,1.176847339,1.164039612,1.162296653,1.161772013,1.163963914,1.163792849,1.163173079,-0.01367425919,0.0136743309
30,30,12,0.8000000119,0.787781179,0.7868646979,0.7864506245,0.7889361382,0.7885038853,0.7877072692,-0.01229274273,0.01229270734
30,31,12.4,0.400000006,0.3970767558,0.3970433772,0.3970175385,0.3974641562,0.3976382017,0.3972479999,-0.002752006054,0.002752
30,32,12.8,1.948904201e-34,0.0002549998462,3.778934479e-05,-0.0001453664154,0.0002539977431,3.196299076e-05,8.667670045e-05,8.667670045e-05,0.0001448232651
30.4,0,0,0,1.955777407e-06,4.915893078e-05,-0.0007719397545,-3.142654896e-05,-7.444620132e-05,-0.0001653395593,-0.0001653395593,0.0001857854368
30.4,1,0.4,0.400000006,0.3975952864,0.397472769,0.3968041837,0.3977914453,0.3979011178,0.3975129724,-0.002487033606,0.00248704548
30.4,2,0.8,0.8000000119,0.7908020616,0.7883826494,0.7892384529,0.7912077904,0.7908707261,0.7901003361,-0.009899675846,0.009899675846
30.4,3,1.2,1.184236407,1.171450019,1.168299437,1.169066072,1.170706987,1.170820475,1.170068502,-0.01416790485,0.01416780986
30.4,4,1.6,1.540010929,1.52905035,1.526382923,1.526746392,1.528477669,1.528830051,1.527897477,-0.01211345196,0.01211345196
30.4,5,2,1.867323518,1.859291315,1.85743618,1.857205868,1.858931541,1.858862042,1.858345389,-0.008978128433,0.008978128433
30.4,6,2.4,2.166173935,2.161113739,2.159619331,2.159568071,2.160342693,2.160754919,2.160279751,-0.005894184113,0.005894184113
30.4,7,2.8,2.436562538,2.434137583,2.432873487,2.433272123,2.433490276,2.434170246,2.433588743,-0.002973794937,0.002973794937
30.4,8,3.2,2.678489208,2.678294897,2.677964687,2.678200006,2.677941561,2.678568363,2.678193569,-0.0002956390381,0.0003269672452
30.4,9,3.6,2.891953945,2.893989563,2.893832922,2.894187689,2.893175602,2.894168854,2.893870831,0.001916885376,0.00191698072
30.4,10,4,3.076956749,3.080919027,3.080926657,3.081287384,3.080184698,3.081427097,3.080949068,0.003992319107,0.003992223646
30.4,11,4.4,3.233497381,3.239154816,3.239085913,3.239726543,3.238382816,3.239252806,3.239120483,0.005623102188,0.005623197649
30.4,12,4.8,3.361576319,3.368345976,3.368488789,3.369398355,3.367774248,3.369042158,3.368609667,0.007033348083,0.007033586502
30.4,13,5.2,3.461193085,3.468934774,3.4692626,3.47028327,3.468595505,3.469878435,3.469390869,0.008197784424,0.008197831921
30.4,14,5.6,3.532348156,3.540553331,3.54137826,3.542158604,3.540743113,3.542087078,3.54138422,0.009036064148,0.009035920724
30.4,15,6,3.575041056,3.583917856,3.584502935,3.585656166,3.583870411,3.585162401,3.584622145,0.00958108902,0.009580898099
30.4,16,6.4,3.589272022,3.598285913,3.598945856,3.599927425,3.5985744,3.599524021,3.599051714,0.009779691696,0.009779500775
30.4,17,6.8,3.575041056,3.583987951,3.584853172,3.585896492,3.584212542,3.585062981,3.584802628,0.009761571884,0.009761571884
30.4,18,7.2,3.532348156,3.540878534,3.541774035,3.54267168,3.541228294,3.541915417,3.541693449,0.009345293045,0.009345436469
30.4,19,7.6,3.461193085,3.469009161,3.470066547,3.470861912,3.469529152,3.469929695,3.46987915,0.008686065674,0.008686209098
30.4,20,8,3.361576319,3.368466377,3.369382381,3.370020628,3.369096041,3.369325876,3.369258165,0.007681846619,0.007681942079
30.4,21,8.4,3.233497381,3.239180326,3.240542173,3.240443707,3.239853382,3.239251375,3.239854336,0.006356954575,0.006356811617
30.4,22,8.8,3.076956749,3.0810709,3.082374096,3.08255887,3.081612349,3.08108592,3.081740618,0.00478386879,0.004783677869
30.4,23,9.2,2.891953945,2.894135714,2.895604849,2.895351648,2.89499855,2.894352436,2.894888639,0.00293469429,0.00293469429
30.4,24,9.6,2.678489208,2.67890501,2.68008852,2.679291964,2.679517269,2.678652525,2.67929101,0.0008018016815,0.0008018493536
30.4,25,10,2.436562538,2.434569836,2.435534477,2.434680223,2.435037374,2.434532166,2.434870958,-0.001691579819,0.001691722893
30.4,26,10.4,2.166173935,2.161475182,2.161912203,2.16121006,2.161987543,2.161433697,2.161603451,-0.004570484161,0.004570198245
30.4,27,10.8,1.867323518,1.859662175,1.859748483,1.858838081,1.860182047,1.859677076,1.859621644,-0.007701873779,0.007701945491
30.4,28,11.2,1.540010929,1.529358268,1.529103994,1.528143167,1.529901743,1.529254913,1.529152274,-0.01085865498,0.01085851155
30.4,29,11.6,1.184236407,1.171799541,1.170494914,1.170060635,1.171888232,1.171631336,1.171174884,-0.01306152344,0.01306147594
30.4,30,12,0.8000000119,0.7906656265,0.7898973227,0.7898471355,0.7922331095,0.7917649746,0.7908815742,-0.009118437767,0.009118378162
30.4,31,12.4,0.400000006,0.3976245821,0.3975525498,0.3976947367,0.3985024989,0.3985109925,0.3979770541,-0.002022951841,0.002022933913
30.4,32,12.8,4.785568942e-35,1.500546932e-05,9.348988533e-05,-0.000353962183,1.990795135e-05,-0.0001121684909,-6.754547212e-05,-6.754547212e-05,0.0001189067989
30.8,0,0,0,2.514570951e-06,-3.953278065e-05,-0.0002915002406,2.294778824e-06,0.000295217149,-6.201304586e-06,-6.201304586e-06,0.000126211904
30.8,1,0.4,0.400000006,0.3984286189,0.3980642557,0.3980689049,0.3985860348,0.3989616036,0.3984218538,-0.00157815218,0.001578122377
30.8,2,0.8,0.8000000119,0.7940180302,0.7914499044,0.7922793031,0.7935274839,0.7937990427,0.7930147052,-0.00698530674,0.006985259242
30.8,3,1.2,1.191625595,1.178899765,1.175634146,1.176812291,1.177540779,1.177995205,1.177376509,-0.01424908638,0.01424915809
30.8,4,1.6,1.554241896,1.542492986,1.539835095,1.54044342,1.54140234,1.542111993,1.541257143,-0.01298475266,0.01298472844
30.8,5,2,1.887848973,1.879048944,1.877304316,1.876924634,1.878039122,1.878712535,1.878005981,-0.009842991829,0.009843063541
30.8,6,2.4,2.192446709,2.18670702,2.185470343,2.185119867,2.185935259,2.186491728,2.185944796,-0.006501913071,0.006501865573
30.8,7,2.8,2.468034983,2.464942694,2.464007854,2.464105368,2.464685917,2.465100527,2.464568615,-0.003466367722,0.00346651068
30.8,8,3.2,2.714614153,2.714249134,2.713686705,2.714087725,2.713862896,2.714142323,2.714005709,-0.0006084442139,0.0006083965418
30.8,9,3.6,2.932183743,2.93415761,2.933629274,2.934006691,2.933735132,2.934270859,2.933959961,0.001776218414,0.001776170684
30.8,10,4,3.120744228,3.124528885,3.124649048,3.125205994,3.124236584,3.124952793,3.124714613,0.003970384598,0.003970432095
30.8,11,4.4,3.28029561,3.285591125,3.285880327,3.286473513,3.285590887,3.286055565,3.285918474,0.00562286377,0.005622672848
30.8,12,4.8,3.410837412,3.417546034,3.417967319,3.418575764,3.417518616,3.417991161,3.417919874,0.007082462311,0.00708236685
30.8,13,5.2,3.512369871,3.51994276,3.520752668,3.521064758,3.520235062,3.5212605,3.52065134,0.008281469345,0.008281278424
30.8,14,5.6,3.584893227,3.59333992,3.594160318,3.594680786,3.593863249,3.594716549,3.594151974,0.009258747101,0.009258938022
30.8,15,6,3.62840724,3.637559175,3.638157845,3.638731003,3.637855053,3.638533354,3.638167143,0.009759902954,0.009760046378
30.8,16,6.4,3.642911911,3.65226841,3.652752399,3.653365135,3.652523279,3.653262854,3.652834415,0.009922504425,0.009922504425
30.8,17,6.8,3.62840724,3.637680054,3.638165712,3.638839245,3.637993813,3.638469696,3.63822937,0.009822130203,0.009822463617
30.8,18,7.2,3.584893227,3.593806982,3.594182968,3.595134497,3.593973398,3.594449043,3.59430933,0.009416103363,0.00941615086
30.8,19,7.6,3.512369871,3.520554066,3.521237612,3.521983147,3.520762205,3.521200895,3.52114749,0.008777618408,0.008777713403
30.8,20,8,3.410837412,3.418292522,3.418740749,3.419202328,3.417853832,3.418551445,3.41852808,0.007690668106,0.007690763567
30.8,21,8.4,3.28029561,3.286307573,3.287088394,3.28695631,3.286064863,3.285913944,3.286466122,0.006170511246,0.006170606706
30.8,22,8.8,3.120744228,3.124995232,3.125971079,3.125769138,3.125091076,3.12466073,3.125297546,0.004553318024,0.004553222563
30.8,23,9.2,2.932183743,2.93465066,2.935265541,2.935388088,2.934672594,2.934111595,2.934817553,0.002633810043,0.002633953001
30.8,24,9.6,2.714614153,2.714816093,2.715681314,2.71518755,2.714903116,2.714381933,2.714993954,0.0003798007965,0.0004727363703
30.8,25,10,2.468034983,2.465795994,2.466375351,2.465540409,2.465579271,2.465242386,2.465706587,-0.002328395844,0.002328300383
30.8,26,10.4,2.192446709,2.187349319,2.187214613,2.186945677,2.187331438,2.186843157,2.187136889,-0.005309820175,0.005309867673
30.8,27,10.8,1.887848973,1.879546523,1.87908411,1.878957629,1.879481673,1.87916255,1.879246473,-0.008602499962,0.008602475747
30.8,28,11.2,1.554241896,1.543228269,1.542269707,1.542100668,1.542897344,1.542438865,1.542587042,-0.01165485382,0.01165492553
30.8,29,11.6,1.191625595,1.178712606,1.177433729,1.177773595,1.178463817,1.178474069,1.178171515,-0.01345407963,0.01345403213
30.8,30,12,0.8000000119,0.7934827805,0.7925248146,0.7928484678,0.7944716811,0.7941111326,0.7934878469,-0.00651216507,0.006512236781
30.8,31,12.4,0.400000006,0.3983165026,0.3982288837,0.3977720141,0.3987277746,0.3989254832,0.3983941078,-0.001605898142,0.001605874277
30.8,32,12.8,1.470347249e-34,-3.219768405e-05,-1.668930054e-06,-0.0005442090333,4.17008996e-05,-8.20197165e-05,-0.0001236788958,-0.0001236788958,0.0001403592469
31.2,0,0,0,0.0002472475171,-0.0001668930054,7.04228878e-05,-4.278123379e-05,0.0002997070551,8.154064562e-05,8.154064562e-05,0.0001654103398
31.2,1,0.4,0.400000006,0.3989887238,0.3985743523,0.3990419209,0.3988180757,0.3993529677,0.3989551961,-0.001044809818,0.001044797944
31.2,2,0.8,0.8000000119,0.7957776785,0.7939013243,0.7950671315,0.7953303456,0.7956650853,0.7951482534,-0.00485175848,0.004851698875
31.2,3,1.2,1.199014783,1.184214115,1.182137251,1.18296051,1.183171034,1.18439579,1.183375716,-0.0156390667,0.01563904248
31.2,4,1.6,1.568472862,1.553684115,1.552542925,1.553002954,1.553933263,1.554688454,1.553570271,-0.01490259171,0.01490251999
31.2,5,2,1.90837431,1.897037029,1.896203279,1.896104932,1.897195578,1.897829175,1.89687407,-0.01150023937,0.01150031108
31.2,6,2.4,2.218719244,2.21132493,2.210599899,2.210409403,2.211310387,2.211574078,2.211043596,-0.007675647736,0.007675504778
31.2,7,2.8,2.499507427,2.495481253,2.495070457,2.494997501,2.495990038,2.49565649,2.495439053,-0.004068374634,0.004068279173
31.2,8,3.2,2.750738859,2.749815941,2.749832153,2.749575377,2.750191212,2.749928713,2.749868631,-0.0008702278137,0.0008701801416
31.2,9,3.6,2.972413778,2.97411108,2.974406242,2.974096775,2.974942684,2.974350452,2.974381208,0.001967430115,0.001967668533
31.2,10,4,3.164531946,3.16855979,3.169019222,3.168915272,3.169258595,3.168773651,3.168905258,0.004373311996,0.004373359494
31.2,11,4.4,3.327093601,3.332783461,3.333677292,3.333471298,3.333456755,3.33327198,3.333332062,0.006238460541,0.006238556001
31.2,12,4.8,3.460098505,3.467406273,3.468428135,3.468213558,3.468140364,3.467880487,3.468013763,0.007915258408,0.007915258408
31.2,13,5.2,3.563546658,3.572365046,3.572866201,3.57248044,3.572947502,3.572872877,3.572706223,0.009159564972,0.009159755893
31.2,14,5.6,3.637438297,3.647238255,3.647805929,3.6476686,3.647759676,3.647804737,3.647655487,0.01021718979,0.01021714229
31.2,15,6,3.681773424,3.692045927,3.693042517,3.692578077,3.692772865,3.692657471,3.692619324,0.01084589958,0.01084594708
31.2,16,6.4,3.696551561,3.707167864,3.708016396,3.707921743,3.707752943,3.707520247,3.707675934,0.01112437248,0.01112427749
31.2,17,6.8,3.681773424,3.692508936,3.69305563,3.692979574,3.692939997,3.692408562,3.692778826,0.01100540161,0.0110051157
31.2,18,7.2,3.637438297,3.647723436,3.648298979,3.648229361,3.647938013,3.647346973,3.647907257,0.01046895981,0.0104690548
31.2,19,7.6,3.563546658,3.573198318,3.573552608,3.573439598,3.572790861,3.572674036,3.573131084,0.00958442688,0.00958442688
31.2,20,8,3.460098505,3.468503952,3.469010592,3.46875906,3.467741728,3.467858315,3.468374729,0.008276224136,0.008276224136
31.2,21,8.4,3.327093601,3.333945274,3.33466363,3.334117174,3.333064079,3.332943439,3.333746672,0.00665307045,0.006653117947
31.2,22,8.8,3.164531946,3.169515133,3.170151472,3.169524908,3.168843269,3.168560982,3.169319153,0.00478720665,0.00478720665
31.2,23,9.2,2.972413778,2.975157976,2.97563982,2.975254774,2.974247217,2.974216461,2.974903345,0.002489566803,0.002489471342
31.2,24,9.6,2.750738859,2.750793934,2.751208305,2.750753164,2.750022411,2.749886513,2.750532627,-0.0002062320709,0.0004215240479
31.2,25,10,2.499507427,2.496681452,2.496894598,2.496057987,2.495741129,2.495737314,2.496222496,-0.003284931183,0.003284931183
31.2,26,10.4,2.218719244,2.2124753,2.212429762,2.211569309,2.211918831,2.21157217,2.211992979,-0.006726264954,0.006726169493
31.2,27,10.8,1.90837431,1.89838779,1.898068905,1.897486329,1.89807117,1.898090243,1.898020983,-0.0103533268,0.01035342179
31.2,28,11.2,1.568472862,1.554907918,1.554449797,1.554085016,1.554644823,1.554819822,1.554581404,-0.01389145851,0.0138913868
31.2,29,11.6,1.199014783,1.184143782,1.183732986,1.183608174,1.184132934,1.184439063,1.184011459,-0.01500332355,0.01500339527
31.2,30,12,0.8000000119,0.795589149,0.7952088714,0.7952043414,0.7960040569,0.795763731,0.7955540419,-0.004445970058,0.004445982166
31.2,31,12.4,0.400000006,0.3989025652,0.3990029991,0.3985633552,0.3992533386,0.3990307748,0.3989506364,-0.001049369574,0.001049399376
31.2,32,12.8,2.652083461e-40,-1.79335475e-05,-0.0001201331615,-0.0003264285624,3.566592932e-05,5.775690079e-05,-7.421449118e-05,-7.421449118e-05,0.0001115836203
31.6,0,0,0,1.743063331e-05,-0.0002321004868,0.0001763366163,5.507469177e-05,0.0001508668065,3.352165368e-05,3.352165368e-05,0.0001263618469
31.6,1,0.4,0.400000006,0.3993784189,0.3992989361,0.3996493816,0.3993473649,0.3996343911,0.3994616866,-0.0005383193493,0.0005383074167
31.6,2,0.8,0.8000000119,0.7968577147,0.7958823442,0.7975156307,0.7969744205,0.7973389626,0.7969138026,-0.003086209297,0.003086197423
31.6,3,1.2,1.200000048,1.188324451,1.187292933,1.188494444,1.188168049,1.189241529,1.188304305,-0.01169574261,0.01169576682
31.6,4,1.6,1.577777743,1.563835382,1.56363225,1.564223051,1.564526081,1.565824747,1.564408302,-0.01336944103,0.01336944103
31.6,5,2,1.925333381,1.914142728,1.914026856,1.913931847,1.914872885,1.915955305,1.914586067,-0.0107473135,0.01074745692
31.6,6,2.4,2.242666721,2.235031366,2.234974861,2.235332489,2.236029863,2.235888481,2.235451221,-0.007215499878,0.007215308957
31.6,7,2.8,2.529777765,2.525418282,2.525647163,2.525416136,2.526405573,2.525912285,2.525759935,-0.004017829895,0.004017877392
31.6,8,3.2,2.786666632,2.784979343,2.785291433,2.78512454,2.786439419,2.785520792,2.785470963,-0.001195669174,0.0011955261
31.6,9,3.6,3.013333321,3.014085054,3.014816284,3.014404535,3.015710831,3.014357805,3.014674664,0.001341342926,0.001341581345
31.6,10,4,3.209777832,3.212619781,3.213650942,3.213377953,3.21447897,3.212891579,3.213404179,0.003626346588,0.003626012709
31.6,11,4.4,3.375999928,3.380862713,3.381939888,3.381424427,3.38256073,3.380978346,3.381553173,0.005553245544,0.005553293042
31.6,12,4.8,3.511999846,3.51836586,3.519582748,3.518746138,3.520041466,3.51839304,3.519025803,0.007025957108,0.007026004605
31.6,13,5.2,3.617777586,3.625319719,3.626404285,3.62568903,3.626875877,3.625282764,3.625914335,0.008136749268,0.008136749268
31.6,14,5.6,3.693333149,3.701762915,3.702870131,3.702292204,3.702938795,3.701511383,3.702275038,0.008941888809,0.008941936307
31.6,15,6,3.738666534,3.747907162,3.748811245,3.748187542,3.748645306,3.747512817,3.748212814,0.009546279907,0.009546279907
31.6,16,6.4,3.753777742,3.763317347,3.764365673,3.763930321,3.763863087,3.762515306,3.76359868,0.00982093811,0.009820604697
31.6,17,6.8,3.738666534,3.748395443,3.749149799,3.748586655,3.748240471,3.747237206,3.74832201,0.009655475616,0.009655380622
31.6,18,7.2,3.693333149,3.702681303,3.703305006,3.702868938,3.702401638,3.701514721,3.702554226,0.009221076965,0.00922117196
31.6,19,7.6,3.617777586,3.626358747,3.626743793,3.626368284,3.625753641,3.625100374,3.626065016,0.00828742981,0.008287382312
31.6,20,8,3.511999846,3.519477844,3.520040274,3.51947093,3.51866293,3.518296242,3.519189358,0.007189512253,0.007189798169
31.6,21,8.4,3.375999928,3.382411003,3.382441044,3.381917238,3.381078482,3.380871058,3.381743908,0.005743980408,0.00574383745
31.6,22,8.8,3.209777832,3.214476109,3.214407206,3.21396184,3.213033676,3.2129426,3.213764191,0.003986358643,0.003986454103
31.6,23,9.2,3.013333321,3.015930414,3.015791893,3.015499592,3.01456356,3.014584064,3.015274048,0.001940727234,0.001940584159
31.6,24,9.6,2.786666632,2.787054539,2.786426067,2.786486626,2.785446882,2.785702229,2.786223173,-0.0004434585571,0.0005985259777
31.6,25,10,2.529777765,2.52730608,2.526907921,2.526735306,2.52579999,2.526290178,2.52660799,-0.003169775009,0.00316987047
31.6,26,10.4,2.242666721,2.23707509,2.236577034,2.236000538,2.235307693,2.236119986,2.236216068,-0.006450653076,0.006450653076
31.6,27,10.8,1.925333381,1.916128278,1.915676117,1.915224433,1.914616585,1.915397048,1.915408492,-0.009924888611,0.009924888611
31.6,28,11.2,1.577777743,1.565353513,1.565102458,1.565000653,1.564186335,1.565846086,1.56509769,-0.01268005371,0.0126799345
31.6,29,11.6,1.200000048,1.188858867,1.188488007,1.188593268,1.188259363,1.189427733,1.188725591,-0.01127445698,0.0112746004
31.6,30,12,0.8000000119,0.7969979644,0.7968833447,0.7971003056,0.7971940041,0.7967853546,0.7969921827,-0.003007829189,0.003007817315
31.6,31,12.4,0.400000006,0.3994241655,0.3995252252,0.399295032,0.3994247317,0.3989931941,0.3993324637,-0.0006675422192,0.000667536282
31.6,32,12.8,0,2.79918313e-05,-4.330277443e-05,-9.833276272e-05,3.963708878e-06,-2.177432179e-05,-2.629086339e-05,-2.629086339e-05,3.907307837e-05
32,0,0,0,-3.989040852e-05,-2.755224705e-05,0.000520106405,-9.882450104e-05,0.0001412937418,9.902659804e-05,9.902659804e-05,0.0001655334636
32,1,0.4,0.400000006,0.3993549645,0.3997719288,0.4003233314,0.3996672332,0.4000024199,0.3998239934,-0.000176012516,0.0003063261393
32,2,0.8,0.8000000119,0.7975200415,0.7975520492,0.7990412712,0.7982708216,0.7986703515,0.7982109189,-0.001789093018,0.001789104892
32,3,1.2,1.200000048,1.191431165,1.191441178,1.192714214,1.192214847,1.1927917,1.192118645,-0.007881402969,0.007881427184
32,4,1.6,1.586324811,1.572611094,1.573274493,1.573766828,1.573727965,1.57431078,1.573538184,-0.01278662682,0.01278657932
32,5,2,1.941743612,1.929970503,1.930698752,1.930826545,1.931423187,1.931862354,1.930956244,-0.01078736782,0.01078734361
32,6,2.4,2.266256332,2.25787282,2.258612633,2.258781195,2.259163618,2.259265423,2.258738995,-0.007517337799,0.007517194841
32,7,2.8,2.559863329,2.554724455,2.555685043,2.555425882,2.5563972,2.555716038,2.555589676,-0.00427365303,0.004273605533
32,8,3.2,2.822564125,2.820260286,2.820980072,2.820538521,2.822546721,2.821214914,2.821108103,-0.001456022263,0.001456022263
32,9,3.6,3.054358959,3.054551601,3.055383682,3.054811954,3.056501865,3.055135012,3.055276632,0.000917673111,0.0009178638575
32,10,4,3.255247831,3.257524967,3.258407593,3.258271933,3.259749413,3.257843494,3.258359432,0.003111600876,0.003111648606
32,11,4.4,3.425230742,3.429638624,3.430562019,3.429977417,3.431868076,3.429588079,3.430326939,0.005096197128,0.005096101668
32,12,4.8,3.56430769,3.570081711,3.571320534,3.570528269,3.572333336,3.570034266,3.570859432,0.006551742554,0.006551933475
32,13,5.2,3.672478676,3.67956996,3.680730581,3.679840088,3.681037426,3.679184198,3.680072308,0.007593631744,0.007593774702
32,14,5.6,3.749743462,3.757899523,3.758573532,3.757972479,3.758661747,3.757091045,3.758039951,0.008296489716,0.0082962038
32,15,6,3.796102524,3.80494976,3.80532074,3.805016756,3.805305719,3.803791285,3.804876804,0.008774280548,0.008774328046
32,16,6.4,3.811555386,3.820627213,3.821396589,3.820902348,3.820369959,3.819488764,3.820557117,0.009001731873,0.009001588449
32,17,6.8,3.796102524,3.805091381,3.805796623,3.805215597,3.80461216,3.803913832,3.804925919,0.008823394775,0.008823394775
32,18,7.2,3.749743462,3.758627176,3.758901834,3.758424282,3.757449865,3.757221222,3.758124828,0.00838136673,0.008381414227
32,19,7.6,3.672478676,3.680960417,3.68067193,3.680443048,3.679331303,3.679063559,3.680094242,0.007615566254,0.007615375333
32,20,8,3.56430769,3.571926594,3.571591854,3.57106781,3.569942951,3.569630146,3.570831776,0.006524085999,0.006524181459
32,21,8.4,3.425230742,3.431526899,3.430756092,3.430566311,3.429160118,3.429599285,3.430321455,0.005090713501,0.005090999417
32,22,8.8,3.255247831,3.259721756,3.258795738,3.2587502,3.25757432,3.257837057,3.258535862,0.003288030624,0.003287982894
32,23,9.2,3.054358959,3.056932211,3.055681467,3.05579567,3.054472923,3.054852486,3.055546999,0.00118803978,0.001187992049
32,24,9.6,2.822564125,2.822536707,2.821365833,2.821598768,2.820229053,2.82085371,2.821316957,-0.001247167587,0.001247310662
32,25,10,2.559863329,2.557146072,2.556041002,2.556246281,2.554983139,2.555644035,2.556012154,-0.003851175308,0.003851223039
32,26,10.4,2.266256332,2.260553837,2.259341717,2.259642839,2.257940054,2.259196281,2.259335041,-0.006921291351,0.006921386812
32,27,10.8,1.941743612,1.93253541,1.931867719,1.931931734,1.93004787,1.931861997,1.93164897,-0.01009464264,0.01009466685
32,28,11.2,1.586324811,1.574403167,1.57451117,1.57463789,1.572759628,1.57471621,1.574205637,-0.012119174,0.01211919822
32,29,11.6,1.200000048,1.192458987,1.192619801,1.192656875,1.191391468,1.19285965,1.192397356,-0.00760269165,0.00760269165
32,30,12,0.8000000119,0.7981239557,0.7978464365,0.7985215187,0.7978925109,0.7982497215,0.7981268167,-0.001873195171,0.001873183297
32,31,12.4,0.400000006,0.3997318745,0.3996836543,0.3999981284,0.3994044662,0.3996465206,0.3996929228,-0.0003070831299,0.0003070771636
32,32,12.8,-1.433639032e-39,-3.710389137e-05,4.357099533e-05,2.472661436e-05,-0.0002627521753,-1.723319292e-05,-4.975833144e-05,-4.975833144e-05,7.707737677e-05
32.4,0,0,0,-0.0003022141755,4.199147224e-05,0.0005161836743,0.0005155056715,-2.500601113e-05,0.0001492921292,0.0001492921292,0.0002801801893
32.4,1,0.4,0.400000006,0.3987674117,0.3998714685,0.4006421864,0.4001917541,0.4000204504,0.3998986781,-0.0001013278961,0.0004431009293
32.4,2,0.8,0.8000000119,0.7976722121,0.7986494303,0.7999577522,0.7991369367,0.7991223931,0.7989076972,-0.00109231472,0.00109226699
32.4,3,1.2,1.200000048,1.193574786,1.194528818,1.195978999,1.19505775,1.195213437,1.19487071,-0.005129337311,0.005129289813
32.4,4,1.6,1.594871759,1.579769015,1.58084929,1.581777215,1.581672192,1.582424164,1.581298351,-0.01357340813,0.01357338391
32.4,5,2,1.958153844,1.944562316,1.94547689,1.946126699,1.946424842,1.946963906,1.94591105,-0.01224279404,0.01224291325
32.4,6,2.4,2.289846182,2.279778004,2.280852079,2.280934572,2.282020569,2.282200336,2.281157017,-0.008689165115,0.00868907012
32.4,7,2.8,2.589948654,2.583321571,2.584721088,2.584304571,2.585839987,2.585179567,2.584673405,-0.005275249481,0.005275296979
32.4,8,3.2,2.85846138,2.855229855,2.856808424,2.855555534,2.857797384,2.856709003,2.85642004,-0.002041339874,0.002041339874
32.4,9,3.6,3.095384598,3.095011473,3.096456528,3.095194101,3.097741604,3.096203804,3.096121311,0.0007367134094,0.0009623527294
32.4,10,4,3.300717831,3.302978039,3.304059982,3.302915096,3.305283308,3.303547859,3.303756714,0.003038883209,0.003039026167
32.4,11,4.4,3.474461555,3.478847504,3.479878664,3.479088545,3.480957508,3.479326487,3.479619503,0.00515794754,0.005158185959
32.4,12,4.8,3.616615295,3.623040199,3.623672247,3.622766972,3.624746799,3.622708559,3.623387098,0.006771802902,0.006771659944
32.4,13,5.2,3.727179527,3.735190392,3.735795736,3.734933615,3.73631072,3.734379053,3.735322237,0.008142709732,0.008142376319
32.4,14,5.6,3.806153774,3.815001249,3.81547451,3.814853907,3.816055536,3.814172268,3.815111637,0.008957862854,0.00895771943
32.4,15,6,3.853538275,3.863107681,3.863301039,3.862825155,3.863549471,3.862107992,3.862978458,0.00944018364,0.009439992718
32.4,16,6.4,3.869333267,3.879228354,3.879416466,3.879136324,3.879187107,3.878104687,3.879014492,0.009681224823,0.009681319818
32.4,17,6.8,3.853538275,3.863470316,3.86397028,3.863329172,3.862921238,3.86226964,3.86319232,0.009654045105,0.009653854184
32.4,18,7.2,3.806153774,3.815829515,3.816069841,3.815151691,3.81479907,3.814386129,3.815247297,0.009093523026,0.009093475528
32.4,19,7.6,3.727179527,3.73608923,3.736088991,3.735265017,3.734564543,3.734501123,3.735301971,0.008122444153,0.008122253232
32.4,20,8,3.616615295,3.624302149,3.624021053,3.623300552,3.62260294,3.622878075,3.623420715,0.006805419922,0.00680565834
32.4,21,8.4,3.474461555,3.480618238,3.479982853,3.479941368,3.478774548,3.479465246,3.479756594,0.005295038223,0.005294895265
32.4,22,8.8,3.300717831,3.305143595,3.303722143,3.304165125,3.30267787,3.303380251,3.303817749,0.003099918365,0.003099966096
32.4,23,9.2,3.095384598,3.097605228,3.095785141,3.09609437,3.094729424,3.095777035,3.095998287,0.0006136894226,0.000875711441
32.4,24,9.6,2.85846138,2.857856035,2.856368303,2.85662365,2.855390549,2.856290579,2.856505871,-0.001955509186,0.001955556916
32.4,25,10,2.589948654,2.585887432,2.584335089,2.585421562,2.583633184,2.584843874,2.584824085,-0.005124568939,0.005124425981
32.4,26,10.4,2.289846182,2.282267332,2.281118631,2.282388687,2.280189514,2.281993389,2.281591415,-0.008254766464,0.008254671469
32.4,27,10.8,1.958153844,1.94724822,1.94620657,1.947286725,1.944630623,1.947057843,1.946486115,-0.01166772842,0.01166784763
32.4,28,11.2,1.594871759,1.582199931,1.581964374,1.582845569,1.579904556,1.582132697,1.581809402,-0.0130623579,0.01306233369
32.4,29,11.6,1.200000048,1.194518447,1.195874691,1.196016312,1.193701148,1.195307016,1.195083618,-0.00491642952,0.00491652498
32.4,30,12,0.8000000119,0.7983384728,0.7990946174,0.7997013927,0.7982603908,0.799031496,0.7988852859,-0.001114726067,0.001114737941
32.4,31,12.4,0.400000006,0.3993611634,0.4000682235,0.4004898667,0.3994974792,0.4000542164,0.3998941779,-0.0001058280468,0.0003507315996
32.4,32,12.8,-5.481575511e-39,-3.609806299e-05,0.0001968443394,0.0002466384321,-0.000129416585,0.0001698955894,8.957274258e-05,8.957274258e-05,0.0001557786018
32.8,0,0,0,-0.0004241168499,0.0002788007259,0.0006375722587,0.0006713569164,-0.0001140697859,0.000209908656,0.000209908656,0.0004251833016
32.8,1,0.4,0.400000006,0.3989779353,0.3999478221,0.4006408453,0.4006899595,0.3999218345,0.4000356793,3.56733799e-05,0.00049664377
32.8,2,0.8,0.8000000119,0.7981438637,0.7992870212,0.8000649214,0.8000807166,0.7995575666,0.7994268537,-0.0005731582642,0.0006314396742
32.8,3,1.2,1.200000048,1.19549346,1.196953416,1.198027968,1.197276831,1.197426081,1.197035551,-0.002964496613,0.002964496613
32.8,4,1.6,1.600000024,1.585440874,1.586803079,1.587987542,1.58774662,1.588751197,1.587345839,-0.0126541853,0.01265416108
32.8,5,2,1.972000003,1.957192898,1.958203316,1.958738327,1.960219145,1.96055305,1.958981276,-0.0130187273,0.01301865559
32.8,6,2.4,2.311652184,2.300683498,2.301469803,2.301633596,2.303449631,2.303309441,2.302109241,-0.009542942047,0.009542989545
32.8,7,2.8,2.618956566,2.611562729,2.612766504,2.612131596,2.614371777,2.613765955,2.612919569,-0.006036996841,0.006036853883
32.8,8,3.2,2.893913031,2.889776945,2.891484261,2.890271425,2.892780304,2.891715765,2.891205788,-0.002707242966,0.002707290696
32.8,9,3.6,3.136521578,3.135770798,3.137073994,3.135806799,3.138595819,3.137147903,3.136878967,0.0003573894501,0.0009437084082
32.8,10,4,3.346782446,3.349229813,3.349770784,3.348540306,3.351165771,3.349597454,3.349660873,0.002878427505,0.002878379775
32.8,11,4.4,3.524695635,3.529539108,3.529963732,3.528676033,3.531169653,3.529374838,3.529744625,0.00504899025,0.005049037747
32.8,12,4.8,3.670260906,3.677080631,3.677398443,3.676289082,3.678238153,3.676216364,3.677044392,0.006783485413,0.006783628371
32.8,13,5.2,3.78347826,3.791676283,3.791966915,3.790961981,3.792733908,3.790620804,3.791592121,0.008113861084,0.00811371766
32.8,14,5.6,3.864347696,3.873794556,3.873733044,3.87297678,3.874376774,3.872291565,3.873434544,0.009086847305,0.009086847305
32.8,15,6,3.912869453,3.923011303,3.922996759,3.922081947,3.923081398,3.921670198,3.92256856,0.009699106216,0.009698867798
32.8,16,6.4,3.929043293,3.939502239,3.939321518,3.938086987,3.939393997,3.938203096,3.938901424,0.009858131409,0.009858274832
32.8,17,6.8,3.912869453,3.923352957,3.923172235,3.921882868,3.922434807,3.921901941,3.922549009,0.009679555893,0.009679508395
32.8,18,7.2,3.864347696,3.874255657,3.873923302,3.87290287,3.87303853,3.872935295,3.873411179,0.009063482285,0.009063434787
32.8,19,7.6,3.78347826,3.792412996,3.792163849,3.791118383,3.791162252,3.791143656,3.791600466,0.008122205734,0.008121967316
32.8,20,8,3.670260906,3.678143501,3.677256584,3.676590681,3.67624402,3.676874161,3.677021742,0.006760835648,0.006760883145
32.8,21,8.4,3.524695635,3.531037331,3.529772997,3.52964735,3.528797388,3.529684544,3.529787779,0.005092144012,0.00509228697
32.8,22,8.8,3.346782446,3.350733519,3.349196434,3.349595308,3.348256826,3.349657059,3.34948802,0.002705574036,0.002705383347
32.8,23,9.2,3.136521578,3.137784719,3.136005878,3.136826515,3.135442972,3.137105942,3.136633158,0.000111579895,0.0007493495941
32.8,24,9.6,2.893913031,2.892434359,2.890402317,2.891386032,2.890331745,2.891481876,2.891207218,-0.002705812454,0.002705764724
32.8,25,10,2.618956566,2.61414361,2.611978292,2.613824368,2.611803532,2.613364697,2.613023043,-0.005933523178,0.005933666136
32.8,26,10.4,2.311652184,2.303128719,2.301337719,2.303301573,2.300904751,2.302922249,2.30231905,-0.009333133698,0.009333181195
32.8,27,10.8,1.972000003,1.959330559,1.95831418,1.960565805,1.957662344,1.960120201,1.959198594,-0.01280140877,0.01280138455
32.8,28,11.2,1.600000024,1.58776176,1.587327719,1.589195728,1.585410118,1.588239789,1.587586999,-0.0124130249,0.01241300069
32.8,29,11.6,1.200000048,1.196859837,1.197340608,1.198288202,1.195241332,1.197263956,1.196998835,-0.003001213074,0.003001260804
32.8,30,12,0.8000000119,0.7990946174,0.7995291948,0.8007606268,0.7985009551,0.7996746302,0.7995120287,-0.0004879832268,0.0007922530058
32.8,31,12.4,0.400000006,0.3998271525,0.4001646042,0.4007455111,0.3997376561,0.4000655413,0.4001080394,0.0001080334187,0.0002821683884
32.8,32,12.8,2.031828543e-38,0.0001556798816,1.427531242e-05,0.0005495902151,-4.009902477e-05,-2.29626894e-05,0.0001312967361,0.0001312967361,0.0001565214188
33.2,0,0,0,-0.0004593841732,0.0001456290483,0.0004651360214,0.0006660372019,-0.0001597767696,0.0001315282716,0.0001315282716,0.0003791926429
33.2,1,0.4,0.400000006,0.3994804919,0.4001366496,0.4003779292,0.4007708728,0.3996504545,0.4000832438,8.323788643e-05,0.0004308998468
33.2,2,0.8,0.8000000119,0.798987627,0.7995117903,0.8004032373,0.8004337549,0.7994452715,0.7997563481,-0.0002436637878,0.0005784630775
33.2,3,1.2,1.200000048,1.197212458,1.197969556,1.198971987,1.199127197,1.198376894,1.198331594,-0.001668453217,0.001668429351
33.2,4,1.6,1.600000024,1.590159655,1.591167569,1.592301011,1.592712522,1.59289813,1.591847777,-0.008152246475,0.008152246475
33.2,5,2,1.981999993,1.96866703,1.969333291,1.969845533,1.971455336,1.971668363,1.970193863,-0.01180613041,0.01180608291
33.2,6,2.4,2.330782652,2.320340157,2.321038246,2.320729733,2.322973013,2.322997808,2.321615696,-0.009166955948,0.009166860953
33.2,7,2.8,2.646347761,2.63939786,2.640190125,2.639051199,2.641970396,2.641279459,2.64037776,-0.005970001221,0.005969953723
33.2,8,3.2,2.928695679,2.924930573,2.925779104,2.924632311,2.927270889,2.926210403,2.925764561,-0.002931118011,0.002931022551
33.2,9,3.6,3.177825928,3.176918983,3.17772913,3.176492929,3.178825378,3.177888393,3.177571058,-0.0002548694611,0.000679731369
33.2,10,4,3.393738985,3.395437241,3.396345854,3.395152807,3.397271156,3.396047831,3.39605093,0.002311944962,0.002311992692
33.2,11,4.4,3.576434612,3.580569506,3.581241846,3.579596519,3.581830502,3.580075026,3.580662489,0.004227876663,0.004228067584
33.2,12,4.8,3.725913048,3.73203826,3.732584476,3.730690956,3.732751369,3.730575085,3.731728077,0.005815029144,0.005814981647
33.2,13,5.2,3.842173815,3.849680901,3.850203753,3.848426104,3.850173712,3.848038197,3.849304676,0.007130861282,0.007130718324
33.2,14,5.6,3.92521739,3.933846712,3.934207916,3.932476997,3.933945656,3.93208766,3.933312893,0.008095502853,0.008095597848
33.2,15,6,3.975043297,3.984441996,3.984322071,3.982773781,3.984214306,3.982644796,3.983679533,0.008636236191,0.008636092767
33.2,16,6.4,3.991652012,4.001348495,4.001125336,3.999593258,4.000558376,3.999507904,4.000426769,0.008774757385,0.00877466239
33.2,17,6.8,3.975043297,3.984756947,3.984019995,3.982668638,3.983710289,3.982687473,3.983568668,0.008525371552,0.008525371552
33.2,18,7.2,3.92521739,3.934470415,3.933667183,3.932345152,3.93287921,3.93243289,3.933158875,0.007941484451,0.007941579446
33.2,19,7.6,3.842173815,3.850402594,3.849639416,3.848690271,3.848664045,3.848843575,3.849247694,0.007073879242,0.007074165158
33.2,20,8,3.725913048,3.732914209,3.731853485,3.73146081,3.731106758,3.731407166,3.731748104,0.005835056305,0.005835437682
33.2,21,8.4,3.576434612,3.581737995,3.580334663,3.580478191,3.579370975,3.580436468,3.580471754,0.0040371418,0.004037046339
33.2,22,8.8,3.393738985,3.397039175,3.395557642,3.396256924,3.394689798,3.396315813,3.395972013,0.002233028412,0.002232885454
33.2,23,9.2,3.177825928,3.178794384,3.176843882,3.17843318,3.176765919,3.177963495,3.177760363,-6.556510925e-05,0.0007510661962
33.2,24,9.6,2.928695679,2.926841974,2.924743414,2.926335096,2.924494982,2.926228523,2.925728798,-0.002966880798,0.002966880798
33.2,25,10,2.646347761,2.641606331,2.639182091,2.641155958,2.639142275,2.640842915,2.640385866,-0.005961894989,0.005961847492
33.2,26,10.4,2.330782652,2.322526455,2.320086002,2.322518349,2.320242882,2.322176695,2.321510077,-0.009272575378,0.009272575378
33.2,27,10.8,1.981999993,1.970674992,1.968732476,1.971536994,1.968717933,1.971093297,1.970151186,-0.01184880733,0.01184885483
33.2,28,11.2,1.600000024,1.591670036,1.590746999,1.593503952,1.590383053,1.592357993,1.591732383,-0.008267641068,0.008267616853
33.2,29,11.6,1.200000048,1.19791007,1.197443604,1.199523449,1.197015285,1.198264837,1.198031425,-0.001968622208,0.001968598459
33.2,30,12,0.8000000119,0.799518764,0.7988298535,0.8010200858,0.7989805937,0.7995660305,0.7995830774,-0.0004169344902,0.0008249759558
33.2,31,12.4,0.400000006,0.3999345899,0.3996978998,0.4009442627,0.3996172845,0.4000421464,0.4000472426,4.723668098e-05,0.0003473281977
33.2,32,12.8,0,-2.105534077e-05,-1.764297485e-05,0.0002774540335,4.537403584e-06,-4.074722528e-05,4.050917778e-05,4.050917778e-05,7.22873956e-05
33.6,0,0,0,-0.0002528894693,7.16894865e-05,-4.017353058e-05,0.0005128234625,3.814231604e-05,6.591845158e-05,6.591845158e-05,0.000183143653
33.6,1,0.4,0.400000006,0.3996343613,0.4001743197,0.4002265632,0.4006270468,0.3997401595,0.400080502,8.049607277e-05,0.0003306806029
33.6,2,0.8,0.8000000119,0.7992988825,0.7997535467,0.8001911044,0.8003610373,0.7996019721,0.7998412848,-0.000158727169,0.0003795504454
33.6,3,1.2,1.200000048,1.198165774,1.198878527,1.199233174,1.199609756,1.199215651,1.199020624,-0.0009794235229,0.0009794712532
33.6,4,1.6,1.600000024,1.593623877,1.594616652,1.595186591,1.595650554,1.59610045,1.595035672,-0.004964351654,0.004964399152
33.6,5,2,1.991999984,1.977791905,1.978575468,1.978799343,1.980213165,1.980728745,1.979221702,-0.01277828217,0.01277825795
33.6,6,2.4,2.34991312,2.33818531,2.338871956,2.338198423,2.34043479,2.340715885,2.339281559,-0.01063156128,0.0106318472
33.6,7,2.8,2.673739195,2.665561914,2.666265488,2.665442705,2.668149948,2.66770339,2.666624546,-0.007114648819,0.007114505861
33.6,8,3.2,2.963478327,2.959306479,2.959564924,2.958796024,2.961208582,2.960654974,2.959906101,-0.003572225571,0.00357213011
33.6,9,3.6,3.219130278,3.218191385,3.218648672,3.217335463,3.219410658,3.218912125,3.21849966,-0.0006306171417,0.000742769218
33.6,10,4,3.440695524,3.44242239,3.443343163,3.441616535,3.44329381,3.44300127,3.442735195,0.002039670944,0.002039909363
33.6,11,4.4,3.628173828,3.632219315,3.633276463,3.631476879,3.632869244,3.631670713,3.632302523,0.004128694534,0.004128694534
33.6,12,4.8,3.781565189,3.787642717,3.788514614,3.786871433,3.787947178,3.787009716,3.787597179,0.006031990051,0.006031942554
33.6,13,5.2,3.90086937,3.908775568,3.909471512,3.90763855,3.908448219,3.907751322,3.908417225,0.007547855377,0.007547664456
33.6,14,5.6,3.986086845,3.995290279,3.995826244,3.993998766,3.994259596,3.994056225,3.994686127,0.008599281311,0.008599376306
33.6,15,6,4.03721714,4.047202587,4.047536373,4.045578957,4.045940399,4.045725822,4.046396732,0.009179592133,0.009179687127
33.6,16,6.4,4.054260731,4.064593792,4.064564705,4.062783718,4.063174725,4.062767029,4.063576698,0.00931596756,0.009316062555
33.6,17,6.8,4.03721714,4.047472,4.047000885,4.045274734,4.046055317,4.04568243,4.046297073,0.009079933167,0.009079933167
33.6,18,7.2,3.986086845,3.995726585,3.995240211,3.993315458,3.993994474,3.993884563,3.994432449,0.008345603943,0.008345413022
33.6,19,7.6,3.90086937,3.909357309,3.908389091,3.907924414,3.907204628,3.907945633,3.908164263,0.007294893265,0.007294845767
33.6,20,8,3.781565189,3.788377762,3.787371397,3.787551403,3.786536932,3.787264824,3.78742075,0.005855560303,0.005855274387
33.6,21,8.4,3.628173828,3.633061409,3.631846666,3.632304192,3.63131547,3.632065535,3.632118702,0.00394487381,0.003944826312
33.6,22,8.8,3.440695524,3.443159819,3.442255497,3.443310261,3.441683531,3.442930698,3.4426682,0.001972675323,0.001972436905
33.6,23,9.2,3.219130278,3.218948126,3.217288017,3.219565392,3.217511415,3.218764305,3.218415499,-0.0007147789001,0.000888872135
33.6,24,9.6,2.963478327,2.960431099,2.958520412,2.96046567,2.958808184,2.960195541,2.959684134,-0.003794193268,0.003794145538
33.6,25,10,2.673739195,2.667088032,2.665092707,2.6675179,2.665598631,2.667127371,2.666485071,-0.007254123688,0.007254266646
33.6,26,10.4,2.34991312,2.339934111,2.337772369,2.340318918,2.338350296,2.339816809,2.339238644,-0.01067447662,0.01067462005
33.6,27,10.8,1.991999984,1.979189038,1.97770083,1.980489969,1.978234768,1.979956269,1.979114175,-0.01288580894,0.01288580894
33.6,28,11.2,1.600000024,1.594288111,1.593747139,1.595891595,1.593369961,1.595606327,1.59458065,-0.005419373512,0.005419397261
33.6,29,11.6,1.200000048,1.19859314,1.197839499,1.199782729,1.197923183,1.199095607,1.198646784,-0.001353263855,0.001353216125
33.6,30,12,0.8000000119,0.799670279,0.7986593246,0.8006438017,0.7994042635,0.7994071245,0.799556911,-0.0004431009293,0.0007005691295
33.6,31,12.4,0.400000006,0.3999829888,0.3995632529,0.4008418322,0.3996073604,0.3998549879,0.3999700844,-2.992153168e-05,0.0003666520061
33.6,32,12.8,0,8.277595043e-06,-9.426474571e-05,0.0006323475391,-0.0002988129854,-2.457946539e-05,4.459358752e-05,4.459358752e-05,0.0002116564719
34,0,0,0,2.857297659e-05,0.0001645684242,-8.594989777e-05,-4.516541958e-05,0.000105433166,3.349185135e-05,3.349185135e-05,8.593797975e-05
34,1,0.4,0.400000006,0.3997039199,0.400059104,0.3996938467,0.4007223845,0.4002442658,0.400084734,8.472800255e-05,0.0003255963384
34,2,0.8,0.8000000119,0.7993540168,0.7998201847,0.7993577123,0.8001420498,0.8002471328,0.7997842431,-0.0002157688141,0.0003714561462
34,3,1.2,1.200000048,1.198660493,1.199504852,1.198997617,1.199555874,1.200139284,1.199371576,-0.0006284713745,0.0006841182476
34,4,1.6,1.600000024,1.595953465,1.597319603,1.596323848,1.597195864,1.598394871,1.597037554,-0.002962470055,0.002962493803
34,5,2,2,1.984951377,1.986103773,1.985174417,1.987170696,1.988034487,1.986286879,-0.01371312141,0.0137130497
34,6,2.4,2.367588997,2.354179382,2.355221987,2.353577852,2.356178999,2.355723619,2.354976177,-0.01261281967,0.01261262875
34,7,2.8,2.700169325,2.690672636,2.69139576,2.690150023,2.692079067,2.69311738,2.691483021,-0.008686304092,0.00868635159
34,8,3.2,2.997741461,2.992404461,2.992992878,2.991862535,2.993746996,2.994121313,2.993025541,-0.004715919495,0.004715824034
34,9,3.6,3.260304928,3.258892059,3.259355545,3.258398056,3.259480238,3.25959444,3.259144306,-0.001160621643,0.001160860062
34,10,4,3.487859964,3.489715338,3.490131617,3.488834381,3.489936113,3.49008894,3.489741087,0.001881122589,0.001881313277
34,11,4.4,3.68040657,3.68535161,3.685505629,3.68418479,3.684831142,3.684533834,3.684881687,0.00447511673,0.004474830814
34,12,4.8,3.837944508,3.844990969,3.845440388,3.844054699,3.84450841,3.843956232,3.844590425,0.006645917892,0.006645631976
34,13,5.2,3.960474253,3.96929884,3.969833851,3.968515396,3.968389511,3.968030691,3.968813658,0.00833940506,0.00833940506
34,14,5.6,4.047995567,4.057981491,4.058582783,4.057374001,4.057175159,4.057021141,4.057627201,0.009631633759,0.009631347843
34,15,6,4.100508213,4.111348152,4.111840725,4.110343456,4.110337257,4.110095024,4.110793114,0.01028490067,0.01028470974
34,16,6.4,4.118012428,4.129384041,4.129486084,4.127695084,4.12796402,4.127347469,4.12837553,0.01036310196,0.01036291104
34,17,6.8,4.100508213,4.112062931,4.111093998,4.109995365,4.110174656,4.109795094,4.110624313,0.01011610031,0.01011619531
34,18,7.2,4.047995567,4.057967186,4.057335377,4.057145596,4.05665493,4.056531429,4.057126999,0.00913143158,0.009131336585
34,19,7.6,3.960474253,3.969261646,3.967924118,3.968604326,3.967786789,3.967758179,3.968266964,0.007792711258,0.007792758755
34,20,8,3.837944508,3.844792604,3.843669653,3.844560385,3.843775034,3.843981504,3.844155788,0.006211280823,0.00621132832
34,21,8.4,3.68040657,3.685075045,3.683861732,3.685153008,3.684176445,3.684524536,3.684558153,0.004151582718,0.004151582718
34,22,8.8,3.487859964,3.489547729,3.488464117,3.490130186,3.489202499,3.489443064,3.48935771,0.001497745514,0.001497554826
34,23,9.2,3.260304928,3.258829355,3.257616043,3.259809017,3.258800983,3.259322882,3.258875608,-0.001429319382,0.001429271651
34,24,9.6,2.997741461,2.992532492,2.991709471,2.993645668,2.992350817,2.993353844,2.992718458,-0.005023002625,0.005023002625
34,25,10,2.700169325,2.691228628,2.690300226,2.692231178,2.690984964,2.691909313,2.691330671,-0.008838653564,0.008838462643
34,26,10.4,2.367588997,2.354652882,2.353698015,2.355662346,2.355123758,2.355146885,2.354856968,-0.01273202896,0.01273221988
34,27,10.8,2,1.985828996,1.985044003,1.986997366,1.985945225,1.986857414,1.986134768,-0.01386523247,0.01386539917
34,28,11.2,1.600000024,1.596509933,1.595833302,1.597955585,1.596075177,1.597789168,1.596832633,-0.003167390823,0.003167390823
34,29,11.6,1.200000048,1.199109793,1.198021173,1.199928164,1.198656082,1.199785829,1.199100256,-0.0008997917175,0.0008998393896
34,30,12,0.8000000119,0.7998127341,0.7983986735,0.8005334139,0.7996504307,0.8000115156,0.7996813655,-0.000318646431,0.0005366206169
34,31,12.4,0.400000006,0.3996683955,0.3995909393,0.4002678394,0.3997995555,0.3997545838,0.3998162746,-0.0001837313175,0.0002908766328
34,32,12.8,0,-2.843886614e-05,-0.0001783370972,0.0001948848367,-1.5437603e-05,-3.366172314e-05,-1.219809019e-05,-1.219809019e-05,9.015202522e-05
34.4,0,0,0,-7.335282862e-05,0.0003541409969,-0.0002378746867,0.0002627670765,5.000014789e-05,7.113614265e-05,7.113614265e-05,0.0001956271444
34.4,1,0.4,0.400000006,0.3996944427,0.400431931,0.3996618986,0.4001616836,0.4005803466,0.4001061022,0.0001060962677,0.0003635227622
34.4,2,0.8,0.8000000119,0.7995653152,0.8007041216,0.7991800308,0.8002256751,0.800529778,0.8000410199,4.100799561e-05,0.0005428433651
34.4,3,1.2,1.200000048,1.199154973,1.200600147,1.198480248,1.199857235,1.200782776,1.199774981,-0.0002250671387,0.000778102898
34.4,4,1.6,1.600000024,1.597387433,1.599294066,1.59701848,1.598452926,1.599574804,1.598345518,-0.00165450573,0.001654481865
34.4,5,2,2,1.990618467,1.992040277,1.989937067,1.991781473,1.992574334,1.991390467,-0.00860953331,0.008609676734
34.4,6,2.4,2.379446745,2.367919922,2.36877203,2.3667171,2.368664503,2.368438721,2.368102551,-0.01134419441,0.01134428941
34.4,7,2.8,2.722755432,2.714289188,2.715944767,2.713046789,2.714591265,2.715717077,2.714717865,-0.008037567139,0.008037614636
34.4,8,3.2,3.029926538,3.024787903,3.026543617,3.024217606,3.025166512,3.025910854,3.025325298,-0.004601240158,0.004601240158
34.4,9,3.6,3.300959826,3.299181938,3.300056934,3.298783064,3.29962945,3.299753666,3.299480915,-0.001478910446,0.001478815102
34.4,10,4,3.535855293,3.537074566,3.537476301,3.536587954,3.537032604,3.536756039,3.536985397,0.001130104065,0.001130199409
34.4,11,4.4,3.73461318,3.738666534,3.738711119,3.737566471,3.737359047,3.737652779,3.737991333,0.003378152847,0.003378009889
34.4,12,4.8,3.897233009,3.903467655,3.903136492,3.902471304,3.90192771,3.90220809,3.902642488,0.005409479141,0.005409240723
34.4,13,5.2,4.023715496,4.031048298,4.031137466,4.03083992,4.030036449,4.030089378,4.030630589,0.006915092468,0.006914806552
34.4,14,5.6,4.114059925,4.122529984,4.122622013,4.122088909,4.121520996,4.121366024,4.12202549,0.007965564728,0.007965659723
34.4,15,6,4.168266296,4.177482605,4.177485466,4.177125931,4.176230907,4.176217556,4.176908493,0.008642196655,0.008642196655
34.4,16,6.4,4.186335087,4.195750713,4.195814133,4.195392132,4.194342613,4.193946362,4.195049286,0.008714199066,0.008714104071
34.4,17,6.8,4.168266296,4.177393913,4.176875591,4.177261353,4.176116467,4.175583363,4.176646233,0.008379936218,0.008379841223
34.4,18,7.2,4.114059925,4.122200012,4.121246815,4.122858524,4.121227264,4.120744228,4.121655464,0.007595539093,0.007595443632
34.4,19,7.6,4.023715496,4.030634403,4.029135227,4.031232834,4.029975891,4.029430389,4.030081749,0.006366252899,0.006366252899
34.4,20,8,3.897233009,3.902457714,3.90098238,3.903357029,3.902154684,3.901481867,3.902086735,0.004853725433,0.004853725433
34.4,21,8.4,3.73461318,3.737683535,3.736444473,3.738802433,3.737609148,3.73736167,3.737580061,0.002966880798,0.002967071487
34.4,22,8.8,3.535855293,3.53648901,3.535276413,3.537654638,3.53682065,3.53645134,3.536538363,0.0006830692291,0.0009146690136
34.4,23,9.2,3.300959826,3.298760176,3.29816246,3.300208807,3.299331665,3.29910326,3.299113512,-0.001846313477,0.001846551895
34.4,24,9.6,3.029926538,3.024266243,3.024035692,3.025857449,3.024711609,3.025119781,3.024798155,-0.005128383636,0.005128383636
34.4,25,10,2.722755432,2.713474751,2.713603973,2.715227842,2.714446068,2.714600801,2.714270592,-0.008484840393,0.008484745398
34.4,26,10.4,2.379446745,2.367250443,2.367085695,2.36856246,2.368534803,2.367610216,2.367808819,-0.0116379261,0.0116380211
34.4,27,10.8,2,1.990435362,1.990477085,1.991594195,1.991495967,1.991796494,1.991159797,-0.008840203285,0.008840179071
34.4,28,11.2,1.600000024,1.597547531,1.597469687,1.598706961,1.598076105,1.599431515,1.598246336,-0.001753687859,0.001753663993
34.4,29,11.6,1.200000048,1.199206591,1.198624611,1.19982326,1.199709535,1.199606299,1.199393988,-0.0006060600281,0.0006059884909
34.4,30,12,0.8000000119,0.7994875312,0.7989140749,0.7998945713,0.7999970317,0.7998418808,0.7996270061,-0.000373005867,0.0003729939344
34.4,31,12.4,0.400000006,0.4001296163,0.3990988433,0.3999455571,0.4001663327,0.3997864723,0.3998253345,-0.0001746714115,0.0002930164337
34.4,32,12.8,0,0.0001086518168,-0.0003976225853,-4.282593727e-05,9.462982416e-05,-5.495548248e-05,-5.842447354e-05,-5.842447354e-05,0.0001397371234
34.8,0,0,0,0.0001075044274,0.0001476407051,0.0001037940383,-0.0001682341099,-9.572715499e-06,3.622646909e-05,3.622646909e-05,0.0001073492022
34.8,1,0.4,0.400000006,0.4003018141,0.4002534151,0.3996504247,0.3997400999,0.4004120231,0.4000715613,7.155537605e-05,0.0003153443395
34.8,2,0.8,0.8000000119,0.8002402782,0.8010812998,0.7990006804,0.7998994589,0.8010819554,0.8002607226,0.0002607107162,0.0007006764645
34.8,3,1.2,1.200000048,1.20007062,1.200959802,1.198707223,1.199351072,1.200947523,1.2000072,7.152557373e-06,0.0007839202881
34.8,4,1.6,1.600000024,1.598392725,1.600685596,1.597810745,1.598431826,1.600240111,1.599112272,-0.0008877515793,0.001258087112
34.8,5,2,2,1.994493246,1.99625814,1.993178964,1.994715571,1.995656133,1.994860411,-0.00513958931,0.00513958931
34.8,6,2.4,2.391304255,2.378815651,2.380287886,2.377633095,2.378741503,2.37887454,2.378870487,-0.01243376732,0.01243371982
34.8,7,2.8,2.745341539,2.735729456,2.736664295,2.734508753,2.734890699,2.735569,2.735472441,-0.009869098663,0.009869098663
34.8,8,3.2,3.062111855,3.056431293,3.057255268,3.055093765,3.055408001,3.056065798,3.056050777,-0.006061077118,0.00606102962
34.8,9,3.6,3.341614962,3.339764833,3.339970589,3.338578463,3.338904619,3.33882165,3.339207888,-0.002407073975,0.002406931017
34.8,10,4,3.583850861,3.585150719,3.584960699,3.584560633,3.583577871,3.584339619,3.584517956,0.0006670951843,0.0007762432215
34.8,11,4.4,3.78881979,3.792947292,3.792324543,3.792247772,3.791295052,3.791826963,3.792128325,0.003308534622,0.003308534622
34.8,12,4.8,3.956521749,3.962616444,3.962007761,3.962182999,3.960688591,3.961694956,3.961838245,0.005316495895,0.005316400435
34.8,13,5.2,4.086956501,4.094931602,4.093866825,4.094264984,4.092862129,4.093793392,4.093944073,0.006987571716,0.0069872858
34.8,14,5.6,4.180124283,4.189331532,4.18806076,4.188354492,4.187331676,4.187846661,4.188185215,0.008060932159,0.008060741238
34.8,15,6,4.236024857,4.245930672,4.24449873,4.24548912,4.244037628,4.244157314,4.244822502,0.008797645569,0.00879783649
34.8,16,6.4,4.254658222,4.264325619,4.263219833,4.264662743,4.263104439,4.262983799,4.263659477,0.009001255035,0.009001064114
34.8,17,6.8,4.236024857,4.244889736,4.244205952,4.24608469,4.244093895,4.243887424,4.244632244,0.008607387543,0.008607482538
34.8,18,7.2,4.180124283,4.18851614,4.187373638,4.189464092,4.187930584,4.187152863,4.188087463,0.007963180542,0.007963180542
34.8,19,7.6,4.086956501,4.093811035,4.092636585,4.095290661,4.093951702,4.093163967,4.093770981,0.006814479828,0.006814288907
34.8,20,8,3.956521749,3.961739302,3.960148096,3.962951899,3.961561441,3.961078405,3.961495638,0.004973888397,0.004974079318
34.8,21,8.4,3.78881979,3.791825771,3.790296078,3.792841196,3.792110443,3.791147947,3.791644335,0.002824544907,0.002824497176
34.8,22,8.8,3.583850861,3.583802938,3.582345963,3.585264206,3.584445,3.583541155,3.583879948,2.908706665e-05,0.0007740020519
34.8,23,9.2,3.341614962,3.338327646,3.337543964,3.339669466,3.339299917,3.337917805,3.33855176,-0.003063201904,0.003063201904
34.8,24,9.6,3.062111855,3.055619478,3.054582357,3.056749821,3.056446075,3.054938316,3.0556674,-0.006444454193,0.006444645114
34.8,25,10,2.745341539,2.734519243,2.734167576,2.735728979,2.73634696,2.734943151,2.735141277,-0.01020026207,0.01020035706
34.8,26,10.4,2.391304255,2.378335476,2.377820492,2.379005909,2.379628181,2.378086567,2.378575087,-0.01272916794,0.01272892952
34.8,27,10.8,2,1.993847728,1.993957996,1.995158315,1.995253801,1.995560169,1.994755507,-0.005244493484,0.005244398024
34.8,28,11.2,1.600000024,1.598194242,1.598497272,1.599292159,1.599344134,1.600168228,1.599099278,-0.0009007453918,0.0009680986404
34.8,29,11.6,1.200000048,1.199233294,1.19930613,1.199889541,1.200277805,1.200092793,1.19975996,-0.0002400875092,0.0003883361933
34.8,30,12,0.8000000119,0.7998766303,0.7995409369,0.7998667955,0.800121665,0.8000622988,0.7998936772,-0.0001063346863,0.0001799225865
34.8,31,12.4,0.400000006,0.4003272653,0.3993710876,0.3998889923,0.3999106586,0.4000130892,0.3999022245,-9.778141975e-05,0.0002339243947
34.8,32,12.8,0,9.33110714e-05,-8.645653725e-05,-0.000154832378,-0.0001345276833,3.051757812e-05,-5.03975898e-05,-5.03975898e-05,9.992904961e-05
35.2,0,0,0,0.0001340322196,-3.030896187e-05,-0.0004823058844,-3.188848495e-06,0.0002895889338,-1.843650898e-05,-1.843650898e-05,0.0001878849725
35.2,1,0.4,0.400000006,0.4007222056,0.4004635513,0.3996312618,0.3995912373,0.4009557366,0.4002727866,0.0002727806568,0.0005837976933
35.2,2,0.8,0.8000000119,0.8007060289,0.8009026051,0.7996593714,0.7994855642,0.8008870482,0.8003281355,0.0003281235695,0.0006701469538
35.2,3,1.2,1.200000048,1.200569868,1.201031327,1.199177504,1.199214458,1.200864434,1.20017159,0.0001715421677,0.0008147239569
35.2,4,1.6,1.600000024,1.600193858,1.600815415,1.598662853,1.598640203,1.600961208,1.599854708,-0.000145316124,0.0009334802744
35.2,5,2,2,1.997506857,1.998664856,1.996433616,1.996980429,1.998105288,1.997538209,-0.002461791039,0.002461791039
35.2,6,2.4,2.400000095,2.38738656,2.388697863,2.386630535,2.386826754,2.38668704,2.387245655,-0.01275444031,0.01275434531
35.2,7,2.8,2.765714407,2.754018307,2.75590229,2.753257275,2.752857447,2.753799677,2.753966808,-0.01174759865,0.01174740773
35.2,8,3.2,3.092932224,3.086106777,3.087032318,3.084392071,3.084169149,3.085180521,3.085376263,-0.007555961609,0.007556057069
35.2,9,3.6,3.381654024,3.378884554,3.379576206,3.377758741,3.377122164,3.378317595,3.378331661,-0.0033223629,0.003322172211
35.2,10,4,3.631879568,3.632626534,3.633294106,3.632548809,3.63103056,3.632102489,3.632320881,0.0004413127899,0.0007805347559
35.2,11,4.4,3.843608856,3.847491741,3.847656488,3.84773016,3.8462708,3.846660852,3.847162247,0.003553390503,0.003553152084
35.2,12,4.8,4.016841888,4.023362637,4.023302555,4.022871017,4.022215843,4.022239685,4.022798061,0.005956172943,0.005956458859
35.2,13,5.2,4.151578903,4.159842491,4.15966177,4.159369946,4.158902645,4.1593647,4.159428596,0.007849693298,0.007849407382
35.2,14,5.6,4.247819424,4.257316113,4.256908417,4.257206917,4.256284714,4.256571293,4.256857872,0.009038448334,0.009038066491
35.2,15,6,4.305563927,4.315492153,4.315185547,4.315729141,4.314742565,4.314846039,4.315199375,0.009635448456,0.00963516254
35.2,16,6.4,4.324811935,4.334951878,4.334431648,4.335656166,4.335006714,4.334096432,4.334828377,0.01001644135,0.01001663227
35.2,17,6.8,4.305563927,4.315357208,4.314662457,4.316349506,4.315689087,4.314438343,4.315299034,0.009735107422,0.009735393338
35.2,18,7.2,4.247819424,4.256482124,4.255981445,4.257563114,4.257433891,4.255726814,4.256637573,0.008818149567,0.008818054572
35.2,19,7.6,4.151578903,4.158917904,4.158245087,4.160471916,4.159750938,4.158054829,4.159088135,0.007509231567,0.007509231567
35.2,20,8,4.016841888,4.02238369,4.021409988,4.023329258,4.023268223,4.021444321,4.022367001,0.005525112152,0.005525207613
35.2,21,8.4,3.843608856,3.846351624,3.845543623,3.847503185,3.84726572,3.845508099,3.846434355,0.002825498581,0.002825594041
35.2,22,8.8,3.631879568,3.631416559,3.630944729,3.632464647,3.632842541,3.630813837,3.631696224,-0.0001833438873,0.0008023261908
35.2,23,9.2,3.381654024,3.377797127,3.376571178,3.378207922,3.378668785,3.376922846,3.377633572,-0.004020452499,0.004020452499
35.2,24,9.6,3.092932224,3.084609747,3.084437847,3.08549881,3.086237669,3.08377099,3.08491087,-0.008021354675,0.008021211252
35.2,25,10,2.765714407,2.752613544,2.752724171,2.753765821,2.755076408,2.753062487,2.753448486,-0.01226592064,0.01226592064
35.2,26,10.4,2.400000095,2.386499166,2.386165142,2.386953831,2.388385057,2.385977268,2.386796236,-0.01320385933,0.01320400275
35.2,27,10.8,2,1.996657014,1.996657372,1.997272491,1.998242497,1.99712038,1.997189879,-0.002810120583,0.002810049104
35.2,28,11.2,1.600000024,1.599658608,1.599403143,1.599461555,1.600118995,1.600252032,1.599778891,-0.0002211332321,0.0003695487976
35.2,29,11.6,1.200000048,1.200430632,1.1996454,1.1998384,1.200825691,1.200624704,1.200272918,0.0002728700638,0.0004794359265
35.2,30,12,0.8000000119,0.8000975251,0.7997322679,0.7998864651,0.8003466129,0.800667882,0.8001462221,0.0001462101936,0.0002986550389
35.2,31,12.4,0.400000006,0.3999685943,0.3997925818,0.4000567794,0.4002646804,0.400891453,0.4001948237,0.0001948177814,0.0002903461573
35.2,32,12.8,1.046152821e-38,3.460794687e-05,-5.900859833e-05,-0.0001047216356,0.0001247152686,0.0001520141959,2.952143586e-05,2.952143586e-05,9.501352906e-05
35.6,0,0,0,0.0003632828593,5.772709846e-05,4.124641418e-05,-0.0002674758434,0.0008538416005,0.0002097244433,0.0002097244433,0.0003167147806
35.6,1,0.4,0.400000006,0.4008136094,0.4005184174,0.3998271227,0.3997098207,0.4007467628,0.4003231525,0.0003231465816,0.0005083680153
35.6,2,0.8,0.8000000119,0.8007566929,0.80046767,0.7996659279,0.7996311784,0.8006650209,0.800237298,0.0002372860909,0.0005184531328
35.6,3,1.2,1.200000048,1.200731874,1.200440288,1.199612498,1.199580073,1.200725198,1.200217962,0.0002179145813,0.0005409478908
35.6,4,1.6,1.600000024,1.600713134,1.600278497,1.599380374,1.598950148,1.60111618,1.600087762,8.773803711e-05,0.000755453133
35.6,5,2,2,1.999182701,1.999426603,1.998146653,1.998258591,1.999673367,1.998937607,-0.001062393188,0.001062417054
35.6,6,2.4,2.400000095,2.393062115,2.394271135,2.392744541,2.392383337,2.392538786,2.393000126,-0.006999969482,0.00700011244
35.6,7,2.8,2.779999971,2.769897699,2.771200895,2.768181801,2.767743111,2.769823551,2.769369602,-0.01063036919,0.01063056011
35.6,8,3.2,3.119999886,3.113248348,3.113980055,3.111344576,3.111078739,3.113392115,3.112608671,-0.007391214371,0.00739111891
35.6,9,3.6,3.419999838,3.41689229,3.417817831,3.415562391,3.414618969,3.417001247,3.416378736,-0.003621101379,0.003621292068
35.6,10,4,3.679999828,3.680103779,3.68077445,3.679385185,3.678077221,3.680105925,3.679688931,-0.0003108978271,0.0007043838268
35.6,11,4.4,3.899999857,3.902763605,3.903315067,3.902739763,3.901195049,3.903013706,3.902605534,0.002605676651,0.00260558119
35.6,12,4.8,4.079999924,4.084953785,4.085078716,4.085275173,4.083553314,4.085116863,4.084795952,0.004796028137,0.004795646761
35.6,13,5.2,4.21999979,4.226112366,4.226412296,4.226644039,4.225436211,4.226588726,4.226239204,0.006239414215,0.006238937378
35.6,14,5.6,4.319999695,4.327172756,4.327301025,4.328277111,4.326632977,4.327589989,4.327394962,0.007395267487,0.007395076565
35.6,15,6,4.379999638,4.387519836,4.387299061,4.389208794,4.387577534,4.387966633,4.387914181,0.007914543152,0.007914734073
35.6,16,6.4,4.400000095,4.407530308,4.407362461,4.409617901,4.408111095,4.408009529,4.408125877,0.008125782013,0.008126163855
35.6,17,6.8,4.379999638,4.38729763,4.386898518,4.389276981,4.388168335,4.387563229,4.387841225,0.007841587067,0.007841301151
35.6,18,7.2,4.319999695,4.326889038,4.326231003,4.328598499,4.32780838,4.32691288,4.327288151,0.007288455963,0.007288265042
35.6,19,7.6,4.21999979,4.225832462,4.225597382,4.227301121,4.226767063,4.225395679,4.226178169,0.006178379059,0.006178951357
35.6,20,8,4.079999924,4.08373785,4.083859444,4.085489273,4.085100174,4.083508492,4.084339142,0.00433921814,0.004339122679
35.6,21,8.4,3.899999857,3.901420116,3.901562452,3.90278697,3.902709961,3.901165485,3.90192914,0.001929283142,0.001929140068
35.6,22,8.8,3.679999828,3.678763151,3.678640604,3.679493666,3.68007946,3.678300619,3.679055452,-0.0009443759918,0.000976181007
35.6,23,9.2,3.419999838,3.41521883,3.415250301,3.415567875,3.416873693,3.415008307,3.415583849,-0.004415988922,0.00441603642
35.6,24,9.6,3.119999886,3.111664057,3.111534357,3.111270428,3.113425255,3.111597061,3.111898184,-0.008101701736,0.008101654239
35.6,25,10,2.779999971,2.768112183,2.768711805,2.768671513,2.769870043,2.768303156,2.76873374,-0.01126623154,0.01126623154
35.6,26,10.4,2.400000095,2.391804934,2.392091751,2.39256978,2.394028902,2.391341925,2.392367363,-0.007632732391,0.007632636931
35.6,27,10.8,2,1.997691393,1.997871041,1.998178124,1.999750495,1.998768806,1.998451948,-0.001548051834,0.001548027969
35.6,28,11.2,1.600000024,1.599694252,1.599614143,1.5996629,1.600467086,1.600257397,1.599939108,-6.091594696e-05,0.0003506421926
35.6,29,11.6,1.200000048,1.199995279,1.200132251,1.199487805,1.200718641,1.200413108,1.200149417,0.0001493692398,0.0003561735211
35.6,30,12,0.8000000119,0.8000215292,0.7999538183,0.7996486425,0.8001250029,0.8003661036,0.8000229597,2.294778824e-05,0.0001820325851
35.6,31,12.4,0.400000006,0.3997864127,0.4001474977,0.3997714221,0.4002696276,0.4005896449,0.400112927,0.0001129209995,0.0002897858503
35.6,32,12.8,0,-0.0001564323902,0.0001623630524,-2.071354538e-05,0.0001884102821,0.000350497663,0.0001048250124,0.0001048250124,0.0001756833808
36,0,0,0,0.0004879441112,-8.848309517e-05,-0.0001167804003,-8.219480515e-05,6.142561324e-05,5.23822855e-05,5.23822855e-05,0.0001673656079
36,1,0.4,0.400000006,0.4004113078,0.3999098539,0.3998309374,0.399708569,0.4003049135,0.4000330865,3.308057785e-05,0.0002533733787
36,2,0.8,0.8000000119,0.8004974127,0.8001365662,0.8001047373,0.7997019887,0.800373137,0.8001627922,0.0001627802849,0.0002819657384
36,3,1.2,1.200000048,1.200673223,1.200172663,1.199999332,1.199394107,1.200430751,1.200134039,0.0001339912415,0.0003766298178
36,4,1.6,1.600000024,1.600045204,1.59996736,1.599917054,1.599138737,1.600353122,1.599884272,-0.0001157522202,0.000275039667
36,5,2,2,1.999850631,1.999404073,1.999307275,1.998589754,1.999696136,1.999369383,-0.0006306171417,0.0006304263952
36,6,2.4,2.400000095,2.396948338,2.396262884,2.39628458,2.395520926,2.39608717,2.396220684,-0.003779411316,0.003779315855
36,7,2.8,2.794285774,2.782655716,2.782410383,2.780174255,2.7795856,2.781740189,2.781313419,-0.01297235489,0.01297254581
36,8,3.2,3.147067547,3.137940168,3.137961864,3.135507345,3.135616541,3.138172388,3.137039661,-0.01002788544,0.01002788544
36,9,3.6,3.45834589,3.453052998,3.453504324,3.451863527,3.451855898,3.453783512,3.452811718,-0.005534172058,0.005533838179
36,10,4,3.728120327,3.726809263,3.727373838,3.725900412,3.725818872,3.727575302,3.726695299,-0.001425027847,0.001424789429
36,11,4.4,3.956390858,3.958217382,3.958721876,3.958297729,3.957429409,3.959252357,3.958384037,0.001993179321,0.001992893172
36,12,4.8,4.143157959,4.147495747,4.148201942,4.148091316,4.14718914,4.148517609,4.147899151,0.004741191864,0.004741191864
36,13,5.2,4.288421154,4.294774055,4.295289993,4.295503616,4.294840336,4.295466423,4.295175076,0.006753921509,0.006753730588
36,14,5.6,4.392180443,4.399518013,4.400340557,4.401018143,4.400470734,4.40048027,4.400365353,0.008184909821,0.008185100742
36,15,6,4.454435825,4.462748528,4.463418961,4.464533806,4.464433193,4.463603497,4.463747978,0.009312152863,0.00931177102
36,16,6.4,4.475187778,4.483426571,4.484381676,4.48575449,4.485106468,4.484800339,4.484693527,0.009505748749,0.009506130591
36,17,6.8,4.454435825,4.462469101,4.463235855,4.464595795,4.464049339,4.463141441,4.463498592,0.009062767029,0.009062481113
36,18,7.2,4.392180443,4.399241924,4.400502205,4.401269436,4.400728703,4.399914742,4.40033102,0.008150577545,0.008150959387
36,19,7.6,4.288421154,4.293577671,4.295716763,4.29548502,4.295529366,4.294287682,4.294919491,0.006498336792,0.006498145871
36,20,8,4.143157959,4.146445274,4.147951126,4.14780426,4.148112774,4.146257877,4.147314072,0.004156112671,0.004156303592
36,21,8.4,3.956390858,3.956881523,3.958464384,3.958060741,3.958678246,3.956767797,3.957770586,0.001379728317,0.001379680587
36,22,8.8,3.728120327,3.7254076,3.726432323,3.725755453,3.72693491,3.724933863,3.725892544,-0.002227783203,0.002227497054
36,23,9.2,3.45834589,3.451926708,3.452337265,3.451306581,3.453433275,3.451229811,3.452046633,-0.006299257278,0.006299161818
36,24,9.6,3.147067547,3.136390448,3.136324644,3.134825706,3.138038635,3.135722637,3.136260509,-0.01080703735,0.01080713235
36,25,10,2.794285774,2.779988766,2.780437708,2.780225277,2.780733347,2.780050278,2.780287266,-0.01399850845,0.01399869937
36,26,10.4,2.400000095,2.395298004,2.395359516,2.396368742,2.396497011,2.394438982,2.395592213,-0.00440788269,0.004407644272
36,27,10.8,2,1.998857617,1.998558879,1.999239445,1.999086499,1.998433113,1.998834968,-0.001165032387,0.001164889312
36,28,11.2,1.600000024,1.59946847,1.599662542,1.599532962,1.599355817,1.599792838,1.599562526,-0.0004374980927,0.0004374980927
36,29,11.6,1.200000048,1.199623227,1.200063944,1.199397922,1.199763656,1.199975848,1.199764967,-0.000235080719,0.0002606868802
36,30,12,0.8000000119,0.7999097705,0.8002974391,0.7995114326,0.8003334999,0.8001030684,0.8000310659,3.105401993e-05,0.0002625584602
36,31,12.4,0.400000006,0.399918437,0.4001084864,0.3995557725,0.4003615379,0.3999889791,0.3999866545,-1.335144043e-05,0.0002013683261
36,32,12.8,-1.113166697e-38,-0.0001334547997,-4.038214684e-05,3.909040242e-05,0.000246450305,-2.947449684e-05,1.644585245e-05,1.644585245e-05,9.777043306e-05
36.4,0,0,0,1.735053957e-05,-2.178549767e-05,4.04343009e-05,-5.742907524e-05,0.0001057244372,1.685894131e-05,1.685894131e-05,4.854477083e-05
36.4,1,0.4,0.400000006,0.4001353383,0.3999765217,0.4001722038,0.399958849,0.3999889195,0.4000464082,4.640221596e-05,7.665157318e-05
36.4,2,0.8,0.8000000119,0.8006204367,0.7996623516,0.8003081679,0.7997605801,0.8002436757,0.8001190424,0.0001190304756,0.0003498673323
36.4,3,1.2,1.200000048,1.200705647,1.199694872,1.200360417,1.199613571,1.20040369,1.200155616,0.0001555681229,0.0004322528839
36.4,4,1.6,1.600000024,1.60069716,1.599828124,1.600255013,1.599664211,1.600407004,1.600170374,0.0001703500748,0.0003733634949
36.4,5,2,2,2.000564575,1.999435902,1.999943972,1.999397278,1.999871492,1.999842644,-0.0001573562622,0.0003831863287
36.4,6,2.4,2.400000095,2.399420977,2.398194075,2.398576021,2.397727489,2.398988485,2.398581266,-0.001418828964,0.00141868589
36.4,7,2.8,2.799999952,2.790569067,2.790053368,2.789283514,2.788401842,2.791050196,2.789871693,-0.01012825966,0.01012835465
36.4,8,3.2,3.16842103,3.159325123,3.158131599,3.156882286,3.157239437,3.159025192,3.158120632,-0.01030039787,0.01030030288
36.4,9,3.6,3.493498325,3.487908602,3.487091303,3.486654043,3.486203432,3.488461733,3.487263918,-0.006234407425,0.006234502885
36.4,10,4,3.775232077,3.773385763,3.772771835,3.772773743,3.772408724,3.773795366,3.773026943,-0.002205133438,0.00220499048
36.4,11,4.4,4.013622284,4.015029907,4.014507771,4.014834404,4.014339447,4.015624046,4.014867306,0.00124502182,0.001244831132
36.4,12,4.8,4.208668709,4.212217808,4.212052345,4.212834835,4.212345123,4.213318825,4.212553978,0.003885269165,0.003885078477
36.4,13,5.2,4.36037159,4.365804195,4.366030216,4.366987705,4.366163731,4.366802692,4.366357327,0.005985736847,0.005986118224
36.4,14,5.6,4.46873045,4.475513935,4.475916386,4.477043152,4.476552486,4.476306438,4.476266384,0.007535934448,0.007536029909
36.4,15,6,4.533745766,4.54135561,4.541824818,4.543010235,4.542591095,4.542568684,4.542269707,0.00852394104,0.008524322882
36.4,16,6.4,4.555418015,4.563572407,4.564335823,4.565021038,4.564587593,4.564256191,4.564354897,0.008936882019,0.008936596103
36.4,17,6.8,4.533745766,4.541482925,4.542162418,4.543044567,4.542361259,4.54227972,4.542266369,0.00852060318,0.008520412259
36.4,18,7.2,4.46873045,4.47541523,4.475980282,4.477044582,4.476233959,4.475718498,4.476078987,0.007348537445,0.007348060608
36.4,19,7.6,4.36037159,4.365820885,4.366806984,4.366550446,4.366303921,4.365384102,4.366173744,0.005802154541,0.005801677704
36.4,20,8,4.208668709,4.211996078,4.213089943,4.212302208,4.21230793,4.211556911,4.21225071,0.003582000732,0.003581905272
36.4,21,8.4,4.013622284,4.014109135,4.015481472,4.014022827,4.014402866,4.013522148,4.014307499,0.0006852149963,0.0007254600641
36.4,22,8.8,3.775232077,3.772260427,3.77334547,3.77188921,3.772596598,3.771691799,3.772356749,-0.002875328064,0.002875375794
36.4,23,9.2,3.493498325,3.486458302,3.487238407,3.485962629,3.486955166,3.485916615,3.486506224,-0.006992101669,0.006992101669
36.4,24,9.6,3.16842103,3.157874584,3.15803194,3.156075239,3.157666683,3.156559706,3.157241583,-0.01117944717,0.01117939968
36.4,25,10,2.799999952,2.789082289,2.789071798,2.788642406,2.788843632,2.788161039,2.788760185,-0.01123976707,0.01123971958
36.4,26,10.4,2.400000095,2.398047209,2.39751339,2.398151159,2.397907972,2.396990776,2.397722244,-0.002277851105,0.002277994063
36.4,27,10.8,2,1.999479175,1.999855876,1.99962604,1.999229789,1.999011159,1.999440432,-0.0005595684052,0.0005595922703
36.4,28,11.2,1.600000024,1.599684596,1.599767804,1.599535108,1.59932518,1.59961319,1.599585176,-0.0004148483276,0.0004148483276
36.4,29,11.6,1.200000048,1.199762583,1.199994802,1.199756861,1.199444532,1.199684501,1.199728727,-0.000271320343,0.0002713918802
36.4,30,12,0.8000000119,0.7999851704,0.800129652,0.799805522,0.8001580238,0.8001158237,0.8000389338,3.892183304e-05,0.0001225590677
36.4,31,12.4,0.400000006,0.4001377821,0.4003192186,0.3998107314,0.4000804424,0.399856478,0.4000409544,4.094839096e-05,0.0001740455627
36.4,32,12.8,4.714723054e-38,0.0004679709673,4.777312279e-05,-0.0002820971422,-1.265853643e-05,-8.673220873e-05,2.685124127e-05,2.685124127e-05,0.0001794463897
36.8,0,0,0,5.07812947e-05,-0.0002547204494,0.0001576766372,2.487003803e-05,-0.0004168511368,-8.764872473e-05,-8.764872473e-05,0.0001809799141
36.8,1,0.4,0.400000006,0.3999125659,0.3998072147,0.4002557099,0.3998554349,0.3997320235,0.3999125659,-8.744001389e-05,0.0001896977483
36.8,2,0.8,0.8000000119,0.8000454903,0.7998248935,0.8004264832,0.799749732,0.8000331521,0.8000159264,1.591444016e-05,0.000186097619
36.8,3,1.2,1.200000048,1.200154901,1.199745893,1.200555205,1.20000422,1.200058103,1.200103641,0.0001035928726,0.0002052783966
36.8,4,1.6,1.600000024,1.600358367,1.599567652,1.600408554,1.599875212,1.599721074,1.599986076,-1.394748688e-05,0.0003206014517
36.8,5,2,2,2.000489235,1.999622941,2.000468493,1.999812961,1.99960196,1.999999285,-7.152557373e-07,0.0003839731216
36.8,6,2.4,2.400000095,2.40015626,2.39890027,2.399899244,2.399404764,2.39913249,2.399498463,-0.0005016326904,0.0005639552837
36.8,7,2.8,2.799999952,2.795539618,2.794984341,2.795423031,2.794588327,2.795400858,2.795186996,-0.004812955856,0.004812717438
36.8,8,3.2,3.185964823,3.176484108,3.173983335,3.174176931,3.175240755,3.174514771,3.174880028,-0.011084795,0.0110848425
36.8,9,3.6,3.52652216,3.520013809,3.517963648,3.51908803,3.519186258,3.519061804,3.519062519,-0.007459640503,0.007459449582
36.8,10,4,3.821671724,3.818875074,3.816800833,3.818600893,3.818236113,3.818678856,3.818238497,-0.003433227539,0.003433370497
36.8,11,4.4,4.071413517,4.072136879,4.070494652,4.072120667,4.071588516,4.072059631,4.071680069,0.0002665519714,0.0006340980763
36.8,12,4.8,4.275748253,4.278750896,4.27784729,4.279830933,4.278924942,4.279620171,4.27899456,0.003246307373,0.003246593522
36.8,13,5.2,4.43467474,4.439785004,4.438938141,4.441203117,4.440324306,4.440741539,4.440198421,0.005523681641,0.005523681641
36.8,14,5.6,4.548193932,4.554887295,4.554091454,4.556387901,4.555605412,4.556070805,4.555408478,0.007214546204,0.007214641664
36.8,15,6,4.616305351,4.623906136,4.623263359,4.625380993,4.62439537,4.62547636,4.624484539,0.008179187775,0.00817909278
36.8,16,6.4,4.639008999,4.646627903,4.647083282,4.648336887,4.647482872,4.648438454,4.647593498,0.008584499359,0.008584881201
36.8,17,6.8,4.616305351,4.623785496,4.624197483,4.62522316,4.624394417,4.625413895,4.624602795,0.00829744339,0.008297538385
36.8,18,7.2,4.548193932,4.554603577,4.55550766,4.555827618,4.555229664,4.55583477,4.555400848,0.007206916809,0.007206725888
36.8,19,7.6,4.43467474,4.439328194,4.440198421,4.44025898,4.439921379,4.440610409,4.440063477,0.005388736725,0.005388736725
36.8,20,8,4.275748253,4.278377056,4.279476166,4.278487682,4.278759956,4.278776646,4.278775215,0.00302696228,0.003027248429
36.8,21,8.4,4.071413517,4.071022987,4.072395325,4.070812225,4.071241379,4.071025372,4.071299553,-0.0001139640808,0.000506782555
36.8,22,8.8,3.821671724,3.81773138,3.819159746,3.817196608,3.817781687,3.81751442,3.817876816,-0.003794908524,0.003794956254
36.8,23,9.2,3.52652216,3.519050837,3.519732952,3.517705917,3.518639326,3.518210411,3.518667936,-0.007854223251,0.007854270749
36.8,24,9.6,3.185964823,3.175572872,3.175573587,3.173055172,3.174369335,3.173441648,3.174402714,-0.01156210899,0.01156229991
36.8,25,10,2.799999952,2.794557571,2.795764208,2.794253349,2.794569492,2.793724537,2.794573545,-0.00542640686,0.005426120944
36.8,26,10.4,2.400000095,2.398789644,2.399840355,2.399065971,2.399393082,2.398200274,2.399057865,-0.0009422302246,0.0009422302246
36.8,27,10.8,2,1.99945569,2.000687838,1.999654889,1.999927759,1.999320269,1.999809265,-0.0001907348633,0.0004658460675
36.8,28,11.2,1.600000024,1.599654675,1.600806832,1.599891186,1.599956274,1.599814415,1.600024581,2.455711365e-05,0.000298070896
36.8,29,11.6,1.200000048,1.199577332,1.200430989,1.199904919,1.199821591,1.199883223,1.199923515,-7.653236389e-05,0.0002488136233
36.8,30,12,0.8000000119,0.7999501228,0.8003288507,0.7999215126,0.7998271585,0.7997228503,0.7999500632,-4.994869232e-05,0.0001814484567
36.8,31,12.4,0.400000006,0.4000297487,0.4003958106,0.3998338282,0.399882108,0.3998051584,0.3999893069,-1.069903374e-05,0.0001808941306
36.8,32,12.8,0,-0.0002801418304,0.0003378093243,-2.824887633e-05,-6.038695574e-05,3.006309271e-05,-1.810491028e-07,-1.810491028e-07,0.0001473300217
37.2,0,0,0,-0.0002300068736,-0.0001065433025,0.0002632141113,-0.0001478493214,-1.457473263e-05,-4.715202522e-05,-4.715202522e-05,0.0001524376712
37.2,1,0.4,0.400000006,0.3999383748,0.3993894458,0.4001231492,0.4003716707,0.3997674286,0.3999180198,-8.198618889e-05,0.0002799153444
37.2,2,0.8,0.8000000119,0.7998918295,0.799336493,0.8000899553,0.8004176617,0.7994201183,0.7998312116,-0.000168800354,0.0003718376101
37.2,3,1.2,1.200000048,1.199589014,1.199357748,1.200273871,1.200258732,1.199547291,1.199805379,-0.0001946687698,0.0004077196063
37.2,4,1.6,1.600000024,1.599704504,1.599332333,1.600415587,1.600199819,1.599529028,1.599836111,-0.0001639127731,0.0004099130747
37.2,5,2,2,1.999669552,1.998867631,2.000546217,2.000150681,1.999136448,1.999674201,-0.0003257989883,0.0006046533817
37.2,6,2.4,2.400000095,2.399415731,2.398649931,2.400476217,2.39995718,2.398495436,2.399399042,-0.0006010532379,0.0007916450268
37.2,7,2.8,2.799999952,2.797788143,2.796179056,2.798525095,2.798339128,2.796930552,2.797552347,-0.002447605133,0.002447557403
37.2,8,3.2,3.200000048,3.187698364,3.185068369,3.186519384,3.18856883,3.185513735,3.186673641,-0.01332640648,0.01332631148
37.2,9,3.6,3.55735302,3.54684782,3.545294523,3.547209501,3.54860425,3.545639992,3.546719313,-0.01063370705,0.01063380204
37.2,10,4,3.867058754,3.861781597,3.860317469,3.862269163,3.86263752,3.860654831,3.861532211,-0.005526542664,0.005526638124
37.2,11,4.4,4.129117489,4.128584385,4.12735033,4.128978729,4.129459858,4.127895355,4.128453732,-0.0006637573242,0.0008007049328
37.2,12,4.8,4.343529224,4.346818447,4.345739365,4.347587109,4.347042561,4.346657753,4.346768856,0.003239631653,0.003239822341
37.2,13,5.2,4.510293961,4.516878605,4.515613556,4.517822266,4.516806602,4.516623497,4.516748905,0.006454944611,0.006454944611
37.2,14,5.6,4.629411697,4.638266563,4.637578011,4.63892889,4.638072968,4.638036251,4.638176918,0.008765220642,0.0087648388
37.2,15,6,4.700881958,4.711082935,4.710411072,4.711462021,4.710857391,4.710848808,4.710932255,0.01005029678,0.0100504877
37.2,16,6.4,4.724705696,4.735142708,4.734778404,4.735165596,4.734893799,4.735507965,4.735097408,0.01039171219,0.0103919981
37.2,17,6.8,4.700881958,4.710800648,4.711026192,4.710656643,4.710669041,4.711461067,4.710923195,0.01004123688,0.01004076004
37.2,18,7.2,4.629411697,4.638060093,4.638701439,4.637530804,4.637824059,4.638344765,4.638092041,0.008680343628,0.008680534549
37.2,19,7.6,4.510293961,4.516675949,4.517419338,4.516021252,4.516567707,4.516905785,4.516718388,0.006424427032,0.006424045656
37.2,20,8,4.343529224,4.346559525,4.347347736,4.346026897,4.346498013,4.347130775,4.346712589,0.003183364868,0.003183364868
37.2,21,8.4,4.129117489,4.1286273,4.129618168,4.127696991,4.128016472,4.12887907,4.128567696,-0.0005497932434,0.000750160194
37.2,22,8.8,3.867058754,3.861924648,3.863497972,3.860506296,3.861382246,3.861751556,3.861812592,-0.005246162415,0.005246209912
37.2,23,9.2,3.55735302,3.547150373,3.548394918,3.545506239,3.546641111,3.546269894,3.546792507,-0.01056051254,0.01056051254
37.2,24,9.6,3.200000048,3.187958479,3.188691378,3.185231924,3.186752319,3.185825348,3.186892033,-0.01310801506,0.01310815848
37.2,25,10,2.799999952,2.797912359,2.799393892,2.797174692,2.797855139,2.797261953,2.79791975,-0.002080202103,0.002080345061
37.2,26,10.4,2.400000095,2.399349689,2.400694132,2.399247646,2.399694443,2.399203777,2.399637938,-0.0003621578217,0.0006397723919
37.2,27,10.8,2,1.999522448,2.001162052,1.999578476,1.999972105,1.999457479,1.999938607,-6.139278412e-05,0.0005263090134
37.2,28,11.2,1.600000024,1.599565506,1.601366043,1.599731445,1.600105286,1.599648952,1.60008359,8.356571198e-05,0.0005050897598
37.2,29,11.6,1.200000048,1.199760199,1.200784564,1.199846625,1.199681282,1.199686527,1.199951887,-4.816055298e-05,0.0003620147763
37.2,30,12,0.8000000119,0.7999284863,0.80085361,0.7996156812,0.7998847961,0.7997065783,0.7999978065,-2.205371857e-06,0.0003436207771
37.2,31,12.4,0.400000006,0.3997628093,0.4008151293,0.399736613,0.3998210132,0.3996821344,0.3999635577,-3.644824028e-05,0.0003625154495
37.2,32,12.8,1.461678093e-34,-6.804615259e-05,0.0007276237011,-0.0002753676381,-0.0001710504293,3.892183304e-05,5.041626355e-05,5.041626355e-05,0.0002562019508
37.6,0,0,0,1.024082303e-05,-7.542967796e-05,-8.584558964e-05,0.000206887722,1.850957051e-05,1.487256941e-05,1.487256941e-05,7.938267663e-05
37.6,1,0.4,0.400000006,0.399500221,0.3999300301,0.3999401033,0.4000356793,0.3999504149,0.3998712897,-0.0001287162304,0.0001429855765
37.6,2,0.8,0.8000000119,0.799561739,0.799488008,0.79992944,0.800308466,0.7994516492,0.7997478247,-0.000252187252,0.0003755330981
37.6,3,1.2,1.200000048,1.19961822,1.199244261,1.199923396,1.200379133,1.199578285,1.199748635,-0.0002514123917,0.0004030227719
37.6,4,1.6,1.600000024,1.599334717,1.598881721,1.600031614,1.600461483,1.599306703,1.599603295,-0.0003967285156,0.0005939960247
37.6,5,2,2,1.999353647,1.998846292,1.999929667,2.000627518,1.999538183,1.999659181,-0.0003408193588,0.0005919456598
37.6,6,2.4,2.400000095,2.398853064,2.397599697,2.400247812,2.400740147,2.398588419,2.399205685,-0.0007944107056,0.001189374947
37.6,7,2.8,2.799999952,2.798206806,2.797137976,2.799424171,2.799844265,2.797595263,2.79844141,-0.001558542252,0.001558256103
37.6,8,3.2,3.200000048,3.193469524,3.192526579,3.193758249,3.195852518,3.19200778,3.19352293,-0.006477117538,0.006477117538
37.6,9,3.6,3.579411745,3.567673445,3.567452908,3.569868565,3.570720434,3.567102909,3.568563461,-0.01084828377,0.01084809285
37.6,10,4,3.908235312,3.900980473,3.900523663,3.902893066,3.903017521,3.900380373,3.901559114,-0.006676197052,0.006676292513
37.6,11,4.4,4.186470509,4.183682919,4.183459282,4.185037613,4.184739113,4.183176041,4.184019089,-0.00245141983,0.002451515291
37.6,12,4.8,4.414117336,4.41645956,4.415419102,4.416207314,4.415615559,4.414781094,4.415696621,0.001579284668,0.001579189324
37.6,13,5.2,4.59117651,4.596593857,4.595586777,4.596022606,4.595312595,4.595306396,4.595764637,0.004588127136,0.004587936215
37.6,14,5.6,4.717647076,4.725587845,4.724398613,4.724408627,4.723413467,4.724263191,4.724413872,0.006766796112,0.006767272949
37.6,15,6,4.793529034,4.802736282,4.801928997,4.801074028,4.800223827,4.801505566,4.801493645,0.007964611053,0.007964706048
37.6,16,6.4,4.818823338,4.82869339,4.827816963,4.826318264,4.826100349,4.827318668,4.827249527,0.008426189423,0.008426189423
37.6,17,6.8,4.793529034,4.803044319,4.802269459,4.799920559,4.800168037,4.801893234,4.801459312,0.007930278778,0.007930087857
37.6,18,7.2,4.717647076,4.725616932,4.724986076,4.722968578,4.723105907,4.725096703,4.724355221,0.006708145142,0.006707763765
37.6,19,7.6,4.59117651,4.596568584,4.596529007,4.594778538,4.595160484,4.59704113,4.59601593,0.004839420319,0.004839038942
37.6,20,8,4.414117336,4.416448593,4.416574001,4.415038109,4.415630817,4.4173522,4.416209221,0.002091884613,0.002091407776
37.6,21,8.4,4.186470509,4.184772968,4.185173035,4.183653831,4.184623718,4.186144352,4.184873581,-0.001596927643,0.001596927643
37.6,22,8.8,3.908235312,3.902554035,3.902765989,3.901361942,3.902048588,3.903724909,3.902491093,-0.005744218826,0.005744218826
37.6,23,9.2,3.579411745,3.56911993,3.570295811,3.568625927,3.569477797,3.570285559,3.569561005,-0.009850740433,0.009850740433
37.6,24,9.6,3.200000048,3.194777012,3.19585681,3.193135023,3.194865704,3.195212603,3.194769382,-0.005230665207,0.005230617709
37.6,25,10,2.799999952,2.79929781,2.800224781,2.798452616,2.798677683,2.799884081,2.799307346,-0.0006926059723,0.0007824897766
37.6,26,10.4,2.400000095,2.39985323,2.400810719,2.399514198,2.399809361,2.400017977,2.400001049,9.536743164e-07,0.0003304004786
37.6,27,10.8,2,2.000615835,2.000873327,1.9995929,2.000503778,2.000194311,2.000356197,0.0003561973572,0.0005188703653
37.6,28,11.2,1.600000024,1.600696087,1.600877523,1.599625707,1.600428581,1.600126028,1.600350738,0.0003507137299,0.0005004882696
37.6,29,11.6,1.200000048,1.200575709,1.200955272,1.199716806,1.200636148,1.200377345,1.200452209,0.0004521608353,0.0005655050045
37.6,30,12,0.8000000119,0.800106287,0.8003720641,0.7998697758,0.8002758026,0.8003499508,0.8001947403,0.0001947283745,0.0002468586026
37.6,31,12.4,0.400000006,0.4000515938,0.4001815021,0.400061816,0.4000831246,0.4002100527,0.4001176357,0.0001176297665,0.0001176118822
37.6,32,12.8,1.948904201e-34,1.988559961e-05,-0.0001719594002,0.0002183867618,2.856552601e-05,0.0001689717174,5.277003947e-05,5.277003947e-05,0.0001215537995
38,0,0,0,-3.051012754e-05,-0.0003154277802,0.0001745447516,9.553134441e-05,-3.068568185e-05,-2.130949906e-05,-2.130949906e-05,0.00012933994
38,1,0.4,0.400000006,0.3996171951,0.3997209966,0.4001274407,0.4001427293,0.4002078176,0.3999632299,-3.677606583e-05,0.0002279579639
38,2,0.8,0.8000000119,0.7994855642,0.7995479703,0.8001984358,0.8007740974,0.7999084592,0.7999829054,-1.710653305e-05,0.0004061102809
38,3,1.2,1.200000048,1.199286819,1.199414849,1.200252533,1.200887918,1.199699521,1.199908257,-9.179115295e-05,0.0005478620296
38,4,1.6,1.600000024,1.598875523,1.598739743,1.600275755,1.6009022,1.599743009,1.599707127,-0.0002928972244,0.0007639407995
38,5,2,2,1.998940945,1.998554468,2.000125408,2.001008987,1.999614477,1.999648809,-0.000351190567,0.000804901123
38,6,2.4,2.400000095,2.398904324,2.398489475,2.400262594,2.400757551,2.399734974,2.39963007,-0.0003700256348,0.0007782935863
38,7,2.8,2.799999952,2.798872709,2.798503637,2.800422668,2.800492048,2.798952341,2.79944849,-0.0005514621735,0.0009171962738
38,8,3.2,3.200000048,3.197091579,3.196933508,3.198468447,3.198849678,3.195073366,3.197283268,-0.002716779709,0.002716731979
38,9,3.6,3.600000143,3.583012342,3.583901405,3.586506844,3.585631371,3.582817554,3.584373951,-0.01562619209,0.01562624052
38,10,4,3.948571444,3.93640399,3.937156677,3.938442707,3.938393116,3.93544817,3.937168837,-0.01140260696,0.01140251197
38,11,4.4,4.243516445,4.238395691,4.239029884,4.239645004,4.240510941,4.237098217,4.238935947,-0.004580497742,0.004580497742
38,12,4.8,4.484835148,4.486440182,4.486142159,4.486127377,4.486982822,4.484819412,4.486102104,0.001266956329,0.001273536705
38,13,5.2,4.672527313,4.67862606,4.678840637,4.677622795,4.678073883,4.677629948,4.67815876,0.005631446838,0.005631351378
38,14,5.6,4.806593418,4.815711498,4.816308022,4.814804077,4.814725399,4.815182209,4.815346241,0.008752822876,0.008752822876
38,15,6,4.887032509,4.898365974,4.898507118,4.896808624,4.897049904,4.89807272,4.897761345,0.01072883606,0.01072835922
38,16,6.4,4.913846016,4.926339626,4.925601482,4.924014568,4.924730301,4.925791264,4.925295353,0.01144933701,0.011449432
38,17,6.8,4.887032509,4.898876667,4.898156643,4.89622736,4.897432804,4.898327351,4.897803783,0.01077127457,0.01077165641
38,18,7.2,4.806593418,4.816390991,4.815719128,4.813994884,4.815602779,4.816749573,4.815691948,0.009098529816,0.009098052979
38,19,7.6,4.672527313,4.679299831,4.678833485,4.677082062,4.678560734,4.679859638,4.67872715,0.006199836731,0.006199836731
38,20,8,4.484835148,4.487452507,4.486582756,4.485376358,4.486569881,4.488178253,4.486832142,0.001996994019,0.00199680333
38,21,8.4,4.243516445,4.240503311,4.239665031,4.238924503,4.240049362,4.241422176,4.240113258,-0.003403186798,0.003403568175
38,22,8.8,3.948571444,3.938727856,3.93840456,3.937958717,3.938927889,3.939998388,3.938803434,-0.009768009186,0.009767961688
38,23,9.2,3.600000143,3.584419489,3.585442066,3.585664034,3.586013794,3.587589025,3.585825682,-0.01417446136,0.01417446136
38,24,9.6,3.200000048,3.198709965,3.198492765,3.198105574,3.199817657,3.199870348,3.198999166,-0.001000881195,0.001000785851
38,25,10,2.799999952,2.799995899,2.800359011,2.80009222,2.800235271,2.801775217,2.80049181,0.0004918575287,0.000493192696
38,26,10.4,2.400000095,2.400170803,2.400327444,2.400171995,2.400535345,2.40200305,2.400641918,0.0006418228149,0.0006416320684
38,27,10.8,2,2.000215054,2.00031662,2.000156879,2.000552416,2.000575781,2.00036335,0.0003633499146,0.0003633499146
38,28,11.2,1.600000024,1.600280166,1.600243449,1.600212455,1.600184679,1.600611806,1.600306511,0.0003064870834,0.0003064870834
38,29,11.6,1.200000048,1.200226188,1.200212717,1.200239897,1.200182438,1.199778795,1.200127959,0.0001279115677,0.0002164602338
38,30,12,0.8000000119,0.7998059988,0.8002189398,0.8002223969,0.8001408577,0.7998435497,0.8000463247,4.631280899e-05,0.0001865267695
38,31,12.4,0.400000006,0.3999186754,0.3999901712,0.400087595,0.4001688063,0.4000165462,0.400036335,3.632903099e-05,7.281899161e-05
38,32,12.8,1.869362868e-37,-8.057802916e-05,-7.36117363e-06,8.116383106e-05,-0.0003595538437,-1.700222492e-05,-7.666628517e-05,-7.666628517e-05,0.000109131819
38.4,0,0,0,-7.132999599e-05,-0.000476539135,-0.0001554787159,0.0003624558449,-0.0001014620066,-8.84707988e-05,-8.84707988e-05,0.0002334531455
38.4,1,0.4,0.400000006,0.3999103308,0.3994792104,0.3999209702,0.4005899429,0.3993383348,0.3998477757,-0.0001522302628,0.0003882229212
38.4,2,0.8,0.8000000119,0.7997757196,0.7994084954,0.8005828261,0.800465405,0.7993212938,0.7999107242,-8.928775787e-05,0.0005085468292
38.4,3,1.2,1.200000048,1.199849129,1.199422479,1.200593948,1.199881315,1.198964596,1.199742198,-0.0002578496933,0.0004953145981
38.4,4,1.6,1.600000024,1.599813223,1.599373579,1.600288391,1.59985888,1.59871316,1.599609375,-0.0003906488419,0.0005059242249
38.4,5,2,2,1.999859929,1.999346018,2.000270367,1.99989593,1.998567224,1.999588013,-0.0004119873047,0.0005202532047
38.4,6,2.4,2.400000095,2.39988637,2.399367094,2.400206566,2.400091648,2.398500919,2.399610519,-0.0003895759583,0.0005087852478
38.4,7,2.8,2.799999952,2.799831152,2.799246788,2.800387144,2.799843788,2.797877789,2.799437284,-0.0005626678467,0.0007174968487
38.4,8,3.2,3.200000048,3.199525595,3.198924541,3.199731112,3.19951272,3.19691658,3.198921919,-0.001078128815,0.001077938126
38.4,9,3.6,3.600000143,3.593822479,3.593924761,3.595699072,3.594107628,3.592201948,3.593950987,-0.006049156189,0.006048965268
38.4,10,4,3.977142811,3.966897726,3.967326403,3.967319727,3.966726542,3.964951038,3.966644287,-0.01049852371,0.01049852371
38.4,11,4.4,4.296263695,4.290422916,4.291582108,4.290441036,4.290805817,4.289602757,4.290570736,-0.005692958832,0.005692767911
38.4,12,4.8,4.557362556,4.556219578,4.557682037,4.556154251,4.556571007,4.5560956,4.556544304,-0.0008182525635,0.0009458541754
38.4,13,5.2,4.760439396,4.762831688,4.764725208,4.762466431,4.763027191,4.763129711,4.763236046,0.002796649933,0.002796649933
38.4,14,5.6,4.905494213,4.910900593,4.912666321,4.910093784,4.910680771,4.911120415,4.911092281,0.005598068237,0.005598163698
38.4,15,6,4.992527008,4.999581337,5.000816345,4.998489857,4.998998165,5.000130177,4.999603271,0.007076263428,0.007076167967
38.4,16,6.4,5.021538258,5.029090881,5.030048847,5.028259754,5.028401375,5.030035973,5.029167175,0.007628917694,0.007629108615
38.4,17,6.8,4.992527008,4.999860287,5.000623226,4.998802185,4.999168873,5.000930309,4.999876976,0.007349967957,0.007349967957
38.4,18,7.2,4.905494213,4.911524296,4.912196159,4.910233021,4.910491467,4.912908554,4.91147089,0.005976676941,0.00597648602
38.4,19,7.6,4.760439396,4.764008045,4.764483452,4.762876034,4.762639999,4.765304089,4.76386261,0.003423213959,0.00342292781
38.4,20,8,4.557362556,4.557425499,4.557766914,4.55616188,4.55609417,4.558474064,4.557184219,-0.0001783370972,0.0008095741505
38.4,21,8.4,4.296263695,4.291448116,4.29186821,4.290439606,4.290352345,4.292460918,4.291314125,-0.004949569702,0.004949855618
38.4,22,8.8,3.977142811,3.968047857,3.967492342,3.96733284,3.96599865,3.968325377,3.967439175,-0.009703636169,0.009703397751
38.4,23,9.2,3.600000143,3.594815016,3.593975306,3.595363379,3.594642401,3.595802784,3.59491992,-0.005080223083,0.005080366042
38.4,24,9.6,3.200000048,3.200620413,3.199275732,3.200012922,3.200199366,3.200566292,3.200134993,0.0001349449158,0.0004246234894
38.4,25,10,2.799999952,2.801181555,2.799850702,2.800978661,2.800718069,2.800935745,2.800733089,0.0007331371307,0.0007926941034
38.4,26,10.4,2.400000095,2.400917053,2.399892807,2.401122332,2.399924755,2.401115417,2.400594234,0.0005941390991,0.0006674289471
38.4,27,10.8,2,2.000659466,1.999865294,2.001010895,1.999788642,2.000785589,2.000422001,0.000422000885,0.0005604028702
38.4,28,11.2,1.600000024,1.600636363,1.599894881,1.600784779,1.599811912,1.60090518,1.600406647,0.0004066228867,0.0005239009624
38.4,29,11.6,1.200000048,1.200683594,1.19983983,1.200664163,1.199854255,1.199983478,1.200205088,0.000205039978,0.0003340482654
38.4,30,12,0.8000000119,0.8008124232,0.7999833822,0.8006004691,0.8004326224,0.8000087738,0.8003675342,0.0003675222397,0.0003741741239
38.4,31,12.4,0.400000006,0.4004018903,0.3999653459,0.4001617432,0.4005064666,0.4004835784,0.400303781,0.0003037750721,0.0003176629543
38.4,32,12.8,0,0.0003773868084,-2.777576447e-05,3.751646727e-05,0.0002097096294,0.0002263188362,0.0001646312012,0.0001646312012,0.0001757415012
38.8,0,0,0,-4.614237696e-05,1.692771912e-05,-5.169212818e-05,4.276633263e-05,-0.000713287387,-0.0001502855739,-0.0001502855739,0.0001741631859
38.8,1,0.4,0.400000006,0.4000713229,0.3997549415,0.4001051486,0.4002242088,0.398409456,0.3997130096,-0.0002869963646,0.0004472553846
38.8,2,0.8,0.8000000119,0.8001036644,0.799757123,0.8001240492,0.8004622459,0.7980760932,0.7997046709,-0.0002953410149,0.0005713462597
38.8,3,1.2,1.200000048,1.200725913,1.199860334,1.200000048,1.200428247,1.198051453,1.199813128,-0.000186920166,0.00064847467
38.8,4,1.6,1.600000024,1.60067606,1.599858642,1.599936962,1.600500464,1.59755671,1.599705815,-0.0002942085266,0.0007648468018
38.8,5,2,2,2.000549078,1.999814153,1.999933481,2.000260115,1.997544169,1.999620199,-0.0003798007965,0.0007034778828
38.8,6,2.4,2.400000095,2.400882483,2.399716377,2.399946451,2.400289059,2.397100925,2.399586916,-0.0004131793976,0.0008815765614
38.8,7,2.8,2.799999952,2.800829411,2.799705505,2.799763203,2.800429106,2.797133684,2.799572229,-0.0004277229309,0.0009312152979
38.8,8,3.2,3.200000048,3.201063156,3.199314356,3.19991827,3.200927496,3.197067261,3.199658155,-0.0003418922424,0.001138162566
38.8,9,3.6,3.600000143,3.599943876,3.598850965,3.599335909,3.598973513,3.596718788,3.598764896,-0.001235246658,0.001235532807
38.8,10,4,4,3.988500118,3.988025665,3.986813307,3.986596584,3.986388922,3.98726511,-0.01273488998,0.01273508091
38.8,11,4.4,4.346153736,4.337233067,4.338407516,4.337258816,4.337790012,4.338182449,4.337774277,-0.008379459381,0.008379364386
38.8,12,4.8,4.629370689,4.62567234,4.628196239,4.626440525,4.627400398,4.62762785,4.627067566,-0.002303123474,0.002303218935
38.8,13,5.2,4.849650383,4.850623131,4.853382587,4.852089882,4.853147984,4.853382111,4.852525234,0.002874851227,0.002874755766
38.8,14,5.6,5.006992817,5.011187553,5.014578342,5.013048649,5.015039444,5.014622211,5.01369524,0.006702423096,0.006702423096
38.8,15,6,5.101398468,5.107472897,5.111170292,5.109942913,5.111506462,5.111538887,5.11032629,0.008927822113,0.008927822113
38.8,16,6.4,5.132866859,5.139661312,5.143632889,5.14256382,5.14360714,5.144242287,5.142741203,0.009874343872,0.009874629788
38.8,17,6.8,5.101398468,5.107719421,5.111452103,5.111102104,5.110785007,5.112244129,5.110660553,0.009262084961,0.009262084961
38.8,18,7.2,5.006992817,5.011693001,5.014903069,5.014557362,5.013881683,5.015446186,5.01409626,0.007103443146,0.007103443146
38.8,19,7.6,4.849650383,4.851008415,4.853698254,4.853497505,4.85257864,4.854338169,4.853024006,0.003373622894,0.003373813583
38.8,20,8,4.629370689,4.626370907,4.628150463,4.627997398,4.626605511,4.628670692,4.627558708,-0.001811981201,0.001811695052
38.8,21,8.4,4.346153736,4.337564945,4.338332653,4.338069916,4.336708069,4.33924675,4.337984562,-0.008169174194,0.008169269189
38.8,22,8.8,4,3.988889694,3.987182379,3.987478733,3.985594034,3.987745047,3.987377882,-0.012622118,0.012622023
38.8,23,9.2,3.600000143,3.600754976,3.597538948,3.599767685,3.59768343,3.598320723,3.598812819,-0.001187324524,0.001488924026
38.8,24,9.6,3.200000048,3.201094627,3.198764563,3.200849533,3.199728489,3.199303627,3.199948311,-5.173683167e-05,0.0008295059088
38.8,25,10,2.799999952,2.801220179,2.798804998,2.800852299,2.799925089,2.799442291,2.800048828,4.887580872e-05,0.0007800102467
38.8,26,10.4,2.400000095,2.401200294,2.398934841,2.40112257,2.400279045,2.399544477,2.400216341,0.0002162456512,0.0008244991186
38.8,27,10.8,2,2.001508474,1.999013186,2.001027107,2.000187397,1.999662757,2.000279665,0.0002796649933,0.0008094072109
38.8,28,11.2,1.600000024,1.601446033,1.599588633,1.600667,1.600192785,1.599655509,1.600309968,0.0003099441528,0.0006123304483
38.8,29,11.6,1.200000048,1.201381564,1.199710131,1.200078964,1.199672699,1.199830055,1.200134635,0.0001345872879,0.0004495382309
38.8,30,12,0.8000000119,0.8013484478,0.7996814251,0.7999739051,0.7995784879,0.7997546196,0.8000673056,6.729364395e-05,0.000472009182
38.8,31,12.4,0.400000006,0.4003158808,0.3999035954,0.3997058868,0.3996484876,0.3996670544,0.3998481631,-0.0001518428326,0.0002781748772
38.8,32,12.8,-1.514517775e-39,0.0002583712339,4.005432129e-05,-0.000169955194,-0.0002728579566,-0.0001048184931,-4.984121915e-05,-4.984121915e-05,0.0001692114456
39.2,0,0,0,0.0001528603025,3.390014172e-05,-0.0001029595733,-0.000267624855,-0.0002863211557,-9.402902651e-05,-9.402902651e-05,0.0001687332115
39.2,1,0.4,0.400000006,0.4002521634,0.4002169669,0.3998488784,0.3993219733,0.3988508284,0.3996981978,-0.0003018081188,0.0004894912126
39.2,2,0.8,0.8000000119,0.8002437353,0.800355792,0.799724102,0.7994301319,0.7988805175,0.7997268438,-0.000273168087,0.0005129575729
39.2,3,1.2,1.200000048,1.200476766,1.200446844,1.199561477,1.199621677,1.198842764,1.199790001,-0.0002100467682,0.0005795478937
39.2,4,1.6,1.600000024,1.600454092,1.600450873,1.599537015,1.599303126,1.598762155,1.599701405,-0.0002986192703,0.0006605386734
39.2,5,2,2,2.000854254,2.000501394,1.999324322,1.999227881,1.998572588,1.999696136,-0.0003038644791,0.0008461714024
39.2,6,2.4,2.400000095,2.401567459,2.400615931,2.399292707,2.399742365,2.398694277,2.399982452,-1.764297485e-05,0.0008908271557
39.2,7,2.8,2.799999952,2.802039623,2.800833225,2.799245119,2.799757004,2.79864645,2.800104141,0.0001041889191,0.001044845558
39.2,8,3.2,3.200000048,3.202348709,3.201083183,3.19903779,3.199789762,3.198620558,3.200175762,0.0001757144928,0.001196765923
39.2,9,3.6,3.600000143,3.602041483,3.600884438,3.598949432,3.599280596,3.598999262,3.600030899,3.07559967e-05,0.001139354659
39.2,10,4,4,3.998934507,3.998240948,3.995164156,3.99637413,3.996897697,3.997122288,-0.00287771225,0.00287771225
39.2,11,4.4,4.384615421,4.373718262,4.373603821,4.373194695,4.373598576,4.374532223,4.373729706,-0.01088571548,0.01088590641
39.2,12,4.8,4.699300766,4.694587708,4.694777489,4.694673538,4.695746422,4.696177483,4.695192814,-0.004107952118,0.004108238034
39.2,13,5.2,4.944055557,4.944242001,4.944254398,4.945521355,4.947052479,4.946484089,4.945510864,0.001455307007,0.001455307007
39.2,14,5.6,5.118880749,5.122658253,5.122826099,5.124740601,5.126307011,5.125601292,5.124426842,0.005546092987,0.005545902066
39.2,15,6,5.223775864,5.22960186,5.230274677,5.2323246,5.233385086,5.233191967,5.231755733,0.007979869843,0.007979774848
39.2,16,6.4,5.258740902,5.265326977,5.266331673,5.268386841,5.269126415,5.269209385,5.267676353,0.008935451508,0.008935356513
39.2,17,6.8,5.223775864,5.229826927,5.230420113,5.232754707,5.23349905,5.233378887,5.231976032,0.00820016861,0.008200073615
39.2,18,7.2,5.118880749,5.122002125,5.123186111,5.124870777,5.126349449,5.125762939,5.124433994,0.005553245544,0.00555353146
39.2,19,7.6,4.944055557,4.942813873,4.944440842,4.945952892,4.946352959,4.946511745,4.945214272,0.001158714294,0.001655578613
39.2,20,8,4.699300766,4.692487717,4.694308281,4.695603848,4.694841862,4.695565224,4.694561005,-0.004739761353,0.004739379976
39.2,21,8.4,4.384615421,4.3715868,4.373073101,4.374511719,4.37213707,4.37349081,4.372960091,-0.01165533066,0.01165552158
39.2,22,8.8,4,3.997142792,3.997153044,3.996620178,3.993327379,3.995914698,3.996031523,-0.003968477249,0.003968381789
39.2,23,9.2,3.600000143,3.599955559,3.599714994,3.599956274,3.596215725,3.598267555,3.598822117,-0.001178026199,0.001178121543
39.2,24,9.6,3.200000048,3.199687243,3.199853897,3.200143576,3.19678092,3.198401928,3.198973417,-0.001026630402,0.001083946205
39.2,25,10,2.799999952,2.799701452,2.799803257,2.800088644,2.797433615,2.798449278,2.799095392,-0.0009045600891,0.0009401798015
39.2,26,10.4,2.400000095,2.399644375,2.399842024,2.399791956,2.397366762,2.398498774,2.39902854,-0.0009715557098,0.0009713172913
39.2,27,10.8,2,1.999548078,1.999805927,1.99983561,1.998744369,1.998426795,1.999272108,-0.000727891922,0.0007278442499
39.2,28,11.2,1.600000024,1.599383116,1.599607348,1.599902511,1.598917603,1.59881258,1.599324584,-0.0006754398346,0.0006753921625
39.2,29,11.6,1.200000048,1.199388623,1.199579477,1.200078845,1.199133039,1.199635744,1.199563265,-0.0004367828369,0.0004684209707
39.2,30,12,0.8000000119,0.799449265,0.799628675,0.8000686765,0.7990156412,0.7999615669,0.7996247411,-0.0003752708435,0.0004027128161
39.2,31,12.4,0.400000006,0.3999195099,0.3997133374,0.4000393748,0.3990263641,0.3997341394,0.3996865451,-0.0003134608269,0.0003292083857
39.2,32,12.8,4.245088523e-38,-6.693601608e-05,-0.0002460479736,-4.207715392e-06,-0.0003736512735,-8.740276098e-05,-0.0001556491479,-0.0001556491479,0.0001556491479
39.6,0,0,0,0.0003306963481,8.410215378e-05,-0.0001595765352,-4.291534424e-05,0.0002578217536,9.40256723e-05,9.40256723e-05,0.0001750224328
39.6,1,0.4,0.400000006,0.4002852142,0.4001767635,0.3998050094,0.3995791376,0.4014372528,0.4002566934,0.0002566874027,0.0005030155298
39.6,2,0.8,0.8000000119,0.7996151447,0.8001380563,0.7998270988,0.7992320061,0.8019410968,0.8001506925,0.000150680542,0.0006809830666
39.6,3,1.2,1.200000048,1.199881315,1.200106621,1.199759483,1.199106574,1.201701403,1.200111032,0.0001109838486,0.0006121397018
39.6,4,1.6,1.600000024,1.599851608,1.600094199,1.599648595,1.59930706,1.601906061,1.600161552,0.0001615285873,0.0006386041641
39.6,5,2,2,1.999665618,2.000119209,1.999384522,1.999373913,2.001972914,2.000103235,0.0001032352448,0.0007336139679
39.6,6,2.4,2.400000095,2.399594545,2.400118351,2.399277687,2.399251938,2.4018085,2.400010347,1.02519989e-05,0.0007605552673
39.6,7,2.8,2.799999952,2.798794508,2.800081253,2.799323797,2.798912764,2.801736355,2.799769878,-0.0002300739288,0.0009572982672
39.6,8,3.2,3.200000048,3.198258162,3.19971633,3.199339867,3.199021578,3.201808691,3.199629068,-0.0003709793091,0.001094579697
39.6,9,3.6,3.600000143,3.597709894,3.599722862,3.599340439,3.598904848,3.600941181,3.59932375,-0.0006763935089,0.001052713371
39.6,10,4,4,3.997150183,3.999210358,3.99865365,3.998780251,4.0007267,3.998904467,-0.001095533371,0.001386451768
39.6,11,4.4,4.400000095,4.391063213,4.392836571,4.394447327,4.395533085,4.39521265,4.393818378,-0.006181716919,0.006181525998
39.6,12,4.8,4.759999752,4.759185314,4.756418228,4.756297588,4.759176731,4.757361889,4.757688046,-0.002311706543,0.002311802004
39.6,13,5.2,5.039999962,5.050372124,5.04121542,5.040915966,5.044453621,5.041279316,5.043646812,0.003646850586,0.003647327423
39.6,14,5.6,5.239999771,5.258347034,5.244751453,5.243682861,5.248372078,5.243685246,5.247767448,0.007767677307,0.007767963223
39.6,15,6,5.359999657,5.382997036,5.366447449,5.365217209,5.370994091,5.364965916,5.37012434,0.01012468338,0.01012468338
39.6,16,6.4,5.399999619,5.423309803,5.406841755,5.40491581,5.411540508,5.405107498,5.41034317,0.01034355164,0.01034345664
39.6,17,6.8,5.359999657,5.380743027,5.366170406,5.36420393,5.370146751,5.364259243,5.369105339,0.009105682373,0.009105014615
39.6,18,7.2,5.239999771,5.255599976,5.243913174,5.24273634,5.247161388,5.242638588,5.24641037,0.006410598755,0.006410121918
39.6,19,7.6,5.039999962,5.047604561,5.040291786,5.040388584,5.043246746,5.039420605,5.042190552,0.002190589905,0.002422237303
39.6,20,8,4.759999752,4.756061077,4.755361557,4.756627083,4.75758791,4.755787373,4.756285191,-0.003714561462,0.003714752151
39.6,21,8.4,4.400000095,4.387040615,4.392338753,4.395246506,4.394592285,4.393500328,4.392543793,-0.007456302643,0.007456398103
39.6,22,8.8,4,3.992782116,3.998620749,3.99948597,3.998942375,3.998287439,3.99762392,-0.002376079559,0.002376270248
39.6,23,9.2,3.600000143,3.593123436,3.598764896,3.60007596,3.599176645,3.598635435,3.597955227,-0.002044916153,0.002075195312
39.6,24,9.6,3.200000048,3.193145752,3.199488878,3.200226068,3.199254036,3.19873929,3.198170662,-0.001829385757,0.001919651055
39.6,25,10,2.799999952,2.79413867,2.799811363,2.800227165,2.799088955,2.798833847,2.798419952,-0.001579999924,0.001670837402
39.6,26,10.4,2.400000095,2.394775867,2.399944782,2.40002346,2.3992064,2.398871899,2.398564577,-0.001435518265,0.001444959664
39.6,27,10.8,2,1.99507463,2.000054598,2.00022912,1.999220729,1.998873234,1.998690367,-0.001309633255,0.001423025155
39.6,28,11.2,1.600000024,1.595081449,1.600291371,1.60022974,1.599408269,1.599132538,1.598828673,-0.001171350479,0.001379776048
39.6,29,11.6,1.200000048,1.195864081,1.200238347,1.200308442,1.199685574,1.199168801,1.199053049,-0.0009469985962,0.001165676164
39.6,30,12,0.8000000119,0.7961246371,0.8002541661,0.8002417684,0.7998769879,0.7992130518,0.7991420627,-0.0008579492569,0.00105625391
39.6,31,12.4,0.400000006,0.3964098692,0.4002294242,0.3999387026,0.4001646042,0.4000956118,0.3993676305,-0.0006323754787,0.0008282124763
39.6,32,12.8,0,-0.002507346217,0.0003112256527,-3.148894757e-05,2.237223089e-05,2.933293581e-05,-0.0004351808748,-0.0004351808748,0.0005803531967
40,0,0,0,-0.0001591462642,0.0005499571562,-3.536045551e-05,-0.0004092603922,-9.793229401e-05,-3.034845031e-05,-3.034845031e-05,0.0002503313008
40,1,0.4,0.400000006,0.3993051648,0.4005699754,0.4002187252,0.4012778699,0.3990752995,0.4000894129,8.940696716e-05,0.0007372200489
40,2,0.8,0.8000000119,0.7990909815,0.8005362153,0.8027518392,0.800688684,0.7986057997,0.8003347516,0.0003347396851,0.001255989075
40,3,1.2,1.200000048,1.199548721,1.200487494,1.202754498,1.20108223,1.198635817,1.2005018,0.0005017518997,0.001227927161
40,4,1.6,1.600000024,1.599623442,1.600054741,1.602777243,1.600751638,1.598447442,1.600330949,0.0003309249878,0.001102542854
40,5,2,2,2.000345707,2.000060797,2.002956867,2.00107646,1.998424768,2.000572681,0.000572681427,0.00120301242
40,6,2.4,2.400000095,2.400363207,2.399977446,2.402888298,2.401058197,2.398411036,2.400539637,0.0005395412445,0.001184225082
40,7,2.8,2.799999952,2.801501036,2.799960852,2.805396557,2.801098108,2.797849417,2.801161289,0.001161336899,0.00203709607
40,8,3.2,3.200000048,3.203181267,3.200723171,3.205438137,3.201076508,3.198832273,3.201850176,0.001850128174,0.002317333128
40,9,3.6,3.600000143,3.603122234,3.600386858,3.60690403,3.599077225,3.601463556,3.602190733,0.002190589905,0.002559804823
40,10,4,4,4.004727364,4.000475407,4.006578445,4.000692844,4.002350807,4.002964973,0.00296497345,0.00296497345
40,11,4.4,4.400000095,4.403978348,4.400076866,4.406764507,4.400063992,4.401966572,4.402569771,0.002569675446,0.002569961594
40,12,4.8,4.800000191,4.801516533,4.799945831,4.801049709,4.794815063,4.799647808,4.799395084,-0.0006051063538,0.001631546067
40,13,5.2,5.133333206,5.133367062,5.132245541,5.134410381,5.128890514,5.131285667,5.132039547,-0.00129365921,0.001737785293
40,14,5.6,5.371428013,5.370277405,5.369996548,5.371266365,5.36953783,5.368399143,5.369895458,-0.001532554626,0.001532554626
40,15,6,5.514285088,5.512217522,5.515970707,5.513222694,5.511785507,5.510690212,5.512777805,-0.001507282257,0.002182006836
40,16,6.4,5.56190443,5.561028481,5.563510895,5.55898571,5.559604645,5.558775902,5.560381413,-0.001523017883,0.002165889833
40,17,6.8,5.514285088,5.513389587,5.516043186,5.511685371,5.512589931,5.511881351,5.51311779,-0.001167297363,0.001870441483
40,18,7.2,5.371428013,5.370545387,5.37344265,5.36775589,5.371360779,5.369533539,5.370527744,-0.0009002685547,0.001706218696
40,19,7.6,5.133333206,5.13282299,5.135938168,5.129734516,5.133687973,5.13229084,5.132894993,-0.0004382133484,0.001622200012
40,20,8,4.800000191,4.801814079,4.802878857,4.798871994,4.802852631,4.80056715,4.801396847,0.001396656036,0.001848030137
40,21,8.4,4.400000095,4.403268814,4.400835037,4.403095722,4.401592255,4.403892994,4.402536869,0.002536773682,0.002536869142
40,22,8.8,4,4.003151417,4.00152874,4.003272057,4.002236843,4.004197598,4.002877235,0.002877235413,0.002877330873
40,23,9.2,3.600000143,3.603178978,3.60080719,3.602506161,3.599964619,3.60326314,3.60194397,0.001943826675,0.00195808406
40,24,9.6,3.200000048,3.202775002,3.199839115,3.201806068,3.19961381,3.200486898,3.200904131,0.000904083252,0.001122999238
40,25,10,2.799999952,2.802428961,2.799900293,2.801970959,2.801435471,2.800914288,2.80133009,0.001330137253,0.001369905425
40,26,10.4,2.400000095,2.402553558,2.399879217,2.402003288,2.400824308,2.400905371,2.401233196,0.001233100891,0.001281404519
40,27,10.8,2,2.002122879,1.999299288,2.00188756,2.001626492,1.999644995,2.000916243,0.0009162425995,0.001338529633
40,28,11.2,1.600000024,1.601015925,1.599350333,1.599257708,1.602127433,1.600119233,1.600374222,0.0003741979599,0.0009309053421
40,29,11.6,1.200000048,1.20161438,1.19938755,1.199367762,1.202189803,1.200113297,1.200534582,0.0005345344543,0.001032423927
40,30,12,0.8000000119,0.8005315661,0.7994400263,0.7994300127,0.7981445193,0.8003870845,0.7995866537,-0.0004133582115,0.0007808208466
40,31,12.4,0.400000006,0.4013309479,0.3992899954,0.3988149762,0.3982586861,0.399959296,0.3995307982,-0.0004692077637,0.001001602388
40,32,12.8,0,0.0009958781302,-0.0006597936153,-0.0001494456083,-0.0001618470997,3.361701965e-05,1.16817655e-05,1.16817655e-05,0.0004001162888


==> data/results/rocket_car/optinn/rocket_car_optinn_v.csv.provenance.json <==
{
  "file": "rocket_car_optinn_v.csv",
  "provenance": {
    "git_commit": "8b8dd38a0412894b7742634e17690cc4a4cc0de0",
    "reproducible": true,
    "suite": "paper",
    "uv_lock_sha256": "84ce4f62697fafc3ee275bbee071f2fa5c1713297a5ef614cac763921ffe4311",
    "pyoptinn_commit": "d4c00ec1be578aaec29364b018eec18978b87579",
    "python": "3.13.5",
    "torch": "2.14.0+cu130",
    "cuda": "13.0",
    "device": "NVIDIA GeForce RTX 4090",
    "host": "SIMU",
    "argv": [
      "evaluate_rocket_car.py",
      "--method",
      "optinn",
      "--seeds",
      "3",
      "--vmax",
      "x=0.284",
      "v=0.249",
      "u=0.252"
    ],
    "started_at": "2026-10-16T15:06:41+00:00"
  }
}

==> data/results/rocket_car/optinn/rocket_car_optinn_v_error_bg.png.provenance.json <==
{
  "file": "rocket_car_optinn_v_error_bg.png",
  "provenance": {
    "git_commit": "8b8dd38a0412894b7742634e17690cc4a4cc0de0",
    "reproducible": true,
    "suite": "paper",
    "uv_lock_sha256": "84ce4f62697fafc3ee275bbee071f2fa5c1713297a5ef614cac763921ffe4311",
    "pyoptinn_commit": "d4c00ec1be578aaec29364b018eec18978b87579",
    "python": "3.13.5",
    "torch": "2.14.0+cu130",
    "cuda": "13.0",
    "device": "NVIDIA GeForce RTX 4090",
    "host": "SIMU",
    "argv": [
      "evaluate_rocket_car.py",
      "--method",
      "optinn",
      "--seeds",
      "3",
      "--vmax",
      "x=0.284",
      "v=0.249",
      "u=0.252"
    ],
    "started_at": "2026-10-16T15:06:41+00:00"
  }
}

==> data/results/rocket_car/optinn/rocket_car_optinn_v_error_colormap.tex.provenance.json <==
{
  "file": "rocket_car_optinn_v_error_colormap.tex",
  "provenance": {
    "git_commit": "8b8dd38a0412894b7742634e17690cc4a4cc0de0",
    "reproducible": true,
    "suite": "paper",
    "uv_lock_sha256": "84ce4f62697fafc3ee275bbee071f2fa5c1713297a5ef614cac763921ffe4311",
    "pyoptinn_commit": "d4c00ec1be578aaec29364b018eec18978b87579",
    "python": "3.13.5",
    "torch": "2.14.0+cu130",
    "cuda": "13.0",
    "device": "NVIDIA GeForce RTX 4090",
    "host": "SIMU",
    "argv": [
      "evaluate_rocket_car.py",
      "--method",
      "optinn",
      "--seeds",
      "3",
      "--vmax",
      "x=0.284",
      "v=0.249",
      "u=0.252"
    ],
    "started_at": "2026-10-16T15:06:41+00:00"
  }
}

==> data/results/rocket_car/optinn/rocket_car_optinn_x.csv <==
p,k,t,truth,seed3,seed4,seed5,seed6,seed7,mean,err,abs_err
0,0,0,1.147943702e-41,-4.93042171e-06,-6.07513357e-06,1.329369843e-05,2.312660217e-05,3.639608622e-06,5.810870789e-06,5.810870789e-06,1.021309254e-05
0,1,0.4,-9.523366122e-27,4.853308201e-05,8.406862617e-05,2.560764551e-05,5.742907524e-05,7.217563689e-05,5.756281462e-05,5.756281462e-05,5.756281462e-05
0,2,0.8,-3.159674812e-26,0.000176968053,0.0003150478005,0.0002332888544,0.0001869574189,0.0002339289058,0.0002292382123,0.0002292382123,0.0002292382123
0,3,1.2,-5.322671325e-26,0.0003886129707,0.0006632842124,0.0004630312324,0.0003798701218,0.0004583001137,0.000470619736,0.000470619736,0.000470619736
0,4,1.6,-5.852122717e-26,0.0006412789226,0.00113748014,0.0007904171944,0.0006050514057,0.0007214471698,0.0007791349781,0.0007791349781,0.0007791349781
0,5,2,-6.490439379e-26,0.000967271626,0.001647289842,0.001170191914,0.0009061042219,0.00108306855,0.001154785277,0.001154785277,0.001154785277
0,6,2.4,-9.269894636e-26,0.001291258261,0.002222776413,0.001586310565,0.001244849991,0.001494929194,0.001568024978,0.001568024978,0.001568024978
0,7,2.8,-1.218131769e-25,0.00166019192,0.002816185355,0.002009563148,0.001608792692,0.001938082278,0.002006563125,0.002006563125,0.002006563125
0,8,3.2,-1.549613094e-25,0.002023287117,0.00338787958,0.002419372089,0.002001538873,0.002409756184,0.002448366722,0.002448366722,0.002448366722
0,9,3.6,-1.771404666e-25,0.002395255491,0.003940395545,0.002871032804,0.00242235139,0.00288002193,0.002901811618,0.002901811618,0.002901811618
0,10,4,-1.769355106e-25,0.00275503099,0.004446657375,0.0032235533,0.002841327339,0.003319641575,0.003317242023,0.003317242023,0.003317242023
0,11,4.4,-1.78921961e-25,0.003084354103,0.004859320819,0.003588508815,0.003261864185,0.00375687331,0.003710184246,0.003710184246,0.003710184246
0,12,4.8,-1.97825176e-25,0.003354422748,0.005194920115,0.003913655877,0.00363574177,0.004151724279,0.004050093237,0.004050093237,0.004050093237
0,13,5.2,-2.119994904e-25,0.00360902492,0.0054593198,0.004179675132,0.003974497318,0.004469905049,0.004338484257,0.004338484257,0.004338484257
0,14,5.6,-2.180451971e-25,0.003784138709,0.005610488355,0.004405848682,0.004278443754,0.004749983549,0.004565780517,0.004565780517,0.004565780517
0,15,6,-2.212147663e-25,0.003883123398,0.005654737353,0.004533913918,0.004505887628,0.004962872714,0.00470810663,0.00470810663,0.00470810663
0,16,6.4,-2.04223368e-25,0.003951698542,0.005590155721,0.00459317863,0.004649884999,0.005085766315,0.004774136934,0.004774136934,0.004774136934
0,17,6.8,-1.949323121e-25,0.003933288157,0.00544394413,0.004565253854,0.00475667417,0.005086742342,0.004757180344,0.004757180344,0.004757180344
0,18,7.2,-2.172225138e-25,0.003793966025,0.005174890161,0.004435405135,0.004732722417,0.005037296563,0.004634856246,0.004634856246,0.004634856246
0,19,7.6,-2.370068741e-25,0.003605246544,0.004820857197,0.00422540307,0.004631429911,0.004840500653,0.004424687475,0.004424687475,0.004424687475
0,20,8,-2.211321824e-25,0.0033788234,0.004386156797,0.004001744092,0.004451964051,0.004531061277,0.004149950109,0.004149950109,0.004149950109
0,21,8.4,-1.906261423e-25,0.003065213561,0.003880126402,0.003638118505,0.004171133041,0.004188492894,0.003788616974,0.003788616974,0.003788616974
0,22,8.8,-1.75269461e-25,0.002720334567,0.003331176937,0.003236629069,0.003809720278,0.003761991858,0.003371970262,0.003371970262,0.003371970262
0,23,9.2,-1.68543633e-25,0.00234420551,0.002728132531,0.002792360261,0.003386974335,0.003262573853,0.002902849345,0.002902849345,0.002902849345
0,24,9.6,-1.542432981e-25,0.001897454262,0.002102605999,0.002337403595,0.002916023135,0.002691507339,0.002388998866,0.002388998866,0.002388998866
0,25,10,-1.313885062e-25,0.001440022141,0.001497112215,0.001854807138,0.00239379704,0.002126391977,0.001862426056,0.001862426056,0.001862426056
0,26,10.4,-1.00306117e-25,0.001000955701,0.0009015351534,0.001377224922,0.001867741346,0.001517497003,0.001332990825,0.001332990825,0.001332990825
0,27,10.8,-8.239675574e-26,0.000567894429,0.0003380086273,0.0008965069428,0.001366317272,0.000977056101,0.0008291566628,0.0008291566628,0.0008291566628
0,28,11.2,-8.185991741e-26,0.0001618172973,-0.0001598596573,0.000420736149,0.000911206007,0.0004656761885,0.0003599151969,0.0003599151969,0.0004238590482
0,29,11.6,-6.924361565e-26,-0.000186573714,-0.0005893614143,6.501376629e-05,0.0005004480481,3.468245268e-06,-4.140101373e-05,-4.140101373e-05,0.0002689730318
0,30,12,-3.926197703e-26,-0.0004364512861,-0.0009141489863,-0.0001857280731,0.0001589953899,-0.000354398042,-0.0003463462053,-0.0003463462053,0.0004099443613
0,31,12.4,-1.122077369e-26,-0.0006048753858,-0.001129575074,-0.0003785714507,-5.254149437e-05,-0.0005968883634,-0.0005524903536,-0.0005524903536,0.0005524903536
0,32,12.8,0,-0.0006580501795,-0.001189991832,-0.0004205157747,-0.0001011788845,-0.0006390139461,-0.0006017501582,-0.0006017501582,0.0006017501582
0.4,0,0,1.147943702e-41,6.997957826e-06,9.84640792e-06,2.548098564e-06,-7.681548595e-06,-4.682689905e-06,1.405645207e-06,1.405645207e-06,6.351340744e-06
0.4,1,0.4,0.0011363636,0.001170035452,0.001173283905,0.001180432737,0.001167461276,0.0011637602,0.001170994714,3.463111352e-05,3.463111352e-05
0.4,2,0.8,0.004472140688,0.004592803307,0.004580069333,0.004646066576,0.004601255059,0.004569728859,0.004597984254,0.0001258435659,0.0001258439443
0.4,3,1.2,0.009860703722,0.01011481322,0.01007268578,0.01022180915,0.01014974155,0.01007190347,0.01012619026,0.0002654865384,0.0002654869168
0.4,4,1.6,0.01715542562,0.01758097112,0.01750170067,0.01777048782,0.017640654,0.01751577854,0.01760191843,0.0004464928061,0.0004464928061
0.4,5,2,0.02620967664,0.02684092149,0.02670937032,0.02711297944,0.02694020048,0.02675771713,0.02687223814,0.000662561506,0.0006625611568
0.4,6,2.4,0.0368768312,0.0377378501,0.03754075989,0.03811339289,0.03788039088,0.037616577,0.03777779266,0.0009009614587,0.0009009629721
0.4,7,2.8,0.04901026189,0.05011884123,0.04986124486,0.05059221387,0.05030883104,0.0499624908,0.05016872287,0.001158460975,0.001158462488
0.4,8,3.2,0.06246334314,0.06382368505,0.06349736452,0.06439100206,0.06408216804,0.06363013387,0.06388486922,0.001421526074,0.001421527588
0.4,9,3.6,0.0770894438,0.07869152725,0.07831299305,0.07936727256,0.07902669907,0.07848159224,0.07877601683,0.001686573029,0.001686573029
0.4,10,4,0.09274193645,0.09457163513,0.09414363652,0.09535101801,0.09499241412,0.09435808659,0.09468336403,0.001941427588,0.001941421651
0.4,11,4.4,0.1092741936,0.1113151088,0.1108390018,0.112182349,0.1118241474,0.1110818908,0.111448504,0.002174310386,0.002174305962
0.4,12,4.8,0.126539588,0.1287705004,0.1282773316,0.1297127306,0.1293530613,0.1285263002,0.1289279908,0.00238840282,0.002388396766
0.4,13,5.2,0.144391492,0.1467796117,0.1462675035,0.1477901638,0.1474348307,0.1465198249,0.1469583809,0.002566888928,0.002566894982
0.4,14,5.6,0.1626832783,0.1651878804,0.1646766663,0.1662577838,0.1659290791,0.1649228632,0.1653948575,0.002711579204,0.002711576177
0.4,15,6,0.1812683344,0.183847785,0.1833383739,0.1849476397,0.1846680045,0.1835999787,0.1840803623,0.002812027931,0.002812021878
0.4,16,6.4,0.200000003,0.2026070952,0.2021081746,0.2037324309,0.2034893483,0.2023754716,0.2028625011,0.002862498164,0.002862501191
0.4,17,6.8,0.2187316716,0.2213363647,0.2208614498,0.2224559188,0.2222601473,0.221105814,0.2216039449,0.002872273326,0.002872267272
0.4,18,7.2,0.2373167127,0.239872247,0.2394261956,0.2409673035,0.2408084571,0.2396431118,0.240143463,0.002826750278,0.002826750278
0.4,19,7.6,0.2556084991,0.2580578923,0.2576519251,0.2591263652,0.2590039372,0.2578528225,0.2583386004,0.002730101347,0.002730089473
0.4,20,8,0.273460418,0.275782913,0.2754222751,0.276789844,0.2767030895,0.2755786479,0.276055336,0.002594918013,0.002594935941
0.4,21,8.4,0.2907257974,0.2928715348,0.2925477922,0.2938191295,0.2937594354,0.2926865816,0.2931368947,0.002411097288,0.002411097288
0.4,22,8.8,0.3072580695,0.309201777,0.3089167774,0.3100675344,0.3100292683,0.309014082,0.3094458878,0.002187818289,0.002187818289
0.4,23,9.2,0.3229105473,0.3246354461,0.3243718147,0.325412482,0.3253834844,0.3244413733,0.3248489499,0.001938402653,0.00193837285
0.4,24,9.6,0.3375366628,0.3390215933,0.3387782872,0.3397013247,0.3396844268,0.3388395905,0.3392050266,0.00166836381,0.001668381738
0.4,25,10,0.3509897292,0.352227211,0.3520100117,0.3528064489,0.3527889252,0.3520440161,0.3523753285,0.001385599375,0.001385593438
0.4,26,10.4,0.3631231785,0.3641123474,0.3639032245,0.364595592,0.3645606935,0.3639141023,0.3642171919,0.001094013453,0.001094013453
0.4,27,10.8,0.3737903237,0.3745314777,0.3743552268,0.3749374747,0.3748880029,0.3743337095,0.3746091723,0.0008188486099,0.0008188545471
0.4,28,11.2,0.3828445673,0.3833624125,0.3831965327,0.383679688,0.3836191893,0.3831671476,0.383405,0.0005604326725,0.0005604267353
0.4,29,11.6,0.3901392817,0.3904681206,0.3903165162,0.390714407,0.3906386197,0.3902628124,0.3904801011,0.0003408193588,0.0003408133925
0.4,30,12,0.3955278695,0.39570871,0.3955764174,0.3958986998,0.3958038688,0.3954767287,0.3956928849,0.0001650154591,0.0001854717702
0.4,31,12.4,0.3988636434,0.3989453912,0.3988240957,0.3991091847,0.3990097046,0.3987065554,0.3989189863,5.534291267e-05,0.0001339972077
0.4,32,12.8,0.400000006,0.4000489414,0.3999554515,0.4002029896,0.4000806808,0.3998051584,0.4000186324,1.862645149e-05,0.0001143991976
0.8,0,0,8.609577765e-42,3.794208169e-06,-1.881271601e-07,1.415610313e-07,-7.152557373e-06,-3.173947334e-06,-1.315772579e-06,-1.315772579e-06,2.890080168e-06
0.8,1,0.4,0.002272727201,0.002293203026,0.002278037369,0.002303309739,0.002285212278,0.002277679741,0.002287488431,1.476122998e-05,1.476122998e-05
0.8,2,0.8,0.008944281377,0.008998885751,0.008978664875,0.009064167738,0.00902812928,0.008951365016,0.009004242718,5.996134132e-05,5.996115578e-05
0.8,3,1.2,0.01972140744,0.01983305439,0.01981005073,0.01997641474,0.01992633007,0.01971860975,0.01985289156,0.0001314841211,0.0001326035708
0.8,4,1.6,0.03431085125,0.03450008482,0.03446768224,0.0347404331,0.03467497975,0.03428994864,0.03453462571,0.0002237744629,0.0002321354987
0.8,5,2,0.05241935328,0.05269410461,0.05264268816,0.05304769799,0.05296267569,0.05238886923,0.05274720863,0.0003278553486,0.000340047467
0.8,6,2.4,0.07375366241,0.07411535084,0.07406361401,0.0746089071,0.07448720932,0.07369476557,0.07419396937,0.0004403069615,0.0004638656974
0.8,7,2.8,0.09802052379,0.09847231209,0.09842884541,0.09910584241,0.09894961119,0.09792762995,0.09857685119,0.0005563274026,0.0005934819346
0.8,8,3.2,0.1249266863,0.1254726648,0.1254341602,0.1262442172,0.1260613501,0.1247929111,0.1256010681,0.0006743818521,0.0007278844714
0.8,9,3.6,0.1541788876,0.1548220217,0.1547871977,0.1557323039,0.1555168778,0.1540073752,0.1549731642,0.0007942765951,0.0008628725773
0.8,10,4,0.1854838729,0.1862084568,0.186184898,0.1872524023,0.1870129108,0.185266301,0.1863850057,0.000901132822,0.0009881496662
0.8,11,4.4,0.2185483873,0.2193492055,0.2193340957,0.2205029428,0.2202435136,0.2182647735,0.2195388973,0.0009905099869,0.001103964401
0.8,12,4.8,0.2530791759,0.2539399266,0.2539542615,0.2551957965,0.2549141645,0.2527475059,0.254150331,0.001071155071,0.001203823136
0.8,13,5.2,0.288782984,0.289691478,0.2897279263,0.2910372019,0.2907217145,0.2883888781,0.2899134457,0.001130461693,0.00128809805
0.8,14,5.6,0.3253665566,0.3263032734,0.3263671398,0.3277201056,0.3273721933,0.3249123096,0.3265349865,0.001168429852,0.001350146485
0.8,15,6,0.3625366688,0.3634890318,0.3635750115,0.3649486303,0.3645815849,0.362036854,0.3637261987,0.001189529896,0.001389479614
0.8,16,6.4,0.400000006,0.4009449184,0.4010678828,0.4024261236,0.4020391107,0.3994517922,0.4011859298,0.001185923815,0.001405245042
0.8,17,6.8,0.4374633431,0.4383912683,0.4385416806,0.4398681819,0.4394624531,0.4368729293,0.4386273026,0.001163959503,0.00140012498
0.8,18,7.2,0.4746334255,0.4755305648,0.4756873846,0.4769719839,0.4765645862,0.4740195572,0.4757548273,0.001121401787,0.001366937184
0.8,19,7.6,0.5112169981,0.5120549798,0.5122278929,0.5134536028,0.5130512714,0.5105966926,0.5122769475,0.001059949398,0.001308012055
0.8,20,8,0.546920836,0.5477208495,0.5478692651,0.5490175486,0.5486335754,0.5463051796,0.5479092598,0.0009884238243,0.001234710217
0.8,21,8.4,0.5814515948,0.582180202,0.5823185444,0.5833872557,0.5830074549,0.5808607936,0.5823508501,0.0008992552757,0.001135575818
0.8,22,8.8,0.614516139,0.6151804328,0.6152866483,0.616263628,0.6158969402,0.6139519215,0.6153159142,0.0007997751236,0.001025462174
0.8,23,9.2,0.6458210945,0.646407485,0.6464837193,0.6473561525,0.6470195651,0.6452978849,0.6465129852,0.0006918907166,0.0009011506918
0.8,24,9.6,0.6750733256,0.6755802631,0.6756058931,0.6763864756,0.6760808825,0.6745989323,0.6756504774,0.0005771517754,0.0007669210318
0.8,25,10,0.7019794583,0.7024214268,0.7023795843,0.7030621767,0.7027888298,0.7015628815,0.7024430037,0.0004635453224,0.0006301522371
0.8,26,10.4,0.726246357,0.7266073227,0.7265208364,0.727114439,0.7268561721,0.725882113,0.7265961766,0.0003498196602,0.0004955172772
0.8,27,10.8,0.7475806475,0.747864902,0.7477254272,0.7482362986,0.7480062842,0.7472760081,0.7478218079,0.0002411603928,0.0003629922867
0.8,28,11.2,0.7656891346,0.7659131885,0.7657144666,0.7661529779,0.7659446597,0.7654448748,0.7658340335,0.0001448988914,0.0002426028223
0.8,29,11.6,0.7802785635,0.780444026,0.7802016735,0.7805793881,0.7803957462,0.7800851464,0.780341208,6.264448166e-05,0.0001707553893
0.8,30,12,0.7910557389,0.7911841869,0.7908990383,0.7912317514,0.7910656929,0.7908929586,0.7910547256,-1.013278961e-06,0.0001267790794
0.8,31,12.4,0.7977272868,0.7978259921,0.7975108027,0.7978265882,0.797680974,0.797595799,0.797688067,-3.921985626e-05,0.0001184582725
0.8,32,12.8,0.8000000119,0.8000815511,0.7997744083,0.8000720143,0.7999231815,0.7998802662,0.7999462485,-5.376338959e-05,0.0001151442557
1.2,0,0,-1.147943702e-41,6.0480088e-06,-5.560927093e-06,2.253800631e-06,-3.390014172e-07,-1.646578312e-06,1.510605188e-07,1.510605188e-07,3.169663159e-06
1.2,1,0.4,0.003409090685,0.003406602889,0.003392092884,0.003429584205,0.003431841731,0.003398193978,0.003411663231,2.572545782e-06,1.472537406e-05
1.2,2,0.8,0.0134164216,0.01340610161,0.01339983568,0.01348800957,0.01348816603,0.01335158665,0.01342674065,1.031905413e-05,4.701465514e-05
1.2,3,1.2,0.02958211116,0.02955674566,0.02957142889,0.02972473204,0.02973722667,0.02942439169,0.02960290387,2.07927078e-05,9.830072668e-05
1.2,4,1.6,0.05146627501,0.05142438039,0.05144868791,0.05170767754,0.05171594396,0.05119241029,0.05149781704,3.154203296e-05,0.0001648835896
1.2,5,2,0.07862903178,0.07856836915,0.07860895246,0.07897633314,0.07900571823,0.07822247595,0.07867637277,4.734098911e-05,0.0002422571124
1.2,6,2.4,0.1106304973,0.1105406806,0.1106186658,0.111103043,0.1111446321,0.1100582182,0.1106930524,6.255507469e-05,0.0003321215627
1.2,7,2.8,0.1470307857,0.1469050348,0.1470375359,0.1476144195,0.147666961,0.1462803185,0.1471008509,7.006525993e-05,0.0004205554724
1.2,8,3.2,0.1873900294,0.1872190237,0.1874134839,0.188081935,0.1881411374,0.1864504665,0.1874612123,7.118284702e-05,0.0005154073006
1.2,9,3.6,0.2312683314,0.2310565263,0.2313152552,0.2320678681,0.232131362,0.2301389873,0.2313420027,7.367134094e-05,0.0006101280451
1.2,10,4,0.2782258093,0.277962327,0.2782851756,0.2791202366,0.2791896462,0.2769005597,0.2782915533,6.574392319e-05,0.0007012725109
1.2,11,4.4,0.327822566,0.3274958134,0.3278946877,0.3287930787,0.3288594186,0.3262996972,0.3278685212,4.595518112e-05,0.0007858216995
1.2,12,4.8,0.3796187639,0.3792363405,0.3797175288,0.3806446791,0.3807139993,0.3779217005,0.3796468377,2.807378769e-05,0.0008598804707
1.2,13,5.2,0.4331744909,0.4327422678,0.4332993329,0.4342458844,0.4343003333,0.4313016236,0.4331778884,3.397464752e-06,0.0009254336474
1.2,14,5.6,0.4880498648,0.4875637889,0.4881924391,0.4891459942,0.4891912937,0.4860245585,0.4880236089,-2.625584602e-05,0.0009783029091
1.2,15,6,0.5438050032,0.5432771444,0.5439642668,0.544893086,0.5449282527,0.5416600108,0.5437445641,-6.04391098e-05,0.001008689404
1.2,16,6.4,0.6000000238,0.5994368792,0.6001691222,0.6010693312,0.6010706425,0.5977557898,0.5999003649,-9.965896606e-05,0.001023280667
1.2,17,6.8,0.6561949849,0.6556063294,0.6563791633,0.6572293043,0.6571969986,0.6538757682,0.6560575366,-0.0001374483109,0.001025676727
1.2,18,7.2,0.7119501233,0.711352706,0.7121325135,0.7129238844,0.7128580809,0.7096012831,0.7117737532,-0.0001763701439,0.001002073288
1.2,19,7.6,0.7668254972,0.7662228346,0.7670120597,0.7677289844,0.7676458955,0.7644920945,0.766620338,-0.0002051591873,0.0009693026659
1.2,20,8,0.8203812242,0.8198055625,0.8205668926,0.8211960196,0.8210959435,0.8180975318,0.8201524019,-0.0002288222313,0.0009149074322
1.2,21,8.4,0.872177422,0.871622324,0.8723504543,0.8728990555,0.8727881312,0.8699894547,0.8719299436,-0.0002474784851,0.0008496880764
1.2,22,8.8,0.9217742085,0.9212659597,0.9219481945,0.9223927259,0.9222670197,0.9197036028,0.9215154648,-0.000258743763,0.0007728338242
1.2,23,9.2,0.9687316418,0.9682863355,0.9689013958,0.9692466855,0.9691102505,0.9668127894,0.9684714079,-0.0002602338791,0.0006855130196
1.2,24,9.6,1.012609959,1.012228251,1.012748003,1.013023973,1.012850046,1.010873318,1.012344599,-0.0002653598785,0.0005820989609
1.2,25,10,1.052969217,1.052667379,1.053088069,1.053282142,1.05309844,1.051437378,1.052714705,-0.0002545118332,0.0004789352533
1.2,26,10.4,1.089369535,1.089150071,1.08947134,1.089590549,1.089382291,1.088041782,1.089127183,-0.0002423524857,0.0003765583097
1.2,27,10.8,1.121370912,1.121231318,1.121451855,1.12150383,1.121281743,1.12025094,1.121143937,-0.0002269744873,0.0003125190851
1.2,28,11.2,1.148533702,1.148470998,1.148589849,1.148587227,1.148358583,1.147609234,1.148323178,-0.0002105236053,0.0002543926239
1.2,29,11.6,1.170417905,1.17041719,1.170452118,1.170406818,1.170166612,1.169665933,1.170221686,-0.0001962184906,0.0002098560362
1.2,30,12,1.186583519,1.186638713,1.186605692,1.186519742,1.186283112,1.185963631,1.186402082,-0.0001814365387,0.0002122879087
1.2,31,12.4,1.1965909,1.196683288,1.196585059,1.19649744,1.196256638,1.196067691,1.196418047,-0.0001728534698,0.0002098321856
1.2,32,12.8,1.200000048,1.200104117,1.199988961,1.199901223,1.199652553,1.199515224,1.199832439,-0.0001676082611,0.0002092599898
1.6,0,0,-4.017802957e-41,5.830079317e-06,-8.195638657e-08,6.457790732e-06,1.724809408e-06,-2.853572369e-06,2.215430186e-06,2.215430186e-06,3.389641734e-06
1.6,1,0.4,0.004545454402,0.004534702748,0.004518911242,0.004559628665,0.004574269056,0.004523553886,0.004542212933,-3.241468221e-06,2.043684981e-05
1.6,2,0.8,0.01788856275,0.01783684455,0.01781008951,0.01792019606,0.0179676041,0.01779411361,0.01786577143,-2.279132605e-05,6.706304703e-05
1.6,3,1.2,0.03944281489,0.03933209181,0.03931768984,0.03948692977,0.03960500658,0.03923440725,0.0393952243,-4.759058356e-05,0.0001301124721
1.6,4,1.6,0.06862170249,0.06842970848,0.06843081862,0.06868065894,0.06888111681,0.06827017665,0.06853849441,-8.320808411e-05,0.000210554892
1.6,5,2,0.1048387066,0.1045490205,0.1045686901,0.1049033776,0.1052113399,0.1043296531,0.1047124118,-0.0001262947917,0.0003012120724
1.6,6,2.4,0.1475073248,0.1470956504,0.1471391916,0.1475791633,0.1479958743,0.1468021274,0.1473224014,-0.0001849234104,0.0004090786097
1.6,7,2.8,0.1960410476,0.1955012083,0.1955651641,0.1961059272,0.1966587156,0.1951361299,0.1957934201,-0.0002476274967,0.0005206376081
1.6,8,3.2,0.2498533726,0.2491710186,0.2492710203,0.2498966306,0.2506024241,0.2487422228,0.2495366633,-0.00031670928,0.0006336331135
1.6,9,3.6,0.3083577752,0.3075322807,0.3076833487,0.3083769381,0.3092261851,0.3070490062,0.3079735637,-0.0003842115402,0.000739252544
1.6,10,4,0.3709677458,0.3699899018,0.370192796,0.370952785,0.3719303906,0.3694807887,0.3705093265,-0.000458419323,0.0008434712654
1.6,11,4.4,0.4370967746,0.4359633625,0.4362291992,0.437038362,0.4381443858,0.4354268014,0.4365603924,-0.0005363821983,0.0009553969139
1.6,12,4.8,0.5061583519,0.5048832297,0.5052227378,0.5060508847,0.5072752237,0.5043358207,0.5055536032,-0.0006047487259,0.001051521278
1.6,13,5.2,0.577565968,0.5761650205,0.5765485764,0.5774101019,0.5787353516,0.5756064653,0.5768930316,-0.0006729364395,0.001140618348
1.6,14,5.6,0.6507331133,0.6492167711,0.6496533155,0.6505211592,0.6519409418,0.6486626863,0.6499989629,-0.0007341504097,0.001217269921
1.6,15,6,0.7250733376,0.7234655023,0.723936677,0.7247931957,0.7263280153,0.7229409218,0.7242928743,-0.0007804632187,0.001282346202
1.6,16,6.4,0.8000000119,0.7983142734,0.7988225222,0.7996561527,0.8012889624,0.7978311181,0.7991825938,-0.0008174180984,0.001332986401
1.6,17,6.8,0.8749266863,0.8732078075,0.8737339973,0.8745290637,0.8762266636,0.8727651834,0.8740925789,-0.000834107399,0.00135413406
1.6,18,7.2,0.9492668509,0.9475293756,0.9480938911,0.9488148689,0.9505780339,0.9471463561,0.9484324455,-0.0008344054222,0.001358818961
1.6,19,7.6,1.022433996,1.020708561,1.021268487,1.021937013,1.023743391,1.020408511,1.021613121,-0.0008208751678,0.001344561577
1.6,20,8,1.093841672,1.092182875,1.092693448,1.093307614,1.095160007,1.091955662,1.093059897,-0.0007817745209,0.001309084939
1.6,21,8.4,1.16290319,1.161326647,1.161771655,1.162344217,1.164234877,1.161199212,1.162175298,-0.000727891922,0.001260542893
1.6,22,8.8,1.229032278,1.22757566,1.227963924,1.228459001,1.230374575,1.227550745,1.228384733,-0.0006475448608,0.001184415771
1.6,23,9.2,1.291642189,1.290326953,1.290609956,1.291071057,1.293003917,1.290427446,1.291087866,-0.0005543231964,0.001099014306
1.6,24,9.6,1.350146651,1.348989367,1.349181294,1.349585295,1.351511717,1.349216342,1.349696875,-0.0004497766495,0.0009958744049
1.6,25,10,1.403958917,1.402978182,1.403050661,1.403410316,1.405322433,1.403334498,1.403619289,-0.0003396272659,0.0008851051098
1.6,26,10.4,1.452492714,1.451693296,1.451643229,1.451971412,1.453858018,1.452171803,1.452267528,-0.000225186348,0.0007712841034
1.6,27,10.8,1.495161295,1.494539618,1.494381905,1.494675994,1.496533751,1.495156884,1.495057702,-0.0001035928726,0.0006526469951
1.6,28,11.2,1.531378269,1.530932069,1.53064394,1.530921698,1.532761693,1.531673312,1.531386614,8.344650269e-06,0.0006631136057
1.6,29,11.6,1.560557127,1.560266256,1.559865952,1.560123205,1.561954379,1.561104536,1.560662866,0.0001057386398,0.0006721258396
1.6,30,12,1.582111478,1.581949472,1.581443071,1.581701279,1.583507657,1.582834005,1.582287073,0.0001755952835,0.0006718635559
1.6,31,12.4,1.595454574,1.595376968,1.594789028,1.595062494,1.596860528,1.596295595,1.595677018,0.0002224445343,0.000676441181
1.6,32,12.8,1.600000024,1.599956751,1.599339843,1.599614024,1.601401567,1.600892425,1.600240946,0.0002409219742,0.0006766795996
2,0,0,-2.869859255e-42,-2.719461918e-07,1.684390008e-05,1.266039908e-05,4.801899195e-06,-1.203641295e-05,4.399567842e-06,4.399567842e-06,9.322911865e-06
2,1,0.4,0.005681817885,0.005662109703,0.005677331239,0.005702249706,0.005702935159,0.005646043457,0.005678133573,-3.684312105e-06,2.030367068e-05
2,2,0.8,0.02236070298,0.02229396999,0.02234931663,0.02237460762,0.02239590138,0.02224644274,0.02233204804,-2.865493298e-05,4.829652607e-05
2,3,1.2,0.04930351675,0.04914788529,0.04923859984,0.04928511381,0.04936717451,0.04906471819,0.04922069982,-8.281692863e-05,0.0001082815215
2,4,1.6,0.08577712625,0.08550266922,0.08562833071,0.08571308106,0.08585508168,0.08537311107,0.08561445773,-0.0001626685262,0.0001938536734
2,5,2,0.1310483813,0.1306367517,0.1308070719,0.1309182644,0.1311436743,0.1304576695,0.1307926923,-0.0002556890249,0.0002938121615
2,6,2.4,0.1843841672,0.1838186383,0.1840459704,0.1841800809,0.1844828725,0.1835778207,0.1840210855,-0.0003630816936,0.0004025727394
2,7,2.8,0.2450513244,0.2443142831,0.2446462512,0.2447572201,0.2451450676,0.2440173328,0.244576022,-0.0004753023386,0.0005127906916
2,8,3.2,0.3123167157,0.3113945127,0.311822027,0.311925292,0.3123984933,0.3110467494,0.311717391,-0.0005993247032,0.0006320119137
2,9,3.6,0.3854472041,0.3843335509,0.3848741353,0.3849622011,0.3854825795,0.3839486837,0.3847202361,-0.00072696805,0.0007411241531
2,10,4,0.4637096822,0.4624184668,0.4630849659,0.4631366432,0.4636924267,0.4619826674,0.462863028,-0.0008466541767,0.0008466482395
2,11,4.4,0.5463709831,0.5448918939,0.5457274914,0.5457051992,0.5462728143,0.5444146991,0.5454024076,-0.0009685754776,0.000968563545
2,12,4.8,0.6326979399,0.6310631037,0.6320602894,0.631949544,0.6325106621,0.6305422187,0.6316251755,-0.001072764397,0.001072776271
2,13,5.2,0.7219575047,0.7201982737,0.721337676,0.7211408615,0.7216703892,0.7196121216,0.7207918763,-0.001165628433,0.001165640308
2,14,5.6,0.8134164214,0.8115615249,0.8128322363,0.8125445843,0.8130257726,0.8109180927,0.8121764064,-0.00124001503,0.00123997929
2,15,6,0.9063416123,0.9044391513,0.9058094621,0.9054239988,0.9058592319,0.9037286639,0.9050520658,-0.00128954649,0.00128951075
2,16,6.4,1,0.9980874658,0.9995415807,0.9990636706,0.9994226694,0.9973015189,0.9986833334,-0.001316666603,0.001316618873
2,17,6.8,1.093658328,1.091765523,1.093298554,1.092734098,1.092988968,1.090906382,1.0923388,-0.001319527626,0.00131962297
2,18,7.2,1.186583519,1.184766889,1.186339736,1.185679793,1.185823321,1.183827162,1.185287476,-0.001296043396,0.00129613874
2,19,7.6,1.278042555,1.276340485,1.277940035,1.27719605,1.27719295,1.275316,1.276797056,-0.001245498657,0.001245450927
2,20,8,1.36730206,1.365788341,1.367369771,1.366531968,1.366385818,1.364641666,1.366143465,-0.001158595085,0.001185631729
2,21,8.4,1.453629017,1.452324629,1.453880429,1.452972651,1.452656269,1.451082349,1.452583194,-0.001045823097,0.001146316528
2,22,8.8,1.536290288,1.535259724,1.536717653,1.535769463,1.535270214,1.533880353,1.535379529,-0.0009107589722,0.001081752824
2,23,9.2,1.614552736,1.613821864,1.615229249,1.614177942,1.613502383,1.612315536,1.613809347,-0.0007433891296,0.001013946487
2,24,9.6,1.687683225,1.687263012,1.688500404,1.687470198,1.686618567,1.685646415,1.687099695,-0.0005835294724,0.0009103774792
2,25,10,1.754948735,1.754872441,1.756018877,1.754900694,1.753876686,1.753131747,1.754560113,-0.0003886222839,0.0008167028427
2,26,10.4,1.815615892,1.815861106,1.816908002,1.815737724,1.814540982,1.814017296,1.815412879,-0.0002030134201,0.0008665323257
2,27,10.8,1.868951559,1.869529366,1.870408058,1.869233966,1.867887735,1.867572546,1.868926406,-2.51531601e-05,0.0009519100422
2,28,11.2,1.914222836,1.9151088,1.915865421,1.914649725,1.913172007,1.913052082,1.914369583,0.0001467466354,0.001035404159
2,29,11.6,1.950696468,1.951849699,1.952450633,1.951252222,1.949656248,1.949708223,1.950983405,0.0002869367599,0.001098322915
2,30,12,1.977639318,1.979015231,1.979442835,1.978296161,1.976602793,1.976784945,1.978028297,0.0003889799118,0.001145434333
2,31,12.4,1.994318128,1.995838404,1.996150494,1.995048404,1.993292093,1.993556857,1.994777322,0.0004591941833,0.001174044563
2,32,12.8,2,2.00158143,2.001843929,2.000765562,1.998972416,1.999275327,2.000487804,0.0004878044128,0.001188635826
2.4,0,0,-2.295887404e-41,5.520880222e-06,8.828938007e-06,-4.697591066e-06,3.665685654e-06,-7.636845112e-06,1.136213541e-06,1.136213541e-06,6.069988103e-06
2.4,1,0.4,0.006818181369,0.006791345775,0.006815589964,0.006781391799,0.006845347583,0.006804349832,0.00680760527,-1.057609916e-05,2.144286373e-05
2.4,2,0.8,0.0268328432,0.02671148814,0.02676598728,0.02672022581,0.02687028423,0.02675576881,0.02676475048,-6.809271872e-05,8.306875679e-05
2.4,3,1.2,0.05916422233,0.05889000371,0.05899380893,0.05892513692,0.05922470987,0.05899955332,0.05900664255,-0.0001575797796,0.000181774798
2.4,4,1.6,0.10293255,0.1024747938,0.1026139259,0.1025449038,0.1030080169,0.1026621386,0.1026607603,-0.0002717897296,0.0003019809665
2.4,5,2,0.1572580636,0.1565774083,0.1567686349,0.1566877514,0.1573512852,0.1568727344,0.1568515599,-0.0004065036774,0.0004437893513
2.4,6,2.4,0.2212609947,0.2203186005,0.2206039131,0.2205026895,0.2213676721,0.2207370996,0.220705986,-0.0005550086498,0.0005976706743
2.4,7,2.8,0.2940615714,0.2928476334,0.2932258844,0.2930957377,0.2941628695,0.293415904,0.2933495939,-0.0007119774818,0.0007524847751
2.4,8,3.2,0.3747800589,0.3732822537,0.3737491667,0.3735969365,0.3748533726,0.3740108311,0.3738985062,-0.0008815526962,0.0009108722443
2.4,9,3.6,0.4625366628,0.460757494,0.4613367021,0.461143434,0.46256271,0.4616533816,0.4614907205,-0.001045942307,0.00105633738
2.4,10,4,0.5564516187,0.5543783903,0.5550642014,0.5548520088,0.5564273596,0.5554734468,0.5552390814,-0.001212537289,0.001212537289
2.4,11,4.4,0.6556451321,0.6533067822,0.6540796757,0.6538434625,0.6555687189,0.6545597315,0.6542716026,-0.001373529434,0.001373457955
2.4,12,4.8,0.7592375278,0.7566536069,0.7575030327,0.7572537065,0.7591019869,0.7580956221,0.7577216029,-0.001515924931,0.001515936805
2.4,13,5.2,0.8663489819,0.8635514975,0.8644758463,0.8642132878,0.8661617637,0.8651655912,0.8647135496,-0.001635432243,0.001635384513
2.4,14,5.6,0.9760997295,0.9731172323,0.9741035104,0.9738433957,0.9758623242,0.9749053121,0.9743663669,-0.001733362675,0.001733374549
2.4,15,6,1.087610006,1.084492445,1.085528374,1.085259914,1.087341547,1.086444974,1.085813403,-0.001796603203,0.001796555473
2.4,16,6.4,1.200000048,1.196786046,1.197847128,1.197600365,1.199721694,1.198891044,1.198169351,-0.00183069706,0.001830792404
2.4,17,6.8,1.31238997,1.309131861,1.310210347,1.309982538,1.312116385,1.311389804,1.310566187,-0.001823782921,0.001823782921
2.4,18,7.2,1.423900247,1.420653462,1.421694517,1.421516061,1.423639417,1.423022509,1.422105193,-0.001795053482,0.001795053482
2.4,19,7.6,1.533650994,1.530450702,1.531449437,1.531330109,1.533436298,1.532945037,1.53192234,-0.001728653908,0.001728677773
2.4,20,8,1.640762448,1.637681246,1.63859272,1.63853848,1.640593767,1.640251875,1.639131784,-0.001630663872,0.001630830811
2.4,21,8.4,1.744354844,1.741430044,1.742232561,1.742258072,1.744242549,1.744064093,1.742845535,-0.001509308815,0.001509380294
2.4,22,8.8,1.843548417,1.840823174,1.84152627,1.841602087,1.843507409,1.843485713,1.842188835,-0.001359581947,0.001359486603
2.4,23,9.2,1.937463284,1.934972405,1.935525417,1.935687065,1.937521696,1.937634349,1.93626821,-0.001195073128,0.001286888146
2.4,24,9.6,2.025219917,2.022984505,2.023408413,2.023625612,2.025392771,2.025652409,2.024212599,-0.001007318497,0.001249313354
2.4,25,10,2.105938435,2.103971958,2.104249239,2.104535341,2.106252193,2.106636047,2.105128765,-0.0008096694946,0.001214027405
2.4,26,10.4,2.178739071,2.177049637,2.177189112,2.177532673,2.179185867,2.179691553,2.178129673,-0.0006093978882,0.001169014024
2.4,27,10.8,2.242741823,2.241307259,2.241323233,2.24172163,2.243316412,2.243934155,2.242320538,-0.0004212856293,0.001128053642
2.4,28,11.2,2.297067404,2.295871735,2.295729637,2.296212196,2.297752857,2.298502684,2.296813726,-0.0002536773682,0.001101875328
2.4,29,11.6,2.34083581,2.339851618,2.339583874,2.340125084,2.341613293,2.342454195,2.340725422,-0.0001103878021,0.001068544341
2.4,30,12,2.373167038,2.372351646,2.372013807,2.372570276,2.37400651,2.374921083,2.373172522,5.483627319e-06,0.001031780266
2.4,31,12.4,2.393181801,2.392475843,2.392088413,2.392657995,2.39406395,2.395039797,2.393265247,8.344650269e-05,0.00101265905
2.4,32,12.8,2.400000095,2.399335861,2.39894557,2.399501324,2.400898933,2.401893377,2.400115252,0.0001151561737,0.001001930214
2.8,0,0,0,7.390975952e-06,1.979991794e-05,-1.599825919e-05,6.146728992e-07,-9.98005271e-06,3.654509726e-07,3.654509726e-07,1.075677574e-05
2.8,1,0.4,0.007954545319,0.00791747123,0.00796007365,0.007891945541,0.007953800261,0.007931081578,0.007930874825,-2.367049456e-05,2.588220013e-05
2.8,2,0.8,0.03130498528,0.03115605563,0.03126740083,0.03115025163,0.03128806502,0.03122006543,0.03121636808,-8.861720562e-05,8.861757669e-05
2.8,3,1.2,0.06902492791,0.06872277707,0.06890974939,0.06872235239,0.06898890436,0.06883646548,0.06883604825,-0.0001888796687,0.0001888781844
2.8,4,1.6,0.1200879738,0.1195841134,0.1198556572,0.119618848,0.1200269908,0.1197684184,0.11977081,-0.0003171637654,0.0003171682474
2.8,5,2,0.1834677458,0.1827470511,0.1831360161,0.1828289479,0.1833863705,0.1830081344,0.183021307,-0.0004464387894,0.000446441758
2.8,6,2.4,0.2581378222,0.2571642995,0.2576996684,0.2573263347,0.2580291629,0.257509917,0.2575458884,-0.0005919337273,0.0005919456598
2.8,7,2.8,0.3430718482,0.3418284059,0.3425137103,0.342089057,0.3429122865,0.3422718942,0.3423230946,-0.0007487535477,0.0007487774128
2.8,8,3.2,0.437243402,0.4357275665,0.4365746379,0.4360975921,0.4370172918,0.4362671971,0.4363368452,-0.0009065568447,0.0009065449121
2.8,9,3.6,0.5396261215,0.5378467441,0.5388626456,0.5383284092,0.5393292904,0.5384831429,0.5385700464,-0.001056075096,0.001056075096
2.8,10,4,0.6491935253,0.6471728086,0.6483314037,0.6477866173,0.6488301754,0.6478821635,0.6480006576,-0.001192867756,0.001192891621
2.8,11,4.4,0.7649193406,0.7626740336,0.7639653087,0.763420105,0.7644857764,0.7634452581,0.7635981441,-0.001321196556,0.001321244286
2.8,12,4.8,0.8857771158,0.8833497167,0.8847793937,0.8842241168,0.8852818012,0.8841719627,0.8843614459,-0.001415669918,0.001415717648
2.8,13,5.2,1.010740519,1.008164525,1.009688735,1.009191394,1.010189891,1.009012818,1.009249449,-0.001491069794,0.001491045929
2.8,14,5.6,1.138782978,1.136097193,1.137723207,1.137289882,1.138192415,1.136960149,1.137252569,-0.001530408859,0.001530408859
2.8,15,6,1.268878341,1.266139746,1.267846584,1.267486215,1.268259883,1.267008424,1.26734817,-0.001530170441,0.001530170441
2.8,16,6.4,1.399999976,1.397255301,1.399024487,1.398776174,1.399370313,1.398105383,1.398506403,-0.001493573189,0.001493644668
2.8,17,6.8,1.531121731,1.52842617,1.530240178,1.530124426,1.530509949,1.529210925,1.529702425,-0.001419305801,0.001419401146
2.8,18,7.2,1.661216974,1.658627868,1.660447001,1.660483479,1.660637379,1.659335732,1.659906387,-0.001310586929,0.001310682273
2.8,19,7.6,1.789259553,1.786819816,1.7886132,1.788850069,1.788753152,1.787432432,1.788093805,-0.001165747643,0.001165819122
2.8,20,8,1.914222836,1.911990881,1.913727283,1.914157987,1.913793445,1.912467241,1.913227439,-0.0009953975677,0.0009954690468
2.8,21,8.4,2.035080671,2.033070564,2.034752607,2.03537631,2.03474474,2.033425331,2.034274101,-0.0008065700531,0.0009250164148
2.8,22,8.8,2.150806427,2.149060488,2.150679827,2.15150094,2.150576115,2.149249554,2.150213718,-0.0005927085876,0.0008708477253
2.8,23,9.2,2.260373831,2.258918047,2.260465145,2.261465788,2.260282516,2.258931637,2.260012865,-0.0003609657288,0.0008345126989
2.8,24,9.6,2.362756491,2.361592531,2.363066435,2.364243746,2.362816095,2.361433506,2.362630367,-0.0001261234283,0.0008687496302
2.8,25,10,2.456928253,2.456078529,2.457462311,2.458817005,2.457169533,2.455740213,2.457053423,0.000125169754,0.0009403705481
2.8,26,10.4,2.541862249,2.541311979,2.542618513,2.544129372,2.542272806,2.540786505,2.54222393,0.0003616809845,0.001011991524
2.8,27,10.8,2.616532326,2.616252422,2.617496014,2.619148254,2.61710453,2.615566492,2.61711359,0.0005812644958,0.001079511596
2.8,28,11.2,2.67991209,2.679873466,2.681041241,2.682827473,2.680630684,2.679046154,2.680683851,0.0007717609406,0.001133537269
2.8,29,11.6,2.730975151,2.731123686,2.732281208,2.734145403,2.731817245,2.73019886,2.73191309,0.0009379386902,0.001248645829
2.8,30,12,2.768695116,2.768990517,2.770125389,2.772062302,2.769629478,2.767974377,2.769756317,0.001061201096,0.001349592232
2.8,31,12.4,2.792045355,2.79243207,2.79357338,2.795526505,2.793043375,2.791371584,2.793189287,0.001143932343,0.001413536025
2.8,32,12.8,2.799999952,2.80040884,2.801600456,2.803520203,2.801013947,2.799345016,2.801177502,0.001177549362,0.001439714455
3.2,0,0,8.609577765e-42,6.392598152e-06,-1.711770892e-06,-8.579343557e-06,-7.405877113e-06,-2.652406693e-06,-2.791359975e-06,-2.791359975e-06,5.3483991e-06
3.2,1,0.4,0.009090908803,0.009051265195,0.009055577219,0.009012207389,0.009032040834,0.009080193937,0.009046256542,-4.465226084e-05,4.465188977e-05
3.2,2,0.8,0.03577712551,0.03561935574,0.03566638008,0.0355174765,0.03564127162,0.0357199572,0.03563288972,-0.0001442357898,0.0001442372741
3.2,3,1.2,0.07888562977,0.07857443392,0.07868140936,0.07836251706,0.07866518199,0.07875530422,0.07860777527,-0.0002778545022,0.0002778604685
3.2,4,1.6,0.137243405,0.136728406,0.1369198412,0.1363978535,0.1369149387,0.1370242834,0.1367970705,-0.0004463344812,0.0004463404475
3.2,5,2,0.2096774131,0.2089530081,0.2091925144,0.208449319,0.2092293501,0.2093733847,0.2090395242,-0.0006378889084,0.0006378978724
3.2,6,2.4,0.2950146496,0.2940502167,0.294329524,0.2933905423,0.2944229245,0.2946002781,0.2941586971,-0.0008559525013,0.0008559525013
3.2,7,2.8,0.3920820951,0.3908606768,0.3911991715,0.390039593,0.3913379312,0.3915628195,0.3910000622,-0.001082032919,0.001082056784
3.2,8,3.2,0.4997067451,0.498231262,0.4986202717,0.4972419143,0.498816669,0.4990798235,0.498398006,-0.001308739185,0.001308757113
3.2,9,3.6,0.6167155504,0.6150132418,0.6154355407,0.6138606668,0.6156833768,0.6159994602,0.6151984334,-0.001517117023,0.001517093158
3.2,10,4,0.7419354916,0.7400420308,0.7404584885,0.7387062907,0.7407682538,0.7411418557,0.7402233481,-0.001712143421,0.001712107682
3.2,11,4.4,0.8741935492,0.8721227646,0.8725198507,0.8706296086,0.8728886247,0.8733271956,0.872297585,-0.001895964146,0.001895940281
3.2,12,4.8,1.012316704,1.010121226,1.01049459,1.008465052,1.010886073,1.011405826,1.010274649,-0.00204205513,0.002042150591
3.2,13,5.2,1.155131936,1.152854919,1.153172374,1.151057005,1.153568029,1.154189467,1.152968407,-0.002163529396,0.002163577126
3.2,14,5.6,1.301466227,1.299155951,1.299393058,1.297227263,1.299795151,1.300515413,1.299217463,-0.002248764038,0.002248859499
3.2,15,6,1.450146675,1.447862267,1.447979569,1.445802927,1.448379993,1.449226141,1.447850227,-0.002296447754,0.002296495484
3.2,16,6.4,1.600000024,1.597793341,1.597775102,1.595619202,1.598137736,1.599129915,1.597691178,-0.00230884552,0.002308964729
3.2,17,6.8,1.749853373,1.747791529,1.747617245,1.745503545,1.7479105,1.749053955,1.747575402,-0.002277970314,0.002278018044
3.2,18,7.2,1.898533702,1.896663427,1.896303654,1.894267201,1.896532297,1.897825241,1.896318436,-0.002215266228,0.002215337707
3.2,19,7.6,2.044867992,2.043228149,2.042680264,2.040730953,2.042845011,2.044271469,2.042751074,-0.002116918564,0.002116823103
3.2,20,8,2.187683344,2.186326742,2.185573339,2.183729649,2.185667753,2.187206984,2.185700893,-0.001982450485,0.001982450485
3.2,21,8.4,2.325806379,2.324742317,2.323783875,2.322080851,2.323826075,2.325462818,2.323979139,-0.00182723999,0.00182719226
3.2,22,8.8,2.458064556,2.457325459,2.4561553,2.454586744,2.456149578,2.457851171,2.456413746,-0.001650810242,0.001650905586
3.2,23,9.2,2.583284378,2.582886219,2.581501007,2.580089569,2.581448555,2.583197594,2.58182478,-0.001459598541,0.00145978923
3.2,24,9.6,2.700293303,2.700238228,2.698640347,2.697392225,2.698534489,2.700318813,2.699024916,-0.001268386841,0.00127868657
3.2,25,10,2.807917833,2.808214903,2.806408405,2.805302858,2.806252003,2.80805254,2.806845903,-0.001071929932,0.001244401908
3.2,26,10.4,2.904985428,2.905604362,2.903592348,2.902661085,2.90342021,2.905202389,2.904096127,-0.0008893013,0.001223707222
3.2,27,10.8,2.99032259,2.991238117,2.989061356,2.988263607,2.988862514,2.990620613,2.989609241,-0.0007133483887,0.001198768616
3.2,28,11.2,3.062756538,3.063927174,3.061626434,3.060939312,3.061397076,3.063116074,3.062201262,-0.0005552768707,0.001167392707
3.2,29,11.6,3.121114254,3.122483969,3.120120049,3.119499207,3.11985898,3.121526241,3.120697737,-0.0004165172577,0.001129245735
3.2,30,12,3.164222956,3.165741682,3.163353205,3.162766218,3.163052797,3.164648056,3.163912296,-0.0003106594086,0.001088094665
3.2,31,12.4,3.190909147,3.192513704,3.190129042,3.189558506,3.189790964,3.191353321,3.190668821,-0.0002403259277,0.001059532166
3.2,32,12.8,3.200000048,3.201632261,3.199267149,3.19868803,3.198887348,3.200455904,3.199786186,-0.0002138614655,0.001049137092
3.6,0,0,-1.434929627e-41,1.192465425e-05,-2.662464976e-05,-1.087784767e-06,-1.322478056e-06,-1.206621528e-05,-5.835294814e-06,-5.835294814e-06,1.06051566e-05
3.6,1,0.4,0.01022727229,0.01018920913,0.01016814262,0.01015516371,0.01014328003,0.01021313109,0.0101737855,-5.348678678e-05,5.348697232e-05
3.6,2,0.8,0.04024926573,0.04007186741,0.04012413323,0.03998459131,0.04004002735,0.04019923136,0.04008397087,-0.0001652948558,0.000165295598
3.6,3,1.2,0.08874633163,0.08836168796,0.08854438365,0.0881902352,0.08841440082,0.08863350749,0.08842884004,-0.000317491591,0.0003174886224
3.6,4,1.6,0.1543988287,0.1537572443,0.1541173458,0.1534843445,0.1539075077,0.1542128026,0.1538958549,-0.0005029737949,0.0005029797321
3.6,5,2,0.2358870953,0.2349392474,0.2354587317,0.2345663309,0.2352368683,0.2356301397,0.2351662666,-0.0007208287716,0.0007208317402
3.6,6,2.4,0.3318915069,0.3306047618,0.3312663734,0.3301441073,0.3310834169,0.3315485716,0.3309294581,-0.000962048769,0.0009620607016
3.6,7,2.8,0.4410923719,0.4394605756,0.440292716,0.4389048219,0.4401144087,0.4406776428,0.4398899972,-0.001202374697,0.001202338957
3.6,8,3.2,0.5621700883,0.5601927638,0.5611999035,0.5595594645,0.5610530376,0.5616829395,0.5607376695,-0.001432418823,0.001432466554
3.6,9,3.6,0.6938049793,0.6915075183,0.6926641464,0.6908158064,0.6925749183,0.6932644248,0.6921653748,-0.001639604568,0.001639616443
3.6,10,4,0.8346773982,0.832069993,0.8333559632,0.8313687444,0.8333307505,0.8341026306,0.8328455687,-0.001831829548,0.001831781818
3.6,11,4.4,0.9834677577,0.9805850983,0.9819998741,0.9798893929,0.9820330143,0.9828589559,0.9814732671,-0.001994490623,0.001994490623
3.6,12,4.8,1.138856292,1.135750175,1.137264252,1.135084152,1.137337089,1.138251424,1.136737466,-0.002118825912,0.002118873643
3.6,13,5.2,1.299523473,1.296235204,1.297839999,1.29564023,1.297939539,1.298933148,1.297317624,-0.002205848694,0.002205848694
3.6,14,5.6,1.464149594,1.460724235,1.462403178,1.460230231,1.462504745,1.463606477,1.461893797,-0.002255797386,0.002255821135
3.6,15,6,1.631415009,1.627909184,1.629617095,1.627532005,1.629747272,1.630923629,1.629145861,-0.002269148827,0.002269172575
3.6,16,6.4,1.799999952,1.796464801,1.798192501,1.796238422,1.798285842,1.799567223,1.797749758,-0.00225019455,0.00225019455
3.6,17,6.8,1.968585014,1.965095758,1.966806412,1.965020299,1.966836333,1.968239784,1.966399789,-0.002185225487,0.002185296966
3.6,18,7.2,2.13585043,2.132439137,2.134134054,2.132538795,2.134098053,2.135634661,2.133768797,-0.002081632614,0.002081489656
3.6,19,7.6,2.300476551,2.297175646,2.298859358,2.297485828,2.298765659,2.300390482,2.298535347,-0.001941204071,0.001941156341
3.6,20,8,2.461143732,2.458014011,2.459671259,2.458510399,2.459505796,2.461194038,2.459379196,-0.001764535904,0.001784753753
3.6,21,8.4,2.616532326,2.613592148,2.615177631,2.61430335,2.614993334,2.616726637,2.614958525,-0.001573801041,0.001651430153
3.6,22,8.8,2.765322685,2.762603045,2.764118433,2.763540268,2.763920546,2.765631437,2.763962984,-0.001359701157,0.001483440399
3.6,23,9.2,2.906194925,2.903712273,2.905166626,2.904864311,2.904936314,2.906623125,2.905060291,-0.001134634018,0.001305675483
3.6,24,9.6,3.037829876,3.035601139,3.036949396,3.036955357,3.036662579,3.038379192,3.036909819,-0.0009200572968,0.001140069915
3.6,25,10,3.158907652,3.156934977,3.158204079,3.158481359,3.15785718,3.159561634,3.158207655,-0.0006999969482,0.0009613990551
3.6,26,10.4,3.268108606,3.266378403,3.26750946,3.268111229,3.267172098,3.268836975,3.267601728,-0.0005068778992,0.0007993698237
3.6,27,10.8,3.364112854,3.362601042,3.363676786,3.364509106,3.363302469,3.364887953,3.363795519,-0.0003173351288,0.0007859229809
3.6,28,11.2,3.445601225,3.444290161,3.445349455,3.446339846,3.444901943,3.446413279,3.445458889,-0.0001423358917,0.0007625579601
3.6,29,11.6,3.511253595,3.510112524,3.511151075,3.512280941,3.510664463,3.512069464,3.511255741,2.145767212e-06,0.0007351875538
3.6,30,12,3.559750795,3.558737516,3.559793949,3.560999393,3.559275866,3.560566425,3.559874773,0.0001239776611,0.0007191181066
3.6,31,12.4,3.589772701,3.588837147,3.589899778,3.591167212,3.589368343,3.590580463,3.58997035,0.0001976490021,0.0007338523865
3.6,32,12.8,3.599999905,3.599092722,3.60017395,3.601453304,3.599617481,3.600789547,3.600225449,0.0002255439758,0.0007413387066
4,0,0,0,1.222267747e-05,-1.24014914e-05,3.106892109e-06,-1.138821244e-05,-6.813555956e-06,-3.054738045e-06,-3.054738045e-06,9.186565876e-06
4,1,0.4,0.01136363577,0.01132919639,0.01129642129,0.01129347831,0.01125633717,0.01134587359,0.01130426116,-5.93746081e-05,5.937442256e-05
4,2,0.8,0.04472140595,0.04455927014,0.04459777102,0.04444506392,0.04445869103,0.04464447126,0.04454105347,-0.0001803524792,0.0001803524792
4,3,1.2,0.09860703349,0.09824283421,0.09840743989,0.09800858051,0.09815291315,0.09844764322,0.09825187922,-0.0003551542759,0.0003551513073
4,4,1.6,0.1715542525,0.170931831,0.1712239087,0.1705608517,0.1708765775,0.1712838411,0.170975402,-0.0005788505077,0.0005788505077
4,5,2,0.2620967627,0.2611768842,0.2616179287,0.2606365979,0.2612016499,0.2617028356,0.2612671852,-0.000829577446,0.0008295833832
4,6,2.4,0.3687683344,0.3675367534,0.3681093454,0.3668274879,0.3676357865,0.3682282865,0.3676675558,-0.00110077858,0.001100802445
4,7,2.8,0.4901026487,0.4885490835,0.4892717004,0.4876680374,0.4887657166,0.4894155264,0.4887340069,-0.001368641853,0.001368635916
4,8,3.2,0.6246334314,0.62277776,0.6235842705,0.6217146516,0.6230936646,0.6238027215,0.6229945421,-0.001638889313,0.001638817834
4,9,3.6,0.7708944082,0.7687560916,0.7696608305,0.7675223351,0.7691759467,0.7699398994,0.7690110207,-0.001883387566,0.001883387566
4,10,4,0.9274193645,0.9250245094,0.9260149002,0.9236677289,0.9255591035,0.9263486862,0.9253228903,-0.002096474171,0.00209637871
4,11,4.4,1.092741966,1.090132236,1.091190219,1.088652849,1.090760469,1.091555238,1.090458155,-0.002283811569,0.002283763839
4,12,4.8,1.26539588,1.262631774,1.263719797,1.261041522,1.26333499,1.264139652,1.262973547,-0.002422332764,0.002422332764
4,13,5.2,1.443915009,1.441055298,1.44212997,1.43938756,1.441783786,1.44260478,1.441392303,-0.002522706985,0.002522730734
4,14,5.6,1.626832843,1.623923898,1.624950409,1.622210979,1.624660969,1.625485897,1.624246359,-0.002586483955,0.002586412476
4,15,6,1.812683225,1.809786797,1.810752749,1.808033466,1.810511827,1.811348081,1.810086608,-0.002596616745,0.002596640494
4,16,6.4,2,1.997176528,1.9980371,1.995420098,1.997842073,1.998687387,1.997432709,-0.00256729126,0.002567362739
4,17,6.8,2.187316656,2.184613705,2.18536067,2.182882547,2.185185909,2.186038494,2.18481636,-0.002500295639,0.0025003911
4,18,7.2,2.373167038,2.370627642,2.37123847,2.368937492,2.37104249,2.37194705,2.370758533,-0.002408504486,0.002408409026
4,19,7.6,2.55608511,2.553730726,2.554220676,2.552131176,2.554027796,2.554940224,2.55381012,-0.002274990082,0.002274990082
4,20,8,2.73460412,2.73249054,2.732814789,2.730974674,2.732629061,2.733541965,2.732490063,-0.002114057541,0.002113914583
4,21,8.4,2.907258034,2.905395985,2.905570507,2.904000759,2.90536499,2.906295538,2.905325651,-0.001932382584,0.001932477928
4,22,8.8,3.072580576,3.071015835,3.071031809,3.069748163,3.070784092,3.071699858,3.070855856,-0.001724720001,0.001724624657
4,23,9.2,3.229105473,3.227842331,3.227699041,3.22670126,3.227415085,3.228310823,3.227593899,-0.001511573792,0.00151176448
4,24,9.6,3.375366449,3.374398947,3.374091148,3.373388052,3.373789072,3.374640465,3.374061584,-0.001304864883,0.001304912614
4,25,10,3.50989747,3.509240627,3.508770943,3.50835371,3.508456945,3.50923872,3.508812428,-0.001085042953,0.001085281372
4,26,10.4,3.631231785,3.630859137,3.630259991,3.630103588,3.629919767,3.630615234,3.630351305,-0.0008804798126,0.000880241394
4,27,10.8,3.737903118,3.737782478,3.737099886,3.737155437,3.736677885,3.737333059,3.737209797,-0.000693321228,0.0006933689001
4,28,11.2,3.828445673,3.828556538,3.82779932,3.828024387,3.827332735,3.827910423,3.827924728,-0.0005209445953,0.0005653381231
4,29,11.6,3.901392937,3.901696205,3.900885105,3.901254177,3.9004004,3.900876522,3.901022434,-0.0003705024719,0.0004917621845
4,30,12,3.955278635,3.955749035,3.954881668,3.955355644,3.954353809,3.954754829,3.95501852,-0.0002601146698,0.0004786014615
4,31,12.4,3.988636255,3.989206314,3.988297462,3.988853455,3.987771749,3.988122702,3.988450289,-0.0001859664917,0.0005008220905
4,32,12.8,4,4.00060606,3.999711037,4.00026226,3.99918437,3.999489546,3.999850512,-0.0001494884491,0.0004966735723
4.4,0,0,-2.295887404e-41,-5.457550287e-06,1.672655344e-06,1.201406121e-06,-1.67042017e-05,8.914619684e-06,-2.074614258e-06,-2.074614258e-06,6.790086445e-06
4.4,1,0.4,0.01249999925,0.01244920027,0.01244902611,0.01243952662,0.01239192486,0.01249368116,0.01244467217,-5.532708019e-05,5.532745126e-05
4.4,2,0.8,0.04919354618,0.04900719225,0.04911171272,0.04895617813,0.04894117638,0.04912102968,0.04902746156,-0.0001660846174,0.0001660883427
4.4,3,1.2,0.1084677428,0.1080754846,0.108295545,0.1079500839,0.1080238298,0.1083092317,0.108130835,-0.000336907804,0.000336907804
4.4,4,1.6,0.1887096763,0.1880576015,0.1884210855,0.1878434718,0.1880455017,0.1884465218,0.1881628335,-0.0005468428135,0.0005468398449
4.4,5,2,0.2883064449,0.2873682678,0.2878974676,0.2869999707,0.2874187529,0.2879210711,0.2875210941,-0.0007853507996,0.000785338867
4.4,6,2.4,0.4056451619,0.4043852985,0.4051178694,0.4038976431,0.4045079052,0.405103147,0.4046023786,-0.00104278326,0.001042789198
4.4,7,2.8,0.5391129255,0.5375246406,0.5384787917,0.536912024,0.537738502,0.5384264588,0.5378161073,-0.001296818256,0.001296842122
4.4,8,3.2,0.6870967746,0.6851676106,0.6862841249,0.6844531894,0.6854983568,0.6862626672,0.6855331659,-0.001563608646,0.001563584781
4.4,9,3.6,0.8479838371,0.8457446694,0.8470523953,0.8449307084,0.8461806178,0.8470349312,0.846188724,-0.001795113087,0.001795172691
4.4,10,4,1.020161271,1.017647266,1.019134641,1.016702533,1.018188953,1.019101977,1.018155098,-0.002006173134,0.002006196883
4.4,11,4.4,1.202016115,1.199244857,1.200920582,1.198225379,1.199897766,1.200868368,1.199831367,-0.00218474865,0.002184724901
4.4,12,4.8,1.391935468,1.388961792,1.390802979,1.387875915,1.389715672,1.39074254,1.389619827,-0.00231564045,0.00231568818
4.4,13,5.2,1.588306427,1.585186958,1.587139606,1.584036469,1.586002827,1.587097764,1.585892677,-0.002413749695,0.002413701965
4.4,14,5.6,1.789516091,1.786306262,1.788331866,1.785122156,1.787174463,1.788297534,1.787046432,-0.002469658852,0.002469635103
4.4,15,6,1.993951559,1.990713596,1.992805362,1.989506364,1.991610527,1.992788553,1.99148488,-0.002466678619,0.002466678619
4.4,16,6.4,2.200000048,2.196787357,2.198882818,2.195578098,2.197678566,2.198920488,2.19756937,-0.002430677414,0.002430581953
4.4,17,6.8,2.406048298,2.402897835,2.405006647,2.401725054,2.403777361,2.405063152,2.403693676,-0.002354621887,0.002354288008
4.4,18,7.2,2.610483885,2.607442856,2.60952425,2.606321812,2.608283043,2.609587669,2.608232021,-0.00225186348,0.00225195894
4.4,19,7.6,2.81169343,2.808793306,2.81084466,2.807764292,2.809589148,2.810925245,2.809583426,-0.002110004425,0.002110099886
4.4,20,8,3.008064508,3.005358696,3.00736022,3.004434109,3.006063461,3.007428169,3.006128788,-0.001935720444,0.001935577369
4.4,21,8.4,3.19798398,3.195473671,3.197451353,3.19469142,3.196102619,3.197485209,3.196240902,-0.001743078232,0.001743125962
4.4,22,8.8,3.379838705,3.37754035,3.379496098,3.376907587,3.378080368,3.379493713,3.378303528,-0.001535177231,0.001535081887
4.4,23,9.2,3.55201602,3.549943686,3.551864862,3.549479008,3.550398111,3.551789761,3.550694942,-0.001321077347,0.001320934272
4.4,24,9.6,3.712903261,3.711073399,3.712953329,3.710769892,3.711437464,3.712786198,3.711803913,-0.001099348068,0.001119232154
4.4,25,10,3.860887051,3.85930419,3.861134291,3.859145403,3.859571457,3.860860348,3.860003233,-0.0008838176727,0.0009828091133
4.4,26,10.4,3.994354725,3.992984772,3.994835615,3.992997408,3.993180752,3.994409561,3.993681669,-0.0006730556488,0.0008873939514
4.4,27,10.8,4.111693382,4.110542297,4.112402439,4.110696316,4.110650539,4.11184454,4.111227512,-0.0004658699036,0.0008102416759
4.4,28,11.2,4.211290359,4.210341454,4.212182999,4.210615635,4.210357666,4.2115345,4.211006641,-0.0002837181091,0.0007386207581
4.4,29,11.6,4.29153204,4.290752888,4.292582989,4.291117668,4.290699005,4.29184103,4.291399002,-0.0001330375671,0.0006772995112
4.4,30,12,4.350806236,4.350162029,4.351982594,4.350592613,4.350049973,4.35112381,4.350781918,-2.431869507e-05,0.0006216049078
4.4,31,12.4,4.387499809,4.38694334,4.388738632,4.387423515,4.386797905,4.387851715,4.387551308,5.149841309e-05,0.0005850791931
4.4,32,12.8,4.400000095,4.399468422,4.401281357,4.399968624,4.399304867,4.400383949,4.400081635,8.153915405e-05,0.0005846977001
4.8,0,0,-1.46940157e-41,-1.676380634e-06,2.225115895e-05,6.139278412e-06,-1.240521669e-05,-1.571327448e-05,-2.808868942e-07,-2.808868942e-07,1.163706202e-05
4.8,1,0.4,0.01363636274,0.01359100454,0.01364499331,0.01360118389,0.01356558874,0.01362702344,0.01360595971,-3.040302545e-05,3.385618402e-05
4.8,2,0.8,0.0536656864,0.05351133645,0.05355843902,0.05348600447,0.05345734209,0.05362487957,0.05352760106,-0.0001380853355,0.0001380860776
4.8,3,1.2,0.1183284447,0.1180162206,0.1180899516,0.1178960577,0.1179806069,0.1181896999,0.1180345044,-0.0002939403057,0.0002939373371
4.8,4,1.6,0.2058651,0.2053651214,0.205468744,0.2051042616,0.2053465843,0.2055691779,0.2053707838,-0.0004943162203,0.0004943221575
4.8,5,2,0.3145161271,0.3137977421,0.313977778,0.3133660853,0.3138121367,0.3140754104,0.3138058186,-0.0007103085518,0.0007102966192
4.8,6,2.4,0.4425219893,0.4415540695,0.4418474138,0.4409853816,0.4416449964,0.4419291019,0.4415922165,-0.0009297728539,0.000929796719
4.8,7,2.8,0.5881231427,0.5869218707,0.5872786045,0.5861932039,0.5870755911,0.5873857737,0.5869709849,-0.001152157784,0.001152133918
4.8,8,3.2,0.7495601177,0.7481310964,0.7485595942,0.7472300529,0.7483668327,0.7486762404,0.7481927872,-0.001367330551,0.001367354416
4.8,9,3.6,0.9250733256,0.9234397411,0.9239433408,0.9223638177,0.9237594604,0.9240359068,0.9235084653,-0.001564860344,0.001564872218
4.8,10,4,1.112903237,1.111090899,1.111595154,1.109811664,1.111505151,1.111775875,1.111155748,-0.001747488976,0.001747488976
4.8,11,4.4,1.311290264,1.309337974,1.309820771,1.307880282,1.309854031,1.310072541,1.309393167,-0.001897096634,0.001897144364
4.8,12,4.8,1.518475056,1.516432881,1.516924858,1.514803052,1.517041683,1.517212749,1.516483068,-0.001991987228,0.001992010977
4.8,13,5.2,1.732697964,1.730593681,1.73105216,1.728807569,1.731316566,1.731408715,1.730635881,-0.002062082291,0.002062225249
4.8,14,5.6,1.952199459,1.950083256,1.950531483,1.948171854,1.950916648,1.950953245,1.950131178,-0.002068281174,0.002068161964
4.8,15,6,2.175220013,2.173146963,2.173510313,2.171122074,2.174093962,2.173989058,2.173172474,-0.002047538757,0.002047538757
4.8,16,6.4,2.400000095,2.398000956,2.39825654,2.39590621,2.399049282,2.398789883,2.398000717,-0.001999378204,0.001999521162
4.8,17,6.8,2.62477994,2.622907877,2.623027086,2.620751381,2.624044657,2.623621225,2.622870445,-0.0019094944,0.0019094944
4.8,18,7.2,2.847800493,2.846087694,2.846076012,2.843911171,2.847320557,2.846722364,2.84602356,-0.00177693367,0.00177693367
4.8,19,7.6,3.067301989,3.065776348,3.065618515,3.063630819,3.067112207,3.066322565,3.065691948,-0.001610040665,0.00160989759
4.8,20,8,3.281524897,3.280234098,3.279945612,3.278129816,3.281631947,3.28066659,3.280121565,-0.001403331757,0.001446104026
4.8,21,8.4,3.488709688,3.487661362,3.487205505,3.48562479,3.489103794,3.487967014,3.487512112,-0.001197576523,0.001354837441
4.8,22,8.8,3.687096834,3.686303139,3.685693979,3.68434763,3.687782764,3.686489105,3.686123371,-0.0009734630585,0.001247882843
4.8,23,9.2,3.874926567,3.874404669,3.873668671,3.872549295,3.875912666,3.874405146,3.874188185,-0.0007383823395,0.001132917358
4.8,24,9.6,4.050439835,4.050178528,4.049321651,4.048437119,4.051712513,4.05002737,4.049935341,-0.0005044937134,0.001013469649
4.8,25,10,4.211876869,4.211864948,4.210952282,4.210246563,4.213420391,4.211566448,4.211610317,-0.0002665519714,0.0008841514355
4.8,26,10.4,4.357478142,4.357727051,4.356748581,4.356218338,4.359273911,4.357244492,4.357442379,-3.576278687e-05,0.0008535385132
4.8,27,10.8,4.485483646,4.485967636,4.484924316,4.484573841,4.48749876,4.485303879,4.485653877,0.0001702308655,0.0008296013111
4.8,28,11.2,4.594134808,4.594829559,4.593741417,4.593532085,4.596345901,4.594022751,4.594494343,0.0003595352173,0.0008028030279
4.8,29,11.6,4.681671619,4.682540417,4.681398392,4.681323528,4.684041023,4.681601524,4.682181358,0.0005097389221,0.0007859229809
4.8,30,12,4.746334076,4.747340679,4.746172428,4.746178627,4.748817444,4.746278286,4.746957779,0.0006237030029,0.0007725715404
4.8,31,12.4,4.786363602,4.787459373,4.78627491,4.786329269,4.788899422,4.786275864,4.787047863,0.000684261322,0.0007684707525
4.8,32,12.8,4.800000191,4.801141262,4.799922466,4.800009251,4.80254364,4.799912453,4.80070591,0.0007057189941,0.0007718086126
5.2,0,0,-1.147943702e-41,-6.880611181e-06,2.138316631e-06,8.046627045e-07,-3.300607204e-06,-9.931623936e-06,-3.433972552e-06,-3.433972552e-06,4.611164513e-06
5.2,1,0.4,0.01477272622,0.01472222898,0.01474769413,0.0147267729,0.01471492276,0.01475337148,0.0147329988,-3.972742707e-05,3.972817285e-05
5.2,2,0.8,0.05813782662,0.05799559131,0.05803862587,0.05795844272,0.05796118453,0.05806378648,0.05800352618,-0.0001343004405,0.0001343004405
5.2,3,1.2,0.1281891465,0.1279126257,0.1279831529,0.1278119534,0.127844587,0.1280195862,0.127914384,-0.0002747625113,0.0002747654798
5.2,4,1.6,0.2230205238,0.2225775272,0.2227026969,0.2223846316,0.2224538624,0.222714901,0.2225667238,-0.000453799963,0.000453799963
5.2,5,2,0.3407258093,0.3400944471,0.3402579725,0.3398009241,0.3399021327,0.3402839303,0.3400679231,-0.0006578862667,0.0006579280016
5.2,6,2.4,0.4793988168,0.4785736799,0.4787690043,0.4781801403,0.4782919586,0.4788054824,0.4785240591,-0.0008747577667,0.0008747637039
5.2,7,2.8,0.6371334195,0.6361202598,0.6363431215,0.6356143951,0.6357257366,0.6363943219,0.6360395551,-0.001093864441,0.001093852567
5.2,8,3.2,0.8120234609,0.8108317852,0.8110854626,0.8101933599,0.8103467226,0.8111471534,0.8107209206,-0.001302540302,0.001302564167
5.2,9,3.6,1.002162695,1.000805974,1.001075268,1.000022769,1.000225306,1.001173139,1.000660539,-0.001502156258,0.001502203988
5.2,10,4,1.205645204,1.204148769,1.204389691,1.203248262,1.203466892,1.204552889,1.203961134,-0.001684069633,0.001683902694
5.2,11,4.4,1.420564532,1.418957591,1.419172764,1.417950988,1.418218255,1.419376731,1.418735266,-0.001829266548,0.001829266548
5.2,12,4.8,1.645014644,1.643346667,1.643514395,1.64221251,1.64256525,1.643770337,1.643081903,-0.001932740211,0.00193281169
5.2,13,5.2,1.877089381,1.875380874,1.875490069,1.874171376,1.874553204,1.875799894,1.875079155,-0.00201022625,0.002010297729
5.2,14,5.6,2.114882708,2.113174915,2.113230467,2.111897945,2.112276793,2.113596439,2.112835407,-0.002047300339,0.002047395799
5.2,15,6,2.356488228,2.35482502,2.354768515,2.353487253,2.353928804,2.355220079,2.354445934,-0.002042293549,0.002042293549
5.2,16,6.4,2.599999905,2.59841156,2.598234415,2.597073555,2.597469807,2.59877038,2.597991943,-0.002007961273,0.002007961273
5.2,17,6.8,2.84351182,2.842022419,2.84174037,2.840732098,2.84107995,2.842321396,2.84157896,-0.001932859421,0.001932573272
5.2,18,7.2,3.08511734,3.083774567,3.083351135,3.082523346,3.082876205,3.08400178,3.083305359,-0.001811981201,0.001811933471
5.2,19,7.6,3.322910547,3.321729183,3.321186304,3.320574284,3.320841312,3.321868181,3.321239948,-0.001670598984,0.001670694328
5.2,20,8,3.554985285,3.554012775,3.553319216,3.552937746,3.553106308,3.554020405,3.553479433,-0.001505851746,0.00150599482
5.2,21,8.4,3.779435396,3.778670311,3.777831316,3.777710438,3.777775049,3.77857399,3.778111935,-0.001323461533,0.001323175384
5.2,22,8.8,3.994354725,3.993833065,3.992844582,3.993000031,3.9929533,3.993576527,3.993241549,-0.001113176346,0.001113224076
5.2,23,9.2,4.197837353,4.197564125,4.196448326,4.196868896,4.196675301,4.19715023,4.196941376,-0.0008959770203,0.0008959770203
5.2,24,9.6,4.387976646,4.387924194,4.386723995,4.387395859,4.386977673,4.387369156,4.387278557,-0.0006980895996,0.0006984710926
5.2,25,10,4.562866688,4.563038349,4.561774731,4.562686443,4.562049389,4.562335491,4.562376976,-0.0004897117615,0.0005584716564
5.2,26,10.4,4.720601082,4.720999718,4.719662666,4.720814228,4.719963074,4.720122337,4.720312595,-0.0002884864807,0.0005333900335
5.2,27,10.8,4.859274387,4.859884739,4.858486652,4.859845161,4.858789444,4.858839989,4.859169006,-0.000105381012,0.0005776405451
5.2,28,11.2,4.976979256,4.977766514,4.976324558,4.977864265,4.976642609,4.976583481,4.977036476,5.722045898e-05,0.0006118774181
5.2,29,11.6,5.071810722,5.0727458,5.071268082,5.072955608,5.07159853,5.071447849,5.072003365,0.0001926422119,0.0006395339733
5.2,30,12,5.141862392,5.142922401,5.141411304,5.143223286,5.141788483,5.141521454,5.14217329,0.0003108978271,0.0006573676947
5.2,31,12.4,5.185227394,5.186357975,5.184821606,5.186731339,5.185222149,5.184918404,5.185610294,0.000382900238,0.0006709098816
5.2,32,12.8,5.199999809,5.201164722,5.199626923,5.201549053,5.200034618,5.199687481,5.20041275,0.000412940979,0.0006868362543
5.6,0,0,-1.721915553e-41,-2.034008503e-06,4.518777132e-06,-3.259629011e-06,9.23499465e-06,-1.356750727e-05,-1.021474645e-06,-1.021474645e-06,6.522983313e-06
5.6,1,0.4,0.01590909064,0.01585844904,0.01587609202,0.01586204767,0.01589016989,0.01588605158,0.01587456092,-3.452971578e-05,3.452859892e-05
5.6,2,0.8,0.06260997057,0.06246143579,0.06254136562,0.06244114414,0.06247331202,0.06252092868,0.06248763949,-0.0001223310828,0.0001223333238
5.6,3,1.2,0.1380498558,0.1377622932,0.1379250288,0.1376891881,0.1377458423,0.1378543973,0.1377953589,-0.000254496932,0.0002545058669
5.6,4,1.6,0.2401759475,0.2397239953,0.2399695814,0.2395831048,0.2396572083,0.2398507595,0.239756912,-0.0004190355539,0.0004190176842
5.6,5,2,0.3669354916,0.3662854731,0.3666218519,0.3660492003,0.3661973774,0.3664805889,0.3663268685,-0.0006086230278,0.0006085932255
5.6,6,2.4,0.5162756443,0.5154140592,0.5158450007,0.5150739551,0.5152924657,0.5156977773,0.5154646635,-0.0008109807968,0.0008109927294
5.6,7,2.8,0.6861436963,0.6850680709,0.6856089234,0.6845966578,0.6849122643,0.685452342,0.6851276159,-0.001016080379,0.00101604464
5.6,8,3.2,0.874486804,0.8732082248,0.8738457561,0.8725907803,0.8730090261,0.8736835122,0.8732674718,-0.001219332218,0.001219344093
5.6,9,3.6,1.079252243,1.077785134,1.078501701,1.077026129,1.077555656,1.078357697,1.077845216,-0.001407027245,0.001406979514
5.6,10,4,1.298387051,1.296746254,1.297547698,1.295851231,1.296492815,1.297433734,1.296814322,-0.001572728157,0.001572704292
5.6,11,4.4,1.529838681,1.528042197,1.528917551,1.52701056,1.527796626,1.528780937,1.52810955,-0.001729130745,0.00172910688
5.6,12,4.8,1.771554232,1.769637585,1.770567656,1.768476129,1.769370794,1.770457864,1.769702196,-0.001852035522,0.001852226211
5.6,13,5.2,2.021481037,2.019468069,2.020455599,2.01820755,2.01923418,2.020354033,2.019544125,-0.001936912537,0.001937150955
5.6,14,5.6,2.277565956,2.275468826,2.276514053,2.274145842,2.275297642,2.276416302,2.275568724,-0.001997232437,0.001997423125
5.6,15,6,2.537756681,2.535612822,2.536700487,2.534232616,2.535507441,2.536620378,2.535734653,-0.002022027969,0.002021932509
5.6,16,6.4,2.799999952,2.79783392,2.798974752,2.796432495,2.797841549,2.798897505,2.797996044,-0.002003908157,0.002003908157
5.6,17,6.8,3.062243462,3.060093403,3.061273336,3.058694839,3.060194254,3.061219692,3.060295105,-0.001948356628,0.001948356628
5.6,18,7.2,3.322433949,3.320310593,3.321534872,3.318947554,3.320505857,3.321463346,3.320552349,-0.001881599426,0.001881504082
5.6,19,7.6,3.578519106,3.576425791,3.57772851,3.575140238,3.576751947,3.577632904,3.576735735,-0.001783370972,0.001783227897
5.6,20,8,3.828445673,3.826445818,3.827750683,3.825222969,3.826866627,3.82761097,3.826779127,-0.001666545868,0.001666259719
5.6,21,8.4,4.070161343,4.068271637,4.069590569,4.06714201,4.068772316,4.069365978,4.068628788,-0.001532554626,0.001532840775
5.6,22,8.8,4.301612854,4.299858093,4.301190853,4.298820019,4.300424576,4.300895214,4.300238132,-0.001374721527,0.00137510302
5.6,23,9.2,4.520747662,4.519123554,4.520474911,4.518214703,4.519774437,4.520079613,4.519533634,-0.001214027405,0.001214218093
5.6,24,9.6,4.725512981,4.724003792,4.725404263,4.72325325,4.724742889,4.724900246,4.724460602,-0.001052379608,0.001052093459
5.6,25,10,4.913856506,4.91247797,4.913919926,4.911877632,4.913304329,4.913320541,4.91298008,-0.0008764266968,0.0009017944103
5.6,26,10.4,5.083724499,5.082478046,5.083958626,5.082021713,5.083349228,5.083221436,5.083005905,-0.0007185935974,0.0008123397711
5.6,27,10.8,5.233064651,5.231943607,5.233446121,5.23161459,5.232850552,5.232621193,5.232495308,-0.0005693435669,0.0007220268017
5.6,28,11.2,5.359824181,5.358821392,5.360343933,5.358615398,5.359743118,5.359392166,5.359383583,-0.0004405975342,0.0006488800282
5.6,29,11.6,5.461950302,5.46104908,5.462593555,5.460968018,5.461984158,5.461526871,5.461624622,-0.0003256797791,0.0005968093756
5.6,30,12,5.537390232,5.536566257,5.538114548,5.53657198,5.537499905,5.53696537,5.537143707,-0.0002465248108,0.0005802154774
5.6,31,12.4,5.58409071,5.583305359,5.58485651,5.583396912,5.584260941,5.583683968,5.583900452,-0.0001902580261,0.0005643844488
5.6,32,12.8,5.599999905,5.599232674,5.600806713,5.599351406,5.600192547,5.599605083,5.59983778,-0.0001621246338,0.000562000263
6,0,0,2.295887404e-41,2.220273018e-06,5.24520874e-06,-1.862645149e-07,4.284083843e-07,-7.722526789e-06,-2.980232283e-09,-2.980232283e-09,3.16053638e-06
6,1,0.4,0.01704545319,0.01700666174,0.01701980829,0.01701632887,0.01701790839,0.0170196183,0.01701606438,-2.938881516e-05,2.938806938e-05
6,2,0.8,0.06708210707,0.06697316468,0.06701806188,0.06696686149,0.0669741407,0.06700142473,0.06698673218,-9.537488222e-05,9.537637379e-05
6,3,1.2,0.1479105502,0.1477011293,0.1478024274,0.1476552188,0.1476640105,0.1477477252,0.1477141082,-0.000196442008,0.0001964479743
6,4,1.6,0.2573313713,0.2569988072,0.257137537,0.2569084167,0.2569087446,0.2570658326,0.2570038736,-0.0003274977207,0.000327503687
6,5,2,0.393145144,0.3926689923,0.3928475976,0.3925120533,0.3925327957,0.3927804232,0.3926683962,-0.0004767477512,0.0004767715873
6,6,2.4,0.5531525016,0.552533865,0.5527302027,0.5522720218,0.5523276925,0.5526642799,0.5525056124,-0.0006468892097,0.0006468892097
6,7,2.8,0.7351539731,0.7343945503,0.7346221209,0.7340043783,0.7341172695,0.7345712185,0.7343419194,-0.0008120536804,0.000812065613
6,8,3.2,0.9369501472,0.9360675216,0.9363002181,0.9355274439,0.9357205033,0.9362765551,0.9359784126,-0.0009717345238,0.0009716987843
6,9,3.6,1.156341672,1.155358195,1.155558825,1.154681802,1.154923677,1.15558517,1.155221581,-0.001120090485,0.001120138215
6,10,4,1.391129017,1.390056849,1.390223742,1.389250875,1.389564395,1.390309095,1.389880896,-0.001248121262,0.001248025917
6,11,4.4,1.639112949,1.63795495,1.638087034,1.637026191,1.637417912,1.638250709,1.637747407,-0.001365542412,0.001365590142
6,12,4.8,1.89809382,1.89688313,1.896974087,1.895843029,1.896309614,1.897210598,1.896644235,-0.001449584961,0.001449728035
6,13,5.2,2.165872335,2.164639711,2.164676905,2.163505316,2.16403532,2.164983749,2.164368153,-0.001504182816,0.001504135085
6,14,5.6,2.440249205,2.439004183,2.438991785,2.437806129,2.43840456,2.439369202,2.438715219,-0.001533985138,0.001534032868
6,15,6,2.719024897,2.717792511,2.717738867,2.716536283,2.717214346,2.718194485,2.717495441,-0.001529455185,0.001529598259
6,16,6.4,3,2.998800039,2.998697758,2.997517586,2.998249054,2.99922204,2.998497248,-0.001502752304,0.001502704574
6,17,6.8,3.280975103,3.279844046,3.279715538,3.278560638,3.27933383,3.28025651,3.279542208,-0.00143289566,0.001432991005
6,18,7.2,3.559750795,3.558691025,3.558526993,3.557439089,3.558222532,3.559114695,3.558398724,-0.001352071762,0.001351928688
6,19,7.6,3.834127665,3.83312726,3.832970619,3.831956625,3.832744598,3.83357954,3.832875729,-0.001251935959,0.001251935959
6,20,8,4.1019063,4.101020813,4.100838184,4.099912643,4.100688934,4.101462841,4.100784779,-0.001121520996,0.00112161634
6,21,8.4,4.360887051,4.360123634,4.359909058,4.359116554,4.359855175,4.360542774,4.359909534,-0.0009775161743,0.0009776115185
6,22,8.8,4.608870983,4.608251095,4.608006954,4.607339382,4.608024597,4.608619213,4.608048439,-0.0008225440979,0.0008227348444
6,23,9.2,4.843658447,4.843174458,4.842903614,4.842394352,4.843003273,4.84349823,4.84299469,-0.0006637573242,0.0006636619801
6,24,9.6,5.063049793,5.062695503,5.062401772,5.06206274,5.062604904,5.062994957,5.062551975,-0.0004978179932,0.0004978179932
6,25,10,5.264845848,5.264634609,5.264326096,5.264132977,5.264595985,5.26487875,5.264513969,-0.0003318786621,0.0003453254758
6,26,10.4,5.446847439,5.446759224,5.446440697,5.446410179,5.446778774,5.446961403,5.446670532,-0.0001769065857,0.0002229690581
6,27,10.8,5.606854916,5.606883526,5.60655117,5.606663704,5.606947422,5.607036114,5.606816292,-3.862380981e-05,0.0001594543428
6,28,11.2,5.742668629,5.742825508,5.742455959,5.742714405,5.742896557,5.74293232,5.74276495,9.632110596e-05,0.0001813888521
6,29,11.6,5.852089405,5.852352142,5.851962566,5.852359772,5.852426052,5.852405548,5.852301598,0.0002121925354,0.0002625465277
6,30,12,5.932918072,5.933252811,5.932846069,5.933350563,5.933333874,5.933253288,5.933207512,0.000289440155,0.0003180503845
6,31,12.4,5.982954502,5.983333588,5.982909203,5.983513355,5.983424187,5.983311176,5.983298302,0.0003437995911,0.0003619194031
6,32,12.8,6,6.000389576,5.999973774,6.000608921,6.000487804,6.000375271,6.000367165,0.0003671646118,0.000377559656
6.4,0,0,-1.147943702e-41,-1.735985279e-06,1.410022378e-05,1.825392246e-06,-7.323920727e-06,-9.842216969e-06,-5.953014011e-07,-5.953014011e-07,6.965547982e-06
6.4,1,0.4,0.01818181761,0.01815291867,0.01818665117,0.0181402564,0.01815272123,0.01815402508,0.01815731451,-2.450309694e-05,2.64365226e-05
6.4,2,0.8,0.07155425102,0.07146506757,0.071526438,0.07144096494,0.07146286964,0.07146598399,0.07147226483,-8.198618889e-05,8.198618889e-05
6.4,3,1.2,0.1577712595,0.1575958133,0.1576807797,0.1575369388,0.1575669348,0.1575965434,0.1575954109,-0.0001758486032,0.0001758575381
6.4,4,1.6,0.27448681,0.2741832435,0.274341464,0.2740930021,0.2741308212,0.2742289305,0.2741954923,-0.0002913177013,0.0002913177013
6.4,5,2,0.4193548262,0.4189571142,0.4191270173,0.4187687337,0.4188100696,0.4190062881,0.4189338684,-0.0004209578037,0.0004209816398
6.4,6,2.4,0.5900292993,0.5895267725,0.5896860957,0.5892412066,0.5892876983,0.5895394087,0.5894562602,-0.0005730390549,0.00057306292
6.4,7,2.8,0.7841641903,0.783573091,0.7837334275,0.783141315,0.7832336426,0.7835478783,0.7834458947,-0.0007182955742,0.0007183194393
6.4,8,3.2,0.9994134903,0.9987357259,0.9988809824,0.9981611371,0.9983055592,0.9986938238,0.9985554814,-0.0008580088615,0.000858044601
6.4,9,3.6,1.233431101,1.232680082,1.232818723,1.23196888,1.232147574,1.232618093,1.232446671,-0.0009844303131,0.0009844303131
6.4,10,4,1.483870983,1.483042121,1.483116865,1.482202649,1.482436895,1.482967019,1.482753038,-0.001117944717,0.001117873238
6.4,11,4.4,1.748387098,1.747475147,1.747517347,1.746523499,1.746826887,1.747408748,1.747150421,-0.00123667717,0.001236772514
6.4,12,4.8,2.024633408,2.023694277,2.023676157,2.022605419,2.022978067,2.023606062,2.023312092,-0.001321315765,0.00132141111
6.4,13,5.2,2.310263872,2.309310913,2.309225798,2.308101177,2.308545589,2.309194803,2.308875561,-0.001388311386,0.001388216042
6.4,14,5.6,2.602932453,2.602000475,2.601870537,2.600655556,2.601185322,2.60185194,2.601512909,-0.00141954422,0.001419687294
6.4,15,6,2.90029335,2.899387121,2.899199247,2.897933006,2.898545742,2.899235249,2.898860216,-0.001433134079,0.001433277153
6.4,16,6.4,3.200000048,3.199140072,3.198893309,3.19760561,3.198277712,3.198964834,3.198576212,-0.001423835754,0.00142374041
6.4,17,6.8,3.499706745,3.498900652,3.498659134,3.49731493,3.498050451,3.498685837,3.498322248,-0.001384496689,0.001384544419
6.4,18,7.2,3.797067404,3.796334743,3.796062231,3.794710398,3.795492411,3.796092749,3.79573822,-0.001329183578,0.00132889743
6.4,19,7.6,4.089735985,4.089075089,4.088778019,4.087452888,4.088265419,4.088801384,4.088474274,-0.001261711121,0.001261424972
6.4,20,8,4.375366688,4.374806404,4.374561787,4.37317276,4.374009132,4.374483585,4.37420702,-0.001159667969,0.001159954118
6.4,21,8.4,4.651612759,4.651131153,4.65089798,4.64955759,4.65038681,4.650806427,4.650555611,-0.00105714798,0.001056766487
6.4,22,8.8,4.916129112,4.915716648,4.915496349,4.914239883,4.915062904,4.915384769,4.915179729,-0.000949382782,0.000949001289
6.4,23,9.2,5.166568756,5.16625452,5.166047096,5.164874554,5.165664196,5.165909767,5.165750027,-0.0008187294006,0.0008187294006
6.4,24,9.6,5.400586605,5.400390625,5.400178909,5.399094582,5.399843693,5.400008202,5.399903297,-0.0006833076477,0.0006834029919
6.4,25,10,5.615835667,5.615742683,5.61552906,5.614556789,5.615251541,5.61534977,5.61528635,-0.0005493164062,0.0005496978993
6.4,26,10.4,5.809970856,5.809957504,5.809758186,5.808913708,5.809530735,5.809562683,5.809544563,-0.0004262924194,0.0004262924194
6.4,27,10.8,5.98064518,5.980718613,5.980537415,5.979797363,5.98034668,5.980309963,5.980341911,-0.0003032684326,0.0003325462458
6.4,28,11.2,6.125513077,6.125676632,6.125464439,6.124855518,6.12534523,6.125249386,6.12531805,-0.0001950263977,0.0002602577151
6.4,29,11.6,6.242228508,6.242460728,6.242229939,6.241729736,6.242156982,6.242036343,6.242123127,-0.000105381012,0.0001992225589
6.4,30,12,6.328445911,6.328743458,6.32849884,6.328081131,6.328442097,6.3282938,6.328412056,-3.385543823e-05,0.0001742362947
6.4,31,12.4,6.381818295,6.382164478,6.381894112,6.381552696,6.381851196,6.381694317,6.381831169,1.287460327e-05,0.0001688957273
6.4,32,12.8,6.400000095,6.400331497,6.400109291,6.399768353,6.400033951,6.399868965,6.40002203,2.193450928e-05,0.0001674652158
6.8,0,0,-6.033991187e-42,3.86685133e-06,2.264976501e-06,-1.68569386e-06,-2.712011337e-06,-9.588897228e-06,-1.570954964e-06,-1.570954964e-06,4.02368596e-06
6.8,1,0.4,0.01931818016,0.01930664107,0.01930512488,0.01928881556,0.01930345595,0.01927582733,0.01929597184,-2.220831811e-05,2.220720125e-05
6.8,2,0.8,0.07602638751,0.07596225291,0.07600460947,0.07593941689,0.07596287876,0.07593115419,0.07596006244,-6.632506847e-05,6.632506847e-05
6.8,3,1.2,0.1676319689,0.16749762,0.1675772965,0.1674585938,0.1675029546,0.1674740314,0.1675020903,-0.000129878521,0.0001298695861
6.8,4,1.6,0.2916422188,0.2914173007,0.291549027,0.2913493216,0.2914100885,0.2913968265,0.2914245129,-0.000217705965,0.000217705965
6.8,5,2,0.4455645084,0.4452346563,0.4454194903,0.4451293349,0.4451983273,0.4452410042,0.4452445507,-0.0003199577332,0.0003199458006
6.8,6,2.4,0.6269061565,0.6264870763,0.6267080903,0.6263378263,0.6264136434,0.6264621615,0.6264817715,-0.0004243850708,0.0004243970034
6.8,7,2.8,0.8331744671,0.8326712251,0.8329110146,0.8324558139,0.8325636387,0.8326020241,0.8326407671,-0.0005336999893,0.0005337238545
6.8,8,3.2,1.061876774,1.061281085,1.061545253,1.061013818,1.061158895,1.0611974,1.061239243,-0.0006375312805,0.0006374836084
6.8,9,3.6,1.31052053,1.309844017,1.310129404,1.309516549,1.309697986,1.309748888,1.309787393,-0.0007331371307,0.0007331609959
6.8,10,4,1.576612949,1.575866461,1.576141953,1.575467944,1.575692654,1.575751781,1.575784206,-0.000828742981,0.000828790653
6.8,11,4.4,1.857661247,1.856868148,1.857109785,1.856393456,1.856682062,1.856709123,1.856752634,-0.000908613205,0.0009087324142
6.8,12,4.8,2.151173115,2.150355816,2.150582552,2.14978838,2.15015173,2.150160789,2.150207996,-0.0009651184082,0.0009652614826
6.8,13,5.2,2.454655409,2.453824997,2.454027176,2.453170776,2.453627348,2.453594208,2.453649044,-0.001006364822,0.001006507897
6.8,14,5.6,2.76561594,2.764784098,2.764940262,2.764063835,2.764602661,2.764523506,2.764582872,-0.001033067703,0.001033067703
6.8,15,6,3.081561565,3.080760956,3.080881119,3.07996273,3.080580473,3.080460072,3.080528975,-0.001032590866,0.001032495522
6.8,16,6.4,3.400000095,3.399221897,3.39933157,3.398389578,3.399080992,3.398903608,3.398985624,-0.001014471054,0.001014566398
6.8,17,6.8,3.718438387,3.717687368,3.717786551,3.716842651,3.717603207,3.717339993,3.717452288,-0.0009860992432,0.0009864330059
6.8,18,7.2,4.034384251,4.033684731,4.033791542,4.032810211,4.033671379,4.033302784,4.033452034,-0.0009322166443,0.0009321213001
6.8,19,7.6,4.345344543,4.344690323,4.344836235,4.343832016,4.344774723,4.344292641,4.344485283,-0.0008592605591,0.0008593559032
6.8,20,8,4.648827076,4.648223877,4.64840126,4.647402763,4.648397446,4.647818089,4.648048878,-0.0007781982422,0.0007783889887
6.8,21,8.4,4.942338467,4.94177866,4.942002296,4.941022396,4.942064285,4.941391945,4.941651821,-0.0006866455078,0.0006865501637
6.8,22,8.8,5.223387241,5.222874641,5.223160744,5.222207069,5.223288536,5.22249794,5.222805977,-0.0005812644958,0.0005814552424
6.8,23,9.2,5.489479542,5.489029408,5.489369392,5.488473892,5.489567757,5.48865509,5.489018917,-0.0004606246948,0.000495719898
6.8,24,9.6,5.73812294,5.737722874,5.738123894,5.737300873,5.738379478,5.737389565,5.737782955,-0.0003399848938,0.0004426002561
6.8,25,10,5.966825485,5.966474056,5.966924191,5.966193676,5.967264175,5.96620512,5.966612339,-0.0002131462097,0.0004281997681
6.8,26,10.4,6.173093796,6.172783852,6.173306465,6.172668934,6.173700809,6.172569275,6.173005581,-8.821487427e-05,0.000415802002
6.8,27,10.8,6.354435444,6.354144096,6.354741573,6.354207993,6.355193615,6.354004383,6.354458332,2.288818359e-05,0.0004028320254
6.8,28,11.2,6.508358002,6.508100986,6.508752823,6.508309364,6.509260178,6.508005619,6.508485317,0.0001273155212,0.0003910064697
6.8,29,11.6,6.632368088,6.632159233,6.632822514,6.632470131,6.633389473,6.632102489,6.632588863,0.0002207756042,0.00041046142
6.8,30,12,6.723973751,6.723787785,6.724482059,6.724200726,6.72507143,6.723770618,6.724262238,0.0002884864807,0.0004444122314
6.8,31,12.4,6.78068161,6.780483246,6.781220436,6.780987263,6.781812191,6.780526161,6.781005859,0.0003242492676,0.0004657745303
6.8,32,12.8,6.800000191,6.799806118,6.80056572,6.800329208,6.801129818,6.799853325,6.800337315,0.0003371238708,0.0004730224609
7.2,0,0,-8.494671291e-42,3.708899021e-05,-6.660819054e-06,7.526949048e-06,-1.008436084e-05,-1.402944326e-05,2.76826313e-06,2.76826313e-06,1.507811248e-05
7.2,1,0.4,0.02045454457,0.02044790611,0.0204365775,0.02044595033,0.02043742687,0.02041666582,0.02043690346,-1.764111221e-05,1.763924956e-05
7.2,2,0.8,0.08049853146,0.08046241105,0.08047133684,0.08044150472,0.08041967452,0.08042591065,0.08044417202,-5.435943604e-05,5.436390711e-05
7.2,3,1.2,0.1774926633,0.1774168313,0.1774389744,0.177348882,0.1773309261,0.1773700714,0.1773811281,-0.0001115351915,0.0001115262494
7.2,4,1.6,0.3087976575,0.3086399138,0.3087048233,0.308536768,0.3085409999,0.3086040914,0.3086053133,-0.0001923441887,0.0001923382224
7.2,5,2,0.4717741907,0.4715335369,0.4716297686,0.4713917971,0.4714307785,0.4714985788,0.4714968801,-0.0002773106098,0.0002772986772
7.2,6,2.4,0.6637830138,0.6634746194,0.6635795832,0.6632729769,0.6633198857,0.6634184122,0.663413167,-0.0003698468208,0.000369918358
7.2,7,2.8,0.8821847439,0.8818205595,0.8819078803,0.8815430999,0.8815892339,0.8817093372,0.881714046,-0.0004706978798,0.0004707217158
7.2,8,3.2,1.124340177,1.123860836,1.123996496,1.123553157,1.12361598,1.123739719,1.123753309,-0.0005868673325,0.0005869388697
7.2,9,3.6,1.387609959,1.387073994,1.387183547,1.386669159,1.386751294,1.386912584,1.386918068,-0.0006918907166,0.0006918430445
7.2,10,4,1.669354796,1.66880095,1.668837309,1.668276072,1.668386698,1.668591261,1.668578506,-0.0007762908936,0.0007763385656
7.2,11,4.4,1.966935515,1.966333747,1.96634233,1.96572113,1.96585536,1.966078997,1.96606636,-0.0008691549301,0.0008692026022
7.2,12,4.8,2.277712584,2.277106524,2.277060509,2.276359797,2.276535034,2.276807547,2.27677393,-0.0009386539459,0.000938701618
7.2,13,5.2,2.599046946,2.598443747,2.598332644,2.597554445,2.597783804,2.598082066,2.59803915,-0.001007795334,0.001007604646
7.2,14,5.6,2.928299189,2.927709579,2.927508354,2.926692724,2.926968098,2.927284956,2.927232981,-0.001066207886,0.001066446304
7.2,15,6,3.262830019,3.262249947,3.262000799,3.26114583,3.261459589,3.261790276,3.261729479,-0.001100540161,0.001100730849
7.2,16,6.4,3.599999905,3.599453926,3.599125862,3.598234892,3.598592758,3.598939896,3.598869324,-0.001130580902,0.001130437828
7.2,17,6.8,3.937170029,3.936695337,3.936273336,3.935337305,3.9357512,3.936090946,3.936029434,-0.001140594482,0.001140403794
7.2,18,7.2,4.271700859,4.271251678,4.270800114,4.269800663,4.270298004,4.270624638,4.270554543,-0.001146316528,0.001145839691
7.2,19,7.6,4.600953102,4.600490093,4.600076199,4.599024296,4.599584103,4.59991312,4.599817753,-0.001135349274,0.001135539962
7.2,20,8,4.922287464,4.921861172,4.921435356,4.920361519,4.920973778,4.921287537,4.921183586,-0.001103878021,0.001103591872
7.2,21,8.4,5.233064651,5.232688427,5.23224926,5.231139183,5.231826305,5.232078075,5.231996059,-0.001068592072,0.001068401383
7.2,22,8.8,5.53064537,5.530307293,5.529910564,5.528763771,5.529471397,5.529686451,5.5296278,-0.001017570496,0.001017475151
7.2,23,9.2,5.812389851,5.81207037,5.811730862,5.810571194,5.811312675,5.811487675,5.811434746,-0.0009551048279,0.0009552955744
7.2,24,9.6,6.075659752,6.075354576,6.075070858,6.073925972,6.074679852,6.074856758,6.074777126,-0.0008826255798,0.0008821487427
7.2,25,10,6.317815304,6.317521095,6.317291737,6.316189289,6.316943169,6.317129135,6.317014694,-0.0008006095886,0.0008004188421
7.2,26,10.4,6.536217213,6.535888672,6.535774708,6.534714222,6.535455227,6.53563261,6.535492897,-0.0007243156433,0.0007241248968
7.2,27,10.8,6.728225708,6.727876663,6.727851391,6.726873398,6.727565289,6.727748871,6.727583408,-0.0006422996521,0.0006425857428
7.2,28,11.2,6.89120245,6.890853882,6.890890121,6.8899827,6.890632629,6.890838623,6.890639305,-0.0005631446838,0.0005628585932
7.2,29,11.6,7.022507191,7.022173882,7.022244453,7.021401882,7.022024632,7.022228241,7.022014618,-0.0004925727844,0.0004925727844
7.2,30,12,7.119501591,7.119142056,7.119290829,7.118483067,7.119080544,7.119279861,7.119055271,-0.0004463195801,0.0004463195801
7.2,31,12.4,7.179545403,7.179171562,7.179363728,7.178559303,7.179170132,7.179387093,7.179130554,-0.0004148483276,0.0004150390741
7.2,32,12.8,7.199999809,7.19964695,7.199836254,7.199031353,7.199629307,7.199892998,7.199606895,-0.0003929138184,0.0003924369812
7.6,0,0,-2.869859255e-41,5.211681128e-06,-6.265938282e-06,-1.279823482e-05,-4.991889e-06,-2.891942859e-05,-9.552762094e-06,-9.552762094e-06,1.1637434e-05
7.6,1,0.4,0.02159090713,0.02159808949,0.02157855034,0.02158052474,0.02156624943,0.02160191163,0.02158506587,-5.841255188e-06,1.311674714e-05
7.6,2,0.8,0.08497067541,0.08496899903,0.08495222777,0.08495504409,0.08489868045,0.08497335762,0.08494965732,-2.101808786e-05,2.208650039e-05
7.6,3,1.2,0.1873533726,0.1873393804,0.1873221695,0.1873283982,0.1872229874,0.1873132735,0.1873052418,-4.813075066e-05,4.813075066e-05
7.6,4,1.6,0.3259530663,0.3259194791,0.3258886337,0.3259289563,0.3257602751,0.3258208632,0.3258636594,-8.940696716e-05,8.942485147e-05
7.6,5,2,0.4979838729,0.4979344308,0.4978881776,0.4979506135,0.4977295101,0.4977920353,0.4978589416,-0.0001249313354,0.0001249194174
7.6,6,2.4,0.7006598115,0.7005848885,0.7005188465,0.700643301,0.700325191,0.7004035115,0.7004951239,-0.0001646876335,0.0001646637975
7.6,7,2.8,0.9311950207,0.9310947061,0.9310088158,0.9311795831,0.9307718277,0.930862546,0.9309834242,-0.000211596489,0.0002115249663
7.6,8,3.2,1.18680346,1.186695337,1.186561227,1.186788082,1.186280489,1.18636322,1.186537743,-0.0002657175064,0.0002657890436
7.6,9,3.6,1.464699388,1.464586377,1.464398384,1.464682221,1.464080691,1.464182019,1.464385867,-0.0003135204315,0.0003134488943
7.6,10,4,1.762096763,1.761978865,1.761738658,1.762094021,1.761392474,1.76153481,1.761747718,-0.0003490447998,0.0003489971277
7.6,11,4.4,2.076209784,2.076091766,2.075798273,2.076215029,2.075411081,2.075586557,2.075820446,-0.0003893375397,0.0003913402616
7.6,12,4.8,2.404252291,2.404152393,2.403795481,2.404279709,2.403359413,2.403601646,2.403837681,-0.0004146099091,0.0004255294916
7.6,13,5.2,2.743438482,2.743353605,2.742928267,2.743507862,2.742453098,2.74275589,2.742999554,-0.0004389286041,0.000466489786
7.6,14,5.6,3.090982437,3.090932131,3.090426207,3.091095209,3.089906454,3.090281487,3.09052825,-0.0004541873932,0.0004992485046
7.6,15,6,3.444098234,3.444080591,3.443510771,3.444254637,3.44295764,3.443364143,3.443633556,-0.0004646778107,0.0005272388225
7.6,16,6.4,3.799999952,3.800013542,3.79938364,3.800207138,3.798814058,3.799216032,3.79952693,-0.0004730224609,0.0005613804096
7.6,17,6.8,4.155901909,4.155950069,4.155261993,4.156160355,4.154686451,4.15512228,4.155436516,-0.0004653930664,0.0005883217091
7.6,18,7.2,4.509017467,4.509112358,4.508369446,4.509339809,4.507771015,4.508253574,4.508568764,-0.0004487037659,0.0006151199341
7.6,19,7.6,4.856561661,4.85669899,4.855911255,4.856970787,4.855315685,4.855823517,4.856143951,-0.0004177093506,0.0006361961132
7.6,20,8,5.195747852,5.195928097,5.19512701,5.196249962,5.194543362,5.194997311,5.195369244,-0.0003786087036,0.0006516456488
7.6,21,8.4,5.523790359,5.523995399,5.523200035,5.524403572,5.522640705,5.523046494,5.52345705,-0.0003333091736,0.0006604194641
7.6,22,8.8,5.837903023,5.838126659,5.8373909,5.838634014,5.836806774,5.837199211,5.837632179,-0.0002708435059,0.0006533622509
7.6,23,9.2,6.135300636,6.135529995,6.134870529,6.136174202,6.1342659,6.134616852,6.135091305,-0.0002093315125,0.0006503105396
7.6,24,9.6,6.413196564,6.413426399,6.412813187,6.41422081,6.412236214,6.412573338,6.413053989,-0.0001425743103,0.0006442070007
7.6,25,10,6.668805122,6.669024467,6.668487072,6.670006752,6.667925835,6.668283939,6.668745995,-5.912780762e-05,0.0006278991932
7.6,26,10.4,6.899340153,6.899559498,6.899085999,6.900720119,6.898546219,6.898952961,6.899373055,3.290176392e-05,0.0006069183582
7.6,27,10.8,7.102015972,7.102242947,7.101822376,7.103568554,7.101311684,7.101739883,7.102137566,0.0001215934753,0.0005907058949
7.6,28,11.2,7.274046898,7.274274826,7.273908138,7.275762558,7.273420334,7.273890018,7.274251461,0.0002045631409,0.0005731582642
7.6,29,11.6,7.41264677,7.412862778,7.412556648,7.414489746,7.412088871,7.412556648,7.412911415,0.0002646446228,0.0005594253307
7.6,30,12,7.51502943,7.515236855,7.51499176,7.516974449,7.514533043,7.515007496,7.515348911,0.000319480896,0.0005416870117
7.6,31,12.4,7.578409195,7.578605175,7.578397751,7.580419064,7.577967644,7.578444958,7.5787673,0.0003581047058,0.0005389213329
7.6,32,12.8,7.599999905,7.600186348,7.599991798,7.602030754,7.599582195,7.600065708,7.600371361,0.0003714561462,0.0005417823559
8,0,0,-2.941605736e-41,1.107156277e-05,1.671165228e-05,-1.176446676e-05,-4.895031452e-06,-1.383945346e-05,-5.431473369e-07,-5.431473369e-07,1.165643334e-05
8,1,0.4,0.02272727154,0.02273724228,0.02273798734,0.02271918207,0.02271001041,0.0227355212,0.02272798866,7.171183825e-07,1.085735857e-05
8,2,0.8,0.08944281191,0.08945612609,0.08944947273,0.0894503966,0.08941153437,0.08943223208,0.08943995088,-2.861022949e-06,1.388341207e-05
8,3,1.2,0.197214067,0.1972316206,0.1972097456,0.1972469091,0.1971755028,0.1971626729,0.1972052902,-8.776783943e-06,2.893507553e-05
8,4,1.6,0.343108505,0.3431324363,0.3430956304,0.3431840837,0.343070507,0.3429982066,0.3430961668,-1.233816147e-05,5.213618351e-05
8,5,2,0.5241935253,0.524219811,0.5241753459,0.5243038535,0.5241786838,0.5240203142,0.5241796374,-1.388788223e-05,6.85691848e-05
8,6,2.4,0.7375366688,0.7375736833,0.7375032306,0.7377143502,0.7375261188,0.7373033166,0.7375241518,-1.25169754e-05,9.840726852e-05
8,7,2.8,0.9802052975,0.9802449942,0.9801881909,0.9804317355,0.9801966548,0.979922533,0.9801968336,-8.463859558e-06,0.0001149296731
8,8,3.2,1.249266863,1.249312162,1.249247074,1.249527693,1.249262094,1.248882413,1.24924624,-2.062320709e-05,0.0001430273114
8,9,3.6,1.541788816,1.541847706,1.541777849,1.542084575,1.541798949,1.541330457,1.541767836,-2.098083496e-05,0.0001668214827
8,10,4,1.854838729,1.854920506,1.854836464,1.855187297,1.854878902,1.854309797,1.85482657,-1.215934753e-05,0.0002003431291
8,11,4.4,2.185483932,2.185565233,2.185489416,2.185861826,2.185522795,2.184881926,2.185464382,-1.955032349e-05,0.0002211093961
8,12,4.8,2.530791759,2.530888319,2.530810118,2.53119874,2.530856133,2.530122995,2.530775309,-1.645088196e-05,0.0002510070917
8,13,5.2,2.887830019,2.887928486,2.887845993,2.888286829,2.887881279,2.887091637,2.887806892,-2.312660217e-05,0.0002721786441
8,14,5.6,3.253665686,3.253763199,3.253693104,3.25416708,3.253677607,3.252865791,3.253633022,-3.266334534e-05,0.0002876281796
8,15,6,3.625366449,3.625458479,3.62541008,3.62590003,3.625387192,3.624519587,3.625335217,-3.123283386e-05,0.0003073692205
8,16,6.4,4,4.000084877,4.000069618,4.000576973,4.000061989,3.99909234,3.999977112,-2.288818359e-05,0.0003402233124
8,17,6.8,4.374633312,4.374711514,4.374734879,4.375239849,4.37473774,4.373670101,4.374619007,-1.430511475e-05,0.0003707885626
8,18,7.2,4.746334076,4.746410847,4.746482372,4.746990681,4.746454716,4.745340347,4.746335506,1.430511475e-06,0.0003992080747
8,19,7.6,5.112170219,5.112243176,5.112358093,5.11288166,5.112377644,5.111147404,5.112201691,3.147125244e-05,0.0004405021609
8,20,8,5.469208241,5.469288826,5.469461441,5.469962597,5.469533443,5.468153477,5.469279766,7.152557373e-05,0.0004936218029
8,21,8.4,5.814516068,5.814573765,5.81483984,5.81534338,5.814964294,5.813468456,5.814638138,0.0001220703125,0.0005409240839
8,22,8.8,6.145161152,6.14519453,6.145565033,6.146069527,6.145740986,6.144133091,6.145340443,0.0001792907715,0.0005907058949
8,23,9.2,6.458210945,6.458220482,6.458720684,6.459213257,6.458919525,6.45720768,6.458456516,0.0002455711365,0.0006466865307
8,24,9.6,6.750732899,6.750707626,6.751318455,6.751821041,6.751556396,6.749755859,6.751031399,0.000298500061,0.0006999016041
8,25,10,7.019794941,7.019743919,7.020457745,7.020991802,7.020748138,7.018909931,7.020170689,0.0003757476807,0.0007497787592
8,26,10.4,7.26246357,7.26239872,7.26320076,7.263781071,7.263523579,7.26168108,7.262917519,0.0004539489746,0.0007924080128
8,27,10.8,7.475806236,7.47570467,7.476619244,7.477238655,7.477002144,7.475131989,7.476338863,0.0005326271057,0.0008434295887
8,28,11.2,7.656891346,7.656743526,7.657773018,7.658427238,7.658191681,7.65631628,7.657489777,0.0005984306335,0.0008881568792
8,29,11.6,7.802785873,7.802625179,7.803728104,7.804415703,7.804195881,7.802308083,7.803454399,0.0006685256958,0.0009241104126
8,30,12,7.91055727,7.910395145,7.911545277,7.912265778,7.912054539,7.910151005,7.911282539,0.0007252693176,0.0009524345514
8,31,12.4,7.977272511,7.977106094,7.978272915,7.979037285,7.978868484,7.976932526,7.978044033,0.000771522522,0.0009735107305
8,32,12.8,8,7.999841213,8.001011848,8.001784325,8.001631737,7.999691963,8.00079155,0.0007915496826,0.0009789466858
8.4,0,0,5.73971851e-42,5.342066288e-06,1.77770853e-05,2.833083272e-06,-1.039728522e-05,1.057982445e-06,3.322586508e-06,3.322586508e-06,7.481500688e-06
8.4,1,0.4,0.02386363596,0.0238809865,0.02386689931,0.02387024462,0.02386090159,0.02387346886,0.02387050167,6.86571002e-06,7.957964954e-06
8.4,2,0.8,0.09391495585,0.09394979477,0.09390383959,0.0939373225,0.09391218424,0.09390795231,0.09392222017,7.264316082e-06,1.561939644e-05
8.4,3,1.2,0.2070747763,0.2071431279,0.2070540786,0.2071189582,0.2070602626,0.2070772052,0.2070907354,1.595914364e-05,3.003478014e-05
8.4,4,1.6,0.3602639139,0.3603588343,0.3602229953,0.3603378236,0.3602348268,0.3602685928,0.3602846265,2.071261406e-05,4.870295379e-05
8.4,5,2,0.5504032373,0.5505468845,0.5503169894,0.5505014658,0.5503424406,0.5504023433,0.5504220724,1.883506775e-05,7.796287537e-05
8.4,6,2.4,0.7744134665,0.7746288776,0.7742803097,0.7745445371,0.7743502259,0.7743870616,0.7744382024,2.473592758e-05,0.0001138567895
8.4,7,2.8,1.029215574,1.02948451,1.029069662,1.029363036,1.02916491,1.029202342,1.02925694,4.136562347e-05,0.0001252412767
8.4,8,3.2,1.311730146,1.312041998,1.311550856,1.311879277,1.311653376,1.311686635,1.311762452,3.230571747e-05,0.0001521110535
8.4,9,3.6,1.618878245,1.619246125,1.618664742,1.619021893,1.618760586,1.618855834,1.618909836,3.159046173e-05,0.0001730203658
8.4,10,4,1.947580695,1.948021889,1.94734776,1.94769907,1.947408438,1.947539568,1.947603226,2.253055573e-05,0.0002011775941
8.4,11,4.4,2.294758081,2.295222521,2.294492006,2.294840336,2.294523954,2.294700623,2.294755936,-2.145767212e-06,0.0002208709775
8.4,12,4.8,2.657331467,2.657838106,2.657046556,2.657353878,2.657031536,2.657260895,2.657306194,-2.527236938e-05,0.0002368926944
8.4,13,5.2,3.032221317,3.032750607,3.031890869,3.032182932,3.031854868,3.032144785,3.032164812,-5.650520325e-05,0.0002682209015
8.4,14,5.6,3.416348934,3.416889906,3.415975571,3.416243315,3.415863991,3.416257143,3.416245937,-0.0001029968262,0.0003193378507
8.4,15,6,3.806634903,3.807182312,3.806221485,3.806446314,3.806060314,3.806536913,3.806489468,-0.0001454353333,0.0003643989621
8.4,16,6.4,4.199999809,4.200563908,4.199549198,4.199717999,4.199342251,4.199921608,4.199819088,-0.000180721283,0.0004064560053
8.4,17,6.8,4.593365192,4.593917847,4.592925549,4.592989445,4.592652798,4.593271255,4.593151569,-0.0002136230469,0.0004348754883
8.4,18,7.2,4.983651161,4.984201431,4.983180523,4.983187199,4.982870579,4.983556747,4.983399391,-0.0002517700195,0.0004719734134
8.4,19,7.6,5.367778778,5.368319035,5.367299557,5.367224216,5.366988659,5.367706776,5.367507458,-0.000271320343,0.0004872322024
8.4,20,8,5.742668629,5.743227482,5.742174625,5.742024899,5.741876125,5.742624283,5.742385387,-0.000283241272,0.0005066871527
8.4,21,8.4,6.105241776,6.105759621,6.10474062,6.104532242,6.104460716,6.105276108,6.104954243,-0.0002875328064,0.0005087852478
8.4,22,8.8,6.452419281,6.452902794,6.451928616,6.451642513,6.451648235,6.45255518,6.452135563,-0.0002837181091,0.0005315780872
8.4,23,9.2,6.781121731,6.781578064,6.780641079,6.780291557,6.780408382,6.781354904,6.780854702,-0.0002670288086,0.0005427360302
8.4,24,9.6,7.088269711,7.088694572,7.087813377,7.087394238,7.08754921,7.088593006,7.088008881,-0.0002608299255,0.0005600929144
8.4,25,10,7.370784283,7.371202469,7.370355129,7.369873524,7.370114326,7.371242523,7.370557308,-0.0002269744873,0.0005772590521
8.4,26,10.4,7.62558651,7.625967026,7.625166416,7.624658585,7.624968529,7.626173019,7.625386238,-0.0002002716064,0.0005866050487
8.4,27,10.8,7.849596977,7.849933624,7.849190235,7.848659515,7.84903717,7.850340366,7.849432468,-0.0001645088196,0.0005968093756
8.4,28,11.2,8.039735794,8.03999424,8.03937149,8.03880024,8.039245605,8.040618896,8.039606094,-0.000129699707,0.0005863189581
8.4,29,11.6,8.192925453,8.193178177,8.192584038,8.191996574,8.192494392,8.193935394,8.192837715,-8.773803711e-05,0.0005928039318
8.4,30,12,8.306084633,8.306344032,8.305763245,8.305171967,8.305704117,8.307214737,8.30603981,-4.482269287e-05,0.0006008148193
8.4,31,12.4,8.37613678,8.376411438,8.375816345,8.375236511,8.375832558,8.377338409,8.376127243,-9.536743164e-06,0.000600242638
8.4,32,12.8,8.399999619,8.400279045,8.399706841,8.399102211,8.399756432,8.401222229,8.400013924,1.430511475e-05,0.0005870818859
8.8,0,0,0,-2.007931471e-06,1.607090235e-05,1.144781709e-05,-1.296401024e-06,1.357868314e-05,7.558614016e-06,7.558614016e-06,8.880347195e-06
8.8,1,0.4,0.02499999851,0.02504288033,0.02499824762,0.02503181994,0.02501159534,0.02499800548,0.02501651086,1.651234925e-05,1.800879909e-05
8.8,2,0.8,0.09838709235,0.09846578538,0.09838233888,0.0984686166,0.09841968119,0.09838000685,0.09842328727,3.619492054e-05,4.092901872e-05
8.8,3,1.2,0.2169354856,0.2170594931,0.2169406712,0.2170877308,0.2169840783,0.2169204056,0.2169984877,6.300210953e-05,6.902217865e-05
8.8,4,1.6,0.3774193525,0.3776164949,0.3774222732,0.3776599467,0.3774751425,0.3773990273,0.3775145411,9.518861771e-05,0.000103354454
8.8,5,2,0.5766128898,0.5768779516,0.5766043067,0.5769510865,0.5766834617,0.5765801072,0.5767393708,0.0001264810562,0.0001430392294
8.8,6,2.4,0.8112903237,0.8116154075,0.8112748265,0.8117436171,0.8113777041,0.8111828566,0.8114388585,0.0001485347748,0.0001977443753
8.8,7,2.8,1.078225851,1.078617692,1.078223228,1.078785181,1.078347802,1.078100443,1.078414917,0.0001890659332,0.0002402305545
8.8,8,3.2,1.374193549,1.374637961,1.374195576,1.374857187,1.374317884,1.374064326,1.374414682,0.0002211332321,0.0002727270185
8.8,9,3.6,1.695967674,1.696466923,1.695986629,1.696739793,1.696071506,1.695811629,1.696215272,0.0002475976944,0.0003100395261
8.8,10,4,2.040322542,2.040870667,2.040359497,2.04117322,2.040374041,2.040113211,2.040578127,0.0002555847168,0.0003393173101
8.8,11,4.4,2.40403223,2.404605865,2.404087782,2.404923201,2.404040813,2.40375185,2.404282093,0.0002498626709,0.0003618240298
8.8,12,4.8,2.783870935,2.78448534,2.783952475,2.784789801,2.783811331,2.783514261,2.784110546,0.000239610672,0.0004062175867
8.8,13,5.2,3.176612854,3.177244663,3.176716328,3.177547932,3.176488161,3.176179171,3.176835299,0.0002224445343,0.0004457473697
8.8,14,5.6,3.579032183,3.579660177,3.579150677,3.579968214,3.578819036,3.578504801,3.579220533,0.0001883506775,0.0004846095981
8.8,15,6,3.987903118,3.988534212,3.988047838,3.988811493,3.987620354,3.987290859,3.988060713,0.0001575946808,0.000515842461
8.8,16,6.4,4.400000095,4.400618076,4.400159359,4.400878429,4.399641037,4.399302959,4.400120258,0.0001201629639,0.0005423545954
8.8,17,6.8,4.812096596,4.812708855,4.812307358,4.81294632,4.811671734,4.811332703,4.812193394,9.679794312e-05,0.000572299934
8.8,18,7.2,5.22096777,5.221553802,5.221203327,5.221776009,5.220499992,5.220150948,5.221036434,6.866455078e-05,0.0005828857538
8.8,19,7.6,5.62338686,5.623922825,5.623659134,5.624160767,5.622885704,5.622505188,5.623426914,4.005432129e-05,0.0005929946783
8.8,20,8,6.016129017,6.016627312,6.016427994,6.016864777,6.015581131,6.015216827,6.016143322,1.430511475e-05,0.00059862138
8.8,21,8.4,6.39596796,6.396416187,6.396286011,6.39665699,6.395414829,6.395049095,6.395964146,-3.814697266e-06,0.0005854606861
8.8,22,8.8,6.75967741,6.760068417,6.760029793,6.76031065,6.759145737,6.75882864,6.759676456,-9.536743164e-07,0.0005514145014
8.8,23,9.2,7.10403204,7.104358196,7.104411125,7.104629517,7.10351944,7.103208542,7.104025364,-6.675720215e-06,0.00052776339
8.8,24,9.6,7.425806522,7.426083088,7.426214695,7.426362991,7.425323009,7.425029755,7.425802708,-3.814697266e-06,0.0005002975231
8.8,25,10,7.721774101,7.721992016,7.722214222,7.722301006,7.721336365,7.721066475,7.721781731,7.629394531e-06,0.0004660606501
8.8,26,10.4,7.98870945,7.98886013,7.989191055,7.989211559,7.988325119,7.988069057,7.988731384,2.193450928e-05,0.0004318237188
8.8,27,10.8,8.223386765,8.223470688,8.223899841,8.22385788,8.223061562,8.222867012,8.223431587,4.482269287e-05,0.0003826141474
8.8,28,11.2,8.422580719,8.422590256,8.423127174,8.423037529,8.422323227,8.422239304,8.422663689,8.296966553e-05,0.0003223419189
8.8,29,11.6,8.583064079,8.583024025,8.583647728,8.583519936,8.582871437,8.582807541,8.583173752,0.0001096725464,0.0003057479917
8.8,30,12,8.701612473,8.701545715,8.702206612,8.702061653,8.701473236,8.70139122,8.701734543,0.0001220703125,0.0002941131534
8.8,31,12.4,8.774999619,8.774904251,8.775589943,8.775450706,8.774909973,8.774827957,8.775136948,0.0001373291016,0.0002796173212
8.8,32,12.8,8.800000191,8.799901962,8.800630569,8.80045414,8.799921989,8.799842834,8.800149918,0.0001497268677,0.0002836227359
9.2,0,0,0,4.280358553e-06,9.097158909e-06,-1.721084118e-06,3.762543201e-06,7.107853889e-06,4.505366178e-06,4.505366178e-06,5.193799552e-06
9.2,1,0.4,0.02613636293,0.02620214783,0.02613618225,0.02617219836,0.02615697682,0.02614872903,0.02616324648,2.688355744e-05,2.69562006e-05
9.2,2,0.8,0.1028592363,0.1029851884,0.1028383821,0.1029746383,0.1029090807,0.1028862372,0.1029187068,5.947053432e-05,6.781071716e-05
9.2,3,1.2,0.22679618,0.2269937992,0.2267738283,0.2270121723,0.2268880159,0.2268354744,0.2269006521,0.0001044720411,0.0001134186969
9.2,4,1.6,0.3945747614,0.3948569596,0.3945402801,0.3949176371,0.3947094679,0.3946191072,0.3947286904,0.0001539289951,0.0001677215041
9.2,5,2,0.6028226018,0.6032134891,0.6027826071,0.603287816,0.6030013561,0.6029086709,0.6030387878,0.0002161860466,0.0002321839274
9.2,6,2.4,0.8481671214,0.8486263156,0.8481169343,0.8487789631,0.8483818173,0.8481757045,0.8484159708,0.0002488493919,0.0002689003886
9.2,7,2.8,1.127236009,1.127792358,1.127176523,1.127983093,1.12748909,1.127209306,1.127529979,0.000293970108,0.000328540802
9.2,8,3.2,1.436656833,1.437287092,1.436586976,1.437544703,1.436940193,1.436666608,1.437005162,0.0003483295441,0.0003762245178
9.2,9,3.6,1.773057222,1.773747444,1.772993207,1.774077892,1.773336172,1.773059368,1.773442864,0.0003856420517,0.0004112005117
9.2,10,4,2.133064508,2.133811235,2.132996559,2.134201765,2.133321524,2.133035898,2.133473396,0.0004088878632,0.000447511673
9.2,11,4.4,2.513306379,2.514075279,2.513243675,2.514498234,2.513530731,2.513204336,2.513710499,0.0004041194916,0.0004699706915
9.2,12,4.8,2.910410643,2.911224842,2.91036725,2.911658764,2.910570145,2.910226107,2.910809517,0.0003988742828,0.0004899501801
9.2,13,5.2,3.321004391,3.321841955,3.320987463,3.322285891,3.321101904,3.32072711,3.32138896,0.0003845691681,0.0005021571997
9.2,14,5.6,3.741715431,3.742569923,3.74172163,3.742988825,3.741783857,3.741359949,3.74208498,0.0003695487976,0.0005115985987
9.2,15,6,4.169171333,4.170039654,4.169189453,4.170397282,4.169183254,4.16872406,4.169507027,0.0003356933594,0.0005143165472
9.2,16,6.4,4.599999905,4.600862503,4.600027084,4.601181507,4.599949837,4.599466324,4.600296974,0.0002970695496,0.0005310058477
9.2,17,6.8,5.030828476,5.031691551,5.030877113,5.031965256,5.030723572,5.03020668,5.031092644,0.0002641677856,0.0005550384521
9.2,18,7.2,5.458284378,5.459122181,5.458350182,5.45933342,5.458137989,5.457560539,5.458500862,0.0002164840698,0.0005645751953
9.2,19,7.6,5.878995419,5.879758835,5.879071236,5.879997253,5.878811836,5.878218174,5.879171371,0.0001759529114,0.000560379005
9.2,20,8,6.289589405,6.290289879,6.289673805,6.290510178,6.289371014,6.28879261,6.289727688,0.0001382827759,0.0005441665417
9.2,21,8.4,6.686693668,6.687331676,6.686770439,6.687521935,6.686458588,6.685893059,6.686795235,0.0001015663147,0.0005157470587
9.2,22,8.8,7.066935539,7.06752491,7.067012787,7.067665577,7.06671381,7.066146374,7.067012787,7.724761963e-05,0.0004815101565
9.2,23,9.2,7.426942825,7.42744875,7.427018642,7.427577972,7.426727772,7.426207066,7.426995754,5.292892456e-05,0.0004335403501
9.2,24,9.6,7.763343334,7.763787746,7.76339674,7.763867855,7.763178349,7.762687683,7.763383389,4.005432129e-05,0.0003685951233
9.2,25,10,8.072764397,8.073120117,8.072818756,8.073194504,8.072649002,8.072137833,8.072784424,2.002716064e-05,0.0003164291265
9.2,26,10.4,8.35183239,8.352088928,8.351892471,8.352178574,8.351771355,8.351269722,8.351840019,7.629394531e-06,0.0002573013189
9.2,27,10.8,8.597177505,8.597349167,8.597248077,8.597448349,8.597168922,8.596672058,8.597177505,0,0.0002054214419
9.2,28,11.2,8.805425644,8.805527687,8.805494308,8.805642128,8.805483818,8.805130959,8.805456161,3.051757812e-05,0.000148010251
9.2,29,11.6,8.973203659,8.973233223,8.973274231,8.973371506,8.973321915,8.972976685,8.97323513,3.147125244e-05,0.0001226425229
9.2,30,12,9.097140312,9.097106934,9.097211838,9.097258568,9.097308159,9.096966743,9.097169876,2.956390381e-05,0.0001129150405
9.2,31,12.4,9.173863411,9.173776627,9.173923492,9.173961639,9.174051285,9.173750877,9.173892975,2.956390381e-05,0.0001091003433
9.2,32,12.8,9.199999809,9.199885368,9.200071335,9.200073242,9.200198174,9.199897766,9.200025558,2.574920654e-05,0.0001119613662
9.6,0,0,5.73971851e-41,2.101808786e-05,3.404915333e-06,1.347623765e-05,-5.669891834e-06,-1.095235348e-05,4.25539929e-06,4.25539929e-06,1.09042976e-05
9.6,1,0.4,0.02727272548,0.02736643516,0.02726650238,0.0273309797,0.02730029449,0.02728389204,0.02730962075,3.689527512e-05,3.938451482e-05
9.6,2,0.8,0.1073313728,0.1074972451,0.1073183641,0.1074875891,0.1073865816,0.1073976532,0.1074174866,8.611381054e-05,9.131729894e-05
9.6,3,1.2,0.2366568893,0.2369219363,0.2366179526,0.2369145751,0.2367654294,0.2367747128,0.2367989272,0.0001420378685,0.0001576065988
9.6,4,1.6,0.4117302001,0.4121058583,0.4116739631,0.4121157527,0.4118870199,0.4118605852,0.4119286537,0.0001984536648,0.0002209305821
9.6,5,2,0.6290322542,0.6295412183,0.6289638281,0.6295619011,0.629252255,0.6292228103,0.6293084025,0.0002761483192,0.0003035187838
9.6,6,2.4,0.8850439787,0.8856496811,0.8849596381,0.8857550621,0.8852899671,0.8852055669,0.8853719831,0.0003280043602,0.0003617405891
9.6,7,2.8,1.176246285,1.176995516,1.176163197,1.177128434,1.176512599,1.17641592,1.176643133,0.0003968477249,0.0004300832807
9.6,8,3.2,1.499120235,1.499968171,1.499043822,1.500153899,1.499414802,1.499335766,1.499583364,0.0004631280899,0.0004936218029
9.6,9,3.6,1.850146651,1.851087332,1.850085258,1.85130775,1.850414157,1.850385904,1.850656152,0.0005095005035,0.00053398608
9.6,10,4,2.225806475,2.226844788,2.225762844,2.227092743,2.226055384,2.226021051,2.226355314,0.0005488395691,0.0005663394695
9.6,11,4.4,2.622580528,2.623642683,2.622555494,2.62396431,2.622775316,2.622737885,2.62313509,0.000554561615,0.0005646228674
9.6,12,4.8,3.036950111,3.038058281,3.036966801,3.038384914,3.037065029,3.037069798,3.037508726,0.0005586147308,0.0005588531494
9.6,13,5.2,3.465395927,3.466555595,3.465467691,3.466861486,3.465418816,3.465411901,3.465943098,0.000547170639,0.000547170639
9.6,14,5.6,3.904398918,3.905621052,3.904520035,3.905879498,3.904401541,3.904351711,3.90495491,0.0005559921265,0.0005747318501
9.6,15,6,4.350440025,4.351673126,4.350604534,4.351904869,4.350347996,4.350328922,4.350972176,0.0005321502686,0.0006131172413
9.6,16,6.4,4.800000191,4.801263809,4.800197601,4.801412106,4.799818993,4.799816132,4.800501823,0.0005016326904,0.000647640205
9.6,17,6.8,5.249559879,5.250829697,5.249786854,5.250897408,5.24931097,5.2492733,5.25001955,0.0004596710205,0.000673961651
9.6,18,7.2,5.695600986,5.69683075,5.695854187,5.696831703,5.695271492,5.695226669,5.696002483,0.0004014968872,0.0006834983942
9.6,19,7.6,6.134603977,6.1357584,6.134878635,6.135705471,6.134198189,6.134164333,6.134941578,0.000337600708,0.000675201416
9.6,20,8,6.563049793,6.564156055,6.563342571,6.564039707,6.562596321,6.56258297,6.563344002,0.0002942085266,0.0006618499756
9.6,21,8.4,6.977419376,6.978435516,6.977702618,6.978257656,6.976920128,6.976964474,6.977655888,0.0002365112305,0.00061836245
9.6,22,8.8,7.374193668,7.3752141,7.374463081,7.374859333,7.373651505,7.37373209,7.374384403,0.0001907348633,0.0005918502575
9.6,23,9.2,7.749853134,7.750773907,7.750100136,7.750396252,7.749314785,7.749452114,7.750007629,0.0001544952393,0.0005300521734
9.6,24,9.6,8.100879669,8.10171032,8.101099014,8.101269722,8.100354195,8.100538254,8.100993156,0.0001134872437,0.0004613876226
9.6,25,10,8.423753738,8.424492836,8.423953056,8.423994064,8.423258781,8.423467636,8.423832893,7.915496826e-05,0.000391960144
9.6,26,10.4,8.714956284,8.715567589,8.715149879,8.715076447,8.714481354,8.714713097,8.714998245,4.196166992e-05,0.0003286361753
9.6,27,10.8,8.970967293,8.971493721,8.971148491,8.97095871,8.97051239,8.970791817,8.970980644,1.335144043e-05,0.0002693176211
9.6,28,11.2,9.188269615,9.188735008,9.188445091,9.188142776,9.187839508,9.188217163,9.188276291,6.675720215e-06,0.0002500534174
9.6,29,11.6,9.363343239,9.363718033,9.363499641,9.363118172,9.362945557,9.363366127,9.363328934,-1.430511475e-05,0.0002353668242
9.6,30,12,9.492668152,9.492958069,9.492819786,9.49238205,9.492316246,9.492776871,9.492650986,-1.71661377e-05,0.0002376556367
9.6,31,12.4,9.572727203,9.572957993,9.572855949,9.572397232,9.572388649,9.572879791,9.572695732,-3.147125244e-05,0.0002361297666
9.6,32,12.8,9.600000381,9.600152016,9.600129128,9.599665642,9.599667549,9.600183487,9.59995842,-4.196166992e-05,0.0002262115449
10,0,0,0,6.573274732e-06,2.063810825e-06,1.290813088e-06,1.209974289e-05,-1.010671258e-05,2.384185791e-06,2.384185791e-06,6.426870641e-06
10,1,0.4,0.02840908989,0.02846257389,0.02837190777,0.02846031636,0.02845276892,0.02842631564,0.02843477763,2.568773925e-05,4.05594692e-05
10,2,0.8,0.1118035167,0.1119385809,0.1117875502,0.1119500697,0.1118893325,0.1118890643,0.1118909121,8.73953104e-05,9.378940013e-05
10,3,1.2,0.2465175837,0.2467814684,0.2464788109,0.2468123734,0.2466728985,0.2466604114,0.2466811687,0.0001635849476,0.0001791179238
10,4,1.6,0.4288856387,0.4293015301,0.4288231134,0.4293600023,0.4291068316,0.4290893376,0.4291361868,0.0002505481243,0.000275534403
10,5,2,0.6552419066,0.6557964087,0.6551582813,0.6559076309,0.6555639505,0.6554993987,0.6555851698,0.0003432631493,0.0003766775189
10,6,2.4,0.921920836,0.9226303101,0.9217987061,0.9228035212,0.92230618,0.9222168326,0.9223510623,0.000430226326,0.0004791259707
10,7,2.8,1.225256562,1.226107597,1.225130439,1.226351976,1.22569561,1.225609422,1.225779057,0.0005224943161,0.0005728959804
10,8,3.2,1.561583519,1.562592506,1.561469793,1.562873125,1.56207788,1.561983943,1.562199473,0.0006159543991,0.0006614208105
10,9,3.6,1.92723608,1.928373575,1.927118063,1.928716898,1.927741051,1.927673817,1.927924752,0.0006886720657,0.0007358074072
10,10,4,2.318548441,2.319796801,2.318403244,2.320190191,2.319073439,2.318980455,2.319288731,0.0007402896881,0.0007984638214
10,11,4.4,2.731854916,2.733189106,2.731749535,2.733640909,2.732364416,2.732248068,2.732638597,0.0007836818695,0.0008256435394
10,12,4.8,3.163489819,3.164908886,3.163437843,3.165387392,3.163984299,3.163848162,3.164313316,0.0008234977722,0.0008442878607
10,13,5.2,3.609787464,3.611277342,3.60981822,3.611776829,3.61024642,3.610067844,3.610637188,0.0008497238159,0.0008498668903
10,14,5.6,4.067081928,4.06861639,4.067183018,4.069132805,4.067533493,4.0672822,4.067949295,0.0008673667908,0.0008676528814
10,15,6,4.531708241,4.533269405,4.531843662,4.533777237,4.532122135,4.531852245,4.532572746,0.0008645057678,0.0008646965143
10,16,6.4,5,5.001556396,5.00020504,5.002062798,5.000372887,5.000068665,5.000853062,0.000853061676,0.0008531570202
10,17,6.8,5.468291759,5.469810009,5.46852684,5.47030592,5.46864748,5.468245029,5.469107151,0.0008153915405,0.0008339881897
10,18,7.2,5.932918072,5.934387207,5.933169365,5.934859276,5.933236599,5.932797432,5.933690071,0.0007719993591,0.0008201599121
10,19,7.6,6.390212536,6.391608238,6.39049387,6.392047405,6.390496254,6.390025139,6.390934944,0.0007224082947,0.0007966041449
10,20,8,6.836510181,6.837819576,6.836785793,6.838198185,6.836781502,6.836274147,6.837172031,0.0006618499756,0.0007560729864
10,21,8.4,7.268145084,7.269357204,7.268433571,7.269699574,7.268435001,7.267897129,7.268764496,0.0006194114685,0.0007185935974
10,22,8.8,7.681451797,7.682584763,7.681681633,7.682863235,7.681721687,7.681170464,7.682004452,0.0005526542664,0.0006650924915
10,23,9.2,8.072763443,8.073806763,8.072933197,8.074019432,8.073070526,8.07252121,8.073270798,0.0005073547363,0.0006036758423
10,24,9.6,8.438416481,8.439344406,8.43854332,8.439505577,8.438744545,8.438201904,8.438867569,0.0004510879517,0.0005373001331
10,25,10,8.77474308,8.775559425,8.774812698,8.775677681,8.77513504,8.774583817,8.775154114,0.0004110336304,0.0004743575992
10,26,10.4,9.078079224,9.078788757,9.078134537,9.078871727,9.078500748,9.077951431,9.078448296,0.0003690719604,0.0004213333013
10,27,10.8,9.344758034,9.345362663,9.34474659,9.34541893,9.345212936,9.344687462,9.345086098,0.0003280639648,0.0003604888916
10,28,11.2,9.57111454,9.571631432,9.571100235,9.571657181,9.571601868,9.571090698,9.571415901,0.000301361084,0.000317001337
10,29,11.6,9.753482819,9.753911018,9.753450394,9.75391674,9.753995895,9.753528595,9.753760338,0.0002775192261,0.00029067992
10,30,12,9.888196945,9.888561249,9.888118744,9.888554573,9.888739586,9.88829422,9.888453484,0.0002565383911,0.0002880096436
10,31,12.4,9.971590996,9.971888542,9.971494675,9.971905708,9.972143173,9.971728325,9.971831322,0.0002403259277,0.0002796173212
10,32,12.8,10,10.00024223,9.999938965,10.00029659,10.00054932,10.00016785,10.00023842,0.0002384185791,0.0002634048578
10.4,0,0,1.147943702e-40,9.218230844e-06,6.23613596e-06,1.618638635e-06,3.911554813e-05,-1.277402043e-05,8.68290681e-06,8.68290681e-06,1.379251444e-05
10.4,1,0.4,0.02954545245,0.02958883904,0.02953314036,0.02959304303,0.02961562201,0.02957828343,0.0295817852,3.633275628e-05,4.125796113e-05
10.4,2,0.8,0.1162756532,0.1164081544,0.1162133515,0.1164292246,0.1163730621,0.116369471,0.1163586527,8.299946785e-05,0.0001079201684
10.4,3,1.2,0.256378293,0.2566460371,0.2563120127,0.2566812932,0.2565438449,0.256550014,0.2565466464,0.0001683533192,0.0001948595018
10.4,4,1.6,0.4460410476,0.4464790225,0.4459393919,0.4465369582,0.4462807477,0.4463018477,0.4463075995,0.0002665519714,0.0003072083055
10.4,5,2,0.6814516187,0.6820310354,0.6813310981,0.6821420789,0.6817546487,0.6817703247,0.6818057895,0.0003541707993,0.0004024267255
10.4,6,2.4,0.9587976336,0.9595829844,0.9586501122,0.9597066641,0.9591837525,0.9592046142,0.9592655897,0.0004679560661,0.000527000404
10.4,7,2.8,1.274266839,1.275234461,1.274110556,1.275389433,1.274694443,1.274765134,1.274838805,0.0005719661713,0.0006344795111
10.4,8,3.2,1.624046922,1.625226855,1.623887062,1.625375152,1.624481797,1.624605298,1.624715209,0.0006682872772,0.0007322549936
10.4,9,3.6,2.00432539,2.005675077,2.004169941,2.005847216,2.004784822,2.004923582,2.005079985,0.0007545948029,0.0008169173962
10.4,10,4,2.411290407,2.412781,2.411167383,2.412987709,2.411743641,2.411886215,2.41211319,0.0008227825165,0.0008719920879
10.4,11,4.4,2.841129065,2.84275651,2.841051102,2.842971563,2.841552973,2.841700315,2.842006445,0.0008773803711,0.000908613205
10.4,12,4.8,3.290029287,3.291767597,3.290009022,3.291991234,3.290421724,3.290563107,3.290950298,0.0009210109711,0.0009293556213
10.4,13,5.2,3.754178762,3.756001949,3.754215956,3.756228447,3.754525661,3.754657745,3.755125761,0.0009469985962,0.0009471893427
10.4,14,5.6,4.229765415,4.231641769,4.229867935,4.231859684,4.229998589,4.230145454,4.2307024,0.0009369850159,0.0009372711065
10.4,15,6,4.712976456,4.714887142,4.713166237,4.715072632,4.713195324,4.713269234,4.713918209,0.0009417533875,0.0009416580433
10.4,16,6.4,5.199999809,5.201893806,5.200247288,5.202064037,5.20020628,5.200196743,5.200922012,0.000922203064,0.000921821571
10.4,17,6.8,5.68702364,5.688864708,5.687405586,5.68901968,5.687151432,5.687119961,5.687912464,0.0008888244629,0.0008886337164
10.4,18,7.2,6.17023468,6.17201519,6.170674324,6.172122002,6.170291901,6.170248508,6.171070576,0.0008358955383,0.0008357047918
10.4,19,7.6,6.645821095,6.647508621,6.646294117,6.647573471,6.645872116,6.645754337,6.646600246,0.0007791519165,0.000806140888
10.4,20,8,7.10997057,7.111574173,7.11045742,7.111557007,7.10999155,7.109832287,7.110682011,0.00071144104,0.0007672309875
10.4,21,8.4,7.558870792,7.560379982,7.559340954,7.560274601,7.558870316,7.558658123,7.559504509,0.0006337165833,0.0007192611811
10.4,22,8.8,7.98870945,7.99007225,7.98918438,7.989917755,7.988729954,7.988452911,7.989271641,0.0005621910095,0.0006646156544
10.4,23,9.2,8.395674706,8.396939278,8.396133423,8.396677017,8.395679474,8.395397186,8.396164894,0.0004901885986,0.0006015777471
10.4,24,9.6,8.775953293,8.777092934,8.776374817,8.776748657,8.775932312,8.775671959,8.776364326,0.0004110336304,0.0005317687755
10.4,25,10,9.125733376,9.126756668,9.126092911,9.126321793,9.125720978,9.125477791,9.126073837,0.000340461731,0.0004478454648
10.4,26,10.4,9.441202164,9.442118645,9.441454887,9.441591263,9.441197395,9.440961838,9.441464424,0.000262260437,0.0003606796381
10.4,27,10.8,9.718548775,9.719337463,9.718710899,9.718753815,9.718567848,9.718342781,9.718742371,0.0001935958862,0.0002761840879
10.4,28,11.2,9.953958511,9.95462513,9.95403862,9.954006195,9.954019547,9.953738213,9.95408535,0.0001268386841,0.0002151489316
10.4,29,11.6,10.14362144,10.14420128,10.14361286,10.14352798,10.14369583,10.14344025,10.14369583,7.438659668e-05,0.0001874923764
10.4,30,12,10.28372478,10.28426933,10.28365135,10.28353119,10.28372574,10.28355885,10.28374672,2.193450928e-05,0.0001956939668
10.4,31,12.4,10.37045479,10.3709631,10.37033558,10.37020969,10.37044621,10.37031078,10.37045288,-1.907348633e-06,0.000205039978
10.4,32,12.8,10.39999962,10.40046978,10.39988613,10.39973927,10.3999815,10.39986897,10.39998913,-1.049041748e-05,0.0001985549898
10.8,0,0,0,5.412846804e-06,3.233551979e-06,5.017966032e-06,2.986937761e-05,-2.130120993e-05,4.446506409e-06,4.446506409e-06,1.296699065e-05
10.8,1,0.4,0.03068181686,0.03071205877,0.03066086769,0.03072213382,0.03074814007,0.03071462363,0.03071156703,2.975016832e-05,3.812760042e-05
10.8,2,0.8,0.1207477972,0.1208766326,0.120730266,0.1209133267,0.1208630502,0.1208514348,0.1208469421,9.9144876e-05,0.0001061573639
10.8,3,1.2,0.2662389874,0.266500771,0.2662310302,0.2665778995,0.2664023638,0.2664534152,0.2664330602,0.0001940727234,0.0001972913742
10.8,4,1.6,0.4631964862,0.4636292756,0.4632107019,0.4637439549,0.463434428,0.4635343552,0.4635105133,0.000314027071,0.0003140568733
10.8,5,2,0.7076612711,0.7082905173,0.70770818,0.7084283829,0.7079712749,0.7080934048,0.708098352,0.0004370808601,0.0004370808601
10.8,6,2.4,0.9956744909,0.9965217113,0.9957430363,0.996698916,0.9960428476,0.9962360263,0.9962484241,0.0005739331245,0.0005740165943
10.8,7,2.8,1.323277116,1.324334502,1.32337296,1.324545145,1.323715687,1.323986411,1.323990941,0.0007138252258,0.0007138252258
10.8,8,3.2,1.686510205,1.68778038,1.686635733,1.688031197,1.686989784,1.687294126,1.68734622,0.0008360147476,0.0008360386128
10.8,9,3.6,2.081414938,2.082883358,2.081593037,2.083176613,2.081939697,2.082237959,2.082366228,0.0009512901306,0.0009511947865
10.8,10,4,2.504032135,2.505700827,2.504269361,2.50601697,2.504575968,2.504900217,2.505092621,0.00106048584,0.00106053357
10.8,11,4.4,2.950403214,2.95222044,2.950694561,2.952565432,2.950956821,2.951280594,2.951543331,0.001140117645,0.001140356064
10.8,12,4.8,3.416568995,3.418523073,3.41693306,3.418900967,3.417102575,3.417418718,3.417775631,0.001206636429,0.001206684159
10.8,13,5.2,3.898570299,3.900607109,3.899004698,3.901029825,3.899069071,3.899380445,3.899817944,0.001247644424,0.001247930573
10.8,14,5.6,4.392448902,4.394506931,4.392954826,4.394990444,4.392899036,4.393192768,4.393708706,0.001259803772,0.001259899116
10.8,15,6,4.894244671,4.896321774,4.894813061,4.896814823,4.894641399,4.894886494,4.895495415,0.001250743866,0.00125083921
10.8,16,6.4,5.400000095,5.402058125,5.400658607,5.402562141,5.400340557,5.400531769,5.401230812,0.001230716705,0.001230144524
10.8,17,6.8,5.905755043,5.907745838,5.906476974,5.908288002,5.906045914,5.906257629,5.906962872,0.001207828522,0.001207828522
10.8,18,7.2,6.407551289,6.409452438,6.408315659,6.409994602,6.407793522,6.407998562,6.40871048,0.001159191132,0.001159667969
10.8,19,7.6,6.901429653,6.903234482,6.90223217,6.903768539,6.90162468,6.901803493,6.902533054,0.001103401184,0.001103019691
10.8,20,8,7.383430958,7.385148525,7.384243965,7.385621071,7.383624077,7.383740425,7.384475708,0.001044750214,0.001044654869
10.8,21,8.4,7.849596977,7.851189137,7.850402355,7.851594448,7.849741936,7.84976387,7.850538731,0.0009417533875,0.0009413718944
10.8,22,8.8,8.295968056,8.297410965,8.296767235,8.297744751,8.296072006,8.296120644,8.296823502,0.0008554458618,0.0008550643688
10.8,23,9.2,8.718585014,8.719866753,8.719348907,8.720155716,8.718658447,8.718672752,8.719340324,0.0007553100586,0.0007555008051
10.8,24,9.6,9.113490105,9.11462307,9.114208221,9.114841461,9.113542557,9.113529205,9.114149094,0.0006589889526,0.0006587982061
10.8,25,10,9.476722717,9.477721214,9.477373123,9.477843285,9.476756096,9.476764679,9.477292061,0.0005693435669,0.0005689620739
10.8,26,10.4,9.804325104,9.805205345,9.804919243,9.805218697,9.804362297,9.804390907,9.804819107,0.0004940032959,0.0004941940424
10.8,27,10.8,10.09233856,10.09306908,10.09285259,10.09302807,10.09242535,10.09240341,10.09275627,0.0004177093506,0.0004171371402
10.8,28,11.2,10.33680344,10.33740711,10.33724213,10.33730221,10.33690166,10.33686161,10.33714294,0.0003395080566,0.0003395080566
10.8,29,11.6,10.53376102,10.53427982,10.53414154,10.53410339,10.5338316,10.53381634,10.53403473,0.0002737045288,0.0002735137823
10.8,30,12,10.67925262,10.67970276,10.67957497,10.67947006,10.67929745,10.67927933,10.67946529,0.0002126693726,0.0002122879087
10.8,31,12.4,10.76931858,10.76972294,10.76960278,10.76948547,10.76934624,10.76935673,10.76950264,0.0001840591431,0.000184249875
10.8,32,12.8,10.80000019,10.80038643,10.80029011,10.80014706,10.80001163,10.79998779,10.80016518,0.0001649856567,0.0001693725644
11.2,0,0,-2.869859255e-41,1.652166247e-06,-6.183981895e-07,1.279823482e-05,1.929700375e-06,4.021450877e-05,1.119524222e-05,1.119524222e-05,1.144260204e-05
11.2,1,0.4,0.03181818128,0.03183255345,0.03180380911,0.03186885267,0.03184362128,0.03186936304,0.03184363991,2.54586339e-05,3.120750262e-05
11.2,2,0.8,0.1252199411,0.1253370047,0.1252471209,0.1254055202,0.1253060549,0.1253919005,0.1253375113,0.0001175701618,0.000117579104
11.2,3,1.2,0.2760997117,0.2763464451,0.2761709392,0.2764529586,0.2762438357,0.2763329148,0.2763094306,0.0002097189426,0.0002097070246
11.2,4,1.6,0.4803518951,0.4807500839,0.4804899096,0.4808979928,0.4805799723,0.4807283878,0.4806892276,0.0003373324871,0.000337374222
11.2,5,2,0.7338709831,0.7345252037,0.7340815663,0.7346463799,0.7341825962,0.7343885899,0.7343648672,0.0004938840866,0.0004938840866
11.2,6,2.4,1.032551289,1.033441544,1.032820582,1.033599854,1.032940269,1.033170938,1.03319478,0.000643491745,0.0006433486706
11.2,7,2.8,1.372287393,1.373412371,1.372639894,1.373593211,1.372752428,1.373018026,1.373083353,0.0007959604263,0.000795793545
11.2,8,3.2,1.748973608,1.750287175,1.749420285,1.750540257,1.749484062,1.749796033,1.749905586,0.0009319782257,0.0009319543606
11.2,9,3.6,2.158504486,2.160039902,2.159040928,2.160322905,2.159061432,2.159348249,2.159562588,0.001058101654,0.001058196998
11.2,10,4,2.596774101,2.598579645,2.597391605,2.598826408,2.597383976,2.597747087,2.597985744,0.001211643219,0.001211643219
11.2,11,4.4,3.059677362,3.06161809,3.060382843,3.061928988,3.060313463,3.060626745,3.060973883,0.001296520233,0.001296663308
11.2,12,4.8,3.543108463,3.545196772,3.54390955,3.545524359,3.54377985,3.544044495,3.544491291,0.001382827759,0.00138254161
11.2,13,5.2,4.042962074,4.045126915,4.043843746,4.045503139,4.043637753,4.043820858,4.044386864,0.001424789429,0.001424407936
11.2,14,5.6,4.555131912,4.557283878,4.556090355,4.557750225,4.555797577,4.555951118,4.556574821,0.001442909241,0.001442718552
11.2,15,6,5.075513363,5.077667713,5.07655859,5.078160763,5.076158524,5.076267242,5.076962471,0.001449108124,0.001449203468
11.2,16,6.4,5.599999905,5.602140903,5.601097107,5.602633953,5.600598335,5.600711346,5.601436615,0.001436710358,0.001436424209
11.2,17,6.8,6.124486923,6.126521111,6.125626087,6.127086163,6.125056744,6.125117779,6.125882149,0.001395225525,0.001394653344
11.2,18,7.2,6.644867897,6.646800995,6.646049976,6.647369862,6.645391941,6.64542532,6.646207333,0.001339435577,0.001339721726
11.2,19,7.6,7.157038212,7.158873558,7.158252239,7.159410954,7.157517433,7.157523632,7.158315182,0.00127696991,0.001277351403
11.2,20,8,7.656891346,7.658621311,7.658143044,7.659090996,7.657320023,7.657279491,7.658091068,0.00119972229,0.001199626946
11.2,21,8.4,8.140322685,8.141880989,8.14155674,8.142297745,8.140703201,8.14061451,8.141409874,0.001087188721,0.001087951707
11.2,22,8.8,8.603225708,8.604642868,8.604447365,8.604943275,8.603556633,8.603484154,8.604215622,0.0009899139404,0.0009891509544
11.2,23,9.2,9.041495323,9.042672157,9.042690277,9.042967796,9.041784286,9.041683197,9.042359352,0.0008640289307,0.0008642196772
11.2,24,9.6,9.451025963,9.452018738,9.452178001,9.452216148,9.451290131,9.451099396,9.451761246,0.0007352828979,0.0007345199701
11.2,25,10,9.827713013,9.828557968,9.828816414,9.828617096,9.827939987,9.827771187,9.82834053,0.0006275177002,0.0006275177002
11.2,26,10.4,10.167449,10.16814613,10.16849899,10.1680851,10.1676712,10.1674614,10.16797256,0.0005235671997,0.0005235671997
11.2,27,10.8,10.4661293,10.46665478,10.46712875,10.46651268,10.46636963,10.466115,10.46655655,0.0004272460938,0.0004325866757
11.2,28,11.2,10.71964836,10.720047,10.72060299,10.71979237,10.71987724,10.71966267,10.7199955,0.0003471374512,0.0003480911255
11.2,29,11.6,10.9239006,10.92419815,10.92479992,10.92383766,10.92411327,10.92390633,10.92417145,0.0002708435059,0.0002956390381
11.2,30,12,11.07478046,11.07496071,11.07565212,11.07456112,11.07498741,11.07476711,11.07498646,0.0002059936523,0.0002983093145
11.2,31,12.4,11.16818142,11.16830826,11.16902637,11.1678648,11.16838646,11.16814804,11.16834641,0.0001649856567,0.0003053665278
11.2,32,12.8,11.19999981,11.2001152,11.20080948,11.19964504,11.20018387,11.19992733,11.20013618,0.0001363754272,0.0003072738764
11.6,0,0,5.73971851e-41,-1.754239202e-05,-3.628432751e-06,-2.793967724e-07,-2.009421587e-05,3.193318844e-05,-1.922249794e-06,-1.922249794e-06,1.469552535e-05
11.6,1,0.4,0.03295454383,0.03295380622,0.03296726197,0.03302913904,0.0329519622,0.03300382569,0.03298119828,2.665445209e-05,2.798289097e-05
11.6,2,0.8,0.1296920776,0.1297607124,0.1297468543,0.1299192309,0.1297525018,0.1298277527,0.1298014075,0.0001093298197,0.0001093328028
11.6,3,1.2,0.2859604061,0.2861903012,0.2860705853,0.2863687575,0.2860994041,0.2862487733,0.2861955762,0.000235170126,0.0002351582079
11.6,4,1.6,0.4975073338,0.4979306757,0.4976886213,0.4981595874,0.4977422059,0.4979273379,0.4978896976,0.0003823637962,0.0003823518637
11.6,5,2,0.7600806355,0.7607213259,0.7603378892,0.7610164285,0.7604002953,0.7607073784,0.7606366873,0.0005560517311,0.000556027866
11.6,6,2.4,1.069428086,1.070335031,1.069749117,1.070686102,1.069856763,1.070210099,1.070167422,0.0007393360138,0.0007393360138
11.6,7,2.8,1.421297669,1.422525525,1.421707153,1.422887206,1.421816111,1.422250509,1.422237396,0.0009397268295,0.0009396314854
11.6,8,3.2,1.811436892,1.812898278,1.811941028,1.813363075,1.812002301,1.812525749,1.812546134,0.001109242439,0.001109194709
11.6,9,3.6,2.235593796,2.237304688,2.23619318,2.237854958,2.236223936,2.236845493,2.236884356,0.001290559769,0.001290655113
11.6,10,4,2.689516068,2.691423893,2.690179586,2.692109823,2.690215111,2.690854073,2.690956593,0.001440525055,0.001440429711
11.6,11,4.4,3.168951511,3.171035528,3.169677496,3.17184186,3.169709921,3.170372963,3.170527697,0.001576185226,0.001576042152
11.6,12,4.8,3.66964817,3.671809435,3.670433521,3.672791958,3.670493841,3.671142101,3.671334505,0.00168633461,0.001686000847
11.6,13,5.2,4.187353134,4.189676762,4.188186169,4.190726757,4.188261032,4.188868523,4.189144135,0.001791000366,0.001790714217
11.6,14,5.6,4.717815399,4.720201492,4.71867466,4.721373558,4.718750954,4.71935463,4.719671249,0.00185585022,0.001855659531
11.6,15,6,5.256781578,5.259140015,5.257649422,5.260466099,5.257728577,5.258362293,5.258669376,0.001887798309,0.001887702965
11.6,16,6.4,5.800000191,5.802289963,5.800858021,5.803786755,5.800941467,5.801579952,5.801891327,0.001891136169,0.001891040825
11.6,17,6.8,6.343218327,6.345480442,6.344061852,6.347040653,6.344148159,6.344795704,6.345105171,0.001886844635,0.001887035323
11.6,18,7.2,6.882184505,6.884396553,6.88300848,6.886003971,6.883088589,6.883689404,6.884037018,0.00185251236,0.001852893853
11.6,19,7.6,7.41264677,7.414741516,7.41343832,7.416405678,7.413533211,7.414148331,7.41445303,0.001806259155,0.001806640648
11.6,20,8,7.930351734,7.932325363,7.931107521,7.934002399,7.931145191,7.931816578,7.932079315,0.001727581024,0.001727676368
11.6,21,8.4,8.431048393,8.432819366,8.431745529,8.434556961,8.431782722,8.432518959,8.432683945,0.001635551453,0.001636314439
11.6,22,8.8,8.910484314,8.912067413,8.9111166,8.913811684,8.911192894,8.911938667,8.912025452,0.001541137695,0.001541137695
11.6,23,9.2,9.364406586,9.365764618,9.3649683,9.367500305,9.365074158,9.365830421,9.36582756,0.001420974731,0.001420974731
11.6,24,9.6,9.788562775,9.789719582,9.789047241,9.791394234,9.789193153,9.789988518,9.789868355,0.001305580139,0.001305770827
11.6,25,10,10.17870235,10.17972851,10.1791153,10.18127823,10.179286,10.18014336,10.17991066,0.001208305359,0.001207923866
11.6,26,10.4,10.53057194,10.53130913,10.53091431,10.53292084,10.5311327,10.53203011,10.53166199,0.001090049744,0.001089477562
11.6,27,10.8,10.83991909,10.84049511,10.84019756,10.84200191,10.84047508,10.8413887,10.84091091,0.0009918212891,0.0009925842751
11.6,28,11.2,11.10249233,11.10295773,11.10270405,11.10436153,11.10301304,11.10397911,11.10340309,0.0009107589722,0.0009107589722
11.6,29,11.6,11.31403923,11.31434059,11.31418991,11.31570721,11.31457901,11.31553841,11.31487083,0.0008316040039,0.0008317947504
11.6,30,12,11.4703083,11.47049904,11.47042656,11.47181797,11.47085381,11.47180462,11.47108078,0.0007724761963,0.0007720947033
11.6,31,12.4,11.56704521,11.56714249,11.56712341,11.56843472,11.56759834,11.56856441,11.56777382,0.0007286071777,0.0007274627569
11.6,32,12.8,11.60000038,11.59996986,11.60006046,11.60133362,11.60051441,11.60151672,11.6006794,0.0006790161133,0.0006908416981
12,0,0,0,-3.565661609e-05,1.04829669e-05,1.098960638e-07,-2.650916576e-05,-2.481043339e-06,-1.081079245e-05,-1.081079245e-05,1.504793727e-05
12,1,0.4,0.03409090638,0.03409624472,0.03410808742,0.03418944031,0.03407465294,0.03415858746,0.03412540257,3.449618816e-05,4.099756552e-05
12,2,0.8,0.1341642141,0.1342564821,0.1342291981,0.1343544126,0.1341745555,0.1342805773,0.1342590302,9.481608868e-05,9.483098984e-05
12,3,1.2,0.2958211005,0.2960627973,0.295958966,0.2962009013,0.2958906591,0.2960610986,0.2960349023,0.0002138018608,0.0002137839765
12,4,1.6,0.5146627426,0.5151224136,0.5148850679,0.5152770877,0.51478827,0.5150282383,0.5150202513,0.0003575086594,0.0003574728908
12,5,2,0.786290288,0.7870001197,0.7866069674,0.7871553898,0.786477983,0.7868279219,0.786813736,0.0005234479904,0.0005233883858
12,6,2.4,1.106305003,1.107285976,1.106713295,1.107431173,1.10656023,1.106988072,1.106995821,0.0006908178329,0.0006907462957
12,7,2.8,1.470307946,1.471606016,1.47083807,1.471807718,1.470604897,1.471092701,1.471189857,0.0008819103241,0.0008819341892
12,8,3.2,1.873900294,1.875503659,1.87453866,1.875720263,1.874246359,1.874798298,1.874961495,0.001061201096,0.001061153365
12,9,3.6,2.312683344,2.314551353,2.313415527,2.314799786,2.313066483,2.313712835,2.313909054,0.001225709915,0.00122585299
12,10,4,2.782258034,2.784337997,2.783061504,2.784682274,2.782695293,2.783334255,2.783622265,0.00136423111,0.00136423111
12,11,4.4,3.278225899,3.280444622,3.279073477,3.280921698,3.278728485,3.279328346,3.279699326,0.001473426819,0.001473426819
12,12,4.8,3.796187639,3.798552275,3.79707551,3.799109936,3.796746254,3.797292948,3.79775548,0.001567840576,0.001567745232
12,13,5.2,4.331744671,4.334226608,4.332658291,4.334887505,4.332369804,4.332842827,4.333396912,0.001652240753,0.001652336097
12,14,5.6,4.880498409,4.883043766,4.881402493,4.883779526,4.881159306,4.881571293,4.882191181,0.001692771912,0.001692867256
12,15,6,5.438049793,5.440601826,5.43892622,5.441446304,5.438713551,5.439075947,5.439752579,0.001702785492,0.00170297618
12,16,6.4,6,6.002454758,6.000823975,6.003440857,6.000654697,6.000974178,6.001669884,0.001669883728,0.00166969304
12,17,6.8,6.561950207,6.564322472,6.562721252,6.565351009,6.562571049,6.562811852,6.563555241,0.001605033875,0.001605320023
12,18,7.2,7.119501591,7.121786118,7.120188236,7.122817516,7.120052814,7.120239258,7.121016502,0.001514911652,0.0015151978
12,19,7.6,7.668255329,7.670384884,7.668884754,7.671424389,7.668731213,7.668880463,7.669661045,0.001405715942,0.001405811287
12,20,8,8.203812599,8.205750465,8.204362869,8.206806183,8.204201698,8.204314232,8.205087662,0.001275062561,0.00127449038
12,21,8.4,8.721774101,8.723514557,8.722229958,8.724610329,8.72208786,8.722183228,8.722925186,0.0011510849,0.0011510849
12,22,8.8,9.217741966,9.219269753,9.218114853,9.220319748,9.217969894,9.218037605,9.218742371,0.001000404358,0.001000404358
12,23,9.2,9.687316895,9.688644409,9.687590599,9.689547539,9.68747139,9.687508583,9.688153267,0.0008363723755,0.0008356094477
12,24,9.6,10.12609959,10.12718582,10.12627888,10.12800884,10.12617302,10.12619209,10.12676716,0.0006675720215,0.0006681442028
12,25,10,10.5296917,10.53056335,10.52977085,10.53125477,10.5296917,10.52971458,10.53019905,0.0005073547363,0.0005073547363
12,26,10.4,10.89369488,10.89432907,10.89371395,10.89492702,10.89360428,10.89365005,10.89404488,0.0003499984741,0.0004041671637
12,27,10.8,11.21370983,11.21414757,11.2136507,11.21464157,11.2135334,11.21361542,11.21391773,0.000207901001,0.0003398895205
12,28,11.2,11.48533726,11.4855957,11.48522472,11.48602581,11.48510551,11.48518181,11.48542786,9.059906006e-05,0.0002893447818
12,29,11.6,11.70417881,11.70428658,11.70401764,11.70461845,11.70391178,11.70400524,11.70416832,-1.049041748e-05,0.0002298355103
12,30,12,11.86583614,11.865839,11.86563969,11.8660593,11.86555767,11.86562538,11.86574364,-9.250640869e-05,0.0001823425264
12,31,12.4,11.965909,11.9658308,11.96568298,11.96597958,11.96562195,11.96570587,11.965765,-0.0001440048218,0.0001729965152
12,32,12.8,12,11.99987316,11.99978828,12.00001335,11.99969769,11.99982166,11.99983788,-0.0001621246338,0.0001665115415
12.4,0,0,-3.300338143e-41,-2.095289528e-05,3.166496754e-05,1.130066812e-05,-3.810971975e-05,-2.49966979e-05,-8.218735275e-06,-8.218735275e-06,2.540499008e-05
12.4,1,0.4,0.03522727266,0.03524413332,0.03526212275,0.03524879366,0.03521892056,0.03531997278,0.03525878862,3.151595592e-05,3.485679554e-05
12.4,2,0.8,0.1386363655,0.1387608796,0.1387251168,0.1387807131,0.1386249959,0.1387565881,0.1387296617,9.329617023e-05,9.78410244e-05
12.4,3,1.2,0.3056818247,0.3059790432,0.3058749437,0.3060153723,0.3057053983,0.3059346378,0.305901885,0.0002200603485,0.0002200543822
12.4,4,1.6,0.5318181515,0.5323540568,0.5321394205,0.5323928595,0.5318847895,0.5322162509,0.5321974754,0.0003793239594,0.0003793239594
12.4,5,2,0.8125,0.8133072257,0.8129577041,0.8133822083,0.8126602769,0.8130874038,0.8130789995,0.0005789995193,0.0005789637798
12.4,6,2.4,1.143181801,1.14424181,1.143793583,1.144373775,1.143390298,1.143931031,1.143946052,0.0007642507553,0.0007642984274
12.4,7,2.8,1.519318223,1.520670295,1.520123243,1.520836234,1.519573212,1.520170689,1.520274758,0.0009565353394,0.0009565114742
12.4,8,3.2,1.936363578,1.938043952,1.937342763,1.93825984,1.936710238,1.937365294,1.937544465,0.001180887222,0.001180839492
12.4,9,3.6,2.389772654,2.391729832,2.390878916,2.391993999,2.390190363,2.390930653,2.391144991,0.001372337341,0.001372098923
12.4,10,4,2.875,2.877209902,2.87621212,2.877549171,2.875522137,2.876262903,2.876551151,0.001551151276,0.00155124662
12.4,11,4.4,3.387500048,3.389875412,3.388797283,3.390342236,3.388120174,3.388823032,3.389191389,0.0016913414,0.001691579819
12.4,12,4.8,3.922727346,3.925276041,3.924103022,3.92585206,3.923452377,3.924095154,3.924556017,0.001828670502,0.001828384353
12.4,13,5.2,4.476136208,4.478764534,4.477558613,4.479460716,4.476986885,4.477545261,4.478063107,0.001926898956,0.0019269943
12.4,14,5.6,5.043181896,5.045855999,5.044629097,5.046693325,5.044154167,5.0446105,5.045188427,0.002006530762,0.00200672145
12.4,15,6,5.619318008,5.621993542,5.62078476,5.622887611,5.620379448,5.620681286,5.62134552,0.002027511597,0.002027320908
12.4,16,6.4,6.199999809,6.202600956,6.201397419,6.203629017,6.201117039,6.201341152,6.202017307,0.002017498016,0.002017307328
12.4,17,6.8,6.78068161,6.783211231,6.782073975,6.784268856,6.78181076,6.781918526,6.78265667,0.001975059509,0.001975059509
12.4,18,7.2,7.356818199,7.35919857,7.358122826,7.360288143,7.357933998,7.357967377,7.358702183,0.001883983612,0.001883983612
12.4,19,7.6,7.923863411,7.926066399,7.925127506,7.927204132,7.924930573,7.924882412,7.92564249,0.001779079437,0.001778793288
12.4,20,8,8.477272987,8.479244232,8.478525162,8.480404854,8.478341103,8.478168488,8.478937149,0.001664161682,0.001663780189
12.4,21,8.4,9.012499809,9.014251709,9.013637543,9.015398979,9.013519287,9.013293266,9.01402092,0.001521110535,0.001520347549
12.4,22,8.8,9.524999619,9.526524544,9.526111603,9.52764225,9.525942802,9.525670052,9.526377678,0.001378059387,0.001378631569
12.4,23,9.2,10.0102272,10.01152802,10.0112381,10.01255131,10.01113605,10.01077938,10.011446,0.001218795776,0.001219367958
12.4,24,9.6,10.4636364,10.46467686,10.46457005,10.46561146,10.46446705,10.46406078,10.46467781,0.001041412354,0.001040840172
12.4,25,10,10.88068199,10.88146496,10.88154984,10.88231564,10.88144493,10.88101864,10.88155937,0.0008773803711,0.0008768081898
12.4,26,10.4,11.25681782,11.25737667,11.25765705,11.25809669,11.25747299,11.25704098,11.25752926,0.00071144104,0.000711059547
12.4,27,10.8,11.58749962,11.58785915,11.58828735,11.5884409,11.58806705,11.58765888,11.58806229,0.0005626678467,0.0005630493397
12.4,28,11.2,11.86818218,11.86835861,11.8689785,11.86881065,11.86868191,11.86826515,11.86861897,0.0004367828369,0.0004367828369
12.4,29,11.6,12.09431839,12.09436512,12.09508038,12.09469223,12.09476948,12.09437656,12.09465599,0.000337600708,0.0003383636358
12.4,30,12,12.26136398,12.26129436,12.26211929,12.26153469,12.26179695,12.26137829,12.26162529,0.0002613067627,0.000288581854
12.4,31,12.4,12.3647728,12.36462307,12.36554337,12.36481285,12.36519623,12.36477661,12.36499023,0.0002174377441,0.0002775192261
12.4,32,12.8,12.39999962,12.39985561,12.40080261,12.39998627,12.40041447,12.40003872,12.40021992,0.0002202987671,0.0002828598081
12.8,0,0,0,2.034008503e-06,1.190602779e-05,-8.825212717e-06,-1.911818981e-05,4.600733519e-06,-1.880526497e-06,-1.880526497e-06,9.296834833e-06
12.8,1,0.4,0.03636363521,0.03639496118,0.0363817364,0.03635576367,0.03634967655,0.03644395992,0.03638521954,2.158433199e-05,3.031641245e-05
12.8,2,0.8,0.143108502,0.1432778984,0.1432176381,0.1432120353,0.1430817544,0.143241629,0.143206194,9.769201279e-05,0.0001083880634
12.8,3,1.2,0.3155425191,0.3159167767,0.3157593608,0.3158352971,0.3155125678,0.3157928586,0.3157633841,0.0002208650112,0.0002328336268
12.8,4,1.6,0.5489736199,0.5496076345,0.5493427515,0.54953444,0.5489638448,0.5494090915,0.5493716002,0.0003979802132,0.0004018425825
12.8,5,2,0.8387096524,0.839633584,0.8392322063,0.8395588398,0.8387386799,0.8393271565,0.8392980695,0.0005884170532,0.0005884409184
12.8,6,2.4,1.180058599,1.18125093,1.180723667,1.181256294,1.180086017,1.180839896,1.180831432,0.0007728338242,0.0007727622869
12.8,7,2.8,1.568328381,1.569828749,1.569158673,1.569867492,1.568409085,1.569253445,1.569303513,0.0009751319885,0.0009751081234
12.8,8,3.2,1.998826981,2.000676632,1.999764442,2.000751257,1.99896419,1.999914169,2.000014067,0.001187086105,0.001187157584
12.8,9,3.6,2.466862202,2.469036341,2.467905521,2.469155312,2.467073917,2.468093157,2.468252659,0.001390457153,0.001390647842
12.8,10,4,2.967741966,2.970203876,2.96888566,2.97039628,2.968042612,2.969109058,2.96932745,0.001585483551,0.001585531281
12.8,11,4.4,3.496774197,3.499475241,3.498006582,3.499723196,3.497153044,3.498262167,3.498524189,0.001749992371,0.001749849296
12.8,12,4.8,4.049266815,4.052165031,4.050552368,4.05249691,4.049755096,4.0508461,4.051163197,0.001896381378,0.001896286034
12.8,13,5.2,4.620527744,4.623528481,4.621821404,4.624000549,4.621096611,4.622188568,4.622527122,0.001999378204,0.001999378204
12.8,14,5.6,5.205864906,5.208940029,5.207143307,5.209497452,5.206560612,5.207548618,5.207938194,0.002073287964,0.002073097276
12.8,15,6,5.8005867,5.80369854,5.801820278,5.804358006,5.801446915,5.80221796,5.802708149,0.002121448517,0.002121639205
12.8,16,6.4,6.400000095,6.403125286,6.401185989,6.403804302,6.400906086,6.401598454,6.402123928,0.002123832703,0.002123928163
12.8,17,6.8,6.99941349,7.002517223,7.000528336,7.003221035,7.000339031,7.000905037,7.001502037,0.002088546753,0.002088642213
12.8,18,7.2,7.594134808,7.597083569,7.595177174,7.597876072,7.59505415,7.595581055,7.59615469,0.002019882202,0.002019596053
12.8,19,7.6,8.17947197,8.182248116,8.180383682,8.183088303,8.180329323,8.180804253,8.181371689,0.001899719238,0.001898765564
12.8,20,8,8.750733376,8.753274918,8.751516342,8.754167557,8.751615524,8.751966476,8.752508163,0.001774787903,0.001774787903
12.8,21,8.4,9.303225517,9.305559158,9.303899765,9.306367874,9.304029465,9.304345131,9.304840088,0.001614570618,0.001614761306
12.8,22,8.8,9.832258224,9.834374428,9.832799911,9.835124969,9.832983017,9.833236694,9.833703995,0.001445770264,0.001445579575
12.8,23,9.2,10.33313751,10.33502769,10.3335638,10.33568287,10.33381081,10.33397865,10.33441162,0.001274108887,0.001275253249
12.8,24,9.6,10.80117321,10.80284119,10.80146503,10.80343723,10.80170536,10.80189037,10.80226707,0.001093864441,0.001094627427
12.8,25,10,11.23167133,11.23308468,11.23185349,11.23358822,11.23208523,11.23226261,11.23257542,0.000904083252,0.0009035110706
12.8,26,10.4,11.61994171,11.62114525,11.61999798,11.62150764,11.62022018,11.62040901,11.62065601,0.000714302063,0.000714302063
12.8,27,10.8,11.96129036,11.96230602,11.96129131,11.96251011,11.96142864,11.96167469,11.96184254,0.0005521774292,0.0005517959362
12.8,28,11.2,12.25102615,12.25188065,12.25094604,12.25191498,12.25105953,12.25135708,12.25143242,0.0004062652588,0.0004375457647
12.8,29,11.6,12.48445702,12.48517513,12.48435783,12.48503113,12.4844017,12.48474407,12.48474216,0.0002851486206,0.0003467559873
12.8,30,12,12.65689182,12.65751266,12.6567688,12.65724564,12.65674782,12.65711212,12.65707684,0.0001850128174,0.0002923965512
12.8,31,12.4,12.76363659,12.76418209,12.76348782,12.76391029,12.76344395,12.76384068,12.76377296,0.0001363754272,0.000272941601
12.8,32,12.8,12.80000019,12.80056095,12.7998476,12.80021763,12.79986763,12.8001833,12.80013561,0.0001354217529,0.0002492904605
13.2,0,0,3.443831106e-41,2.755597234e-05,-1.162290573e-06,1.586973667e-06,6.049871445e-06,3.443285823e-05,1.369267738e-05,1.369267738e-05,1.415759289e-05
13.2,1,0.4,0.03749999776,0.03756910563,0.03751705587,0.03752049059,0.03748017177,0.03759149089,0.03753565997,3.566220403e-05,4.359558079e-05
13.2,2,0.8,0.1475806385,0.1477877647,0.1476959586,0.1477255672,0.1475319713,0.1477430016,0.1476968527,0.0001162141562,0.000135681039
13.2,3,1.2,0.3254032135,0.3258119822,0.3256391883,0.3257188499,0.3252806962,0.3256308734,0.3256163001,0.0002130866051,0.0002621114254
13.2,4,1.6,0.5661290288,0.5667815804,0.5665233731,0.5666955113,0.5659755468,0.5665476918,0.5665047169,0.000375688076,0.0004371046962
13.2,5,2,0.8649193645,0.8658433557,0.865493238,0.8657969236,0.8647474051,0.865480721,0.865472436,0.0005530714989,0.0006217479822
13.2,6,2.4,1.216935515,1.218130112,1.217700124,1.218182206,1.216817379,1.21764648,1.217695236,0.0007597208023,0.0008069992182
13.2,7,2.8,1.617338657,1.618815303,1.618264675,1.618952274,1.617265344,1.618231177,1.618305802,0.0009671449661,0.0009964227211
13.2,8,3.2,2.061290264,2.063080311,2.062366724,2.063254833,2.061279774,2.062354088,2.062467098,0.001176834106,0.001181077911
13.2,9,3.6,2.543951511,2.546062708,2.545184612,2.546267033,2.544014215,2.545148849,2.545335531,0.001384019852,0.001383972121
13.2,10,4,3.060483932,3.062839985,3.06184411,3.063119173,3.060654402,3.061856747,3.06206274,0.001578807831,0.001578950905
13.2,11,4.4,3.606048346,3.608643532,3.607521057,3.608986616,3.606356382,3.607560396,3.607813597,0.00176525116,0.00176525116
13.2,12,4.8,4.175806522,4.178559303,4.177367687,4.178986549,4.176213741,4.177455902,4.177716255,0.001909732819,0.001910114312
13.2,13,5.2,4.764919281,4.767769337,4.766514301,4.768307209,4.765441418,4.766666412,4.766940117,0.002020835876,0.0020204545
13.2,14,5.6,5.368548393,5.371442318,5.370165348,5.37211132,5.36919117,5.3703022,5.370642662,0.002094268799,0.002094078111
13.2,15,6,5.981854916,5.984777451,5.983458519,5.98555994,5.982649326,5.983581066,5.984005451,0.002150535583,0.002150344895
13.2,16,6.4,6.599999905,6.602934837,6.601610184,6.603727341,6.600872993,6.601669312,6.602162838,0.00216293335,0.00216302881
13.2,17,6.8,7.21814537,7.220998287,7.219676495,7.221873283,7.219176292,7.219740391,7.220293522,0.002148151398,0.0021475791
13.2,18,7.2,7.831451416,7.834151745,7.83291769,7.835101128,7.832522392,7.832976818,7.833534241,0.002082824707,0.002082538558
13.2,19,7.6,8.435080528,8.437568665,8.436443329,8.438598633,8.436264992,8.436499596,8.437074661,0.001994132996,0.001994514372
13.2,20,8,9.024193764,9.026403427,9.025425911,9.027509689,9.025345802,9.02551651,9.026041031,0.001847267151,0.001846504165
13.2,21,8.4,9.593951225,9.595897675,9.595042229,9.597002983,9.595040321,9.595123291,9.595621109,0.001669883728,0.001670074416
13.2,22,8.8,10.13951588,10.14122486,10.14047527,10.14224529,10.14057732,10.14053726,10.14101219,0.001496315002,0.001496124314
13.2,23,9.2,10.65604877,10.65747452,10.65690804,10.65846157,10.65692616,10.65689278,10.65733147,0.001282691956,0.001283836318
13.2,24,9.6,11.13871002,11.13988018,11.13945389,11.14082813,11.1395216,11.13941288,11.13981915,0.00110912323,0.001109313918
13.2,25,10,11.58266163,11.58355045,11.58328533,11.58441544,11.58331776,11.5831871,11.58355141,0.0008897781372,0.0008895873907
13.2,26,10.4,11.98306465,11.98368359,11.98355484,11.98445892,11.98357582,11.98344231,11.98374367,0.0006790161133,0.000678443932
13.2,27,10.8,12.3350811,12.33547878,12.33546734,12.33610439,12.33545494,12.3353157,12.33556461,0.0004835128784,0.0004831314145
13.2,28,11.2,12.63387108,12.63408947,12.63418484,12.634552,12.63414192,12.6340704,12.63420677,0.0003356933594,0.0003366470337
13.2,29,11.6,12.8745966,12.87465191,12.87486458,12.8749752,12.87476826,12.87468147,12.87478828,0.0001916885376,0.0001916885376
13.2,30,12,13.05241966,13.05237389,13.05263519,13.05255985,13.05248165,13.05241776,13.0524931,7.343292236e-05,9.307861183e-05
13.2,31,12.4,13.16250038,13.16237926,13.16266632,13.16250324,13.16241837,13.16246128,13.16248608,-1.430511475e-05,8.220672316e-05
13.2,32,12.8,13.19999981,13.19986439,13.20014191,13.1999588,13.20006466,13.19992924,13.19999218,-7.629394531e-06,9.078979201e-05
13.6,0,0,1.147943702e-40,4.622712731e-05,1.445412636e-06,-4.490837455e-06,2.352148294e-05,1.37090683e-05,1.608245111e-05,1.608245111e-05,1.7878785e-05
13.6,1,0.4,0.03863636032,0.03872701526,0.03866301477,0.03867892921,0.03863620013,0.03867196664,0.03867542744,3.906711936e-05,3.912895772e-05
13.6,2,0.8,0.152052775,0.1523011476,0.1521702111,0.1522276551,0.152045846,0.152179271,0.1521848142,0.0001320391893,0.0001348227233
13.6,3,1.2,0.3352639377,0.33572492,0.3355309963,0.3356200159,0.3352036774,0.3354885578,0.3355136514,0.0002497136593,0.0002737999021
13.6,4,1.6,0.5832844377,0.5840175748,0.5837413073,0.5839047432,0.5832600594,0.5836654902,0.583717823,0.0004333853722,0.0004431486013
13.6,5,2,0.8911290169,0.89218539,0.8917966485,0.8920444846,0.8910780549,0.8916887045,0.8917586207,0.0006296038628,0.0006500243908
13.6,6,2.4,1.253812313,1.255221844,1.254693031,1.255086899,1.253846645,1.254525304,1.254674673,0.0008623600006,0.0008624315378
13.6,7,2.8,1.666348934,1.668103337,1.66744864,1.667984009,1.666493773,1.667316794,1.667469382,0.001120448112,0.001120376633
13.6,8,3.2,2.123753548,2.125843048,2.125081778,2.125740767,2.124017239,2.124889135,2.125114441,0.00136089325,0.001360845519
13.6,9,3.6,2.621041059,2.623508453,2.622567177,2.623376608,2.6214118,2.622354984,2.622643709,0.001602649689,0.001602745033
13.6,10,4,3.153225899,3.15600729,3.15492487,3.155899286,3.153710604,3.15474391,3.155057192,0.001831293106,0.001831293106
13.6,11,4.4,3.715322495,3.718389273,3.717164993,3.718298435,3.715957165,3.717020273,3.71736598,0.002043485641,0.002043533372
13.6,12,4.8,4.30234623,4.305683613,4.304325104,4.305574417,4.303091049,4.304227352,4.304580212,0.002233982086,0.002234077547
13.6,13,5.2,4.909310818,4.912802219,4.911400318,4.912733078,4.91018343,4.911299229,4.911683559,0.002372741699,0.00237283716
13.6,14,5.6,5.53123188,5.534903526,5.53336525,5.534841537,5.532193184,5.533282757,5.533717155,0.002485275269,0.002485370729
13.6,15,6,6.163123131,6.166917801,6.165327549,6.166844368,6.164186954,6.165225983,6.165699959,0.002576828003,0.002577400301
13.6,16,6.4,6.800000191,6.803905964,6.80219698,6.803781033,6.801155567,6.802084923,6.802624702,0.002624511719,0.002624702407
13.6,17,6.8,7.436876774,7.44072628,7.439045906,7.440646172,7.438097954,7.438922882,7.439488411,0.002611637115,0.002611064818
13.6,18,7.2,8.068768501,8.07257843,8.070858955,8.072471619,8.070098877,8.0707407,8.071349144,0.0025806427,0.002581214998
13.6,19,7.6,8.690689087,8.694350243,8.692710876,8.694255829,8.692080498,8.692576408,8.693195343,0.002506256104,0.002505683806
13.6,20,8,9.297654152,9.301135063,9.299588203,9.3010149,9.299014091,9.299448013,9.300039291,0.002385139465,0.002385902451
13.6,21,8.4,9.884676933,9.887953758,9.886475563,9.887804031,9.88601017,9.886328697,9.886915207,0.002238273621,0.002237510635
13.6,22,8.8,10.44677448,10.44988441,10.44847679,10.44959736,10.44796658,10.44826031,10.44883728,0.002062797546,0.002062606858
13.6,23,9.2,10.97895908,10.98185253,10.98055935,10.98147774,10.98002911,10.98027611,10.98083973,0.001880645752,0.001879882766
13.6,24,9.6,11.47624588,11.47891331,11.47773266,11.47841835,11.47718143,11.47738838,11.47792625,0.001680374146,0.001680946327
13.6,25,10,11.93365097,11.93607616,11.93502235,11.9354763,11.9344244,11.93459225,11.93511772,0.001466751099,0.00146732328
13.6,26,10.4,12.34618759,12.34836674,12.34746647,12.34765911,12.3468256,12.346982,12.34745979,0.001272201538,0.001272392226
13.6,27,10.8,12.70887089,12.71086216,12.71002674,12.70996571,12.70936203,12.7094593,12.70993519,0.001064300537,0.001064300537
13.6,28,11.2,13.016716,13.01856232,13.01780987,13.01747322,13.01705742,13.01718903,13.01761913,0.0009031295776,0.0009023666498
13.6,29,11.6,13.26473618,13.26640797,13.26575279,13.26520061,13.26499462,13.26505184,13.26548195,0.0007457733154,0.0007453918224
13.6,30,12,13.4479475,13.44954395,13.44890404,13.44818211,13.44806671,13.44819355,13.44857788,0.0006303787231,0.0006305694696
13.6,31,12.4,13.56136322,13.5629158,13.56225967,13.56145382,13.5614624,13.56151485,13.56192207,0.0005588531494,0.0005580902216
13.6,32,12.8,13.60000038,13.60153103,13.60088634,13.60004044,13.60009766,13.60011292,13.60053444,0.0005340576172,0.0005332946894
14,0,0,1.721915553e-41,2.557225525e-05,1.602619886e-05,-3.362074494e-07,-1.42082572e-05,-4.208087921e-05,-3.005377948e-06,-3.005377948e-06,1.964475996e-05
14,1,0.4,0.0397727266,0.03984870389,0.03981772065,0.03982608765,0.03976061568,0.03973662108,0.03979795054,2.522394061e-05,4.450976849e-05
14,2,0.8,0.1565249264,0.1567307711,0.1566594541,0.1567038745,0.1565505415,0.1566137671,0.1566516757,0.0001267492771,0.0001267552434
14,3,1.2,0.3451246321,0.3455194235,0.3454067409,0.3455085456,0.3451379538,0.3453381956,0.3453821838,0.0002575516701,0.0002575397375
14,4,1.6,0.6004398465,0.6010792851,0.6008839011,0.6010732055,0.6005297899,0.6008027196,0.6008738279,0.0004339814186,0.0004339337465
14,5,2,0.9173387289,0.9182475805,0.9179942012,0.9182554483,0.9174974561,0.9179035425,0.917979598,0.0006408691406,0.0006409168127
14,6,2.4,1.290689111,1.291878223,1.291532278,1.291947603,1.290945292,1.291452169,1.291551232,0.000862121582,0.0008620023727
14,7,2.8,1.715359211,1.71685946,1.716416359,1.716953397,1.715716243,1.716379881,1.716464996,0.00110578537,0.001105856849
14,8,3.2,2.18621707,2.187996387,2.187457561,2.188173771,2.186712503,2.187412024,2.187550545,0.001333475113,0.001333379769
14,9,3.6,2.698130369,2.700186491,2.699537754,2.700418949,2.698761702,2.699581861,2.699697495,0.00156712532,0.001566982246
14,10,4,3.245967627,3.24827528,3.247516632,3.2485919,3.246751785,3.247651815,3.247757435,0.001789808273,0.001789856004
14,11,4.4,3.824596643,3.827134132,3.826265097,3.827507973,3.825515747,3.826489687,3.82658267,0.001986026764,0.001985883806
14,12,4.8,4.42888546,4.431631565,4.430653572,4.432060719,4.429924965,4.430989742,4.431052208,0.002166748047,0.002166652586
14,13,5.2,5.053702354,5.056581497,5.05552721,5.057104588,5.054842472,5.055948734,5.05600071,0.002298355103,0.002298545791
14,14,5.6,5.69391489,5.696877956,5.695757866,5.697479725,5.695148468,5.696271896,5.696307182,0.002392292023,0.002392292023
14,15,6,6.344391346,6.347394943,6.34621048,6.348048687,6.345721245,6.346869469,6.346848965,0.002457618713,0.002457618713
14,16,6.4,7,7.002988338,7.001737118,7.00371933,7.001393318,7.002522945,7.002471924,0.002471923828,0.002472209977
14,17,6.8,7.655608654,7.658508301,7.657273293,7.659310341,7.657068253,7.658145905,7.658061028,0.002452373505,0.002452564193
14,18,7.2,8.306084633,8.308838844,8.307626724,8.309698105,8.307575226,8.308571815,8.308462143,0.002377510071,0.002377510071
14,19,7.6,8.946297646,8.948860168,8.947710037,8.94976902,8.947799683,8.948726654,8.948573112,0.002275466919,0.002275466919
14,20,8,9.57111454,9.573459625,9.572374344,9.574394226,9.572576523,9.573422432,9.573245049,0.002130508423,0.002130889799
14,21,8.4,10.17540359,10.17750359,10.17647743,10.17844486,10.17679596,10.1775589,10.17735577,0.001952171326,0.001952552819
14,22,8.8,10.75403214,10.75585175,10.75494671,10.75679874,10.75529289,10.75603485,10.75578499,0.001752853394,0.001752853394
14,23,9.2,11.30186939,11.30339146,11.30260372,11.3043232,11.30299759,11.30364323,11.30339146,0.001522064209,0.001522445702
14,24,9.6,11.81378269,11.81497955,11.81431389,11.81586361,11.81475449,11.81531334,11.81504536,0.001262664795,0.001262283302
14,25,10,12.28464031,12.28553295,12.28501701,12.28635883,12.28544712,12.28600979,12.28567314,0.001032829285,0.001032829285
14,26,10.4,12.70931053,12.70990372,12.70952797,12.71068096,12.7099781,12.71051216,12.71011925,0.0008087158203,0.0008100509876
14,27,10.8,13.08266163,13.08296585,13.08273125,13.0836525,13.0831852,13.08361149,13.08322906,0.0005674362183,0.0005676269648
14,28,11.2,13.39955997,13.39963055,13.39947891,13.40020657,13.39994812,13.4002676,13.39990711,0.0003471374512,0.0003787994501
14,29,11.6,13.65487576,13.65474224,13.65466881,13.65524578,13.65516281,13.65543365,13.65505028,0.0001745223999,0.0003110885737
14,30,12,13.84347534,13.84319782,13.84319782,13.84362316,13.84367466,13.84394264,13.84352684,5.149841309e-05,0.0002738952753
14,31,12.4,13.96022701,13.95986462,13.95990086,13.96021748,13.96039391,13.96053886,13.9601841,-4.291534424e-05,0.0002353668242
14,32,12.8,14,13.99961281,13.9996624,13.99992371,14.00014114,14.00029469,13.99992657,-7.343292236e-05,0.0002473831119
14.4,0,0,-6.887662212e-41,5.37186861e-06,4.537403584e-06,1.063663512e-05,-5.120784044e-05,-6.684660912e-05,-1.950170918e-05,-1.950170918e-05,2.772007065e-05
14.4,1,0.4,0.04090908915,0.04099179804,0.04097504914,0.04096997157,0.04088702798,0.04088549316,0.04094186798,3.277882934e-05,5.104169395e-05
14.4,2,0.8,0.1609970629,0.1611994505,0.1611757129,0.1611832082,0.1610279679,0.1610863358,0.1611345261,0.000137463212,0.0001374721469
14.4,3,1.2,0.3549853265,0.3554034233,0.3553026915,0.3553672433,0.3550985754,0.3552306294,0.3552805483,0.0002952218056,0.000295186037
14.4,4,1.6,0.617595315,0.6182701588,0.6180827618,0.6182168722,0.6178025007,0.6179721355,0.6180688739,0.0004735589027,0.0004735708353
14.4,5,2,0.9435483813,0.9445257783,0.9442363977,0.9444441795,0.9438796043,0.9441224337,0.9442417026,0.000693321228,0.0006932973629
14.4,6,2.4,1.327566028,1.32887423,1.328435898,1.32878828,1.328009725,1.328387976,1.328499198,0.0009331703186,0.0009331941837
14.4,7,2.8,1.764369488,1.766049504,1.765454769,1.765921354,1.764905214,1.765444756,1.765555024,0.001185536385,0.001185631729
14.4,8,3.2,2.248680353,2.250703335,2.249976635,2.250569344,2.249356747,2.249950171,2.250111341,0.001430988312,0.001430892968
14.4,9,3.6,2.775219917,2.777554035,2.776705265,2.777429342,2.776067257,2.776786089,2.776908398,0.001688480377,0.001688480377
14.4,10,4,3.338709593,3.341394186,3.340359449,3.341219664,3.339736462,3.340525866,3.340647221,0.001937627792,0.001937532448
14.4,11,4.4,3.933871031,3.936856747,3.935693979,3.936670542,3.935023069,3.935941935,3.93603754,0.002166509628,0.002166223479
14.4,12,4.8,4.555425167,4.558713436,4.557368755,4.558485031,4.556685925,4.557719707,4.557794571,0.002369403839,0.002369403839
14.4,13,5.2,5.198093891,5.201659203,5.200088501,5.201386452,5.199429035,5.20058918,5.200630188,0.002536296844,0.002536582993
14.4,14,5.6,5.856598377,5.860351086,5.858640194,5.860054493,5.857999325,5.859278679,5.859265327,0.002666950226,0.002666377928
14.4,15,6,6.525660038,6.529543877,6.527704716,6.529223919,6.52712059,6.528492451,6.52841711,0.002757072449,0.002757072449
14.4,16,6.4,7.199999809,7.203943729,7.202008247,7.203621864,7.201506615,7.202909946,7.202798367,0.002798557281,0.002798271133
14.4,17,6.8,7.874340057,7.878312588,7.876274109,7.877941608,7.875863075,7.8773036,7.877139091,0.002799034119,0.002798938658
14.4,18,7.2,8.543401718,8.547305107,8.545262337,8.546910286,8.544887543,8.546368599,8.546146393,0.002744674683,0.002745056059
14.4,19,7.6,9.201906204,9.205749512,9.203645706,9.205273628,9.203349113,9.204865456,9.204576492,0.002670288086,0.002670478774
14.4,20,8,9.844574928,9.848332405,9.846161842,9.847746849,9.8459692,9.847387314,9.847119331,0.002544403076,0.002544593764
14.4,21,8.4,10.4661293,10.46975899,10.46755219,10.46906281,10.46740055,10.46878624,10.46851158,0.002382278442,0.00238285074
14.4,22,8.8,11.06129074,11.06469822,11.0625391,11.06394386,11.06245899,11.06378937,11.0634861,0.002195358276,0.002195167588
14.4,23,9.2,11.6247797,11.62794685,11.62581825,11.6271162,11.62577629,11.62702942,11.62673759,0.001957893372,0.001957702683
14.4,24,9.6,12.1513195,12.15419006,12.15217876,12.15330791,12.1521244,12.15328979,12.153018,0.001698493958,0.001698684646
14.4,25,10,12.63563061,12.6382761,12.63629627,12.63723373,12.63626575,12.63739491,12.63709259,0.001461982727,0.001462745713
14.4,26,10.4,13.07243443,13.0748291,13.07289696,13.07366848,13.07288742,13.07397652,13.07365131,0.001216888428,0.001217269921
14.4,27,10.8,13.45645142,13.45856667,13.45675659,13.45731831,13.45676231,13.45771599,13.45742512,0.0009737014771,0.0009725570562
14.4,28,11.2,13.7824049,13.78426552,13.78257179,13.78295326,13.78257847,13.78337574,13.78314972,0.0007448196411,0.0007440567133
14.4,29,11.6,14.04501438,14.04670334,14.04505444,14.04528713,14.04507256,14.04580879,14.04558563,0.0005712509155,0.0005708694225
14.4,30,12,14.23900318,14.24051762,14.23895836,14.23904896,14.23898697,14.23960209,14.2394228,0.0004196166992,0.0004440307675
14.4,31,12.4,14.35909081,14.36053085,14.35899162,14.35897827,14.35900974,14.35951233,14.35940361,0.0003128051758,0.0004308700445
14.4,32,12.8,14.39999962,14.40139771,14.39987946,14.39981365,14.39988804,14.40036678,14.40026855,0.0002689361572,0.0004365920904
14.8,0,0,-8.89656369e-41,-9.739771485e-06,1.744925976e-05,5.240552127e-06,-4.21255827e-05,-5.362182856e-05,-1.655947381e-05,-1.655947381e-05,2.563539965e-05
14.8,1,0.4,0.0420454517,0.04211339355,0.04208059609,0.0421105288,0.04203056544,0.04201663285,0.04207034037,2.488866448e-05,4.237368557e-05
14.8,2,0.8,0.1654691994,0.1656401008,0.1656035185,0.1656496823,0.1655333936,0.165529266,0.1655911952,0.0001219958067,0.0001219928236
14.8,3,1.2,0.3648460209,0.3652343154,0.365118593,0.3652287424,0.3650224805,0.3650647998,0.365133822,0.0002878010273,0.0002877652587
14.8,4,1.6,0.6347507238,0.6353183389,0.6351935267,0.6353688836,0.6350500584,0.6351124048,0.6352086067,0.0004578828812,0.0004579186498
14.8,5,2,0.9697580338,0.9705760479,0.9703791738,0.9706397057,0.9702222347,0.9703120589,0.9704257846,0.0006677508354,0.0006678104401
14.8,6,2.4,1.364442825,1.36559546,1.36525476,1.365641952,1.365064263,1.365231276,1.365357637,0.000914812088,0.0009147167439
14.8,7,2.8,1.813379765,1.814849615,1.814406633,1.814924479,1.814137697,1.814412713,1.814546227,0.001166462898,0.001166462898
14.8,8,3.2,2.311143637,2.312913418,2.312380552,2.313016891,2.312063456,2.312408686,2.312556505,0.0014128685,0.001412963844
14.8,9,3.6,2.852309465,2.854347706,2.853753328,2.854531765,2.853419065,2.853859901,2.853982449,0.00167298317,0.001672887825
14.8,10,4,3.431451559,3.433816433,3.433086395,3.433996201,3.432782173,3.433257818,3.433387756,0.001936197281,0.001936245011
14.8,11,4.4,4.04314518,4.045764446,4.044933319,4.045991898,4.044625282,4.045202732,4.045303822,0.002158641815,0.002158355666
14.8,12,4.8,4.681964874,4.684823513,4.683884144,4.685089111,4.683601856,4.684240818,4.684327602,0.002362728119,0.002363014268
14.8,13,5.2,5.342485428,5.345647812,5.344516277,5.34584713,5.344238758,5.344980717,5.345046043,0.00256061554,0.002560711
14.8,14,5.6,6.019281387,6.022639751,6.021361828,6.022854805,6.021090031,6.021976948,6.021984577,0.00270318985,0.00270328531
14.8,15,6,6.706928253,6.710353851,6.709038258,6.710641384,6.708827019,6.709794521,6.709730625,0.002802371979,0.002802753355
14.8,16,6.4,7.400000095,7.403470993,7.402095318,7.40382719,7.401947498,7.402964592,7.402861118,0.002861022949,0.002861022949
14.8,17,6.8,8.093071938,8.096521378,8.095123291,8.09691143,8.095041275,8.096090317,8.095937729,0.002865791321,0.002865600633
14.8,18,7.2,8.780718803,8.784113884,8.782691956,8.784507751,8.782654762,8.783751488,8.78354454,0.002825737,0.002825164702
14.8,19,7.6,9.457514763,9.460859299,9.45939064,9.461211205,9.459406853,9.46051693,9.460277557,0.002762794495,0.002762222197
14.8,20,8,10.11803532,10.12127209,10.11977291,10.12155724,10.1198864,10.12090206,10.1206789,0.002643585205,0.002642822219
14.8,21,8.4,10.75685501,10.75993156,10.75843048,10.7601614,10.7586174,10.75956059,10.75934029,0.002485275269,0.002485275269
14.8,22,8.8,11.36854839,11.37137318,11.3699398,11.37156773,11.37022209,11.37103844,11.37082863,0.002280235291,0.002279853914
14.8,23,9.2,11.94769096,11.950243,11.94890022,11.95043087,11.94920063,11.94993401,11.94974232,0.002051353455,0.002050781157
14.8,24,9.6,12.48885632,12.49104404,12.48985863,12.49125957,12.49020481,12.49081898,12.49063683,0.001780509949,0.001780891442
14.8,25,10,12.98661995,12.98855305,12.98742008,12.98868942,12.98780918,12.9882822,12.98814964,0.001529693604,0.001530837966
14.8,26,10.4,13.43555737,13.4371891,13.43619728,13.4372654,13.43658733,13.43691349,13.43683147,0.001274108887,0.001273155212
14.8,27,10.8,13.83024216,13.83153152,13.83070564,13.83159924,13.83113289,13.83128548,13.83125019,0.001008033752,0.001008796738
14.8,28,11.2,14.16524887,14.16621685,14.16556644,14.16633511,14.16600227,14.16598892,14.16602135,0.0007724761963,0.0007730483776
14.8,29,11.6,14.43515396,14.43589783,14.43535519,14.43595123,14.43577194,14.4356432,14.43572426,0.0005702972412,0.0005699157482
14.8,30,12,14.63453102,14.63506126,14.6346302,14.63510609,14.63506889,14.63478661,14.63493061,0.0003995895386,0.0003995895386
14.8,31,12.4,14.7579546,14.75837326,14.75797558,14.75837803,14.75841808,14.7580843,14.75824547,0.0002908706665,0.0002912521304
14.8,32,12.8,14.80000019,14.80035686,14.80002975,14.80038261,14.80040264,14.80007172,14.80025005,0.0002498626709,0.0002485275327
15.2,0,0,-8.609577765e-42,5.038641393e-05,3.449618816e-06,9.631738067e-06,-1.247227192e-05,-2.125278115e-05,5.94854373e-06,5.94854373e-06,1.943856478e-05
15.2,1,0.4,0.04318181425,0.04322596267,0.04320113361,0.04323670641,0.04319927841,0.04316868633,0.04320635274,2.45384872e-05,2.979040073e-05
15.2,2,0.8,0.1699413508,0.1701393276,0.1700414866,0.170152992,0.1700264961,0.1700088382,0.1700738221,0.000132471323,0.0001324772893
15.2,3,1.2,0.3747067451,0.3750142455,0.3749183714,0.3750737309,0.3748930395,0.3749097586,0.374961853,0.0002551078796,0.0002550840436
15.2,4,1.6,0.6519061327,0.6523877382,0.6522603035,0.6524720192,0.652225554,0.6522497535,0.6523190737,0.000412940979,0.000412940979
15.2,5,2,0.9959677458,0.9966198206,0.9965049624,0.9967612028,0.996427536,0.9965136647,0.9965654612,0.0005977153778,0.0005976915127
15.2,6,2.4,1.401319623,1.402302146,1.402039051,1.402396798,1.401929379,1.402059913,1.402145505,0.000825881958,0.0008258342859
15.2,7,2.8,1.862390041,1.86364007,1.863325477,1.863803983,1.863164544,1.863369703,1.863460779,0.001070737839,0.001070713974
15.2,8,3.2,2.37360692,2.375157118,2.374747515,2.375287294,2.37454319,2.37486577,2.37492013,0.001313209534,0.001313257264
15.2,9,3.6,2.929398775,2.93127799,2.930740356,2.931387663,2.930491686,2.930943727,2.930968285,0.001569509506,0.001569509506
15.2,10,4,3.524193525,3.526306868,3.525727749,3.526494741,3.525461197,3.526006222,3.525999546,0.001806020737,0.001805830048
15.2,11,4.4,4.152419567,4.154820919,4.154123783,4.154998779,4.153820038,4.154472828,4.154447079,0.002027511597,0.002027702285
15.2,12,4.8,4.808504581,4.811112881,4.810351372,4.811357498,4.810033321,4.810818672,4.810734749,0.002230167389,0.002230167389
15.2,13,5.2,5.486876965,5.489844799,5.48882246,5.48997879,5.488511086,5.489422798,5.489315987,0.002439022064,0.002439022064
15.2,14,5.6,6.181964874,6.185055733,6.183990955,6.185263157,6.183645725,6.1847229,6.184535503,0.00257062912,0.002570819808
15.2,15,6,6.888196468,6.891406536,6.890268326,6.891654968,6.889914989,6.891126633,6.890874386,0.00267791748,0.00267782202
15.2,16,6.4,7.599999905,7.603279591,7.602077961,7.603556633,7.601732731,7.603079319,7.602745056,0.00274515152,0.002745342208
15.2,17,6.8,8.311803818,8.315066338,8.313865662,8.315408707,8.31351757,8.314929962,8.314558029,0.002754211426,0.002753830049
15.2,18,7.2,9.018034935,9.021348,9.020037651,9.02159977,9.019666672,9.021188736,9.020767212,0.002732276917,0.002733230591
15.2,19,7.6,9.713123322,9.716335297,9.71504879,9.716611862,9.714673042,9.716217041,9.715777397,0.002654075623,0.002653884934
15.2,20,8,10.3914957,10.39460087,10.39329624,10.39486027,10.39296341,10.3944912,10.39404297,0.002547264099,0.002546691801
15.2,21,8.4,11.04758072,11.05050373,11.04921532,11.05070972,11.04893875,11.05042458,11.04995918,0.002378463745,0.002377700759
15.2,22,8.8,11.67580605,11.67853069,11.67727375,11.67868233,11.6770153,11.6783762,11.67797565,0.00216960907,0.00216960907
15.2,23,9.2,12.27060127,12.27300167,12.27187347,12.27315521,12.2716465,12.27292347,12.27252007,0.001918792725,0.001918792725
15.2,24,9.6,12.82639313,12.82851696,12.82746696,12.82858467,12.8272686,12.82842922,12.82805347,0.001660346985,0.001660156297
15.2,25,10,13.33761024,13.33935261,13.33847904,13.33946609,13.33831024,13.33922958,13.33896828,0.001358032227,0.001357269241
15.2,26,10.4,13.79868031,13.80009842,13.7993679,13.80018234,13.79919529,13.79995346,13.79975891,0.001078605652,0.001079177833
15.2,27,10.8,14.20403194,14.20511627,14.20453262,14.2051897,14.20435905,14.20497608,14.20483589,0.0008039474487,0.0008028030279
15.2,28,11.2,14.5480938,14.5488615,14.5484314,14.54890442,14.54824829,14.54872608,14.54863453,0.0005407333374,0.0005405425909
15.2,29,11.6,14.82529354,14.82570076,14.82548904,14.82580757,14.82528687,14.82558823,14.82557392,0.000280380249,0.0002836227359
15.2,30,12,15.03005886,15.03025913,15.03015423,15.03035259,15.02992344,15.03007603,15.03015327,9.441375732e-05,0.0001483917295
15.2,31,12.4,15.15681839,15.15683556,15.15684319,15.1569891,15.15657043,15.15671539,15.15678978,-2.861022949e-05,0.0001127243013
15.2,32,12.8,15.19999981,15.19996834,15.20002747,15.20012856,15.19968224,15.19986057,15.19993305,-6.675720215e-05,0.0001289367647
15.6,0,0,5.73971851e-41,6.455928087e-06,4.12017107e-06,5.746260285e-06,1.514703035e-05,3.353878856e-05,1.300163603e-05,1.300163603e-05,1.300163603e-05
15.6,1,0.4,0.04431818053,0.04435930401,0.04432947934,0.04434449971,0.0443809554,0.0443170853,0.04434626549,2.808496356e-05,2.852231228e-05
15.6,2,0.8,0.1744134873,0.1745684445,0.1744852066,0.1745665669,0.1745378077,0.1745051742,0.174532637,0.0001191496849,0.000119152668
15.6,3,1.2,0.3845674396,0.3848754764,0.3847604394,0.3848608732,0.3847880065,0.3847332597,0.384803623,0.0002361834049,0.0002361714869
15.6,4,1.6,0.6690616012,0.6695371866,0.6694055796,0.6695539355,0.6694297194,0.6694251299,0.6694703102,0.0004087090492,0.0004087090492
15.6,5,2,1.022177458,1.02291441,1.022692084,1.022888422,1.022685051,1.022784352,1.022792816,0.0006153583527,0.0006154060247
15.6,6,2.4,1.438196421,1.439189076,1.438893318,1.439140558,1.438857317,1.438916326,1.438999176,0.0008027553558,0.0008028984303
15.6,7,2.8,1.911400318,1.912692904,1.912311316,1.912611246,1.912293196,1.912395835,1.912460923,0.001060605049,0.001060581184
15.6,8,3.2,2.436070442,2.43768692,2.437211037,2.437572002,2.437146664,2.437423229,2.43740797,0.001337528229,0.001337528229
15.6,9,3.6,3.006488323,3.008421659,3.007852316,3.008262396,3.007724285,3.00814414,3.008080959,0.001592636108,0.001592636108
15.6,10,4,3.616935492,3.619179487,3.61848402,3.619011879,3.618325472,3.618914366,3.618782759,0.001847267151,0.0018475533
15.6,11,4.4,4.261693478,4.264173985,4.263419628,4.264028549,4.26322794,4.263962746,4.263762474,0.002068996429,0.00206909189
15.6,12,4.8,4.935043812,4.93774128,4.936936855,4.937627792,4.936718464,4.937618256,4.937328339,0.002284526825,0.002284717513
15.6,13,5.2,5.631268501,5.634165764,5.633286953,5.634089947,5.633069992,5.63411808,5.633746147,0.002477645874,0.002477645874
15.6,14,5.6,6.344647884,6.347749233,6.346746445,6.347672462,6.346530914,6.34776783,6.3472929,0.002645015717,0.002645492554
15.6,15,6,7.069464684,7.072686195,7.071653843,7.072637081,7.071384907,7.072813511,7.072235107,0.002770423889,0.002770423889
15.6,16,6.4,7.800000191,7.803315639,7.802196503,7.803249836,7.801952362,7.803544998,7.802851677,0.002851486206,0.002851676894
15.6,17,6.8,8.530534744,8.533848763,8.532737732,8.53382206,8.532444954,8.534204483,8.533411026,0.002876281738,0.002876854036
15.6,18,7.2,9.25535202,9.258677483,9.257520676,9.258615494,9.257195473,9.259085655,9.258218765,0.002866744995,0.002866935683
15.6,19,7.6,9.96873188,9.972064972,9.970826149,9.971915245,9.970507622,9.972397804,9.971542358,0.00281047821,0.00281047821
15.6,20,8,10.66495609,10.66816425,10.66693783,10.66799068,10.66665363,10.66858482,10.66766644,0.002710342407,0.002710151719
15.6,21,8.4,11.33830643,11.34135056,11.34011936,11.34113789,11.33986568,11.34179688,11.34085369,0.002547264099,0.002547645476
15.6,22,8.8,11.98306465,11.98593903,11.98470879,11.98564911,11.98449993,11.98624229,11.98540783,0.002343177795,0.002343177795
15.6,23,9.2,12.59351158,12.59614754,12.59496689,12.59581757,12.59482765,12.59645081,12.59564209,0.002130508423,0.002130508423
15.6,24,9.6,13.16392994,13.1662941,13.16516781,13.16592979,13.16508198,13.1665554,13.16580486,0.001874923706,0.00187587738
15.6,25,10,13.68859959,13.69057465,13.68962097,13.69026279,13.6895752,13.69080353,13.69016743,0.001567840576,0.001567840576
15.6,26,10.4,14.16180325,14.16341782,14.16261768,14.16312981,14.1625967,14.16363716,14.16308022,0.00127696991,0.001276588417
15.6,27,10.8,14.57782269,14.57914543,14.57843304,14.57882404,14.57838821,14.57931423,14.57882118,0.0009984970093,0.000998306321
15.6,28,11.2,14.93093872,14.93197346,14.93134785,14.93164158,14.93132496,14.93212891,14.93168354,0.0007448196411,0.0007446288946
15.6,29,11.6,15.21543217,15.2161932,15.21568298,15.21587563,15.21565628,15.21620846,15.21592236,0.0004901885986,0.0004911422729
15.6,30,12,15.4255867,15.4260931,15.42572403,15.42581272,15.42564106,15.42607117,15.42586803,0.0002813339233,0.0002817153872
15.6,31,12.4,15.55568218,15.55601883,15.55574036,15.55576801,15.55556297,15.55598068,15.55581379,0.0001316070557,0.0001796722354
15.6,32,12.8,15.60000038,15.60025787,15.60007286,15.6000452,15.59982014,15.6002121,15.6000824,8.201599121e-05,0.000153350833
16,0,0,9.183549616e-41,-1.358054578e-05,-3.755092621e-06,-2.080947161e-05,-7.286667824e-06,5.237385631e-05,1.38841574e-06,1.38841574e-06,1.956112646e-05
16,1,0.4,0.04545454308,0.04546321929,0.04544501007,0.04545188323,0.04550510645,0.04551436752,0.0454759188,2.137571573e-05,2.625137495e-05
16,2,0.8,0.1788856238,0.1789705306,0.1789769083,0.1789703816,0.1790231317,0.1788982302,0.1789678335,8.220970631e-05,8.221268945e-05
16,3,1.2,0.394428134,0.394677639,0.3946510553,0.3946613967,0.3946580589,0.3945660591,0.3946428597,0.0002147257328,0.0002147078485
16,4,1.6,0.68621701,0.6866500974,0.6866112947,0.6866218448,0.6865862608,0.6865273714,0.6865993738,0.0003823637962,0.0003823637962
16,5,2,1.048387051,1.049079537,1.048982263,1.04897356,1.048950553,1.048877239,1.048972607,0.0005855560303,0.0005855798954
16,6,2.4,1.475073338,1.475981355,1.47587347,1.475889921,1.475771546,1.475718379,1.475847006,0.0007736682892,0.000773596752
16,7,2.8,1.960410595,1.961552501,1.961445808,1.961439729,1.961288333,1.96130085,1.961405516,0.0009949207306,0.0009948492516
16,8,3.2,2.498533726,2.499911308,2.499766588,2.499817133,2.499620199,2.499746561,2.49977231,0.001238584518,0.001238632249
16,9,3.6,3.083577633,3.085236073,3.085025787,3.085136652,3.084804773,3.085096359,3.085059881,0.001482248306,0.001482296037
16,10,4,3.709677458,3.71158886,3.711349726,3.711504459,3.711071491,3.711483479,3.711399555,0.001722097397,0.001722145127
16,11,4.4,4.370967865,4.373044014,4.372855663,4.37306118,4.372505188,4.373095512,4.372912407,0.001944541931,0.001944446587
16,12,4.8,5.061583519,5.063832283,5.063661098,5.06390667,5.063279629,5.064054489,5.063746452,0.00216293335,0.002163314726
16,13,5.2,5.775660038,5.7780509,5.777925968,5.778191566,5.777467728,5.778433323,5.778013706,0.002353668213,0.002353858901
16,14,5.6,6.507331371,6.509841919,6.509728909,6.510029316,6.509185791,6.510403633,6.509838104,0.002506732941,0.002506542252
16,15,6,7.250732899,7.253333092,7.25321722,7.2535429,7.252638817,7.254029274,7.253352165,0.00261926651,0.002619361971
16,16,6.4,8,8.002631187,8.002543449,8.002865791,8.001885414,8.003534317,8.002691269,0.002691268921,0.002692031907
16,17,6.8,8.749266624,8.75189209,8.751818657,8.752171516,8.751123428,8.752934456,8.751987457,0.002720832825,0.002721405122
16,18,7.2,9.492668152,9.495228767,9.49518013,9.495537758,9.494483948,9.496412277,9.495368958,0.002700805664,0.002700424287
16,19,7.6,10.22434044,10.22678757,10.22677994,10.22711563,10.22607136,10.22798824,10.22694874,0.002608299255,0.002608108567
16,20,8,10.93841648,10.94071388,10.94075203,10.94106197,10.94005108,10.94201851,10.94091988,0.002503395081,0.002503013704
16,21,8.4,11.62903214,11.6311245,11.63123226,11.63150692,11.63055229,11.63247585,11.63137817,0.002346038818,0.002346229507
16,22,8.8,12.2903223,12.29220963,12.29235744,12.29256344,12.29180908,12.2934885,12.29248619,0.002163887024,0.002163314726
16,23,9.2,12.91642189,12.91806889,12.91824245,12.91843128,12.91776371,12.91926575,12.91835308,0.001931190491,0.001932525658
16,24,9.6,13.5014658,13.50284481,13.50304985,13.50321102,13.50266552,13.50392914,13.50314045,0.0016746521,0.001674270607
16,25,10,14.03958988,14.04065609,14.0409193,14.04106236,14.04062939,14.04163742,14.04098225,0.001392364502,0.001391029335
16,26,10.4,14.52492714,14.52566242,14.52595901,14.52611923,14.52578735,14.52657223,14.5260191,0.001091957092,0.001092910767
16,27,10.8,14.95161247,14.95204735,14.95238781,14.95253372,14.95229244,14.95291138,14.95243549,0.0008230209351,0.0008220672607
16,28,11.2,15.31378269,15.31394768,15.31433582,15.31445217,15.31429386,15.31468487,15.31434345,0.000560760498,0.0005601883167
16,29,11.6,15.60557175,15.60549831,15.60593128,15.60601807,15.60593796,15.60614109,15.60590553,0.0003337860107,0.0003629684506
16,30,12,15.82111454,15.82084465,15.82132053,15.82137203,15.82131958,15.82139778,15.82125092,0.0001363754272,0.0002443313715
16,31,12.4,15.95454502,15.95413971,15.95463657,15.9546814,15.95463848,15.95464611,15.95454884,3.814697266e-06,0.0001655578671
16,32,12.8,16,15.99953938,16.00001144,16.00007629,16.00005913,16.00003242,15.99994373,-5.626678467e-05,0.0001279830904
16.4,0,0,1.377532442e-40,-2.475455403e-06,-5.073845387e-06,-4.368089139e-05,2.592802048e-06,-1.508370042e-05,-1.274421811e-05,-1.274421811e-05,1.378133857e-05
16.4,1,0.4,0.04659090564,0.04661476612,0.04661791027,0.04657969251,0.04662456736,0.04665135965,0.04661766067,2.675503492e-05,3.123879287e-05
16.4,2,0.8,0.1833577603,0.1834432781,0.1834610254,0.1834054887,0.1834500432,0.1834691018,0.1834457815,8.802115917e-05,8.802711818e-05
16.4,3,1.2,0.4042888582,0.4045228064,0.4045129716,0.4044599533,0.404468745,0.4044254124,0.4044779837,0.0001891255379,0.0001891195716
16.4,4,1.6,0.7033724189,0.70378685,0.7037755847,0.7036637068,0.7036672235,0.703656733,0.70370996,0.0003375411034,0.000337600708
16.4,5,2,1.074596763,1.075235724,1.075212598,1.075063825,1.07500422,1.075038433,1.075110912,0.0005141496658,0.0005141973379
16.4,6,2.4,1.511950135,1.512803912,1.512772083,1.512642503,1.512521863,1.512584448,1.512665033,0.0007148981094,0.0007148265722
16.4,7,2.8,2.009420872,2.010517359,2.010484934,2.010272264,2.010111094,2.010293007,2.010335684,0.000914812088,0.0009148597601
16.4,8,3.2,2.560997009,2.562352657,2.562298775,2.562072039,2.561830521,2.562140465,2.562139034,0.001142024994,0.001141881919
16.4,9,3.6,3.160667181,3.162262201,3.162204742,3.161987543,3.161610842,3.162103653,3.162033558,0.001366376877,0.001366615295
16.4,10,4,3.802419424,3.804227114,3.804160357,3.804005623,3.803485632,3.804171085,3.804009914,0.001590490341,0.001590538071
16.4,11,4.4,4.480241776,4.482223988,4.482189655,4.482093334,4.481468678,4.482299328,4.48205471,0.001812934875,0.001813221024
16.4,12,4.8,5.188123226,5.190277576,5.190312862,5.190178871,5.189436913,5.190526485,5.190146446,0.002023220062,0.002023315523
16.4,13,5.2,5.920051098,5.922341347,5.922456741,5.922300339,5.921429157,5.922767639,5.922258854,0.002207756042,0.002207946731
16.4,14,5.6,6.670014858,6.672414303,6.672628403,6.672392368,6.671433449,6.672968388,6.67236805,0.002353191376,0.00235252385
16.4,15,6,7.432001591,7.434472561,7.434758186,7.43443346,7.433433056,7.435259819,7.43447113,0.002469539642,0.002469825791
16.4,16,6.4,8.199999809,8.202516556,8.20283699,8.202487946,8.201403618,8.203462601,8.202542305,0.002542495728,0.002541732742
16.4,17,6.8,8.967998505,8.970532417,8.970862389,8.970508575,8.969413757,8.97162056,8.970586777,0.002588272095,0.002589035081
16.4,18,7.2,9.729985237,9.732462883,9.732815742,9.732445717,9.731337547,9.733659744,9.732543945,0.002558708191,0.002559089568
16.4,19,7.6,10.479949,10.48228455,10.48270988,10.48235226,10.48121262,10.48361397,10.48243427,0.002485275269,0.002485656645
16.4,20,8,11.21187687,11.21408081,11.21454525,11.21417046,11.21302891,11.21539211,11.21424389,0.002367019653,0.002366638277
16.4,21,8.4,11.91975784,11.9217968,11.92227364,11.92190647,11.92083263,11.92313862,11.92198944,0.0022315979,0.002231788589
16.4,22,8.8,12.59758091,12.59942627,12.59992599,12.59953117,12.59853458,12.60072136,12.59962749,0.002046585083,0.00204696646
16.4,23,9.2,13.23933315,13.24099159,13.2414856,13.24108696,13.2401619,13.24213982,13.24117279,0.001839637756,0.001840019249
16.4,24,9.6,13.83900261,13.84042263,13.84089756,13.8405304,13.83969784,13.84142971,13.8405962,0.001593589783,0.001593017601
16.4,25,10,14.39057922,14.39174747,14.39219379,14.39189911,14.3911438,14.3926239,14.391922,0.001342773438,0.001342391944
16.4,26,10.4,14.88805008,14.88898087,14.8892746,14.88914871,14.88846684,14.88969421,14.88911247,0.001062393188,0.00106296537
16.4,27,10.8,15.32540321,15.32607555,15.32635784,15.32626438,15.32568264,15.32664585,15.32620525,0.0008020401001,0.0008020401001
16.4,28,11.2,15.69662762,15.69706821,15.69733715,15.69727707,15.69677925,15.69748116,15.69718742,0.0005598068237,0.0005609512446
16.4,29,11.6,15.99571133,15.99592113,15.99621201,15.99617481,15.9957304,15.99622822,15.9960537,0.0003423690796,0.0003419876157
16.4,30,12,16.21664238,16.21672058,16.21694183,16.21693611,16.21656227,16.21689034,16.21680832,0.0001659393311,0.0001998901425
16.4,31,12.4,16.35340881,16.35337448,16.35356903,16.35361671,16.353302,16.35349464,16.35347176,6.294250488e-05,0.0001190185576
16.4,32,12.8,16.39999962,16.3999424,16.40004921,16.40010262,16.39988518,16.3999939,16.3999958,-3.814697266e-06,6.599425978e-05
16.8,0,0,5.556008281e-41,4.118308425e-06,2.59205699e-05,-1.590512693e-05,1.058727503e-05,-6.05918467e-05,-7.174164239e-06,-7.174164239e-06,2.34246254e-05
16.8,1,0.4,0.04772727191,0.04776265472,0.04777306318,0.04774009064,0.04775679857,0.0477408804,0.0477546975,2.742558718e-05,2.742558718e-05
16.8,2,0.8,0.1878299117,0.1879410744,0.1879667044,0.1879067123,0.1878937483,0.1879180521,0.1879252642,9.535253048e-05,9.534657147e-05
16.8,3,1.2,0.4141495526,0.4143833816,0.4144048095,0.4143187702,0.4142919779,0.4143075049,0.4143413007,0.0001917481422,0.0001917362242
16.8,4,1.6,0.7205278277,0.7209221721,0.7209159732,0.7207586169,0.7207577229,0.7208467722,0.7208402753,0.0003124475479,0.0003124237119
16.8,5,2,1.100806475,1.101388335,1.101362348,1.101180792,1.101093888,1.101290107,1.101263165,0.0004566907883,0.0004566192511
16.8,6,2.4,1.548826933,1.549623847,1.549550891,1.549390316,1.549282312,1.549540401,1.549477577,0.0006506443024,0.0006506204372
16.8,7,2.8,2.058431149,2.059473991,2.059382915,2.059165239,2.058998346,2.059422731,2.059288502,0.0008573532104,0.0008574962849
16.8,8,3.2,2.623460293,2.624751806,2.624658346,2.624371052,2.624120235,2.624744892,2.624529362,0.001069068909,0.001068973565
16.8,9,3.6,3.237756491,3.239278078,3.239193201,3.238847733,3.238512993,3.239382029,3.239042997,0.001286506653,0.001286315965
16.8,10,4,3.89516139,3.896876812,3.896833658,3.896442175,3.896000862,3.897079468,3.896646976,0.001485586166,0.001485204673
16.8,11,4.4,4.589516163,4.591412544,4.591430187,4.590988636,4.590553284,4.591795444,4.591235638,0.001719474792,0.001719856285
16.8,12,4.8,5.314662933,5.316738605,5.316813469,5.316267967,5.315728188,5.317268848,5.316563606,0.001900672913,0.001900482224
16.8,13,5.2,6.064442635,6.06664896,6.066797733,6.066146851,6.065560341,6.067394733,6.066509247,0.002066612244,0.002067089081
16.8,14,5.6,6.832697868,6.835004807,6.835231304,6.834454536,6.8338871,6.835986137,6.834912777,0.0022149086,0.0022149086
16.8,15,6,7.613269806,7.615660191,7.61597681,7.61507082,7.614481926,7.616824627,7.61560297,0.002333164215,0.002333068755
16.8,16,6.4,8.399999619,8.402462959,8.402802467,8.401823044,8.401223183,8.403801918,8.402421951,0.002422332764,0.00242309575
16.8,17,6.8,9.186730385,9.189229012,9.189601898,9.188494682,9.188002586,9.190718651,9.189209938,0.002479553223,0.002478980925
16.8,18,7.2,9.967302322,9.969777107,9.970216751,9.969007492,9.968556404,9.971370697,9.96978569,0.00248336792,0.00248336792
16.8,19,7.6,10.73555756,10.73787689,10.73847675,10.73718452,10.73675728,10.73967552,10.73799419,0.002436637878,0.002436637878
16.8,20,8,11.48533726,11.48757935,11.48813629,11.48685455,11.48644638,11.48927879,11.4876585,0.002321243286,0.002321815584
16.8,21,8.4,12.21048355,12.21259689,12.21308422,12.21186829,12.21152878,12.21432018,12.21267986,0.002196311951,0.002196121262
16.8,22,8.8,12.90483856,12.90679836,12.90721989,12.90606689,12.90577126,12.90851212,12.90687275,0.002034187317,0.002035140991
16.8,23,9.2,13.56224346,13.56404114,13.56437206,13.56331444,13.56310368,13.56558132,13.56408215,0.001838684082,0.001839065575
16.8,24,9.6,14.17653942,14.17814636,14.17838764,14.17740917,14.17727089,14.17951679,14.17814636,0.001606941223,0.001606750535
16.8,25,10,14.74156857,14.74301338,14.74308395,14.74223518,14.7421999,14.74423599,14.7429533,0.001384735107,0.0013851166
16.8,26,10.4,15.25117302,15.25243092,15.25238228,15.25165749,15.25171375,15.25340271,15.25231647,0.001143455505,0.00114440918
16.8,27,10.8,15.69919395,15.70025063,15.70012379,15.69951725,15.69962502,15.70100403,15.70010376,0.0009098052979,0.0009101867909
16.8,28,11.2,16.07947159,16.08031082,16.08012772,16.07963371,16.07983208,16.08086967,16.08015633,0.0006847381592,0.0006832123036
16.8,29,11.6,16.38585091,16.38651276,16.3862381,16.3858757,16.38614082,16.38692284,16.38633919,0.00048828125,0.0004871368292
16.8,30,12,16.61216927,16.61275673,16.61236,16.6121006,16.61242676,16.61297989,16.61252403,0.0003547668457,0.0003829956113
16.8,31,12.4,16.75227356,16.75275421,16.75229836,16.75214195,16.75253677,16.75291634,16.75252914,0.0002555847168,0.0003086090146
16.8,32,12.8,16.79999924,16.80044174,16.79999733,16.79982185,16.80027962,16.80049133,16.80020523,0.0002059936523,0.0002788543643
17.2,0,0,-2.295887404e-40,6.200745702e-06,4.251301289e-05,4.745088518e-06,-1.116096973e-05,-3.932416439e-05,5.947425734e-07,5.947425734e-07,2.078879697e-05
17.2,1,0.4,0.04886363447,0.04888083786,0.04891209304,0.04886417463,0.04886220768,0.04883831367,0.04887152463,7.890164852e-06,1.858994437e-05
17.2,2,0.8,0.1923020482,0.1924104393,0.1924480796,0.1923497766,0.192329511,0.1923431754,0.1923761964,7.41481781e-05,7.41481781e-05
17.2,3,1.2,0.424010247,0.4241780639,0.4242379665,0.4241209626,0.424074173,0.4241563082,0.4241535068,0.0001432597637,0.0001432478457
17.2,4,1.6,0.7376832962,0.7379866242,0.7380180359,0.7378844023,0.7378095388,0.737945497,0.7379288673,0.0002455711365,0.0002455234644
17.2,5,2,1.127016068,1.127473116,1.127450347,1.127310038,1.127177715,1.127480865,1.127378345,0.0003622770309,0.0003623485682
17.2,6,2.4,1.58570385,1.586331606,1.586284876,1.586096883,1.585946798,1.586364508,1.586204886,0.000501036644,0.0005010843161
17.2,7,2.8,2.107441425,2.108241558,2.108225107,2.10798645,2.107741594,2.108325958,2.108104229,0.0006628036499,0.0006627083058
17.2,8,3.2,2.685923815,2.686898232,2.68693161,2.686595201,2.686248541,2.687099457,2.686754704,0.0008308887482,0.000830793404
17.2,9,3.6,3.314846039,3.315989017,3.316118479,3.315674782,3.315202951,3.316312075,3.315859556,0.00101351738,0.001013422036
17.2,10,4,3.987903118,3.989192009,3.989468575,3.988885164,3.988322258,3.989629745,3.989099503,0.00119638443,0.00119643216
17.2,11,4.4,4.698790073,4.700212479,4.700629234,4.699873924,4.699257374,4.700868607,4.700168133,0.001378059387,0.001378250076
17.2,12,4.8,5.441202164,5.44275856,5.443291664,5.442374229,5.441688061,5.443595886,5.442741871,0.001539707184,0.001539516496
17.2,13,5.2,6.208834171,6.210460663,6.21117878,6.210079193,6.209355831,6.211545944,6.210524082,0.001689910889,0.001689910889
17.2,14,5.6,6.995381355,6.997065544,6.997927189,6.996646404,6.995919704,6.99839592,6.997190952,0.001809597015,0.001809597015
17.2,15,6,7.794538021,7.796262264,7.797254562,7.795833588,7.795116901,7.797820091,7.796457767,0.001919746399,0.00191946025
17.2,16,6.4,8.600000381,8.601739883,8.60284996,8.601289749,8.60059166,8.603487968,8.601991653,0.001991271973,0.001991462661
17.2,17,6.8,9.405462265,9.407200813,9.408403397,9.406687737,9.406040192,9.409089088,9.407484055,0.002021789551,0.002021980239
17.2,18,7.2,10.20461845,10.20628071,10.20758247,10.20579052,10.20517159,10.20832253,10.20662975,0.002011299133,0.002011108445
17.2,19,7.6,10.99116611,10.99267006,10.99412346,10.99225807,10.99163437,10.99487877,10.99311256,0.00194644928,0.001946830773
17.2,20,8,11.75879765,11.76018143,11.7616787,11.75977135,11.75922298,11.76238632,11.76064873,0.001851081848,0.001850509667
17.2,21,8.4,12.50120926,12.50248241,12.50390434,12.50208759,12.50156689,12.50465393,12.50293922,0.00172996521,0.001729774522
17.2,22,8.8,13.21209717,13.21321392,13.21457863,13.2128849,13.2123642,13.21535397,13.21367931,0.001582145691,0.001581955003
17.2,23,9.2,13.88515377,13.88605881,13.8873167,13.88582802,13.88533401,13.88807869,13.88652325,0.001369476318,0.001369476318
17.2,24,9.6,14.51407623,14.51481342,14.51592064,14.51461029,14.51417637,14.51663208,14.51523113,0.001154899597,0.001154327416
17.2,25,10,15.09255886,15.09315681,15.09415817,15.09290695,15.09257793,15.0947237,15.09350395,0.0009450912476,0.0009458541754
17.2,26,10.4,15.61429596,15.61471558,15.61554718,15.61452866,15.61424637,15.61600494,15.61500835,0.0007123947144,0.000732421875
17.2,27,10.8,16.0729847,16.07320595,16.07391548,16.07310104,16.07287216,16.07424736,16.07346725,0.0004825592041,0.0005287170643
17.2,28,11.2,16.46231651,16.46240616,16.46287727,16.46233559,16.46218681,16.46315002,16.46259117,0.0002746582031,0.0003265380801
17.2,29,11.6,16.77598953,16.77595711,16.77625275,16.77593994,16.77584648,16.77645111,16.77608871,9.918212891e-05,0.0001899719209
17.2,30,12,17.00769806,17.00757027,17.00774002,17.00757408,17.00756454,17.00785065,17.00766182,-3.623962402e-05,0.0001159667954
17.2,31,12.4,17.1511364,17.15093803,17.15103722,17.15100288,17.1510334,17.15109825,17.15102196,-0.000114440918,0.000114440918
17.2,32,12.8,17.20000076,17.19977951,17.19985771,17.19992447,17.19992638,17.19988441,17.19987297,-0.0001277923584,0.0001262664737
17.6,0,0,5.62060814e-42,4.276633263e-06,1.291930676e-05,-7.728114724e-06,-3.57106328e-05,1.601874828e-05,-2.044811936e-06,-2.044811936e-06,1.533068644e-05
17.6,1,0.4,0.04999999702,0.05001810193,0.05006924272,0.04998157918,0.04995471984,0.05000350624,0.05000542849,5.431473255e-06,3.091096733e-05
17.6,2,0.8,0.1967741847,0.1968650669,0.1968924701,0.1967749149,0.1967474073,0.1968170255,0.1968193799,4.51952219e-05,5.590319779e-05
17.6,3,1.2,0.4338709712,0.4340044558,0.4340560734,0.4339087009,0.4338846207,0.4340100288,0.4339727759,0.0001018047333,0.0001018047333
17.6,4,1.6,0.7548387051,0.7550725937,0.7551323771,0.7549436092,0.754871428,0.7550914884,0.7550222874,0.0001835823059,0.0001835942239
17.6,5,2,1.15322578,1.153575182,1.153674603,1.153392792,1.153323531,1.153694868,1.153532267,0.0003064870834,0.0003064155462
17.6,6,2.4,1.622580647,1.623063326,1.62313962,1.622800708,1.622658372,1.623224974,1.622977495,0.0003968477249,0.0003967523517
17.6,7,2.8,2.156451702,2.157070637,2.157156229,2.15677166,2.156503677,2.157331705,2.156966686,0.0005149841309,0.000515079475
17.6,8,3.2,2.748387098,2.749140739,2.749321222,2.748796225,2.748418331,2.749527693,2.749040842,0.0006537437439,0.0006537437439
17.6,9,3.6,3.391935349,3.392819881,3.393056393,3.392434597,3.391987801,3.393358946,3.392731428,0.0007960796356,0.0007961749798
17.6,10,4,4.080645084,4.081665993,4.082001686,4.081221581,4.080709934,4.082382679,4.081596375,0.0009512901306,0.0009512901306
17.6,11,4.4,4.808064461,4.809215546,4.809661388,4.808661461,4.808075905,4.810111523,4.809145451,0.001080989838,0.001080703689
17.6,12,4.8,5.567741871,5.569009304,5.569599628,5.568389893,5.567777634,5.570150375,5.568985462,0.001243591309,0.001243495964
17.6,13,5.2,6.353225708,6.354573727,6.355299473,6.35388422,6.353250504,6.355956078,6.3545928,0.001367092133,0.001367092133
17.6,14,5.6,7.158064365,7.159463406,7.160384178,7.158734322,7.158119202,7.161113739,7.159562588,0.001498222351,0.001498603844
17.6,15,6,7.975806236,7.977235317,7.978268147,7.976480961,7.975946903,7.97910738,7.977407932,0.001601696014,0.001601505326
17.6,16,6.4,8.800000191,8.801442146,8.802595139,8.800642014,8.800222397,8.803508759,8.801682472,0.001682281494,0.001681900001
17.6,17,6.8,9.624193192,9.625599861,9.62685585,9.624795914,9.624393463,9.627829552,9.6258955,0.001702308655,0.001701736473
17.6,18,7.2,10.44193554,10.44325733,10.4446125,10.44247532,10.4420929,10.44567108,10.44362164,0.001686096191,0.00168628688
17.6,19,7.6,11.24677372,11.24802113,11.24939728,11.24725819,11.24690151,11.25050068,11.24841499,0.001641273499,0.001642036485
17.6,20,8,12.03225803,12.03341007,12.03479767,12.03265858,12.03241444,12.03595734,12.03384686,0.001588821411,0.001589584397
17.6,21,8.4,12.79193592,12.79300213,12.79436398,12.79224873,12.79203701,12.79548264,12.79342747,0.001491546631,0.00149097445
17.6,22,8.8,13.51935482,13.52030563,13.52157974,13.51958942,13.51945496,13.52268791,13.52072334,0.001368522644,0.001368713332
17.6,23,9.2,14.20806408,14.20882702,14.2100563,14.20824528,14.2080965,14.21108437,14.20926189,0.001197814941,0.001197814941
17.6,24,9.6,14.85161304,14.8522253,14.85336018,14.85172272,14.85160446,14.85427761,14.85263824,0.00102519989,0.001028442406
17.6,25,10,15.4435482,15.44405079,15.44497967,15.44357967,15.44350529,15.4457798,15.44437885,0.0008306503296,0.0008480072138
17.6,26,10.4,15.9774189,15.97780895,15.97854137,15.97738361,15.97734833,15.97917461,15.97805214,0.0006332397461,0.000674819923
17.6,27,10.8,16.44677353,16.44703293,16.44758224,16.44667625,16.44673538,16.44808578,16.44722366,0.0004501342773,0.0005031585461
17.6,28,11.2,16.84516144,16.84532738,16.8456955,16.84505463,16.84511566,16.8460598,16.84545135,0.0002899169922,0.0003501892206
17.6,29,11.6,17.16612816,17.16622925,17.16638374,17.1660099,17.16616058,17.16661453,17.16627884,0.000150680542,0.0001987457217
17.6,30,12,17.40322495,17.40325356,17.403265,17.40309334,17.40330696,17.40336609,17.40325546,3.051757812e-05,8.468628221e-05
17.6,31,12.4,17.54999924,17.54998589,17.54989433,17.54985619,17.55010986,17.54986954,17.54994202,-5.722045898e-05,0.0001003265352
17.6,32,12.8,17.60000038,17.59996796,17.59985161,17.59990883,17.60012627,17.59983253,17.59993744,-6.294250488e-05,0.0001132965117
18,0,0,-3.443831106e-41,-5.338340998e-06,-1.871585846e-05,-4.018656909e-06,-3.698468208e-05,3.408640623e-05,-6.194226444e-06,-6.194226444e-06,1.982878894e-05
18,1,0.4,0.05113635957,0.05114589632,0.05108635128,0.05111389235,0.05111261085,0.05116963387,0.05112567544,-1.068413258e-05,2.780705654e-05
18,2,0.8,0.2012463361,0.2012974471,0.2012566924,0.201215595,0.201234594,0.2013241798,0.2012657225,1.938641071e-05,3.635883331e-05
18,3,1.2,0.4437316656,0.4438342154,0.4438422918,0.4437161684,0.4437098205,0.4438753128,0.4437955916,6.392598152e-05,7.883310172e-05
18,4,1.6,0.7719941139,0.7721116543,0.7722227573,0.7720240951,0.772004962,0.7723258734,0.7721379399,0.0001438260078,0.0001437544852
18,5,2,1.179435492,1.179615259,1.17980063,1.179485917,1.179498434,1.179929256,1.179665804,0.0002303123474,0.0002304077207
18,6,2.4,1.659457445,1.659724951,1.659974694,1.659541011,1.659510016,1.660191655,1.659788489,0.0003310441971,0.000331020361
18,7,2.8,2.205461979,2.205836773,2.206144094,2.205569983,2.205514669,2.20643115,2.205899477,0.0004374980927,0.0004373550473
18,8,3.2,2.810850382,2.811303854,2.811684608,2.810990334,2.810919046,2.812077284,2.811395168,0.0005447864532,0.0005446433788
18,9,3.6,3.469024897,3.469575644,3.470062971,3.46919632,3.469092846,3.470559835,3.469697475,0.0006725788116,0.0006726264837
18,10,4,4.173387051,4.174051762,4.174609184,4.173547745,4.173460484,4.175194263,4.174172401,0.0007853507996,0.0007856368902
18,11,4.4,4.917338848,4.918070316,4.918736458,4.917451382,4.917372704,4.91941452,4.918209076,0.0008702278137,0.0008702278137
18,12,4.8,5.694281578,5.695094585,5.695855618,5.694399357,5.694309711,5.696706772,5.695273399,0.0009918212891,0.0009916306008
18,13,5.2,6.497617245,6.498599052,6.49934864,6.497706413,6.497663975,6.500352859,6.498734474,0.001117229462,0.001116943313
18,14,5.6,7.320747852,7.321783543,7.322593212,7.320826054,7.320765018,7.323762894,7.321946144,0.001198291779,0.001198291779
18,15,6,8.157074928,8.158132553,8.159043312,8.157114029,8.157131195,8.160308838,8.158346176,0.001271247864,0.001271057175
18,16,6.4,9,9.001030922,9.002029419,9,9.000054359,9.003396034,9.001301765,0.001301765442,0.001302146935
18,17,6.8,9.842925072,9.843846321,9.845010757,9.842890739,9.842967987,9.846455574,9.844234467,0.001309394836,0.001322936965
18,18,7.2,10.67925262,10.68020439,10.68134594,10.67917728,10.67926979,10.68286705,10.68057251,0.001319885254,0.001350402832
18,19,7.6,11.50238228,11.50332928,11.50444031,11.50227547,11.50239849,11.50597191,11.50368309,0.001300811768,0.001343536424
18,20,8,12.30571842,12.30661106,12.30769634,12.30559063,12.30568695,12.30929565,12.30697632,0.001257896423,0.00132141111
18,21,8.4,13.08266163,13.08345699,13.08452034,13.08247375,13.08260918,13.08609486,13.08383179,0.001170158386,0.001265525818
18,22,8.8,13.82661247,13.82734489,13.82834148,13.8263855,13.82654858,13.82983494,13.82769203,0.001079559326,0.001194953918
18,23,9.2,14.53097534,14.5316143,14.53253078,14.53070164,14.5309124,14.53394508,14.53193951,0.0009641647339,0.001100158668
18,24,9.6,15.18914986,15.18968678,15.19050694,15.18889523,15.18905926,15.19178581,15.18998718,0.0008373260498,0.0009750366444
18,25,10,15.7945385,15.79494476,15.7956686,15.79432392,15.79444027,15.79678345,15.79523277,0.0006942749023,0.0008188247448
18,26,10.4,16.34054184,16.34084511,16.34144592,16.34035492,16.34042168,16.34237671,16.34108925,0.0005474090576,0.0006698608631
18,27,10.8,16.82056427,16.82081032,16.82122803,16.82038116,16.82045746,16.82196808,16.82096863,0.0004043579102,0.0005207061768
18,28,11.2,17.22800636,17.22819519,17.22844315,17.22789192,17.22792435,17.22903252,17.22829819,0.0002918243408,0.0003696441709
18,29,11.6,17.55626869,17.55640984,17.55653954,17.55618477,17.55622482,17.55696869,17.55646515,0.0001964569092,0.0002479553223
18,30,12,17.79875374,17.79885864,17.79889107,17.79872894,17.79875183,17.79910469,17.79886627,0.0001125335693,0.0001239776611
18,31,12.4,17.94886398,17.94894791,17.94887543,17.94885445,17.94888878,17.94898987,17.94891167,4.768371582e-05,5.11169419e-05
18,32,12.8,18,18.00001907,18,17.99999809,18.00003433,18.00008011,18.0000248,2.479553223e-05,2.708435022e-05
18.4,0,0,9.183549616e-41,-1.221895218e-06,-3.352761269e-06,5.941838026e-06,-1.508742571e-05,-2.559274435e-05,-7.862598068e-06,-7.862598068e-06,1.023933328e-05
18.4,1,0.4,0.05227272585,0.05227807164,0.05220425129,0.05229485035,0.05227590352,0.05229249597,0.05226911232,-3.61353159e-06,2.377852798e-05
18.4,2,0.8,0.2057184726,0.2057068497,0.2056810111,0.2057301998,0.2056938112,0.2058423758,0.2057308406,1.236796379e-05,4.187524246e-05
18.4,3,1.2,0.45359236,0.4536191821,0.4536382854,0.4535995722,0.4535683393,0.4538504481,0.4536551535,6.279349327e-05,7.241368439e-05
18.4,4,1.6,0.7891495228,0.7892020345,0.7893084884,0.7891392112,0.7891567349,0.7895858884,0.7892784476,0.0001289248466,0.0001330733357
18.4,5,2,1.205645204,1.205742836,1.205911756,1.205606222,1.20566678,1.206275105,1.205840468,0.0001952648163,0.0002109289198
18.4,6,2.4,1.696334243,1.696463346,1.696703196,1.696302772,1.696362495,1.69720149,1.696606636,0.0002723932266,0.0002850055753
18.4,7,2.8,2.254472017,2.254650593,2.255010128,2.254370689,2.254526138,2.255605221,2.254832506,0.0003604888916,0.0004010677221
18.4,8,3.2,2.873313665,2.873524189,2.874027967,2.873180389,2.8734231,2.874712944,2.873773813,0.0004601478577,0.0005133628729
18.4,9,3.6,3.546114445,3.546341181,3.546960115,3.545919657,3.546229362,3.547780991,3.546646118,0.0005316734314,0.0006097316509
18.4,10,4,4.266129017,4.266399384,4.267104149,4.265841484,4.2662673,4.268047333,4.266732216,0.0006031990051,0.0007179260137
18.4,11,4.4,5.026612759,5.026908398,5.027712822,5.026252747,5.026753426,5.028724194,5.027270317,0.0006575584412,0.0008015632629
18.4,12,4.8,5.820821285,5.82117033,5.82198143,5.820380688,5.820971966,5.823159695,5.821533203,0.0007119178772,0.0008877754444
18.4,13,5.2,6.642008781,6.642445564,6.643274307,6.641557217,6.64215374,6.64457798,6.642801762,0.0007929801941,0.0009736061329
18.4,14,5.6,7.483430862,7.483891964,7.484776974,7.482926369,7.483514786,7.486182213,7.484258175,0.0008273124695,0.00102939608
18.4,15,6,8.338342667,8.338825226,8.33975029,8.337776184,8.338413239,8.341238976,8.339200974,0.0008583068848,0.001084709191
18.4,16,6.4,9.199999809,9.200476646,9.201396942,9.199370384,9.200022697,9.203017235,9.200857162,0.0008573532104,0.001108741737
18.4,17,6.8,10.06165695,10.06210041,10.06306553,10.06097507,10.06165409,10.06470966,10.06250095,0.00084400177,0.001117896987
18.4,18,7.2,10.91656876,10.91701412,10.9179697,10.9158535,10.91652679,10.91960907,10.91739464,0.000825881958,0.001128768898
18.4,19,7.6,11.75799084,11.75842094,11.75937653,11.75724602,11.75792027,11.76097584,11.75878716,0.0007963180542,0.001123237656
18.4,20,8,12.57917881,12.57959461,12.58049202,12.57842445,12.57908726,12.58205223,12.57993031,0.0007514953613,0.001089668251
18.4,21,8.4,13.37338734,13.37376595,13.37459373,13.37267494,13.37331009,13.37610054,13.37408924,0.0007019042969,0.001017570496
18.4,22,8.8,14.13387108,14.13419533,14.13498306,14.13318729,14.13379097,14.13636875,14.13450432,0.0006332397461,0.0009395599482
18.4,23,9.2,14.85388565,14.85417366,14.85488033,14.85327911,14.85380554,14.85615158,14.85445881,0.0005731582642,0.0008470535395
18.4,24,9.6,15.52668667,15.52693176,15.52752876,15.52615833,15.52660465,15.52867508,15.52717876,0.0004920959473,0.0007371902466
18.4,25,10,16.14552879,16.14571381,16.14626694,16.14513206,16.14546585,16.14719582,16.14595413,0.0004253387451,0.0006099700695
18.4,26,10.4,16.70366478,16.70379257,16.70422554,16.70338631,16.70363235,16.70501518,16.70401001,0.0003452301025,0.0004699706915
18.4,27,10.8,17.19435501,17.1944561,17.19475365,17.19421196,17.19433212,17.19537163,17.19462585,0.0002708435059,0.0003364562872
18.4,28,11.2,17.61085129,17.61094475,17.61109543,17.61080933,17.61084557,17.61151123,17.61104202,0.0001907348633,0.0002090454072
18.4,29,11.6,17.94640732,17.94647789,17.94654846,17.94645119,17.94642258,17.94681549,17.94654465,0.0001373291016,0.0001358032168
18.4,30,12,18.19428062,18.19435692,18.19433975,18.19439697,18.1943264,18.19447327,18.1943779,9.727478027e-05,9.803772264e-05
18.4,31,12.4,18.34772682,18.34778786,18.34773445,18.34788895,18.34778404,18.34778595,18.34779739,7.057189941e-05,6.942749314e-05
18.4,32,12.8,18.39999962,18.40005302,18.40000725,18.40015602,18.40003395,18.39999962,18.40005112,5.149841309e-05,5.035400318e-05
18.8,0,0,-2.350972447e-40,1.221895218e-05,1.981854439e-06,-1.725740731e-06,3.784894943e-06,-4.597753286e-05,-5.943514225e-06,-5.943514225e-06,1.313779467e-05
18.8,1,0.4,0.0534090884,0.05339654535,0.05340744555,0.05341932178,0.05344173312,0.05344456062,0.05342192203,1.283362508e-05,1.85072422e-05
18.8,2,0.8,0.2101906091,0.2101254165,0.2102311552,0.2101919502,0.2101688385,0.2103474438,0.2102129757,2.236664295e-05,5.713701103e-05
18.8,3,1.2,0.4634530842,0.4634037912,0.4634996951,0.4634932876,0.4634426534,0.4638089836,0.4635296762,7.659196854e-05,0.0001004874721
18.8,4,1.6,0.8063049912,0.8062998056,0.8064062595,0.8062053323,0.8062959313,0.806850791,0.806411624,0.0001066327095,0.0001521944941
18.8,5,2,1.231854796,1.23184967,1.232059479,1.231663585,1.231833458,1.232641101,1.23200953,0.0001547336578,0.0002417326032
18.8,6,2.4,1.73321116,1.733184099,1.733505249,1.732949734,1.73315382,1.734225035,1.733403563,0.0001924037933,0.0003307581064
18.8,7,2.8,2.303482294,2.303458691,2.303906679,2.303091526,2.303447485,2.304770231,2.303735018,0.0002527236938,0.000432300556
18.8,8,3.2,2.935777187,2.935739517,2.936330318,2.935249329,2.935754776,2.937323332,2.936079502,0.0003023147583,0.0005374431494
18.8,9,3.6,3.623203754,3.623119116,3.62381506,3.622532368,3.623231173,3.625005245,3.623540401,0.0003366470337,0.0006392478826
18.8,10,4,4.358870983,4.358772278,4.35957098,4.358041763,4.358948231,4.360911369,4.359249115,0.0003781318665,0.0007491111755
18.8,11,4.4,5.135887146,5.135801792,5.13662529,5.134890556,5.135979176,5.138051987,5.136269569,0.0003824234009,0.0008153915405
18.8,12,4.8,5.947360516,5.947298527,5.948147774,5.946166515,5.947440147,5.949636936,5.947738171,0.0003776550293,0.000879859901
18.8,13,5.2,6.786400318,6.786346912,6.787191868,6.785115719,6.786455154,6.788841248,6.786790371,0.0003900527954,0.0009250640869
18.8,14,5.6,7.646114349,7.646102428,7.646922112,7.644731522,7.646130085,7.648631096,7.646503448,0.0003890991211,0.0009469985962
18.8,15,6,8.519611359,8.51960659,8.520422935,8.518113136,8.519551277,8.52220726,8.519979477,0.0003681182861,0.0009941101307
18.8,16,6.4,9.399999619,9.400058746,9.400817871,9.398457527,9.399866104,9.402673721,9.400373459,0.000373840332,0.001045417739
18.8,17,6.8,10.28038883,10.28049374,10.28120613,10.27877235,10.28022194,10.2830286,10.28074455,0.00035572052,0.001069068909
18.8,18,7.2,11.15388584,11.15399933,11.15469265,11.15218449,11.15366745,11.15641689,11.15419197,0.0003061294556,0.001074218773
18.8,19,7.6,12.0135994,12.0137043,12.01442909,12.01194954,12.01331902,12.01602268,12.0138855,0.0002861022949,0.001057624817
18.8,20,8,12.8526392,12.8527832,12.85343742,12.85099602,12.85239983,12.85490894,12.85290527,0.0002660751343,0.001018905663
18.8,21,8.4,13.66411304,13.66427135,13.6648159,13.6624918,13.66387272,13.66620541,13.66433144,0.0002183914185,0.0009630203131
18.8,22,8.8,14.44112873,14.44130325,14.44176483,14.43958855,14.44096088,14.44302368,14.4413271,0.0001983642578,0.000882720924
18.8,23,9.2,15.17679596,15.17697144,15.17738819,15.17548466,15.17663097,15.1784687,15.1769886,0.0001926422119,0.0007833481068
18.8,24,9.6,15.86422253,15.86442566,15.86474037,15.86302948,15.86408615,15.8656683,15.86438942,0.0001668930054,0.0006992340204
18.8,25,10,16.49651718,16.49676514,16.49693298,16.49551773,16.49641418,16.49772263,16.49666977,0.0001525878906,0.0005943298456
18.8,26,10.4,17.06678963,17.06707001,17.06718826,17.06597328,17.06670952,17.0677681,17.06694412,0.0001544952393,0.0005107879406
18.8,27,10.8,17.56814575,17.56842232,17.5684948,17.5675869,17.56812477,17.56887627,17.56830215,0.0001564025879,0.0003871917725
18.8,28,11.2,17.99369431,17.99398804,17.99401855,17.99326897,17.99371719,17.99416924,17.99383163,0.0001373291016,0.0003082275507
18.8,29,11.6,18.33654785,18.33683395,18.33680344,18.33625793,18.33657646,18.33684349,18.3366642,0.0001163482666,0.0002311706485
18.8,30,12,18.58980942,18.59016037,18.59004402,18.58958817,18.5898037,18.58998299,18.58991623,0.0001068115234,0.0001972198515
18.8,31,12.4,18.74659157,18.74696922,18.74680519,18.74650002,18.74659538,18.74672318,18.74671936,0.0001277923584,0.0001636505185
18.8,32,12.8,18.79999924,18.80041122,18.80012512,18.79990578,18.79998016,18.80007935,18.80010033,0.0001010894775,0.0001461029024
19.2,0,0,2.755064885e-40,-3.265216947e-06,2.583861351e-05,2.195965499e-05,2.726912498e-06,-1.042708755e-05,7.366575119e-06,7.366575119e-06,1.284349673e-05
19.2,1,0.4,0.05454545096,0.05451025814,0.05457608402,0.05454216525,0.05452718958,0.05464910343,0.05456095934,1.550838351e-05,3.820508573e-05
19.2,2,0.8,0.2146627456,0.2146269679,0.2147120237,0.2147136331,0.2146527469,0.2148867697,0.2147184312,5.568563938e-05,7.399320748e-05
19.2,3,1.2,0.4733137786,0.4732080102,0.4733856618,0.4732410312,0.4732852578,0.4737608433,0.4733761251,6.234645844e-05,0.0001451969147
19.2,4,1.6,0.8234604001,0.8232837915,0.8235549331,0.823358655,0.82340312,0.8240996599,0.8235400319,7.963180542e-05,0.0002138853015
19.2,5,2,1.258064508,1.257803679,1.258202076,1.257823467,1.257986307,1.258955836,1.258154273,8.976459503e-05,0.0003217935446
19.2,6,2.4,1.770087957,1.769831181,1.770251751,1.769703627,1.77001822,1.771202803,1.770201445,0.0001134872437,0.0003978967725
19.2,7,2.8,2.352492571,2.352094412,2.352690935,2.351886988,2.352423191,2.353878736,2.352594852,0.0001022815704,0.000531530357
19.2,8,3.2,2.998240471,2.99776268,2.998462439,2.997446775,2.998149633,2.999852419,2.998334885,9.441375732e-05,0.0006392478826
19.2,9,3.6,3.700293303,3.699738741,3.700533867,3.699230194,3.700181484,3.702129602,3.700362682,6.937980652e-05,0.0007612705231
19.2,10,4,4.451612949,4.451001167,4.451848984,4.450344563,4.451488495,4.453677654,4.451672554,5.960464478e-05,0.0008610725636
19.2,11,4.4,5.245161057,5.244458675,5.245382786,5.24361372,5.245025158,5.24729538,5.245155334,-5.722045898e-06,0.0009483337635
19.2,12,4.8,6.073900223,6.07315731,6.074094296,6.072193146,6.07373333,6.076078892,6.073851585,-4.863739014e-05,0.000997924828
19.2,13,5.2,6.930791855,6.930054665,6.930932999,6.928836823,6.930556774,6.933046341,6.93068552,-0.0001063346863,0.001064586686
19.2,14,5.6,7.808797836,7.808100224,7.808885098,7.806593418,7.80851078,7.811059475,7.808629513,-0.0001683235168,0.001107597374
19.2,15,6,8.700880051,8.700221062,8.700904846,8.698472977,8.70051384,8.703151703,8.700653076,-0.0002269744873,0.001145744347
19.2,16,6.4,9.600000381,9.599416733,9.599942207,9.597318649,9.599585533,9.602259636,9.599704742,-0.0002956390381,0.001199531602
19.2,17,6.8,10.49911976,10.49856472,10.49900532,10.4964323,10.49865341,10.50130653,10.49879265,-0.0003271102905,0.001202011132
19.2,18,7.2,11.39120197,11.39071369,11.39107323,11.38846493,11.39070225,11.39321136,11.3908329,-0.0003690719604,0.001172637916
19.2,19,7.6,12.26920795,12.26874447,12.26904202,12.26640034,12.26867199,12.27105427,12.26878262,-0.0004253387451,0.001163864159
19.2,20,8,13.12609959,13.12565994,13.12592983,13.12332344,13.12563133,13.12776756,13.12566376,-0.0004358291626,0.001104354858
19.2,21,8.4,13.95483875,13.95449162,13.95467377,13.95217705,13.95442295,13.95631599,13.95441628,-0.0004224777222,0.001013374305
19.2,22,8.8,14.74838734,14.74808884,14.74822044,14.74582386,14.74795723,14.74970341,14.74795818,-0.0004291534424,0.0009550094837
19.2,23,9.2,15.49970627,15.49948406,15.49953842,15.49736786,15.49932194,15.50079155,15.49930096,-0.0004053115845,0.0008396148914
19.2,24,9.6,16.20175934,16.20158768,16.20160294,16.19971275,16.20141983,16.20264435,16.20139313,-0.0003662109375,0.0007198333624
19.2,25,10,16.84750748,16.84738922,16.84736824,16.84563065,16.84720612,16.84824371,16.84716606,-0.0003414154053,0.0006343841669
19.2,26,10.4,17.42991257,17.4298687,17.42978477,17.42843819,17.42965698,17.43048096,17.42964554,-0.0002670288086,0.0004940032959
19.2,27,10.8,17.94193459,17.94188309,17.9418869,17.94072914,17.94174004,17.94233322,17.94171524,-0.0002193450928,0.0003795623779
19.2,28,11.2,18.37653923,18.37649155,18.37652397,18.37558365,18.37641716,18.37678337,18.37635994,-0.0001792907715,0.0002769470157
19.2,29,11.6,18.72668648,18.72668457,18.72669983,18.72598076,18.72660828,18.72682571,18.72655869,-0.0001277923584,0.0001876831084
19.2,30,12,18.9853363,18.98539352,18.98539543,18.9848938,18.98530197,18.9854126,18.98527908,-5.722045898e-05,0.0001338958682
19.2,31,12.4,19.14545441,19.14555168,19.14551163,19.14520454,19.1454258,19.14556313,19.14545059,-3.814697266e-06,0.0001083374009
19.2,32,12.8,19.20000076,19.20010185,19.20007133,19.19990158,19.19994736,19.2000885,19.20002174,2.098083496e-05,8.239746239e-05
19.6,0,0,0,-8.556991816e-06,1.484155655e-05,-6.201677024e-06,-1.613050699e-05,0.0001000910997,1.680869536e-05,1.680869536e-05,2.916436642e-05
19.6,1,0.4,0.05568181351,0.05567136407,0.05569796264,0.0557448566,0.05565130711,0.05587768555,0.05572863668,4.682317376e-05,6.320401735e-05
19.6,2,0.8,0.219134897,0.2190666795,0.2191838175,0.2191665173,0.2191080004,0.2194352299,0.2191920578,5.716085434e-05,9.519755986e-05
19.6,3,1.2,0.483174473,0.4829799831,0.4832429886,0.4831997752,0.483142525,0.4836788177,0.4832488,7.432699203e-05,0.0001649200858
19.6,4,1.6,0.840615809,0.8403057456,0.8407084942,0.8405194283,0.8405816555,0.8413150907,0.8406861424,7.033348083e-05,0.0002465128782
19.6,5,2,1.28427422,1.2838552,1.284375787,1.283990622,1.284213424,1.285208702,1.284328699,5.447864532e-05,0.0003598928452
19.6,6,2.4,1.806964755,1.806406021,1.807031631,1.806447029,1.806908846,1.808113337,1.806981325,1.657009125e-05,0.0004695653915
19.6,7,2.8,2.401502848,2.400795221,2.401541233,2.400747299,2.401385546,2.402869463,2.4014678,-3.504753113e-05,0.0005970954662
19.6,8,3.2,3.060703754,3.05987668,3.060673714,3.059591293,3.060537577,3.062276363,3.060591221,-0.0001125335693,0.0007416725275
19.6,9,3.6,3.777382612,3.776457787,3.777298689,3.7760005,3.777139664,3.779129028,3.777205229,-0.0001773834229,0.0008760452038
19.6,10,4,4.544354916,4.54330492,4.544147491,4.542665005,4.544026375,4.54624939,4.544078827,-0.0002760887146,0.001034069108
19.6,11,4.4,5.354435444,5.35329771,5.354118824,5.352471828,5.35403204,5.356425285,5.35406971,-0.0003657341003,0.001162242843
19.6,12,4.8,6.20043993,6.199293137,6.200016975,6.19810915,6.199982166,6.202462196,6.19997263,-0.000467300415,0.00127611158
19.6,13,5.2,7.075183392,7.073979855,7.074644089,7.072504997,7.074674129,7.077189922,7.074598789,-0.000584602356,0.001387405442
19.6,14,5.6,7.971480846,7.970250607,7.970746994,7.968411446,7.970896721,7.973432064,7.970747471,-0.0007333755493,0.001513767289
19.6,15,6,8.882147789,8.880942345,8.881300926,8.878666878,8.881540298,8.884039879,8.881299019,-0.0008487701416,0.00160655973
19.6,16,6.4,9.800000191,9.798787117,9.799049377,9.796366692,9.799376488,9.801774979,9.799070358,-0.0009298324585,0.001639175462
19.6,17,6.8,10.71785164,10.71666718,10.71681595,10.71402359,10.71722603,10.71947861,10.7168417,-0.001009941101,0.001660156297
19.6,18,7.2,11.62851906,11.62739563,11.62738705,11.62459755,11.62789822,11.6299715,11.62744999,-0.001069068909,0.001650047256
19.6,19,7.6,12.52481651,12.52379322,12.5236702,12.52094746,12.52423,12.52606487,12.52374077,-0.001075744629,0.001574706985
19.6,20,8,13.39955997,13.39864635,13.3984251,13.39576912,13.39902782,13.40060425,13.39849567,-0.001064300537,0.00148315425
19.6,21,8.4,14.24556446,14.24475956,14.24445057,14.24193764,14.24508095,14.24640751,14.24452686,-0.001037597656,0.001374435378
19.6,22,8.8,15.05564499,15.05495167,15.05459976,15.05231285,15.05519676,15.05633926,15.05468178,-0.0009632110596,0.001242637634
19.6,23,9.2,15.82261753,15.82204056,15.82167816,15.81956387,15.82224941,15.82311726,15.82172966,-0.0008878707886,0.001087570214
19.6,24,9.6,16.5392971,16.53881454,16.53843117,16.53652191,16.53900528,16.539608,16.53847694,-0.0008201599121,0.0009452819941
19.6,25,10,17.19849777,17.19813156,17.19776917,17.19615936,17.1982975,17.19873238,17.19781876,-0.0006790161133,0.0007736206171
19.6,26,10.4,17.79303551,17.7927475,17.79244804,17.7910881,17.79292679,17.79312515,17.79246902,-0.0005664825439,0.0006042480236
19.6,27,10.8,18.31572533,18.31554031,18.31525421,18.31416321,18.31568527,18.31572151,18.31527328,-0.000452041626,0.0004524230899
19.6,28,11.2,18.75938416,18.75927353,18.75910187,18.7582798,18.7594223,18.75931358,18.75907898,-0.0003051757812,0.0003211974981
19.6,29,11.6,19.1168251,19.11675644,19.11667633,19.11607742,19.11694527,19.11672592,19.11663437,-0.0001907348633,0.0002368926944
19.6,30,12,19.3808651,19.38081932,19.38079453,19.38040733,19.38105774,19.38075066,19.38076591,-9.918212891e-05,0.0001762390166
19.6,31,12.4,19.54431725,19.54428864,19.54429245,19.54406738,19.54456329,19.5442009,19.54428482,-3.242492676e-05,0.0001331329404
19.6,32,12.8,19.60000038,19.59996033,19.60002327,19.59986877,19.60025787,19.59987068,19.59999466,-5.722045898e-06,0.0001163482666
20,0,0,3.852491777e-40,3.279186785e-05,9.134411812e-06,2.147816122e-05,-1.153349876e-05,0.0002084039152,5.205497291e-05,5.205497291e-05,5.666837023e-05
20,1,0.4,0.05681817979,0.05683466792,0.05685517192,0.05683699623,0.05685349181,0.05709129572,0.05689432472,7.61449337e-05,7.61449337e-05
20,2,0.8,0.2236070335,0.2235295177,0.2236777246,0.2235770524,0.223636508,0.2239941061,0.2236829698,7.593631744e-05,0.0001189470277
20,3,1.2,0.4930351675,0.4928505123,0.4931420982,0.4928687513,0.4930556118,0.4935783744,0.4930990636,6.38961792e-05,0.0002043306886
20,4,1.6,0.8577712774,0.8573083878,0.8578253984,0.857441783,0.8577365279,0.8585104942,0.8577645421,-6.73532486e-06,0.0003240942897
20,5,2,1.310483813,1.309796929,1.310468674,1.309921503,1.310408831,1.31142807,1.310404778,-7.903575897e-05,0.0004567146243
20,6,2.4,1.843841672,1.842933893,1.843720078,1.843105674,1.843596101,1.84502399,1.843675971,-0.0001657009125,0.0006386518362
20,7,2.8,2.450513124,2.449532509,2.450250387,2.449497461,2.450221062,2.451864243,2.450273037,-0.0002400875092,0.0007804393535
20,8,3.2,3.123167038,3.122012854,3.122781277,3.121860027,3.122698069,3.124682903,3.122807026,-0.0003600120544,0.0009663581732
20,9,3.6,3.85447216,3.853192568,3.853890181,3.852841377,3.853867769,3.85614419,3.853987217,-0.0004849433899,0.001153755235
20,10,4,4.637096882,4.63570118,4.636343956,4.635015011,4.636305332,4.638821125,4.636437416,-0.0006594657898,0.001349258469
20,11,4.4,5.463709831,5.462219238,5.462733746,5.461177349,5.462812901,5.465634346,5.462915897,-0.0007939338684,0.001564121223
20,12,4.8,6.326979637,6.325363636,6.325802803,6.323994637,6.325985432,6.328929424,6.326015472,-0.0009641647339,0.001744365669
20,13,5.2,7.219574928,7.217866421,7.218156338,7.216173172,7.218449593,7.221442223,7.218417168,-0.00115776062,0.001904296922
20,14,5.6,8.134163857,8.1323843,8.132566452,8.130387306,8.133081436,8.135923386,8.132868767,-0.001295089722,0.001999092055
20,15,6,9.063416481,9.061517715,9.061628342,9.059308052,9.062314987,9.064995766,9.061952591,-0.001463890076,0.002095222473
20,16,6.4,10,9.99812603,9.99803257,9.995635986,9.998892784,10.00139427,9.998415947,-0.00158405304,0.002141380217
20,17,6.8,10.93658352,10.93478107,10.93451118,10.93202686,10.93555641,10.93780422,10.93493652,-0.001646995544,0.002135849092
20,18,7.2,11.86583614,11.86416626,11.86370659,11.86119461,11.86481571,11.86690426,11.86415672,-0.001679420471,0.002105903579
20,19,7.6,12.78042507,12.77885723,12.7782774,12.77580833,12.77944946,12.78130245,12.77873898,-0.001686096191,0.00203704834
20,20,8,13.67302036,13.67162037,13.6708889,13.66852951,13.67208672,13.67371559,13.6713686,-0.001651763916,0.001930236816
20,21,8.4,14.53629017,14.5350647,14.53424835,14.53204632,14.53539085,14.53682041,14.53471375,-0.001576423645,0.001788139343
20,22,8.8,15.36290359,15.36188126,15.36103344,15.35896301,15.36222744,15.36323071,15.36146736,-0.001436233521,0.001567268395
20,23,9.2,16.14552689,16.14456749,16.14385033,16.14201546,16.14486122,16.1457119,16.14420128,-0.0013256073,0.001399612403
20,24,9.6,16.87683296,16.87611008,16.87538338,16.87377167,16.87624741,16.87690163,16.87568283,-0.001150131226,0.001177597092
20,25,10,17.54948616,17.54898262,17.5482502,17.54694748,17.54902077,17.54950333,17.54854202,-0.0009441375732,0.0009521484608
20,26,10.4,18.15615845,18.15583611,18.15516281,18.15415192,18.15577316,18.15613365,18.15541267,-0.0007457733154,0.0007469177363
20,27,10.8,18.68951607,18.68932343,18.68876839,18.68802261,18.68919945,18.68952179,18.68896675,-0.0005493164062,0.0005512237549
20,28,11.2,19.14222908,19.14217949,19.14167786,19.14122391,19.14206314,19.14225769,19.14188004,-0.0003490447998,0.0003601074277
20,29,11.6,19.50696564,19.50696564,19.50660706,19.50639725,19.50675201,19.50702286,19.5067482,-0.0002174377441,0.0002395629854
20,30,12,19.77639389,19.77644539,19.77622795,19.77616692,19.77622032,19.77640343,19.77629471,-9.918212891e-05,0.0001255035459
20,31,12.4,19.94318199,19.94326019,19.9431591,19.94319153,19.94304657,19.94315147,19.94316292,-1.907348633e-05,5.531311035e-05
20,32,12.8,20,20.00008774,19.99995422,20.00011063,19.99995041,19.99998093,20.00001907,1.907348633e-05,6.25610337e-05
20.4,0,0,-2.295887404e-41,-0.0001245774329,6.382167339e-05,-5.29056415e-05,6.309896708e-05,3.315135837e-05,-3.482215106e-06,-3.482215106e-06,6.751101319e-05
20.4,1,0.4,0.05795454234,0.05797386169,0.05792050064,0.05781353265,0.05795351416,0.05810352787,0.05795298889,-1.553446054e-06,6.887689233e-05
20.4,2,0.8,0.22807917,0.2279875278,0.227905035,0.2277767807,0.2281239629,0.2283368111,0.2280260026,-5.316734314e-05,0.0001741200686
20.4,3,1.2,0.5028958917,0.5025773644,0.5025522709,0.5023663044,0.5028599501,0.5032290816,0.5027170181,-0.000178873539,0.0003121733607
20.4,4,1.6,0.8749266863,0.8744646311,0.8744232655,0.8741190434,0.8747115731,0.8754164577,0.8746269345,-0.0002997517586,0.0004956006887
20.4,5,2,1.336693525,1.33586812,1.33603251,1.335541964,1.336420178,1.337369323,1.336246371,-0.0004471540451,0.0007174253697
20.4,6,2.4,1.88071847,1.879839778,1.879892826,1.879195809,1.880449414,1.881523967,1.880180359,-0.000538110733,0.0008603095775
20.4,7,2.8,2.499523401,2.498342752,2.49851346,2.497577906,2.499191284,2.500463486,2.498817921,-0.0007054805756,0.001081657363
20.4,8,3.2,3.18563056,3.184165716,3.184390545,3.183268785,3.185285091,3.186724901,3.184767008,-0.0008635520935,0.001301288605
20.4,9,3.6,3.93156147,3.929868221,3.930143118,3.928784847,3.93122983,3.93279624,3.930564165,-0.0009973049164,0.001490926719
20.4,10,4,4.729838848,4.727950573,4.728184223,4.726634979,4.729521275,4.731133461,4.728684902,-0.001153945923,0.001671791077
20.4,11,4.4,5.572983742,5.570903301,5.571077347,5.569401741,5.57263422,5.57442522,5.571688652,-0.001295089722,0.001871967339
20.4,12,4.8,6.453518867,6.451154709,6.451382637,6.449610233,6.453146458,6.455037594,6.452065945,-0.001452922821,0.002060031984
20.4,13,5.2,7.363966465,7.361401558,7.361607075,7.359762669,7.363558292,7.365471363,7.362360477,-0.001605987549,0.00220823288
20.4,14,5.6,8.296847343,8.294179916,8.294174194,8.292473793,8.296399117,8.298297882,8.29510498,-0.001742362976,0.002322578337
20.4,15,6,9.244685173,9.241921425,9.24187088,9.240222931,9.244238853,9.246025085,9.242856026,-0.001829147339,0.002365302993
20.4,16,6.4,10.19999981,10.19696808,10.19708443,10.19550419,10.19951248,10.20120144,10.19805431,-0.001945495605,0.002426338149
20.4,17,6.8,11.1553154,11.1522913,11.15223885,11.15068722,11.15478325,11.15636539,11.15327263,-0.002042770386,0.002462196397
20.4,18,7.2,12.10315228,12.10008144,12.09993935,12.098629,12.10263252,12.10408783,12.10107422,-0.002078056335,0.002452468965
20.4,19,7.6,13.03603363,13.0327692,13.03282356,13.03161526,13.03553295,13.03680515,13.0339098,-0.002123832703,0.002433013869
20.4,20,8,13.94648075,13.94363403,13.9432869,13.94233608,13.94593716,13.94704628,13.94444847,-0.002032279968,0.002258873079
20.4,21,8.4,14.82701588,14.82438755,14.82390499,14.82320881,14.82662582,14.82740307,14.82510567,-0.001910209656,0.002064704895
20.4,22,8.8,15.67016125,15.66783237,15.66720009,15.66670609,15.66982746,15.67043972,15.66840076,-0.001760482788,0.001871490502
20.4,23,9.2,16.4684391,16.46653366,16.46570396,16.46536636,16.46808052,16.46856689,16.46685028,-0.001588821411,0.001639938331
20.4,24,9.6,17.21436882,17.21264076,17.21191406,17.21170425,17.21411324,17.21439552,17.21295357,-0.001415252686,0.001425933791
20.4,25,10,17.90047646,17.89892578,17.89837265,17.89826393,17.90034676,17.90051842,17.89928627,-0.001190185547,0.001207733178
20.4,26,10.4,18.51928139,18.51799202,18.51755524,18.51759911,18.51914978,18.51929283,18.51831818,-0.0009632110596,0.0009681701777
20.4,27,10.8,19.06330681,19.06223488,19.06194878,19.06205559,19.06318283,19.06336975,19.06255722,-0.0007495880127,0.0007736206171
20.4,28,11.2,19.52507401,19.52439308,19.52409172,19.52420425,19.52484703,19.52515984,19.52453995,-0.0005340576172,0.0005691528204
20.4,29,11.6,19.89710426,19.896595,19.89641762,19.89655876,19.8968792,19.89715958,19.89672279,-0.0003814697266,0.0004043579102
20.4,30,12,20.17192078,20.17152786,20.17139626,20.17161942,20.17173195,20.17200279,20.17165756,-0.0002632141113,0.0002979278506
20.4,31,12.4,20.34204483,20.3416996,20.34162903,20.34188461,20.34192848,20.34205246,20.34183884,-0.0002059936523,0.0002090454072
20.4,32,12.8,20.39999962,20.39964294,20.39969826,20.39988136,20.3999424,20.39986038,20.39980507,-0.0001945495605,0.0001945495605
20.8,0,0,-7.347007848e-41,-2.155080438e-06,-2.309679985e-06,4.163291305e-05,-1.840293407e-06,-1.076236367e-05,4.913099019e-06,4.913099019e-06,1.174006593e-05
20.8,1,0.4,0.05909090489,0.0590005219,0.05896222591,0.05913095921,0.05908581614,0.05902292952,0.05904049426,-5.041062832e-05,6.643608504e-05
20.8,2,0.8,0.2325513065,0.2322930694,0.2323104143,0.2322377861,0.2325223088,0.2324725688,0.2323672324,-0.0001840740442,0.0001840770274
20.8,3,1.2,0.5127565861,0.5122585297,0.5123587251,0.5119847655,0.512727499,0.5127280951,0.5124114752,-0.0003451108932,0.0003450632212
20.8,4,1.6,0.8920820951,0.8913435936,0.8915137053,0.8907716274,0.8920237422,0.8920575976,0.8915420771,-0.0005400180817,0.0005400419468
20.8,5,2,1.362903237,1.361962676,1.362125635,1.361155987,1.36284709,1.36290884,1.362200022,-0.0007032155991,0.0007054329035
20.8,6,2.4,1.917595267,1.916445732,1.916542411,1.915371537,1.91755867,1.917606115,1.916704893,-0.0008903741837,0.0008947133902
20.8,7,2.8,2.548533678,2.547194481,2.547192574,2.545449734,2.548532724,2.548598528,2.54739356,-0.001140117645,0.001166009926
20.8,8,3.2,3.248093843,3.246572018,3.246537924,3.244539499,3.248177052,3.248186588,3.246802568,-0.001291275024,0.001361608505
20.8,9,3.6,4.00865078,4.006948948,4.006794453,4.004838943,4.008784771,4.008744717,4.007222176,-0.001428604126,0.001519584679
20.8,10,4,4.822580814,4.820674419,4.820487976,4.818528175,4.822787762,4.822689533,4.821033478,-0.001547336578,0.001673507737
20.8,11,4.4,5.682258129,5.680166721,5.679980755,5.67795372,5.682544708,5.682386398,5.680606365,-0.001651763916,0.001817607903
20.8,12,4.8,6.580058575,6.57785368,6.577638626,6.575741768,6.580414772,6.580206871,6.578371525,-0.001687049866,0.001889228821
20.8,13,5.2,7.508357525,7.505963326,7.505810738,7.504346848,7.508754253,7.508533001,7.506681919,-0.001675605774,0.001904773759
20.8,14,5.6,8.45953083,8.457003593,8.456915855,8.455721855,8.459934235,8.459747314,8.457864761,-0.001666069031,0.001914215041
20.8,15,6,9.425952911,9.423351288,9.423280716,9.422375679,9.426319122,9.42616272,9.424298286,-0.001654624939,0.001885414124
20.8,16,6.4,10.39999962,10.39741039,10.39724255,10.39677334,10.40037632,10.40017986,10.39839649,-0.001603126526,0.001825904823
20.8,17,6.8,11.37404728,11.37151146,11.37129498,11.3712368,11.37440491,11.37415504,11.37252045,-0.001526832581,0.001712799072
20.8,18,7.2,12.34046936,12.33800507,12.33773708,12.33796978,12.34083843,12.34050751,12.33901215,-0.001457214355,0.001620674157
20.8,19,7.6,13.29164219,13.28927231,13.28894424,13.28952503,13.29204082,13.29159069,13.29027367,-0.001368522644,0.001527023269
20.8,20,8,14.21994114,14.21770191,14.21731758,14.21826935,14.22038269,14.21985817,14.21870613,-0.00123500824,0.001411819481
20.8,21,8.4,15.11774158,15.11570358,15.11520958,15.11648655,15.11818027,15.11760235,15.11663628,-0.001105308533,0.001280593919
20.8,22,8.8,15.9774189,15.97555351,15.97506523,15.97642517,15.9778614,15.97724247,15.97642994,-0.0009889602661,0.001166343689
20.8,23,9.2,16.79134941,16.78976631,16.78928566,16.79079437,16.79179001,16.79113007,16.79055405,-0.0007953643799,0.0009723663097
20.8,24,9.6,17.55190659,17.55051231,17.55016136,17.55157852,17.55233383,17.55163002,17.55124283,-0.0006637573242,0.0008342742804
20.8,25,10,18.25146675,18.25040245,18.25005341,18.25145721,18.25188065,18.25117493,18.25099564,-0.0004711151123,0.000638580299
20.8,26,10.4,18.88240433,18.88158798,18.88131714,18.88249779,18.88279152,18.88205528,18.88204956,-0.0003547668457,0.0005466461298
20.8,27,10.8,19.43709755,19.43650627,19.43636513,19.43710899,19.43744087,19.43675232,19.43683434,-0.0002632141113,0.0004047393741
20.8,28,11.2,19.90791702,19.90748787,19.90753365,19.90806961,19.90821648,19.90756226,19.90777397,-0.0001430511475,0.0003238678037
20.8,29,11.6,20.28724289,20.28697586,20.28718567,20.28740883,20.28749084,20.28695869,20.28720474,-3.814697266e-05,0.0002044677676
20.8,30,12,20.56744957,20.5673027,20.56764984,20.56757927,20.56764793,20.56719971,20.56747627,2.670288086e-05,0.0001850128174
20.8,31,12.4,20.74090958,20.74079895,20.74123764,20.74102211,20.74109268,20.74074554,20.74098015,7.057189941e-05,0.0001796722354
20.8,32,12.8,20.79999924,20.79990959,20.80035973,20.79992676,20.80018997,20.79990196,20.80005836,5.912780762e-05,0.0001621246338
21.2,0,0,6.429157354e-42,-1.38413161e-05,-1.311302185e-06,-3.900472075e-05,-3.205984831e-05,-2.706795931e-05,-2.265703006e-05,-2.265703006e-05,2.265703006e-05
21.2,1,0.4,0.06022727117,0.06011976302,0.06011000276,0.06003059819,0.06020282954,0.06014075875,0.0601207912,-0.0001064799726,0.0001064807147
21.2,2,0.8,0.2370234579,0.2368110716,0.2367159128,0.2366054952,0.23699148,0.2368870974,0.2368021905,-0.0002212673426,0.0002212464751
21.2,3,1.2,0.5226172805,0.5222769976,0.5221164823,0.5218951702,0.5226204395,0.5223912597,0.5222600698,-0.0003572106361,0.0003584742662
21.2,4,1.6,0.909237504,0.9087466598,0.9085065722,0.9080644846,0.9093407989,0.9089320302,0.9087181091,-0.0005193948746,0.000560712826
21.2,5,2,1.38911283,1.388448477,1.388119698,1.387425542,1.389274001,1.388744235,1.388402462,-0.0007103681564,0.0007749080542
21.2,6,2.4,1.954472184,1.95359838,1.95318079,1.952433228,1.954676509,1.954031587,1.953584075,-0.0008881092072,0.0009698152426
21.2,7,2.8,2.597543955,2.596461535,2.596000671,2.595039845,2.59777832,2.597028494,2.596461773,-0.001082181931,0.001175928162
21.2,8,3.2,3.310557127,3.309238195,3.308760643,3.307718515,3.310777187,3.309994459,3.309297562,-0.001259565353,0.001347351121
21.2,9,3.6,4.085740566,4.084202766,4.083707333,4.082549095,4.086034775,4.085170746,4.084332943,-0.001407623291,0.001525306725
21.2,10,4,4.915322781,4.913618088,4.913084984,4.9119277,4.915672779,4.914742947,4.913809299,-0.00151348114,0.001653480576
21.2,11,4.4,5.79153204,5.789598942,5.789124489,5.788117409,5.791948318,5.790966034,5.789950848,-0.001581192017,0.001747512841
21.2,12,4.8,6.706598282,6.704486847,6.704063416,6.703231812,6.707086563,6.706067085,6.704987526,-0.00161075592,0.001806449844
21.2,13,5.2,7.652749062,7.650483608,7.650149345,7.649611473,7.653284073,7.652300835,7.651165962,-0.001583099365,0.001797199249
21.2,14,5.6,8.622214317,8.61981678,8.619587898,8.619452477,8.622790337,8.621858597,8.62070179,-0.001512527466,0.001743507339
21.2,15,6,9.607221603,9.604711533,9.604603767,9.604602814,9.607928276,9.606984138,9.605766296,-0.001455307007,0.001738166786
21.2,16,6.4,10.60000038,10.59742737,10.59741879,10.59749603,10.6007185,10.59988499,10.59858894,-0.001411437988,0.001698493958
21.2,17,6.8,11.59277821,11.59016037,11.59023952,11.59064293,11.59352493,11.59275818,11.591465,-0.001313209534,0.001611709595
21.2,18,7.2,12.57778549,12.57519531,12.57534695,12.57598877,12.57853794,12.57782364,12.57657814,-0.001207351685,0.001523208572
21.2,19,7.6,13.54725075,13.54467583,13.54495239,13.54579735,13.54797745,13.54737091,13.54615498,-0.00109577179,0.001434707665
21.2,20,8,14.49340153,14.49092293,14.4912262,14.49226379,14.49410725,14.49364281,14.49243164,-0.0009698867798,0.001347732497
21.2,21,8.4,15.40846729,15.40608025,15.40643692,15.40754128,15.40916729,15.40879822,15.40760517,-0.000862121582,0.001274871873
21.2,22,8.8,16.28467751,16.28248215,16.28286934,16.28396416,16.285326,16.28507423,16.28394318,-0.0007343292236,0.001152420067
21.2,23,9.2,17.11425972,17.11221886,17.11265755,17.11382103,17.11484337,17.11471367,17.11365128,-0.0006084442139,0.001023864723
21.2,24,9.6,17.88944244,17.88764191,17.88805771,17.88918114,17.88994217,17.8899498,17.88895607,-0.0004863739014,0.0008907318115
21.2,25,10,18.60245514,18.60091019,18.60128403,18.60224915,18.60283279,18.60299492,18.6020546,-0.0004005432129,0.0007678985712
21.2,26,10.4,19.24552727,19.24423409,19.24458504,19.24547386,19.24579048,19.24612045,19.24523926,-0.0002880096436,0.0006290435558
21.2,27,10.8,19.81088638,19.80983734,19.81014252,19.81087685,19.81103325,19.81149101,19.81067657,-0.0002098083496,0.0005107879406
21.2,28,11.2,20.29076195,20.28993225,20.29019547,20.29070663,20.29084206,20.29141998,20.2906189,-0.0001430511475,0.0004379272577
21.2,29,11.6,20.67738342,20.67669296,20.67699814,20.67742348,20.67737961,20.67805481,20.67731094,-7.247924805e-05,0.0003582000791
21.2,30,12,20.96297646,20.96241379,20.96272469,20.96296883,20.96288872,20.96365547,20.96293068,-4.577636719e-05,0.0003177642939
21.2,31,12.4,21.13977242,21.13927841,21.13961983,21.1396904,21.13958168,21.14049149,21.13973427,-3.814697266e-05,0.0003276825009
21.2,32,12.8,21.20000076,21.19950676,21.19988441,21.20000458,21.19977951,21.20077133,21.19999123,-9.536743164e-06,0.0003211974981
21.6,0,0,-1.120394174e-40,-7.264316082e-08,-9.268522263e-06,5.563721061e-06,-4.308670759e-05,-3.180280328e-05,-1.573339068e-05,-1.573339068e-05,1.795887874e-05
21.6,1,0.4,0.06136363372,0.06129191816,0.06125362217,0.06113456562,0.06131673604,0.06126154214,0.06125167757,-0.0001119561493,0.0001119568915
21.6,2,0.8,0.2414955944,0.2413345426,0.2411528677,0.2410772294,0.2414510697,0.2412374467,0.2412506342,-0.0002449601889,0.0002449631575
21.6,3,1.2,0.5324779749,0.5322277546,0.5319016576,0.5318049788,0.5324902534,0.5320255756,0.5320900679,-0.0003879070282,0.0003928422811
21.6,4,1.6,0.9263929725,0.9260519743,0.9255114198,0.9253905416,0.9266343713,0.9256902337,0.9258557558,-0.0005372166634,0.00063382386
21.6,5,2,1.415322542,1.414831042,1.414148211,1.414001465,1.415697098,1.41440618,1.414616823,-0.0007057189941,0.0008555650711
21.6,6,2.4,1.991348982,1.990697742,1.989889979,1.989746332,1.991827965,1.990220189,1.99047637,-0.0008726119995,0.001064133598
21.6,7,2.8,2.646554232,2.645728111,2.644864321,2.644654989,2.647115946,2.64519763,2.645512104,-0.001042127609,0.001266717911
21.6,8,3.2,3.373020411,3.371957541,3.371065855,3.370854855,3.373585701,3.371496916,3.371792316,-0.001228094101,0.001454353333
21.6,9,3.6,4.162829876,4.16159153,4.16069603,4.16043663,4.163435459,4.161194801,4.16147089,-0.001358985901,0.001601219177
21.6,10,4,5.00806427,5.006682873,5.005788326,5.005521297,5.008803368,5.006347179,5.006628513,-0.001435756683,0.001731300377
21.6,11,4.4,5.900806427,5.899269104,5.898403645,5.898215294,5.901663303,5.8990345,5.899317265,-0.001489162445,0.001832008362
21.6,12,4.8,6.833137989,6.831441879,6.83068943,6.830562592,6.834074974,6.831390381,6.831632137,-0.001505851746,0.001880931901
21.6,13,5.2,7.797140598,7.795321941,7.794712067,7.794632435,7.798187256,7.795441628,7.795659065,-0.001481533051,0.001900196075
21.6,14,5.6,8.784897804,8.782985687,8.782526016,8.782608032,8.786126137,8.783293724,8.783508301,-0.001389503479,0.001881217933
21.6,15,6,9.788489342,9.786506653,9.786254883,9.786411285,9.789974213,9.787003517,9.787229538,-0.001259803772,0.001853179885
21.6,16,6.4,10.80000019,10.79798126,10.79791927,10.79816341,10.80163288,10.79869556,10.79887867,-0.001121520996,0.001774787903
21.6,17,6.8,11.81151009,11.80949211,11.80963039,11.80989456,11.81327057,11.81037998,11.81053352,-0.0009765625,0.001680755639
21.6,18,7.2,12.81510258,12.81310654,12.81344604,12.81375217,12.81690884,12.81413555,12.81427002,-0.0008325576782,0.001555252122
21.6,19,7.6,13.80285931,13.80095387,13.80147839,13.80178833,13.80467606,13.80208969,13.80219746,-0.0006618499756,0.001388740493
21.6,20,8,14.76686192,14.76505089,14.7657299,14.76603699,14.76862144,14.7662859,14.76634502,-0.0005168914795,0.001220703125
21.6,21,8.4,15.69919395,15.69750977,15.69829845,15.69849491,15.70090008,15.69878578,15.69879723,-0.0003967285156,0.001078605652
21.6,22,8.8,16.59193611,16.59047699,16.59129524,16.59144592,16.59366226,16.59165764,16.59170914,-0.0002269744873,0.000918960548
21.6,23,9.2,17.43717003,17.43584251,17.43671799,17.43685722,17.43886566,17.43700027,17.4370575,-0.0001125335693,0.0007915496826
21.6,24,9.6,18.22698021,18.2259407,18.22668076,18.226717,18.2284832,18.22689438,18.22694397,-3.623962402e-05,0.0006381988642
21.6,25,10,18.95344543,18.95266914,18.95328712,18.95326424,18.95481873,18.95339775,18.9534874,4.196166992e-05,0.0005073547363
21.6,26,10.4,19.60865021,19.60815239,19.60859299,19.60850906,19.60978699,19.6086235,19.60873413,8.392333984e-05,0.0003719329834
21.6,27,10.8,20.18467712,20.18444824,20.18471336,20.18453217,20.18563271,20.18463898,20.18479347,0.0001163482666,0.0002807617129
21.6,28,11.2,20.67360687,20.67363167,20.67367744,20.67339325,20.67453003,20.67354584,20.67375565,0.0001487731934,0.0002586364863
21.6,29,11.6,21.06752205,21.06774521,21.06759262,21.06727219,21.06830025,21.06741333,21.0676651,0.0001430511475,0.0002861022949
21.6,30,12,21.35850525,21.35886765,21.35859489,21.35827255,21.35916519,21.35832596,21.35864258,0.0001373291016,0.0003047943173
21.6,31,12.4,21.53863716,21.5390892,21.53871155,21.53834343,21.53902054,21.53842545,21.53871727,8.010864258e-05,0.0002830505255
21.6,32,12.8,21.60000038,21.60047913,21.60014153,21.59969902,21.60030937,21.59975243,21.60007858,7.820129395e-05,0.0002956390381
22,0,0,1.836709923e-40,5.900859833e-06,4.369020462e-05,-2.809520811e-05,-3.423541784e-05,-2.544373274e-06,-3.056786909e-06,-3.056786909e-06,2.28932131e-05
22,1,0.4,0.06249999627,0.06247659028,0.06237483025,0.06234647706,0.06242133304,0.06239444762,0.0624027364,-9.725987911e-05,9.726062126e-05
22,2,0.8,0.2459677309,0.2458594739,0.2455889732,0.2456176132,0.2460267842,0.2455959618,0.2457377613,-0.0002299696207,0.0002535909298
22,3,1.2,0.5423387289,0.5421063304,0.5416724682,0.5417965055,0.5423642993,0.5416827202,0.5419244766,-0.0004142522812,0.0004244923475
22,4,1.6,0.9435483813,0.943182826,0.9425170422,0.9428354502,0.9436826706,0.9425263405,0.9429489374,-0.0005994439125,0.0006532311672
22,5,2,1.441532254,1.440962434,1.440132856,1.440590143,1.441844583,1.440092564,1.440724611,-0.0008076429367,0.0009326696163
22,6,2.4,2.028225899,2.027479649,2.026481152,2.027025938,2.028724909,2.026446581,2.027231693,-0.0009942054749,0.00119385717
22,7,2.8,2.695564508,2.694609404,2.693460226,2.694229603,2.696172476,2.69351387,2.694397211,-0.001167297363,0.001410579658
22,8,3.2,3.435483932,3.43431735,3.433140755,3.434000492,3.436190605,3.433167934,3.434163332,-0.00132060051,0.001603174256
22,9,3.6,4.239919186,4.238574028,4.23729372,4.238334179,4.24057436,4.237408638,4.238436699,-0.001482486725,0.001744270325
22,10,4,5.100806236,5.099265575,5.097967625,5.09913969,5.10168314,5.098209858,5.099253178,-0.001553058624,0.001903820084
22,11,4.4,6.010080814,6.008370876,6.007192612,6.008382797,6.011126995,6.007490635,6.008512974,-0.001567840576,0.001986503601
22,12,4.8,6.959677219,6.957827568,6.956938744,6.958004951,6.960782051,6.957170963,6.958145142,-0.001532077789,0.001974296523
22,13,5.2,7.941532135,7.939547539,7.938742638,7.939900398,7.942803383,7.939136028,7.940026283,-0.001505851746,0.002014636993
22,14,5.6,8.947580338,8.945509911,8.944923401,8.946069717,8.949066162,8.945358276,8.946185112,-0.001395225525,0.001989173936
22,15,6,9.969758034,9.967638016,9.96721077,9.968473434,9.971466064,9.967730522,9.968503952,-0.001254081726,0.001937484718
22,16,6.4,11,10.99786854,10.99762058,10.99893379,11.00184631,10.99825668,10.99890518,-0.001094818115,0.001833343529
22,17,6.8,12.03024197,12.02810192,12.02815628,12.02935123,12.03220367,12.0288372,12.02933025,-0.0009117126465,0.001696586609
22,18,7.2,13.05241966,13.05034351,13.0506506,13.05176449,13.0544796,13.05145359,13.05173779,-0.0006818771362,0.001505279564
22,19,7.6,14.05846786,14.05648422,14.05700397,14.05804634,14.06047535,14.05788231,14.05797768,-0.0004901885986,0.001292419387
22,20,8,15.0403223,15.03844452,15.03915405,15.04008675,15.04229927,15.04007816,15.04001141,-0.0003108978271,0.001100540161
22,21,8.4,15.98991966,15.98819923,15.98904514,15.98983192,15.99178982,15.99003124,15.98977947,-0.0001401901245,0.000932884228
22,22,8.8,16.89919281,16.89765167,16.89848328,16.89923859,16.90088844,16.89957428,16.89916611,-2.670288086e-05,0.0008747100946
22,23,9.2,17.76008034,17.75874138,17.75942993,17.76019096,17.76163101,17.76065445,17.76012802,4.768371582e-05,0.0008449554443
22,24,9.6,18.56451607,18.56341743,18.56400299,18.56469154,18.56595421,18.5652523,18.56466293,0.0001468658447,0.0007923126104
22,25,10,19.30443573,19.30359268,19.30386925,19.30462074,19.30563545,19.30529594,19.30460167,0.0001659393311,0.0007308960194
22,26,10.4,19.97177505,19.9711647,19.97112274,19.97193909,19.97280121,19.97257805,19.97192001,0.0001449584961,0.0006511688116
22,27,10.8,20.55846786,20.55809212,20.55776215,20.55856133,20.55932999,20.55931854,20.55861282,0.0001449584961,0.0005775451427
22,28,11.2,21.0564518,21.05627632,21.05567932,21.05652428,21.05713272,21.05716896,21.0565567,0.0001049041748,0.0004837036249
22,29,11.6,21.45766068,21.45770645,21.45659828,21.45767403,21.45826149,21.45830154,21.45770836,4.768371582e-05,0.000472640997
22,30,12,21.75403214,21.75420952,21.75293732,21.75403404,21.75440788,21.75455475,21.75403023,-1.907348633e-06,0.0004344940244
22,31,12.4,21.9375,21.93778992,21.93613625,21.9374752,21.93770981,21.93789291,21.93740273,-9.727478027e-05,0.0004562377871
22,32,12.8,22,22.00032806,21.99868393,21.99990845,21.99999428,22.00021553,21.99982452,-0.0001754760742,0.0003913879336
22.4,0,0,-5.605193857e-45,-1.373887062e-05,-4.097819328e-06,-1.242663711e-05,-8.672475815e-06,-3.818422556e-06,-8.55084545e-06,-8.55084545e-06,8.55084545e-06
22.4,1,0.4,0.06363636255,0.06368361413,0.06353747845,0.06358066201,0.06364419311,0.06352259219,0.06359370798,-4.265457392e-05,6.468743231e-05
22.4,2,0.8,0.2504398823,0.2503247857,0.2501356304,0.2502086163,0.2504985929,0.2500941157,0.2502523363,-0.0001875460148,0.0002110183268
22.4,3,1.2,0.5521994233,0.5519391298,0.5516379476,0.5518240333,0.5522788167,0.5515457392,0.5518451929,-0.0003542304039,0.0003860473516
22.4,4,1.6,0.9607037902,0.9602175355,0.9599090219,0.9602268934,0.9608707428,0.9596996903,0.9601847529,-0.0005190372467,0.0005857944489
22.4,5,2,1.467741966,1.467022061,1.466700673,1.467097759,1.467975616,1.466370106,1.467033267,-0.0007086992264,0.0008021831745
22.4,6,2.4,2.065102577,2.064152479,2.063827991,2.064330339,2.065444469,2.063335419,2.064218044,-0.0008845329285,0.001021194505
22.4,7,2.8,2.744574785,2.743391514,2.743109703,2.743692636,2.745077848,2.742459059,2.743546247,-0.00102853775,0.001229858375
22.4,8,3.2,3.497947216,3.496560335,3.496334076,3.497000456,3.498675108,3.495481491,3.496810198,-0.001137018204,0.001428079559
22.4,9,3.6,4.317008972,4.315383434,4.315282345,4.316034794,4.317872524,4.314295769,4.315773964,-0.00123500824,0.001580619835
22.4,10,4,5.193548203,5.191695213,5.191745281,5.19257021,5.194573402,5.19066143,5.192249298,-0.001298904419,0.001709175063
22.4,11,4.4,6.119354725,6.117302895,6.117511749,6.118404865,6.120491505,6.116342068,6.118010521,-0.001344203949,0.001798820449
22.4,12,4.8,7.086216927,7.084059715,7.084385872,7.085297585,7.087578297,7.083117008,7.084887505,-0.001329421997,0.001873779343
22.4,13,5.2,8.085924149,8.083567619,8.084164619,8.085045815,8.087489128,8.082837105,8.084620476,-0.001303672791,0.001929283142
22.4,14,5.6,9.110263824,9.107836723,9.108592987,9.109429359,9.111942291,9.107265472,9.109013557,-0.001250267029,0.001921844436
22.4,15,6,10.15102673,10.14859676,10.14953136,10.15039253,10.15287876,10.14814281,10.14990807,-0.001118659973,0.001859092736
22.4,16,6.4,11.19999981,11.19759274,11.198699,11.19951439,11.20203304,11.19732475,11.19903278,-0.0009670257568,0.00178031926
22.4,17,6.8,12.24897385,12.24656677,12.24789524,12.24866199,12.25113583,12.2465477,12.24816132,-0.0008125305176,0.00167713163
22.4,18,7.2,13.28973579,13.28742504,13.28889084,13.2895937,13.29189873,13.28761959,13.28908539,-0.0006504058838,0.001515388489
22.4,19,7.6,14.31407642,14.31184292,14.31348515,14.31413269,14.31619549,14.3122654,14.31358528,-0.0004911422729,0.001362228417
22.4,20,8,15.31378269,15.31168747,15.31344795,15.31395531,15.31584549,15.31227207,15.31344128,-0.0003414154053,0.001235198928
22.4,21,8.4,16.28064537,16.27876091,16.28055,16.28102493,16.28242683,16.27943611,16.28043938,-0.0002059936523,0.001070022583
22.4,22,8.8,17.20645142,17.20466995,17.20655823,17.20681763,17.20804977,17.20554161,17.20632744,-0.0001239776611,0.0009525298956
22.4,23,9.2,18.08299065,18.08145332,18.08324242,18.08338165,18.08436584,18.0823307,18.08295441,-3.623962402e-05,0.0008430480957
22.4,24,9.6,18.90205193,18.90070534,18.90235329,18.90241623,18.90329552,18.90158081,18.902071,1.907348633e-05,0.0007453918224
22.4,25,10,19.65542603,19.6543541,19.65575027,19.65572739,19.65650368,19.655159,19.6554985,7.247924805e-05,0.0006084442139
22.4,26,10.4,20.33489799,20.33394623,20.33521843,20.33512688,20.335783,20.33477402,20.33497047,7.247924805e-05,0.0005020141834
22.4,27,10.8,20.93225861,20.9315033,20.93255234,20.93241692,20.93299484,20.93221283,20.9323349,7.629394531e-05,0.0003978729364
22.4,28,11.2,21.43929672,21.43871498,21.43952751,21.43935585,21.4397068,21.43928909,21.43931961,2.288818359e-05,0.0002578735293
22.4,29,11.6,21.84780121,21.84745598,21.84797096,21.84779739,21.84793091,21.8477993,21.84779167,-9.536743164e-06,0.0001300811709
22.4,30,12,22.14956093,22.14927673,22.14960289,22.14949417,22.14954948,22.14954567,22.14949417,-6.675720215e-05,8.392333984e-05
22.4,31,12.4,22.33636284,22.3361702,22.33629417,22.3362751,22.33636093,22.3363266,22.33628464,-7.820129395e-05,7.743835158e-05
22.4,32,12.8,22.39999962,22.39988518,22.39990425,22.39989281,22.39993286,22.39985657,22.39989471,-0.0001049041748,0.000105285646
22.8,0,0,-9.183549616e-41,1.734122634e-05,-4.179775715e-05,1.168809831e-06,2.478808165e-05,-1.558661461e-05,-2.817250788e-06,-2.817250788e-06,2.013649828e-05
22.8,1,0.4,0.06477272511,0.06477941573,0.06469233334,0.06469872594,0.06488412619,0.06467730552,0.06474637985,-2.634525299e-05,7.35804424e-05
22.8,2,0.8,0.2549120188,0.2546885014,0.2546851933,0.2546945512,0.2548940182,0.2546219826,0.2547168434,-0.0001951754093,0.000195169443
22.8,3,1.2,0.5620601177,0.561722815,0.5616196394,0.5617734194,0.562077105,0.5614964366,0.561737895,-0.0003222227097,0.0003290295717
22.8,4,1.6,0.977859199,0.9772486687,0.9772444963,0.9774916768,0.9779729247,0.9769874811,0.9773890376,-0.000470161438,0.000515639782
22.8,5,2,1.493951559,1.493103623,1.493178487,1.493510246,1.493971109,1.492784739,1.493309617,-0.0006419420242,0.0006497383001
22.8,6,2.4,2.101979494,2.100828886,2.101061344,2.101502895,2.102186441,2.100406647,2.101197243,-0.000782251358,0.0008650302771
22.8,7,2.8,2.793585062,2.792218685,2.792583942,2.792992115,2.793976784,2.791651011,2.792684317,-0.0009007453918,0.001057243324
22.8,8,3.2,3.5604105,3.558791161,3.559338808,3.559770107,3.561004162,3.558168173,3.559414625,-0.0009958744049,0.001233482384
22.8,9,3.6,4.394098282,4.392237186,4.392984867,4.393486023,4.394866467,4.391572475,4.393029213,-0.001069068909,0.001376152039
22.8,10,4,5.286290169,5.284235477,5.285140991,5.285783768,5.287187576,5.283499241,5.285169125,-0.001121044159,0.001479721046
22.8,11,4.4,6.228629112,6.226375103,6.227478027,6.228116989,6.229700565,6.225533485,6.227440834,-0.001188278198,0.001616859459
22.8,12,4.8,7.212756634,7.210429192,7.211607933,7.212346077,7.214070797,7.209468842,7.211584568,-0.001172065735,0.001697730972
22.8,13,5.2,8.230315208,8.22792244,8.229261398,8.230018616,8.231758118,8.226909637,8.22917366,-0.001141548157,0.00171833043
22.8,14,5.6,9.272947311,9.270530701,9.271939278,9.272680283,9.274465561,9.269527435,9.271828651,-0.001118659973,0.001725959824
22.8,15,6,10.33229446,10.32988358,10.33142567,10.33212948,10.333992,10.32888412,10.33126259,-0.00103187561,0.001710510231
22.8,16,6.4,11.39999962,11.39762115,11.39926434,11.39988804,11.40177155,11.39666176,11.39904213,-0.0009574890137,0.001667022705
22.8,17,6.8,12.46770573,12.4654274,12.46711254,12.46777344,12.4695549,12.46445656,12.46686554,-0.0008401870728,0.001607513404
22.8,18,7.2,13.52705288,13.52489853,13.52663326,13.527215,13.5288887,13.52396965,13.52632141,-0.0007314682007,0.001531028771
22.8,19,7.6,14.56968498,14.56770325,14.56941414,14.56991863,14.57153225,14.56678486,14.56907082,-0.0006141662598,0.001446723938
22.8,20,8,15.58724308,15.58540916,15.58715534,15.58761406,15.58895683,15.58456993,15.58674145,-0.0005016326904,0.001335907029
22.8,21,8.4,16.57137108,16.569767,16.57141495,16.57183266,16.57280731,16.56897163,16.57095718,-0.0004138946533,0.001189041184
22.8,22,8.8,17.51371002,17.5123024,17.51391411,17.51417351,17.51504898,17.51165199,17.51341629,-0.0002937316895,0.001094436622
22.8,23,9.2,18.40590096,18.40471458,18.40627289,18.40625954,18.4070034,18.40414619,18.4056797,-0.0002212524414,0.0009548187372
22.8,24,9.6,19.23958969,19.23860168,19.23999214,19.23987198,19.24047279,19.23810577,19.23940849,-0.0001811981201,0.0008079528925
22.8,25,10,20.00641441,20.00563049,20.00688362,20.00656319,20.00719261,20.00520515,20.00629425,-0.0001201629639,0.0006778716925
22.8,26,10.4,20.69802094,20.6973896,20.69853783,20.69808006,20.69864082,20.69711304,20.69795227,-6.866455078e-05,0.0005470275646
22.8,27,10.8,21.30604744,21.30559731,21.30653,21.30600548,21.30651093,21.30535507,21.30599976,-4.768371582e-05,0.0004261016729
22.8,28,11.2,21.82214165,21.8218689,21.82258415,21.82199097,21.82234383,21.82167435,21.82209206,-4.959106445e-05,0.0003070831299
22.8,29,11.6,22.23793983,22.23777008,22.23838615,22.23758698,22.23782349,22.23760605,22.23783493,-0.0001049041748,0.0002838134824
22.8,30,12,22.54508781,22.54506683,22.54534721,22.54459763,22.54495049,22.54488373,22.54496956,-0.0001182556152,0.0002223968477
22.8,31,12.4,22.73522758,22.73521996,22.73546028,22.73462677,22.73509216,22.73508072,22.73509598,-0.0001316070557,0.0002246856748
22.8,32,12.8,22.79999924,22.79994965,22.80018425,22.79933357,22.79987335,22.79986763,22.79984093,-0.0001583099365,0.0002315521269
23.2,0,0,1.724213682e-40,4.642084241e-05,-1.694262028e-05,-3.607012331e-06,2.337247133e-05,-4.671514034e-05,5.05708158e-07,5.05708158e-07,2.741161734e-05
23.2,1,0.4,0.06590908766,0.06581103802,0.06581109762,0.06585329771,0.06592926383,0.06579629332,0.06584019959,-6.88880682e-05,7.696003013e-05
23.2,2,0.8,0.2593841553,0.259077251,0.259147644,0.2592016757,0.2592530847,0.2590943873,0.2591548264,-0.0002293288708,0.0002293467551
23.2,3,1.2,0.5719208121,0.5713577271,0.5715422034,0.5715918541,0.571816504,0.571403563,0.5715423822,-0.0003784298897,0.0003784418222
23.2,4,1.6,0.9950146675,0.9941003323,0.9944838285,0.9946709871,0.994967103,0.9942528605,0.9944950342,-0.0005196332932,0.0005196452257
23.2,5,2,1.520161271,1.518923044,1.519566536,1.519854307,1.520057678,1.519097567,1.519499779,-0.0006614923477,0.0006614446756
23.2,6,2.4,2.138856173,2.137231112,2.138132811,2.138575315,2.13884449,2.137430429,2.138042927,-0.0008132457733,0.0008133411175
23.2,7,2.8,2.842595339,2.840745449,2.841812849,2.842229605,2.842762232,2.840842485,2.841678381,-0.0009169578552,0.0009835719829
23.2,8,3.2,3.622873783,3.620725632,3.622056961,3.622567892,3.623247862,3.62079978,3.621879578,-0.0009942054749,0.001143789268
23.2,9,3.6,4.471187592,4.4687953,4.470364571,4.471052647,4.471737385,4.468787193,4.470147133,-0.001040458679,0.001260089921
23.2,10,4,5.379032135,5.37644434,5.378193855,5.379052162,5.379736423,5.376289368,5.377943039,-0.001089096069,0.001378631569
23.2,11,4.4,6.337903023,6.3351717,6.337097645,6.338020802,6.33877182,6.334820747,6.336776733,-0.001126289368,0.001521110535
23.2,12,4.8,7.339296341,7.336493492,7.338547707,7.33946085,7.340351105,7.335986614,7.338167667,-0.001128673553,0.001616096473
23.2,13,5.2,8.374706268,8.371963501,8.37399292,8.375053406,8.375849724,8.371188164,8.373609543,-0.001096725464,0.0016929626
23.2,14,5.6,9.435630798,9.4329319,9.435007095,9.436181068,9.436849594,9.431908607,9.434575081,-0.001055717468,0.00176277163
23.2,15,6,10.51356316,10.51092911,10.51299191,10.51418304,10.51493645,10.50976944,10.5125618,-0.001001358032,0.001798439072
23.2,16,6.4,11.60000038,11.59749031,11.59948444,11.60078239,11.60135365,11.59613037,11.59904861,-0.0009517669678,0.001806259155
23.2,17,6.8,12.68643665,12.68411922,12.68602848,12.68743515,12.68783092,12.68253613,12.68559074,-0.0008459091187,0.001803779625
23.2,18,7.2,13.76436901,13.76225853,13.7640686,13.76547718,13.76574516,13.76053715,13.76361656,-0.0007524490356,0.001745414687
23.2,19,7.6,14.82529354,14.82341766,14.8250246,14.82642651,14.82666779,14.82154465,14.82461548,-0.000678062439,0.001680183457
23.2,20,8,15.86070347,15.85908413,15.8605547,15.86204529,15.86203766,15.85714722,15.86017418,-0.0005292892456,0.001600074815
23.2,21,8.4,16.86209679,16.86071205,16.86202049,16.86348343,16.8633461,16.8587513,16.86166191,-0.0004348754883,0.00148849492
23.2,22,8.8,17.82096863,17.81988716,17.82093239,17.82228661,17.82209015,17.81795883,17.82062912,-0.0003395080566,0.001313400222
23.2,23,9.2,18.72881317,18.72796059,18.72889137,18.7300396,18.72974777,18.72613716,18.72855568,-0.0002574920654,0.00115356443
23.2,24,9.6,19.57712555,19.57649994,19.57731247,19.57830811,19.57793999,19.57484818,19.57698059,-0.0001449584961,0.001017379807
23.2,25,10,20.35740471,20.35693169,20.35769463,20.35855865,20.35809898,20.35552979,20.35736275,-4.196166992e-05,0.0008972167852
23.2,26,10.4,21.06114388,21.06087685,21.06146431,21.06217575,21.06177902,21.05963516,21.06118393,4.005432129e-05,0.0007526397821
23.2,27,10.8,21.67983818,21.67969322,21.68011665,21.68075752,21.68035316,21.67869949,21.6799221,8.392333984e-05,0.0005992889637
23.2,28,11.2,22.20498466,22.20495605,22.20516396,22.20574188,22.20529938,22.20415878,22.20506287,7.820129395e-05,0.0004211425839
23.2,29,11.6,22.62807846,22.6280632,22.6282196,22.62856293,22.62820625,22.62753105,22.62811661,3.814697266e-05,0.0002632141113
23.2,30,12,22.94061661,22.9406929,22.9406395,22.94083214,22.94063759,22.94024658,22.94060898,-7.629394531e-06,0.0001411437988
23.2,31,12.4,23.13409042,23.13409805,23.13405228,23.13421059,23.13414383,23.13383484,23.13406754,-2.288818359e-05,9.498596046e-05
23.2,32,12.8,23.20000076,23.19995117,23.19982147,23.1999836,23.19998932,23.1998024,23.19990921,-9.155273438e-05,9.117126319e-05
23.6,0,0,4.701804763e-40,1.329462975e-05,3.771483898e-05,8.726492524e-06,3.598630428e-06,3.136694431e-06,1.329425686e-05,1.329425686e-05,1.329425686e-05
23.6,1,0.4,0.06704545021,0.06685388088,0.06690014899,0.06695359945,0.06694427133,0.0669637844,0.06692314148,-0.0001223087311,0.0001223131985
23.6,2,0.8,0.2638562918,0.2634487748,0.2635605633,0.2635945976,0.2636165917,0.2635884583,0.2635617852,-0.0002945065498,0.0002944946173
23.6,3,1.2,0.5817815065,0.5809078813,0.5813935399,0.5813575983,0.5815032721,0.5812769532,0.5812878609,-0.000493645668,0.0004936576006
23.6,4,1.6,1.012170076,1.010853767,1.011687398,1.011659741,1.011865258,1.011378527,1.011488914,-0.0006811618805,0.0006811380154
23.6,5,2,1.546370983,1.544632673,1.545798063,1.545845866,1.54604125,1.545368314,1.545537233,-0.0008337497711,0.0008337497711
23.6,6,2.4,2.175733089,2.173582554,2.17508769,2.175243139,2.17545557,2.174460411,2.174766064,-0.0009670257568,0.0009672165033
23.6,7,2.8,2.891605616,2.889205933,2.890969276,2.891147137,2.891473293,2.890006542,2.890560627,-0.001044988632,0.00104517932
23.6,8,3.2,3.685337305,3.682672977,3.684720278,3.684979677,3.685375929,3.683400631,3.684230089,-0.001107215881,0.001122856163
23.6,9,3.6,4.548276901,4.54541111,4.547687054,4.54805088,4.548471928,4.545949936,4.547114372,-0.001162528992,0.001240730286
23.6,10,4,5.471774101,5.468767643,5.471200943,5.471664906,5.472122192,5.469061852,5.470563412,-0.001210689545,0.001349830651
23.6,11,4.4,6.44717741,6.444140434,6.446712494,6.447177887,6.447671413,6.444158554,6.445972443,-0.001204967499,0.001403045608
23.6,12,4.8,7.465835571,7.462826252,7.465445995,7.465996265,7.466424942,7.462772369,7.464692593,-0.001142978668,0.001442432404
23.6,13,5.2,8.519098282,8.516305923,8.518838882,8.519436836,8.519753456,8.515695572,8.518005371,-0.001092910767,0.001489639282
23.6,14,5.6,9.598313332,9.595761299,9.598169327,9.598827362,9.599089622,9.594578743,9.597285271,-0.001028060913,0.001544189407
23.6,15,6,10.69483089,10.69253349,10.69473267,10.69543743,10.6956377,10.69083023,10.6938343,-0.0009965896606,0.001561927842
23.6,16,6.4,11.80000019,11.79805946,11.79989815,11.80080795,11.80080414,11.79579353,11.79907227,-0.0009279251099,0.001572227455
23.6,17,6.8,12.90516853,12.90361214,12.90518665,12.90608597,12.90600395,12.900774,12.90433216,-0.0008363723755,0.001544380211
23.6,18,7.2,14.0016861,14.00055981,14.00179577,14.00271702,14.00250816,13.99722672,14.0009613,-0.0007247924805,0.001509666443
23.6,19,7.6,15.0809021,15.08015823,15.08111954,15.08200264,15.08171654,15.07655716,15.08030987,-0.0005922317505,0.001444244408
23.6,20,8,16.13416481,16.13393784,16.13437843,16.13533592,16.13506126,16.12992859,16.13372993,-0.0004348754883,0.001348876976
23.6,21,8.4,17.15282249,17.15294075,17.15313148,17.15398216,17.15375137,17.14876175,17.1525116,-0.0003108978271,0.001315307571
23.6,22,8.8,18.12822533,18.12880135,18.12850761,18.12932396,18.12908554,18.12454033,18.12805176,-0.0001735687256,0.001300430275
23.6,23,9.2,19.05172348,19.05263901,19.05204773,19.0527935,19.05250168,19.04847145,19.05168915,-3.433227539e-05,0.001268005348
23.6,24,9.6,19.91466331,19.91589165,19.9151516,19.91562653,19.91542244,19.91183472,19.91478539,0.0001220703125,0.001253509545
23.6,25,10,20.708395,20.7098732,20.7090168,20.70931435,20.70908737,20.70628166,20.70871544,0.0003204345703,0.001165008522
23.6,26,10.4,21.42426682,21.42593956,21.42487526,21.42507935,21.42490387,21.42247391,21.42465591,0.0003890991211,0.001104736351
23.6,27,10.8,22.05362892,22.0553875,22.05426407,22.05427933,22.05419922,22.05253983,22.05413246,0.0005035400391,0.000940704369
23.6,28,11.2,22.58782959,22.5896759,22.58832932,22.58831596,22.58830643,22.5868969,22.58830643,0.0004768371582,0.0008483886486
23.6,29,11.6,23.01821899,23.02006149,23.01863098,23.01859665,23.01854706,23.01785469,23.01873779,0.0005187988281,0.000664901745
23.6,30,12,23.33614349,23.33795357,23.33656311,23.33627701,23.33636856,23.33594131,23.33661842,0.0004749298096,0.0005580902216
23.6,31,12.4,23.53295517,23.53458214,23.53317451,23.53286552,23.53302383,23.53294373,23.53331947,0.0003643035889,0.0004032134893
23.6,32,12.8,23.60000038,23.60155487,23.60016251,23.59983063,23.60001183,23.60009956,23.60033035,0.0003299713135,0.0003993987921
24,0,0,-7.787646151e-40,-3.245286644e-05,7.882714272e-06,1.722294837e-05,-1.406669617e-05,-3.948062658e-05,-1.217890531e-05,-1.217890531e-05,2.222117109e-05
24,1,0.4,0.06818181276,0.06794954836,0.06818778813,0.06803692877,0.06796551496,0.0680809468,0.06804414839,-0.0001376643777,0.0001400574984
24,2,0.8,0.2683284283,0.2677454948,0.2680529654,0.2679974139,0.2679475248,0.2679630518,0.2679412961,-0.0003871321678,0.0003871381341
24,3,1.2,0.5916422009,0.5904154181,0.5911737084,0.5911117196,0.5911796689,0.5910103321,0.5909781456,-0.0006640553474,0.0006640314823
24,4,1.6,1.029325485,1.027441621,1.028723478,1.028627872,1.028775334,1.028433681,1.028400421,-0.0009250640869,0.0009250879521
24,5,2,1.572580576,1.57005024,1.571883917,1.571844101,1.571984053,1.571417332,1.571436048,-0.001144528389,0.001144647598
24,6,2.4,2.212610006,2.209662676,2.211861134,2.21193099,2.212002754,2.211373568,2.211366177,-0.001243829727,0.001243781997
24,7,2.8,2.940615892,2.937168837,2.939851761,2.940088272,2.940120935,2.939031601,2.939252377,-0.001363515854,0.001363611198
24,8,3.2,3.747800589,3.744129658,3.747036695,3.747450829,3.747431993,3.745813608,3.7463727,-0.00142788887,0.001428031945
24,9,3.6,4.625366688,4.621331692,4.624643803,4.625072002,4.625133514,4.622995377,4.623835564,-0.001531124115,0.001531410264
24,10,4,5.564516068,5.560437202,5.563913345,5.564358711,5.564425468,5.561726093,5.562972069,-0.001543998718,0.001543903374
24,11,4.4,6.556451797,6.552139282,6.555893421,6.556454182,6.556492805,6.553480148,6.554892063,-0.001559734344,0.001577186631
24,12,4.8,7.592375278,7.588205814,7.591982841,7.592678547,7.592415333,7.589391232,7.590934753,-0.001440525055,0.001577854156
24,13,5.2,8.663489342,8.659430504,8.663230896,8.663976669,8.663526535,8.660035133,8.662039757,-0.001449584961,0.001659202622
24,14,5.6,9.760996819,9.757218361,9.760869026,9.761623383,9.76121521,9.757165909,9.759617805,-0.001379013062,0.001716423081
24,15,6,10.87609959,10.87262535,10.87614155,10.87680817,10.8762207,10.87166595,10.87469292,-0.001406669617,0.001755905105
24,16,6.4,12,11.99703884,12.00018978,12.00098133,12.00014782,11.99528885,11.99872971,-0.001270294189,0.001798248268
24,17,6.8,13.12390041,13.12134075,13.1241436,13.12489223,13.12404537,13.11887169,13.12265968,-0.001240730286,0.001793670701
24,18,7.2,14.23900318,14.23693275,14.23929882,14.24011898,14.23917198,14.23380089,14.23786449,-0.001138687134,0.001770591713
24,19,7.6,15.33651066,15.33491898,15.3370533,15.33778954,15.33668327,15.33145618,15.33558083,-0.0009298324585,0.001728057861
24,20,8,16.4076252,16.40651321,16.40827179,16.4088459,16.40801811,16.40254021,16.40683937,-0.0007858276367,0.001691436744
24,21,8.4,17.4435482,17.442976,17.44424629,17.44469643,17.44405365,17.43864632,17.44292259,-0.0006256103516,0.001565170242
24,22,8.8,18.43548393,18.43523407,18.43637466,18.43663788,18.43599892,18.43080139,18.435009,-0.0004749298096,0.001498413039
24,23,9.2,19.37463379,19.37478065,19.3754425,19.3758297,19.37518311,19.37044334,19.37433624,-0.0002975463867,0.001378250076
24,24,9.6,20.25219917,20.25261688,20.25307465,20.2532196,20.25280762,20.24846268,20.25203514,-0.0001640319824,0.001331710839
24,25,10,21.05938339,21.06007767,21.0602932,21.06033516,21.05997086,21.05662537,21.05945969,7.629394531e-05,0.001180267311
24,26,10.4,21.78738976,21.78800011,21.78826714,21.7882576,21.78792572,21.78516006,21.78752136,0.0001316070557,0.001024246216
24,27,10.8,22.42741966,22.42809677,22.42830849,22.42808533,22.42796898,22.42599678,22.42769241,0.0002727508545,0.0008407592541
24,28,11.2,22.97067451,22.97130013,22.97174835,22.97119713,22.97125626,22.96935463,22.97097015,0.0002956390381,0.0008247375372
24,29,11.6,23.40835762,23.40894127,23.40932274,23.40896416,23.40882111,23.40775681,23.40876198,0.0004043579102,0.0006439209101
24,30,12,23.73167229,23.73202515,23.73250389,23.73207283,23.731987,23.7312603,23.73196983,0.0002975463867,0.000462341297
24,31,12.4,23.93181801,23.93182182,23.93250656,23.93183136,23.93177605,23.93151093,23.93188858,7.057189941e-05,0.0002109527559
24,32,12.8,24,23.99994659,24.00056839,23.99995804,23.99990845,23.9998436,24.00004578,4.577636719e-05,0.0001823425264
24.4,0,0,1.102025954e-39,2.272892743e-05,1.084804535e-05,-1.576170325e-05,-2.739205956e-05,-1.185387373e-05,-4.286132935e-06,-4.286132935e-06,1.771692223e-05
24.4,1,0.4,0.06931817532,0.06908376515,0.0691934675,0.06912875175,0.0690337047,0.06909419596,0.06910677999,-0.0002113953233,0.0002113983064
24.4,2,0.8,0.2728005648,0.2719763815,0.2722569108,0.2722937465,0.2722138464,0.2721240222,0.2721729875,-0.0006275773048,0.000627583242
24.4,3,1.2,0.6015028954,0.6000840664,0.600738585,0.6007974744,0.6008200049,0.6004775763,0.6005835533,-0.000919342041,0.0009193539736
24.4,4,1.6,1.046480894,1.044505119,1.045549512,1.04562068,1.045657158,1.045133829,1.045293212,-0.001187682152,0.001187634422
24.4,5,2,1.598790288,1.596274495,1.597714663,1.597752929,1.597724795,1.597094893,1.59731245,-0.001477837563,0.001477932907
24.4,6,2.4,2.249486685,2.246547222,2.248302221,2.24855876,2.248354912,2.24759841,2.247872353,-0.001614332199,0.001614379929
24.4,7,2.8,2.989626169,2.986342192,2.988369465,2.988842964,2.98860836,2.987537861,2.987940311,-0.001685857773,0.001686000847
24.4,8,3.2,3.810263872,3.806641817,3.809069872,3.80959034,3.809346437,3.807833672,3.808496475,-0.001767396927,0.001767444657
24.4,9,3.6,4.702455997,4.69860363,4.701334,4.701899529,4.701797962,4.699734688,4.70067358,-0.001782417297,0.001782035804
24.4,10,4,5.657258034,5.653306484,5.656193256,5.656889439,5.6567173,5.654284,5.655478001,-0.001780033112,0.001779937767
24.4,11,4.4,6.665725708,6.661773205,6.66475296,6.665517807,6.665379047,6.662493706,6.663983345,-0.001742362976,0.001742362976
24.4,12,4.8,7.718914986,7.71504879,7.717943192,7.718966961,7.718589783,7.715247154,7.717159271,-0.001755714417,0.001776599907
24.4,13,5.2,8.807881355,8.804185867,8.807058334,8.808123589,8.80755043,8.803740501,8.806132317,-0.001749038696,0.001846504165
24.4,14,5.6,9.923680305,9.920202255,9.922981262,9.92410183,9.923448563,9.919213295,9.921989441,-0.001690864563,0.001859474229
24.4,15,6,11.05736828,11.05423355,11.05686378,11.05804825,11.05718136,11.05249882,11.05576515,-0.001603126526,0.001875114394
24.4,16,6.4,12.19999981,12.19725037,12.19963169,12.20073032,12.19996834,12.19475651,12.1984663,-0.001533508301,0.001824569656
24.4,17,6.8,13.34263229,13.3402853,13.34235096,13.34353352,13.34255695,13.33716011,13.34117699,-0.001455307007,0.001815414405
24.4,18,7.2,14.47631931,14.47440338,14.47616768,14.47743797,14.47639561,14.47076988,14.47503471,-0.001284599304,0.001762390137
24.4,19,7.6,15.59211826,15.59063053,15.59208679,15.5934124,15.59228516,15.58647633,15.59097862,-0.001139640808,0.001724433852
24.4,20,8,16.68108559,16.68002319,16.68116951,16.6823616,16.68145561,16.6755867,16.68011856,-0.0009670257568,0.001658248948
24.4,21,8.4,17.73427391,17.73365021,17.73441315,17.73557281,17.73486519,17.72903252,17.73350716,-0.0007667541504,0.001578903175
24.4,22,8.8,18.74274254,18.74250221,18.74295044,18.74415016,18.74350929,18.7376442,18.74215126,-0.0005912780762,0.001544189407
24.4,23,9.2,19.6975441,19.69764709,19.69770241,19.69895172,19.69852066,19.69285011,19.69713211,-0.0004119873047,0.001467895461
24.4,24,9.6,20.58973694,20.59012985,20.58983994,20.59115601,20.59072495,20.58587456,20.5895443,-0.0001926422119,0.001353073167
24.4,25,10,21.41037369,21.41097641,21.4104023,21.41168976,21.41142273,21.40728378,21.41035461,-1.907348633e-05,0.001217269921
24.4,26,10.4,22.1505127,22.15125656,22.15060234,22.15180206,22.15156555,22.1481514,22.15067482,0.0001621246338,0.00110740657
24.4,27,10.8,22.8012104,22.80200386,22.80121422,22.80243683,22.8023262,22.79953003,22.80150223,0.0002918243408,0.0009639739874
24.4,28,11.2,23.35351944,23.35424805,23.35371399,23.3546524,23.35461998,23.35255241,23.35395813,0.0004386901855,0.0008247375372
24.4,29,11.6,23.79849625,23.79906082,23.79859924,23.79975891,23.79951096,23.79795074,23.7989769,0.0004806518555,0.0006980895996
24.4,30,12,24.12719917,24.1274929,24.12717247,24.12817764,24.12797356,24.12701988,24.12756729,0.0003681182861,0.0004505157412
24.4,31,12.4,24.33068275,24.33071709,24.3304882,24.3312664,24.33110809,24.3305912,24.33083344,0.000150680542,0.0002658843878
24.4,32,12.8,24.39999962,24.39984131,24.39976883,24.40042686,24.40030479,24.39999962,24.40006828,6.866455078e-05,0.0002243041963
24.8,0,0,-5.69375592e-41,-4.431046546e-05,6.318092346e-06,-4.692934453e-05,-0.0001083053648,0.0002557709813,1.250877995e-05,1.250877995e-05,9.232685261e-05
24.8,1,0.4,0.07045454532,0.07007457316,0.07017445564,0.07020112872,0.0700788945,0.07040063292,0.07018593699,-0.0002686083317,0.0002686083317
24.8,2,0.8,0.2772727311,0.2762870789,0.2765710354,0.2766351998,0.2765320241,0.2766383886,0.2765327394,-0.0007399916649,0.0007399857277
24.8,3,1.2,0.6113636494,0.6098106503,0.6102913618,0.6104291081,0.6102541089,0.6102032661,0.6101976633,-0.001165986061,0.001165950322
24.8,4,1.6,1.063636303,1.061585069,1.062344432,1.06249392,1.062245131,1.061842322,1.062102199,-0.001534104347,0.001534128212
24.8,5,2,1.625,1.622483492,1.623547435,1.623696327,1.623366714,1.622775316,1.623173952,-0.001826047897,0.001826143241
24.8,6,2.4,2.286363602,2.28348279,2.284725666,2.285062551,2.284637213,2.283674479,2.28431654,-0.00204706192,0.00204706192
24.8,7,2.8,3.038636446,3.035374641,3.036918163,3.037411928,3.036952496,3.035885572,3.036508799,-0.0021276474,0.002127885818
24.8,8,3.2,3.872727156,3.869267225,3.871124268,3.871569872,3.871110201,3.869678736,3.870550156,-0.002177000046,0.002177095506
24.8,9,3.6,4.779545307,4.775855064,4.778085709,4.778456211,4.777910709,4.776218414,4.777305126,-0.002240180969,0.002240085509
24.8,10,4,5.75,5.746259212,5.748570442,5.749070644,5.748466969,5.746460915,5.747765541,-0.002234458923,0.002234363463
24.8,11,4.4,6.775000095,6.771337509,6.77366972,6.774278164,6.773563862,6.771082401,6.772786617,-0.002213478088,0.002213764237
24.8,12,4.8,7.845454693,7.84191227,7.844071388,7.84486866,7.844181538,7.841145992,7.84323597,-0.002218723297,0.002218723297
24.8,13,5.2,8.952272415,8.948850632,8.951050758,8.951843262,8.951127052,8.947698593,8.95011425,-0.002158164978,0.002158355666
24.8,14,5.6,10.08636379,10.08315086,10.08535194,10.08613014,10.08533192,10.08141422,10.0842762,-0.002087593079,0.002087974455
24.8,15,6,11.23863602,11.23575115,11.23780918,11.23862362,11.23775387,11.23359871,11.23670769,-0.001928329468,0.001928710961
24.8,16,6.4,12.39999962,12.39744854,12.39936256,12.40002918,12.39932442,12.39478683,12.39818954,-0.001810073853,0.001821136451
24.8,17,6.8,13.56136322,13.55918503,13.56092834,13.56160355,13.56086731,13.55594063,13.55970478,-0.001658439636,0.001754379249
24.8,18,7.2,14.7136364,14.71193123,14.71340275,14.71408081,14.71327877,14.7079649,14.71213245,-0.001503944397,0.001682472182
24.8,19,7.6,15.84772682,15.84635162,15.84764099,15.8483696,15.8475399,15.84199333,15.84637928,-0.001347541809,0.001604843186
24.8,20,8,16.95454597,16.95357704,16.9546051,16.9552536,16.95454407,16.94896126,16.95338821,-0.00115776062,0.001464462257
24.8,21,8.4,18.02499962,18.02448654,18.0250988,18.02583122,18.02523232,18.01978302,18.024086,-0.0009136199951,0.001378631569
24.8,22,8.8,19.04999924,19.04984474,19.05012321,19.05088806,19.05049324,19.0452404,19.04931831,-0.0006809234619,0.001284027123
24.8,23,9.2,20.02045441,20.0206604,20.02066422,20.02147484,20.02118492,20.01604652,20.02000618,-0.0004482269287,0.001314926194
24.8,24,9.6,20.9272728,20.9277668,20.92744255,20.92832947,20.92808342,20.92388535,20.92710304,-0.0001697540283,0.001183700515
24.8,25,10,21.76136398,21.76212311,21.76142502,21.76247597,21.76225281,21.7585659,21.76136971,5.722045898e-06,0.001123809838
24.8,26,10.4,22.51363564,22.51462364,22.5138092,22.51475334,22.51455307,22.51168823,22.5138855,0.0002498626709,0.001028823899
24.8,27,10.8,23.17499924,23.17604637,23.17504883,23.17611694,23.1758709,23.17374611,23.17536545,0.0003662109375,0.0008678436279
24.8,28,11.2,23.73636436,23.73736572,23.73655701,23.73736572,23.7371769,23.73591805,23.73687553,0.0005111694336,0.0006908416981
24.8,29,11.6,24.18863678,24.18949509,24.18886566,24.18959808,24.18931007,24.18836403,24.18912697,0.0004901885986,0.0005989074707
24.8,30,12,24.52272797,24.52331734,24.52278328,24.52344513,24.52316856,24.52284241,24.52311325,0.0003852844238,0.0003833770752
24.8,31,12.4,24.72954559,24.72975159,24.72933197,24.7298584,24.72965431,24.72972488,24.72966385,0.0001182556152,0.0002040863037
24.8,32,12.8,24.79999924,24.79993248,24.79981041,24.80005836,24.79990768,24.80003166,24.79994774,-5.149841309e-05,8.773803711e-05
25.2,0,0,9.206530911e-43,-0.0001103505492,4.589557648e-05,-7.824972272e-06,-7.646158338e-05,0.0001010149717,-9.545311514e-06,-9.545311514e-06,6.830952771e-05
25.2,1,0.4,0.07159090787,0.0710401088,0.07133330405,0.07128872722,0.07121413946,0.07137869298,0.07125099748,-0.000339910388,0.0003399133566
25.2,2,0.8,0.2817448676,0.2804704309,0.2810160518,0.2809309661,0.280757159,0.2808530927,0.2808055282,-0.0009393393993,0.0009393274668
25.2,3,1.2,0.6212243438,0.619354248,0.6199296713,0.62000072,0.6195902228,0.6195530891,0.6196855903,-0.00153875351,0.00153875351
25.2,4,1.6,1.080791831,1.078447342,1.079167008,1.07922399,1.078674078,1.078333378,1.078769207,-0.002022624016,0.002022671746
25.2,5,2,1.651209712,1.648402691,1.649331689,1.649576426,1.648864031,1.648225307,1.648880005,-0.002329707146,0.002329683397
25.2,6,2.4,2.323240519,2.320066929,2.321109772,2.321483135,2.320683241,2.319745541,2.320617676,-0.002622842789,0.002622795058
25.2,7,2.8,3.087646723,3.084125042,3.085438251,3.08583498,3.085094213,3.083868742,3.084872246,-0.002774477005,0.002774477005
25.2,8,3.2,3.935190678,3.931432009,3.932928801,3.933395147,3.932643175,3.931129217,3.932305574,-0.002885103226,0.002885007765
25.2,9,3.6,4.856635094,4.852797985,4.854415417,4.854910851,4.853932381,4.852309227,4.853673458,-0.00296163559,0.002961921738
25.2,10,4,5.842741966,5.838867188,5.840559006,5.841169357,5.840201378,5.838144302,5.839788437,-0.002953529358,0.002953720046
25.2,11,4.4,6.884274006,6.880534172,6.882121086,6.882902145,6.881822586,6.879376888,6.881351471,-0.002922534943,0.002922630403
25.2,12,4.8,7.971993923,7.968395233,7.969964027,7.970756531,7.969740391,7.966860771,7.969142914,-0.002851009369,0.002850532532
25.2,13,5.2,9.096664429,9.093173027,9.094779968,9.095641136,9.094597816,9.091329575,9.093904495,-0.002759933472,0.00276012416
25.2,14,5.6,10.24904728,10.24584866,10.24730301,10.24825191,10.24725723,10.24353409,10.24643898,-0.002608299255,0.002608299255
25.2,15,6,11.41990471,11.41702366,11.41832733,11.41934776,11.41842747,11.41433907,11.41749287,-0.002411842346,0.002411651658
25.2,16,6.4,12.60000038,12.59740353,12.59861851,12.59955215,12.59873581,12.59440804,12.59774303,-0.002257347107,0.002256774809
25.2,17,6.8,13.7800951,13.77788448,13.77907372,13.77991867,13.77916908,13.77451801,13.77811241,-0.001982688904,0.001982307527
25.2,18,7.2,14.95095348,14.9492197,14.95014572,14.95093632,14.95024204,14.94522667,14.94915295,-0.001800537109,0.001799392747
25.2,19,7.6,16.10333633,16.10197258,16.10276413,16.10352707,16.10299492,16.09774971,16.10180092,-0.001535415649,0.001610946609
25.2,20,8,17.22800636,17.22706795,17.22759628,17.22839928,17.22793007,17.22269249,17.22673798,-0.001268386841,0.001426315284
25.2,21,8.4,18.31572533,18.31523895,18.31554222,18.31635666,18.31586838,18.31075096,18.31475258,-0.0009727478027,0.00128364563
25.2,22,8.8,19.35725784,19.35716057,19.35725021,19.35804939,19.35772514,19.35285568,19.35660744,-0.0006504058838,0.001153182937
25.2,23,9.2,20.34336472,20.3435936,20.34354782,20.34435654,20.34404182,20.33960533,20.34302902,-0.0003356933594,0.001168060349
25.2,24,9.6,21.26480865,21.26532936,21.26514816,21.26594734,21.26575279,21.2617836,21.26479149,-1.71661377e-05,0.001193618751
25.2,25,10,22.11235428,22.11321449,22.11280251,22.11379051,22.11334991,22.11002922,22.11263657,0.0002822875977,0.00121307373
25.2,26,10.4,22.87675858,22.87779617,22.87724876,22.87826729,22.87773514,22.87516785,22.87724304,0.0004844665527,0.00112075801
25.2,27,10.8,23.54878998,23.54986572,23.54925346,23.55031013,23.5497036,23.54792595,23.54941177,0.0006217956543,0.0009674072498
25.2,28,11.2,24.11920738,24.12026978,24.11966896,24.12057304,24.12000847,24.11894035,24.11989212,0.0006847381592,0.0007915496826
25.2,29,11.6,24.57877541,24.57961655,24.57921982,24.5798378,24.57945251,24.57892799,24.57941055,0.0006351470947,0.0006355285877
25.2,30,12,24.91825485,24.91867256,24.91848373,24.91901016,24.91869164,24.91853523,24.91867828,0.0004234313965,0.0004238128604
25.2,31,12.4,25.12840843,25.12828255,25.12845421,25.12876129,25.12847137,25.12859726,25.12851334,0.0001049041748,0.0001552581816
25.2,32,12.8,25.20000076,25.19958878,25.19991302,25.20009613,25.19985008,25.19999313,25.19988632,-0.000114440918,0.000150680542
25.6,0,0,2.151805896e-40,-0.0001407265663,7.405877113e-05,2.807192504e-05,-9.741261601e-05,-2.796947956e-05,-3.279559314e-05,-3.279559314e-05,7.36478687e-05
25.6,1,0.4,0.07272727042,0.07204268873,0.07253113389,0.07237677276,0.07236670703,0.07230546325,0.07232455909,-0.0004027113318,0.0004027172981
25.6,2,0.8,0.2862170041,0.2846667767,0.2854501605,0.2852192521,0.2848069668,0.2849117219,0.2850109935,-0.00120601058,0.001206028508
25.6,3,1.2,0.6310850382,0.6287885308,0.6295890808,0.62957412,0.6289004683,0.6287758946,0.6291255951,-0.001959443092,0.001959419344
25.6,4,1.6,1.09794724,1.095119238,1.095991373,1.095902205,1.095004559,1.094789386,1.095361352,-0.002585887909,0.002585887909
25.6,5,2,1.677419305,1.674131632,1.675096154,1.67544353,1.674293637,1.673546433,1.674502373,-0.002916932106,0.002917027567
25.6,6,2.4,2.360117197,2.356501102,2.357467413,2.357932091,2.356635571,2.355630875,2.35683322,-0.003283977509,0.00328378682
25.6,7,2.8,3.136656761,3.132665396,3.133951187,3.13427639,3.132983446,3.13169241,3.133113861,-0.003542900085,0.003542995546
25.6,8,3.2,3.997653961,3.993496418,3.994742155,3.995289326,3.994021416,3.99242568,3.993994951,-0.003659009933,0.003658962203
25.6,9,3.6,4.933724403,4.929662228,4.930719852,4.931467533,4.929955482,4.928199768,4.930001259,-0.003723144531,0.00372343068
25.6,10,4,5.935483932,5.931540012,5.932483196,5.933398724,5.931808472,5.929698944,5.93178606,-0.003697872162,0.00369806285
25.6,11,4.4,6.993548393,6.989800453,6.990541935,6.991689682,6.990073204,6.987514019,6.989923954,-0.00362443924,0.0036245347
25.6,12,4.8,8.09853363,8.095125198,8.095873833,8.096923828,8.095353127,8.092358589,8.095126152,-0.003407478333,0.003406715347
25.6,13,5.2,9.241055489,9.237874985,9.238517761,9.239759445,9.238279343,9.234778404,9.237841606,-0.003213882446,0.00321350107
25.6,14,5.6,10.41172981,10.40897751,10.40927124,10.41078281,10.40928078,10.40546608,10.4087553,-0.002974510193,0.002974128816
25.6,15,6,11.6011734,11.59876156,11.59888172,11.60052204,11.5991745,11.59489155,11.59844589,-0.002727508545,0.002727127168
25.6,16,6.4,12.80000019,12.79813385,12.79788208,12.79958534,12.79848385,12.7939043,12.79759789,-0.002402305603,0.002402305603
25.6,17,6.8,13.99882698,13.99745941,13.99720287,13.99880314,13.99781418,13.99293995,13.99684429,-0.001982688904,0.00198307028
25.6,18,7.2,15.18826962,15.18741703,15.18688679,15.18840408,15.18772697,15.18240833,15.18656921,-0.001700401306,0.001754760742
25.6,19,7.6,16.35894394,16.35866356,16.35788155,16.35936356,16.35879898,16.35343552,16.35762978,-0.001314163208,0.00148315425
25.6,20,8,17.50146675,17.50168991,17.50065994,17.50225639,17.50172997,17.49642372,17.50055313,-0.0009136199951,0.001425170922
25.6,21,8.4,18.60645103,18.60718536,18.60599136,18.60760689,18.60707664,18.60178947,18.60593033,-0.0005207061768,0.001527404762
25.6,22,8.8,19.66451645,19.66573906,19.66439056,19.66602516,19.66553879,19.66052628,19.66444397,-7.247924805e-05,0.001573944115
25.6,23,9.2,20.66627502,20.66795349,20.6664772,20.66808128,20.6675415,20.66310883,20.6666317,0.0003566741943,0.001623916673
25.6,24,9.6,21.60234642,21.60440826,21.60286331,21.60450745,21.60398102,21.59982491,21.60311699,0.0007705688477,0.001779174781
25.6,25,10,22.46334267,22.46582031,22.46426773,22.46605301,22.46504402,22.46151733,22.46454048,0.001197814941,0.001927947975
25.6,26,10.4,23.23988342,23.24242783,23.24073219,23.24277496,23.24163246,23.23868179,23.24125099,0.00136756897,0.001847076463
25.6,27,10.8,23.92258072,23.92527962,23.92349625,23.92547417,23.92426109,23.92201614,23.9241066,0.001525878906,0.001750564552
25.6,28,11.2,24.50205231,24.50469398,24.50279236,24.50479126,24.50367355,24.50196838,24.503582,0.001529693604,0.001565170242
25.6,29,11.6,24.96891403,24.971241,24.96954536,24.97106552,24.97045517,24.96925354,24.97031212,0.001398086548,0.001398086548
25.6,30,12,25.31378365,25.315588,25.31420517,25.31549454,25.31481743,25.31406212,25.31483269,0.001049041748,0.001049804734
25.6,31,12.4,25.52727318,25.52840042,25.52754211,25.52861786,25.52787781,25.52731323,25.52795029,0.0006771087646,0.0006771087646
25.6,32,12.8,25.60000038,25.60069084,25.59989738,25.6011734,25.60033607,25.59980392,25.60037804,0.0003776550293,0.0004997253418
26,0,0,7.346839693e-40,-4.122033715e-05,0.0001146495342,0.0001469189301,2.028048038e-05,-1.239031553e-05,4.564765914e-05,4.564765914e-05,6.709191803e-05
26,1,0.4,0.07386363298,0.07324242592,0.07353760302,0.07353783399,0.07341088355,0.07324209809,0.07339417189,-0.0004694610834,0.000469464052
26,2,0.8,0.2906891406,0.2887794971,0.289483577,0.289578855,0.2888997793,0.2888408303,0.289116472,-0.001572668552,0.001572632813
26,3,1.2,0.6409457326,0.637992382,0.6388612986,0.6389477253,0.6379635334,0.6379733682,0.6383476257,-0.002598106861,0.002598071005
26,4,1.6,1.115102649,1.111367583,1.112543464,1.112408996,1.111185312,1.111169577,1.111734986,-0.00336766243,0.00336766243
26,5,2,1.703629017,1.699277997,1.700438976,1.700878143,1.69911027,1.698805332,1.699702024,-0.003926992416,0.003926873207
26,6,2.4,2.396994114,2.392161846,2.393479586,2.393799305,2.392100096,2.391473532,2.392602921,-0.00439119339,0.004391240887
26,7,2.8,3.185667038,3.180406809,3.18205452,3.182131767,3.180345058,3.179607391,3.180908918,-0.004758119583,0.004757928662
26,8,3.2,4.060117245,4.054796219,4.056351662,4.056621075,4.054656029,4.053761005,4.055236816,-0.004880428314,0.004880046938
26,9,3.6,5.010813713,5.005514622,5.006822109,5.007380962,5.00521946,5.004155159,5.005818367,-0.004995346069,0.004995250609
26,10,4,6.028225899,6.023174763,6.024199963,6.024995327,6.022654533,6.021420002,6.023288727,-0.004937171936,0.004936981015
26,11,4.4,7.102822781,7.097959995,7.099194527,7.099757671,7.097542286,7.095815659,7.098054409,-0.004768371582,0.004768752959
26,12,4.8,8.225072861,8.220643044,8.221733093,8.222384453,8.220236778,8.218097687,8.220619202,-0.004453659058,0.004453849979
26,13,5.2,9.385447502,9.381444931,9.382288933,9.383071899,9.381214142,9.378445625,9.381292343,-0.004155158997,0.004154396243
26,14,5.6,10.5744133,10.57083225,10.57151413,10.57235813,10.57063103,10.56762791,10.57059193,-0.003821372986,0.00382061
26,15,6,11.78244114,11.77938938,11.7800169,11.78063679,11.77927685,11.7757616,11.77901649,-0.00342464447,0.003424835159
26,16,6.4,13,12.9976511,12.99783897,12.99876499,12.99754047,12.9937191,12.99710274,-0.002897262573,0.002897071885
26,17,6.8,14.21755886,14.21575165,14.21588039,14.21668053,14.2158165,14.21159554,14.21514606,-0.002412796021,0.002413940383
26,18,7.2,15.4255867,15.42433834,15.42438507,15.42506218,15.42454243,15.4199295,15.42365074,-0.001935958862,0.001935195876
26,19,7.6,16.61455345,16.61394882,16.61382675,16.61439514,16.61401558,16.60942841,16.61312294,-0.001430511475,0.001430511475
26,20,8,17.77492714,17.77497864,17.77472878,17.7752285,17.77508163,17.77045059,17.77409363,-0.0008335113525,0.001036453294
26,21,8.4,18.89717674,18.89773369,18.89738655,18.89805222,18.89789772,18.89323807,18.89686203,-0.0003147125244,0.001260375953
26,22,8.8,19.97177505,19.9729557,19.97237587,19.97314262,19.97289085,19.96863365,19.97200012,0.0002250671387,0.001481246902
26,23,9.2,20.98918533,20.99089622,20.99011803,20.99093246,20.99092865,20.98688507,20.98995209,0.0007667541504,0.001686859177
26,24,9.6,21.93988228,21.94199371,21.94142151,21.94193459,21.94188881,21.93831635,21.94111061,0.00122833252,0.001855087234
26,25,10,22.81433296,22.81671715,22.81629562,22.81690407,22.81667137,22.81347084,22.81601143,0.001678466797,0.002023696899
26,26,10.4,23.60300636,23.60558891,23.60497093,23.60574341,23.60544205,23.60267258,23.60488319,0.001876831055,0.002010726836
26,27,10.8,24.29637146,24.2989502,24.29848099,24.29911804,24.29869843,24.29660606,24.29837036,0.001998901367,0.001999282744
26,28,11.2,24.88489723,24.88720322,24.88663673,24.88727188,24.88698769,24.88540077,24.88669968,0.001802444458,0.001802825951
26,29,11.6,25.35905457,25.36087036,25.36048508,25.36078644,25.36092758,25.35972595,25.36055946,0.001504898071,0.001504516578
26,30,12,25.70931053,25.71047592,25.71040726,25.71034622,25.71058273,25.70987892,25.71033859,0.001028060913,0.00102767942
26,31,12.4,25.92613602,25.92646217,25.92685699,25.92645264,25.92662048,25.92627716,25.92653275,0.0003967285156,0.0003978729364
26,32,12.8,26,25.99977303,26.00020218,26.00001335,25.99980354,25.9998455,25.99992752,-7.247924805e-05,0.0001586914004
26.4,0,0,0,3.189500421e-05,-5.677342415e-06,2.386234701e-05,5.497783422e-05,1.013278961e-05,2.303812653e-05,2.303812653e-05,2.530906386e-05
26.4,1,0.4,0.07499999553,0.07424451411,0.07434040308,0.07428678125,0.07428146899,0.07418656349,0.07426794618,-0.000732049346,0.000732049346
26.4,2,0.8,0.2951612771,0.2929037213,0.293094337,0.2930954397,0.2927892506,0.2927498519,0.2929265201,-0.002234756947,0.002234756947
26.4,3,1.2,0.650806427,0.6471931934,0.6473298073,0.6473246217,0.6468375325,0.6471187472,0.6471607685,-0.003645658493,0.003645646619
26.4,4,1.6,1.132258058,1.127556562,1.127755642,1.127686381,1.126985908,1.127383709,1.127473593,-0.004784464836,0.004784417339
26.4,5,2,1.729838729,1.724240541,1.724461794,1.724475622,1.723635077,1.723928332,1.724148154,-0.005690574646,0.005690455437
26.4,6,2.4,2.433871031,2.427700758,2.428014278,2.427956343,2.426885366,2.427205086,2.427552462,-0.006318569183,0.006318664644
26.4,7,2.8,3.234677315,3.22816205,3.228453159,3.228578329,3.227161407,3.227368593,3.227944851,-0.006732463837,0.006732606795
26.4,8,3.2,4.122580528,4.115932941,4.116202831,4.11639595,4.114693165,4.11481142,4.115607262,-0.006973266602,0.006973266602
26.4,9,3.6,5.087903023,5.081302166,5.081573486,5.081871986,5.079875946,5.07984066,5.08089304,-0.007009983063,0.007010173984
26.4,10,4,6.120967865,6.114598274,6.114662647,6.115253448,6.113039494,6.112784863,6.114068031,-0.006899833679,0.006900119595
26.4,11,4.4,7.212096691,7.206077099,7.206196785,7.206890106,7.204480171,7.203870296,7.20550251,-0.006594181061,0.006593799684
26.4,12,4.8,8.351613045,8.346085548,8.34617424,8.346989632,8.344614983,8.343455315,8.345464706,-0.006148338318,0.006149101071
26.4,13,5.2,9.529838562,9.524889946,9.524903297,9.525832176,9.523523331,9.521814346,9.52419281,-0.005645751953,0.005645942874
26.4,14,5.6,10.73709679,10.73287773,10.73278713,10.7338953,10.73139572,10.72937679,10.73206615,-0.005030632019,0.005030250642
26.4,15,6,11.96370983,11.96026802,11.96016502,11.96133614,11.95891571,11.95640945,11.9594183,-0.004291534424,0.004290962126
26.4,16,6.4,13.19999981,13.19730377,13.19718361,13.19856739,13.19601345,13.19322586,13.19645977,-0.003540039062,0.003540992737
26.4,17,6.8,14.43629074,14.43428326,14.43428516,14.4357481,14.4333086,14.43008327,14.43354225,-0.00274848938,0.002749061678
26.4,18,7.2,15.66290283,15.66174316,15.66184044,15.66324234,15.66094208,15.65743732,15.66104126,-0.001861572266,0.001997566316
26.4,19,7.6,16.87016106,16.86979294,16.86987877,16.87141228,16.86903381,16.86547661,16.86911964,-0.001041412354,0.001542663551
26.4,20,8,18.04838753,18.04879761,18.04904938,18.05047798,18.0481472,18.04448318,18.04819107,-0.0001964569092,0.001461410546
26.4,21,8.4,19.18790245,19.18902016,19.18935013,19.19076157,19.18851852,19.18475533,19.18848038,0.0005779266357,0.001837539719
26.4,22,8.8,20.27903175,20.28085709,20.28107262,20.28253555,20.28029823,20.27673721,20.28030014,0.001268386841,0.00218620291
26.4,23,9.2,21.31209755,21.31447029,21.31475067,21.31635284,21.31407928,21.3106308,21.3140564,0.001958847046,0.002545929048
26.4,24,9.6,22.27742004,22.28032875,22.28055,22.28209877,22.27980804,22.27669525,22.27989578,0.002475738525,0.002766036894
26.4,25,10,23.16532326,23.16848755,23.16877937,23.1702137,23.16809464,23.16544533,23.16820145,0.002878189087,0.002880859422
26.4,26,10.4,23.9661293,23.9694519,23.96977997,23.97100258,23.96909523,23.96675301,23.96921539,0.003086090088,0.003087234451
26.4,27,10.8,24.6701622,24.67336273,24.67377281,24.67479897,24.67303467,24.67116356,24.67322731,0.003065109253,0.003064346267
26.4,28,11.2,25.26774216,25.27045059,25.27094078,25.27189255,25.27034187,25.26891136,25.27050591,0.002763748169,0.002765274141
26.4,29,11.6,25.74919319,25.7512989,25.75178719,25.75257683,25.751297,25.75027275,25.75144577,0.002252578735,0.002253341721
26.4,30,12,26.10483932,26.10610771,26.1065197,26.10703659,26.10610008,26.10560226,26.10627365,0.001434326172,0.001433944679
26.4,31,12.4,26.32500076,26.32522202,26.32555389,26.32574272,26.32511139,26.32515907,26.32535744,0.0003566741943,0.0003570556582
26.4,32,12.8,26.39999962,26.39971352,26.40011215,26.40018463,26.3994236,26.3999424,26.39987564,-0.0001239776611,0.0002433776826
26.8,0,0,-8.227317557e-40,0.0001386320218,-4.763901234e-05,-9.069219232e-06,8.949637413e-05,5.107372999e-05,4.449877815e-05,4.449877815e-05,6.718207442e-05
26.8,1,0.4,0.07613635808,0.07527132332,0.07516816258,0.07500186563,0.07514411956,0.07516624033,0.07515034825,-0.0009860098362,0.0009860157734
26.8,2,0.8,0.2996334136,0.2969391048,0.2967173457,0.2964627743,0.2966636717,0.2966466546,0.2966858745,-0.002947539091,0.002947503235
26.8,3,1.2,0.6606671214,0.6562435031,0.6558208466,0.655377984,0.6557824612,0.6562220454,0.6558893919,-0.004777729511,0.00477775326
26.8,4,1.6,1.149413466,1.143561125,1.142826557,1.142532229,1.142876625,1.143539071,1.143067122,-0.006346344948,0.006346344948
26.8,5,2,1.756048322,1.749064207,1.748314619,1.74782443,1.748169661,1.748990893,1.74847281,-0.007575511932,0.00757555943
26.8,6,2.4,2.470747709,2.463123322,2.462278843,2.461808681,2.461877108,2.462853432,2.462388277,-0.00835943222,0.00835943222
26.8,7,2.8,3.283687592,3.275733709,3.274665594,3.274324417,3.274129629,3.275055408,3.274781704,-0.008905887604,0.008905840106
26.8,8,3.2,4.185043812,4.176903248,4.175879002,4.175685883,4.175058365,4.175767899,4.175858498,-0.009185314178,0.009184932336
26.8,9,3.6,5.164992809,5.156965733,5.155970097,5.155911922,5.155030727,5.155400753,5.155856133,-0.009136676788,0.009136962704
26.8,10,4,6.213709831,6.2059412,6.204950809,6.205090523,6.203978539,6.204040527,6.204800606,-0.008909225464,0.00890951138
26.8,11,4.4,7.321371078,7.314273357,7.313064575,7.313542366,7.312148571,7.311781883,7.312962532,-0.008408546448,0.00840892829
26.8,12,4.8,8.478152275,8.471622467,8.470538139,8.471269608,8.469779968,8.468688965,8.470379829,-0.007772445679,0.007772445679
26.8,13,5.2,9.674230576,9.668511391,9.667469025,9.668478012,9.666743279,9.66506958,9.667253494,-0.006977081299,0.006976318546
26.8,14,5.6,10.89978027,10.89515591,10.89396286,10.89523315,10.89327335,10.89099312,10.89372444,-0.006055831909,0.006056594662
26.8,15,6,12.14497757,12.14145947,12.1402216,12.14179611,12.13968182,12.13688946,12.14000988,-0.004967689514,0.004967880435
26.8,16,6.4,13.39999962,13.39732647,13.39646626,13.39826679,13.39593792,13.39257622,13.3961153,-0.003884315491,0.003884887788
26.8,17,6.8,14.65502167,14.65340137,14.65273285,14.65470028,14.65244102,14.64845181,14.65234566,-0.002676010132,0.00267620082
26.8,18,7.2,15.90021992,15.89966774,15.89921284,15.90129948,15.89903927,15.89481926,15.89880848,-0.001411437988,0.001844024635
26.8,19,7.6,17.12577057,17.12630653,17.12602043,17.12818336,17.12599373,17.12140656,17.12558174,-0.0001888275146,0.00155715947
26.8,20,8,18.32184792,18.32350349,18.3233757,18.32555962,18.32336426,18.31844521,18.32284927,0.001001358032,0.002362823579
26.8,21,8.4,19.47862816,19.48108673,19.48125648,19.48332787,19.48137283,19.47617531,19.48064423,0.002016067505,0.002996826079
26.8,22,8.8,20.58629036,20.5897007,20.58993149,20.59196091,20.59013367,20.58474731,20.58929443,0.003004074097,0.003621673677
26.8,23,9.2,21.63500786,21.63899422,21.63941574,21.64160347,21.63977432,21.6342659,21.6388092,0.003801345825,0.004099654965
26.8,24,9.6,22.6149559,22.61956215,22.61995506,22.62213326,22.62042809,22.61497688,22.61941147,0.004455566406,0.00445518503
26.8,25,10,23.51631165,23.52126694,23.52173615,23.52355766,23.52237892,23.51726151,23.52124023,0.004928588867,0.004928588867
26.8,26,10.4,24.32925224,24.33423805,24.33482742,24.33643341,24.33563423,24.33068085,24.33436203,0.005109786987,0.00511054974
26.8,27,10.8,25.04395103,25.04868889,25.04921341,25.05052376,25.05031395,25.04556274,25.04886055,0.004909515381,0.004909515381
26.8,28,11.2,25.65058708,25.65472794,25.65548706,25.65645218,25.65673637,25.65229416,25.65513992,0.004552841187,0.00455245981
26.8,29,11.6,26.13933372,26.14269638,26.1431179,26.14387894,26.14471436,26.14067078,26.14301491,0.003681182861,0.003681945847
26.8,30,12,26.50036621,26.50263023,26.50266457,26.50317001,26.50450325,26.50110817,26.50281715,0.002450942993,0.002449035645
26.8,31,12.4,26.7238636,26.72473717,26.7243576,26.72472,26.72650146,26.72381973,26.72482681,0.0009632110596,0.0009811401833
26.8,32,12.8,26.79999924,26.80038643,26.79984856,26.79989243,26.80210876,26.79985046,26.80041885,0.0004196166992,0.0005805969122
27.2,0,0,-6.892258471e-40,2.666562796e-05,-3.725290298e-07,-4.502013326e-06,5.451962352e-05,-3.460049629e-05,8.342042747e-06,8.342042747e-06,2.413205766e-05
27.2,1,0.4,0.07727272063,0.07597783208,0.07590705156,0.07575777918,0.07606776059,0.07599949837,0.07594197989,-0.00133074075,0.001330736326
27.2,2,0.8,0.3041055501,0.3001601696,0.3001772761,0.2998083532,0.3004787564,0.3003031015,0.3001855016,-0.003920048475,0.003920018673
27.2,3,1.2,0.6705278754,0.6641037464,0.6640075445,0.6633872986,0.6644365788,0.6647104025,0.664129138,-0.006398737431,0.006398761179
27.2,4,1.6,1.166568875,1.158156276,1.157723784,1.157217383,1.15843749,1.159032822,1.15811348,-0.008455395699,0.008455323987
27.2,5,2,1.782258034,1.772405028,1.771876097,1.771094084,1.772260189,1.77335608,1.772198319,-0.01005971432,0.01005973853
27.2,6,2.4,2.507624626,2.496873617,2.496134043,2.495469809,2.496259451,2.497604847,2.496468306,-0.01115632057,0.01115627307
27.2,7,2.8,3.332697868,3.321494341,3.320552588,3.319894552,3.320382595,3.32191658,3.320847988,-0.01184988022,0.01184973679
27.2,8,3.2,4.247507095,4.236277103,4.235194683,4.234725952,4.234614849,4.236073971,4.235377312,-0.01212978363,0.01212978363
27.2,9,3.6,5.242082119,5.23113966,5.229969025,5.229698658,5.229067802,5.23043108,5.230061531,-0.01202058792,0.01202087384
27.2,10,4,6.306451797,6.296155453,6.294807911,6.294831276,6.293628693,6.294917107,6.294868469,-0.01158332825,0.01158371009
27.2,11,4.4,7.430644989,7.421295643,7.419648647,7.420058727,7.418269157,7.419489861,7.419752598,-0.0108923912,0.01089258213
27.2,12,4.8,8.604692459,8.596485138,8.594614029,8.595546722,8.593071938,8.594079971,8.594759941,-0.009932518005,0.009932899848
27.2,13,5.2,9.818621635,9.811843872,9.809808731,9.811153412,9.80794239,9.808486938,9.809846878,-0.008774757385,0.008774566464
27.2,14,5.6,11.06246376,11.05726528,11.05509758,11.05671978,11.05294609,11.05312729,11.05503178,-0.007431983948,0.007432556245
27.2,15,6,12.32624626,12.32252312,12.32042122,12.32250595,12.31800938,12.31807137,12.32030678,-0.005939483643,0.00594005594
27.2,16,6.4,13.60000038,13.59793663,13.59585381,13.59827328,13.59326267,13.59297657,13.59566021,-0.004340171814,0.004339790437
27.2,17,6.8,14.87375355,14.87334061,14.87121487,14.87398911,14.86868382,14.86809254,14.87106514,-0.002688407898,0.002783584641
27.2,18,7.2,16.137537,16.13879776,16.13672638,16.1397686,16.13408661,16.13360023,16.13659477,-0.0009422302246,0.002338028047
27.2,19,7.6,17.38137817,17.38417435,17.38240623,17.38546944,17.37957001,17.37892342,17.38210678,0.0007286071777,0.002435684204
27.2,20,8,18.5953083,18.59957123,18.59804344,18.60116959,18.59515762,18.59411049,18.59761047,0.0023021698,0.002841568086
27.2,21,8.4,19.76935387,19.77501297,19.77362251,19.77666092,19.77056122,19.76947021,19.77306557,0.003711700439,0.003711700439
27.2,22,8.8,20.89354897,20.90031433,20.89921379,20.9021492,20.89610481,20.89476204,20.89850998,0.004961013794,0.004959869199
27.2,23,9.2,21.95791817,21.96556664,21.96452332,21.96765137,21.96139336,21.96015358,21.96385765,0.005939483643,0.005939483643
27.2,24,9.6,22.95249176,22.96061516,22.95998383,22.96291924,22.95687675,22.95553398,22.95918655,0.006694793701,0.006694030948
27.2,25,10,23.86730194,23.87578583,23.87524605,23.8779068,23.8722744,23.87121391,23.87448502,0.007183074951,0.007183456328
27.2,26,10.4,24.69237518,24.70073891,24.70038795,24.70277405,24.69752693,24.69659996,24.69960403,0.007228851318,0.00723037729
27.2,27,10.8,25.41774178,25.42554474,25.42520905,25.42721558,25.42292595,25.42210197,25.4246006,0.006858825684,0.006857681088
27.2,28,11.2,26.03343201,26.04022217,26.04029846,26.04179764,26.03825378,26.03763962,26.03964233,0.006210327148,0.006210327148
27.2,29,11.6,26.52947235,26.53475761,26.53471947,26.53596497,26.53326607,26.53280449,26.53430176,0.004829406738,0.004830169491
27.2,30,12,26.895895,26.89922905,26.89896584,26.89996719,26.89811707,26.89812469,26.89888382,0.002988815308,0.002985763596
27.2,31,12.4,27.12272644,27.12376595,27.12341881,27.1242733,27.12285995,27.12349701,27.12356567,0.0008392333984,0.000836563122
27.2,32,12.8,27.20000076,27.19988251,27.19956207,27.2002182,27.19948387,27.20046043,27.19992065,-8.010864258e-05,0.0003501892206
27.6,0,0,-2.938735877e-39,-6.274040788e-05,8.076429367e-06,1.997500658e-05,-2.20797956e-05,-1.02892518e-05,-1.34116035e-05,-1.34116035e-05,2.463217788e-05
27.6,1,0.4,0.07840908319,0.07661637664,0.07660619915,0.07654730976,0.0768096149,0.07658404112,0.07663270831,-0.001776374876,0.001776374876
27.6,2,0.8,0.3085777164,0.30330351,0.3033278286,0.3030345142,0.3038750291,0.3030067384,0.3033095002,-0.005268216133,0.005268192384
27.6,3,1.2,0.6803885698,0.6717243195,0.6716875434,0.6712137461,0.6723797917,0.6714255214,0.6716861725,-0.008702397346,0.008702385239
27.6,4,1.6,1.183724284,1.172498584,1.172261953,1.171675324,1.173102736,1.171919346,1.172291517,-0.01143276691,0.0114326952
27.6,5,2,1.808467746,1.795440674,1.794834137,1.794082761,1.795355201,1.794614196,1.79486537,-0.01360237598,0.01360235177
27.6,6,2.4,2.544501543,2.530326605,2.529429674,2.528792381,2.529680252,2.529020309,2.52944994,-0.01505160332,0.01505169831
27.6,7,2.8,3.381708145,3.367080688,3.365914345,3.365259409,3.365822554,3.365351915,3.365885973,-0.01582217216,0.01582236215
27.6,8,3.2,4.309970856,4.295435429,4.293948174,4.293356419,4.293571472,4.293326855,4.29392767,-0.01604318619,0.01604318619
27.6,9,3.6,5.319171429,5.30533123,5.303490639,5.303012371,5.30266428,5.302668095,5.303433418,-0.01573801041,0.0157381054
27.6,10,4,6.399193287,6.386367798,6.384123802,6.384043217,6.382957935,6.383221149,6.384142876,-0.01505041122,0.01505050622
27.6,11,4.4,7.539919376,7.528409004,7.525751591,7.526192188,7.524378777,7.524950981,7.52593708,-0.01398229599,0.01398286782
27.6,12,4.8,8.731231689,8.721482277,8.718414307,8.719481468,8.716813087,8.717606544,8.718759537,-0.01247215271,0.01247215271
27.6,13,5.2,9.963012695,9.955271721,9.951920509,9.953350067,9.950007439,9.951111794,9.952332497,-0.01068019867,0.01068038959
27.6,14,5.6,11.22514629,11.21959305,11.21604824,11.21774673,11.21379757,11.2151022,11.21645832,-0.008687973022,0.008688735776
27.6,15,6,12.50751495,12.50412655,12.50053978,12.5027113,12.49820137,12.49951077,12.50101757,-0.006497383118,0.006497001741
27.6,16,6.4,13.80000019,13.79897118,13.79527855,13.79773521,13.79289436,13.79427147,13.79582977,-0.004170417786,0.004170036409
27.6,17,6.8,15.09248543,15.09401608,15.0901041,15.09280396,15.0875597,15.08911705,15.09071922,-0.001766204834,0.002504921053
27.6,18,7.2,16.37485313,16.37865829,16.37467766,16.37767601,16.37218475,16.3739872,16.37543678,0.0005836486816,0.002067565918
27.6,19,7.6,17.63698769,17.64302826,17.63909531,17.64225006,17.63647079,17.63843346,17.63985634,0.002868652344,0.003074645996
27.6,20,8,18.86876869,18.87681389,18.87302589,18.87617302,18.87065315,18.87252235,18.87383652,0.005067825317,0.005068969913
27.6,21,8.4,20.06008148,20.06996536,20.0663662,20.06954002,20.06377029,20.06586456,20.06710052,0.007019042969,0.007019805722
27.6,22,8.8,21.20080566,21.2120533,21.20884705,21.21186447,21.2060833,21.20833778,21.20943642,0.008630752563,0.008631515317
27.6,23,9.2,22.28082848,22.29329491,22.29056931,22.29325294,22.28752899,22.28980637,22.29088974,0.01006126404,0.01006202679
27.6,24,9.6,23.29002953,23.30312729,23.30076027,23.30327797,23.29792976,23.30008316,23.30103493,0.01100540161,0.01100616436
27.6,25,10,24.21829224,24.23161125,24.22952271,24.23180008,24.22690392,24.22898865,24.22976494,0.01147270203,0.01147308387
27.6,26,10.4,25.05549812,25.068573,25.06674194,25.06860352,25.06434059,25.06628609,25.06690788,0.01140975952,0.01141090412
27.6,27,10.8,25.79153252,25.80360794,25.80221558,25.80350113,25.80005836,25.80188751,25.80225182,0.01071929932,0.01072158851
27.6,28,11.2,26.41627502,26.42686844,26.42562485,26.4264946,26.4240551,26.42550087,26.42571068,0.009435653687,0.009433746338
27.6,29,11.6,26.91961098,26.92807579,26.92682076,26.92742538,26.92588425,26.9270134,26.92704391,0.007432937622,0.007432937622
27.6,30,12,27.29142189,27.29692078,27.29594231,27.2959919,27.29545403,27.29642296,27.29614639,0.004724502563,0.004724502563
27.6,31,12.4,27.52159119,27.52376747,27.5229969,27.52288628,27.52258301,27.5239315,27.52323341,0.001642227173,0.00164184568
27.6,32,12.8,27.60000038,27.60018539,27.59992599,27.59967232,27.59990883,27.60121346,27.60017967,0.0001792907715,0.0003784179571
28,0,0,3.134331919e-39,-8.50809738e-05,-6.484985352e-05,6.714835763e-07,-2.231448889e-05,1.113116741e-05,-3.208853377e-05,-3.208853377e-05,3.680959344e-05
28,1,0.4,0.07954545319,0.07741953433,0.07726618648,0.07732786238,0.07734854519,0.07715135813,0.07730269432,-0.00224275887,0.002242755843
28,2,0.8,0.3130498528,0.3061690331,0.3060789108,0.3061545193,0.3063998222,0.3056277633,0.3060860038,-0.006963849068,0.006963843014
28,3,1.2,0.6902492642,0.6790947914,0.6789621115,0.6790957451,0.6792105436,0.6780400276,0.6788806915,-0.01136857271,0.01136862021
28,4,1.6,1.200879693,1.186355233,1.185894489,1.185958624,1.186053753,1.184599996,1.1857723,-0.01510739326,0.01510727406
28,5,2,1.834677458,1.817839265,1.816949964,1.817109346,1.816851258,1.815585375,1.816867113,-0.0178103447,0.01781041548
28,6,2.4,2.581378222,2.563125134,2.561765671,2.561894417,2.561402798,2.560106039,2.561658859,-0.01971936226,0.01971941069
28,7,2.8,3.430718422,3.412153721,3.410043716,3.410306215,3.409459114,3.40833497,3.41005969,-0.02065873146,0.02065887488
28,8,3.2,4.372434139,4.35403204,4.351489067,4.351895809,4.350619793,4.350024223,4.351612091,-0.02082204819,0.02082195319
28,9,3.6,5.396260738,5.378772736,5.375659943,5.376234531,5.374563217,5.374256134,5.375897408,-0.02036333084,0.02036342584
28,10,4,6.491935253,6.47588253,6.472248554,6.473149776,6.471016407,6.470827579,6.472624779,-0.0193104744,0.01931028441
28,11,4.4,7.649193287,7.635074139,7.631034851,7.632221699,7.629535675,7.629663467,7.631506443,-0.01768684387,0.01768732071
28,12,4.8,8.85777092,8.846112251,8.841520309,8.843485832,8.839783669,8.84036541,8.842253685,-0.0155172348,0.01551742572
28,13,5.2,10.10740471,10.0983057,10.09347343,10.09567261,10.0916481,10.09287167,10.09439468,-0.01301002502,0.01301040687
28,14,5.6,11.38782978,11.38171673,11.37652493,11.37905598,11.37469959,11.37617493,11.37763405,-0.01019573212,0.01019535027
28,15,6,12.68878269,12.68589973,12.6804285,12.68309689,12.67852783,12.67993259,12.68157768,-0.00720500946,0.007205581758
28,16,6.4,14,14.00039959,13.99457836,13.99755096,13.99275494,13.99441338,13.99593925,-0.004060745239,0.004220390227
28,17,6.8,15.31121731,15.31494331,15.30905056,15.31225872,15.30709076,15.30896568,15.31046104,-0.0007562637329,0.002662468003
28,18,7.2,16.61216927,16.61895943,16.61313057,16.61642075,16.61104202,16.61319923,16.61454964,0.002380371094,0.002832031343
28,19,7.6,17.89259529,17.90237808,17.89648819,17.89980698,17.89456177,17.8967514,17.8979969,0.005401611328,0.005401992705
28,20,8,19.14222908,19.15470505,19.14896011,19.15201569,19.14735031,19.14954567,19.1505146,0.008285522461,0.008286285214
28,21,8.4,20.35080719,20.36561203,20.36040497,20.36348534,20.35858154,20.36086464,20.3617897,0.01098251343,0.01098251343
28,22,8.8,21.50806427,21.52478409,21.51981735,21.52292442,21.5181179,21.52049446,21.52122879,0.01316452026,0.01316337567
28,23,9.2,22.60373878,22.62193871,22.61739731,22.62022781,22.61566544,22.61795425,22.61863327,0.01489448547,0.01489791833
28,24,9.6,23.62756538,23.64652634,23.64252281,23.64504242,23.64095688,23.64300728,23.64361,0.0160446167,0.01604576036
28,25,10,24.56928062,24.58837509,24.58480072,24.58694077,24.58342743,24.58507538,24.58572388,0.01644325256,0.01644325256
28,26,10.4,25.41862106,25.43723106,25.43393326,25.43575096,25.43281937,25.43411827,25.43477058,0.01614952087,0.01614952087
28,27,10.8,26.16532326,26.18254471,26.17989349,26.18120384,26.17876244,26.17978096,26.180439,0.01511573792,0.01511383057
28,28,11.2,26.79911995,26.81429672,26.81198692,26.81271362,26.8108654,26.81148529,26.8122673,0.01314735413,0.01314964332
28,29,11.6,27.30975151,27.32188606,27.31974602,27.3200016,27.31895828,27.31921577,27.31996155,0.01021003723,0.01021003723
28,30,12,27.68695068,27.69489098,27.69322205,27.6930294,27.69262505,27.69261169,27.69327736,0.006326675415,0.006325149443
28,31,12.4,27.92045403,27.9240036,27.92242241,27.92227554,27.92214203,27.92222977,27.92261696,0.00216293335,0.002160644624
28,32,12.8,28,28.00127411,27.99998856,27.99983788,27.9998703,27.99973488,28.00014114,0.0001411437988,0.00036849975
28.4,0,0,3.7320416e-35,4.964740947e-05,4.804134369e-05,-3.735721111e-05,-4.449859262e-05,-3.082305193e-05,-2.998020591e-06,-2.998020591e-06,4.207352322e-05
28.4,1,0.4,0.07999999821,0.07792027295,0.077915892,0.07807400078,0.0778606832,0.07763502002,0.0778811723,-0.002118825912,0.002118824515
28.4,2,0.8,0.3156129122,0.3090101779,0.3086809516,0.3091151118,0.3088511229,0.3080497384,0.3087414205,-0.006871491671,0.006871491671
28.4,3,1.2,0.6972369552,0.6862689853,0.6853211522,0.6867271066,0.6857788563,0.6842970252,0.6856786013,-0.0115583539,0.01155832969
28.4,4,1.6,1.21444273,1.200074434,1.198529363,1.199586391,1.198626399,1.19711566,1.198786497,-0.01565623283,0.01565628126
28.4,5,2,1.856800914,1.839847684,1.837783813,1.8396312,1.837827325,1.836224198,1.838262796,-0.01853811741,0.01853806898
28.4,6,2.4,2.613882065,2.595441103,2.592471361,2.594282389,2.592598915,2.591141939,2.593187094,-0.02069497108,0.02069492266
28.4,7,2.8,3.47525692,3.456563234,3.452769279,3.455007792,3.452615738,3.45127821,3.453646898,-0.02161002159,0.02161007002
28.4,8,3.2,4.430496216,4.412021637,4.407652378,4.40982151,4.407272339,4.406415939,4.408637047,-0.02185916901,0.02185945585
28.4,9,3.6,5.469170094,5.451354027,5.446661949,5.448831081,5.445985794,5.44567585,5.447701931,-0.02146816254,0.02146835253
28.4,10,4,6.580849648,6.564533234,6.559529781,6.561734676,6.558527946,6.558555603,6.560576439,-0.02027320862,0.02027339861
28.4,11,4.4,7.755105495,7.740879059,7.735445023,7.737499714,7.734176636,7.734742641,7.736548424,-0.01855707169,0.0185568817
28.4,12,4.8,8.981508255,8.969544411,8.963979721,8.966851234,8.962497711,8.963792801,8.965333939,-0.01617431641,0.01617508009
28.4,13,5.2,10.24962807,10.24037933,10.23461628,10.23751259,10.23300838,10.23514175,10.23613167,-0.01349639893,0.01349639893
28.4,14,5.6,11.54903698,11.5427599,11.53687859,11.53996754,11.53534985,11.53806877,11.53860474,-0.01043224335,0.01043205243
28.4,15,6,12.8693037,12.86653137,12.86034489,12.86338711,12.85869598,12.86181927,12.86215496,-0.007148742676,0.007147979923
28.4,16,6.4,14.19999981,14.20071316,14.19437218,14.19741249,14.1927042,14.19627857,14.19629669,-0.003703117371,0.003989028744
28.4,17,6.8,15.53069592,15.53464508,15.52863026,15.53184414,15.5267868,15.53080463,15.53054237,-0.0001535415649,0.002236175584
28.4,18,7.2,16.85096359,16.85813522,16.85234642,16.85545731,16.85026169,16.85478783,16.85419846,0.003234863281,0.003514862154
28.4,19,7.6,18.15037155,18.16037369,18.15512085,18.15782738,18.15315247,18.15776443,18.15684891,0.006477355957,0.006476211362
28.4,20,8,19.41849136,19.43109703,19.42629051,19.42876053,19.42454529,19.42928696,19.42799759,0.009506225586,0.00950470008
28.4,21,8.4,20.64489365,20.65988922,20.65546036,20.65789795,20.65396118,20.65872383,20.65718651,0.01229286194,0.01229286194
28.4,22,8.8,21.81915092,21.83588409,21.83229828,21.83464813,21.83084869,21.83560753,21.83385849,0.01470756531,0.01470642071
28.4,23,9.2,22.93083,22.94878197,22.9459095,22.94816017,22.9444313,22.94919205,22.94729233,0.01646232605,0.01646499708
28.4,24,9.6,23.9695034,23.98819733,23.98577309,23.98753166,23.98452187,23.98900032,23.98700333,0.01749992371,0.01750144921
28.4,25,10,24.92474365,24.94347954,24.94164276,24.94286919,24.94059372,24.94456291,24.94263077,0.01788711548,0.01788597181
28.4,26,10.4,25.78611755,25.80428886,25.80275345,25.80331802,25.80190849,25.80550385,25.80355263,0.01743507385,0.0174369812
28.4,27,10.8,26.54319954,26.55976868,26.55891418,26.55924416,26.55804443,26.56114006,26.55942154,0.01622200012,0.01622276381
28.4,28,11.2,27.18555641,27.19957161,27.1991024,27.19910812,27.19836235,27.20095825,27.19942093,0.01386451721,0.01386413537
28.4,29,11.6,27.7027626,27.71343231,27.71336174,27.71260643,27.71258926,27.71474075,27.71334457,0.01058197021,0.01058349572
28.4,30,12,28.08438683,28.09068298,28.09069061,28.09036446,28.09026909,28.09189606,28.09078026,0.006393432617,0.006393813994
28.4,31,12.4,28.31999969,28.3219471,28.32188988,28.32171822,28.32192039,28.32323074,28.32213974,0.002140045166,0.002141571138
28.4,32,12.8,28.39999962,28.40026665,28.39992714,28.40005875,28.39995956,28.40104294,28.4002533,0.0002536773682,0.0002964019659
28.8,0,0,-1.159860276e-34,6.772531196e-05,-7.420778275e-05,-0.0001118863001,-9.551644325e-06,-7.659196854e-06,-2.711592242e-05,-2.711592242e-05,5.420604793e-05
28.8,1,0.4,0.07999999821,0.07845804095,0.07853902876,0.07849396765,0.0782783553,0.07807019353,0.07836791873,-0.001632079482,0.001632080995
28.8,2,0.8,0.3169032335,0.3112647235,0.3109509349,0.3119752705,0.3111580908,0.3103212714,0.3111340404,-0.005769193172,0.005769175477
28.8,3,1.2,0.7023092508,0.692868948,0.6912014484,0.692604959,0.6920315623,0.6903737783,0.6918161511,-0.01049309969,0.0104931118
28.8,4,1.6,1.225610733,1.212795615,1.210238218,1.211915493,1.210715294,1.209335327,1.210999966,-0.01461076736,0.01461074315
28.8,5,2,1.876200199,1.860947967,1.857661366,1.859466791,1.85838747,1.856455922,1.858584046,-0.01761615276,0.01761629619
28.8,6,2.4,2.643470526,2.626674652,2.62243104,2.624703407,2.623384476,2.621702671,2.623779297,-0.01969122887,0.0196912773
28.8,7,2.8,3.516814232,3.499639511,3.494493246,3.496570587,3.495276213,3.493606806,3.495917559,-0.0208966732,0.02089696005
28.8,8,3.2,4.485623837,4.468740463,4.462831497,4.464585304,4.463322163,4.46202898,4.464301586,-0.02132225037,0.02132215537
28.8,9,3.6,5.539292336,5.523178577,5.516833305,5.518653393,5.516764641,5.516226292,5.518331528,-0.0209608078,0.02096109465
28.8,10,4,6.667212486,6.65272522,6.645774841,6.647811413,6.645454884,6.645367146,6.647426605,-0.01978588104,0.01978578605
28.8,11,4.4,7.858776569,7.846387863,7.838962078,7.841116428,7.838356972,7.838879108,7.840740204,-0.01803636551,0.01803607866
28.8,12,4.8,9.103377342,9.093154907,9.085700989,9.08814621,9.084692001,9.086240768,9.087587357,-0.01578998566,0.0157903675
28.8,13,5.2,10.39040756,10.38297081,10.37528896,10.37841892,10.37393475,10.37626266,10.37737465,-0.01303291321,0.01303234138
28.8,14,5.6,11.70925903,11.70485306,11.69708157,11.70009232,11.69572449,11.69868851,11.69928837,-0.009970664978,0.00997104682
28.8,15,6,13.04932594,13.04828453,13.04022598,13.04382229,13.03872204,13.04253292,13.04271698,-0.006608963013,0.006608390715
28.8,16,6.4,14.39999962,14.4024086,14.39426994,14.39784718,14.39261818,14.39694214,14.39681721,-0.003182411194,0.00414600363
28.8,17,6.8,15.75067425,15.75647354,15.74842167,15.75242043,15.74655151,15.75140762,15.75105572,0.0003814697266,0.002930831863
28.8,18,7.2,17.0907402,17.09945107,17.09204674,17.09570122,17.08972168,17.09509468,17.09440231,0.003662109375,0.004070281982
28.8,19,7.6,18.40959358,18.42094994,18.41436958,18.41739655,18.41197014,18.41750526,18.41643906,0.006845474243,0.00684471149
28.8,20,8,19.69662285,19.71055603,19.70419693,19.70773125,19.70221329,19.70760727,19.70646095,0.009838104248,0.009838104248
28.8,21,8.4,20.94122314,20.95733833,20.95144844,20.95511246,20.94975281,20.95508003,20.9537468,0.01252365112,0.01252326928
28.8,22,8.8,22.1327877,22.15074348,22.14546204,22.1483345,22.14409828,22.149086,22.14754295,0.01475524902,0.01475715637
28.8,23,9.2,23.26070786,23.27968788,23.27532578,23.27767563,23.27351379,23.2787838,23.27699661,0.01628875732,0.01628952101
28.8,24,9.6,24.31437683,24.33409119,24.33013916,24.33180428,24.32865524,24.33325768,24.33159065,0.01721382141,0.01721267775
28.8,25,10,25.28318596,25.30293846,25.29950142,25.30079079,25.29814148,25.30221558,25.3007164,0.01753044128,0.01753158495
28.8,26,10.4,26.15653038,26.17536545,26.17264748,26.17338371,26.17121315,26.17482948,26.17348862,0.01695823669,0.01695747301
28.8,27,10.8,26.92379951,26.94089699,26.93881416,26.93893433,26.93763924,26.9403286,26.93932152,0.01552200317,0.01552314777
28.8,28,11.2,27.5743885,27.58903503,27.58703804,27.58722115,27.58610535,27.58826637,27.58753395,0.01314544678,0.01314468402
28.8,29,11.6,28.09769058,28.10886765,28.10726547,28.10619164,28.1064415,28.1079464,28.10734177,0.009651184082,0.009651946835
28.8,30,12,28.48309708,28.49002838,28.48827934,28.48793221,28.48811913,28.4887352,28.48862076,0.005523681641,0.005521774292
28.8,31,12.4,28.71999931,28.72333717,28.72130966,28.72150612,28.72170067,28.7216053,28.72189331,0.001893997192,0.001892471337
28.8,32,12.8,28.79999924,28.80199432,28.79978752,28.80003738,28.80003166,28.79989815,28.80035019,0.0003509521484,0.0004756927374
29.2,0,0,5.995428135e-35,-0.0001144963317,-0.0002419799566,4.07025218e-05,-4.062056541e-05,1.000612974e-05,-6.927763752e-05,-6.927763752e-05,8.956110105e-05
29.2,1,0.4,0.07999999821,0.07880431414,0.07878518105,0.07879334688,0.07869884372,0.07819624245,0.07865558565,-0.001344412565,0.001344412565
29.2,2,0.8,0.3181935549,0.3134738803,0.313131392,0.313528657,0.3131070435,0.312438637,0.313135922,-0.005057632923,0.005057632923
29.2,3,1.2,0.7073815465,0.6982758641,0.6967439055,0.6969197989,0.6970448494,0.6963057518,0.697058022,-0.01032352448,0.01032351237
29.2,4,1.6,1.236778617,1.223682523,1.221196771,1.221638322,1.221800089,1.221083283,1.221880198,-0.01489841938,0.01489841938
29.2,5,2,1.895599604,1.879848003,1.876561284,1.87699151,1.87706852,1.876402855,1.877374411,-0.01822519302,0.01822516881
29.2,6,2.4,2.673058987,2.655489445,2.651687384,2.652247667,2.651964188,2.651458025,2.652569294,-0.02048969269,0.02048964426
29.2,7,2.8,3.558371544,3.539816856,3.535167217,3.535292864,3.535657167,3.535461903,3.536279202,-0.02209234238,0.02209234238
29.2,8,3.2,4.540751934,4.522233009,4.517017365,4.51750803,4.517307758,4.516940117,4.518201351,-0.02255058289,0.02255067788
29.2,9,3.6,5.609415054,5.592121601,5.585914612,5.586926937,5.585950375,5.586137772,5.58741045,-0.02200460434,0.02200479433
29.2,10,4,6.753574848,6.737894535,6.730857849,6.732446671,6.730844498,6.731602669,6.732729435,-0.02084541321,0.0208456032
29.2,11,4.4,7.962447166,7.948843002,7.941419601,7.943572521,7.941146374,7.942243576,7.943444729,-0.01900243759,0.01900215074
29.2,12,4.8,9.225245476,9.214529037,9.206428528,9.208415031,9.206093788,9.207890511,9.208670616,-0.01657485962,0.01657409593
29.2,13,5.2,10.5311861,10.52351761,10.51523018,10.51740074,10.51456833,10.51694775,10.5175333,-0.01365280151,0.01365318336
29.2,14,5.6,11.86948204,11.86535072,11.85670471,11.85931778,11.85566044,11.85883331,11.85917377,-0.01030826569,0.01030864753
29.2,15,6,13.22934818,13.22865105,13.21997261,13.22280788,13.21879768,13.22247791,13.22254181,-0.006806373596,0.006806754973
29.2,16,6.4,14.60000038,14.60295677,14.59418392,14.59771156,14.59290886,14.59699249,14.59695148,-0.00304889679,0.004232215695
29.2,17,6.8,15.97065163,15.97729683,15.96819592,15.97215462,15.96716213,15.97207546,15.97137737,0.0007257461548,0.003103446914
29.2,18,7.2,17.33051872,17.34052849,17.33177185,17.33600616,17.33063507,17.33579254,17.33494759,0.004428863525,0.004428100772
29.2,19,7.6,18.66881371,18.68194008,18.67360687,18.67807007,18.67248917,18.67737389,18.67669487,0.007881164551,0.007882309146
29.2,20,8,19.97475433,19.9906044,19.98293495,19.9871788,19.98161888,19.98670387,19.98580742,0.01105308533,0.01105384808
29.2,21,8.4,21.23755264,21.25548935,21.2487545,21.25283623,21.24746704,21.25211334,21.25133133,0.01377868652,0.01377944928
29.2,22,8.8,22.44642448,22.46630287,22.46007538,22.46331024,22.4591217,22.46328545,22.46241951,0.01599502563,0.01599464379
29.2,23,9.2,23.59058571,23.61175156,23.60604286,23.60928154,23.60519791,23.60906792,23.60827065,0.01768493652,0.01768264733
29.2,24,9.6,24.65924835,24.68125534,24.67582703,24.67861176,24.67508316,24.67808533,24.67777061,0.01852226257,0.01852416992
29.2,25,10,25.64162827,25.66327667,25.65891457,25.66114235,25.6576252,25.66046524,25.66028404,0.01865577698,0.01865654066
29.2,26,10.4,26.5269413,26.54758072,26.54377556,26.54543114,26.54279327,26.54440498,26.54479599,0.01785469055,0.01785583422
29.2,27,10.8,27.30439949,27.32316017,27.31968689,27.32100296,27.31892204,27.32025719,27.32060623,0.01620674133,0.01620635949
29.2,28,11.2,27.9632206,27.97898102,27.97588348,27.97680092,27.97524643,27.97604561,27.9765892,0.01336860657,0.01337089576
29.2,29,11.6,28.49261856,28.50445366,28.50162315,28.50225067,28.50105095,28.50147629,28.50217247,0.009553909302,0.009552383795
29.2,30,12,28.88180733,28.88915253,28.88615227,28.88642502,28.88607407,28.88607788,28.88677597,0.004968643188,0.004969024565
29.2,31,12.4,29.12000084,29.12361526,29.12101364,29.12123489,29.12108231,29.12018967,29.12142563,0.001424789429,0.001426315284
29.2,32,12.8,29.20000076,29.2021389,29.19989967,29.19998932,29.20003128,29.19965744,29.20034409,0.0003433227539,0.000524902367
29.6,0,0,-2.399686339e-35,4.781642929e-05,2.939999104e-05,2.691522241e-06,-2.659857273e-06,-0.0001221001148,-8.97040627e-06,-8.97040627e-06,4.093358439e-05
29.6,1,0.4,0.07999999821,0.07940381765,0.07900306582,0.07895600796,0.07913389802,0.07854436338,0.07900823653,-0.0009917616844,0.0009917676216
29.6,2,0.8,0.3194838762,0.3152825832,0.3146015108,0.3143837154,0.3150704205,0.3143393397,0.314735502,-0.004748374224,0.004748362117
29.6,3,1.2,0.7124538422,0.7025331855,0.7008405924,0.7009103298,0.7018613815,0.7015731335,0.7015436888,-0.01091015339,0.010910118
29.6,4,1.6,1.24794662,1.233400583,1.230502129,1.230791092,1.23219645,1.231892705,1.231756568,-0.01619005203,0.01619002782
29.6,5,2,1.914998889,1.897078991,1.893110275,1.893446088,1.895188093,1.894840837,1.894732833,-0.02026605606,0.02026603185
29.6,6,2.4,2.702647448,2.682301521,2.677798748,2.678177834,2.680053473,2.679454327,2.679557323,-0.02309012413,0.02309026755
29.6,7,2.8,3.599928856,3.578171492,3.572977304,3.573417664,3.575376987,3.575215101,3.575031757,-0.02489709854,0.02489714697
29.6,8,3.2,4.595880032,4.574080467,4.568082809,4.568911076,4.570516109,4.570658207,4.570449829,-0.02543020248,0.02543029748
29.6,9,3.6,5.679537296,5.658442974,5.652217388,5.653232098,5.65426302,5.654770851,5.654585361,-0.02495193481,0.02495202981
29.6,10,4,6.839937687,6.820567608,6.813875675,6.815394878,6.815645218,6.816885948,6.816473961,-0.02346372604,0.02346382104
29.6,11,4.4,8.06611824,8.0489254,8.042154312,8.044034004,8.043432236,8.044737816,8.044656754,-0.02146148682,0.02146148682
29.6,12,4.8,9.347114563,9.332821846,9.32597065,9.32767868,9.327072144,9.328679085,9.328444481,-0.01867008209,0.01867008209
29.6,13,5.2,10.67196465,10.66102409,10.65411091,10.65625763,10.6549015,10.65712166,10.65668297,-0.01528167725,0.01528148632
29.6,14,5.6,12.02970409,12.02260208,12.01539135,12.01827717,12.01571941,12.01862049,12.01812172,-0.01158237457,0.01158199273
29.6,15,6,13.40937042,13.40626335,13.39907551,13.40240765,13.3988657,13.40262413,13.40184784,-0.007522583008,0.007523155306
29.6,16,6.4,14.80000019,14.80069351,14.79394341,14.79757309,14.79349804,14.79747391,14.79663658,-0.003363609314,0.00364112854
29.6,17,6.8,16.19062996,16.19486046,16.18867874,16.1925602,16.1883049,16.19261742,16.19140434,0.0007743835449,0.002484893892
29.6,18,7.2,17.57029533,17.57855034,17.57250786,17.57659149,17.57201767,17.57705116,17.57534409,0.005048751831,0.005048370454
29.6,19,7.6,18.92803574,18.93979645,18.93427467,18.93909645,18.93360329,18.93849182,18.93705177,0.009016036987,0.00901679974
29.6,20,8,20.25288582,20.26786041,20.26296234,20.26780701,20.26198006,20.26718903,20.26556015,0.01267433167,0.01267394982
29.6,21,8.4,21.53388214,21.55104256,21.54731941,21.55212402,21.5462265,21.55073547,21.54948807,0.01560592651,0.01560745202
29.6,22,8.8,22.76006317,22.77932358,22.77631378,22.78053474,22.77514648,22.77908516,22.77807999,0.01801681519,0.01801757887
29.6,23,9.2,23.92046356,23.94121933,23.93885612,23.94272614,23.9380703,23.94106865,23.94038773,0.01992416382,0.01992454566
29.6,24,9.6,25.00411987,25.025383,25.02390862,25.02733231,25.02291107,25.02524757,25.02495766,0.02083778381,0.02083664015
29.6,25,10,26.00007057,26.02057266,26.02031136,26.02319145,26.01850128,26.0209446,26.02070618,0.02063560486,0.02063369751
29.6,26,10.4,26.89735222,26.91659546,26.9168396,26.91959763,26.91540718,26.91666031,26.91701889,0.01966667175,0.01966781542
29.6,27,10.8,27.68500137,27.70227623,27.7023716,27.70457649,27.70123291,27.70244217,27.7025795,0.017578125,0.01757850684
29.6,28,11.2,28.35205269,28.36567116,28.36613655,28.36783028,28.36522865,28.36602783,28.36618042,0.01412773132,0.01412620582
29.6,29,11.6,28.88754654,28.89622498,28.89691925,28.89844894,28.89642143,28.89719391,28.89703941,0.009492874146,0.009495163336
29.6,30,12,29.28051567,29.28377533,29.28452873,29.28543282,29.28454208,29.28477097,29.28461075,0.004095077515,0.004094314761
29.6,31,12.4,29.52000046,29.51973915,29.52043343,29.52099609,29.52080154,29.52044487,29.52048302,0.0004825592041,0.0005870818859
29.6,32,12.8,29.60000038,29.59910583,29.60004044,29.60004807,29.60009766,29.59998322,29.59985352,-0.0001468658447,0.0002193450928
30,0,0,-1.690760484e-39,0.0001524849795,4.312396049e-05,4.73856926e-05,8.370541036e-05,-0.000290542841,7.231440577e-06,7.231440577e-06,0.0001234485826
30,1,0.4,0.07999999821,0.07964137197,0.07935851812,0.07888187468,0.07957667112,0.07913380861,0.0793184489,-0.0006815493107,0.0006815493107
30,2,0.8,0.3199999928,0.3165623546,0.3157454729,0.3150349259,0.316521585,0.3158729374,0.3159474432,-0.004052549601,0.004052537493
30,3,1.2,0.715369463,0.706793189,0.7044525146,0.7046406865,0.7061803937,0.7056280375,0.7055389285,-0.009830534458,0.009830499068
30,4,1.6,1.255894899,1.242420912,1.238845468,1.239293814,1.241499186,1.241144419,1.240640879,-0.01525402069,0.0152541399
30,5,2,1.930410504,1.91312778,1.90856266,1.909159303,1.912047267,1.911696076,1.910918593,-0.01949191093,0.01949188672
30,6,2.4,2.727750301,2.708184958,2.7025702,2.703335047,2.705971479,2.706154346,2.705243349,-0.02250695229,0.02250709571
30,7,2.8,3.636748791,3.615722179,3.609495163,3.610458851,3.613217592,3.613209009,3.612420559,-0.02432823181,0.02432823181
30,8,3.2,4.646239758,4.624872208,4.618070602,4.619374275,4.621712685,4.622183323,4.621242523,-0.02499723434,0.02499713935
30,9,3.6,5.745057583,5.724559784,5.717212677,5.718630314,5.720676422,5.721537113,5.720522881,-0.0245347023,0.02453432046
30,10,4,6.922036171,6.903067589,6.89580965,6.897776604,6.898423672,6.89993906,6.899003506,-0.02303266525,0.02303285524
30,11,4.4,8.166009903,8.149118423,8.142067909,8.143904686,8.143985748,8.146158218,8.145047188,-0.02096271515,0.02096290514
30,12,4.8,9.465812683,9.451651573,9.444703102,9.446548462,9.445921898,9.44839859,9.447444916,-0.01836776733,0.01836795732
30,13,5.2,10.81027889,10.79937935,10.79253674,10.79475689,10.79363918,10.79611301,10.79528522,-0.0149936676,0.01499385852
30,14,5.6,12.18824291,12.18089962,12.1739893,12.17690468,12.17462063,12.17765236,12.17681313,-0.01142978668,0.01142959576
30,15,6,13.58853817,13.58494091,13.5784483,13.58162975,13.57841301,13.58184242,13.58105469,-0.007483482361,0.00748329144
30,16,6.4,15,15.00013161,14.99423409,14.99749947,14.99410343,14.99795246,14.99678516,-0.003214836121,0.003268432571
30,17,6.8,16.41146088,16.41512871,16.41006088,16.41329384,16.40958214,16.41335869,16.41228485,0.0008239746094,0.002135467483
30,18,7.2,17.81175613,17.81945992,17.81452179,17.8173275,17.81391525,17.81818008,17.81668091,0.00492477417,0.00492477417
30,19,7.6,19.18972015,19.20096397,19.19643021,19.20029259,19.1955204,19.19996452,19.1986351,0.00891494751,0.008914184757
30,20,8,20.53418732,20.54838181,20.54462814,20.54873848,20.54371262,20.54772949,20.54663658,0.01244926453,0.01245079003
30,21,8.4,21.8339901,21.8509407,21.84772873,21.8518219,21.84647369,21.85085106,21.8495636,0.01557350159,0.01557311974
30,22,8.8,23.07796288,23.09700012,23.09440994,23.09839439,23.09295654,23.09671021,23.09589386,0.0179309845,0.01793136634
30,23,9.2,24.25494194,24.2755127,24.27371979,24.27676964,24.27205658,24.27508926,24.2746315,0.01968955994,0.01968765259
30,24,9.6,25.35375977,25.3745575,25.37407494,25.37671661,25.37191582,25.37472534,25.37439919,0.02063941956,0.02063827589
30,25,10,26.36325073,26.3837204,26.38367844,26.38586426,26.38147354,26.38396072,26.38373756,0.02048683167,0.02048873901
30,26,10.4,27.27224922,27.291399,27.29186249,27.29411888,27.28949738,27.29175568,27.29172707,0.01947784424,0.0194774624
30,27,10.8,28.06958961,28.08646965,28.08690643,28.08844757,28.08458519,28.0862236,28.08652687,0.01693725586,0.01693687402
30,28,11.2,28.74410439,28.75738335,28.75786209,28.75872421,28.75570869,28.75765991,28.75746727,0.01336288452,0.01336326636
30,29,11.6,29.28462982,29.29302216,29.29352188,29.29424286,29.29211617,29.29357147,29.293293,0.00866317749,0.008665084839
30,30,12,29.68000031,29.68349838,29.68351364,29.68370438,29.68260193,29.68370438,29.68340492,0.00340461731,0.003404235933
30,31,12.4,29.92000008,29.92054749,29.9202652,29.92009735,29.91987991,29.92144394,29.9204464,0.0004463195801,0.0004947662237
30,32,12.8,30,29.99995232,30.00000572,29.99947929,29.99943161,30.00016785,29.99980736,-0.0001926422119,0.0002620696905
30.4,0,0,-1.682763274e-40,0.0001231827773,-5.102157593e-05,-0.0002322727814,0.0001182649285,-0.000159136951,-4.019671906e-05,-4.019671906e-05,0.0001367758086
30.4,1,0.4,0.07999999821,0.07959273458,0.0794377923,0.07897636294,0.07982644439,0.07940460742,0.07944758981,-0.0005524083972,0.0005524099106
30.4,2,0.8,0.3199999928,0.3173490763,0.3165304065,0.3162231445,0.3174832165,0.3170466423,0.3169265091,-0.003073483706,0.00307349558
30.4,3,1.2,0.7168473005,0.7098821402,0.7078289986,0.7081543207,0.7097277045,0.7093881369,0.7089962959,-0.007851004601,0.007851039991
30.4,4,1.6,1.261696815,1.250021935,1.246634245,1.247246265,1.249273658,1.249287724,1.248492718,-0.01320409775,0.01320405025
30.4,5,2,1.943163633,1.927631974,1.923219562,1.924287438,1.927019715,1.926763415,1.925784349,-0.01737928391,0.01737921312
30.4,6,2.4,2.749863148,2.731825113,2.726579189,2.727416515,2.730519056,2.730634689,2.729395151,-0.0204679966,0.02046823502
30.4,7,2.8,3.670410633,3.650909662,3.645078182,3.646110296,3.649382591,3.64985466,3.648267269,-0.02214336395,0.02214355394
30.4,8,3.2,4.693420887,4.673459053,4.667098999,4.668465614,4.671750069,4.672388554,4.670632362,-0.02278852463,0.02278842963
30.4,9,3.6,5.807509422,5.787823677,5.781351089,5.783055305,5.7858181,5.78677702,5.784965038,-0.022544384,0.022544384
30.4,10,4,7.001291752,6.982905388,6.976823807,6.978544712,6.980449677,6.98186779,6.980118752,-0.02117300034,0.02117347717
30.4,11,4.4,8.263382912,8.247018814,8.240766525,8.242688179,8.244234085,8.246281624,8.244197845,-0.01918506622,0.01918506622
30.4,12,4.8,9.582397461,9.568603516,9.562466621,9.564552307,9.565413475,9.567782402,9.565763474,-0.01663398743,0.01663379744
30.4,13,5.2,10.94695091,10.93583775,10.93000412,10.93261242,10.93295383,10.9348135,10.93324471,-0.01370620728,0.01370658912
30.4,14,5.6,12.34565926,12.33785248,12.33212852,12.33495331,12.33482075,12.33718681,12.33538818,-0.01027107239,0.01027088147
30.4,15,6,13.76713753,13.76268101,13.75774193,13.76038647,13.75935936,13.76233482,13.76050091,-0.006636619568,0.006636810489
30.4,16,6.4,15.19999981,15.19901276,15.19459343,15.19753742,15.19592667,15.19931316,15.19727612,-0.002723693848,0.00272312155
30.4,17,6.8,16.63286209,16.63539314,16.63153267,16.63469315,16.63262367,16.63607407,16.63406372,0.001201629639,0.001828384353
30.4,18,7.2,18.05434036,18.06054688,18.05687332,18.06032562,18.05775452,18.06122589,18.05934525,0.005004882812,0.005004882812
30.4,19,7.6,19.45304871,19.46207428,19.45923805,19.46306229,19.45987701,19.4636879,19.46158791,0.008539199829,0.008539199829
30.4,20,8,20.81760216,20.82950974,20.82718277,20.83143425,20.82761383,20.83078003,20.82930374,0.01170158386,0.0117019657
30.4,21,8.4,22.13661766,22.15151596,22.14946938,22.15349579,22.14932251,22.15283966,22.15132904,0.01471138,0.01471099816
30.4,22,8.8,23.39870834,23.41543961,23.41397095,23.41800499,23.41366959,23.41689491,23.41559601,0.01688766479,0.01688766479
30.4,23,9.2,24.59249115,24.61049461,24.6097641,24.61353493,24.60884476,24.61171913,24.61087227,0.01838111877,0.01838035509
30.4,24,9.6,25.70657921,25.72479248,25.7250576,25.72844124,25.72387123,25.72628593,25.72568893,0.01910972595,0.01911048964
30.4,25,10,26.72958946,26.74759674,26.74830246,26.751194,26.747015,26.7490139,26.74862289,0.01903343201,0.01903495751
30.4,26,10.4,27.65013695,27.66701889,27.66786385,27.67064857,27.66614151,27.66818047,27.66797256,0.01783561707,0.01783370972
30.4,27,10.8,28.4568367,28.47124481,28.47223091,28.47451782,28.47054291,28.4720974,28.47212601,0.01528930664,0.01529006939
30.4,28,11.2,29.13830376,29.14930725,29.15039062,29.15177917,29.14862251,29.1498661,29.1499939,0.01169013977,0.01168937702
30.4,29,11.6,29.68315315,29.68955231,29.69018555,29.69128609,29.68979454,29.68986893,29.69013596,0.006982803345,0.006984329317
30.4,30,12,30.07999992,30.08210754,30.08243752,30.08327484,30.08262253,30.08263779,30.08261681,0.002616882324,0.002616119338
30.4,31,12.4,30.31999969,30.31982422,30.320158,30.32055092,30.32065392,30.32073784,30.32038498,0.0003852844238,0.0004554748593
30.4,32,12.8,30.39999962,30.39941025,30.39979553,30.40001106,30.40036583,30.40032768,30.39998245,-1.71661377e-05,0.0002998351993
30.8,0,0,6.385198621e-40,-7.582921535e-05,-0.0001810640097,-0.0002209767699,0.0002201441675,-2.443790436e-06,-5.203392357e-05,-5.203392357e-05,0.0001400915935
30.8,1,0.4,0.07999999821,0.07957628369,0.07929989696,0.07924008369,0.07970876247,0.07962925732,0.07949085534,-0.0005091428757,0.0005091413623
30.8,2,0.8,0.3199999928,0.3180313408,0.317153424,0.3174675405,0.3182070255,0.3182210028,0.3178160787,-0.002183914185,0.002183926059
30.8,3,1.2,0.7183251381,0.7125230432,0.7107056379,0.7112995386,0.7126499414,0.7126306295,0.7119617462,-0.006363391876,0.006363379769
30.8,4,1.6,1.267498612,1.256520748,1.253744006,1.254760146,1.256457686,1.256439328,1.255584478,-0.01191413403,0.01191422902
30.8,5,2,1.955916762,1.940966487,1.936938524,1.938313246,1.940016866,1.940669179,1.939380884,-0.01653587818,0.0165359024
30.8,6,2.4,2.771975994,2.754009008,2.749375582,2.750742435,2.752832413,2.753757,2.752143383,-0.01983261108,0.01983270608
30.8,7,2.8,3.704072237,3.684514523,3.679520369,3.680698395,3.682901382,3.684413433,3.682409763,-0.02166247368,0.0216626171
30.8,8,3.2,4.740602016,4.720148563,4.714904785,4.71686697,4.718575478,4.720273972,4.718153954,-0.0224480629,0.0224480629
30.8,9,3.6,5.869961739,5.849829674,5.844469547,5.846552849,5.848168373,5.850128174,5.847829342,-0.0221323967,0.02213201486
30.8,10,4,7.080547333,7.061492443,7.0562253,7.057879925,7.060139656,7.061747074,7.05949688,-0.02105045319,0.02105045319
30.8,11,4.4,8.360754967,8.343524933,8.338308334,8.340332985,8.34235096,8.343981743,8.3416996,-0.01905536652,0.01905517653
30.8,12,4.8,9.698982239,9.684282303,9.679419518,9.681663513,9.683073997,9.684929848,9.682673454,-0.01630878448,0.01630840264
30.8,13,5.2,11.08362293,11.07201481,11.06714249,11.06941795,11.07039928,11.07224083,11.07024193,-0.01338100433,0.01337985974
30.8,14,5.6,12.5030756,12.49448395,12.49034691,12.49228001,12.49340343,12.49537086,12.49317741,-0.00989818573,0.009898567572
30.8,15,6,13.94573593,13.94064617,13.93722343,13.93880272,13.93988705,13.94204903,13.93972206,-0.006013870239,0.006014251616
30.8,16,6.4,15.39999962,15.39874649,15.39542294,15.39726162,15.39742756,15.40017128,15.39780617,-0.002193450928,0.002262306167
30.8,17,6.8,16.85426331,16.85701942,16.85367775,16.8560276,16.85551262,16.85839844,16.85612869,0.001865386963,0.002098083496
30.8,18,7.2,18.29692459,18.30261421,18.30044174,18.30313301,18.30190849,18.30451202,18.30252266,0.005598068237,0.005597305484
30.8,19,7.6,19.71637726,19.7255497,19.72365379,19.72634315,19.72466087,19.72760391,19.72556114,0.009183883667,0.009185028262
30.8,20,8,21.10101891,21.11376572,21.11169624,21.11461258,21.11248207,21.11527634,21.11356735,0.01254844666,0.0125476839
30.8,21,8.4,22.43924522,22.45444679,22.45344353,22.45584106,22.45329285,22.45599556,22.4546032,0.01535797119,0.01535873394
30.8,22,8.8,23.7194519,23.73677063,23.736063,23.7383213,23.73515511,23.73808289,23.73687744,0.01742553711,0.01742668077
30.8,23,9.2,24.93003845,24.94813919,24.94836617,24.95046997,24.94704437,24.94964409,24.94873428,0.0186958313,0.01869430579
30.8,24,9.6,26.05939865,26.07852936,26.07857895,26.08058739,26.07699203,26.07941437,26.07882118,0.01942253113,0.01942176744
30.8,25,10,27.09592819,27.11460495,27.1148777,27.11731529,27.11338425,27.11518097,27.11507607,0.01914787292,0.01914444007
30.8,26,10.4,28.02802467,28.04530334,28.04598999,28.04725838,28.04370689,28.04578018,28.04560852,0.01758384705,0.01758308336
30.8,27,10.8,28.84408379,28.85885048,28.85950851,28.8606987,28.85712242,28.85897636,28.85902977,0.01494598389,0.01494750939
30.8,28,11.2,29.53250122,29.54335213,29.54387665,29.54466438,29.54158783,29.54281235,29.54325867,0.01075744629,0.01075744629
30.8,29,11.6,30.08167458,30.08802986,30.08791733,30.08826637,30.08601761,30.08700752,30.08744812,0.005773544312,0.005773162935
30.8,30,12,30.47999954,30.48233414,30.48189735,30.48246574,30.48084641,30.48180008,30.48186874,0.00186920166,0.00186920166
30.8,31,12.4,30.71999931,30.72055244,30.72037315,30.72055626,30.71958733,30.72011566,30.72023964,0.0002403259277,0.0004024505615
30.8,32,12.8,30.79999924,30.80021477,30.80005646,30.79995537,30.7998085,30.80000114,30.80000877,9.536743164e-06,0.0001018524199
31.2,0,0,6.032589889e-42,-0.0001808755915,-6.783008575e-05,2.196803689e-05,-5.4910779e-05,0.0001513212919,-2.606542512e-05,-2.606542512e-05,9.53811541e-05
31.2,1,0.4,0.07999999821,0.07974937558,0.07964453101,0.08000032604,0.07978455722,0.08013678342,0.07986311615,-0.0001368820667,0.0001917287736
31.2,2,0.8,0.3199999928,0.3186288476,0.31813097,0.3185357749,0.3188661337,0.3190959692,0.3186515272,-0.001348465681,0.001348453807
31.2,3,1.2,0.7198029757,0.7145134211,0.7131890059,0.7140263319,0.7145811319,0.7152275443,0.714307487,-0.005495488644,0.005495488644
31.2,4,1.6,1.273300529,1.262363195,1.260143638,1.261155367,1.262058139,1.263034105,1.261750817,-0.01154971123,0.01154963952
31.2,5,2,1.968670011,1.952491522,1.949847698,1.95090735,1.951655149,1.953600883,1.951700568,-0.01696944237,0.0169694908
31.2,6,2.4,2.794088602,2.774101019,2.771076918,2.772134304,2.773360491,2.775636196,2.773261547,-0.02082705498,0.02082681656
31.2,7,2.8,3.737734079,3.715462685,3.712217093,3.713202477,3.714719057,3.717134476,3.714546919,-0.02318716049,0.02318692207
31.2,8,3.2,4.787783146,4.764521599,4.761243343,4.762487888,4.764342785,4.766249657,4.763768673,-0.02401447296,0.02401409112
31.2,9,3.6,5.932413578,5.909338951,5.906051636,5.907078743,5.909337521,5.911193371,5.90860033,-0.02381324768,0.02381353453
31.2,10,4,7.159802914,7.137465,7.13471508,7.135423183,7.138300896,7.139941692,7.137169838,-0.02263307571,0.02263374254
31.2,11,4.4,8.458127975,8.437953949,8.435406685,8.435893059,8.439189911,8.439959526,8.437681198,-0.02044677734,0.02044734918
31.2,12,4.8,9.815566063,9.798006058,9.795479774,9.796232224,9.799561501,9.800091743,9.797874451,-0.01769161224,0.01769180223
31.2,13,5.2,11.22029591,11.20595455,11.20399094,11.20426464,11.20790482,11.20820332,11.20606422,-0.01423168182,0.01423225366
31.2,14,5.6,12.6604929,12.64975262,12.64812088,12.64825821,12.65194321,12.6523037,12.65007591,-0.01041698456,0.01041717548
31.2,15,6,14.12433529,14.11764431,14.1163578,14.1164856,14.12004185,14.12064075,14.11823463,-0.006100654602,0.0061012269
31.2,16,6.4,15.60000038,15.59759235,15.59657192,15.59657097,15.60015297,15.60043049,15.59826374,-0.00173664093,0.00196971884
31.2,17,6.8,17.07566452,17.0777607,17.07679367,17.07697678,17.07988358,17.08067513,17.07841873,0.002754211426,0.00275344844
31.2,18,7.2,18.53950691,18.54518318,18.54497147,18.54597092,18.54767799,18.54844666,18.54645157,0.006944656372,0.0069431304
31.2,19,7.6,19.9797039,19.98966599,19.98934937,19.99028015,19.99176216,19.99213219,19.99063873,0.01093482971,0.01093406696
31.2,20,8,21.38443375,21.39824677,21.39776993,21.39863014,21.39997101,21.4004631,21.39901733,0.01458358765,0.01458244305
31.2,21,8.4,22.74187279,22.75862122,22.7582798,22.7592392,22.7598877,22.76028442,22.75926208,0.01738929749,0.01738967933
31.2,22,8.8,24.04019737,24.05917168,24.05932426,24.06020355,24.05975151,24.06056023,24.05980301,0.0196056366,0.01960487291
31.2,23,9.2,25.26758575,25.28780937,25.28863907,25.28913879,25.28872108,25.28925896,25.28871346,0.02112770081,0.02112770081
31.2,24,9.6,26.41221619,26.43358612,26.43388176,26.43438148,26.4334774,26.43407631,26.43387985,0.02166366577,0.02166442946
31.2,25,10,27.46226501,27.48310089,27.48351669,27.48422813,27.48261261,27.4829483,27.48328209,0.02101707458,0.0210163109
31.2,26,10.4,28.40591049,28.42489815,28.42553139,28.4256916,28.42442131,28.42500877,28.42510986,0.01919937134,0.01919975318
31.2,27,10.8,29.23133087,29.24699974,29.24767113,29.24753952,29.24622345,29.24700356,29.24708939,0.0157585144,0.01575660706
31.2,28,11.2,29.92669868,29.93772316,29.93802834,29.93801498,29.9367733,29.93709373,29.9375267,0.01082801819,0.01082801819
31.2,29,11.6,30.48019791,30.48574829,30.48570061,30.4852047,30.48454666,30.48492622,30.48522568,0.005027770996,0.005027389619
31.2,30,12,30.87999916,30.88164902,30.88147926,30.881073,30.88051605,30.88116264,30.88117599,0.001176834106,0.001176834106
31.2,31,12.4,31.12000084,31.12054062,31.12041855,31.1199379,31.11999321,31.12026405,31.12023354,0.0002326965332,0.0002582549932
31.2,32,12.8,31.20000076,31.20009422,31.20016289,31.19991302,31.19983482,31.20026207,31.20005417,5.340576172e-05,0.0001541137754
31.6,0,0,-1.297613588e-39,0.0002739949268,5.662441254e-06,0.0001330478117,-0.000140872784,0.0001888126135,9.212900477e-05,9.212900477e-05,0.0001484781096
31.6,1,0.4,0.07999999821,0.08009929955,0.07969614863,0.0803258121,0.07971867919,0.08014389873,0.07999677211,-3.226101398e-06,0.0002308368712
31.6,2,0.8,0.3199999928,0.3191866279,0.3187532425,0.3194137216,0.3190108538,0.3197160363,0.3192161024,-0.0007838904858,0.0007838964229
31.6,3,1.2,0.7200000286,0.7165584564,0.7153693438,0.7164337635,0.7161724567,0.7171834707,0.7163435221,-0.003656506538,0.003656530287
31.6,4,1.6,1.275555611,1.267016292,1.265551329,1.266681075,1.26690805,1.268110037,1.266853333,-0.008702278137,0.008702253923
31.6,5,2,1.976177812,1.962709904,1.961030483,1.962270021,1.962679148,1.965058446,1.962749481,-0.01342833042,0.01342821121
31.6,6,2.4,2.809777737,2.792544842,2.790751696,2.792000532,2.79270196,2.795463324,2.792692661,-0.01708507538,0.01708526537
31.6,7,2.8,3.764266729,3.744529963,3.742698193,3.7441082,3.745308399,3.747603416,3.744849443,-0.01941728592,0.01941709593
31.6,8,3.2,4.827555656,4.806616306,4.804937363,4.806185246,4.808186531,4.810164928,4.807218075,-0.02033758163,0.02033758163
31.6,9,3.6,5.987555504,5.966445446,5.965191841,5.966136932,5.968713284,5.970077515,5.967312813,-0.02024269104,0.02024250105
31.6,10,4,7.232177734,7.211858273,7.210861683,7.211622238,7.214821815,7.215696812,7.212972164,-0.01920557022,0.01920557022
31.6,11,4.4,8.549333572,8.530396461,8.529945374,8.530098915,8.534173965,8.534662247,8.53185463,-0.01747894287,0.01747817919
31.6,12,4.8,9.926933289,9.909988403,9.909929276,9.910230637,9.91460228,9.914459229,9.911842346,-0.01509094238,0.01509132423
31.6,13,5.2,11.35288906,11.33869076,11.33912563,11.33918953,11.34396935,11.34324551,11.34084511,-0.01204395294,0.01204490662
31.6,14,5.6,12.81511116,12.804245,12.80480099,12.80461216,12.80998039,12.80866241,12.80646038,-0.008650779724,0.008650970645
31.6,15,6,14.30151081,14.29427624,14.29501057,14.29479694,14.30034065,14.29866695,14.29661846,-0.004892349243,0.004892540164
31.6,16,6.4,15.80000019,15.79635239,15.79760742,15.79696941,15.80260754,15.80127239,15.79896259,-0.001037597656,0.002590179443
31.6,17,6.8,17.29848862,17.29839516,17.30025291,17.2995491,17.30502129,17.30370331,17.30138397,0.002895355225,0.002933120821
31.6,18,7.2,18.78488922,18.78875351,18.79020691,18.79008484,18.79510117,18.79349518,18.7915287,0.006639480591,0.006639099214
31.6,19,7.6,20.24711037,20.25419998,20.25609207,20.25609016,20.26062202,20.258955,20.2571907,0.01008033752,0.01008148212
31.6,20,8,21.67306709,21.6832428,21.68539047,21.68531418,21.68934822,21.68757057,21.68617249,0.01310539246,0.01310615521
31.6,21,8.4,23.05066681,23.06374741,23.06571579,23.06575012,23.06917572,23.06713486,23.06630516,0.01563835144,0.0156379696
31.6,22,8.8,24.36782265,24.38339806,24.38527298,24.38477325,24.38818741,24.385849,24.38549423,0.01767158508,0.01767349243
31.6,23,9.2,25.61244392,25.62997627,25.63124847,25.63074112,25.63358688,25.63191223,25.63149452,0.01905059814,0.01904907264
31.6,24,9.6,26.77244377,26.79036713,26.79153061,26.79110146,26.7935791,26.79185677,26.79168701,0.01924324036,0.01924324036
31.6,25,10,27.83573341,27.85329628,27.8541851,27.85376549,27.85572243,27.85422134,27.85423851,0.01850509644,0.01850471459
31.6,26,10.4,28.79022217,28.8061676,28.80673218,28.80633354,28.80783081,28.80700111,28.80681419,0.01659202576,0.01659088209
31.6,27,10.8,29.62382126,29.63633347,29.63722801,29.63692474,29.63764,29.63728523,29.63708115,0.0132598877,0.01326103229
31.6,28,11.2,30.32444382,30.33271027,30.33337784,30.33282471,30.33369827,30.33335114,30.33319092,0.00874710083,0.008748626336
31.6,29,11.6,30.87999916,30.88351631,30.88396454,30.88362122,30.88419342,30.88430786,30.88392067,0.003921508789,0.003921508789
31.6,30,12,31.28000069,31.28122711,31.28095627,31.28082275,31.28126526,31.28166771,31.28118515,0.001184463501,0.001187133836
31.6,31,12.4,31.52000046,31.52056503,31.52023888,31.52005196,31.52061844,31.52131844,31.5205574,0.0005569458008,0.0005580902216
31.6,32,12.8,31.60000038,31.60047913,31.60023308,31.59985733,31.6003418,31.6011982,31.60042191,0.0004215240479,0.0004787445068
32,0,0,4.512853678e-40,0.0002004301641,4.091858864e-05,0.0003643641248,-0.0001175086945,-6.049871445e-05,8.554109081e-05,8.554109081e-05,0.0001567440631
32,1,0.4,0.07999999821,0.08010938764,0.07952016592,0.08035136759,0.07981368899,0.08012729138,0.07998438179,-1.561641693e-05,0.000250838697
32,2,0.8,0.3199999928,0.3194407821,0.31920439,0.3202332556,0.319350034,0.3199819028,0.319642067,-0.0003579258919,0.0004512250307
32,3,1.2,0.7200000286,0.7175091505,0.7170897722,0.7181909084,0.7176049948,0.7183312774,0.7177451849,-0.002254843712,0.002254807856
32,4,1.6,1.277264953,1.270323992,1.270021915,1.271294117,1.271141648,1.271881819,1.270932794,-0.006332159042,0.006332254503
32,5,2,1.982878685,1.970884681,1.970718145,1.972122431,1.972423553,1.973540545,1.971937776,-0.01094090939,0.01094081439
32,6,2.4,2.824478626,2.808521271,2.808582544,2.809916019,2.811029434,2.81189537,2.809988737,-0.01448988914,0.01448969822
32,7,2.8,3.789702654,3.771160603,3.771490812,3.772715092,3.774125099,3.774882317,3.772874832,-0.01682782173,0.01682787016
32,8,3.2,4.866188049,4.845877171,4.846699238,4.847836494,4.849811077,4.85026741,4.848098278,-0.01808977127,0.01808977127
32,9,3.6,6.041572571,6.020740986,6.022261143,6.022935867,6.025812149,6.025807381,6.02351141,-0.01806116104,0.01806106605
32,10,4,7.303493977,7.283146858,7.284860134,7.285327435,7.289011002,7.288398743,7.286149025,-0.01734495163,0.01734514162
32,11,4.4,8.63958931,8.620242119,8.622374535,8.622969627,8.627026558,8.625881195,8.623698235,-0.01589107513,0.0158905033
32,12,4.8,10.03749752,10.02012157,10.02280235,10.02276134,10.02754498,10.02607918,10.02386189,-0.01363563538,0.01363563538
32,13,5.2,11.4848547,11.46987152,11.47303581,11.47260284,11.47810364,11.47592831,11.47390938,-0.01094532013,0.0109462738
32,14,5.6,12.96929932,12.9575243,12.96105957,12.96035099,12.96658611,12.96334934,12.96177387,-0.007525444031,0.00752525311
32,15,6,14.47846794,14.46993637,14.47346115,14.47290802,14.4792347,14.47543716,14.47419453,-0.004273414612,0.004579162691
32,16,6.4,16,15.99511337,15.99841118,15.99774933,16.00471687,16.00043297,15.99928474,-0.0007152557373,0.002775192261
32,17,6.8,17.52153206,17.52002525,17.52384186,17.52277756,17.52966881,17.52545738,17.52435493,0.002822875977,0.003424835159
32,18,7.2,19.03070068,19.03276062,19.03660965,19.03562546,19.04209328,19.03788376,19.03699303,0.00629234314,0.006293869112
32,19,7.6,20.51514435,20.52021027,20.52453995,20.52331924,20.52971649,20.52546501,20.52465057,0.009506225586,0.009505843744
32,20,8,21.96250343,21.97072983,21.97505569,21.97360229,21.9795208,21.97521019,21.97482491,0.01232147217,0.01232032757
32,21,8.4,23.36041069,23.37142372,23.37557983,23.37407684,23.37956238,23.37500381,23.37512779,0.01471710205,0.01471862756
32,22,8.8,24.6965065,24.70961952,24.71350098,24.71154404,24.71755219,24.71269035,24.71298027,0.01647377014,0.01647491381
32,23,9.2,25.95842743,25.97380829,25.97627831,25.97441864,25.97976112,25.97545052,25.97594261,0.0175151825,0.01751594618
32,24,9.6,27.13381195,27.14947319,27.15172958,27.1498909,27.15452576,27.1506691,27.15125656,0.0174446106,0.01744575426
32,25,10,28.21029663,28.22540665,28.22717285,28.22542953,28.22983742,28.22616577,28.22680092,0.01650428772,0.01650581323
32,26,10.4,29.17552185,29.18883324,29.19005966,29.18865013,29.19248962,29.18894768,29.18979454,0.01427268982,0.01427421533
32,27,10.8,30.01712036,30.0273037,30.02803802,30.027071,30.03003693,30.02728081,30.02794456,0.01082420349,0.010825729
32,28,11.2,30.72273445,30.72871971,30.72927856,30.72847557,30.73054314,30.72856903,30.72912025,0.006385803223,0.006382751279
32,29,11.6,31.28000069,31.28182602,31.28275299,31.28239632,31.28297234,31.28232956,31.28245544,0.00245475769,0.00245475769
32,30,12,31.68000031,31.68001938,31.68086433,31.68062401,31.68065834,31.68043518,31.68052101,0.0005207061768,0.0005199432489
32,31,12.4,31.92000008,31.91988564,31.92019272,31.92049599,31.9201107,31.92050552,31.92023849,0.0002384185791,0.0002838134824
32,32,12.8,32,32.00030899,32.0002594,32.00028229,31.99980354,32.00004196,32.00014114,0.0001411437988,0.000217819208
32.4,0,0,-4.203895393e-43,-0.0003120778129,-0.0001548826694,-1.379195601e-05,-9.936699644e-05,5.837529898e-05,-0.0001043488301,-0.0001043488301,0.0001276989497
32.4,1,0.4,0.07999999821,0.0804104805,0.07969367504,0.08031110466,0.08045418561,0.08000124991,0.08017413318,0.0001741349697,0.0002966701868
32.4,2,0.8,0.3199999928,0.3199026585,0.3198360801,0.3203857243,0.3202897906,0.3198862672,0.3200601041,6.011128426e-05,0.0002101004065
32.4,3,1.2,0.7200000286,0.7176845074,0.7184695005,0.7194969654,0.7190158963,0.7189412117,0.7187216282,-0.001278400421,0.001278412296
32.4,4,1.6,1.278974414,1.272731543,1.27358079,1.275108576,1.274497151,1.275016308,1.27418685,-0.004787564278,0.004787540529
32.4,5,2,1.989579558,1.977548122,1.978760839,1.980501294,1.980299234,1.98094511,1.979610801,-0.009968757629,0.00996863842
32.4,6,2.4,2.839179516,2.822415113,2.824052334,2.825944424,2.826157331,2.826678038,2.825049639,-0.01412987709,0.01413006801
32.4,7,2.8,3.815138578,3.795164824,3.7970047,3.798881769,3.79984355,3.800283432,3.798235655,-0.01690292358,0.01690292358
32.4,8,3.2,4.904820442,4.883121014,4.88549614,4.887091637,4.888471127,4.888528824,4.886541843,-0.01827859879,0.01827869378
32.4,9,3.6,6.095589638,6.072571278,6.075922966,6.07708168,6.079371452,6.079167366,6.076822758,-0.01876688004,0.01876669005
32.4,10,4,7.374810219,7.351942062,7.356344223,7.356335163,7.359787941,7.359212399,7.356723785,-0.01808643341,0.01808586158
32.4,11,4.4,8.729846001,8.708239555,8.71295929,8.712842941,8.716946602,8.715842247,8.713366508,-0.01647949219,0.01647987403
32.4,12,4.8,10.14806175,10.12850666,10.13356781,10.13308811,10.13840008,10.13635826,10.13398457,-0.01407718658,0.01407756843
32.4,13,5.2,11.61682034,11.60007668,11.60534763,11.60463524,11.61099339,11.60786438,11.60578346,-0.01103687286,0.01103687286
32.4,14,5.6,13.12348747,13.11006832,13.11619377,13.11456203,13.1215086,13.11741161,13.11594868,-0.007538795471,0.00753860455
32.4,15,6,14.65542603,14.64571095,14.65171337,14.64994717,14.6574688,14.65238857,14.65144634,-0.003979682922,0.004797363188
32.4,16,6.4,16.20000076,16.19422913,16.20014954,16.19814301,16.20586586,16.20036697,16.19974899,-0.0002517700195,0.002801895142
32.4,17,6.8,17.74457359,17.74278831,17.74850082,17.74603462,17.75457001,17.74856186,17.74808884,0.00351524353,0.004231643863
32.4,18,7.2,19.27651215,19.27865028,19.28481102,19.28163719,19.2902317,19.28411484,19.28388977,0.007377624512,0.007376861759
32.4,19,7.6,20.78318024,20.78906441,20.79535484,20.79157448,20.80006409,20.79400826,20.79401207,0.01083183289,0.01083297748
32.4,20,8,22.25193787,22.26124954,22.2672081,22.26271439,22.27148056,22.26534271,22.2655983,0.01366043091,0.01366119366
32.4,21,8.4,23.67015457,23.68225479,23.68806458,23.68325996,23.69196129,23.68576241,23.68626022,0.01610565186,0.0161060337
32.4,22,8.8,25.02519035,25.03954697,25.04491043,25.03982925,25.04810905,25.04233551,25.04294586,0.01775550842,0.01775589027
32.4,23,9.2,26.30441093,26.32035065,26.32481003,26.31993675,26.32755661,26.32213402,26.32295609,0.01854515076,0.01854667626
32.4,24,9.6,27.49518013,27.51168823,27.51523781,27.51042938,27.5177803,27.51241302,27.51350784,0.01832771301,0.01832962036
32.4,25,10,28.58486176,28.60027695,28.60346794,28.59823799,28.60539055,28.60051155,28.60157776,0.01671600342,0.01671523973
32.4,26,10.4,29.56081963,29.57400131,29.57642746,29.5718708,29.5778904,29.57382584,29.5748024,0.01398277283,0.01398353558
32.4,27,10.8,30.41042137,30.4200325,30.42148399,30.41766167,30.42327118,30.41963768,30.42041588,0.009994506836,0.009996032342
32.4,28,11.2,31.12102509,31.12565231,31.12695503,31.12405205,31.12804604,31.12558365,31.12605858,0.005033493042,0.005032730289
32.4,29,11.6,31.68000031,31.68115044,31.68237877,31.6803875,31.68246269,31.681427,31.68156052,0.001560211182,0.001560974168
32.4,30,12,32.08000183,32.07972717,32.08140564,32.07959747,32.08099747,32.08029556,32.08040619,0.0004043579102,0.0006744384882
32.4,31,12.4,32.31999969,32.31939697,32.32060242,32.319561,32.32036209,32.32012558,32.32001114,1.14440918e-05,0.0004264831659
32.4,32,12.8,32.40000153,32.40021133,32.40024185,32.39980698,32.40020752,32.40004349,32.40010071,9.918212891e-05,0.0001785278291
32.8,0,0,4.618279106e-35,0.0001101763919,0.0001227855682,-4.931120202e-06,0.0001789239468,4.636496305e-05,9.066394705e-05,9.066394705e-05,9.263640095e-05
32.8,1,0.4,0.07999999821,0.07973825932,0.08043342829,0.08051803708,0.08065342158,0.08014988154,0.08029861003,0.0002986118197,0.0004033028963
32.8,2,0.8,0.3199999928,0.3192628622,0.3199951053,0.3205427229,0.3207753301,0.3199214339,0.3200995028,9.950995445e-05,0.0004277288972
32.8,3,1.2,0.7200000286,0.7181200385,0.7192709446,0.720490396,0.7204833627,0.7193208933,0.7195371389,-0.0004628896713,0.0008523821598
32.8,4,1.6,1.279999971,1.27418828,1.276148319,1.277704954,1.277155042,1.276572466,1.276353836,-0.00364613533,0.003646159079
32.8,5,2,1.994400024,1.982743025,1.985122919,1.987094641,1.986522198,1.986442804,1.985585213,-0.008814811707,0.008814906701
32.8,6,2.4,2.851130486,2.834340811,2.83716917,2.839288712,2.839129448,2.839260578,2.837837696,-0.01329278946,0.01329274196
32.8,7,2.8,3.83725214,3.816794634,3.820056677,3.822136164,3.822372198,3.82272172,3.820816517,-0.01643562317,0.01643586159
32.8,8,3.2,4.939826012,4.917137146,4.921076298,4.922189236,4.923991203,4.923922539,4.921663761,-0.01816225052,0.01816272736
32.8,9,3.6,6.145913124,6.122182369,6.126803398,6.127254486,6.130412102,6.129656315,6.127261639,-0.01865148544,0.01865139045
32.8,10,4,7.442574024,7.419128418,7.424132824,7.424370289,7.428219795,7.427203655,7.424611092,-0.01796293259,0.01796302758
32.8,11,4.4,8.816869736,8.794848442,8.800432205,8.799790382,8.804825783,8.802823067,8.800542831,-0.0163269043,0.01632576063
32.8,12,4.8,10.25586128,10.23607254,10.24176121,10.2407341,10.24702168,10.24421978,10.24196148,-0.01389980316,0.01389942132
32.8,13,5.2,11.74660873,11.72986889,11.73568916,11.73429298,11.74111462,11.73764133,11.73572159,-0.010887146,0.01088733692
32.8,14,5.6,13.27617359,13.26288986,13.26905632,13.26692104,13.27442837,13.27034855,13.26872826,-0.007445335388,0.00744476309
32.8,15,6,14.83161736,14.82210732,14.82842064,14.8256588,14.83405399,14.82907486,14.82786274,-0.003754615784,0.004728889558
32.8,16,6.4,16.39999962,16.39463425,16.40096855,16.39776611,16.40682602,16.4007988,16.40019798,0.0001983642578,0.003238677979
32.8,17,6.8,17.96838188,17.96727371,17.97359657,17.96968651,17.97924423,17.97281456,17.97252274,0.004140853882,0.00458450336
32.8,18,7.2,19.5238266,19.52671432,19.53334236,19.52856445,19.53828621,19.53190422,19.53176308,0.007936477661,0.007935714908
32.8,19,7.6,21.0533905,21.06034088,21.06643295,21.06137848,21.0710907,21.06454086,21.0647583,0.01136779785,0.01136627235
32.8,20,8,22.54413986,22.5541954,22.56048203,22.55431557,22.56458664,22.55826759,22.55836868,0.0142288208,0.01422958355
32.8,21,8.4,23.9831295,23.99605942,24.00175858,23.99523163,24.00535583,23.99933624,23.99954796,0.01641845703,0.01641883887
32.8,22,8.8,25.35742569,25.37267494,25.37763596,25.37115288,25.38070297,25.37519073,25.37547112,0.01804542542,0.01804580726
32.8,23,9.2,26.65408707,26.67012787,26.67469215,26.66849899,26.67732811,26.67244911,26.67261887,0.01853179932,0.01853218116
32.8,24,9.6,27.86017418,27.87634087,27.87987709,27.87394905,27.88248062,27.87767601,27.8780632,0.01788902283,0.01789054833
32.8,25,10,28.96274757,28.97761345,28.98064804,28.9747448,28.9826107,28.97901535,28.97892761,0.01618003845,0.01617889479
32.8,26,10.4,29.94886971,29.96096802,29.96292877,29.95792389,29.96533203,29.96213531,29.96185875,0.01298904419,0.01298789959
32.8,27,10.8,30.80559921,30.81354332,30.81497765,30.81072998,30.81717873,30.81446648,30.81417847,0.00857925415,0.008580016904
32.8,28,11.2,31.52000046,31.52302551,31.5235405,31.52083778,31.525877,31.52410126,31.52347755,0.003477096558,0.003475952195
32.8,29,11.6,32.08000183,32.08008194,32.08040619,32.07876587,32.08226013,32.08161926,32.08062744,0.0006256103516,0.001119232154
32.8,30,12,32.47999954,32.47957993,32.47997665,32.47856903,32.48094177,32.48098373,32.48001099,1.14440918e-05,0.0007598876837
32.8,31,12.4,32.72000122,32.71936798,32.71935272,32.71931839,32.72036743,32.72058105,32.71979523,-0.0002059936523,0.000582122826
32.8,32,12.8,32.79999924,32.79888535,32.79886246,32.79957581,32.80028152,32.80062103,32.79964447,-0.0003547668457,0.0007156372303
33.2,0,0,1.343920421e-34,-0.0001362990588,0.0002795159817,-4.681770224e-05,0.0003212112933,9.939074516e-06,8.550992061e-05,8.550992061e-05,0.0001587566221
33.2,1,0.4,0.07999999821,0.07912138104,0.08031329513,0.08027810603,0.08048315346,0.0799280405,0.08002479374,2.479553223e-05,0.0004050269781
33.2,2,0.8,0.3199999928,0.3187617064,0.3203540146,0.3205968738,0.3208451867,0.3199238777,0.320096314,9.632110596e-05,0.0006220996147
33.2,3,1.2,0.7200000286,0.7173618674,0.7199203968,0.7207005024,0.720353961,0.7192061543,0.7195085883,-0.0004914402962,0.0009132146952
33.2,4,1.6,1.279999971,1.274916768,1.277999043,1.278945327,1.278264403,1.277468204,1.277518749,-0.002481222153,0.002481222153
33.2,5,2,1.996399999,1.986663222,1.990260243,1.991462111,1.991317511,1.990400314,1.990020752,-0.006379246712,0.006379318424
33.2,6,2.4,2.858956575,2.844332933,2.848469496,2.849781752,2.849727631,2.849355221,2.848333359,-0.01062321663,0.01062316913
33.2,7,2.8,3.854382753,3.836051702,3.841059923,3.841969252,3.842782736,3.842231512,3.84081912,-0.01356363297,0.01356372796
33.2,8,3.2,4.969391346,4.94882822,4.954250813,4.954237461,4.956617832,4.955579758,4.953902721,-0.01548862457,0.01548852958
33.2,9,3.6,6.190695763,6.169204712,6.175178528,6.174563885,6.177584648,6.176395416,6.174585819,-0.01610994339,0.01611032523
33.2,10,4,7.505008698,7.484014511,7.489911079,7.488996029,7.49297905,7.491061211,7.489392281,-0.01561641693,0.01561632194
33.2,11,4.4,8.899043083,8.879218102,8.885774612,8.883964539,8.888953209,8.886491776,8.884880066,-0.01416301727,0.01416263543
33.2,12,4.8,10.35951328,10.34180355,10.34869576,10.34603405,10.35165024,10.34875107,10.34738731,-0.01212596893,0.01212635078
33.2,13,5.2,11.8731308,11.85811806,11.86552143,11.86222363,11.8683567,11.8644886,11.86374187,-0.009388923645,0.009389114566
33.2,14,5.6,13.42660904,13.41483688,13.42212582,13.41881657,13.42515087,13.42040253,13.42026711,-0.006341934204,0.006342506502
33.2,15,6,15.00666046,14.99864197,15.00589275,15.00183487,15.00851822,15.00352478,15.00368309,-0.002977371216,0.003721046494
33.2,16,6.4,16.60000038,16.59570312,16.60294724,16.59836197,16.60568428,16.60002327,16.60054398,0.0005435943604,0.002917862032
33.2,17,6.8,18.19333839,18.19303894,18.20066643,18.19484711,18.20248222,18.19641495,18.19749069,0.004152297974,0.004271316342
33.2,18,7.2,19.77339172,19.77715492,19.78446388,19.77759552,19.78584862,19.77916145,19.78084373,0.007452011108,0.007453155704
33.2,19,7.6,21.32686996,21.3341217,21.34121895,21.33382607,21.34213066,21.33520699,21.33729935,0.01042938232,0.01043090783
33.2,20,8,22.84048653,22.85102654,22.85756302,22.84989357,22.85814857,22.85199165,22.85372353,0.01323699951,0.01323814411
33.2,21,8.4,24.30095673,24.31398773,24.32008743,24.31170845,24.31959534,24.3144474,24.31596565,0.01500892639,0.01500854455
33.2,22,8.8,25.69499207,25.70961189,25.71525764,25.70708466,25.71465111,25.70932007,25.71118736,0.01619529724,0.01619300805
33.2,23,9.2,27.00930405,27.02428436,27.02972794,27.0216465,27.0290947,27.0241909,27.02578735,0.01648330688,0.01648483239
33.2,24,9.6,28.23060799,28.24533844,28.24966621,28.24231339,28.24908638,28.24481392,28.24624252,0.01563453674,0.01563568041
33.2,25,10,29.34561729,29.35912132,29.36235809,29.35587311,29.36252975,29.35819244,29.35961342,0.01399612427,0.01399764977
33.2,26,10.4,30.34104347,30.35223007,30.35430908,30.34848976,30.35420799,30.3506546,30.3519783,0.01093482971,0.01093482971
33.2,27,10.8,31.20359993,31.21094131,31.21229553,31.20727921,31.21193504,31.20928192,31.21034622,0.006746292114,0.006746673491
33.2,28,11.2,31.92000008,31.92349434,31.92419052,31.92094421,31.9236412,31.92190552,31.9228363,0.002836227417,0.002835083054
33.2,29,11.6,32.47999954,32.48132706,32.48176575,32.47927856,32.48126602,32.47979736,32.48068619,0.0006866455078,0.001056671143
33.2,30,12,32.88000107,32.88064194,32.88100052,32.87967682,32.88021851,32.87937546,32.88018417,0.0001831054688,0.0005615234259
33.2,31,12.4,33.11999893,33.12041092,33.12055588,33.12000275,33.12009811,33.11914825,33.12004471,4.577636719e-05,0.000384521496
33.2,32,12.8,33.20000076,33.20004272,33.20012283,33.20058441,33.2000885,33.19933319,33.2000351,3.433227539e-05,0.0003005981562
33.6,0,0,-1.181079097e-34,-0.0004843277857,0.0002429783344,-6.148102693e-05,-1.067295671e-05,-0.0001242160797,-8.754390001e-05,-8.754390001e-05,0.0001847352396
33.6,1,0.4,0.07999999821,0.07918895781,0.08045643568,0.07983049005,0.08001369238,0.07973839343,0.07984559238,-0.0001544058323,0.0003424570023
33.6,2,0.8,0.3199999928,0.318667978,0.3206246197,0.3200825155,0.3205903471,0.3196133375,0.3199157715,-8.422136307e-05,0.0006032347446
33.6,3,1.2,0.7200000286,0.717813015,0.720580101,0.7199420929,0.720559895,0.7194049954,0.7196599841,-0.0003400444984,0.0007959842915
33.6,4,1.6,1.279999971,1.276043057,1.279392958,1.27892673,1.279263377,1.278375506,1.278400421,-0.001599550247,0.001599645591
33.6,5,2,1.998400092,1.989993453,1.994560719,1.994561315,1.994496584,1.993785024,1.993479371,-0.004920721054,0.004920673557
33.6,6,2.4,2.866782665,2.853258133,2.857922077,2.857549667,2.858348846,2.857671738,2.856950045,-0.009832620621,0.009832573123
33.6,7,2.8,3.871513128,3.85405612,3.859092474,3.858598232,3.86007309,3.859221697,3.858208418,-0.01330471039,0.01330480538
33.6,8,3.2,4.99895668,4.97890377,4.984279156,4.983044147,4.985764027,4.985058784,4.983409882,-0.01554679871,0.01554670371
33.6,9,3.6,6.235478401,6.214365005,6.220304966,6.218626022,6.221587181,6.221096992,6.219195366,-0.01628303528,0.01628236845
33.6,10,4,7.567443371,7.546485424,7.552839756,7.550392628,7.554380417,7.553310871,7.551481724,-0.01596164703,0.01596155204
33.6,11,4.4,8.981217384,8.961778641,8.968120575,8.9650383,8.969520569,8.968405724,8.966572762,-0.0146446228,0.0146446228
33.6,12,4.8,10.46316528,10.44587708,10.45266914,10.44880009,10.45372772,10.45199108,10.45061302,-0.01255226135,0.01255226135
33.6,13,5.2,11.99965191,11.98519039,11.99234295,11.98786736,11.9929409,11.99078178,11.98982525,-0.009826660156,0.009827231988
33.6,14,5.6,13.57704353,13.56630707,13.57301712,13.5683279,13.57347488,13.5710144,13.57042885,-0.006614685059,0.006615257356
33.6,15,6,15.18170452,15.17472076,15.18179131,15.17651176,15.18159199,15.17888927,15.17870045,-0.003004074097,0.003038215684
33.6,16,6.4,16.79999924,16.79711151,16.80427361,16.7984066,16.8031826,16.80079651,16.80075455,0.0007553100586,0.002547073411
33.6,17,6.8,18.41829491,18.41959572,18.42723274,18.42020226,18.42527771,18.42231369,18.42292404,0.004629135132,0.004629516508
33.6,18,7.2,20.02295685,20.02825356,20.03572273,20.02766228,20.03375244,20.02983856,20.03104591,0.008089065552,0.008089065552
33.6,19,7.6,21.60034752,21.60922432,21.61659431,21.6076889,21.61449051,21.61054611,21.61170959,0.01136207581,0.01136131305
33.6,20,8,23.1368351,23.14922714,23.15527344,23.14716911,23.15300179,23.14963531,23.15085983,0.0140247345,0.01402626
33.6,21,8.4,24.61878204,24.63348007,24.63909721,24.63115501,24.63674355,24.63437271,24.63496971,0.01618766785,0.01618766785
33.6,22,8.8,26.03255653,26.04840088,26.0538578,26.04615211,26.05133629,26.04924965,26.04979897,0.01724243164,0.01724281348
33.6,23,9.2,27.36452103,27.38092613,27.38604546,27.3781929,27.38322067,27.38116455,27.38190842,0.01738739014,0.01738891564
33.6,24,9.6,28.6010437,28.61673546,28.6208477,28.61420822,28.61823463,28.61702347,28.61741066,0.01636695862,0.01636619493
33.6,25,10,29.72848701,29.7424221,29.74508667,29.73993111,29.74311829,29.74239731,29.74258995,0.01410293579,0.01410408039
33.6,26,10.4,30.73321724,30.74391747,30.74598503,30.74160004,30.74458504,30.74391365,30.74399948,0.01078224182,0.01078300457
33.6,27,10.8,31.60160065,31.60786819,31.60923386,31.60603905,31.60793304,31.6078949,31.60779381,0.006193161011,0.006193161011
33.6,28,11.2,32.31999969,32.3226738,32.32372284,32.32139587,32.32216263,32.32294846,32.32257843,0.002578735352,0.002581024077
33.6,29,11.6,32.88000107,32.88113022,32.88180161,32.87968445,32.88020325,32.88166046,32.88089752,0.0008964538574,0.001021575881
33.6,30,12,33.27999878,33.2805748,33.28108215,33.27988815,33.27962494,33.28143311,33.28052521,0.0005264282227,0.0007156372303
33.6,31,12.4,33.52000046,33.5201149,33.52051926,33.5202179,33.51960754,33.52106857,33.52030563,0.0003051757812,0.000462341297
33.6,32,12.8,33.59999847,33.60012817,33.60036087,33.60033417,33.59986877,33.60100937,33.6003418,0.0003433227539,0.0003936767462
34,0,0,-1.402980022e-41,-0.0002388637513,0.0001446604729,-0.000231734477,0.0001314766705,-9.904801846e-05,-5.870182213e-05,-5.870182213e-05,0.0001691566722
34,1,0.4,0.07999999821,0.07980979979,0.08084398508,0.07980437577,0.08010041714,0.07991723716,0.08009515703,9.515881538e-05,0.0002825975535
34,2,0.8,0.3199999928,0.3193128407,0.3209685683,0.3196057081,0.3201935291,0.3198501468,0.3199861646,-1.382827759e-05,0.0004786789359
34,3,1.2,0.7200000286,0.7190996408,0.7209434509,0.7191803455,0.7201178074,0.7199811339,0.7198644876,-0.0001355409622,0.0005600333097
34,4,1.6,1.279999971,1.277648091,1.280309916,1.278995514,1.279693842,1.279678226,1.279265165,-0.0007348060608,0.000858831394
34,5,2,2,1.993731737,1.997563601,1.995734811,1.996543169,1.996792674,1.996073127,-0.003926873207,0.003926801495
34,6,2.4,2.873517752,2.861372232,2.865870714,2.863426447,2.865526915,2.864754915,2.86419034,-0.009327411652,0.009327506647
34,7,2.8,3.887069464,3.870396614,3.875380754,3.872113705,3.87498188,3.874215126,3.873417616,-0.01365184784,0.01365184784
34,8,3.2,5.026651859,5.006914616,5.012175083,5.008724689,5.012140751,5.011753082,5.010341644,-0.016310215,0.016310215
34,9,3.6,6.278260708,6.257226467,6.262583733,6.258711338,6.262738228,6.262476921,6.260747433,-0.01751327515,0.01751337014
34,10,4,7.627893925,7.606958866,7.612876415,7.60815239,7.612457275,7.612595081,7.610608101,-0.01728582382,0.01728591882
34,11,4.4,9.061547279,9.041837692,9.047962189,9.042791367,9.047442436,9.047655106,9.045537949,-0.01600933075,0.01600952074
34,12,4.8,10.56521702,10.54801083,10.55384827,10.54845428,10.5529995,10.5524683,10.551157,-0.01406002045,0.0140607832
34,13,5.2,12.12490082,12.11108971,12.11690521,12.11087036,12.11539841,12.11444473,12.11374187,-0.01115894318,0.0111591341
34,14,5.6,13.72659492,13.71663475,13.72254658,13.71608257,13.72056866,13.71981812,13.71913147,-0.0074634552,0.007464790251
34,15,6,15.35629559,15.35052109,15.35646629,15.34975338,15.35412312,15.35322952,15.35281849,-0.003477096558,0.003545188811
34,16,6.4,17,16.99884033,17.004879,16.9975071,17.00186539,17.00092316,17.0008049,0.000804901123,0.002264022827
34,17,6.8,18.64370346,18.64702797,18.65369797,18.64528847,18.64922714,18.64819527,18.64868736,0.004983901978,0.004983901978
34,18,7.2,20.27340508,20.28124237,20.28714943,20.27881622,20.2829628,20.28161049,20.28235626,0.008951187134,0.008951187134
34,19,7.6,21.87509918,21.88697243,21.89215851,21.88388634,21.88790894,21.88636589,21.8874588,0.01235961914,0.0123592373
34,20,8,23.43478203,23.44978142,23.45434952,23.44645309,23.45031738,23.44849777,23.4498806,0.01509857178,0.01509780902
34,21,8.4,24.93845367,24.95593643,24.95936203,24.95264435,24.95582962,24.95481873,24.95571899,0.01726531982,0.01726455614
34,22,8.8,26.37210655,26.39099503,26.39373016,26.38765526,26.39067268,26.39011002,26.39063072,0.01852416992,0.01852607727
34,23,9.2,27.72173882,27.7409153,27.74276352,27.73769951,27.74016571,27.73971939,27.74025345,0.01851463318,0.01851386949
34,24,9.6,28.97334862,28.99149704,28.99261665,28.98856926,28.99021149,28.99011803,28.9906044,0.01725578308,0.01725387573
34,25,10,30.1129303,30.12822914,30.12870598,30.12592888,30.12667084,30.12725067,30.12735558,0.01442527771,0.01442680322
34,26,10.4,31.12648201,31.1372757,31.13772202,31.13555145,31.13588715,31.13664627,31.13661766,0.01013565063,0.01013450604
34,27,10.8,32,32.0052948,32.00548553,32.00405884,32.00405121,32.00507736,32.00479507,0.004795074463,0.004793548491
34,28,11.2,32.72000122,32.72180939,32.72169876,32.72035217,32.72042465,32.7214241,32.72114182,0.001140594482,0.001140594482
34,29,11.6,33.27999878,33.28093719,33.28055191,33.27960968,33.27957535,33.28095627,33.28032684,0.0003280639648,0.0006523132324
34,30,12,33.68000031,33.68072128,33.67988586,33.67964935,33.6790657,33.68090057,33.68004608,4.577636719e-05,0.0006042480236
34,31,12.4,33.91999817,33.92032623,33.9193573,33.91996765,33.91875458,33.92038345,33.91975784,-0.0002403259277,0.0005256652948
34,32,12.8,34,34.00019073,33.9992485,34.00011063,33.99874878,34.00003815,33.99966431,-0.0003356933594,0.0004684448359
34.4,0,0,-2.073403247e-40,0.0002532955259,0.0003431141376,5.085486919e-05,-7.680244744e-05,2.183765173e-05,0.000118459946,0.000118459946,0.0001491809235
34.4,1,0.4,0.07999999821,0.08009931445,0.08058175445,0.07961651683,0.08000579476,0.0801949352,0.08009966463,9.966641665e-05,0.0002530574857
34.4,2,0.8,0.3199999928,0.3199444115,0.3207594156,0.3194555044,0.3200192451,0.3202915192,0.3200940192,9.402632713e-05,0.0003340542316
34.4,3,1.2,0.7200000286,0.7197178006,0.7207118273,0.7189318538,0.7200682163,0.7204321623,0.7199724317,-2.759695053e-05,0.0005125046009
34.4,4,1.6,1.279999971,1.278993726,1.280920267,1.278572083,1.27967,1.280592084,1.279749632,-0.0002503395081,0.0008553027874
34.4,5,2,2,1.996691704,1.999396324,1.995911121,1.997665524,1.998864889,1.997705817,-0.002294182777,0.002294087317
34.4,6,2.4,2.875889301,2.868299723,2.872046947,2.867520094,2.870275259,2.870917082,2.869812012,-0.006077289581,0.006077480502
34.4,7,2.8,3.89632988,3.884394884,3.888892174,3.883490086,3.886983395,3.887569666,3.886265993,-0.01006388664,0.01006383915
34.4,8,3.2,5.046866417,5.032395363,5.037507057,5.031089783,5.034938335,5.035804272,5.034347057,-0.01251935959,0.01251945458
34.4,9,3.6,6.313043594,6.297122478,6.302384377,6.295634747,6.299941063,6.300904751,6.299197674,-0.01384592056,0.01384611148
34.4,10,4,7.68040657,7.664343357,7.670125484,7.663199902,7.666917324,7.66824007,7.666565895,-0.01384067535,0.01384134311
34.4,11,4.4,9.134500504,9.119485855,9.125072479,9.118092537,9.121776581,9.123105049,9.121506691,-0.01299381256,0.01299400348
34.4,12,4.8,10.6608696,10.64790344,10.65363979,10.64605141,10.64978313,10.65081596,10.64963818,-0.01123142242,0.01123085059
34.4,13,5.2,12.24505901,12.23441315,12.24024963,12.23274517,12.23615265,12.23716736,12.23614597,-0.008913040161,0.008913422003
34.4,14,5.6,13.87261391,13.86531734,13.87108326,13.86302853,13.86681652,13.86745167,13.86674023,-0.005873680115,0.005874442868
34.4,15,6,15.52907944,15.52570152,15.53123283,15.52298164,15.52639294,15.52704334,15.52667046,-0.002408981323,0.003270339919
34.4,16,6.4,17.20000076,17.20043373,17.20604897,17.19708061,17.20047951,17.20115852,17.20103836,0.001037597656,0.002207565354
34.4,17,6.8,18.87092018,18.87515831,18.87999916,18.8713913,18.87462616,18.8750515,18.87524605,0.004325866699,0.004325103946
34.4,18,7.2,20.52738571,20.53514862,20.5395565,20.53144646,20.53405571,20.53431702,20.53490639,0.007520675659,0.007519149687
34.4,19,7.6,22.15494156,22.16579056,22.16982269,22.16256905,22.16433907,22.16430855,22.16536522,0.01042366028,0.01042442303
34.4,20,8,23.73913002,23.75221252,23.75623894,23.74936104,23.75083733,23.75072098,23.75187302,0.01274299622,0.01274414081
34.4,21,8.4,25.26549911,25.2803421,25.28332901,25.27778244,25.27879333,25.27853394,25.27975655,0.01425743103,0.01425704919
34.4,22,8.8,26.71959305,26.7356472,26.73759079,26.73308754,26.73372459,26.73354721,26.73472023,0.01512718201,0.01512641925
34.4,23,9.2,28.08695602,28.10274696,28.10364532,28.10090828,28.10098267,28.10086823,28.10183144,0.01487541199,0.01487426739
34.4,24,9.6,29.35313416,29.36751938,29.36810684,29.36632156,29.36595535,29.36600876,29.36678123,0.01364707947,0.01364822406
34.4,25,10,30.50366974,30.51499939,30.51584244,30.51457405,30.51379967,30.51394081,30.51463318,0.01096343994,0.01096153259
34.4,26,10.4,31.52411079,31.53120995,31.53156662,31.53157425,31.53035927,31.53094482,31.53112793,0.00701713562,0.007020187564
34.4,27,10.8,32.40000153,32.40265656,32.40301132,32.40301895,32.40252304,32.40289307,32.40282059,0.002819061279,0.002819061279
34.4,28,11.2,33.11999893,33.12023926,33.12102509,33.12044907,33.1204071,33.1211319,33.12064743,0.0006484985352,0.0006515503046
34.4,29,11.6,33.68000031,33.67959213,33.68019104,33.68011475,33.68000031,33.68109894,33.68019867,0.0001983642578,0.0003623962402
34.4,30,12,34.08000183,34.07951736,34.07969666,34.0799408,34.08019257,34.08087921,34.08003998,3.814697266e-05,0.0003837585391
34.4,31,12.4,34.31999969,34.31953049,34.31970596,34.32007599,34.32022095,34.32045364,34.31999969,0,0.0003028869687
34.4,32,12.8,34.40000153,34.39976501,34.3997345,34.40013885,34.40018463,34.40033722,34.40003204,3.051757812e-05,0.0002319335908
34.8,0,0,-3.222986468e-44,0.0002383477986,0.000104278326,-7.39460811e-05,-2.911500633e-05,3.658980131e-05,5.523096843e-05,5.523096843e-05,9.645540558e-05
34.8,1,0.4,0.07999999821,0.08056098223,0.08020856977,0.07963769138,0.0801114738,0.08002810925,0.08010937274,0.0001093745232,0.0002542898001
34.8,2,0.8,0.3199999928,0.3207615614,0.3200497031,0.3194927573,0.3199833035,0.3203636706,0.3201301694,0.0001301765442,0.0003397762775
34.8,3,1.2,0.7200000286,0.7202376723,0.7207432389,0.7191842198,0.7199753523,0.7208046317,0.7201889753,0.0001889467239,0.0005251884577
34.8,4,1.6,1.279999971,1.280180454,1.280974746,1.278310895,1.279640675,1.281046152,1.280030608,3.063678741e-05,0.0008499622345
34.8,5,2,2,1.998592257,2.000608921,1.996654034,1.998222709,2.000273228,1.998870254,-0.001129746437,0.001482629799
34.8,6,2.4,2.878260851,2.873512268,2.875792742,2.871201992,2.87303853,2.875130177,2.873734951,-0.004525899887,0.004525708966
34.8,7,2.8,3.905590057,3.896463156,3.899206638,3.893317699,3.895777225,3.89816308,3.896585464,-0.009004592896,0.009004497901
34.8,8,3.2,5.067080975,5.054955482,5.057989597,5.051276684,5.053971291,5.056518078,5.054942131,-0.01213884354,0.01213874854
34.8,9,3.6,6.347826004,6.333976746,6.336869717,6.330396652,6.332834244,6.335615158,6.333938599,-0.0138874054,0.01388750039
34.8,10,4,7.732919216,7.718729973,7.72182703,7.714776039,7.717549324,7.720115185,7.718599796,-0.01431941986,0.01431970578
34.8,11,4.4,9.207453728,9.194098473,9.197414398,9.190195084,9.192567825,9.195169449,9.193888664,-0.01356506348,0.01356468163
34.8,12,4.8,10.75652218,10.74516869,10.74876595,10.74128342,10.74301243,10.74614048,10.744874,-0.0116481781,0.01164798718
34.8,13,5.2,12.36521721,12.35677147,12.35945797,12.35255909,12.35372353,12.35744572,12.35599041,-0.009226799011,0.009225654416
34.8,14,5.6,14.01863384,14.01342297,14.01594067,14.00920391,14.00974178,14.01332951,14.01232719,-0.006306648254,0.006306075957
34.8,15,6,15.70186329,15.70039082,15.70294189,15.69582653,15.69655991,15.69970703,15.69908428,-0.002779006958,0.003209495451
34.8,16,6.4,17.39999962,17.40207481,17.40469933,17.39778328,17.3979454,17.40104675,17.40071106,0.00071144104,0.002418518066
34.8,17,6.8,19.0981369,19.10420036,19.10528374,19.09962082,19.09947777,19.10266113,19.10224915,0.004112243652,0.004111862276
34.8,18,7.2,20.78136635,20.7908287,20.79155159,20.78668022,20.78515816,20.78874207,20.78859329,0.00722694397,0.007225799374
34.8,19,7.6,22.43478203,22.44730949,22.44786072,22.44372749,22.44112778,22.44469833,22.44494629,0.01016426086,0.01016273536
34.8,20,8,24.04347801,24.05862999,24.05790138,24.05550385,24.05249405,24.05542374,24.05599022,0.01251220703,0.01251258887
34.8,21,8.4,25.59254646,25.60919952,25.60819244,25.60650253,25.60341644,25.60563469,25.60658836,0.01404190063,0.01404266339
34.8,22,8.8,27.06708145,27.08419228,27.08230209,27.08214951,27.07881165,27.08057213,27.081604,0.01452255249,0.014524078
34.8,23,9.2,28.45217323,28.46840096,28.46614456,28.46733856,28.46354675,28.46518135,28.46612167,0.01394844055,0.0139492033
34.8,24,9.6,29.73291969,29.74711609,29.74476242,29.74658775,29.7427063,29.74436951,29.74510765,0.01218795776,0.01218872052
34.8,25,10,30.89440918,30.90451813,30.90246201,30.90507507,30.90130806,30.90239334,30.90314865,0.008739471436,0.008742141537
34.8,26,10.4,31.92173958,31.92705536,31.9247818,31.92799377,31.92422867,31.9252758,31.92586708,0.004127502441,0.004127502441
34.8,27,10.8,32.79999924,32.80167007,32.79897308,32.80247879,32.79931259,32.79977417,32.80044174,0.0004425048828,0.001217651414
34.8,28,11.2,33.52000046,33.52008057,33.51742554,33.52102661,33.51855469,33.51929855,33.51927948,-0.0007209777832,0.001165771508
34.8,29,11.6,34.08000183,34.07941437,34.07704544,34.08083725,34.07839203,34.07951736,34.07904434,-0.0009574890137,0.001294708229
34.8,30,12,34.47999954,34.47916794,34.4768219,34.48031616,34.47858429,34.4795723,34.47888947,-0.001110076904,0.001233673072
34.8,31,12.4,34.72000122,34.71927643,34.71671677,34.72020721,34.71887589,34.71987534,34.71899033,-0.001010894775,0.00109329226
34.8,32,12.8,34.79999924,34.79998016,34.79695129,34.80016327,34.79911804,34.80062866,34.79936981,-0.0006294250488,0.0009483337635
35.2,0,0,-1.087473469e-39,-7.528811693e-05,-0.0001870691776,0.000131001696,-7.192417979e-05,4.321336746e-06,-3.979168832e-05,-3.979168832e-05,9.392089851e-05
35.2,1,0.4,0.07999999821,0.08021475375,0.07949760556,0.08007501811,0.08032540977,0.07984419912,0.07999139279,-8.605420589e-06,0.000254675746
35.2,2,0.8,0.3199999928,0.3208199143,0.3197310269,0.3192021251,0.3201039433,0.3203413486,0.3200396895,3.969669342e-05,0.0004664123117
35.2,3,1.2,0.7200000286,0.7212746739,0.7199243307,0.7191123366,0.7198314667,0.7206991911,0.7201684117,0.0001683831215,0.0006211519358
35.2,4,1.6,1.279999971,1.281345844,1.280370235,1.278607011,1.279662967,1.280865312,1.280170202,0.0001702308655,0.0008622884634
35.2,5,2,2,2.000999928,1.999831676,1.997577429,1.998761654,2.001079559,1.99965024,-0.0003497600555,0.001181745552
35.2,6,2.4,2.880000114,2.878044605,2.877260685,2.873869419,2.875468254,2.878191471,2.876567125,-0.00343298912,0.003433227539
35.2,7,2.8,3.91314292,3.906560898,3.906078339,3.901509762,3.903346062,3.906317472,3.904762745,-0.008380174637,0.008380413055
35.2,8,3.2,5.084872246,5.074584961,5.074661255,5.069422722,5.071093559,5.074307919,5.072813988,-0.01205825806,0.01205816306
35.2,9,3.6,6.379789352,6.367650032,6.368206024,6.361637115,6.363716125,6.366891861,6.365620136,-0.01416921616,0.01416912116
35.2,10,4,7.782496452,7.769795895,7.770678043,7.763256073,7.765547752,7.768939495,7.767643929,-0.0148525238,0.01485300064
35.2,11,4.4,9.277593613,9.265719414,9.266864777,9.259340286,9.260897636,9.265075684,9.263579369,-0.01401424408,0.01401405316
35.2,12,4.8,10.84968472,10.83957863,10.84077358,10.83354473,10.83467388,10.83924198,10.83756256,-0.01212215424,0.01212215424
35.2,13,5.2,12.48336887,12.47608852,12.47737789,12.47015381,12.47078133,12.47552109,12.47398472,-0.009384155273,0.009384346195
35.2,14,5.6,14.16324806,14.15918446,14.16079807,14.15328598,14.15376759,14.15873909,14.15715504,-0.006093025208,0.006093025208
35.2,15,6,15.87392521,15.87381268,15.87531757,15.86787033,15.86799812,15.87284184,15.87156868,-0.002356529236,0.002914047334
35.2,16,6.4,17.60000038,17.60387421,17.60489082,17.59816742,17.59755516,17.60238457,17.60137558,0.001375198364,0.003085327102
35.2,17,6.8,19.3260746,19.33320045,19.33462143,19.32871437,19.32761383,19.3321209,19.33125496,0.005180358887,0.005179596134
35.2,18,7.2,21.0367527,21.04746628,21.04892731,21.04327202,21.04114914,21.04611397,21.04538536,0.008632659912,0.008633041754
35.2,19,7.6,22.71663094,22.73032951,22.73173714,22.72655678,22.72432899,22.72908401,22.728405,0.01177406311,0.0117763523
35.2,20,8,24.35031509,24.3664093,24.36785698,24.36345482,24.36061859,24.36468697,24.36460495,0.01428985596,0.0142902378
35.2,21,8.4,25.92240524,25.94020844,25.94129562,25.93788147,25.93450928,25.93791008,25.93836021,0.01595497131,0.015955735
35.2,22,8.8,27.41750336,27.43498039,27.43685913,27.43389702,27.43034363,27.43310165,27.43383789,0.01633453369,0.01633300819
35.2,23,9.2,28.8202095,28.83629799,28.83838654,28.8360157,28.83265877,28.83473587,28.83561707,0.01540756226,0.0154094696
35.2,24,9.6,30.11512756,30.12857819,30.1306324,30.12842178,30.12558556,30.12768364,30.12817955,0.01305198669,0.01305274945
35.2,25,10,31.2868576,31.29610252,31.29810143,31.29637146,31.29401207,31.29528809,31.29597855,0.009120941162,0.009117508307
35.2,26,10.4,32.31999969,32.32371521,32.32585526,32.32442856,32.3227005,32.32230377,32.32379913,0.003799438477,0.003800964449
35.2,27,10.8,33.20000076,33.2001915,33.2021904,33.20122147,33.19998169,33.19919586,33.20055389,0.0005531311035,0.0008850097656
35.2,28,11.2,33.91999817,33.91935349,33.92134094,33.92055893,33.91957855,33.91868973,33.91990662,-9.155273438e-05,0.0008552551153
35.2,29,11.6,34.47999954,34.47944641,34.48088455,34.48006821,34.48014069,34.47896957,34.47990036,-9.918212891e-05,0.0005355834728
35.2,30,12,34.88000107,34.87965775,34.88054276,34.88014984,34.8805542,34.87923431,34.88002777,2.670288086e-05,0.0004707336484
35.2,31,12.4,35.11999893,35.11989594,35.12033081,35.11970901,35.12055206,35.11980057,35.12005997,6.103515625e-05,0.0002952575742
35.2,32,12.8,35.20000076,35.19982147,35.20010757,35.19977188,35.19999695,35.20013809,35.19996643,-3.433227539e-05,0.0001312255918
35.6,0,0,-3.755591988e-40,4.095584154e-05,-7.954239845e-05,5.289725959e-05,-3.32929194e-05,-2.435594797e-05,-8.667632756e-06,-8.667632756e-06,4.620887194e-05
35.6,1,0.4,0.07999999821,0.08028681576,0.07929357886,0.08004146069,0.07990670204,0.08043594658,0.07999290526,-7.092952728e-06,0.0003127887903
35.6,2,0.8,0.3199999928,0.3205042481,0.3195211887,0.3197292089,0.3200050592,0.3207226396,0.3200964332,9.644031525e-05,0.0003963112831
35.6,3,1.2,0.7200000286,0.7211896777,0.7196212411,0.7192801237,0.7196153402,0.7205939293,0.7200600505,6.002187729e-05,0.000653386116
35.6,4,1.6,1.279999971,1.281699061,1.279800892,1.279042602,1.279446244,1.280920625,1.280181885,0.0001819133759,0.0008659839514
35.6,5,2,2,2.001797438,1.999658465,1.997856617,1.999147415,2.00107646,1.999907255,-9.274482727e-05,0.001242280006
35.6,6,2.4,2.880000114,2.880218506,2.878245592,2.875829697,2.876861572,2.879852533,2.878201485,-0.001798629761,0.001885890961
35.6,7,2.8,3.916000128,3.912889242,3.91087389,3.908303499,3.908914089,3.912418365,3.910679579,-0.005320549011,0.005320310593
35.6,8,3.2,5.096000195,5.089579582,5.087635994,5.084347248,5.085000038,5.088802814,5.087072849,-0.008927345276,0.00892705936
35.6,9,3.6,6.404000282,6.395523071,6.394144058,6.389894962,6.39013195,6.395175457,6.3929739,-0.01102638245,0.01102638245
35.6,10,4,7.823999882,7.814896584,7.81379509,7.809054852,7.808742523,7.814421654,7.81218195,-0.01181793213,0.01181774121
35.6,11,4.4,9.340000153,9.332093239,9.330495834,9.325333595,9.325100899,9.331059456,9.328816414,-0.01118373871,0.01118354779
35.6,12,4.8,10.93599987,10.92934895,10.92774487,10.92284679,10.9222908,10.9287796,10.92620277,-0.009797096252,0.009797668085
35.6,13,5.2,12.59599972,12.59156799,12.59077263,12.58538246,12.58402729,12.59111309,12.5885725,-0.007427215576,0.007427024655
35.6,14,5.6,14.3039999,14.30235958,14.30132675,14.2963047,14.29446983,14.3020525,14.29930401,-0.004695892334,0.004697227385
35.6,15,6,16.04400063,16.0454216,16.04442596,16.0397892,16.0371418,16.04530334,16.04241562,-0.001585006714,0.002843856812
35.6,16,6.4,17.79999924,17.80417824,17.80336571,17.79952812,17.79627419,17.80449867,17.80156898,0.001569747925,0.003248214722
35.6,17,6.8,19.55599976,19.56288528,19.56259155,19.55899429,19.55556107,19.56337738,19.5606823,0.004682540894,0.004857635591
35.6,18,7.2,21.29599953,21.3055172,21.30547905,21.30258751,21.29830551,21.30638885,21.30365372,0.007654190063,0.007656097412
35.6,19,7.6,23.00399971,23.01613998,23.01584244,23.01355934,23.00854301,23.01673317,23.01416397,0.01016426086,0.01016387902
35.6,20,8,24.66399956,24.67773438,24.67846489,24.67607117,24.67078972,24.67843819,24.67630005,0.01230049133,0.01230010949
35.6,21,8.4,26.26000023,26.27465057,26.27571297,26.27381516,26.26809883,26.27508163,26.27347183,0.01347160339,0.01347160339
35.6,22,8.8,27.77599907,27.79058075,27.7919445,27.79018974,27.78466225,27.79077721,27.78963089,0.01363182068,0.01363182068
35.6,23,9.2,29.19599915,29.20913315,29.21111298,29.20908356,29.20405388,29.20970154,29.20861816,0.01261901855,0.01261787396
35.6,24,9.6,30.50399971,30.51424408,30.5164566,30.51437569,30.51008987,30.51495552,30.51402283,0.01002311707,0.01002464257
35.6,25,10,31.68400002,31.6903019,31.69257545,31.69021988,31.6865654,31.69109154,31.69014931,0.006149291992,0.006150817964
35.6,26,10.4,32.72000122,32.72232819,32.72465515,32.72203827,32.71933365,32.7228241,32.72223663,0.002235412598,0.00250167842
35.6,27,10.8,33.59999847,33.60020447,33.60275269,33.600811,33.59793472,33.60061264,33.60046387,0.0004653930664,0.001290130662
35.6,28,11.2,34.31999969,34.31951141,34.32203293,34.32052231,34.31791306,34.32048416,34.32009125,9.155273438e-05,0.001123046852
35.6,29,11.6,34.88000107,34.87948608,34.88158417,34.88050842,34.8780632,34.88059616,34.88004684,4.577636719e-05,0.00102767942
35.6,30,12,35.27999878,35.27963638,35.28073502,35.28031158,35.27850342,35.28089905,35.28001785,1.907348633e-05,0.0007614135975
35.6,31,12.4,35.52000046,35.51980591,35.52040482,35.52001953,35.51815414,35.52117157,35.51990891,-9.155273438e-05,0.0007270813221
35.6,32,12.8,35.59999847,35.60005188,35.60022736,35.59978867,35.59825897,35.60129547,35.59992218,-7.629394531e-05,0.0007057189941
36,0,0,3.78296215e-39,0.0005110092461,-0.0001490116119,-5.831569433e-05,3.555044532e-05,5.642324686e-05,7.913112495e-05,7.913112495e-05,0.000162062046
36,1,0.4,0.07999999821,0.08017399907,0.07955604792,0.08005063981,0.07983288169,0.08040941507,0.08000459522,4.597008228e-06,0.0002490252373
36,2,0.8,0.3199999928,0.3201774359,0.3194796145,0.3201006949,0.3197307587,0.320430696,0.3199838102,-1.618266106e-05,0.0002996921539
36,3,1.2,0.7200000286,0.7203602195,0.719586432,0.719822526,0.7196180224,0.7204681039,0.7199710608,-2.896785736e-05,0.0003602743091
36,4,1.6,1.279999971,1.281049371,1.279625893,1.27972281,1.279427767,1.280705333,1.280106187,0.000106215477,0.0005956411478
36,5,2,2,2.001197815,1.999559164,1.999232292,1.999002814,2.000945091,1.999987364,-1.263618469e-05,0.0008697271114
36,6,2.4,2.880000114,2.880625248,2.87864995,2.8784554,2.877548218,2.880060673,2.879067898,-0.0009322166443,0.001206493354
36,7,2.8,3.918857336,3.916211367,3.913624763,3.913911819,3.912756681,3.915574312,3.914415836,-0.00444149971,0.004441547208
36,8,3.2,5.107128143,5.099989414,5.09776783,5.097114086,5.095622063,5.099416733,5.097982407,-0.009145736694,0.009146118537
36,9,3.6,6.428210735,6.418648243,6.416053295,6.414653301,6.413015366,6.417780399,6.41602993,-0.01218080521,0.01218061429
36,10,4,7.865503788,7.854789257,7.852181911,7.850442886,7.848433971,7.854372978,7.852044582,-0.01345920563,0.01345958747
36,11,4.4,9.402405739,9.392300606,9.389385223,9.387361526,9.385354996,9.391878128,9.389256477,-0.01314926147,0.01314964332
36,12,4.8,11.02231598,11.01432323,11.01095104,11.0084734,11.00657558,11.01326275,11.01071739,-0.01159858704,0.01159877796
36,13,5.2,12.70863152,12.70279503,12.69969273,12.69734478,12.69537926,12.70197773,12.6994381,-0.00919342041,0.009193611331
36,14,5.6,14.44475174,14.44208241,14.43872643,14.43727398,14.4341259,14.44132805,14.43870831,-0.006043434143,0.006044387817
36,15,6,16.21407509,16.21429443,16.2113533,16.20996666,16.2068882,16.21394157,16.21128845,-0.002786636353,0.002873993013
36,16,6.4,18,18.00418472,18.00102425,17.99983597,17.996912,18.00416946,18.00122643,0.001226425171,0.002526092576
36,17,6.8,19.78592491,19.7934494,19.79049492,19.78993988,19.78705025,19.79390907,19.79096794,0.005043029785,0.005043792538
36,18,7.2,21.55524826,21.56578827,21.56315041,21.56319237,21.56005478,21.56638718,21.56371498,0.008466720581,0.008466338739
36,19,7.6,23.29136848,23.3046608,23.30195236,23.30289841,23.29953575,23.30506897,23.30282402,0.01145553589,0.01145477314
36,20,8,24.97768402,24.99337769,24.99107552,24.99157715,24.98831558,24.99382019,24.99163246,0.01394844055,0.0139492033
36,21,8.4,26.59759331,26.61437607,26.61264038,26.61271095,26.60990143,26.61452866,26.61283302,0.01523971558,0.01523819007
36,22,8.8,28.13449669,28.15125847,28.14959335,28.14948273,28.14706612,28.15085983,28.14965248,0.01515579224,0.01515541039
36,23,9.2,29.57178879,29.58726311,29.58580017,29.58482933,29.58332062,29.58588219,29.5854187,0.01362991333,0.01363029517
36,24,9.6,30.89287186,30.90548706,30.90351486,30.90241623,30.90188789,30.90309334,30.90328026,0.01040840149,0.01040801965
36,25,10,32.08114243,32.0877533,32.0868187,32.08509445,32.08594894,32.08592987,32.08631134,0.005168914795,0.00516662607
36,26,10.4,33.11999893,33.12308884,33.12205505,33.12034607,33.12119675,33.12089157,33.12151718,0.001518249512,0.001516723656
36,27,10.8,34,34.00178146,34.00055695,34.00001144,34.00032425,33.99957275,34.00045013,0.0004501342773,0.0006202697987
36,28,11.2,34.72000122,34.72143936,34.72018433,34.71984482,34.7203598,34.71911621,34.72019196,0.0001907348633,0.0006042480236
36,29,11.6,35.27999878,35.28131104,35.28022766,35.27986526,35.27983856,35.27906418,35.28006363,6.484985352e-05,0.0005538940313
36,30,12,35.68000031,35.6808815,35.68039322,35.67984009,35.67967224,35.67937851,35.68003464,3.433227539e-05,0.0004768371582
36,31,12.4,35.91999817,35.91993332,35.92041016,35.91998291,35.92009354,35.91925049,35.91993332,-6.484985352e-05,0.0002670288086
36,32,12.8,36,35.99988174,36.00000381,35.99973297,36.00004578,35.99931717,35.99979401,-0.0002059936523,0.0002235412539
36.4,0,0,-3.859377256e-35,-0.0001012459397,-2.247095108e-05,2.376362681e-05,-5.527213216e-05,0.0003191530704,3.278553413e-05,3.278553413e-05,0.0001043811426
36.4,1,0.4,0.07999999821,0.08006772399,0.08026403189,0.07997171581,0.07993681729,0.080115363,0.0800711289,7.113069296e-05,0.0001077175111
36.4,2,0.8,0.3199999928,0.3202522099,0.3198629618,0.3201454878,0.3198698163,0.3200939894,0.3200448751,4.488229752e-05,0.0001517832279
36.4,3,1.2,0.7200000286,0.7205997705,0.719419837,0.7203388214,0.71959728,0.7204138041,0.7200738788,7.385015488e-05,0.0004670500639
36.4,4,1.6,1.279999971,1.28081131,1.279195309,1.280568719,1.279029369,1.280943871,1.280109644,0.0001096725464,0.0008198499563
36.4,5,2,2,2.00104475,1.998773217,2.000547409,1.998791099,2.000460148,1.999923348,-7.665157318e-05,0.0008975982782
36.4,6,2.4,2.880000114,2.88115859,2.877891779,2.880276442,2.878082514,2.88013196,2.879508257,-0.0004918575287,0.001118516899
36.4,7,2.8,3.920000076,3.919178486,3.915776253,3.917902708,3.915394783,3.918033361,3.917256832,-0.002743244171,0.002742958022
36.4,8,3.2,5.113684177,5.109102249,5.105453491,5.107016563,5.104415417,5.107765675,5.106750488,-0.006933689117,0.006933498196
36.4,9,3.6,6.446068287,6.438513756,6.434956074,6.435528755,6.433133602,6.437390327,6.435904503,-0.01016378403,0.01016378403
36.4,10,4,7.899814129,7.890746593,7.887269497,7.887379169,7.884935856,7.890276909,7.888121605,-0.01169252396,0.01169252396
36.4,11,4.4,9.457585335,9.448406219,9.444894791,9.444943428,9.442282677,9.447889328,9.445683479,-0.01190185547,0.01190204639
36.4,12,4.8,11.10204315,11.09424019,11.09036541,11.09069824,11.08735085,11.0938921,11.09130955,-0.01073360443,0.01073379535
36.4,13,5.2,12.81585121,12.81005764,12.80568314,12.80685139,12.80315495,12.81016922,12.80718422,-0.008666992188,0.008667945862
36.4,14,5.6,14.58167171,14.57846928,14.5742445,14.57559967,14.5716629,14.57834911,14.57566547,-0.006006240845,0.006006622221
36.4,15,6,16.38216782,16.38171768,16.37715721,16.37935638,16.37561226,16.38271713,16.37931252,-0.002855300903,0.003075408982
36.4,16,6.4,18.20000076,18.20256424,18.19818878,18.20121956,18.19760132,18.20406723,18.20072937,0.0007286071777,0.002412033034
36.4,17,6.8,20.0178318,20.02346039,20.01940727,20.02318764,20.01893806,20.0255928,20.02211571,0.004283905029,0.004285431001
36.4,18,7.2,21.81832886,21.82697868,21.8230114,21.82746506,21.82289886,21.8290596,21.82588196,0.007553100586,0.007553863339
36.4,19,7.6,23.58414841,23.59516335,23.59143829,23.59648132,23.59180069,23.59762383,23.5945015,0.01035308838,0.01035308838
36.4,20,8,25.29795647,25.31073189,25.30732727,25.31221581,25.30771637,25.31314087,25.31022644,0.01226997375,0.01226997375
36.4,21,8.4,26.94241524,26.95600891,26.9529438,26.95743179,26.95317459,26.95804024,26.95551682,0.01310157776,0.0131046297
36.4,22,8.8,28.50018501,28.51332092,28.51073837,28.514534,28.51177025,28.51496887,28.51306725,0.01288223267,0.01288146991
36.4,23,9.2,29.95393181,29.96518517,29.96295738,29.96604156,29.96367264,29.96626472,29.96482277,0.01089096069,0.0108924862
36.4,24,9.6,31.28631592,31.29402161,31.29188728,31.29437256,31.29257965,31.29453278,31.29347801,0.007162094116,0.007162856869
36.4,25,10,32.47999954,32.48356247,32.48125458,32.48347092,32.48257446,32.48320007,32.48281097,0.002811431885,0.002812957857
36.4,26,10.4,33.52000046,33.5209465,33.51859283,33.52075958,33.52009964,33.51992416,33.52006531,6.484985352e-05,0.0006576537853
36.4,27,10.8,34.40000153,34.40018845,34.39870834,34.4004097,34.39944458,34.39899063,34.39954758,-0.0004539489746,0.0006912231329
36.4,28,11.2,35.11999893,35.12014389,35.11875534,35.12059784,35.11933136,35.11870575,35.11950684,-0.0004920959473,0.000789642334
36.4,29,11.6,35.68000031,35.67977142,35.67953491,35.68045044,35.67935562,35.67866516,35.6795578,-0.0004425048828,0.0006248474238
36.4,30,12,36.08000183,36.07970428,36.07950592,36.08058929,36.0789566,36.07852554,36.07945633,-0.000545501709,0.0007804870838
36.4,31,12.4,36.31999969,36.31977463,36.31958008,36.3204422,36.31892776,36.31858444,36.31946564,-0.0005340576172,0.0007148742443
36.4,32,12.8,36.40000153,36.39981079,36.39987946,36.40019989,36.39982224,36.39872742,36.39968872,-0.0003128051758,0.0003929138184
36.8,0,0,-4.42765301e-35,-1.722946763e-05,-1.79708004e-05,-0.0001093186438,6.511807442e-06,-2.703815699e-05,-3.300905155e-05,-3.300905155e-05,3.561377525e-05
36.8,1,0.4,0.07999999821,0.08005151153,0.07985177636,0.07996979356,0.07986797392,0.07989882678,0.0799279809,-7.201731205e-05,9.262710955e-05
36.8,2,0.8,0.3199999928,0.3202134967,0.3197028041,0.320263356,0.3197719455,0.3196183443,0.3199139833,-8.600950241e-05,0.000276750332
36.8,3,1.2,0.7200000286,0.720300436,0.7193797231,0.7206604481,0.7196369171,0.720320344,0.7200595737,5.954504013e-05,0.0004529118596
36.8,4,1.6,1.279999971,1.280252457,1.279148698,1.280867338,1.279012203,1.280245781,1.279905319,-9.46521759e-05,0.0006409406778
36.8,5,2,2,2.000328302,1.998975635,2.001043081,1.998986602,2.000353098,1.999937415,-6.258487701e-05,0.0007524490356
36.8,6,2.4,2.880000114,2.880395412,2.87867856,2.881167412,2.878907681,2.879943132,2.879818439,-0.0001816749573,0.0008067131275
36.8,7,2.8,3.920000076,3.919454813,3.917681456,3.919976473,3.917705536,3.918735743,3.918710709,-0.001289367676,0.001289272332
36.8,8,3.2,5.117193222,5.113865852,5.111591339,5.113862038,5.111414433,5.112903595,5.112727165,-0.004466056824,0.004465770908
36.8,9,3.6,6.459690571,6.453076839,6.449979305,6.452347279,6.450270653,6.451896667,6.451514244,-0.008176326752,0.008176421747
36.8,10,4,7.929329395,7.920829773,7.917292118,7.919884205,7.917708874,7.919323921,7.919007778,-0.01032161713,0.01032161713
36.8,11,4.4,9.507946014,9.498731613,9.494812965,9.498003006,9.495606422,9.497790337,9.49698925,-0.01095676422,0.01095714606
36.8,12,4.8,11.17737865,11.16897202,11.16447449,11.168046,11.16568851,11.16803074,11.16704178,-0.01033687592,0.01033630408
36.8,13,5.2,12.91946316,12.91233158,12.90815353,12.91219521,12.90958214,12.91215801,12.9108839,-0.00857925415,0.008579063229
36.8,14,5.6,14.7160368,14.71115971,14.70649624,14.7115984,14.70842552,14.71177006,14.70988941,-0.006147384644,0.006146812346
36.8,15,6,16.54893684,16.54714584,16.54178047,16.54801559,16.54447746,16.54760551,16.54580498,-0.003131866455,0.003131866455
36.8,16,6.4,18.39999962,18.40144348,18.39527702,18.40275574,18.39920807,18.40227127,18.40019226,0.0001926422119,0.002397155855
36.8,17,6.8,20.25106239,20.2556076,20.24918175,20.25790977,20.2536602,20.25730896,20.25473404,0.003671646118,0.004423522856
36.8,18,7.2,22.08396339,22.09106636,22.08514023,22.0940876,22.08987808,22.0940094,22.09083557,0.006872177124,0.006872939877
36.8,19,7.6,23.88053703,23.88991928,23.88458252,23.89333344,23.88907242,23.89325714,23.89003181,0.009494781494,0.00949592609
36.8,20,8,25.62262154,25.63331223,25.62784576,25.63693619,25.63285828,25.6372242,25.63363647,0.01101493835,0.01101379376
36.8,21,8.4,27.29205322,27.30331612,27.29782295,27.30678368,27.3029213,27.30715752,27.30360031,0.01154708862,0.01154708862
36.8,22,8.8,28.87067032,28.88072968,28.87596703,28.88400841,28.88119125,28.88479424,28.88133812,0.0106678009,0.0106678009
36.8,23,9.2,30.34030914,30.34836578,30.34360313,30.35097122,30.34851837,30.35152435,30.34859657,0.00828742981,0.00828742981
36.8,24,9.6,31.68280602,31.68753433,31.6826458,31.68907356,31.68727112,31.68990898,31.68728638,0.004480361938,0.004544830415
36.8,25,10,32.88000107,32.88154602,32.87704849,32.88245392,32.88103867,32.88324356,32.88106537,0.001064300537,0.002246093703
36.8,26,10.4,33.91999817,33.92048645,33.91622162,33.9210701,33.91986084,33.92168808,33.91986847,-0.000129699707,0.001432800316
36.8,27,10.8,34.79999924,34.80021286,34.79678345,34.80063629,34.79977036,34.80101013,34.79968262,-0.000316619873,0.001061248826
36.8,28,11.2,35.52000046,35.51981354,35.51741028,35.52055359,35.51958466,35.52067184,35.51960754,-0.0003929138184,0.00088348391
36.8,29,11.6,36.08000183,36.0796814,36.07780075,36.08036041,36.07955933,36.08044052,36.07957077,-0.000431060791,0.0007522582891
36.8,30,12,36.47999954,36.47956848,36.47789383,36.48028183,36.47961426,36.4803009,36.47953033,-0.0004692077637,0.0007011413691
36.8,31,12.4,36.72000122,36.71947098,36.71813965,36.72025299,36.71965027,36.72014999,36.71953201,-0.0004692077637,0.000628662121
36.8,32,12.8,36.79999924,36.79953766,36.79827881,36.80012512,36.80031204,36.79987335,36.79962921,-0.0003700256348,0.0005493164062
37.2,0,0,6.31348437e-39,0.000230345875,0.0001689493656,-4.858896136e-05,8.225440979e-05,0.0001155138016,0.0001096948981,0.0001096948981,0.0001291304798
37.2,1,0.4,0.07999999821,0.08016552031,0.07979157567,0.08006434888,0.08017486334,0.08001244068,0.08004175127,4.175305367e-05,0.0001251205831
37.2,2,0.8,0.3199999928,0.320038408,0.3198249638,0.3200581968,0.3193644881,0.3201037645,0.3198779821,-0.0001220107079,0.0002021849214
37.2,3,1.2,0.7200000286,0.7198625207,0.7195359468,0.7202143073,0.719466567,0.7197915316,0.719774127,-0.0002259016037,0.0003115654108
37.2,4,1.6,1.279999971,1.279696345,1.279444098,1.280610085,1.279863715,1.279679656,1.279858828,-0.0001411437988,0.0003852367518
37.2,5,2,2,1.999264002,1.999133468,2.000919104,1.999784946,1.999175429,1.999655366,-0.0003446340561,0.0007122516399
37.2,6,2.4,2.880000114,2.879140854,2.878773451,2.881078959,2.879872561,2.878895044,2.879552126,-0.0004479885101,0.0008794784662
37.2,7,2.8,3.920000076,3.918590307,3.917968988,3.920614481,3.919228554,3.918396235,3.918959856,-0.001040220261,0.00128612516
37.2,8,3.2,5.119999886,5.115520954,5.114064693,5.117472649,5.116797447,5.114746094,5.115720272,-0.004279613495,0.004279518034
37.2,9,3.6,6.471470833,6.462498188,6.460256577,6.464336395,6.463833332,6.460838318,6.462351799,-0.009119033813,0.00911827106
37.2,10,4,7.956353188,7.94426012,7.941131592,7.946037292,7.946437359,7.942289829,7.944031715,-0.01232147217,0.01232194901
37.2,11,4.4,9.555588722,9.542234421,9.539546967,9.54432106,9.544215202,9.540102005,9.54208374,-0.01350498199,0.01350479107
37.2,12,4.8,11.2501173,11.23723888,11.23413849,11.23943233,11.23964405,11.23494148,11.23707867,-0.01303863525,0.01303825341
37.2,13,5.2,13.02088261,13.00994682,13.00608921,13.01229858,13.01199818,13.00759792,13.00958538,-0.01129722595,0.0112964632
37.2,14,5.6,14.84882355,14.84111023,14.8362627,14.84366322,14.84293461,14.8387022,14.84053326,-0.008290290833,0.008288955316
37.2,15,6,16.7148819,16.71072388,16.70613098,16.71405983,16.71276665,16.70869637,16.71047592,-0.004405975342,0.004406356718
37.2,16,6.4,18.60000038,18.59998322,18.59506416,18.60349083,18.60131264,18.59811211,18.59959221,-0.0004081726074,0.002328872681
37.2,17,6.8,20.48511696,20.48921776,20.4843235,20.49276733,20.49019432,20.48720551,20.48874283,0.003625869751,0.003942108247
37.2,18,7.2,22.35117722,22.35902023,22.35412216,22.36250496,22.35985947,22.35710335,22.35852051,0.007343292236,0.007344818208
37.2,19,7.6,24.1791172,24.19011497,24.18516731,24.19298935,24.19100761,24.18825531,24.18950653,0.010389328,0.01038970985
37.2,20,8,25.94988251,25.96289635,25.95795822,25.96525955,25.96356964,25.96132469,25.96220016,0.01231765747,0.01231918298
37.2,21,8.4,27.64441109,27.65746307,27.65209389,27.65985298,27.65849686,27.65650368,27.65688133,0.01247024536,0.01247100811
37.2,22,8.8,29.24364662,29.25584221,29.2504425,29.25756645,29.25632858,29.2549057,29.25501633,0.0113697052,0.01137046795
37.2,23,9.2,30.72852898,30.73750114,30.7327652,30.73913765,30.73790169,30.73681068,30.73682213,0.008293151855,0.008294296451
37.2,24,9.6,32.07999802,32.08448792,32.08034897,32.08511734,32.08452606,32.08361816,32.08361816,0.003620147705,0.003621673677
37.2,25,10,33.27999878,33.28161621,33.27835464,33.28164673,33.28115463,33.28041458,33.28063583,0.0006370544434,0.001296234084
37.2,26,10.4,34.31999969,34.320755,34.31800079,34.32100677,34.32065964,34.31969833,34.3200264,2.670288086e-05,0.0009445190663
37.2,27,10.8,35.20000076,35.20056152,35.19848633,35.20055008,35.20114517,35.19919968,35.19998932,-1.14440918e-05,0.0009140014881
37.2,28,11.2,35.91999817,35.92059708,35.91865921,35.92021942,35.92102814,35.91962433,35.92002487,2.670288086e-05,0.0007125854609
37.2,29,11.6,36.47999954,36.48040771,36.47919083,36.47998047,36.48109818,36.479599,36.48005295,5.340576172e-05,0.0005470275646
37.2,30,12,36.88000107,36.88048553,36.87966919,36.87996292,36.8809967,36.87943268,36.88010788,0.0001068115234,0.0004837036249
37.2,31,12.4,37.11999893,37.12036514,37.12021637,37.11981583,37.12186813,37.11976242,37.1204071,0.0004081726074,0.0005744934315
37.2,32,12.8,37.20000076,37.20002747,37.20071411,37.19972992,37.20185089,37.19975281,37.20041656,0.000415802002,0.0006217956543
37.6,0,0,-1.783138283e-40,0.0001160167158,-0.0001347064972,-5.730241537e-05,3.702193499e-05,-0.000259205699,-5.963519288e-05,-5.963519288e-05,0.000120850651
37.6,1,0.4,0.07999999821,0.07992874086,0.07973539829,0.0799215436,0.0801307559,0.0796354413,0.07987038046,-0.0001296177506,0.0001819252939
37.6,2,0.8,0.3199999928,0.3196989894,0.3197810948,0.3199104965,0.320176661,0.3197360039,0.3198606372,-0.0001393556595,0.0002100109996
37.6,3,1.2,0.7200000286,0.7195309401,0.719897747,0.7198811173,0.7203698754,0.7196689844,0.7198697329,-0.0001302957535,0.0002782344818
37.6,4,1.6,1.279999971,1.279362202,1.27964282,1.280012846,1.280447125,1.279554725,1.279803991,-0.000195980072,0.0003800392151
37.6,5,2,2,1.999335647,1.999004483,1.99999249,2.000665188,1.998638749,1.999527335,-0.0004726648331,0.0007387638325
37.6,6,2.4,2.880000114,2.878649235,2.878798962,2.880326271,2.880865812,2.878376722,2.879403591,-0.0005965232849,0.001073455787
37.6,7,2.8,3.920000076,3.91808176,3.917814732,3.920273304,3.921085358,3.91766572,3.918984175,-0.001015901566,0.001559305238
37.6,8,3.2,5.119999886,5.116493702,5.115986347,5.119010925,5.120239258,5.115510941,5.117447853,-0.002552032471,0.002647399902
37.6,9,3.6,6.47588253,6.46876812,6.467762947,6.471423626,6.473650455,6.467433453,6.469807625,-0.006074905396,0.006074809935
37.6,10,4,7.973412037,7.962501526,7.961231232,7.966084957,7.968140125,7.960561275,7.963704109,-0.009707927704,0.00970821362
37.6,11,4.4,9.592352867,9.579564095,9.577614784,9.583886147,9.585338593,9.577140808,9.580709457,-0.01164340973,0.01164398156
37.6,12,4.8,11.31247044,11.29937553,11.29745293,11.30418205,11.30552864,11.29672718,11.3006525,-0.01181793213,0.01181716938
37.6,13,5.2,13.11352921,13.10195637,13.09971333,13.10650635,13.1076746,13.09862995,13.10289574,-0.01063346863,0.01063308679
37.6,14,5.6,14.97529411,14.96611595,14.96403503,14.9705286,14.97183609,14.96265888,14.96703529,-0.00825881958,0.008259201422
37.6,15,6,16.87752914,16.87144852,16.86950874,16.87586975,16.87686539,16.86784172,16.87230873,-0.005220413208,0.005222320557
37.6,16,6.4,18.79999924,18.79805183,18.79546547,18.80145073,18.80171967,18.7937603,18.79808998,-0.001909255981,0.003178405808
37.6,17,6.8,20.72247124,20.7243824,20.7216301,20.72649193,20.72721481,20.71975327,20.72389603,0.001424789429,0.002846908523
37.6,18,7.2,22.62470627,22.63010406,22.62718773,22.63082314,22.63162041,22.62475204,22.62889671,0.004190444946,0.004191207699
37.6,19,7.6,24.48647118,24.49463272,24.49145508,24.49431419,24.49486923,24.48942184,24.492939,0.006467819214,0.006467437837
37.6,20,8,26.28752899,26.29711151,26.2942009,26.29625511,26.29681969,26.29232216,26.2953434,0.007814407349,0.007812881842
37.6,21,8.4,28.00764656,28.01754761,28.01412201,28.01600075,28.01688004,28.01290321,28.01549149,0.007844924927,0.007844162174
37.6,22,8.8,29.62658882,29.63483047,29.63146973,29.63332939,29.63340187,29.63084412,29.63277626,0.006187438965,0.006186294369
37.6,23,9.2,31.1241169,31.12901878,31.12589645,31.12740135,31.12775993,31.1256752,31.12715149,0.003034591675,0.003033447312
37.6,24,9.6,32.47999954,32.48187637,32.47909927,32.47973633,32.48039627,32.47869873,32.4799614,-3.814697266e-05,0.0009475707775
37.6,25,10,33.68000031,33.68052673,33.67840958,33.6782608,33.67903137,33.67840195,33.67892456,-0.001075744629,0.001284789992
37.6,26,10.4,34.72000122,34.72036362,34.71889877,34.71788788,34.71880341,34.71866989,34.71892548,-0.001075744629,0.001221466111
37.6,27,10.8,35.59999847,35.60017395,35.59912109,35.59750366,35.59861374,35.59888077,35.59885788,-0.001140594482,0.001210022019
37.6,28,11.2,36.31999969,36.32029724,36.31951141,36.31716537,36.31936264,36.3189888,36.31906509,-0.0009346008301,0.001053619431
37.6,29,11.6,36.88000107,36.88062286,36.87982941,36.87690735,36.87953949,36.87901688,36.87918472,-0.0008163452148,0.001066589379
37.6,30,12,37.27999878,37.28078842,37.28034973,37.27695084,37.27957153,37.27916718,37.27936554,-0.0006332397461,0.001089477562
37.6,31,12.4,37.52000046,37.5207901,37.5205574,37.51691818,37.51964569,37.51931381,37.51944733,-0.0005531311035,0.001094055129
37.6,32,12.8,37.59999847,37.60079956,37.60057068,37.59733582,37.59950638,37.59928894,37.59949875,-0.0004997253418,0.001047515892
38,0,0,-4.431862831e-38,-0.000207349658,0.0001670718193,0.000113774091,-0.000138156116,-0.0009795129299,-0.0002088345645,-0.0002088345645,0.0003211729345
38,1,0.4,0.07999999821,0.07972568274,0.07995551825,0.08009647578,0.07979111373,0.07904428244,0.07972262055,-0.000277377665,0.0003159746411
38,2,0.8,0.3199999928,0.3197191954,0.3197889626,0.3200607598,0.3204139471,0.3189046383,0.3197774887,-0.0002225041389,0.0004123807012
38,3,1.2,0.7200000286,0.719486475,0.7197200656,0.7201594114,0.7207382917,0.7186264396,0.719746232,-0.0002537965775,0.0006129503017
38,4,1.6,1.279999971,1.279529214,1.279511929,1.280238509,1.281257629,1.278087139,1.279724836,-0.0002751350403,0.0008735656738
38,5,2,2,1.998840094,1.999285817,2.000200272,2.001625538,1.997731209,1.999536514,-0.0004634857178,0.00119373796
38,6,2.4,2.880000114,2.878416777,2.87866354,2.880280256,2.881247997,2.877573013,2.879236221,-0.0007638931274,0.001375007676
38,7,2.8,3.920000076,3.9176929,3.917844772,3.920340061,3.921373844,3.917574167,3.918965101,-0.001034975052,0.001720428467
38,8,3.2,5.119999886,5.117179871,5.116385937,5.120129108,5.121654987,5.116694927,5.118409157,-0.00159072876,0.002304649446
38,9,3.6,6.480000019,6.473322392,6.472664833,6.477146626,6.479217052,6.471860886,6.474843025,-0.005156993866,0.005157661624
38,10,4,7.989714622,7.977346897,7.976810932,7.982125282,7.983819485,7.97550869,7.979122162,-0.01059246063,0.01059236564
38,11,4.4,9.628131866,9.612404823,9.611831665,9.617625237,9.619503021,9.60925293,9.614123344,-0.01400852203,0.01400833111
38,12,4.8,11.37380219,11.35752773,11.35683823,11.36283207,11.36509418,11.35356808,11.35917187,-0.01463031769,0.01463012677
38,13,5.2,13.20527458,13.19083786,13.18931007,13.1957674,13.19856262,13.18622398,13.19214058,-0.01313400269,0.01313419361
38,14,5.6,15.10109901,15.08988476,15.0882473,15.09416008,15.0970583,15.08471203,15.09081268,-0.01028633118,0.0102865221
38,15,6,17.03982353,17.03308296,17.0313549,17.03708076,17.03902817,17.02725029,17.0335598,-0.00626373291,0.006264114287
38,16,6.4,19,18.99782181,18.99676514,19.00103188,19.00344276,18.99198151,18.998209,-0.001791000366,0.003581237746
38,17,6.8,20.96017647,20.96285248,20.9617939,20.9650631,20.96711349,20.95681381,20.9627285,0.002552032471,0.003895950271
38,18,7.2,22.89890099,22.90617561,22.90458107,22.90701675,22.90962982,22.8999691,22.90547562,0.006574630737,0.006573486142
38,19,7.6,24.79472542,24.80513191,24.80346298,24.80510521,24.8066082,24.79930496,24.80392456,0.009199142456,0.009197235107
38,20,8,26.62619781,26.6384182,26.63648033,26.63781357,26.63957977,26.63279915,26.6370182,0.01082038879,0.01082038879
38,21,8.4,28.37186813,28.38393211,28.38214111,28.38264847,28.38494682,28.37867355,28.38247108,0.01060295105,0.01060028095
38,22,8.8,30.01028633,30.01958275,30.01781464,30.01810455,30.01960182,30.01492882,30.01800537,0.007719039917,0.007720184512
38,23,9.2,31.52000046,31.52434158,31.52243614,31.52267075,31.52470207,31.52041817,31.52291298,0.002912521362,0.002913284348
38,24,9.6,32.88000107,32.88089752,32.87947464,32.87952042,32.88158035,32.8782692,32.87994766,-5.340576172e-05,0.001042938209
38,25,10,34.07999802,34.0809021,34.07886505,34.07909012,34.08165741,34.07836914,34.07978058,-0.0002174377441,0.00124664302
38,26,10.4,35.11999893,35.12067032,35.11916351,35.11912537,35.12064362,35.11885071,35.11969376,-0.0003051757812,0.0008346557734
38,27,10.8,36,36.00082779,35.99962234,35.99955368,36.00094223,35.99971008,36.0001297,0.000129699707,0.0005767822149
38,28,11.2,36.72000122,36.72071075,36.71985626,36.71956635,36.72052002,36.71994781,36.72011566,0.000114440918,0.0003723144473
38,29,11.6,37.27999878,37.28083801,37.27991104,37.27971268,37.28059387,37.28010941,37.28023148,0.0002326965332,0.0003837585391
38,30,12,37.68000031,37.68086243,37.6799736,37.67983627,37.68061447,37.67996979,37.68025589,0.0002555847168,0.0003395080566
38,31,12.4,37.91999817,37.92109299,37.92018509,37.91996002,37.92042923,37.92009735,37.92035675,0.000358581543,0.0003700256348
38,32,12.8,38,38.00122833,38.00028992,37.99992371,38.00006866,38.00009537,38.00032043,0.0003204345703,0.0003517150762
38.4,0,0,8.092050216e-40,-0.0004093497992,9.81092453e-05,3.769993782e-05,-8.957087994e-05,-0.0004310682416,-0.0001588359446,-0.0001588359446,0.0002131596266
38.4,1,0.4,0.07999999821,0.07951910794,0.07981923223,0.08001682162,0.08020931482,0.07915127277,0.0797431469,-0.0002568513155,0.0003473043325
38.4,2,0.8,0.3199999928,0.319301486,0.3199788332,0.32031703,0.3206638098,0.3185165524,0.3197555542,-0.0002444386482,0.0006367921596
38.4,3,1.2,0.7200000286,0.7193464041,0.7197193503,0.720670104,0.720811367,0.7180208564,0.7197135687,-0.0002864599228,0.0008789777639
38.4,4,1.6,1.279999971,1.279280305,1.27910459,1.280291438,1.280740023,1.277056932,1.27929461,-0.0007053613663,0.001117920852
38.4,5,2,2,1.999486923,1.998856664,2.000514507,2.000752926,1.996675372,1.999257326,-0.0007426738739,0.001249694848
38.4,6,2.4,2.880000114,2.879335165,2.87877202,2.88055563,2.881356478,2.876078606,2.879219532,-0.000780582428,0.001545286155
38.4,7,2.8,3.920000076,3.919312954,3.918293476,3.920747757,3.921314716,3.915351868,3.919003963,-0.0009961128235,0.001820850419
38.4,8,3.2,5.119999886,5.118981361,5.117913246,5.120817184,5.121119499,5.114426136,5.11865139,-0.001348495483,0.002123165177
38.4,9,3.6,6.480000019,6.477523804,6.476463318,6.47974062,6.47994566,6.472290039,6.477192879,-0.00280714035,0.002807331039
38.4,10,4,7.995428562,7.989556313,7.988550663,7.992516994,7.992019653,7.98385191,7.98929882,-0.006129741669,0.006129455753
38.4,11,4.4,9.650110245,9.640872955,9.640230179,9.643960953,9.643997192,9.633899689,9.640592575,-0.009517669678,0.00951805152
38.4,12,4.8,11.42083549,11.41023731,11.41001129,11.41339302,11.41374969,11.40289402,11.41005707,-0.01077842712,0.01077842712
38.4,13,5.2,13.28439617,13.27423382,13.27383041,13.27735138,13.27761936,13.26691914,13.27399158,-0.01040458679,0.01040534955
38.4,14,5.6,15.2175827,15.20888805,15.20924568,15.21202183,15.21222782,15.20185566,15.20884705,-0.008735656738,0.008734893985
38.4,15,6,17.19718742,17.19083023,17.19207382,17.19353867,17.19419098,17.18420029,17.19096756,-0.006219863892,0.006220626645
38.4,16,6.4,19.20000076,19.19665146,19.198349,19.19852066,19.19962883,19.1903286,19.19669724,-0.003303527832,0.003305053804
38.4,17,6.8,21.20281219,21.20233917,21.2044735,21.20386887,21.20587349,21.19656944,21.20262527,-0.000186920166,0.002499008086
38.4,18,7.2,23.18241692,23.18454742,23.18685722,23.18593216,23.18746567,23.17926788,23.18481636,0.00239944458,0.003656768706
38.4,19,7.6,25.1156044,25.11961174,25.12224579,25.12068748,25.12160301,25.11500359,25.11983109,0.00422668457,0.004466247745
38.4,20,8,26.97916412,26.98396683,26.98665428,26.98467064,26.98558807,26.97997284,26.98417091,0.005006790161,0.005006408785
38.4,21,8.4,28.74988937,28.75392914,28.75652122,28.75398636,28.75471115,28.7503624,28.75390244,0.004013061523,0.004012680147
38.4,22,8.8,30.40457153,30.40581894,30.40851212,30.40561485,30.40660858,30.4029007,30.40588951,0.001317977905,0.001987838652
38.4,23,9.2,31.92000008,31.91846657,31.9208107,31.91818047,31.91880417,31.91571426,31.918396,-0.0016040802,0.001929092454
38.4,24,9.6,33.27999878,33.27762604,33.27942276,33.27725601,33.27833939,33.27494049,33.27751541,-0.00248336792,0.002481841948
38.4,25,10,34.47999954,34.47812271,34.47920227,34.47749329,34.47870255,34.47554398,34.47780991,-0.00218963623,0.002186584519
38.4,26,10.4,35.52000046,35.51870728,35.51906586,35.51806641,35.51879883,35.51593781,35.518116,-0.001884460449,0.001885223435
38.4,27,10.8,36.40000153,36.39917755,36.398983,36.39845276,36.39891434,36.39625931,36.39835358,-0.001647949219,0.001644134521
38.4,28,11.2,37.11999893,37.11939621,37.11896133,37.11901855,37.11870575,37.11651993,37.11851883,-0.001480102539,0.001478576683
38.4,29,11.6,37.68000031,37.6794548,37.679039,37.67952347,37.67874527,37.67698288,37.67874908,-0.001251220703,0.001251220703
38.4,30,12,38.08000183,38.07980347,38.07925797,38.07965088,38.07875443,38.07696533,38.07888412,-0.001117706299,0.001115417457
38.4,31,12.4,38.31999969,38.32016373,38.31910706,38.3200264,38.31856918,38.31644058,38.3188591,-0.001140594482,0.001214599586
38.4,32,12.8,38.40000153,38.40018082,38.39889908,38.40019989,38.3989563,38.39669037,38.39898682,-0.001014709473,0.001167297363
38.8,0,0,2.399828885e-34,0.0001292675734,-9.462237358e-05,1.788139343e-05,-3.637373447e-05,0.000143699348,3.197044134e-05,3.197044134e-05,8.436888311e-05
38.8,1,0.4,0.07999999821,0.08009815216,0.07984352112,0.08021734655,0.08013260365,0.07985349,0.08002902567,2.902746201e-05,0.000150218606
38.8,2,0.8,0.3199999928,0.3200787306,0.3195937574,0.3203090429,0.3201749623,0.3192543089,0.3198821545,-0.0001178383827,0.0003429353237
38.8,3,1.2,0.7200000286,0.719936192,0.7195037007,0.7201017141,0.7202416658,0.7184513807,0.7196469307,-0.0003530979156,0.0004904270172
38.8,4,1.6,1.279999971,1.280222535,1.279186845,1.280082226,1.280314565,1.277785301,1.279518366,-0.0004816055298,0.0007294416428
38.8,5,2,2,2.000492334,1.999013424,2.000044107,2.000545025,1.996690989,1.999357224,-0.0006427764893,0.001075410866
38.8,6,2.4,2.880000114,2.880652905,2.878616571,2.880066872,2.880842686,2.87559557,2.879154921,-0.0008451938629,0.001470041228
38.8,7,2.8,3.920000076,3.920854092,3.9185009,3.919953108,3.921387434,3.914364815,3.91901207,-0.0009880065918,0.001884555793
38.8,8,3.2,5.119999886,5.121351719,5.118900299,5.120101452,5.121509552,5.11311388,5.11899519,-0.001004695892,0.002189731691
38.8,9,3.6,6.480000019,6.481303692,6.478239536,6.479958534,6.481247902,6.471650124,6.478479862,-0.00152015686,0.002540683839
38.8,10,4,8,7.998818398,7.995960236,7.997416496,7.998445988,7.988307953,7.995790005,-0.00420999527,0.004210186191
38.8,11,4.4,9.669231415,9.66381073,9.661307335,9.662754059,9.663109779,9.653282166,9.660852432,-0.008378982544,0.008378600702
38.8,12,4.8,11.46433544,11.45634937,11.45464993,11.45522213,11.45598412,11.44664192,11.45376873,-0.01056671143,0.01056594867
38.8,13,5.2,13.36013985,13.35133171,13.35135174,13.35102367,13.35207939,13.34270287,13.34969807,-0.01044178009,0.01044197101
38.8,14,5.6,15.33146858,15.32362175,15.32500553,15.32328129,15.3248539,15.31622219,15.32259655,-0.008872032166,0.008871650323
38.8,15,6,17.35314751,17.34732437,17.35018921,17.34712219,17.35018158,17.34098816,17.34716225,-0.00598526001,0.005986404605
38.8,16,6.4,19.39999962,19.3967495,19.40061951,19.39743805,19.40125275,19.39210701,19.3976326,-0.002367019653,0.003115463303
38.8,17,6.8,21.44685364,21.44620895,21.45187569,21.44790649,21.45190811,21.44339561,21.44825935,0.001405715942,0.003046417143
38.8,18,7.2,23.46853065,23.46990776,23.47729492,23.47306824,23.4769001,23.46910477,23.47325516,0.004724502563,0.004724502563
38.8,19,7.6,25.43985939,25.44252777,25.45091629,25.44628716,25.45042801,25.44307327,25.44664574,0.006786346436,0.006787109189
38.8,20,8,27.33566475,27.33789444,27.34751701,27.34257126,27.34597588,27.33981705,27.34275436,0.007089614868,0.007090377621
38.8,21,8.4,29.13076973,29.1309967,29.14083672,29.13584709,29.13863564,29.13354301,29.13597107,0.005201339722,0.005202102475
38.8,22,8.8,30.79999924,30.79659271,30.80615616,30.80096626,30.8031044,30.79900742,30.80116653,0.001167297363,0.002925491426
38.8,23,9.2,32.31999969,32.31460571,32.32312775,32.31860733,32.32023239,32.31619263,32.31855392,-0.001445770264,0.002790832426
38.8,24,9.6,33.68000031,33.67513275,33.68249893,33.67856979,33.67969513,33.67602539,33.67838669,-0.001613616943,0.002615356352
38.8,25,10,34.88000107,34.87556458,34.8820343,34.87855148,34.87955475,34.87575912,34.8782959,-0.001705169678,0.002521514893
38.8,26,10.4,35.91999817,35.91645813,35.92154312,35.91872406,35.91989517,35.91569138,35.91846466,-0.001533508301,0.002153777983
38.8,27,10.8,36.79999924,36.79701233,36.80109024,36.79944611,36.80007935,36.79544067,36.7986145,-0.001384735107,0.001853942871
38.8,28,11.2,37.52000046,37.51806259,37.52075958,37.51987457,37.51970291,37.51560593,37.51880264,-0.001197814941,0.001502990723
38.8,29,11.6,38.08000183,38.0788002,38.0805397,38.07983398,38.08005524,38.07528687,38.0789032,-0.001098632812,0.001335144043
38.8,30,12,38.47999954,38.47955322,38.48012924,38.48007202,38.48044586,38.47555542,38.47914886,-0.0008506774902,0.001107788063
38.8,31,12.4,38.72000122,38.72008133,38.71989059,38.72003555,38.72040176,38.71533203,38.71914673,-0.0008544921875,0.001058959984
38.8,32,12.8,38.79999924,38.80015945,38.80011368,38.79949951,38.80009842,38.79498672,38.79897308,-0.001026153564,0.001177215599
39.2,0,0,4.112528211e-38,0.0007101893425,-0.0001739263535,-4.228204489e-05,-0.0001010894775,8.510798216e-05,9.559989121e-05,9.559989121e-05,0.0002225190401
39.2,1,0.4,0.07999999821,0.0808185935,0.07975837588,0.07990840822,0.07950024307,0.08005411923,0.08000794798,7.949769497e-06,0.0003411367652
39.2,2,0.8,0.3199999928,0.3210183978,0.3198197484,0.3192852139,0.3191002607,0.3198224008,0.3198092282,-0.0001907646656,0.0005981504801
39.2,3,1.2,0.7200000286,0.7211893797,0.7200132608,0.7191864252,0.7188347578,0.7193501592,0.7197147608,-0.0002852678299,0.0007662653807
39.2,4,1.6,1.279999971,1.281455398,1.280479908,1.279202461,1.278687716,1.278961062,1.279757261,-0.0002427101135,0.00101680751
39.2,5,2,2,2.001636982,2.000694036,1.998857021,1.998557806,1.998312235,1.999611497,-0.0003885030746,0.001320791198
39.2,6,2.4,2.880000114,2.882064104,2.880899191,2.878481865,2.878210783,2.877710581,2.879473209,-0.0005269050598,0.001712036086
39.2,7,2.8,3.920000076,3.92267704,3.921175003,3.917899132,3.918062449,3.917239666,3.919410706,-0.0005893707275,0.002130174544
39.2,8,3.2,5.119999886,5.123310566,5.121246338,5.11759901,5.117944717,5.116746902,5.119369507,-0.0006303787231,0.002453231718
39.2,9,3.6,6.480000019,6.484218597,6.481871605,6.477242947,6.477650166,6.476846695,6.47956562,-0.0004343986511,0.002870082855
39.2,10,4,8,8.004477501,8.00219059,7.995753765,7.99681139,7.996030807,7.999052525,-0.0009474754333,0.003614425659
39.2,11,4.4,9.676923752,9.679138184,9.676592827,9.669617653,9.670891762,9.670928955,9.673433304,-0.003490447998,0.004375648685
39.2,12,4.8,11.4937067,11.49296856,11.49044704,11.48322201,11.48485851,11.48523617,11.48734665,-0.006360054016,0.006360244937
39.2,13,5.2,13.42237759,13.42074585,13.41840935,13.41125679,13.41459465,13.41388988,13.41577911,-0.006598472595,0.006598281674
39.2,14,5.6,15.43496513,15.43459034,15.43190575,15.42494106,15.42942238,15.42859554,15.42989159,-0.005073547363,0.005074119661
39.2,15,6,17.50349617,17.50517082,17.50247574,17.49646568,17.50218391,17.50070572,17.50139999,-0.002096176147,0.002765655518
39.2,16,6.4,19.60000038,19.60452271,19.60177612,19.59733582,19.60392952,19.60119057,19.60174942,0.001749038696,0.002816390945
39.2,17,6.8,21.69650269,21.70331764,21.70111465,21.69754219,21.70495033,21.70176125,21.70173645,0.005233764648,0.005234527402
39.2,18,7.2,23.76503563,23.77452087,23.7718792,23.76939774,23.77713013,23.77366638,23.77331924,0.008283615112,0.00828323327
39.2,19,7.6,25.77762222,25.78753662,25.78554153,25.78368378,25.79208565,25.78816605,25.78740311,0.009780883789,0.009780501947
39.2,20,8,27.70629311,27.71486664,27.71336365,27.71188736,27.72050667,27.71653748,27.71543312,0.009140014648,0.009139251895
39.2,21,8.4,29.52307701,29.52767563,29.52700996,29.52580833,29.53412819,29.53035736,29.52899742,0.005920410156,0.005918884184
39.2,22,8.8,31.19999886,31.20140076,31.20099258,31.20008278,31.20701599,31.20409393,31.20271683,0.002717971802,0.002718353178
39.2,23,9.2,32.72000122,32.72108459,32.72042465,32.71947479,32.72513962,32.72270584,32.72176361,0.001762390137,0.001975250198
39.2,24,9.6,34.07999802,34.0814209,34.08032608,34.07945633,34.08401108,34.08204651,34.08145142,0.001453399658,0.001670837402
39.2,25,10,35.27999878,35.28131866,35.28032684,35.27955627,35.28304291,35.28202438,35.28125381,0.0012550354,0.00143203733
39.2,26,10.4,36.31999969,36.32118225,36.32027435,36.3195343,36.32226944,36.32117844,36.32088852,0.0008888244629,0.001074218773
39.2,27,10.8,37.20000076,37.20071793,37.20014954,37.19966888,37.20166016,37.20057297,37.20055389,0.0005531311035,0.00068588258
39.2,28,11.2,37.91999817,37.92152786,37.92008591,37.91961288,37.92119598,37.91998672,37.92048264,0.0004844665527,0.0006423949962
39.2,29,11.6,38.47999954,38.48132706,38.47990799,38.47952652,38.48065948,38.47954178,38.48019028,0.0001907348633,0.0006019592402
39.2,30,12,38.88000107,38.88100815,38.87952423,38.87974167,38.88041306,38.87951279,38.88004303,4.196166992e-05,0.0005287170643
39.2,31,12.4,39.11999893,39.12070465,39.11951447,39.11979675,39.12001038,39.12007141,39.12001801,1.907348633e-05,0.0002952575742
39.2,32,12.8,39.20000076,39.20061111,39.19937897,39.19953156,39.19959259,39.20001221,39.19982529,-0.0001754760742,0.0004241943243
39.6,0,0,3.534133301e-38,-0.0007631480694,0.0002196729183,-0.0001529678702,-8.128583431e-05,-4.617124796e-05,-0.0001647800236,-0.0001647800236,0.000252649188
39.6,1,0.4,0.07999999821,0.07938967645,0.08019071817,0.08023814857,0.0799420476,0.07993032783,0.0799381882,-6.181001663e-05,0.000233362618
39.6,2,0.8,0.3199999928,0.3193554282,0.3204420805,0.3203154504,0.3197850883,0.3207144141,0.3201224804,0.000122487545,0.0004662871361
39.6,3,1.2,0.7200000286,0.719938159,0.7205917835,0.7195582986,0.7196028233,0.7214884758,0.7202359438,0.000235915184,0.0005962013965
39.6,4,1.6,1.279999971,1.280261755,1.280661464,1.279351473,1.279144645,1.282184243,1.280320644,0.0003206729889,0.0009222746012
39.6,5,2,2,2.000203609,2.000608206,1.999283671,1.998918533,2.002942562,2.000391483,0.0003914833069,0.001110434532
39.6,6,2.4,2.880000114,2.8802073,2.880623817,2.879637003,2.878572226,2.883792162,2.880566359,0.0005662441254,0.0012827873
39.6,7,2.8,3.920000076,3.92040801,3.920869589,3.919823408,3.918100119,3.924484491,3.920737028,0.000736951828,0.001567697502
39.6,8,3.2,5.119999886,5.119830132,5.120877743,5.119572163,5.117699623,5.125009537,5.120597363,0.0005974769592,0.001757049584
39.6,9,3.6,6.480000019,6.479227066,6.480739117,6.478821754,6.477714062,6.485608101,6.48042202,0.000422000885,0.002116870834
39.6,10,4,8,7.998253822,8.000383377,7.998396873,7.997248173,8.005879402,8.000032425,3.242492676e-05,0.002472782042
39.6,11,4.4,9.680000305,9.675755501,9.678731918,9.676849365,9.675884247,9.684824944,9.678409576,-0.00159072876,0.003520965576
39.6,12,4.8,11.51200008,11.50610256,11.50835609,11.50681496,11.50645638,11.51477623,11.50850105,-0.003499031067,0.004609298892
39.6,13,5.2,13.47200012,13.46804333,13.46770382,13.46626663,13.46720409,13.47443867,13.46873188,-0.003268241882,0.004244232085
39.6,14,5.6,15.52799988,15.52936459,15.52477264,15.52322674,15.52592468,15.53139973,15.52693748,-0.001062393188,0.002968025161
39.6,15,6,17.64800072,17.65764236,17.64721489,17.64561653,17.64906311,17.65278625,17.6504631,0.002462387085,0.003731918288
39.6,16,6.4,19.79999924,19.81897926,19.80185509,19.79974556,19.8036747,19.80673599,19.80619812,0.006198883057,0.006300353911
39.6,17,6.8,21.95199966,21.97996521,21.95637512,21.95355606,21.95993423,21.96060944,21.96208572,0.01008605957,0.01008834876
39.6,18,7.2,24.0720005,24.10502243,24.07801056,24.0749836,24.08237648,24.08183479,24.08444595,0.01244544983,0.01244506799
39.6,19,7.6,26.12800026,26.16510391,26.13437271,26.13160133,26.13865089,26.13831711,26.14160728,0.01360702515,0.0136089325
39.6,20,8,28.08799934,28.12584686,28.09319687,28.09129143,28.09884453,28.09739876,28.10131454,0.01331520081,0.0133163454
39.6,21,8.4,29.92000008,29.95412254,29.92265892,29.92181969,29.9285984,29.92738152,29.93091393,0.01091384888,0.01091613807
39.6,22,8.8,31.60000038,31.6300106,31.60066986,31.60105133,31.60720444,31.60540581,31.60886765,0.008867263794,0.008868026547
39.6,23,9.2,33.11999893,33.14588928,33.120224,33.12080383,33.12464523,33.12523651,33.1273613,0.007362365723,0.007360839751
39.6,24,9.6,34.47999954,34.50312805,34.47976303,34.48070145,34.48423767,34.48452759,34.48647308,0.00647354126,0.006566619966
39.6,25,10,35.68000031,35.70122147,35.67948532,35.68069077,35.68338013,35.68384171,35.68572235,0.005722045898,0.005929565523
39.6,26,10.4,36.72000122,36.73888779,36.71933365,36.72053909,36.72206116,36.72320557,36.72480392,0.004802703857,0.005071258638
39.6,27,10.8,37.59999847,37.61706543,37.59951782,37.60057449,37.60157013,37.60313034,37.60437393,0.004375457764,0.004565429874
39.6,28,11.2,38.31999969,38.33263397,38.31980133,38.32066727,38.32039642,38.3225708,38.32321167,0.003211975098,0.003293609712
39.6,29,11.6,38.88000107,38.89032745,38.87992859,38.88076782,38.88007355,38.88214111,38.88264847,0.002647399902,0.002675628755
39.6,30,12,39.27999878,39.28857803,39.28012848,39.28052139,39.27933502,39.28174591,39.28206253,0.002063751221,0.002328491304
39.6,31,12.4,39.52000046,39.52710724,39.52015305,39.52059555,39.51927185,39.52077484,39.52158356,0.001583099365,0.001871490502
39.6,32,12.8,39.59999847,39.60580063,39.6003685,39.60063171,39.59940338,39.60057831,39.60135651,0.001358032227,0.001596069313
40,0,0,-1.700095935e-39,8.262693882e-05,-0.0003055632114,-0.0001565925777,-0.0001071766019,-1.928955317e-05,-0.0001011990025,-0.0001011990025,0.0001342497708
40,1,0.4,0.07999999821,0.08033727109,0.07984781265,0.08106246591,0.07955385745,0.07988003641,0.08013628423,0.0001362860203,0.0004236057284
40,2,0.8,0.3199999928,0.3204163611,0.318818301,0.3196861744,0.3195114136,0.320443064,0.3197750449,-0.0002249479294,0.0005687057856
40,3,1.2,0.7200000286,0.719651401,0.7194955349,0.7207578421,0.7185570002,0.7202169895,0.7197357416,-0.0002642869949,0.0006541848416
40,4,1.6,1.279999971,1.27807951,1.280233145,1.281487465,1.279189825,1.279753566,1.279748678,-0.0002512931824,0.000939536083
40,5,2,2,1.997154474,1.999550223,1.999972463,1.999436855,1.999067307,1.999036193,-0.000963807106,0.0009637355688
40,6,2.4,2.880000114,2.876442671,2.880044699,2.882145405,2.881588697,2.878424168,2.879729033,-0.0002710819244,0.001782369567
40,7,2.8,3.920000076,3.916470528,3.918721437,3.923377991,3.923125267,3.917809963,3.919900894,-9.918212891e-05,0.002700281097
40,8,3.2,5.119999886,5.116943359,5.118347645,5.125911236,5.123605728,5.117371082,5.120435715,0.0004358291626,0.00337095256
40,9,3.6,6.480000019,6.478569508,6.478582382,6.489518166,6.483820438,6.47690773,6.481479645,0.001479625702,0.003855800722
40,10,4,8,8.00009346,7.998939991,8.013138771,8.001012802,7.997827053,8.002202034,0.002202033997,0.003495597746
40,11,4.4,9.680000305,9.679349899,9.679836273,9.694893837,9.68119812,9.680503845,9.683156967,0.003156661987,0.003481864929
40,12,4.8,11.52000046,11.51981449,11.51927185,11.53510284,11.51991749,11.52536392,11.52389336,0.00389289856,0.004292679019
40,13,5.2,13.50666714,13.50565052,13.50589943,13.52170277,13.50667477,13.51133442,13.510252,0.003584861755,0.004298972897
40,14,5.6,15.60761929,15.60598564,15.60625267,15.61857605,15.60437965,15.61116028,15.60927105,0.001651763916,0.004147529602
40,15,6,17.78476143,17.78196907,17.78278351,17.79055405,17.78038025,17.78675079,17.78448677,-0.0002746582031,0.003386688186
40,16,6.4,20,19.99458885,19.99863625,20.00430489,19.99447441,20.00031471,19.99846268,-0.001537322998,0.003384017851
40,17,6.8,22.21523857,22.2100029,22.21409988,22.22256279,22.20752144,22.21433067,22.21370316,-0.001535415649,0.004464721773
40,18,7.2,24.39237976,24.38616562,24.39107323,24.3971138,24.38392639,24.39047623,24.38974953,-0.002630233765,0.004522323608
40,19,7.6,26.49333382,26.48649025,26.49310303,26.49757385,26.48429871,26.49028015,26.49035072,-0.002983093262,0.004680633545
40,20,8,28.47999954,28.47318459,28.47989273,28.48004913,28.47171402,28.47679901,28.4763298,-0.00366973877,0.003691482591
40,21,8.4,30.31999969,30.3132782,30.32107735,30.31977844,30.3129425,30.31500435,30.31641579,-0.003583908081,0.004014587495
40,22,8.8,32,31.99399185,32.00149918,31.99729538,31.99333954,31.99640465,31.99650574,-0.003494262695,0.004093551543
40,23,9.2,33.52000046,33.51506042,33.52210236,33.51794434,33.51896667,33.51544571,33.51790237,-0.002098083496,0.002937316895
40,24,9.6,34.88000107,34.87763596,34.88207626,34.88160324,34.87889481,34.87667084,34.87937546,-0.0006256103516,0.002095794771
40,25,10,36.07999802,36.07701874,36.08149338,36.07974243,36.07848358,36.07728195,36.07880402,-0.001194000244,0.001792144729
40,26,10.4,37.11999893,37.11651993,37.12122345,37.12007523,37.11917114,37.11764145,37.118927,-0.001071929932,0.001593017601
40,27,10.8,38,37.99772263,38.00075912,38.00043488,37.99913406,37.99803925,37.99921799,-0.0007820129395,0.001259613084
40,28,11.2,38.72000122,38.71976852,38.72054672,38.72088623,38.72137451,38.71737289,38.71998978,-1.14440918e-05,0.001132965088
40,29,11.6,39.27999878,39.27968979,39.28017426,39.28036499,39.28339005,39.27720261,39.28016281,0.0001640319824,0.001407623291
40,30,12,39.68000031,39.67926025,39.67989349,39.68199921,39.6819191,39.67726898,39.68006516,6.484985352e-05,0.001499176025
40,31,12.4,39.91999817,39.91946793,39.91967773,39.92142868,39.92127228,39.91842651,39.92005539,5.722045898e-05,0.001025390578
40,32,12.8,40,39.99871826,39.99940491,39.99871445,39.99998474,39.99420166,39.99820709,-0.001792907715,0.001795196556


==> data/results/rocket_car/optinn/rocket_car_optinn_x.csv.provenance.json <==
{
  "file": "rocket_car_optinn_x.csv",
  "provenance": {
    "git_commit": "8b8dd38a0412894b7742634e17690cc4a4cc0de0",
    "reproducible": true,
    "suite": "paper",
    "uv_lock_sha256": "84ce4f62697fafc3ee275bbee071f2fa5c1713297a5ef614cac763921ffe4311",
    "pyoptinn_commit": "d4c00ec1be578aaec29364b018eec18978b87579",
    "python": "3.13.5",
    "torch": "2.14.0+cu130",
    "cuda": "13.0",
    "device": "NVIDIA GeForce RTX 4090",
    "host": "SIMU",
    "argv": [
      "evaluate_rocket_car.py",
      "--method",
      "optinn",
      "--seeds",
      "3",
      "--vmax",
      "x=0.284",
      "v=0.249",
      "u=0.252"
    ],
    "started_at": "2026-10-16T15:06:41+00:00"
  }
}

==> data/results/rocket_car/optinn/rocket_car_optinn_x_error_bg.png.provenance.json <==
{
  "file": "rocket_car_optinn_x_error_bg.png",
  "provenance": {
    "git_commit": "8b8dd38a0412894b7742634e17690cc4a4cc0de0",
    "reproducible": true,
    "suite": "paper",
    "uv_lock_sha256": "84ce4f62697fafc3ee275bbee071f2fa5c1713297a5ef614cac763921ffe4311",
    "pyoptinn_commit": "d4c00ec1be578aaec29364b018eec18978b87579",
    "python": "3.13.5",
    "torch": "2.14.0+cu130",
    "cuda": "13.0",
    "device": "NVIDIA GeForce RTX 4090",
    "host": "SIMU",
    "argv": [
      "evaluate_rocket_car.py",
      "--method",
      "optinn",
      "--seeds",
      "3",
      "--vmax",
      "x=0.284",
      "v=0.249",
      "u=0.252"
    ],
    "started_at": "2026-10-16T15:06:41+00:00"
  }
}

==> data/results/rocket_car/optinn/rocket_car_optinn_x_error_colormap.tex.provenance.json <==
{
  "file": "rocket_car_optinn_x_error_colormap.tex",
  "provenance": {
    "git_commit": "8b8dd38a0412894b7742634e17690cc4a4cc0de0",
    "reproducible": true,
    "suite": "paper",
    "uv_lock_sha256": "84ce4f62697fafc3ee275bbee071f2fa5c1713297a5ef614cac763921ffe4311",
    "pyoptinn_commit": "d4c00ec1be578aaec29364b018eec18978b87579",
    "python": "3.13.5",
    "torch": "2.14.0+cu130",
    "cuda": "13.0",
    "device": "NVIDIA GeForce RTX 4090",
    "host": "SIMU",
    "argv": [
      "evaluate_rocket_car.py",
      "--method",
      "optinn",
      "--seeds",
      "3",
      "--vmax",
      "x=0.284",
      "v=0.249",
      "u=0.252"
    ],
    "started_at": "2026-10-16T15:06:41+00:00"
  }
}

==> data/results/rocket_car/qpnn/rocket_car_qpnn_deviation_summary.csv <==
p,mean_z,min_z,max_z,mean_v,min_v,max_v,mean_u,min_u,max_u
0,-0.007608876477,-0.02713097259,0.01048757136,0.0006293952431,-0.009362334386,0.01339992229,-1.048095724e-05,-0.01202178746,0.008838064969
0.4,-0.01084725004,-0.0300237835,0.00642987341,-4.631952522e-05,-0.00904120877,0.01069865748,6.582401628e-06,-0.009708628988,0.007551960181
0.8,-0.009079623328,-0.0254835487,0.00313463062,-5.299210213e-05,-0.00823511183,0.0084374398,1.197940161e-05,-0.00954984501,0.006310565399
1.2,-0.007429870839,-0.0208832026,0.00040582195,-8.597415008e-05,-0.00766445696,0.00638712198,1.932705603e-05,-0.00946538895,0.00580488517
1.6,-0.005672387003,-0.016203403,0.000671625,-9.567984229e-05,-0.00710534305,0.00504908714,2.643688347e-05,-0.00939363242,0.00553354621
2,-0.00428352062,-0.011908412,0.002005458,-0.0001424056283,-0.00655337423,0.003807798,3.531976843e-05,-0.00933247433,0.00525618345
2.4,-0.00258395488,-0.0091060996,0.002596855,-0.0001359290752,-0.00607038289,0.0037755966,3.29190339e-05,-0.00940174609,0.00499428809
2.8,-0.001418956853,-0.0084205866,0.007669449,-0.0002049200412,-0.0056338683,0.0050693154,3.356789828e-05,-0.00933642685,0.00708981603
3.2,-0.0001458172997,-0.0075604915,0.010136604,-0.0002233964123,-0.005124256,0.0053173304,3.923241771e-05,-0.0110527426,0.008118175
3.6,0.001069233453,-0.0085157752,0.012578249,-0.0002530438933,-0.0062289089,0.0057396591,6.18736252e-05,-0.0129726008,0.0091653764
4,0.002176786083,-0.0085839629,0.015553474,-0.0002939826979,-0.0074243545,0.0065248608,7.590238789e-05,-0.012712881,0.0101688802
4.4,0.003281537143,-0.0077186823,0.018383026,-0.0003264187657,-0.0086130649,0.0070390105,5.787273469e-05,-0.0113057643,0.011504069
4.8,0.004393846843,-0.0070026517,0.020758152,-0.0003485760422,-0.0094444751,0.0075544715,3.836767419e-05,-0.0107154921,0.0124272108
5.2,0.005445866684,-0.0062205791,0.02283597,-0.0003565139226,-0.0099383891,0.0079888702,6.923304234e-05,-0.0099579841,0.0136259496
5.6,0.00631349619,-0.0058599114,0.024672031,-0.000389624121,-0.0103730857,0.0081383586,8.293032724e-05,-0.0102407038,0.0140336006
6,0.007058223158,-0.0057467222,0.026343822,-0.0004446967376,-0.0109992325,0.0080667734,0.0001037381351,-0.0103868991,0.0144556164
6.4,0.007843717497,-0.0058207512,0.028178692,-0.0004834535455,-0.0114848912,0.00783813,9.126176756e-05,-0.0106821656,0.0144507587
6.8,0.008526920694,-0.0054889918,0.029471874,-0.0005065300888,-0.0112722516,0.0078863502,0.0001092407854,-0.01067397,0.0140852929
7.2,0.008928094721,-0.0051407218,0.030141354,-0.000543161006,-0.0115033985,0.007645607,0.0001086381392,-0.0105762333,0.0139187426
7.6,0.009511290092,-0.0046181679,0.031227589,-0.000548527937,-0.0117811858,0.0075934529,0.0001039357408,-0.010006994,0.0150068105
8,0.0098581792,-0.0041300059,0.031822681,-0.0005814936389,-0.0121058225,0.0071136355,9.948128189e-05,-0.0091999769,0.0161289871
8.4,0.01021027009,-0.003422379,0.032484054,-0.000608376198,-0.0125388503,0.0069194436,9.721906286e-05,-0.0082995892,0.0166838765
8.8,0.01059850487,-0.002563715,0.033398628,-0.0006188584618,-0.0129269957,0.0067082642,0.0001012990439,-0.0073744357,0.0167495608
9.2,0.01075681891,-0.00253582,0.033734798,-0.0006587361354,-0.0131479502,0.0070266127,0.000114843658,-0.0070741475,0.0170099437
9.6,0.0111032841,-0.002325058,0.033843994,-0.0006601445583,-0.0130003691,0.0074244439,0.0001287348268,-0.0072592199,0.0173627436
10,0.01131447963,-0.003502846,0.034124374,-0.0006888189693,-0.013274312,0.0078690648,0.0001440398288,-0.0075967312,0.017751038
10.4,0.0114198574,-0.003998756,0.03381586,-0.000724027643,-0.0136578083,0.0083101391,0.0001684282453,-0.0085130036,0.0182040929
10.8,0.01156440982,-0.00370693,0.033054352,-0.0007545059159,-0.0140784382,0.0086561739,0.0001805803399,-0.0082588494,0.01879552
11.2,0.01166655706,-0.00360488,0.032382965,-0.0007848691642,-0.0143896341,0.0089828372,0.0001750104793,-0.0082694888,0.0191517473
11.6,0.01165394996,-0.00391769,0.032121181,-0.0008281081574,-0.0146524311,0.0093225241,0.0001802888773,-0.0083110929,0.0190052092
12,0.01145686496,-0.00401592,0.031498432,-0.0008828528302,-0.0148298144,0.0096037984,0.0001936653681,-0.008500427,0.0188690126
12.4,0.01132871392,-0.00418472,0.031427861,-0.0009138070012,-0.0146471262,0.0099571944,0.0002018726599,-0.0083145797,0.0181464851
12.8,0.01107184808,-0.00436592,0.03143692,-0.0009455512002,-0.0137881637,0.0102733374,0.0001925786987,-0.0081957877,0.0169527233
13.2,0.01089825005,-0.00423718,0.031596184,-0.0009656967638,-0.012910366,0.0105295778,0.0001878676044,-0.0084221214,0.0160755515
13.6,0.01058535788,-0.00507736,0.03174591,-0.001007232157,-0.0121222735,0.0107496977,0.0001830804365,-0.0097323358,0.016343385
14,0.01038214073,-0.0052576,0.031892776,-0.001031497732,-0.011448562,0.010966897,0.0001785843902,-0.0111053586,0.0165588558
14.4,0.01006002798,-0.00528622,0.031946897,-0.001075135376,-0.01100707,0.0111607313,0.0001826901919,-0.0120711028,0.0165854395
14.8,0.00977876464,-0.00596237,0.032094002,-0.001109402436,-0.01060307,0.0113758445,0.0001925799234,-0.0120126009,0.0159245729
15.2,0.009527963239,-0.0067339,0.032103539,-0.001134216474,-0.010544777,0.0115761161,0.0002007796149,-0.0119232834,0.0151441693
15.6,0.009276629618,-0.0075798,0.032177448,-0.001156521596,-0.010504842,0.0116124153,0.0002078285441,-0.0118459761,0.0144073367
16,0.008906283854,-0.00849533,0.032448053,-0.001183197081,-0.0105443,0.0117656588,0.0002269419618,-0.0120166242,0.0136894882
16.4,0.008582394902,-0.00951862,0.032550335,-0.001205312966,-0.01095128,0.0119158625,0.0002391581269,-0.0125663877,0.0136659145
16.8,0.008134422041,-0.01070118,0.032318831,-0.001227439633,-0.011445999,0.0119508505,0.0002284970461,-0.0133258998,0.0137495399
17.2,0.007628360465,-0.01202012,0.031949043,-0.001254953048,-0.01198411,0.012239933,0.0002205349624,-0.0139867365,0.014087379
17.6,0.007206806196,-0.01303577,0.031473159,-0.00126622589,-0.012081623,0.0129294991,0.0002305010659,-0.0146510899,0.0145002603
18,0.006681055217,-0.01524544,0.031042337,-0.001296227505,-0.011967063,0.0136606097,0.0002389613287,-0.0150271058,0.0146498382
18.4,0.006058676837,-0.01636124,0.03040266,-0.001342203393,-0.012100577,0.0141615867,0.0002611854689,-0.0153833926,0.0151867568
18.8,0.005547316478,-0.01763726,0.029782296,-0.001368255287,-0.012173176,0.0144382715,0.0002831299919,-0.0157421231,0.014942646
19.2,0.004887519603,-0.01902771,0.030567884,-0.001407452019,-0.012432337,0.0145086647,0.0003027409006,-0.0161449015,0.0151393116
19.6,0.004113239533,-0.02075958,0.031385422,-0.001451843199,-0.012756347,0.0145834685,0.0003183848024,-0.0169456005,0.0155459046
20,0.00369806475,-0.02191353,0.032354116,-0.001433228981,-0.013445377,0.0147033334,0.0003227772887,-0.0177511275,0.0163895488
20.4,0.002601024031,-0.02401925,0.033081293,-0.001511769489,-0.014273166,0.014825106,0.0003289606893,-0.0182953775,0.0173615515
20.8,0.001831909187,-0.02526283,0.033549071,-0.001541248895,-0.014928102,0.015333653,0.0003344294389,-0.0182863474,0.0183159113
21.2,0.001133591938,-0.02720642,0.033943653,-0.001558079751,-0.015570641,0.015785336,0.0003311173541,-0.018984288,0.0192351341
21.6,0.0002186338031,-0.02996254,0.034157753,-0.001588144294,-0.016200304,0.016121149,0.0003139878498,-0.0202504396,0.0201596021
22,-0.0008324829857,-0.03265572,0.034297705,-0.001628101981,-0.016858577,0.016359687,0.0003135948332,-0.0217689872,0.02110219
22.4,-0.001618395514,-0.03408623,0.0344522,-0.001630356962,-0.017316818,0.016603947,0.0003048794564,-0.023394525,0.0220437944
22.8,-0.002794739069,-0.03549766,0.032652854,-0.001679591877,-0.017991305,0.01592338,0.0003018179206,-0.0234623552,0.0229906738
23.2,-0.003919791689,-0.03753471,0.029627323,-0.001713360906,-0.017897844,0.014283776,0.0003291009678,-0.0231829882,0.0236290395
23.6,-0.005193733816,-0.03860855,0.027730465,-0.001753984378,-0.017876863,0.0136864781,0.0003397868761,-0.0229600072,0.0235355199
24,-0.006427970504,-0.038908,0.026188135,-0.001762974047,-0.017609358,0.0130600333,0.0003407810592,-0.0215040445,0.0227513611
24.4,-0.00788518867,-0.04213715,0.024276257,-0.001803554829,-0.017356634,0.012317419,0.0003397416549,-0.0198821425,0.0218015909
24.8,-0.0092725072,-0.04475975,0.02159214,-0.001835846868,-0.017104149,0.01301527,0.0003440335632,-0.0182890296,0.020827949
25.2,-0.01066044333,-0.04668808,0.01876378,-0.001871225022,-0.016782523,0.013424873,0.0003634241089,-0.021081388,0.019830823
25.6,-0.01200458026,-0.0467968,0.015773773,-0.001885045407,-0.016450882,0.013223648,0.0003750788171,-0.0245113373,0.0187640786
26,-0.01342542775,-0.04647064,0.012765169,-0.001909472812,-0.016174317,0.013005852,0.0003813304457,-0.0288884044,0.0192979574
26.4,-0.01462881769,-0.04549599,0.009501695,-0.001895659351,-0.015592813,0.012671471,0.0003896684063,-0.0330458283,0.0222247839
26.8,-0.01601202458,-0.04562569,0.00570774,-0.001923043985,-0.015079022,0.012197852,0.0003813871415,-0.0373954177,0.0255909562
27.2,-0.01731105503,-0.04535102,0.001817704,-0.001948036258,-0.014740705,0.012051105,0.0003885860544,-0.0419518947,0.0294361114
27.6,-0.01863877183,-0.04572296,0.00120478868,-0.001949539569,-0.014360666,0.012439966,0.0004006056581,-0.0469548702,0.0341725349
28,-0.02032922529,-0.04834557,0.0009807832539,-0.001976018234,-0.016694784,0.012827874,0.000422584917,-0.0521210432,0.03913486
28.4,-0.02182402052,-0.05226326,0.00110024214,-0.001968827559,-0.017704129,0.013944626,0.0004064076479,-0.0492857695,0.0365052819
28.8,-0.02304874352,-0.0566082,0.00202032924,-0.002000821589,-0.018786192,0.015000582,0.0003898669974,-0.0412475467,0.0289089084
29.2,-0.02391618068,-0.05890083,0.00254246593,-0.002066515865,-0.021517992,0.015750885,0.0004171262247,-0.0453643799,0.0353677869
29.6,-0.02478325659,-0.06055259,0.0033423603,-0.002120556403,-0.024479031,0.017265082,0.0004454047996,-0.0537131428,0.0428217053
30,-0.0254654289,-0.06326866,0.005248487,-0.002179328623,-0.025402904,0.018305778,0.0005005066636,-0.0525164008,0.0408388376
30.4,-0.02609178922,-0.06741523,0.0061791838,-0.002239500002,-0.025091529,0.018857479,0.0005307682549,-0.0457431674,0.0370932817
30.8,-0.02645476726,-0.07101441,0.0070170165,-0.00224899778,-0.025502682,0.019650936,0.0004987807375,-0.0525704026,0.0459662676
31.2,-0.02654874956,-0.0701847,0.0077762306,-0.002251851281,-0.026146054,0.020839215,0.0004618470222,-0.0612076521,0.0549824834
31.6,-0.02646155247,-0.07417488,0.0099129081,-0.002246230122,-0.02608633,0.022044897,0.0004688713239,-0.0536350012,0.0478900075
32,-0.02645115165,-0.07940864,0.0125635862,-0.002362242929,-0.028280259,0.021330833,0.0004532078497,-0.0489127039,0.0412412881
32.4,-0.02590017958,-0.07998658,0.015420556,-0.002448719755,-0.028231144,0.020332098,0.0004839555815,-0.0602294206,0.0510513186
32.8,-0.02537291226,-0.07982445,0.01925087,-0.002526073178,-0.028593063,0.021030903,0.0005989703099,-0.0627309084,0.0550760627
33.2,-0.02462450749,-0.0826912,0.025499344,-0.002614330125,-0.031273604,0.02399683,0.0005780975142,-0.0518634915,0.0458798409
33.6,-0.02388541289,-0.08465767,0.030798555,-0.002716408074,-0.032645225,0.026948929,0.0006432930496,-0.0621500016,0.0458734632
34,-0.0229160496,-0.08541488,0.03673625,-0.002775649251,-0.03394413,0.028463721,0.0007436746746,-0.0698338747,0.0532106161
34.4,-0.02196831306,-0.09175872,0.04600048,-0.002840456089,-0.037054062,0.031253695,0.000727432458,-0.0583885908,0.0413765907
34.8,-0.02129294346,-0.09068107,0.053382874,-0.002979850863,-0.037217141,0.034183144,0.0006525599837,-0.0610492229,0.0528246164
35.2,-0.02055172141,-0.09680557,0.058668136,-0.00312193765,-0.040063858,0.036627054,0.0006081431653,-0.0681663156,0.0611592531
35.6,-0.01937290136,-0.10216523,0.066966772,-0.003218582437,-0.046772957,0.03885746,0.0006214266012,-0.0606627465,0.0493679047
36,-0.01790540467,-0.10801888,0.075285673,-0.003260015632,-0.052651882,0.042284012,0.0006353947803,-0.0809662342,0.0668613911
36.4,-0.01668958747,-0.118536,0.08634615,-0.003346443341,-0.057139874,0.044826031,0.0005606976636,-0.0829803348,0.0755342841
36.8,-0.01562031434,-0.12779808,0.095676899,-0.003429683382,-0.058968067,0.047476769,0.0005483557012,-0.1081346273,0.0986790657
37.2,-0.01448987974,-0.1355362,0.104726791,-0.003470007861,-0.060652733,0.051655054,0.0005326659224,-0.1236677766,0.1147058606
37.6,-0.01401461928,-0.14973259,0.114547252,-0.003540997512,-0.065776348,0.054880143,0.0005816725157,-0.1110311151,0.1138132215
38,-0.01318736988,-0.16094208,0.127793312,-0.003628798524,-0.068390369,0.058379889,0.0006017042183,-0.134190619,0.1393722296
38.4,-0.01263038906,-0.17512894,0.145584107,-0.003804931071,-0.082180977,0.062701226,0.0006558614766,-0.1093532443,0.112306714
38.8,-0.01174054077,-0.19469834,0.165066719,-0.003902081783,-0.103307247,0.067346573,0.0007027018867,-0.1246398687,0.1321617365
39.2,-0.01127381251,-0.22026444,0.190423965,-0.003994534802,-0.137779236,0.071344376,0.0006164919142,-0.1633975506,0.1715864539
39.6,-0.01120740848,-0.25887108,0.227906227,-0.004142143331,-0.18644619,0.076915741,0.0004914873266,-0.1959616542,0.1970149278
40,-0.004359023457,-0.29844665,0.27696609,-0.003553991953,-0.25599432,0.104099751,0.0002579642126,-0.2692833543,0.2705053091


==> data/results/rocket_car/qpnn/rocket_car_qpnn_u.csv <==
p,k,t,truth,seed3,seed4,seed5,seed6,seed7,mean,err,abs_err
0,0,0,-1.190420812e-25,-0.008737223223,-0.0002158358693,-0.001151072793,0.006511494517,0.006425483152,0.0005665691569,0.0005665691569,0.004608221818
0,1,0.4,-3.783311882e-26,-0.009632406756,-0.003134995699,-0.003790334798,0.004125166684,-0.002263627946,-0.002939239843,-0.002939239843,0.004589306656
0,2,0.8,4.337584659e-26,-0.003154138103,-0.00262482278,0.0007087364793,0.001877479255,0.004023700487,0.0001661910646,0.0001661910646,0.002477775561
0,3,1.2,1.60817332e-25,0.0007695108652,-0.002342140302,0.001807546243,-0.0007166713476,-0.004361130297,-0.000968576991,-0.000968576991,0.001999399858
0,4,1.6,-1.744256141e-25,0.00731600076,0.0002139806747,-0.003119792789,0.0007716454566,0.0003035292029,0.001097072614,0.001097072614,0.002344989683
0,5,2,-9.32166425e-26,0.001693837345,0.001879736781,-0.0008732415736,-0.005524821579,-0.000269535929,-0.0006188050029,-0.0006188050029,0.002048234688
0,6,2.4,7.672073513e-26,0.004001384601,-0.001294270158,0.002858951688,-0.004060704261,-0.005471855402,-0.0007932987064,-0.0007932987064,0.003537433222
0,7,2.8,-1.271446811e-25,0.000891700387,9.303539991e-05,-0.002611419186,-0.00439568609,-0.000873669982,-0.001379207941,-0.001379207941,0.001773102209
0,8,3.2,2.642570141e-25,0.004456721246,-0.002790674567,5.994737148e-05,-0.006262611598,-0.0006912276149,-0.001045569079,-0.001045569079,0.002852236386
0,9,3.6,1.554432233e-26,-0.0001154318452,-0.0001867413521,0.0004646349698,-0.006419762969,-0.005110874772,-0.00227363524,-0.00227363524,0.002459489275
0,10,4,-4.293674997e-26,0.0009377077222,-0.0009925141931,-0.00158251822,-0.001955974847,-0.003187303199,-0.001356120571,-0.001356120571,0.001731203636
0,11,4.4,-1.685229377e-25,0.003273483366,-0.0009977249429,-0.002711065114,-0.001502428204,-0.004397980869,-0.001267143176,-0.001267143176,0.002576536499
0,12,4.8,2.276340479e-25,0.0008059777319,-0.0003648996353,-0.002328321338,-0.0003912895918,-0.002864849754,-0.001028676517,-0.001028676517,0.001351067564
0,13,5.2,-1.260262365e-25,-6.004422903e-05,0.001025784761,-0.001156382263,0.002593539655,-0.002170741558,4.643127249e-05,4.643127249e-05,0.001401298447
0,14,5.6,1.61977882e-25,-0.005016766489,0.0002503842115,-0.00122821331,0.001275248826,0.001600315794,-0.0006238062051,-0.0006238062051,0.001874185749
0,15,6,9.003430981e-26,-0.0002496689558,0.000884577632,-0.001175690442,0.003260260448,0.003192622215,0.001182420179,0.001182420179,0.001752563985
0,16,6.4,-1.8628864e-25,-0.0005936808884,0.003325253725,0.003810795024,0.002049578354,0.002969749272,0.002312339144,0.002312339144,0.002549811499
0,17,6.8,-2.084772511e-25,-0.0004935548641,0.004139333963,0.001859925687,0.00410335511,0.006000619382,0.003121935995,0.003121935995,0.003319357755
0,18,7.2,2.398005264e-25,0.0006046164781,0.004547432065,0.003168016672,0.002288352698,0.005007157102,0.00312311505,0.00312311505,0.00312311505
0,19,7.6,2.059376244e-25,0.002809833735,0.005742534995,0.003577101976,0.004044495523,0.006049439311,0.004444681108,0.004444681108,0.004444681108
0,20,8,-2.304613532e-26,0.00171383284,0.007663346827,0.006467962638,0.001971460879,0.004493735731,0.004462067969,0.004462067969,0.004462067969
0,21,8.4,-1.663206229e-25,0.002626165049,0.004407793283,0.004571478814,0.001001812518,0.003781102598,0.003277670592,0.003277670592,0.003277670592
0,22,8.8,5.8434964e-26,0.004831276834,0.004071365111,0.00498919934,0.004417903721,0.006525926292,0.004967134446,0.004967134446,0.004967134446
0,23,9.2,3.624635592e-26,0.008838064969,0.006179458927,0.003430306911,0.001176824095,0.001635245979,0.004251980223,0.004251980223,0.004251980223
0,24,9.6,7.068441462e-26,0.00450880453,-0.0008010864258,0.008380490355,0.0002903994173,0.004442663863,0.003364254488,0.003364254488,0.003684689058
0,25,10,3.216043546e-26,0.005440353416,-0.0002705771476,0.005012623966,0.001441163942,0.005980463699,0.003520805389,0.003520805389,0.003629036248
0,26,10.4,-1.968233227e-25,0.00242572464,-0.002244368196,0.001855589449,0.0001160092652,0.0003313133493,0.0004968537251,0.0004968537251,0.001394600957
0,27,10.8,-2.033312248e-26,0.002249127254,-0.001948863268,-0.003694862127,0.00186124444,-0.0004925243556,-0.0004051756114,-0.0004051756114,0.002049324336
0,28,11.2,1.713264384e-25,-0.006056129932,-0.0004506707191,-0.004919510335,-0.001236174256,-0.003251109272,-0.003182718996,-0.003182718996,0.003182718996
0,29,11.6,4.57402507e-26,-0.008573189378,-0.01161310263,-0.00898950547,-0.001186311245,-0.007041025907,-0.007480627391,-0.007480627391,0.007480627391
0,30,12,-6.999570824e-26,-0.009589681402,-0.005932828411,-0.01023272797,-0.005646541715,-0.007693402469,-0.007819036022,-0.007819036022,0.007819036022
0,31,12.4,-1.402596662e-25,-0.01005110238,-0.006475232542,-0.003883939236,-0.005344316363,-0.01202178746,-0.007555275224,-0.007555275224,0.007555275224
0.4,0,0,0.01420454495,0.004587374628,0.01268365979,0.01217351761,0.01819227636,0.01786240935,0.01309984736,-0.001104697585,0.00416293554
0.4,1,0.4,0.0132881226,0.003579493612,0.009702436626,0.008902661502,0.01604746841,0.010355331,0.009717477486,-0.003570645116,0.004674382508
0.4,2,0.8,0.01237170026,0.009083138779,0.009777444415,0.01238709688,0.01333923638,0.01507355459,0.01193209458,-0.0004396056756,0.001913520857
0.4,3,1.2,0.01145527791,0.01207152009,0.009002320468,0.01262384281,0.01054030657,0.00757586211,0.01036277041,-0.001092507504,0.001806430286
0.4,4,1.6,0.01053885557,0.01686463133,0.01005657762,0.007894968614,0.0101334136,0.01042152196,0.01107422262,0.0005353670567,0.001994943246
0.4,5,2,0.009622434154,0.0109693855,0.01067706943,0.008957471699,0.005739079788,0.009170111269,0.00910262391,-0.0005198102444,0.001480445266
0.4,6,2.4,0.008706011809,0.01213083416,0.007348842919,0.01124606654,0.005152501166,0.004193097353,0.008014268242,-0.0006917435676,0.003077694215
0.4,7,2.8,0.007789588999,0.008280696347,0.007517240942,0.005839278921,0.004543989897,0.007182411849,0.006672723684,-0.001116865315,0.00131330837
0.4,8,3.2,0.00687316712,0.01045542955,0.004450023174,0.007279425859,0.002474550158,0.005890378729,0.006109961309,-0.0007632058114,0.002358614001
0.4,9,3.6,0.005956744775,0.0062911883,0.005836769938,0.006490882486,0.001781612635,0.0009908899665,0.004278268665,-0.00167847611,0.002025908558
0.4,10,4,0.00504032243,0.005981881171,0.004247680306,0.003547035158,0.003320619464,0.001697455067,0.003758934094,-0.001281388337,0.001658011577
0.4,11,4.4,0.004123900086,0.00705807656,0.003328693099,0.001570262946,0.002785623074,9.924918413e-05,0.002968380926,-0.00115551916,0.002329189796
0.4,12,4.8,0.003207477974,0.003921885043,0.002810634673,0.001014895737,0.003191784024,0.0006537698209,0.002318593906,-0.0008888840675,0.001174647012
0.4,13,5.2,0.002291055629,0.002357903868,0.002609077841,0.0009907782078,0.003642570227,0.0001650564373,0.00195307727,-0.0003379783593,0.001032532426
0.4,14,5.6,0.001374633401,-0.002763912082,0.001571405679,0.0001687705517,0.002493716776,0.002627389506,0.0008194741094,-0.0005551592913,0.001582604134
0.4,15,6,0.0004582111433,-0.0002089440823,0.0009940192103,-0.000759318471,0.002758506685,0.002795666456,0.001115985913,0.0006577747408,0.0014116487
0.4,16,6.4,-0.0004582111433,-0.001368995756,0.002231001854,0.002375356853,0.001300752163,0.001943349838,0.00129629299,0.001754504163,0.002118817996
0.4,17,6.8,-0.001374633401,-0.002031503711,0.002186767757,1.273863018e-05,0.001592263579,0.003816401586,0.001115333522,0.002489966806,0.002752715256
0.4,18,7.2,-0.002291055629,-0.001691627316,0.001565586776,0.0004906058311,-0.0002547819167,0.00218683295,0.0004593232588,0.002750378801,0.002750378801
0.4,19,7.6,-0.003207477974,-0.0009552799165,0.001911871135,8.085276932e-05,-0.0006831726059,0.001602321863,0.0003913186374,0.003598796669,0.003598796669
0.4,20,8,-0.004123900086,-0.002429563552,0.002234809101,0.001383544877,-0.00257066451,-0.0003940090537,-0.0003551766276,0.003768723458,0.003768723458
0.4,21,8.4,-0.00504032243,-0.002063223394,-0.0007613152266,-0.001140462235,-0.003762334585,-0.001229166985,-0.001791300485,0.003249021946,0.003249021946
0.4,22,8.8,-0.005956744775,-0.001328654587,-0.002344491892,-0.001442302018,-0.003199994564,-9.816884995e-05,-0.001682722359,0.0042740223,0.004274022765
0.4,23,9.2,-0.00687316712,0.0004807934165,-0.00117773423,-0.003494471312,-0.005793584511,-0.004672087729,-0.002931416733,0.003941750154,0.00394175062
0.4,24,9.6,-0.007789588999,-0.003873053938,-0.007539354265,-0.0002376288176,-0.007077449933,-0.003647787496,-0.004475054797,0.003314534202,0.003314534202
0.4,25,10,-0.008706011809,-0.003574829781,-0.008061170578,-0.004260171205,-0.006970151328,-0.003380799666,-0.005249424838,0.003456586972,0.003456587438
0.4,26,10.4,-0.009622434154,-0.006952878088,-0.01068872586,-0.007731769234,-0.009261444211,-0.008630583994,-0.008653080091,0.0009693540633,0.001395870582
0.4,27,10.8,-0.01053885557,-0.008111767471,-0.01177103817,-0.0130584687,-0.009089000523,-0.01050903276,-0.01050786115,3.099441528e-05,0.001531712362
0.4,28,11.2,-0.01145527791,-0.01595021784,-0.0116353333,-0.01543696038,-0.01180614159,-0.01319907978,-0.01360554714,-0.002150269225,0.00215026876
0.4,29,11.6,-0.01237170026,-0.01877139509,-0.02151752636,-0.01982401311,-0.0134844929,-0.01793961227,-0.01830740832,-0.005935708061,0.005935707595
0.4,30,12,-0.0132881226,-0.02045208216,-0.0177942086,-0.02140617371,-0.01687449962,-0.01910673827,-0.01912673935,-0.005838616751,0.005838618614
0.4,31,12.4,-0.01420454495,-0.02139237896,-0.01915837824,-0.01642537117,-0.01793284714,-0.02341404557,-0.01966460422,-0.00546005927,0.00546005927
0.8,0,0,0.02840908989,0.01885924488,0.02595333755,0.02588583902,0.02983672917,0.0298364386,0.02607432008,-0.002334769815,0.003476767335
0.8,1,0.4,0.0265762452,0.01741113886,0.02325111628,0.02202308737,0.02822676674,0.02327329665,0.02283708006,-0.003739165142,0.00439937273
0.8,2,0.8,0.02474340051,0.02173215896,0.0226524733,0.02430475503,0.02488531545,0.02646162175,0.02400726452,-0.0007361359894,0.001480190083
0.8,3,1.2,0.02291055582,0.02381789684,0.02078129351,0.02386967465,0.02206869423,0.01961177588,0.0220298674,-0.0008806884289,0.001627272693
0.8,4,1.6,0.02107771114,0.0271452181,0.02045446634,0.01909212023,0.01990703121,0.02099656314,0.02151907794,0.0004413668066,0.001985634211
0.8,5,2,0.01924486831,0.02105876058,0.01977746189,0.01912034303,0.01726181619,0.01916220039,0.01927611604,3.124773502e-05,0.000907346257
0.8,6,2.4,0.01741202362,0.02070833929,0.01621451229,0.01999154687,0.01443938166,0.01407150179,0.01708505675,-0.0003269668669,0.002677302808
0.8,7,2.8,0.015579178,0.0158823058,0.01544263959,0.01449294761,0.01379081607,0.01550009847,0.01502176188,-0.0005574161187,0.000678667624
0.8,8,3.2,0.01374633424,0.01680905372,0.01196160913,0.01456339657,0.01159590855,0.01301305369,0.01358860452,-0.0001577297226,0.001709642587
0.8,9,3.6,0.01191348955,0.01271279901,0.0122266449,0.01268112753,0.01010754704,0.008002914488,0.01114620641,-0.0007672831416,0.001519324025
0.8,10,4,0.01008064486,0.01130031049,0.009599141777,0.008910253644,0.008916243911,0.00738480594,0.009222151712,-0.0008584931493,0.001346359961
0.8,11,4.4,0.008247800171,0.01092904806,0.007664958015,0.0060947733,0.007064245641,0.005115553737,0.007373715751,-0.0008740844205,0.001946583623
0.8,12,4.8,0.006414955948,0.006964020431,0.006153479218,0.00447383523,0.006831035018,0.004497807473,0.00578403566,-0.0006309202872,0.001016977942
0.8,13,5.2,0.004582111258,0.004607982934,0.004850566387,0.003252215683,0.004949267954,0.002901662141,0.004112339113,-0.0004697721452,0.0007343656616
0.8,14,5.6,0.002749266801,-0.0006240457296,0.003005879,0.001687541604,0.003683574498,0.003752443939,0.002301078755,-0.000448188046,0.001325826859
0.8,15,6,0.0009164222865,-0.0004069469869,0.001257017255,-0.0003754496574,0.002195578068,0.002590425313,0.001052124775,0.0001357024885,0.001181798987
0.8,16,6.4,-0.0009164222865,-0.001919262111,0.001226395369,0.0009442903101,0.0005400329828,0.001036837697,0.0003656588378,0.001282081124,0.001683217124
0.8,17,6.8,-0.002749266801,-0.003529377282,8.627772331e-06,-0.001762483269,-0.0009344369173,0.001341460273,-0.0009752418846,0.001774024917,0.002086069202
0.8,18,7.2,-0.004582111258,-0.004284554627,-0.001396007836,-0.002275582403,-0.002855231985,-0.0008637765422,-0.002335030818,0.00224708044,0.002247080673
0.8,19,7.6,-0.006414955948,-0.00480177626,-0.002083446831,-0.003550288267,-0.005331650376,-0.002851605415,-0.003723753151,0.002691202797,0.002691202331
0.8,20,8,-0.008247800171,-0.006870467216,-0.003075182438,-0.003821393475,-0.007115743123,-0.005224965513,-0.005221550353,0.003026249819,0.003026249819
0.8,21,8.4,-0.01008064486,-0.007415386848,-0.006353981793,-0.00697356835,-0.008647166193,-0.006984956563,-0.007275012322,0.002805632539,0.002805633005
0.8,22,8.8,-0.01191348955,-0.007980383933,-0.009038009681,-0.008083831519,-0.01095610112,-0.007318943739,-0.008675454184,0.003238035366,0.003238035832
0.8,23,9.2,-0.01374633424,-0.008173793554,-0.009026031941,-0.01075163111,-0.01286335289,-0.01178848743,-0.01052065939,0.003225674853,0.003225674853
0.8,24,9.6,-0.015579178,-0.01232631132,-0.01494178921,-0.009268612601,-0.01470971666,-0.0120314192,-0.01265556924,0.002923608758,0.002923608292
0.8,25,10,-0.01741202362,-0.013388291,-0.01635991968,-0.01399021223,-0.01565445215,-0.01300729439,-0.01448003389,0.002931989729,0.002931989729
0.8,26,10.4,-0.01924486831,-0.01744341664,-0.01974182576,-0.01760180295,-0.01889855228,-0.01820989326,-0.0183790978,0.0008657705039,0.001064553158
0.8,27,10.8,-0.02107771114,-0.01915168576,-0.02208988369,-0.02277702093,-0.02034334093,-0.02127276175,-0.02112693898,-4.922784865e-05,0.001113385661
0.8,28,11.2,-0.02291055582,-0.02648714185,-0.02328962088,-0.02635219693,-0.0225920286,-0.02358645201,-0.02446148917,-0.001550933346,0.001678343164
0.8,29,11.6,-0.02474340051,-0.02954813093,-0.03204318881,-0.03109148517,-0.02604864538,-0.02924787626,-0.0295958668,-0.004852466285,0.004852464888
0.8,30,12,-0.0265762452,-0.0318271704,-0.03016974218,-0.03286713362,-0.02831123024,-0.03097040951,-0.03082913719,-0.004252891988,0.004252891988
0.8,31,12.4,-0.02840908989,-0.03316095471,-0.03239816427,-0.02943072468,-0.03062727302,-0.03517431393,-0.03215828538,-0.003749195486,0.003749196185
1.2,0,0,0.0426136367,0.03314824775,0.03919524327,0.03949570656,0.04140694439,0.0419164151,0.03903251141,-0.003581125289,0.003581125289
1.2,1,0.4,0.03986436874,0.03125881404,0.03677155077,0.03506017476,0.04044633731,0.03646009415,0.03599939495,-0.003864973783,0.004097762052
1.2,2,0.8,0.03711510077,0.03437169641,0.03547646105,0.03612010926,0.03636937216,0.0379828997,0.03606410697,-0.0010509938,0.001398112625
1.2,3,1.2,0.03436583653,0.0355578661,0.03255854547,0.03503426164,0.03352173418,0.03175216168,0.03368491679,-0.0006809197366,0.001425104565
1.2,4,1.6,0.03161656857,0.03742145374,0.03085174412,0.03023523279,0.02958783507,0.03165969253,0.03195119277,0.0003346242011,0.002004580572
1.2,5,2,0.0288673006,0.03114702553,0.02887570858,0.02919843793,0.02877103165,0.02900460362,0.02939936146,0.0005320608616,0.0005705684307
1.2,6,2.4,0.0261180345,0.0292699486,0.02507605404,0.02867286839,0.0236954689,0.02406036854,0.02615494095,3.690645099e-05,0.002245791955
1.2,7,2.8,0.02336876839,0.0234532319,0.02334917337,0.02308980562,0.02296962589,0.02389963716,0.02335229516,-1.64732337e-05,0.0002626065107
1.2,8,3.2,0.02061950043,0.02314330637,0.01942245662,0.02180199325,0.02072694898,0.02024112828,0.0210671667,0.0004476662725,0.001077832654
1.2,9,3.6,0.01787023433,0.01910281181,0.01856658235,0.01883711107,0.01842819154,0.0150379315,0.01799452677,0.0001242924482,0.001257212483
1.2,10,4,0.01512096729,0.01661121473,0.01497722417,0.01424720138,0.01455384865,0.01319214329,0.01471632719,-0.0004046401009,0.001000739867
1.2,11,4.4,0.01237170026,0.01477188244,0.01199059468,0.01060998254,0.01134431735,0.01008051634,0.01175945904,-0.000612241216,0.001572314417
1.2,12,4.8,0.009622434154,0.01000307873,0.009481318295,0.007913477719,0.01053790748,0.008310675621,0.009249291383,-0.0003731427714,0.0008915897342
1.2,13,5.2,0.00687316712,0.006838522851,0.007071837783,0.005506403744,0.006276778877,0.005518972874,0.006242503412,-0.0006306637079,0.0007101321826
1.2,14,5.6,0.004123900086,0.00150705874,0.004438443109,0.003181964159,0.004894301295,0.004652962089,0.003734945785,-0.0003889543004,0.001034556655
1.2,15,6,0.001374633401,-0.0006103739142,0.001514673233,1.624599099e-05,0.001559656113,0.002382140607,0.000972468406,-0.0004021649947,0.0009351928602
1.2,16,6.4,-0.001374633401,-0.00246886909,0.0001733899117,-0.0004767272621,-0.0002509262413,0.0002139657736,-0.0005618333817,0.000812800019,0.001250494388
1.2,17,6.8,-0.004123900086,-0.005025431048,-0.002200685441,-0.003532817587,-0.003496713936,-0.001224508509,-0.003096031491,0.001027868595,0.00138848112
1.2,18,7.2,-0.00687316712,-0.006863080431,-0.004324894398,-0.005037356168,-0.005416661501,-0.003893855028,-0.005107169505,0.001765997615,0.001765997731
1.2,19,7.6,-0.009622434154,-0.00863834098,-0.0060877949,-0.007158017717,-0.009997569025,-0.007143035531,-0.007804951631,0.001817482524,0.001967536518
1.2,20,8,-0.01237170026,-0.01130660251,-0.008358830586,-0.0089990329,-0.01168879587,-0.009874410927,-0.010045534,0.002326166257,0.002326165792
1.2,21,8.4,-0.01512096729,-0.01274596807,-0.01195242256,-0.01276210696,-0.01355722919,-0.01258527488,-0.01272059977,0.002400367521,0.002400367055
1.2,22,8.8,-0.01787023433,-0.01462002844,-0.0156522207,-0.01468706131,-0.01873228699,-0.01460339129,-0.01565899886,0.002211235464,0.002556057647
1.2,23,9.2,-0.02061950043,-0.01681053638,-0.01685911417,-0.01796000451,-0.01990205981,-0.01903918386,-0.01811417937,0.002505321056,0.00250532059
1.2,24,9.6,-0.02336876839,-0.02076681703,-0.02230523527,-0.01825919189,-0.02231275849,-0.02050560899,-0.02082992159,0.002538846806,0.002538846107
1.2,25,10,-0.0261180345,-0.02319207229,-0.02466234565,-0.02365764976,-0.02423851565,-0.02270088904,-0.02369029447,0.002427740023,0.002427740023
1.2,26,10.4,-0.0288673006,-0.02791189216,-0.02883957326,-0.02741869912,-0.02848168463,-0.02776010707,-0.02808239125,0.0007849093527,0.0007849093527
1.2,27,10.8,-0.03161656857,-0.03018209524,-0.03244306147,-0.03244797885,-0.03155253828,-0.032193169,-0.03176376969,-0.0001472011209,0.0007466014358
1.2,28,11.2,-0.03436583653,-0.0370214209,-0.03491202742,-0.03717862815,-0.03324887156,-0.03419562802,-0.03531131893,-0.000945482403,0.001460348023
1.2,29,11.6,-0.03711510077,-0.04031854123,-0.04257315397,-0.04227216542,-0.03859256208,-0.04059302062,-0.04086988419,-0.003754783422,0.003754787846
1.2,30,12,-0.03986436874,-0.04320001975,-0.04253680259,-0.04423461854,-0.03971105814,-0.04272136092,-0.04248077422,-0.002616405487,0.002677727491
1.2,31,12.4,-0.0426136367,-0.04494733363,-0.04559086263,-0.04237726703,-0.04324790463,-0.0469330661,-0.0446192883,-0.002005651593,0.002100198064
1.6,0,0,0.05681817979,0.04742454737,0.05243542418,0.0531722717,0.05319103599,0.0540375039,0.05205215886,-0.004766020924,0.004766023252
1.6,1,0.4,0.05315249041,0.04509218782,0.05028262734,0.04816853255,0.0526499562,0.04996539652,0.04923174158,-0.00392074883,0.003920750227
1.6,2,0.8,0.04948680103,0.04699212685,0.04828500375,0.04798406363,0.04776606336,0.04943396151,0.04809224233,-0.001394558698,0.001394557185
1.6,3,1.2,0.04582111165,0.04728063941,0.04432268813,0.04625776783,0.0448576659,0.04405085742,0.04535392299,-0.0004671886563,0.001225661486
1.6,4,1.6,0.04215542227,0.04768896848,0.0412401855,0.04144002497,0.03913713619,0.04224113375,0.04234949499,0.0001940727234,0.002053635661
1.6,5,2,0.03848973662,0.04122217,0.0379614383,0.03932661563,0.04019007832,0.03861102462,0.03946226463,0.0009725280106,0.00118384813
1.6,6,2.4,0.03482404724,0.03782340139,0.03393901139,0.03739576414,0.03295969591,0.03403053433,0.03522968292,0.0004056356847,0.001822794206
1.6,7,2.8,0.031158356,0.03101038747,0.03125183284,0.03172829002,0.03193055093,0.03192133456,0.03156847879,0.0004101227969,0.0004693105875
1.6,8,3.2,0.02749266848,0.02947119623,0.02688021958,0.02907914668,0.02985763922,0.0272270292,0.02850304544,0.00101037696,0.001361612929
1.6,9,3.6,0.0238269791,0.02548117936,0.0249036625,0.0250261724,0.02678710222,0.02193522453,0.0248266682,0.0009996891022,0.001756390906
1.6,10,4,0.02016128972,0.02191854268,0.02034972608,0.01961632818,0.02020629868,0.0189837385,0.02021492645,5.363672972e-05,0.0007426422089
1.6,11,4.4,0.01649560034,0.01860571653,0.01631758921,0.01516110729,0.01558447257,0.01508644223,0.01615106687,-0.0003445334733,0.001188581227
1.6,12,4.8,0.0128299119,0.01303816214,0.01280943304,0.01137506217,0.01425789297,0.01199108455,0.01269432716,-0.0001355847344,0.0007900774362
1.6,13,5.2,0.009164222516,0.009065665305,0.009294763207,0.007774524391,0.007586456835,0.00821711868,0.008387705311,-0.0007765172049,0.0008287330857
1.6,14,5.6,0.005498533603,0.003634959459,0.005865978077,0.004669256508,0.006119996309,0.005433598533,0.005144757684,-0.0003537759185,0.0007493387093
1.6,15,6,0.001832844573,-0.0008096061647,0.001768194139,0.0004122816026,0.0009114351124,0.002289999276,0.0009144608048,-0.0009183837683,0.001101245754
1.6,16,6.4,-0.001832844573,-0.003023002297,-0.0008808374405,-0.00190728344,-0.001138491556,-0.000582665205,-0.001506455941,0.0003263886319,0.0008322272333
1.6,17,6.8,-0.005498533603,-0.006521089002,-0.004404276609,-0.005323482677,-0.006069406867,-0.003721084446,-0.005207867827,0.0002906657755,0.0009280371596
1.6,18,7.2,-0.009164222516,-0.009428456426,-0.007254779339,-0.007827863097,-0.00785087049,-0.006811961532,-0.007834786549,0.001329435967,0.001435129903
1.6,19,7.6,-0.0128299119,-0.012466304,-0.01009325683,-0.01078515127,-0.01470905356,-0.01105834544,-0.01182242204,0.00100748986,0.00175914634
1.6,20,8,-0.01649560034,-0.01574129611,-0.01366136782,-0.01420179941,-0.01636799984,-0.01421897858,-0.01483828854,0.001657311805,0.001657312037
1.6,21,8.4,-0.02016128972,-0.01806469075,-0.01755610853,-0.01858649962,-0.0185864307,-0.01794361323,-0.01814747043,0.002013819292,0.002013821155
1.6,22,8.8,-0.0238269791,-0.02125086635,-0.02226641402,-0.02131618932,-0.02661919221,-0.02165396512,-0.02262132429,0.001205654815,0.002322538989
1.6,23,9.2,-0.02749266848,-0.0254407078,-0.0246812515,-0.02520745993,-0.02711036429,-0.02603305131,-0.02569456771,0.00179810077,0.001798101468
1.6,24,9.6,-0.031158356,-0.02919849753,-0.02966362238,-0.0273029916,-0.02978493646,-0.02891427092,-0.02897286415,0.002185491845,0.002185492311
1.6,25,10,-0.03482404724,-0.03297761083,-0.03295930475,-0.03337066621,-0.03280679137,-0.0324088335,-0.03290464357,0.001919403672,0.001919405884
1.6,26,10.4,-0.03848973662,-0.03837016597,-0.03793428466,-0.03728426993,-0.03795459121,-0.03736403584,-0.03778146952,0.0007082670927,0.0007082670927
1.6,27,10.8,-0.04215542227,-0.04120311886,-0.04279689491,-0.04218008369,-0.04276815057,-0.04288687184,-0.04236702248,-0.0002116002142,0.0005925230798
1.6,28,11.2,-0.04582111165,-0.04753509164,-0.04651343822,-0.04805134237,-0.04366104305,-0.04519603401,-0.04619138688,-0.0003702752292,0.001484336681
1.6,29,11.6,-0.04948680103,-0.05106835067,-0.05308935791,-0.05351385102,-0.05107730627,-0.0519747287,-0.05214471743,-0.002657916397,0.002657917794
1.6,30,12,-0.05315249041,-0.05455586314,-0.0548863858,-0.05565015227,-0.05112507194,-0.05467375368,-0.05417824909,-0.001025758684,0.001836722367
1.6,31,12.4,-0.05681817979,-0.05672993511,-0.05876480043,-0.0553981699,-0.05586595833,-0.0588282533,-0.05711742491,-0.0002992451191,0.001283433987
2,0,0,0.0710227266,0.06169025227,0.06567090005,0.06673557311,0.06722290814,0.06624659896,0.06551324576,-0.005509480834,0.005509479903
2,1,0.4,0.06644061208,0.05891254172,0.063773036,0.06118059531,0.06452979147,0.0637794137,0.06243507937,-0.004005532712,0.004005536437
2,2,0.8,0.06185850129,0.05959615856,0.06105959788,0.05972606689,0.06026018783,0.06075889617,0.06028018519,-0.001578316092,0.001578319818
2,3,1.2,0.05727639049,0.05898785591,0.05605835095,0.05737730116,0.05607064813,0.05665641278,0.057030119,-0.0002462714911,0.0009712271276
2,4,1.6,0.0526942797,0.05795046315,0.0516140312,0.05254780501,0.04877313972,0.05263051391,0.05270319059,8.910894394e-06,0.002093562391
2,5,2,0.04811216891,0.0512861684,0.04701679945,0.04935552552,0.05016841739,0.04803569242,0.04917252436,0.001060355455,0.001529090106
2,6,2.4,0.04353005812,0.04637022316,0.04279820621,0.04602740705,0.04260091484,0.04411321878,0.04438199475,0.0008519366384,0.001516334014
2,7,2.8,0.03894794732,0.0385562852,0.03913325816,0.04028317332,0.03911667317,0.03962609917,0.03934309632,0.0003951489925,0.0005518153193
2,8,3.2,0.03436583653,0.03579533845,0.03431810439,0.03631744534,0.03774312139,0.03389913961,0.03561463207,0.001248795539,0.001454564976
2,9,3.6,0.02978372388,0.03184884787,0.0312149711,0.03117404878,0.03400780261,0.02884739637,0.03141861409,0.001634890214,0.002009420423
2,10,4,0.02520161308,0.02722460032,0.02570718527,0.02495030314,0.02535291016,0.02473586053,0.02559417114,0.0003925580531,0.0006793838111
2,11,4.4,0.02061950043,0.02243220806,0.02062988654,0.01970290765,0.01947259158,0.02009310573,0.02046613954,-0.0001533608884,0.0008825979894
2,12,4.8,0.01603738964,0.01607083902,0.01613413543,0.01483304799,0.0170648396,0.01561018266,0.01594260707,-9.478256106e-05,0.0005578387645
2,13,5.2,0.01145527791,0.01129066199,0.01151312143,0.01002784818,0.01018864661,0.01102043688,0.01080814283,-0.0006471350789,0.0006702722749
2,14,5.6,0.00687316712,0.005761355162,0.007283536717,0.006130665541,0.007521629333,0.006010055542,0.006541448645,-0.0003317184746,0.0007552513853
2,15,6,0.002291055629,-0.001004241407,0.00202037394,0.0008066408336,0.001692730933,0.002242255956,0.001151552075,-0.001139503554,0.001139503554
2,16,6.4,-0.002291055629,-0.003582313657,-0.001937925816,-0.003340514377,-0.002252446488,-0.00142609328,-0.002507858677,-0.0002168030478,0.0007194835925
2,17,6.8,-0.00687316712,-0.008017411456,-0.006598480046,-0.00711681135,-0.008125923574,-0.006195493042,-0.007210823707,-0.0003376565874,0.0007186012226
2,18,7.2,-0.01145527791,-0.01198118273,-0.0101813823,-0.01063267514,-0.01057325397,-0.009606063366,-0.01059491094,0.0008603669703,0.001070728293
2,19,7.6,-0.01603738964,-0.01628632471,-0.01409459114,-0.01439139433,-0.01792029664,-0.01470987499,-0.01548049785,0.0005568917841,0.001409630058
2,20,8,-0.02061950043,-0.0201757811,-0.01896129549,-0.01936811395,-0.02104310691,-0.01844726503,-0.01959911361,0.001020386815,0.00118983048
2,21,8.4,-0.02520161308,-0.02337223105,-0.02314692363,-0.0243792329,-0.02432651445,-0.02317566425,-0.02368011326,0.001521499828,0.001521499828
2,22,8.8,-0.02978372388,-0.02787259594,-0.02886421233,-0.02785197645,-0.03401328996,-0.02880041674,-0.02948049642,0.0003032274544,0.001995051978
2,23,9.2,-0.03436583653,-0.03406608477,-0.03247972205,-0.03239518777,-0.03434319049,-0.0327597931,-0.03320879489,0.001157041639,0.001157040941
2,24,9.6,-0.03894794732,-0.03762175888,-0.03700134158,-0.03626757488,-0.03720002621,-0.03736153245,-0.03709044307,0.001857504249,0.001857500523
2,25,10,-0.04353005812,-0.04274640977,-0.04123561084,-0.04299850017,-0.04191105068,-0.04214233533,-0.04220677912,0.001323278993,0.001323276781
2,26,10.4,-0.04811216891,-0.04881991819,-0.04700317606,-0.04703958333,-0.04672305658,-0.04703483731,-0.04732411355,0.0007880553603,0.001071154373
2,27,10.8,-0.0526942797,-0.05221713334,-0.05313555896,-0.05182483047,-0.05328599364,-0.05337502807,-0.05276771262,-7.343292236e-05,0.0006120674079
2,28,11.2,-0.05727639049,-0.05802909657,-0.05808158219,-0.05881140381,-0.05456893146,-0.05685878545,-0.05726996064,6.429851055e-06,0.001243595034
2,29,11.6,-0.06185850129,-0.0617993325,-0.06357527524,-0.06466811895,-0.06249149144,-0.06334513426,-0.06317587197,-0.001317370683,0.001341036754
2,30,12,-0.06644061208,-0.06589671224,-0.06721146405,-0.06694569439,-0.06303773075,-0.06692589074,-0.06600349396,0.000437118113,0.001141598797
2,31,12.4,-0.0710227266,-0.06851048768,-0.0719050318,-0.06830859184,-0.06865496188,-0.07094845176,-0.06966550648,0.001357220113,0.001710143639
2.4,0,0,0.0852272734,0.07582552731,0.07898871601,0.08036849648,0.08172921091,0.07842322439,0.07906703651,-0.006160236895,0.006160238292
2.4,1,0.4,0.07972873747,0.07259809971,0.07731042057,0.07430155575,0.07626119256,0.07758174837,0.07561060041,-0.004118137062,0.004118134268
2.4,2,0.8,0.07423020154,0.0721404776,0.07384116948,0.07154172659,0.07269431651,0.07209394127,0.07246232778,-0.001767873764,0.001767875277
2.4,3,1.2,0.06873167306,0.07059217989,0.06782323122,0.06855715811,0.06760136783,0.06923933327,0.06876264513,3.097206354e-05,0.0009162857896
2.4,4,1.6,0.06323313713,0.06822742522,0.06204997748,0.06368162483,0.06048126519,0.06302141398,0.06349234283,0.000259205699,0.001917906106
2.4,5,2,0.0577346012,0.06127223372,0.05606347322,0.05944760889,0.05914128944,0.057463523,0.05867762491,0.0009430237114,0.001719906926
2.4,6,2.4,0.05223606899,0.05479549989,0.05170860887,0.05472743511,0.05209562927,0.05419591069,0.05350461602,0.001268547028,0.001535707735
2.4,7,2.8,0.04673753679,0.04601396248,0.04699897766,0.04887650907,0.04686043411,0.04733788222,0.04721755534,0.0004800185561,0.0007694460219
2.4,8,3.2,0.04123900086,0.04205860943,0.04174213111,0.04359856993,0.04378700256,0.04057163373,0.04235158861,0.00111258775,0.001379535301
2.4,9,3.6,0.03574046865,0.03809829056,0.03746014088,0.03735582158,0.03933264315,0.03575412929,0.03760020435,0.001859735698,0.001859736396
2.4,10,4,0.03024193458,0.0325306952,0.0310610421,0.03031741828,0.03078432381,0.03047568351,0.03103383258,0.0007918979973,0.0007918979973
2.4,11,4.4,0.02474340051,0.0261914432,0.02490954846,0.02427475527,0.0250868611,0.02510039508,0.02511260286,0.0003692023456,0.0005566581967
2.4,12,4.8,0.01924486831,0.01908932254,0.0194734633,0.01833184808,0.01899369061,0.01922359876,0.01902238466,-0.0002224836498,0.0003139216569
2.4,13,5.2,0.01374633424,0.01343556121,0.01371409371,0.01229812205,0.0131287016,0.01382910088,0.01328111626,-0.0004652179778,0.0004983249819
2.4,14,5.6,0.008247800171,0.00786267966,0.00869397074,0.007560476661,0.007706478238,0.006597846746,0.007684290409,-0.0005635097623,0.0007419780013
2.4,15,6,0.002749266801,-0.001202825457,0.002281323075,0.001195542514,0.002350062132,0.002197690308,0.001364358468,-0.001384908333,0.001384908566
2.4,16,6.4,-0.002749266801,-0.004160381854,-0.003018729389,-0.004804525524,-0.002520672977,-0.002269044518,-0.003354670946,-0.0006054041442,0.000888930459
2.4,17,6.8,-0.008247800171,-0.009541912004,-0.008778080344,-0.008939320222,-0.00881703943,-0.008667064831,-0.008948683739,-0.0007008835673,0.0007008832181
2.4,18,7.2,-0.01374633424,-0.01447657123,-0.01312576607,-0.01346125454,-0.01410784107,-0.01240262575,-0.0135148121,0.0002315221354,0.0006682200474
2.4,19,7.6,-0.01924486831,-0.02013615519,-0.0181087777,-0.01802415028,-0.02050440945,-0.01836644113,-0.0190279875,0.0002168808132,0.001077212743
2.4,20,8,-0.02474340051,-0.02461379766,-0.02425290644,-0.02456332184,-0.02480912954,-0.02267347276,-0.02418252453,0.000560875982,0.0005871664616
2.4,21,8.4,-0.03024193458,-0.02859157696,-0.02871038392,-0.0302211605,-0.02960433066,-0.02839539945,-0.02910456993,0.001137364656,0.001137364306
2.4,22,8.8,-0.03574046865,-0.03447519988,-0.03543432802,-0.03440675512,-0.03863899782,-0.03594421968,-0.03577990085,-3.943219781e-05,0.001201480627
2.4,23,9.2,-0.04123900086,-0.04268476367,-0.04027367383,-0.03962072358,-0.04145036265,-0.03946132213,-0.04069817066,0.000540830195,0.001203681575
2.4,24,9.6,-0.04673753679,-0.0460768342,-0.044333525,-0.04527297989,-0.04537646845,-0.04580688477,-0.04537333921,0.001364197582,0.00136419828
2.4,25,10,-0.05223606899,-0.0524315536,-0.04950641096,-0.05265686661,-0.05199005082,-0.05186504498,-0.05168998986,0.000546079129,0.0007925964892
2.4,26,10.4,-0.0577346012,-0.05922557041,-0.05602653325,-0.05682790279,-0.05683195591,-0.05670951307,-0.05712429434,0.000610306859,0.001206693822
2.4,27,10.8,-0.06323313713,-0.06325812638,-0.06347320229,-0.06152160466,-0.06320741028,-0.0638596192,-0.06306399405,0.0001691430807,0.0005257591838
2.4,28,11.2,-0.06873167306,-0.06850929558,-0.06965522468,-0.06963072717,-0.06688858569,-0.06851863861,-0.06864049286,9.118020535e-05,0.0008202210302
2.4,29,11.6,-0.07423020154,-0.07242827117,-0.07404724509,-0.07587636262,-0.07456298172,-0.07470040768,-0.07432305813,-9.285658598e-05,0.0008868068689
2.4,30,12,-0.07972873747,-0.0772446692,-0.07958931476,-0.07830562443,-0.07645492256,-0.07916118205,-0.07815114409,0.001577593386,0.0015775949
2.4,31,12.4,-0.0852272734,-0.08035364002,-0.08506836742,-0.08130162954,-0.0813126564,-0.08303422481,-0.08221410215,0.003013171256,0.003013169859
2.8,0,0,0.09943181276,0.09009538591,0.0923448652,0.09385631979,0.09588265419,0.09052444994,0.09254072607,-0.006891086698,0.00689107785
2.8,1,0.4,0.09301686287,0.08618673682,0.09094525874,0.08734252304,0.08786825836,0.09133484215,0.08873552829,-0.004281334579,0.004281339236
2.8,2,0.8,0.08660190552,0.08434716612,0.08645500988,0.08315538615,0.08499106765,0.08341236413,0.08447220176,-0.00212970376,0.002129706787
2.8,3,1.2,0.08018694818,0.08180322498,0.07960385084,0.07961586118,0.0790252611,0.08175991476,0.08036162704,0.0001746788621,0.001101022935
2.8,4,1.6,0.07377199084,0.07788723707,0.07244154811,0.07475765049,0.07207778841,0.07338900864,0.07411064953,0.0003386586905,0.001701706671
2.8,5,2,0.06735703349,0.07123918086,0.06514342129,0.06936152279,0.06813775003,0.06686709821,0.06814979017,0.0007927566767,0.001874180161
2.8,6,2.4,0.06094207987,0.06331212819,0.06055009365,0.06330442429,0.06155476719,0.06425178051,0.06259463727,0.001652557403,0.001809353358
2.8,7,2.8,0.05452712625,0.05414155126,0.05480143428,0.05740854144,0.05456770957,0.05503620952,0.05519108847,0.0006639622152,0.0008181929588
2.8,8,3.2,0.04811216891,0.04895873368,0.04933404922,0.05083210766,0.04995955154,0.04722530395,0.04926194996,0.001149781048,0.001504526241
2.8,9,3.6,0.04169721156,0.04458744079,0.04360080138,0.04346953332,0.04476824403,0.04263726622,0.04381265491,0.002115443349,0.002115445677
2.8,10,4,0.03528225794,0.03799013793,0.03637666255,0.03562352061,0.03639077395,0.03618583456,0.03651338443,0.001231126487,0.001231128001
2.8,11,4.4,0.0288673006,0.03015867621,0.02923428267,0.02883151546,0.03074834496,0.03009659052,0.0298138801,0.000946579501,0.0009608954424
2.8,12,4.8,0.02245234512,0.02258538827,0.02271983773,0.02182363719,0.02110213041,0.02282162756,0.02221052535,-0.0002418197691,0.0005497481907
2.8,13,5.2,0.01603738964,0.01577327773,0.01620868593,0.01455302164,0.01629623771,0.01663810015,0.01589386538,-0.0001435242593,0.00055586698
2.8,14,5.6,0.009622434154,0.009988047183,0.009994836524,0.008976653218,0.008148282766,0.007196307182,0.00886082463,-0.0007616095245,0.001056814916
2.8,15,6,0.003207477974,-0.0008989982307,0.002724349499,0.001605529338,0.002847464755,0.00215524435,0.001686717966,-0.001520760008,0.001520759775
2.8,16,6.4,-0.003207477974,-0.005217924714,-0.004076629877,-0.006258079782,-0.002768641338,-0.003109782934,-0.004286211915,-0.001078733942,0.001293346286
2.8,17,6.8,-0.009622434154,-0.01120824181,-0.01101415604,-0.01075944863,-0.009707942605,-0.01113019977,-0.01076399721,-0.001141563058,0.00114156364
2.8,18,7.2,-0.01603738964,-0.01733152941,-0.01602050662,-0.01627598703,-0.01760420576,-0.01519432291,-0.01648530923,-0.0004479195923,0.0007919006166
2.8,19,7.6,-0.02245234512,-0.02434628829,-0.02216828614,-0.02161931805,-0.02316153981,-0.02202115953,-0.02266331762,-0.0002109725028,0.0008302818751
2.8,20,8,-0.0288673006,-0.02920335531,-0.02964223735,-0.02971402183,-0.02882791683,-0.0268855989,-0.02885462716,1.26734376e-05,0.0007957596099
2.8,21,8.4,-0.03528225794,-0.03445499763,-0.03423115984,-0.03598604351,-0.03513704613,-0.03359059244,-0.03467996791,0.0006022900343,0.000883804285
2.8,22,8.8,-0.04169721156,-0.04114492238,-0.04177885503,-0.04090411216,-0.04342347756,-0.04306742921,-0.04206375778,-0.0003665462136,0.0009047031635
2.8,23,9.2,-0.04811216891,-0.05103802681,-0.04810155928,-0.04677429795,-0.04875933006,-0.04611174762,-0.0481569916,-4.482269287e-05,0.001384384232
2.8,24,9.6,-0.05452712625,-0.05465963855,-0.05171025544,-0.05421326309,-0.05359521136,-0.05423003808,-0.0536816828,0.0008454434574,0.0008984498563
2.8,25,10,-0.06094207987,-0.06192235276,-0.05781413987,-0.06218088791,-0.06187596172,-0.061547447,-0.0610681586,-0.0001260787249,0.001377254026
2.8,26,10.4,-0.06735703349,-0.06933959574,-0.06513740122,-0.06652302295,-0.06694839895,-0.06636387855,-0.06686244905,0.0004945844412,0.001287598861
2.8,27,10.8,-0.07377199084,-0.07400804758,-0.07395742834,-0.07113898546,-0.07318358868,-0.07431607693,-0.07332082838,0.0004511624575,0.000837397587
2.8,28,11.2,-0.08018694818,-0.07898595184,-0.08128486574,-0.08027181029,-0.07880123705,-0.08014474809,-0.07989772409,0.0002892240882,0.0007623374695
2.8,29,11.6,-0.08660190552,-0.08299653232,-0.08432345092,-0.08700303733,-0.08638635278,-0.08600956947,-0.08534378558,0.001258119941,0.001418569707
2.8,30,12,-0.09301686287,-0.08888827264,-0.09209279716,-0.08951250464,-0.0892631039,-0.09134455025,-0.09022025019,0.00279661268,0.002796617104
2.8,31,12.4,-0.09943181276,-0.09234199673,-0.09828910232,-0.09426721931,-0.09399415553,-0.09504161775,-0.0947868228,0.004644989967,0.004644994624
3.2,0,0,0.1136363596,0.1048970446,0.1058491021,0.1073777899,0.1102457792,0.102583617,0.1061906591,-0.007445700467,0.007445693016
3.2,1,0.4,0.1063049808,0.1013480723,0.1046904474,0.1004323587,0.09936885536,0.1050199494,0.1021719351,-0.004133045673,0.004133044276
3.2,2,0.8,0.09897360206,0.09569283575,0.09887296706,0.0947913453,0.09713062644,0.0947265327,0.09624285996,-0.002730742097,0.0027307407
3.2,3,1.2,0.0916422233,0.09268651903,0.09145710617,0.09070804715,0.09038188308,0.09424698353,0.09189610928,0.0002538859844,0.001205737935
3.2,4,1.6,0.08431084454,0.08500422537,0.08291038126,0.08584874123,0.08347526193,0.08376476914,0.08420067281,-0.0001101717353,0.001002679812
3.2,5,2,0.07697947323,0.08054194599,0.07426702231,0.0793120414,0.07713104039,0.0762501508,0.07750044018,0.0005209669471,0.001897676266
3.2,6,2.4,0.06964809448,0.07165488601,0.06937235594,0.07190193236,0.07117396593,0.07428313792,0.07167725265,0.002029158175,0.00213945657
3.2,7,2.8,0.06231671199,0.06356681138,0.06260503083,0.06596629322,0.06216379255,0.06273009628,0.06340640783,0.001089695841,0.001150860684
3.2,8,3.2,0.05498533696,0.05602426827,0.05713178217,0.05811105669,0.05621733144,0.05386135727,0.05626915768,0.001283820719,0.00173341413
3.2,9,3.6,0.0476539582,0.05046122521,0.04950567335,0.04962455854,0.05025048554,0.04950447381,0.04986928403,0.002215325832,0.002215325134
3.2,10,4,0.04032257944,0.04294547811,0.04152709991,0.04095184803,0.04204879329,0.04187680036,0.04187000543,0.001547425985,0.001547424472
3.2,11,4.4,0.03299120069,0.03402774781,0.0335990414,0.03341911361,0.03630235419,0.0350785628,0.03448536247,0.001494161785,0.001494163298
3.2,12,4.8,0.02565982379,0.02591880038,0.02592590079,0.02534389496,0.02322503924,0.02643458545,0.02536964417,-0.0002901796252,0.0008101057028
3.2,13,5.2,0.01832844503,0.01779519767,0.01908917725,0.01681094617,0.01950377598,0.01946131513,0.01853208244,0.0002036374062,0.001023935853
3.2,14,5.6,0.01099706721,0.01174651086,0.01128587313,0.01036825776,0.008707940578,0.007817422971,0.009985201061,-0.001011866145,0.001427165931
3.2,15,6,0.003665689146,0.0003225766122,0.003390833735,0.002013482153,0.003333330154,0.00210942328,0.002233929234,-0.001431759913,0.001431760029
3.2,16,6.4,-0.003665689146,-0.005981002003,-0.005065947771,-0.007725046948,-0.003048419952,-0.003951750696,-0.00515443366,-0.001488744514,0.001735651866
3.2,17,6.8,-0.01099706721,-0.01257486641,-0.0133100152,-0.01260390505,-0.01056851447,-0.01358233951,-0.01252792776,-0.001530860551,0.001702281996
3.2,18,7.2,-0.01832844503,-0.02042361349,-0.01889926568,-0.01912004873,-0.02111912146,-0.01797595061,-0.01950759999,-0.001179154962,0.001320152776
3.2,19,7.6,-0.02565982379,-0.02766064554,-0.02626619861,-0.02523935214,-0.02579809353,-0.0256934464,-0.02613154612,-0.0004717223346,0.0006399120903
3.2,20,8,-0.03299120069,-0.03306244314,-0.03505270928,-0.03488004953,-0.03292103112,-0.03108530492,-0.03340030834,-0.0004091076553,0.001199532999
3.2,21,8.4,-0.04032257944,-0.0402973704,-0.03989742324,-0.04180653393,-0.04070432857,-0.03878174722,-0.04029748216,2.509728074e-05,0.0007713802042
3.2,22,8.8,-0.0476539582,-0.04801335931,-0.04777408764,-0.04741001502,-0.04801771417,-0.05016446859,-0.04827592894,-0.0006219707429,0.0007195480284
3.2,23,9.2,-0.05498533696,-0.0582257621,-0.05584069341,-0.05396490544,-0.05600784719,-0.05279223621,-0.05536628887,-0.0003809519112,0.001666364842
3.2,24,9.6,-0.06231671199,-0.06266672909,-0.05904684216,-0.06317602843,-0.06151431799,-0.06265495718,-0.06181177497,0.0005049370229,0.001123968512
3.2,25,10,-0.06964809448,-0.07098422945,-0.06612324715,-0.07173016667,-0.07172448933,-0.07128882408,-0.07037018985,-0.0007220953703,0.002132035792
3.2,26,10.4,-0.07697947323,-0.0782533884,-0.07433238626,-0.07623493671,-0.07707840204,-0.07597660273,-0.07637514174,0.0006043314934,0.001153467572
3.2,27,10.8,-0.08431084454,-0.08449973166,-0.08458768576,-0.08079455793,-0.08332806081,-0.08477683365,-0.08359737694,0.000713467598,0.001086157514
3.2,28,11.2,-0.0916422233,-0.0895883441,-0.09300117195,-0.09094709158,-0.09074062854,-0.09173583984,-0.09120261669,0.000439606607,0.001020634198
3.2,29,11.6,-0.09897360206,-0.09416434169,-0.09430153668,-0.09815886617,-0.09829263389,-0.09728255868,-0.09643998742,0.002533614635,0.002533614635
3.2,30,12,-0.1063049808,-0.101696521,-0.1047476977,-0.100752309,-0.1022518724,-0.1035277992,-0.1025952324,0.003709748387,0.003709740937
3.2,31,12.4,-0.1136363596,-0.1055181846,-0.1115282476,-0.1072840914,-0.1066053361,-0.1070228294,-0.1075917333,0.006044626236,0.006044621579
3.6,0,0,0.1278409064,0.1197074503,0.1193394661,0.1208339259,0.1241603568,0.1148683056,0.1197818965,-0.00805900991,0.008059005253
3.6,1,0.4,0.1195931062,0.1165242195,0.1183956116,0.1135208756,0.1120593101,0.1189880893,0.1158976182,-0.003695487976,0.003695484949
3.6,2,0.8,0.111345306,0.1070331037,0.1112657115,0.1063871905,0.1087347493,0.1061337292,0.1079108939,-0.003434412181,0.003434409155
3.6,3,1.2,0.1030975059,0.1035616621,0.1032727882,0.1017596498,0.1025561243,0.1068129763,0.1035926342,0.0004951283336,0.001246829284
3.6,4,1.6,0.0948497057,0.09213581681,0.09335535765,0.09687891603,0.09428184479,0.09394349903,0.09411908686,-0.0007306188345,0.001542303013
3.6,5,2,0.08660190552,0.08984701335,0.0833735019,0.08922080696,0.08666475117,0.08538527787,0.08689826727,0.0002963617444,0.002074377146
3.6,6,2.4,0.07835410535,0.08000850677,0.07817818224,0.08048892021,0.07978631556,0.08422324061,0.08053703606,0.002182930708,0.002253297018
3.6,7,2.8,0.07010630518,0.07306204736,0.07041098922,0.07449959219,0.07043877989,0.07018768042,0.07171981782,0.001613512635,0.001613512635
3.6,8,3.2,0.06185850129,0.06310489774,0.06489147246,0.06542583555,0.06310658157,0.06013318151,0.06333239377,0.00147389248,0.002164020436
3.6,9,3.6,0.05361070111,0.05632187426,0.05538946018,0.05580879003,0.0558673963,0.05620521307,0.05591855198,0.002307850868,0.002307845745
3.6,10,4,0.04536290094,0.04790461063,0.04666043445,0.04627612233,0.04731307179,0.04733864218,0.04709857702,0.00173567608,0.001735675381
3.6,11,4.4,0.03711510077,0.03790991753,0.03793522343,0.038025029,0.04098195583,0.03996729106,0.03896388412,0.001848783344,0.001848782646
3.6,12,4.8,0.0288673006,0.02925058454,0.02912729979,0.02890365198,0.02682754397,0.03005599976,0.02883301675,-3.428384662e-05,0.0007816180587
3.6,13,5.2,0.02061950043,0.01980590075,0.02195812017,0.01905568689,0.02215485275,0.02234903723,0.02106471919,0.0004452187568,0.001396184438
3.6,14,5.6,0.01237170026,0.01349668205,0.0125650242,0.01171252877,0.01004023105,0.008219920099,0.01120687742,-0.001164822839,0.001692145364
3.6,15,6,0.004123900086,0.001545742154,0.004044674337,0.002418369055,0.003587493673,0.002073176205,0.002733891131,-0.001390008954,0.001390008954
3.6,16,6.4,-0.004123900086,-0.006741762161,-0.006057053804,-0.00920859538,-0.00337142311,-0.004714272916,-0.006018621381,-0.001894721296,0.002195712179
3.6,17,6.8,-0.01237170026,-0.0139525719,-0.01559570804,-0.01445475034,-0.01190558076,-0.0159047097,-0.01436266489,-0.001990964636,0.00217741169
3.6,18,7.2,-0.02061950043,-0.02348281071,-0.02177084237,-0.02197925374,-0.02365628816,-0.02084534429,-0.02234690823,-0.001727407798,0.001727407449
3.6,19,7.6,-0.0288673006,-0.0309589915,-0.03034518287,-0.02886423469,-0.02885916457,-0.02924765646,-0.0296550449,-0.0007877442986,0.0007922261721
3.6,20,8,-0.03711510077,-0.03694191203,-0.04047400504,-0.04003275931,-0.03683042899,-0.03521244973,-0.03789830953,-0.0007832087576,0.0017274149
3.6,21,8.4,-0.04536290094,-0.04611814395,-0.04555956647,-0.04766269773,-0.04679374397,-0.04395490885,-0.0460178107,-0.0006549097598,0.001218108111
3.6,22,8.8,-0.05361070111,-0.05488123,-0.05374206603,-0.05389405042,-0.05388634279,-0.05709304661,-0.0546993427,-0.001088641584,0.001088646008
3.6,23,9.2,-0.06185850129,-0.06542496383,-0.06355390698,-0.06116019934,-0.06316645443,-0.05903445184,-0.06246800348,-0.0006095021963,0.002018434461
3.6,24,9.6,-0.07010630518,-0.0706795454,-0.06637070328,-0.07210741192,-0.06957670301,-0.07085282356,-0.06991743296,0.0001888722181,0.001517213881
3.6,25,10,-0.07835410535,-0.0800774619,-0.07441084087,-0.08125722408,-0.08116488159,-0.08092664927,-0.07956741005,-0.001213304698,0.002790611936
3.6,26,10.4,-0.08660190552,-0.08718230575,-0.08350485563,-0.08589854836,-0.0870250389,-0.0856301263,-0.08584817499,0.0007537305355,0.001155143953
3.6,27,10.8,-0.0948497057,-0.09500524402,-0.09517989308,-0.09043344855,-0.09390985966,-0.09507663548,-0.09392102063,0.0009286850691,0.001213751733
3.6,28,11.2,-0.1030975059,-0.1002126485,-0.1046719402,-0.1016299427,-0.101483129,-0.1035926938,-0.1023180708,0.0007794350386,0.00160728395
3.6,29,11.6,-0.111345306,-0.1053377166,-0.1042543054,-0.1092448831,-0.1098925173,-0.108536385,-0.1074531525,0.003892153502,0.003892144654
3.6,30,12,-0.1195931062,-0.1144969463,-0.1173571199,-0.1119737625,-0.1140986383,-0.1160434186,-0.1147939786,0.004799127579,0.004799128976
3.6,31,12.4,-0.1278409064,-0.11867553,-0.1247142032,-0.1203165799,-0.1189174727,-0.1190925166,-0.120343253,0.007497653365,0.007497645915
4,0,0,0.1420454532,0.1348666549,0.1328620762,0.1345228851,0.1365791857,0.1293325722,0.1336326897,-0.008412763476,0.008412778378
4,1,0.4,0.1328812242,0.1318102032,0.1320836246,0.1270245314,0.1257032454,0.1317334473,0.1296710074,-0.003210216761,0.003210213734
4,2,0.8,0.1237170026,0.1183795258,0.1236607954,0.1188465729,0.1211698353,0.1183156967,0.1200744882,-0.003642514348,0.003642517375
4,3,1.2,0.114552781,0.1144950315,0.1150619537,0.113256909,0.1146806255,0.1177459657,0.1150480956,0.0004953145981,0.001036764705
4,4,1.6,0.1053885594,0.09928330779,0.1038065106,0.1077103764,0.1052349508,0.1042356268,0.104054153,-0.001334406435,0.002263131784
4,5,2,0.09622433782,0.09924069792,0.09241870046,0.09904156625,0.09648776054,0.09561859816,0.09656146914,0.0003371313214,0.002101677703
4,6,2.4,0.08706011623,0.08845280111,0.08695335686,0.08898627758,0.08814229071,0.09256400168,0.08901973814,0.001959621906,0.002002333058
4,7,2.8,0.07789589465,0.08261652291,0.07821135968,0.08275843412,0.0789925456,0.07826039195,0.08016784489,0.002271950245,0.002271956299
4,8,3.2,0.06873167306,0.07030858099,0.0726237148,0.07243146002,0.07026489824,0.06759347022,0.07064442337,0.001912750304,0.002368032932
4,9,3.6,0.05956744775,0.06217823923,0.06123051047,0.06146244705,0.06146612018,0.06268525124,0.06180451438,0.002237066627,0.002237065928
4,10,4,0.05040322617,0.05287188292,0.05175368115,0.05169972032,0.05132443458,0.05218775943,0.05196749419,0.001564268023,0.001564269536
4,11,4.4,0.04123900086,0.04194038361,0.04226035625,0.04236213863,0.0443616882,0.04397806525,0.04298052937,0.001741528511,0.001741525484
4,12,4.8,0.03207477927,0.03263226524,0.03233064711,0.0323551856,0.03070111573,0.03336810321,0.03227746487,0.0002026855946,0.000752149499
4,13,5.2,0.02291055582,0.02185102552,0.02483575046,0.02153196186,0.02329787239,0.02441754937,0.02318683267,0.0002762768418,0.001251525828
4,14,5.6,0.01374633424,0.01532535255,0.01386165246,0.01295074075,0.01183724403,0.01023403183,0.01284180395,-0.0009045302868,0.001582264551
4,15,6,0.004582111258,0.002842959017,0.004741132259,0.002778824419,0.003625353798,0.002250947058,0.003247843357,-0.001334267901,0.001397876302
4,16,6.4,-0.004582111258,-0.007516615093,-0.007034555078,-0.009974515066,-0.00444781594,-0.005229450762,-0.006840590388,-0.00225847913,0.002312197117
4,17,6.8,-0.01374633424,-0.0154485302,-0.01788831502,-0.01604697481,-0.01412362605,-0.01723379269,-0.01614824869,-0.002401914448,0.002401913516
4,18,7.2,-0.02291055582,-0.02647324465,-0.0246026516,-0.02442204952,-0.02484630793,-0.02396588773,-0.02486202866,-0.001951472834,0.001951472485
4,19,7.6,-0.03207477927,-0.0342797637,-0.03440601379,-0.03295527771,-0.03202230483,-0.03283363581,-0.03329939768,-0.001224618405,0.001245609717
4,20,8,-0.04123900086,-0.04088754952,-0.04594866559,-0.04462978989,-0.04113922268,-0.04016594589,-0.04255423322,-0.001315232366,0.001924947603
4,21,8.4,-0.05040322617,-0.0518534556,-0.05122917518,-0.05314846709,-0.05203548819,-0.0498617962,-0.05162567645,-0.001222450286,0.00143902225
4,22,8.8,-0.05956744775,-0.06171333045,-0.05966927856,-0.06041416898,-0.0599524118,-0.06282870471,-0.06091557816,-0.001348130405,0.001348131103
4,23,9.2,-0.06873167306,-0.0726582408,-0.07126620412,-0.06857986748,-0.06965828687,-0.06623345613,-0.06967921555,-0.0009475424886,0.002007547067
4,24,9.6,-0.07789589465,-0.0787293762,-0.07371206582,-0.08079150319,-0.07778327167,-0.07861410081,-0.07792606205,-3.016740084e-05,0.001748749637
4,25,10,-0.08706011623,-0.08935626596,-0.08270660043,-0.09011547267,-0.08962889016,-0.08955503255,-0.08827245235,-0.001212336123,0.002953742398
4,26,10.4,-0.09622433782,-0.09615756571,-0.09268796444,-0.0953540951,-0.09642438591,-0.09526964277,-0.09517873079,0.00104560703,0.001125626266
4,27,10.8,-0.1053885594,-0.1056829244,-0.1057598516,-0.1008815765,-0.1048266292,-0.105418995,-0.1045139879,0.0008745715022,0.001153001213
4,28,11.2,-0.114552781,-0.1109963804,-0.1163671315,-0.1125236005,-0.1128250882,-0.1142591983,-0.1133942828,0.001158498228,0.001884241356
4,29,11.6,-0.1237170026,-0.1166251153,-0.1142093614,-0.1203416139,-0.1213951856,-0.1202246919,-0.1185591966,0.005157805979,0.005157808773
4,30,12,-0.1328812242,-0.1272184402,-0.1299750507,-0.123697564,-0.1265983731,-0.1282265633,-0.1271432042,0.005738019943,0.005738025997
4,31,12.4,-0.1420454532,-0.131876573,-0.1378644854,-0.1337706447,-0.1333901286,-0.132291317,-0.1338386238,0.008206829429,0.008206823841
4.4,0,0,0.15625,0.1499222219,0.1464855969,0.148130089,0.1491720527,0.1449442357,0.1477308422,-0.008519157767,0.008519160561
4.4,1,0.4,0.1461693496,0.147143364,0.1455054581,0.1407677829,0.1391929537,0.1443451643,0.1433909386,-0.002778410912,0.003168010619
4.4,2,0.8,0.1360886991,0.1298897862,0.1358263493,0.1314659417,0.1335128844,0.1305479109,0.1322485656,-0.003840133548,0.0038401247
4.4,3,1.2,0.1260080636,0.1254172027,0.1269080341,0.124743253,0.1266451478,0.1285130978,0.1264453381,0.0004372745752,0.001179552055
4.4,4,1.6,0.1159274131,0.1062721983,0.1144893989,0.1180627793,0.1162557825,0.1144107953,0.1138981953,-0.00202921778,0.003014716553
4.4,5,2,0.1058467701,0.1086840257,0.1015949473,0.1085594147,0.1062338278,0.1059525162,0.1062049493,0.0003581792116,0.002058905317
4.4,6,2.4,0.09576612711,0.09679722041,0.09575147927,0.09749336541,0.0966449976,0.1002934277,0.09739609063,0.001629963517,0.001635830151
4.4,7,2.8,0.08568548411,0.09201648831,0.08595495671,0.09066139907,0.08745785058,0.08612762392,0.08844367415,0.002758190036,0.002758179558
4.4,8,3.2,0.07560483366,0.07745381445,0.08012290299,0.07934951037,0.07733061165,0.07536117733,0.07792361081,0.002318777144,0.002416232135
4.4,9,3.6,0.06552419066,0.0679718405,0.06669639051,0.06707794964,0.06717019528,0.06906569004,0.0675964132,0.002072222531,0.002072222531
4.4,10,4,0.05544354767,0.05796253681,0.05686298013,0.05712589249,0.05540978536,0.05726433545,0.05692510679,0.001481559128,0.001495063305
4.4,11,4.4,0.04536290094,0.04575861618,0.04671318457,0.04641856626,0.04770962149,0.04765087366,0.04685017467,0.001487273723,0.001487271511
4.4,12,4.8,0.03528225794,0.03572519869,0.03554593772,0.03568134084,0.03470332921,0.03620003536,0.03557116538,0.0002889074385,0.0005204819026
4.4,13,5.2,0.02520161308,0.02371065691,0.02757327631,0.02369707078,0.02454280481,0.0261214748,0.0251290556,-7.255747914e-05,0.00138916634
4.4,14,5.6,0.01512096729,0.01690351218,0.01513233595,0.01418864727,0.01371251047,0.01264211163,0.01451582275,-0.000605144538,0.001322709257
4.4,15,6,0.00504032243,0.003948565573,0.005621671677,0.003118280321,0.003573996946,0.002683889121,0.003789280774,-0.001251041656,0.001483581378
4.4,16,6.4,-0.00504032243,-0.008389867842,-0.00799177587,-0.01001503877,-0.005480777472,-0.005794353783,-0.007534362376,-0.002494039945,0.002494040411
4.4,17,6.8,-0.01512096729,-0.0171304699,-0.0202335678,-0.01758774929,-0.01642275602,-0.01871868968,-0.01801864617,-0.002897678874,0.00289767934
4.4,18,7.2,-0.02520161308,-0.02956725098,-0.02743700892,-0.0264734868,-0.0261646416,-0.02675578371,-0.02727963403,-0.002078020945,0.002078021411
4.4,19,7.6,-0.03528225794,-0.03784555569,-0.03825678304,-0.037182495,-0.03523424268,-0.03639893234,-0.03698360175,-0.001701343805,0.001720549888
4.4,20,8,-0.04536290094,-0.04493841901,-0.05107583106,-0.04899819195,-0.04574168846,-0.04505564272,-0.04716195539,-0.001799054444,0.002091749804
4.4,21,8.4,-0.05544354767,-0.05778772756,-0.05701838434,-0.05861082301,-0.0575293228,-0.05580180883,-0.0573496148,-0.001906067133,0.00190606562
4.4,22,8.8,-0.06552419066,-0.06867003441,-0.06565825641,-0.06690354645,-0.06609921157,-0.06817288697,-0.06710078567,-0.001576595008,0.001576596522
4.4,23,9.2,-0.07560483366,-0.07965028286,-0.07891517878,-0.07612102479,-0.0762957558,-0.07394047081,-0.07698454708,-0.001379713416,0.002045453992
4.4,24,9.6,-0.08568548411,-0.08688497543,-0.08149471134,-0.08936724067,-0.08600517362,-0.08625520021,-0.08600146323,-0.0003159791231,0.001992285252
4.4,25,10,-0.09576612711,-0.09863758087,-0.09123535454,-0.09815135598,-0.09817108512,-0.0980284065,-0.09684475511,-0.001078628004,0.002890938427
4.4,26,10.4,-0.1058467701,-0.1052489206,-0.1021947712,-0.1044613943,-0.1058156192,-0.1048281342,-0.1045097709,0.001336999238,0.001337002264
4.4,27,10.8,-0.1159274131,-0.1163818166,-0.1162603423,-0.1118569747,-0.1157534346,-0.115368776,-0.1151242703,0.000803142786,0.001118077314
4.4,28,11.2,-0.1260080636,-0.1217544824,-0.1278698146,-0.1236571372,-0.124045074,-0.1250347495,-0.1244722456,0.001535817981,0.002280512359
4.4,29,11.6,-0.1360886991,-0.1276920885,-0.1245846301,-0.1317410618,-0.1326898038,-0.1319841295,-0.1297383308,0.006350368261,0.006350356154
4.4,30,12,-0.1461693496,-0.1398871541,-0.1426368207,-0.1355528831,-0.1390860677,-0.1407807171,-0.1395887434,0.006580606103,0.006580621004
4.4,31,12.4,-0.15625,-0.1448940933,-0.1509966999,-0.1473581791,-0.1477672011,-0.146556735,-0.1475145817,0.00873541832,0.00873541832
4.8,0,0,0.1704545468,0.1649991572,0.1611700654,0.1616295427,0.1617497951,0.1601738185,0.1619444788,-0.008510068059,0.008510070853
4.8,1,0.4,0.1594574749,0.1609815061,0.1577881277,0.1544154733,0.1527035981,0.1567891687,0.1565355808,-0.002921894193,0.003531512571
4.8,2,0.8,0.1484604031,0.1422775239,0.14766936,0.1439789534,0.1458252668,0.1429523975,0.1445406973,-0.003919705749,0.003919702955
4.8,3,1.2,0.1374633461,0.1360628307,0.138019532,0.1361769736,0.138496995,0.1390627325,0.1375638247,0.0001004785299,0.001175221754
4.8,4,1.6,0.1264662743,0.1157507822,0.1249063686,0.128302142,0.1272538006,0.1246979609,0.1241822094,-0.002284064889,0.003333420958
4.8,5,2,0.1154692024,0.1173921302,0.111941807,0.1178629324,0.1159797609,0.1162162125,0.1158785671,0.0004093647003,0.001820324338
4.8,6,2.4,0.104472138,0.1053876579,0.1047749221,0.1058099568,0.1051624119,0.1080769598,0.1058423743,0.001370236278,0.001370243728
4.8,7,2.8,0.09347507358,0.1002985761,0.09395758808,0.0983427316,0.09584598243,0.0941401124,0.09651700407,0.003041930497,0.003041924443
4.8,8,3.2,0.08247800171,0.08455371112,0.08674184978,0.08630914241,0.08442987502,0.08318153024,0.08504322171,0.002565219998,0.002565219998
4.8,9,3.6,0.0714809373,0.07390410453,0.07223194838,0.07277049124,0.0728867203,0.07532478124,0.07342360914,0.001942671835,0.001942671835
4.8,10,4,0.06048386917,0.06341084838,0.06181560084,0.06245270371,0.05953167006,0.06222581491,0.06188733131,0.001403462142,0.001784338034
4.8,11,4.4,0.04948680103,0.04958643764,0.0512352176,0.05062755942,0.05105760694,0.0512483567,0.0507510379,0.001264236867,0.001264234656
4.8,12,4.8,0.03848973662,0.03873930871,0.03860152513,0.03895375133,0.03874699771,0.03909284621,0.03882688284,0.0003371462226,0.0003371491912
4.8,13,5.2,0.02749266848,0.02595289052,0.02959674597,0.02592959255,0.02581113204,0.02795427293,0.0270489268,-0.0004437416792,0.001470014453
4.8,14,5.6,0.01649560034,0.01827654243,0.01576538384,0.01550452411,0.01553930342,0.01503199339,0.01602355018,-0.0004720501602,0.001184427761
4.8,15,6,0.005498533603,0.004857506603,0.005705691874,0.003469802439,0.003544365987,0.003119735047,0.004139420576,-0.001359113026,0.001441976521
4.8,16,6.4,-0.005498533603,-0.009077209979,-0.008840940893,-0.009970102459,-0.006548168138,-0.00649420917,-0.008186126128,-0.002687592525,0.002687592525
4.8,17,6.8,-0.01649560034,-0.0189493876,-0.02170627192,-0.01906603947,-0.01872054487,-0.02021270804,-0.01973099075,-0.00323539041,0.003235389944
4.8,18,7.2,-0.02749266848,-0.03201038018,-0.03034907579,-0.02852385677,-0.02754577063,-0.02960974537,-0.02960776724,-0.00211509876,0.002115097363
4.8,19,7.6,-0.03848973662,-0.04130895063,-0.04173796996,-0.04131373018,-0.03840938956,-0.04018320143,-0.04059064761,-0.002100910991,0.002133050468
4.8,20,8,-0.04948680103,-0.04970985651,-0.05464368314,-0.05321407318,-0.05038490146,-0.05001655966,-0.05159381777,-0.002107016742,0.002107013715
4.8,21,8.4,-0.06048386917,-0.06368325651,-0.0627681613,-0.06394837797,-0.0629593879,-0.06170768291,-0.06301337481,-0.00252950564,0.002529504243
4.8,22,8.8,-0.0714809373,-0.0752620101,-0.07208635658,-0.07353334874,-0.07221009582,-0.07354554534,-0.0733274743,-0.001846536994,0.001846533967
4.8,23,9.2,-0.08247800171,-0.0866241008,-0.085504435,-0.08356380463,-0.08300124109,-0.08145859838,-0.08403043449,-0.001552432775,0.001960195601
4.8,24,9.6,-0.09347507358,-0.09482418001,-0.09080635011,-0.09801278263,-0.09415013343,-0.0940611735,-0.09437091649,-0.0008958429098,0.001963339746
4.8,25,10,-0.104472138,-0.1073766276,-0.1006158739,-0.106220156,-0.1066567823,-0.1064668596,-0.1054672599,-0.0009951218963,0.002537627472
4.8,26,10.4,-0.1154692024,-0.114502281,-0.112002559,-0.1134943217,-0.1152908057,-0.1144695356,-0.1139518991,0.001517303288,0.001517301775
4.8,27,10.8,-0.1264662743,-0.1265682876,-0.1263889968,-0.1227832735,-0.1267069578,-0.1253691316,-0.1255633235,0.0009029507637,0.001040023519
4.8,28,11.2,-0.1374633461,-0.1323684305,-0.1382661015,-0.1347224414,-0.1352673173,-0.1360234916,-0.1353295594,0.002133786678,0.002454891801
4.8,29,11.6,-0.1484604031,-0.1391283125,-0.1377028525,-0.1431794018,-0.1439101994,-0.1433737725,-0.1414588988,0.007001504302,0.007001495454
4.8,30,12,-0.1594574749,-0.1521298587,-0.1541844755,-0.1472163945,-0.1516127288,-0.1530569196,-0.1516400725,0.007817402482,0.007817399688
4.8,31,12.4,-0.1704545468,-0.158027336,-0.1635928005,-0.1610889733,-0.162028864,-0.1605537981,-0.1610583514,0.009396195412,0.009396192618
5.2,0,0,0.1846590787,0.180469662,0.1761444211,0.1754219979,0.1747010946,0.1754570156,0.1764388382,-0.008220240474,0.008220240474
5.2,1,0.4,0.1727456003,0.1741626859,0.1706159562,0.1680993438,0.1667280644,0.1692602634,0.1697732657,-0.002972334623,0.003539171768
5.2,2,0.8,0.1608321071,0.1556963474,0.1596492678,0.1564625502,0.1573716998,0.155393213,0.1569146216,-0.003917485476,0.003917491529
5.2,3,1.2,0.1489186138,0.1469861567,0.1492065489,0.1475683749,0.1496483386,0.1495826989,0.1485984176,-0.0003201961517,0.0009928882355
5.2,4,1.6,0.1370051205,0.1280502826,0.1353267133,0.1389666349,0.1379861534,0.1350033879,0.1350666434,-0.001938477159,0.00311550498
5.2,5,2,0.1250916421,0.1262059808,0.1221832857,0.1269392818,0.1255412996,0.1264981031,0.1254735887,0.0003819465637,0.001545290696
5.2,6,2.4,0.1131781489,0.1137911752,0.1135763377,0.1140262261,0.1146098971,0.1157870591,0.114358142,0.001179993153,0.001179990126
5.2,7,2.8,0.101264663,0.1073329151,0.1014947444,0.1057330072,0.1035798341,0.1020379961,0.1040356904,0.002771027386,0.002771036234
5.2,8,3.2,0.08935116976,0.0906105563,0.09331567585,0.09328429401,0.09122011065,0.09100330621,0.09188678861,0.002535618842,0.002535618842
5.2,9,3.6,0.07743768394,0.07923480123,0.07762973756,0.07874883711,0.07847437263,0.08152665198,0.07912287861,0.001685194671,0.001685196185
5.2,10,4,0.06552419066,0.06785389036,0.06665802002,0.06783365458,0.06427025795,0.06717866659,0.06675890088,0.001234710217,0.001736280276
5.2,11,4.4,0.05361070111,0.05343224481,0.05573429167,0.05516938865,0.05484425277,0.05481723696,0.0547994785,0.001188777387,0.001260164427
5.2,12,4.8,0.04169721156,0.04162380472,0.04177790508,0.04216633365,0.04283767939,0.04202434793,0.04208601266,0.0003888010979,0.0004181653203
5.2,13,5.2,0.02978372388,0.02834948152,0.03144719824,0.02828060091,0.02768466622,0.02978758514,0.02910990641,-0.0006738174707,0.001340751769
5.2,14,5.6,0.01787023433,0.01921908557,0.0166658815,0.01696009189,0.01716171205,0.01734895259,0.01747114584,-0.000399088487,0.0009386300808
5.2,15,6,0.005956744775,0.005794171244,0.005926668644,0.004220798612,0.004159117118,0.003569392487,0.004734029528,-0.001222715247,0.001222715131
5.2,16,6.4,-0.005956744775,-0.009294237942,-0.009556680918,-0.01002154127,-0.007289916277,-0.007186308503,-0.008669736795,-0.00271299202,0.002712992253
5.2,17,6.8,-0.01787023433,-0.02040525526,-0.02296072617,-0.02050011046,-0.01997224241,-0.02162600681,-0.02109286748,-0.003222633153,0.003222633852
5.2,18,7.2,-0.02978372388,-0.03387454897,-0.03304748982,-0.03073739447,-0.02923537791,-0.03245426342,-0.0318698138,-0.002086089924,0.002305429429
5.2,19,7.6,-0.04169721156,-0.04437812418,-0.04493229091,-0.04574584216,-0.04116116092,-0.04389280081,-0.04402204603,-0.002324834466,0.002539252397
5.2,20,8,-0.05361070111,-0.0548177436,-0.05797399953,-0.05760037526,-0.05483905599,-0.05490947515,-0.05602813512,-0.002417434007,0.002417428885
5.2,21,8.4,-0.06552419066,-0.06897912174,-0.06809417903,-0.06911555678,-0.06755921245,-0.06760212034,-0.06827004254,-0.002745851874,0.002745847451
5.2,22,8.8,-0.07743768394,-0.081174694,-0.07804278284,-0.08005210757,-0.07784822583,-0.07889641076,-0.07920284569,-0.001765161753,0.001765160239
5.2,23,9.2,-0.08935116976,-0.09348207712,-0.0921170488,-0.09086862206,-0.08979123831,-0.08891679347,-0.09103514999,-0.001683980227,0.00185773673
5.2,24,9.6,-0.101264663,-0.1024992913,-0.0995965749,-0.1067962721,-0.1017144471,-0.1018490568,-0.1024911255,-0.001226462424,0.001893700683
5.2,25,10,-0.1131781489,-0.1158792228,-0.1097520366,-0.1147524938,-0.1146822199,-0.1148978248,-0.1139927655,-0.0008146166801,0.00218505552
5.2,26,10.4,-0.1250916421,-0.1243566945,-0.1216690019,-0.1225200444,-0.1245803088,-0.124147296,-0.1234546676,0.001636974514,0.001636973
5.2,27,10.8,-0.1370051205,-0.1366817802,-0.1365942955,-0.1338129491,-0.136918813,-0.135309428,-0.1358634681,0.001141652465,0.001141667366
5.2,28,11.2,-0.1489186138,-0.1435611993,-0.1487660706,-0.1458468288,-0.1466521472,-0.1469322145,-0.1463516951,0.002566918731,0.002566921758
5.2,29,11.6,-0.1608321071,-0.1515873373,-0.1509355605,-0.1543915421,-0.1549918354,-0.1546938717,-0.1533200294,0.007512077689,0.007512077689
5.2,30,12,-0.1727456003,-0.1644999534,-0.166183129,-0.1591196507,-0.1644759923,-0.1654085815,-0.1639374495,0.008808150887,0.00880813878
5.2,31,12.4,-0.1846590787,-0.1716317236,-0.1765319109,-0.1750926226,-0.1761446148,-0.174654454,-0.1748110503,0.009848028421,0.00984801352
5.6,0,0,0.1988636255,0.1959452033,0.191200465,0.189693138,0.1886229217,0.1909480393,0.1912819445,-0.007581681013,0.007581672166
5.6,1,0.4,0.1860337257,0.1872867644,0.1836634278,0.1815866679,0.1803539991,0.1817389727,0.1829259694,-0.003107756376,0.003608974861
5.6,2,0.8,0.173203811,0.1691702306,0.1715776175,0.1690990329,0.1692234129,0.1678523421,0.1693845242,-0.003819286823,0.003819283796
5.6,3,1.2,0.1603738964,0.1578422636,0.1602926105,0.1589649618,0.1606754512,0.160064742,0.1595680118,-0.0008058845997,0.0009265124681
5.6,4,1.6,0.1475439817,0.1401981413,0.1457280219,0.1495541483,0.1484700888,0.1453068554,0.1458514482,-0.001692533493,0.002867039992
5.6,5,2,0.134714067,0.134947449,0.1323018223,0.1366050392,0.1349014938,0.136761263,0.1351034045,0.0003893375397,0.001354244305
5.6,6,2.4,0.1218841597,0.1222223788,0.1223130524,0.1227105334,0.123831138,0.12335971,0.122887373,0.001003213227,0.001003202749
5.6,7,2.8,0.1090542525,0.1143009216,0.1088850051,0.1134221554,0.1112164259,0.1096793562,0.1115007773,0.002446524799,0.002514219377
5.6,8,3.2,0.09622433782,0.09677118063,0.09974366426,0.1001887694,0.09759910405,0.09879558533,0.09861966223,0.002395324409,0.002395323012
5.6,9,3.6,0.08339442313,0.0845566541,0.08297234774,0.0844289884,0.08381382376,0.08761249483,0.08467686176,0.001282438636,0.001451268792
5.6,10,4,0.07056451589,0.07235127687,0.07144229114,0.0735257715,0.06930810213,0.07211442292,0.07174837589,0.001183860004,0.001686422504
5.6,11,4.4,0.0577346012,0.05728978664,0.06023434922,0.05937279761,0.05847855285,0.05834723264,0.0587445423,0.001009941101,0.001187868416
5.6,12,4.8,0.04490469024,0.04464317113,0.04514223337,0.04551144317,0.04635211825,0.04508306086,0.04534640536,0.0004417151213,0.0005463227862
5.6,13,5.2,0.03207477927,0.03075556085,0.03308554739,0.03084606677,0.02973262221,0.03162975982,0.03120991029,-0.0008648689836,0.001269175089
5.6,14,5.6,0.01924486831,0.02010959387,0.01779920235,0.01869665831,0.01849867404,0.01948693767,0.0189182125,-0.0003266558051,0.0007693730295
5.6,15,6,0.006414955948,0.006688840687,0.006157368422,0.005005856976,0.005102463067,0.003914486617,0.005373802967,-0.00104115298,0.001150706667
5.6,16,6.4,-0.006414955948,-0.009508289397,-0.01014220715,-0.0101607088,-0.008492641151,-0.007859744132,-0.009232717566,-0.002817761619,0.002817762317
5.6,17,6.8,-0.01924486831,-0.02179339528,-0.02411930263,-0.02171013691,-0.02110067755,-0.02288761362,-0.02232222632,-0.003077358007,0.003077356843
5.6,18,7.2,-0.03207477927,-0.03573652357,-0.03563814238,-0.03306861967,-0.03156115487,-0.03524075449,-0.03424904123,-0.002174261957,0.002379709389
5.6,19,7.6,-0.04490469024,-0.0475939177,-0.04804901034,-0.04951143265,-0.04434634,-0.04756045341,-0.04741222784,-0.002507537603,0.002730880631
5.6,20,8,-0.0577346012,-0.05985105783,-0.06121156365,-0.06193055958,-0.0590993911,-0.05957394838,-0.06033330038,-0.002598699182,0.002598702908
5.6,21,8.4,-0.07056451589,-0.07436134666,-0.07319130003,-0.07453394681,-0.07206834108,-0.07363075763,-0.07355713099,-0.002992615104,0.002992622554
5.6,22,8.8,-0.08339442313,-0.08723056316,-0.08379433304,-0.08660938591,-0.08365099877,-0.08431564271,-0.08512018621,-0.001725763083,0.001725761569
5.6,23,9.2,-0.09622433782,-0.1002201289,-0.09874865413,-0.09825900197,-0.09677293152,-0.09650368243,-0.09810088575,-0.001876547933,0.001876541995
5.6,24,9.6,-0.1090542525,-0.1100874096,-0.1082108468,-0.115163289,-0.109559387,-0.109671779,-0.1105385423,-0.001484289765,0.001821652055
5.6,25,10,-0.1218841597,-0.1242070422,-0.1187974513,-0.1239474267,-0.1227987632,-0.1233052611,-0.1226111874,-0.0007270276546,0.001961712493
5.6,26,10.4,-0.134714067,-0.134021461,-0.131317243,-0.1320719123,-0.1340699196,-0.1340254247,-0.1331011951,0.001612871885,0.001612874912
5.6,27,10.8,-0.1475439817,-0.1467563808,-0.1467077285,-0.1449201256,-0.1470474005,-0.1452893764,-0.1461441964,0.00139978528,0.001399779343
5.6,28,11.2,-0.1603738964,-0.1546387374,-0.1592088491,-0.1569511294,-0.1582778394,-0.1575112045,-0.1573175639,0.003056332469,0.003056344343
5.6,29,11.6,-0.173203811,-0.1639804244,-0.1641377658,-0.165868789,-0.1665812284,-0.1659746021,-0.1653085649,0.007895246148,0.007895248942
5.6,30,12,-0.1860337257,-0.1768863797,-0.1783837974,-0.1720001251,-0.1778646111,-0.1780112088,-0.1766292304,0.009404495358,0.009404500946
5.6,31,12.4,-0.1988636255,-0.185133636,-0.1894933283,-0.1884205341,-0.1904631108,-0.1890357435,-0.1885092705,0.01035435498,0.01035435498
6,0,0,0.2130681723,0.2112691104,0.2061354518,0.2037948817,0.2026812732,0.2061627805,0.2060087025,-0.007059469819,0.007059472613
6,1,0.4,0.1993218362,0.2002479434,0.1966300309,0.1950188577,0.1938934773,0.1940671653,0.1959715039,-0.003350332379,0.003720784094
6,2,0.8,0.185575515,0.1825977564,0.1833970994,0.1809916794,0.1811330914,0.1801781356,0.1816595495,-0.003915965557,0.003915962763
6,3,1.2,0.1718291789,0.1686636806,0.1712883562,0.1700234264,0.1717161238,0.1705873758,0.1704557985,-0.001373380423,0.00137338636
6,4,1.6,0.1580828428,0.152197957,0.1560733318,0.1595246047,0.1590171158,0.155792281,0.156521067,-0.001561775804,0.00251219864
6,5,2,0.1443365067,0.1436588764,0.1423086226,0.145853743,0.1444781572,0.1469828784,0.1446564496,0.000319942832,0.001402154565
6,6,2.4,0.1305901706,0.1305301338,0.1310096085,0.1313513964,0.1328707486,0.1310631335,0.1313650161,0.0007748454809,0.000798848283
6,7,2.8,0.1168438345,0.121213302,0.1166729406,0.1208339036,0.118980363,0.1172660068,0.1189933047,0.00214947015,0.002217826201
6,8,3.2,0.1030975059,0.1029448286,0.106068179,0.1069912985,0.1040745825,0.1064698696,0.1053097472,0.002212241292,0.002273316728
6,9,3.6,0.08935116976,0.08989694715,0.08872241527,0.09010937065,0.08907045424,0.09380390495,0.09032061696,0.0009694471955,0.001333236694
6,10,4,0.07560483366,0.0768981725,0.07629448175,0.07909868658,0.07489480078,0.07706151158,0.07684952766,0.001244693995,0.001528710127
6,11,4.4,0.06185850129,0.06101744622,0.06466242671,0.06333484501,0.06182916462,0.06190923601,0.06255061924,0.0006921179593,0.001040279167
6,12,4.8,0.04811216891,0.04772341251,0.04866267741,0.04876133427,0.0497655198,0.04825456068,0.04863350093,0.0005213320255,0.0006768346066
6,13,5.2,0.03436583653,0.0330985561,0.03488758951,0.03368599713,0.03197830543,0.03345991299,0.03342207521,-0.0009437613189,0.001152465469
6,14,5.6,0.02061950043,0.02106129378,0.01913911663,0.02039732039,0.01998487115,0.02163658477,0.02044383809,-0.0001756623387,0.0007592141628
6,15,6,0.00687316712,0.007641684264,0.006329003721,0.005361661315,0.005917189643,0.004105830565,0.005871073809,-0.001002093311,0.001309500076
6,16,6.4,-0.00687316712,-0.00969465822,-0.01057488471,-0.01063040085,-0.009807340801,-0.008722044528,-0.009885865264,-0.003012698144,0.003012698609
6,17,6.8,-0.02061950043,-0.02317889407,-0.02533986792,-0.02294152975,-0.02214686573,-0.02420234866,-0.02356190048,-0.002942400053,0.002942400752
6,18,7.2,-0.03436583653,-0.03761964291,-0.03827874735,-0.03569775075,-0.03400866315,-0.03803791851,-0.0367285423,-0.002362705767,0.002505577402
6,19,7.6,-0.04811216891,-0.05093148351,-0.0513170138,-0.05259613693,-0.0476308465,-0.0510341078,-0.05070191622,-0.00258974731,0.002782277763
6,20,8,-0.06185850129,-0.06486786902,-0.06470841169,-0.0663240999,-0.0633205846,-0.06425122917,-0.06469444185,-0.00283594057,0.002835937543
6,21,8.4,-0.07560483366,-0.07968588918,-0.07846899331,-0.08002476394,-0.07674185187,-0.07949434966,-0.07888317108,-0.003278337419,0.003278336022
6,22,8.8,-0.08935116976,-0.09322364628,-0.08979682624,-0.09251618385,-0.08941129595,-0.08964182436,-0.09091795981,-0.001566790044,0.001566785621
6,23,9.2,-0.1030975059,-0.1069549918,-0.105192773,-0.1055454612,-0.1037502065,-0.1041990817,-0.1051285043,-0.002030998468,0.002030997071
6,24,9.6,-0.1168438345,-0.1177074909,-0.116985023,-0.1227963343,-0.1173803583,-0.1173432544,-0.1184424907,-0.001598656178,0.001598657691
6,25,10,-0.1305901706,-0.1324541718,-0.1280024499,-0.1328982264,-0.1308125556,-0.1314883679,-0.1311311573,-0.0005409866571,0.001576071954
6,26,10.4,-0.1443365067,-0.1436610073,-0.1410237104,-0.1416137367,-0.1436303258,-0.1437754482,-0.1427408457,0.001595661044,0.001595661044
6,27,10.8,-0.1580828428,-0.1567396969,-0.1565937102,-0.1555731148,-0.1570214629,-0.1550033391,-0.1561862677,0.001896575093,0.00189657812
6,28,11.2,-0.1718291789,-0.1656581461,-0.1694675535,-0.1672724187,-0.1698170006,-0.1682490408,-0.1680928171,0.003736361861,0.00373634696
6,29,11.6,-0.185575515,-0.1762184799,-0.1772102863,-0.1775135994,-0.1783234775,-0.1770616621,-0.1772654951,0.00831001997,0.008310014382
6,30,12,-0.1993218362,-0.1893309057,-0.1905457377,-0.1849891096,-0.1912169456,-0.1905250251,-0.1893215477,0.01000028849,0.01000029128
6,31,12.4,-0.2130681723,-0.1986125559,-0.2021428496,-0.2016780972,-0.2047136426,-0.2030019462,-0.2020298243,0.01103834808,0.01103835367
6.4,0,0,0.2272727191,0.2260954231,0.2209316194,0.2179796249,0.2165905535,0.221143052,0.2205480337,-0.006724685431,0.006724664476
6.4,1,0.4,0.2126099616,0.2132611126,0.2095336616,0.208354786,0.207458362,0.2064171433,0.209005028,-0.003604933619,0.003865408944
6.4,2,0.8,0.1979472041,0.1956920922,0.1953652948,0.1929939687,0.1929519773,0.1922922134,0.1938591152,-0.00408808887,0.004088094924
6.4,3,1.2,0.1832844466,0.1795652807,0.1824967563,0.1812851429,0.1827082038,0.1811258495,0.1814362556,-0.001848191023,0.001848199987
6.4,4,1.6,0.1686216891,0.1636215895,0.1667310297,0.169099912,0.1694298685,0.1665127873,0.1670790315,-0.001542657614,0.002057212638
6.4,5,2,0.1539589465,0.1525156647,0.1524140686,0.154820025,0.154022783,0.1569961607,0.1541537344,0.0001947879791,0.001390057849
6.4,6,2.4,0.139296189,0.1388048381,0.139680177,0.1396558583,0.1418759525,0.1388242841,0.139768213,0.0004720240831,0.0008573353407
6.4,7,2.8,0.124633424,0.1278911233,0.1245436743,0.1280716509,0.1267134547,0.1249453127,0.1264330447,0.001799620688,0.001835519099
6.4,8,3.2,0.1099706739,0.1092789471,0.112521708,0.1136260182,0.1105454564,0.113869898,0.111968413,0.001997739077,0.002274422441
6.4,9,3.6,0.0953079164,0.09543990344,0.09489324689,0.0956909284,0.09437060356,0.1000484228,0.09608862549,0.0007807090878,0.001321497606
6.4,10,4,0.08064515889,0.08155189455,0.08112458885,0.08431236446,0.08049015701,0.0823341459,0.08196263015,0.001317471266,0.001379471971
6.4,11,4.4,0.06598240137,0.06456780434,0.06866965443,0.06698501855,0.0652686134,0.06592105329,0.0662824288,0.0003000274301,0.001175920712
6.4,12,4.8,0.05131964758,0.05106242001,0.05198397115,0.0516842939,0.05322793871,0.05144029856,0.05187978223,0.0005601346493,0.000663027924
6.4,13,5.2,0.03665689006,0.03545898572,0.03679636121,0.03636707366,0.03423810005,0.03548174724,0.03566845506,-0.0009884350002,0.001044224948
6.4,14,5.6,0.02199413441,0.02208513767,0.02035848796,0.02197507769,0.02144227922,0.02378399111,0.02192899399,-6.514042616e-05,0.0008174836403
6.4,15,6,0.007331378292,0.008507803082,0.00653899461,0.005467321724,0.00663010776,0.004408625886,0.006310570054,-0.001020808239,0.001491377596
6.4,16,6.4,-0.007331378292,-0.009665522724,-0.01084588468,-0.01126773842,-0.01115918532,-0.009767975658,-0.01054126211,-0.003209883813,0.003209882881
6.4,17,6.8,-0.02199413441,-0.02450465411,-0.02626147494,-0.02427107655,-0.02326939255,-0.02564514801,-0.02479035035,-0.002796215937,0.002796214772
6.4,18,7.2,-0.03665689006,-0.03975041583,-0.04041918367,-0.03814442456,-0.03648025542,-0.0408359617,-0.039126046,-0.002469155937,0.002539812122
6.4,19,7.6,-0.05131964758,-0.05438043177,-0.05460621417,-0.0557930395,-0.05092658848,-0.05488927662,-0.05411911011,-0.002799462527,0.002956686076
6.4,20,8,-0.06598240137,-0.069646433,-0.06834240258,-0.07053099573,-0.06755065918,-0.0689958632,-0.06901326776,-0.003030866385,0.003030869411
6.4,21,8.4,-0.08064515889,-0.08473480493,-0.08368474245,-0.08534929901,-0.08141986281,-0.08581323922,-0.08420038223,-0.003555223346,0.003555230796
6.4,22,8.8,-0.0953079164,-0.09913046658,-0.09618099779,-0.09778118879,-0.09517343342,-0.09563134611,-0.09677948803,-0.001471571624,0.001525363303
6.4,23,9.2,-0.1099706739,-0.1134508997,-0.1119688451,-0.1126792356,-0.1107578427,-0.1122498363,-0.1122213379,-0.002250663936,0.002250657883
6.4,24,9.6,-0.124633424,-0.1255007684,-0.125543952,-0.1298014373,-0.1252251863,-0.1252118796,-0.1262566447,-0.001623220742,0.001623220742
6.4,25,10,-0.139296189,-0.1405980438,-0.1373157501,-0.1413191408,-0.1386360526,-0.1397148669,-0.1395167857,-0.0002205967903,0.001276811934
6.4,26,10.4,-0.1539589465,-0.1528955102,-0.1511576027,-0.1504668146,-0.1530867219,-0.1535951644,-0.1522403657,0.001718580723,0.00171858375
6.4,27,10.8,-0.1686216891,-0.1667304933,-0.1666444242,-0.1657406539,-0.1670254618,-0.164994657,-0.1662271321,0.002394556999,0.002394550946
6.4,28,11.2,-0.1832844466,-0.1767040938,-0.1802413911,-0.1778436601,-0.1812577993,-0.1793029755,-0.179069981,0.004214465618,0.004214462824
6.4,29,11.6,-0.1979472041,-0.1885856986,-0.1901658475,-0.1898167282,-0.1900086254,-0.1880302876,-0.1893214434,0.008625760674,0.008625766262
6.4,30,12,-0.2126099616,-0.202045396,-0.2031596154,-0.1985937953,-0.2044549435,-0.2029405534,-0.2022388726,0.01037108898,0.01037110109
6.4,31,12.4,-0.2272727191,-0.2128219604,-0.2153139114,-0.2151044011,-0.2189066261,-0.2168007642,-0.2157895267,0.01148319244,0.01148318686
6.8,0,0,0.241477266,0.2407978475,0.2356603742,0.2324596941,0.230803296,0.2358770221,0.2351196557,-0.006357610226,0.006357619073
6.8,1,0.4,0.225898087,0.2264685929,0.2224653214,0.2215950042,0.2208590955,0.2188833207,0.2220542729,-0.003843814135,0.004072022624
6.8,2,0.8,0.2103189081,0.2085870951,0.2074631155,0.2054319978,0.2050518394,0.2044700384,0.2062008083,-0.004118099809,0.004118090961
6.8,3,1.2,0.1947397292,0.1905175298,0.1937090904,0.1926216185,0.1934972703,0.1917828172,0.1924256831,-0.002314046025,0.002314063953
6.8,4,1.6,0.1791605502,0.1745259017,0.1775228381,0.1791360527,0.1801351309,0.1777269244,0.1778093725,-0.001351177692,0.001741012908
6.8,5,2,0.1635813713,0.1616455466,0.1623126715,0.1643226892,0.1635483801,0.1663437188,0.1636345834,5.321204662e-05,0.001348236226
6.8,6,2.4,0.1480021924,0.1471153498,0.1482348889,0.1481479406,0.1506756693,0.1471670717,0.148268193,0.0002660006285,0.0009547770023
6.8,7,2.8,0.1324230134,0.134711802,0.1322385073,0.1358968318,0.1346714944,0.1332320869,0.1341501474,0.001727133989,0.001800933504
6.8,8,3.2,0.1168438345,0.1157713383,0.119110465,0.1198183894,0.1170964986,0.1207240298,0.1185041443,0.001660309732,0.002089308109
6.8,9,3.6,0.101264663,0.1011162102,0.1008965299,0.1013313681,0.1004388034,0.1060578302,0.1019681543,0.0007034912705,0.001240463578
6.8,10,4,0.08568548411,0.08606769145,0.08607490361,0.08908051997,0.08626314253,0.08737131953,0.08697151393,0.001286029816,0.001286031329
6.8,11,4.4,0.07010630518,0.06804401428,0.07226555794,0.07075181603,0.0688168779,0.07060785592,0.07009722292,-9.082257748e-06,0.001331606531
6.8,12,4.8,0.05452712625,0.05427370593,0.05534338206,0.05489057302,0.0562261343,0.05461467057,0.05506969243,0.0005425661802,0.0006439350545
6.8,13,5.2,0.03894794732,0.0378489159,0.03868759051,0.03873501718,0.03668194637,0.03827363253,0.03804542124,-0.0009025260806,0.0009025268373
6.8,14,5.6,0.02336876839,0.02333727479,0.02159535885,0.02319594473,0.02287401259,0.02522012405,0.023244543,-0.0001242253929,0.0008647676441
6.8,15,6,0.007789588999,0.009179137647,0.006710030138,0.006073191762,0.007270827889,0.004780702293,0.00680277776,-0.0009868112393,0.001542630489
6.8,16,6.4,-0.007789588999,-0.009582690895,-0.01125829667,-0.01151618734,-0.01200933754,-0.01088104025,-0.01104951091,-0.003259921912,0.003259921446
6.8,17,6.8,-0.02336876839,-0.02595852315,-0.02742100134,-0.02578607388,-0.02445504069,-0.0269982256,-0.02612377331,-0.002755004913,0.002755004447
6.8,18,7.2,-0.03894794732,-0.04200387374,-0.0427479893,-0.04091899097,-0.03903601691,-0.04311332107,-0.04156403989,-0.002616092563,0.002616091166
6.8,19,7.6,-0.05452712625,-0.05781681836,-0.05799789354,-0.0590987131,-0.05411271751,-0.05818066001,-0.05744136497,-0.002914238721,0.003079997841
6.8,20,8,-0.07010630518,-0.07415418327,-0.07193528861,-0.07465509325,-0.07142391056,-0.073401995,-0.07311408967,-0.003007784486,0.00300778891
6.8,21,8.4,-0.08568548411,-0.08973804116,-0.08875690401,-0.09043043107,-0.08631922305,-0.09114831686,-0.08927857876,-0.003593094647,0.003593099071
6.8,22,8.8,-0.101264663,-0.1050506979,-0.1024615467,-0.103877455,-0.1007148772,-0.1015891135,-0.1027387381,-0.001474075019,0.001693989383
6.8,23,9.2,-0.1168438345,-0.1200408787,-0.1187598407,-0.1196080893,-0.1174141988,-0.1203026772,-0.1192251444,-0.002381309867,0.002381302416
6.8,24,9.6,-0.1324230134,-0.1334949285,-0.1337331235,-0.1367764175,-0.1330126822,-0.1334488392,-0.1340931952,-0.001670181751,0.001670184778
6.8,25,10,-0.1480021924,-0.1488782465,-0.1463095248,-0.1494437158,-0.1471823752,-0.1479927897,-0.1479613334,4.085898399e-05,0.0009678929928
6.8,26,10.4,-0.1635813713,-0.161940679,-0.1611215174,-0.1602863818,-0.1624159813,-0.1633901298,-0.1618309319,0.001750439405,0.001750433468
6.8,27,10.8,-0.1791605502,-0.1766920537,-0.1764282286,-0.1762865782,-0.1771911532,-0.1754779071,-0.1764151752,0.002745375037,0.00274536619
6.8,28,11.2,-0.1947397292,-0.1876716614,-0.1907789707,-0.1888557374,-0.1924057305,-0.1894388944,-0.1898301989,0.004909530282,0.004909530282
6.8,29,11.6,-0.2103189081,-0.2008320987,-0.2027291954,-0.2018575072,-0.2019620091,-0.1998541355,-0.2014469802,0.008871927857,0.008871918544
6.8,30,12,-0.225898087,-0.2147696018,-0.2157456875,-0.2120358199,-0.2179276347,-0.2148793191,-0.2150716037,0.01082648337,0.01082647406
6.8,31,12.4,-0.241477266,-0.2273919731,-0.2285518944,-0.2290180176,-0.2332180589,-0.2302489132,-0.2296857834,0.01179148257,0.01179149467
7.2,0,0,0.2556818128,0.2554515004,0.2503530383,0.246970728,0.2451055795,0.2505547702,0.2496871203,-0.005994692445,0.005994689651
7.2,1,0.4,0.2391862124,0.2395725995,0.2353684306,0.2348124087,0.2342128307,0.2320982814,0.2352128923,-0.003973320127,0.004127857275
7.2,2,0.8,0.2226906121,0.2213123292,0.219514817,0.2178842574,0.2172212899,0.2168797255,0.2185624838,-0.00412812829,0.00412812829
7.2,3,1.2,0.2061950117,0.201554805,0.2049012482,0.2039070576,0.204183802,0.2025202513,0.2034134418,-0.002781569958,0.002781578805
7.2,4,1.6,0.1896994114,0.1852947176,0.1882954538,0.1892123967,0.1907755733,0.1885417551,0.1884239763,-0.00127543509,0.001705896808
7.2,5,2,0.173203811,0.1708293557,0.172168538,0.1738907397,0.1729137003,0.1753583103,0.1730321199,-0.0001716911793,0.001308253384
7.2,6,2.4,0.1567082107,0.1553028971,0.1567915082,0.1566640735,0.1593253165,0.1558042169,0.1567775905,6.937980652e-05,0.001010769629
7.2,7,2.8,0.1402126104,0.1419415772,0.1399371028,0.1437578946,0.1423768848,0.1410822421,0.1418191493,0.001606538892,0.001716732979
7.2,8,3.2,0.1237170026,0.1223329455,0.1256770939,0.1259310842,0.1236237809,0.126693055,0.1248515993,0.001134596765,0.001725500799
7.2,9,3.6,0.1072214022,0.1068910956,0.1068786979,0.106983088,0.1065628901,0.1118463352,0.1078324169,0.0006110146642,0.001238954021
7.2,10,4,0.09072580189,0.09060019255,0.09101523459,0.09385196865,0.09205558151,0.09212928265,0.09193045646,0.001204654574,0.001254893839
7.2,11,4.4,0.07423020154,0.07163749635,0.07585702837,0.07450452447,0.07260109484,0.0747756511,0.07387515157,-0.0003550499678,0.001333682216
7.2,12,4.8,0.0577346012,0.05730294436,0.05869119242,0.05814326555,0.05909831822,0.05758240074,0.05816362426,0.0004290230572,0.000662565988
7.2,13,5.2,0.04123900086,0.04022513703,0.04058697447,0.04111492634,0.03925496712,0.04085056111,0.04040651396,-0.0008324868977,0.0008324876544
7.2,14,5.6,0.02474340051,0.02465770394,0.02283524349,0.0243492797,0.02419106662,0.02613963187,0.02443458512,-0.0003088153899,0.0008673079428
7.2,15,6,0.008247800171,0.009578783065,0.006883099675,0.006709288806,0.007638921961,0.00535236299,0.007232491858,-0.001015308313,0.001547702006
7.2,16,6.4,-0.008247800171,-0.0097296983,-0.01167311519,-0.01173125952,-0.01274532638,-0.01151123643,-0.01147812791,-0.00323032774,0.003230327042
7.2,17,6.8,-0.02474340051,-0.02746416628,-0.02859441191,-0.02734144405,-0.02577717602,-0.02825501747,-0.02748644352,-0.002743043005,0.00274304254
7.2,18,7.2,-0.04123900086,-0.04417199269,-0.04507772624,-0.04372294247,-0.04161131755,-0.04498486221,-0.04391376674,-0.002674765885,0.002674767282
7.2,19,7.6,-0.0577346012,-0.06131200492,-0.06138872355,-0.06234916672,-0.05748364702,-0.06125572324,-0.06075785309,-0.003023251891,0.003123633564
7.2,20,8,-0.07423020154,-0.07850209624,-0.07555171102,-0.07880413532,-0.07541009784,-0.07772890478,-0.07719938457,-0.002969183028,0.002969187452
7.2,21,8.4,-0.09072580189,-0.09481761605,-0.09383990616,-0.09545394033,-0.09141156822,-0.09601199627,-0.09430700541,-0.00358120352,0.00358120352
7.2,22,8.8,-0.1072214022,-0.1110325158,-0.1087588295,-0.110025987,-0.1063359529,-0.1079427898,-0.1088192239,-0.001597821712,0.001951992512
7.2,23,9.2,-0.1237170026,-0.1268006116,-0.1255389452,-0.1265081316,-0.1241787821,-0.1275848299,-0.1261222512,-0.002405248582,0.00240525743
7.2,24,9.6,-0.1402126104,-0.1414737403,-0.1419272274,-0.1437574923,-0.1407214701,-0.1412891746,-0.141833812,-0.001621201634,0.001621210598
7.2,25,10,-0.1567082107,-0.157109499,-0.1553122699,-0.157503143,-0.1558011323,-0.1564706266,-0.1564393342,0.0002688765526,0.0007473647711
7.2,26,10.4,-0.173203811,-0.1711117625,-0.1710933596,-0.170283258,-0.1715160012,-0.1733017713,-0.1714612246,0.001742586493,0.001781764673
7.2,27,10.8,-0.1896994114,-0.1865848154,-0.1862145662,-0.1868692487,-0.1874299049,-0.1858091056,-0.1865815371,0.003117874265,0.003117883112
7.2,28,11.2,-0.2061950117,-0.1985682994,-0.2012894452,-0.19975622,-0.2035747319,-0.200004369,-0.2006386071,0.005556404591,0.005556398537
7.2,29,11.6,-0.2226906121,-0.2128067166,-0.2152656317,-0.2138003856,-0.2139184177,-0.2115871012,-0.2134756297,0.00921498239,0.009214961901
7.2,30,12,-0.2391862124,-0.2276274413,-0.2283197045,-0.2253809273,-0.2314245552,-0.2274511456,-0.2280407399,0.01114547253,0.01114545763
7.2,31,12.4,-0.2556818128,-0.2418810129,-0.2417630702,-0.2429753244,-0.247412622,-0.2440890968,-0.2436242104,0.01205760241,0.0120575875
7.6,0,0,0.2698863447,0.2701350749,0.2649772763,0.2614968419,0.2598793507,0.2650010288,0.2642979026,-0.005588442087,0.005687922239
7.6,1,0.4,0.2524743378,0.2526372075,0.2481919527,0.2480295449,0.2474137992,0.2453738898,0.2483292818,-0.004145056009,0.00421020668
7.6,2,0.8,0.2350623161,0.2340195924,0.2314468473,0.2303596735,0.2294414043,0.2295764387,0.2309687883,-0.004093527794,0.004093525
7.6,3,1.2,0.2176502794,0.2125175893,0.2159915417,0.2151909918,0.2148606032,0.2134312093,0.2143983841,-0.003251895308,0.003251892282
7.6,4,1.6,0.2002382576,0.1960317492,0.199021101,0.1992355436,0.2009293884,0.1993645877,0.1989164799,-0.001321777701,0.001598235918
7.6,5,2,0.1828262359,0.1800169647,0.1819017529,0.1833488494,0.1820228398,0.1843625605,0.1823305786,-0.0004956573248,0.001319217728
7.6,6,2.4,0.1654142141,0.1635162681,0.1653491557,0.1651066244,0.1676792502,0.1644232869,0.1652149111,-0.000199303031,0.00110531156
7.6,7,2.8,0.1480021924,0.1492160559,0.1476516724,0.1513461769,0.1499298513,0.1489413083,0.1494170129,0.001414820552,0.001555028604
7.6,8,3.2,0.1305901706,0.1289649308,0.1321261078,0.1318395138,0.1303263605,0.1328998804,0.1312313527,0.000641182065,0.001396808075
7.6,9,3.6,0.1131781489,0.1127141416,0.1127490252,0.112510033,0.112371251,0.1175108254,0.1135710478,0.0003928989172,0.001340164221
7.6,10,4,0.09576612711,0.0951872319,0.09590587765,0.09852343798,0.09758324176,0.09691821039,0.09682359546,0.001057468355,0.001289030886
7.6,11,4.4,0.07835410535,0.0752979815,0.07941587269,0.0782026872,0.07666566968,0.07899688929,0.07771582156,-0.0006382837892,0.001320105745
7.6,12,4.8,0.06094207987,0.0604134649,0.06193996593,0.0612680316,0.06162652373,0.06045366079,0.06114032865,0.0001982487738,0.0006050631637
7.6,13,5.2,0.04353005812,0.04267444834,0.0424836278,0.04352128506,0.04156288505,0.04330153018,0.04270875454,-0.0008213035762,0.0008213028195
7.6,14,5.6,0.0261180345,0.02603021264,0.02407036163,0.02553350478,0.02550328523,0.02693906426,0.02561528608,-0.0005027484149,0.0008311606944
7.6,15,6,0.008706011809,0.01003770903,0.007075734437,0.007285365835,0.008009279147,0.005970932543,0.007675804198,-0.001030207612,0.001562886522
7.6,16,6.4,-0.008706011809,-0.009887244552,-0.01205842197,-0.01194952056,-0.01318699308,-0.01212872937,-0.01184218191,-0.003136170097,0.003136169864
7.6,17,6.8,-0.0261180345,-0.02892838232,-0.02980070189,-0.02874519303,-0.02711313963,-0.02968970872,-0.02885542437,-0.002737389877,0.002737390576
7.6,18,7.2,-0.04353005812,-0.0464201197,-0.04742161557,-0.04646471888,-0.04414220527,-0.04710552096,-0.04631083459,-0.002780776471,0.002780777868
7.6,19,7.6,-0.06094207987,-0.06483700126,-0.06477443874,-0.06551910192,-0.06069621071,-0.06449944526,-0.06406523287,-0.003123153001,0.003221507417
7.6,20,8,-0.07835410535,-0.08289015293,-0.07920955122,-0.08282874525,-0.07902853191,-0.08221863955,-0.08123512566,-0.002881020308,0.002881018911
7.6,21,8.4,-0.09576612711,-0.09978331625,-0.09893557429,-0.1001613438,-0.09636707604,-0.1008765101,-0.09922476113,-0.003458634019,0.003458637046
7.6,22,8.8,-0.1131781489,-0.1169309691,-0.1150739715,-0.1159454659,-0.1118990481,-0.1142611578,-0.1148221269,-0.001643978059,0.002155613853
7.6,23,9.2,-0.1305901706,-0.1336298287,-0.1323212087,-0.1331488788,-0.1307789385,-0.1347315758,-0.1329220831,-0.002331912518,0.002331915544
7.6,24,9.6,-0.1480021924,-0.149434641,-0.1501623094,-0.1507066786,-0.1484456807,-0.1492986381,-0.1496095955,-0.001607403159,0.001607397222
7.6,25,10,-0.1654142141,-0.1653272808,-0.1643151045,-0.1653933674,-0.1644467711,-0.1651492715,-0.164926365,0.0004878491163,0.0004878550826
7.6,26,10.4,-0.1828262359,-0.1803530008,-0.181059286,-0.1800603569,-0.1804782748,-0.1829485893,-0.1809799075,0.001846328378,0.001895275665
7.6,27,10.8,-0.2002382576,-0.1965814531,-0.1959459782,-0.1971718222,-0.1976726949,-0.1962770373,-0.196729809,0.003508448601,0.003508460475
7.6,28,11.2,-0.2176502794,-0.2094550133,-0.2117545605,-0.2105228305,-0.2146964371,-0.2103099525,-0.2113477737,0.006302505732,0.006302520633
7.6,29,11.6,-0.2350623161,-0.2247147858,-0.2277085781,-0.2258493602,-0.2261062562,-0.2235870361,-0.2255932093,0.009469106793,0.009469112381
7.6,30,12,-0.2524743378,-0.2404014915,-0.2408566177,-0.2387005687,-0.2449183166,-0.2402123511,-0.2410178632,0.01145647466,0.01145646907
7.6,31,12.4,-0.2698863447,-0.2563692927,-0.2548795342,-0.2569515705,-0.2617458403,-0.2577896416,-0.2575471699,0.01233917475,0.01233916916
8,0,0,0.2840909064,0.2847865224,0.2795892358,0.2761769295,0.2748909295,0.2792111039,0.2789309621,-0.005159944296,0.00543820858
8,1,0.4,0.2657624483,0.265658468,0.2609034777,0.2613325119,0.2608382106,0.2586865425,0.2614838481,-0.004278600216,0.00427860627
8,2,0.8,0.2474340051,0.2466876358,0.2433990389,0.2429049909,0.2413370013,0.2425815463,0.2433820516,-0.004051953554,0.004051962402
8,3,1.2,0.229105562,0.2234306633,0.2271357179,0.2263846099,0.2255907655,0.2245294452,0.2254142314,-0.003691330552,0.003691321705
8,4,1.6,0.2107771188,0.2067320943,0.2097219676,0.2093456388,0.2105923146,0.2100232542,0.2092830688,-0.001494050026,0.001494064927
8,5,2,0.1924486756,0.1891798079,0.1916495562,0.1926165074,0.1911989897,0.1934746504,0.1916238964,-0.0008247792721,0.001302295947
8,6,2.4,0.1741202325,0.1717152596,0.1741228104,0.1736695766,0.1761344969,0.1726554632,0.1736595184,-0.0004607141018,0.001267448068
8,7,2.8,0.1557917893,0.1564800292,0.1553079486,0.1587605327,0.1570320576,0.1564596742,0.1568080485,0.001016259193,0.001209795475
8,8,3.2,0.1374633461,0.1355984509,0.1387788653,0.1379353702,0.1372828186,0.1394912302,0.1378173381,0.0003539919853,0.001172170043
8,9,3.6,0.1191348955,0.1185347587,0.1186469272,0.1182492152,0.1182224303,0.1228301153,0.1192966849,0.0001617893577,0.001316294074
8,10,4,0.1008064523,0.09977870435,0.1008643806,0.1032324284,0.1027826145,0.1017634124,0.1016843095,0.0008778572083,0.001288954867
8,11,4.4,0.08247800171,0.07896129787,0.08301245421,0.08211995661,0.08093156666,0.08310253173,0.08162555844,-0.0008524432778,0.001316033304
8,12,4.8,0.06414955854,0.0635355413,0.06506058574,0.0644184947,0.06408683956,0.06316909939,0.06405411661,-9.544193745e-05,0.0005674317363
8,13,5.2,0.04582111165,0.04513799399,0.04432845861,0.04596865177,0.04361761361,0.04555452988,0.04492145032,-0.0008996613324,0.000958678138
8,14,5.6,0.02749266848,0.02741509676,0.02520219237,0.02679175138,0.02670499682,0.02755817212,0.02673444152,-0.0007582269609,0.0007844280335
8,15,6,0.009164222516,0.0105131343,0.00727141276,0.007847566158,0.008165923879,0.006829934195,0.008125593886,-0.00103862863,0.001578192925
8,16,6.4,-0.009164222516,-0.0100466162,-0.01258264482,-0.01202240773,-0.01320446655,-0.01254069805,-0.01207936648,-0.002915143967,0.0029151442
8,17,6.8,-0.02749266848,-0.03038037382,-0.03116362542,-0.03008498996,-0.02840911597,-0.03128419071,-0.03026446141,-0.002771792933,0.002771790605
8,18,7.2,-0.04582111165,-0.04867628589,-0.04976312444,-0.04902159423,-0.04645542055,-0.04958929121,-0.04870114103,-0.00288002938,0.002880031709
8,19,7.6,-0.06414955854,-0.06835915148,-0.06820417196,-0.06856832653,-0.06416353583,-0.06748460233,-0.06735595316,-0.003206394613,0.003206399037
8,20,8,-0.08247800171,-0.08728212118,-0.08329754323,-0.08680781722,-0.08281587064,-0.08690464497,-0.08542159945,-0.002943597734,0.002943597734
8,21,8.4,-0.1008064523,-0.1047060043,-0.1040221974,-0.1048539877,-0.1012094393,-0.1052694917,-0.1040122285,-0.003205776215,0.003205771791
8,22,8.8,-0.1191348955,-0.1227955446,-0.121262528,-0.1219421998,-0.1176382974,-0.1201038212,-0.1207484752,-0.00161357969,0.002212221967
8,23,9.2,-0.1374633461,-0.1404604018,-0.1391072869,-0.1399177313,-0.1371173114,-0.141164422,-0.1395534277,-0.002090081573,0.002228498459
8,24,9.6,-0.1557917893,-0.1573701054,-0.1583159119,-0.1578790545,-0.1561260074,-0.1570560336,-0.1573494226,-0.001557633281,0.001557633281
8,25,10,-0.1741202325,-0.1735185087,-0.1732705384,-0.173569873,-0.1727750748,-0.1737530977,-0.1733774245,0.0007428079844,0.0007428139215
8,26,10.4,-0.1924486756,-0.189589113,-0.1910309196,-0.1898059547,-0.1894732714,-0.1922430396,-0.1904284656,0.002020210028,0.002020216081
8,27,10.8,-0.2107771188,-0.2065773457,-0.2055661678,-0.2074475586,-0.2078272402,-0.2064936757,-0.2067823857,0.003994733095,0.003994720988
8,28,11.2,-0.229105562,-0.2202998102,-0.2223000526,-0.2216239274,-0.2258566171,-0.2211689651,-0.2222498655,0.00685569644,0.006855687592
8,29,11.6,-0.2474340051,-0.2365709841,-0.2399004102,-0.2381398976,-0.2380739301,-0.2359231114,-0.2377216816,0.009712323546,0.009712338448
8,30,12,-0.2657624483,-0.2531177998,-0.2533808053,-0.252140522,-0.2585739493,-0.2533078194,-0.254104197,0.01165825129,0.01165826898
8,31,12.4,-0.2840909064,-0.2708222866,-0.2679619193,-0.2710431814,-0.2761445045,-0.2715862095,-0.2715116143,0.01257929206,0.01257928647
8.4,0,0,0.2982954383,0.2992606461,0.2943381667,0.2909413278,0.2899958491,0.2939481437,0.2936968207,-0.004598617554,0.004984694533
8.4,1,0.4,0.2790505886,0.2785469294,0.273853004,0.2746512294,0.274213016,0.2725131214,0.2747554779,-0.004295110703,0.004295128398
8.4,2,0.8,0.2598057091,0.2593669295,0.2555274665,0.2554418445,0.2534608841,0.2552807629,0.2558155656,-0.003990143538,0.00399013143
8.4,3,1.2,0.2405608445,0.2342411876,0.2384040058,0.2374518216,0.2363764942,0.2358264327,0.2364599705,-0.004100874066,0.004100856371
8.4,4,1.6,0.22131598,0.2172747105,0.2203847766,0.2195425928,0.2204592526,0.2206410319,0.2196604759,-0.001655504107,0.001655507134
8.4,5,2,0.2020711154,0.1983656138,0.2017250806,0.201521337,0.2003163397,0.2024549842,0.2008766681,-0.001194447279,0.001347991871
8.4,6,2.4,0.1828262359,0.1800392121,0.1829641014,0.1820399016,0.184478119,0.1811303198,0.1821303368,-0.0006958991289,0.00141180458
8.4,7,2.8,0.1635813713,0.1637633592,0.1630803943,0.1658220887,0.1642520279,0.1638276279,0.1641490906,0.0005677193403,0.00076811912
8.4,8,3.2,0.1443365067,0.1423636377,0.1454659104,0.1440848708,0.1442926824,0.1460750848,0.1444564313,0.0001199245453,0.001027262188
8.4,9,3.6,0.1250916421,0.1242926121,0.1246413291,0.1240015253,0.1240085959,0.1282850951,0.125045836,-4.580616951e-05,0.001323191798
8.4,10,4,0.1058467701,0.1044495255,0.1058107838,0.1078285426,0.1078752652,0.1067345887,0.1065397412,0.0006929710507,0.001266263425
8.4,11,4.4,0.08660190552,0.08265131712,0.0866388008,0.08621715754,0.08527737856,0.08721259236,0.08559945226,-0.001002453268,0.001261489117
8.4,12,4.8,0.06735703349,0.06685638428,0.06809397042,0.06751604378,0.06648101658,0.06605436653,0.0670003593,-0.0003566741943,0.000715056085
8.4,13,5.2,0.04811216891,0.04756977037,0.0463976264,0.04832263291,0.04594771191,0.04765318707,0.04717818648,-0.0009339824319,0.001018168754
8.4,14,5.6,0.0288673006,0.02892369777,0.02638399601,0.02809085697,0.02794801071,0.02835025266,0.02793936059,-0.000927940011,0.0009504966438
8.4,15,6,0.009622434154,0.01078080386,0.007428158075,0.008419139311,0.008282491937,0.007551725954,0.0084924642,-0.001129969954,0.001593318186
8.4,16,6.4,-0.009622434154,-0.01021334529,-0.0129622519,-0.01200551912,-0.01311342791,-0.01298237965,-0.01225538459,-0.002632950433,0.002632950665
8.4,17,6.8,-0.0288673006,-0.0317401588,-0.03258247674,-0.03135310113,-0.02998822927,-0.03251698241,-0.03163618967,-0.00276888907,0.00276888907
8.4,18,7.2,-0.04811216891,-0.05085251853,-0.05205738544,-0.05138008296,-0.04887444526,-0.05165336654,-0.05096355826,-0.002851389349,0.002851390745
8.4,19,7.6,-0.06735703349,-0.07201429456,-0.07157406211,-0.07147670537,-0.06787506491,-0.07051163912,-0.07069034874,-0.003333315253,0.003333319677
8.4,20,8,-0.08660190552,-0.09153950959,-0.08744300157,-0.0906707719,-0.08657015115,-0.0912592411,-0.08949653804,-0.002894632518,0.002907331334
8.4,21,8.4,-0.1058467701,-0.1097344086,-0.1089524031,-0.109458372,-0.1061798036,-0.1098443717,-0.1088338718,-0.002987101674,0.002987101674
8.4,22,8.8,-0.1250916421,-0.1287216693,-0.1272611022,-0.1279661208,-0.1233141869,-0.1260882318,-0.1266702712,-0.001578629017,0.002289602067
8.4,23,9.2,-0.1443365067,-0.14728719,-0.146050185,-0.1467715651,-0.1433698535,-0.1477440596,-0.1462445706,-0.001908063889,0.002294725273
8.4,24,9.6,-0.1635813713,-0.1652157009,-0.1663109213,-0.1652284414,-0.1638028026,-0.1645818949,-0.1650279462,-0.001446574926,0.001446580864
8.4,25,10,-0.1828262359,-0.1816693395,-0.1823468804,-0.1818704605,-0.1809959561,-0.1823965162,-0.1818558276,0.0009704083204,0.0009704053518
8.4,26,10.4,-0.2020711154,-0.1988213211,-0.2009778619,-0.1997290254,-0.198554337,-0.2013795376,-0.1998924166,0.002178698778,0.002178698778
8.4,27,10.8,-0.22131598,-0.2167336047,-0.2155760527,-0.2176934481,-0.2180361599,-0.2166328281,-0.2169344127,0.00438156724,0.004381561186
8.4,28,11.2,-0.2405608445,-0.2311322987,-0.233162716,-0.2330341935,-0.2370510846,-0.2320495993,-0.2332859784,0.007274866104,0.007274866104
8.4,29,11.6,-0.2598057091,-0.248219341,-0.2521129549,-0.2504688799,-0.2499979585,-0.2483372688,-0.2498272955,0.009978413582,0.009978428483
8.4,30,12,-0.2790505886,-0.2657791376,-0.2661394179,-0.265681386,-0.2723840475,-0.2666443884,-0.2673256695,0.01172491908,0.01172491349
8.4,31,12.4,-0.2982954383,-0.2852051854,-0.2816115618,-0.2854050696,-0.2907056808,-0.2857973278,-0.2857449651,0.01255047321,0.01255047321
8.8,0,0,0.3125,0.3137408197,0.3089697361,0.3056918979,0.3051255643,0.3086923361,0.3084440827,-0.004055917263,0.004552257247
8.8,1,0.4,0.2923386991,0.2914751172,0.2869240642,0.2880378366,0.2875644565,0.2862803936,0.2880563736,-0.004282325506,0.004282325506
8.8,2,0.8,0.2721773982,0.2721253037,0.267536819,0.2680273652,0.2655629516,0.267855674,0.2682216167,-0.00395578146,0.003955775406
8.8,3,1.2,0.2520161271,0.2450578213,0.2495760322,0.2484584302,0.2470524013,0.2472734898,0.2474836409,-0.0045324862,0.004532492254
8.8,4,1.6,0.2318548262,0.2278667539,0.2311120033,0.2297926545,0.2301871032,0.2313236445,0.2300564349,-0.001798391342,0.001798394369
8.8,5,2,0.2116935402,0.2076338232,0.2119904011,0.2105669975,0.2093714327,0.2114257067,0.2101976573,-0.001495882869,0.001614612294
8.8,6,2.4,0.1915322542,0.1884656698,0.1918025315,0.1904271543,0.1927676052,0.1897052974,0.1906336695,-0.0008985847235,0.001500853919
8.8,7,2.8,0.1713709682,0.1710884869,0.170930028,0.17297934,0.171472311,0.1711891443,0.1715318561,0.0001608878374,0.0005229919916
8.8,8,3.2,0.1512096673,0.1491468549,0.1519702375,0.1502950191,0.1512426734,0.1526264697,0.1510562599,-0.0001534074545,0.001037567854
8.8,9,3.6,0.1310483813,0.1299878359,0.1303839833,0.1298421621,0.12981534,0.1334647685,0.130698815,-0.0003495663404,0.001316118287
8.8,10,4,0.1108870953,0.1091045588,0.1106890738,0.1124430522,0.1130022407,0.1116930768,0.111386396,0.0004993006587,0.001291528344
8.8,11,4.4,0.09072580189,0.08632209152,0.09026069939,0.09039588273,0.08962498605,0.09114459157,0.08954965323,-0.001176148653,0.001343667507
8.8,12,4.8,0.07056451589,0.07013145089,0.07108730078,0.0706416443,0.06888417155,0.06918074191,0.06998505443,-0.0005794614553,0.000819419336
8.8,13,5.2,0.05040322617,0.04993614182,0.04892335087,0.05059169233,0.04837943614,0.04965680838,0.04949748516,-0.0009057410061,0.0009811266791
8.8,14,5.6,0.03024193458,0.03040508926,0.02776142582,0.0293379426,0.02927878872,0.02939217165,0.02923508361,-0.001006850973,0.00107211282
8.8,15,6,0.01008064486,0.01095435023,0.007688481361,0.009014952928,0.008352901787,0.008196067996,0.008841350675,-0.001239294186,0.001588776126
8.8,16,6.4,-0.01008064486,-0.01042145863,-0.01308926195,-0.01204411685,-0.01295044459,-0.01338465139,-0.01237798668,-0.002297341824,0.002297341824
8.8,17,6.8,-0.03024193458,-0.03298179805,-0.03366502002,-0.03263724595,-0.03149085492,-0.03351436555,-0.03285785764,-0.002615923062,0.002615922363
8.8,18,7.2,-0.05040322617,-0.05298396572,-0.0542110987,-0.05387604237,-0.05114243925,-0.05379486829,-0.05320168287,-0.002798456699,0.002798456699
8.8,19,7.6,-0.07056451589,-0.07563276589,-0.0748860836,-0.0744844228,-0.07158539444,-0.07361097634,-0.07403992116,-0.003475405276,0.003475412726
8.8,20,8,-0.09072580189,-0.09570003301,-0.09154701978,-0.0945212841,-0.09024747461,-0.09534581006,-0.09347232431,-0.002746522427,0.002937853336
8.8,21,8.4,-0.1108870953,-0.1147279143,-0.1139088869,-0.1140220538,-0.1111608073,-0.1143017411,-0.1136242896,-0.0027371943,0.002737185452
8.8,22,8.8,-0.1310483813,-0.1346670389,-0.1332588494,-0.1339615285,-0.128935352,-0.1320227236,-0.1325691044,-0.001520723104,0.002365928842
8.8,23,9.2,-0.1512096673,-0.1541200578,-0.1529294252,-0.1535940021,-0.1495605558,-0.1544482857,-0.1529304683,-0.001720800996,0.002380442573
8.8,24,9.6,-0.1713709682,-0.1730566025,-0.1740698963,-0.1725268513,-0.1714154929,-0.1720110029,-0.1726159751,-0.001245006919,0.001245000982
8.8,25,10,-0.1915322542,-0.1898340285,-0.1918881088,-0.1902028173,-0.1891750544,-0.1910071373,-0.1904214323,0.001110821962,0.001253166818
8.8,26,10.4,-0.2116935402,-0.208122611,-0.2109231055,-0.2096478045,-0.2075545192,-0.2104661614,-0.2093428373,0.002350702882,0.002350699855
8.8,27,10.8,-0.2318548262,-0.2270335406,-0.2262114584,-0.2279806733,-0.2282496095,-0.2267120332,-0.227237463,0.004617363214,0.004617363214
8.8,28,11.2,-0.2520161271,-0.2419924885,-0.2441649437,-0.2443440706,-0.2480289787,-0.2432238162,-0.2443508655,0.007665261626,0.00766526768
8.8,29,11.6,-0.2721773982,-0.259894371,-0.2642147541,-0.2624685764,-0.2619033456,-0.2608639896,-0.2618690133,0.0103083849,0.01030839048
8.8,30,12,-0.2923386991,-0.2785593271,-0.2789447904,-0.2793438733,-0.2862765491,-0.2800215781,-0.2806292176,0.01170948148,0.01170947589
8.8,31,12.4,-0.3125,-0.2996481657,-0.2957504392,-0.2997621596,-0.3053747714,-0.2999316454,-0.3000934422,0.0124065578,0.01240656339
9.2,0,0,0.3267045319,0.3281451166,0.3234457374,0.3204006255,0.320184797,0.3233088255,0.3230970204,-0.00360751152,0.004183745477
9.2,1,0.4,0.3056268096,0.3046650589,0.2999783456,0.3015031815,0.3008915186,0.2999770045,0.3014030457,-0.004223763943,0.004223787691
9.2,2,0.8,0.2845491171,0.2846654058,0.2794460356,0.2806642056,0.2776155174,0.2803914547,0.2805565298,-0.003992587328,0.004039108753
9.2,3,1.2,0.2634713948,0.2563972473,0.2606968582,0.2593598664,0.2576909661,0.2587217689,0.2585733533,-0.004898041487,0.004898053594
9.2,4,1.6,0.2423936874,0.2384622395,0.2417912334,0.2401105911,0.2399180532,0.2419914007,0.2404547036,-0.001938983798,0.001938983798
9.2,5,2,0.22131598,0.2169780135,0.2221024036,0.2198035717,0.2184703797,0.220348537,0.219540596,-0.001775383949,0.002089968417
9.2,6,2.4,0.2002382576,0.1967381537,0.2005996257,0.1988291442,0.2011284232,0.1982899308,0.1991170645,-0.001121193171,0.001621815609
9.2,7,2.8,0.1791605502,0.1785507798,0.1788077354,0.1802714318,0.178783983,0.1785438061,0.1789915562,-0.0001689940691,0.0006133556599
9.2,8,3.2,0.1580828428,0.1559989452,0.1584492177,0.156583786,0.1582750827,0.1591121554,0.1576838344,-0.0003990083933,0.001034176326
9.2,9,3.6,0.1370051205,0.135626018,0.136112079,0.1358018667,0.1356266141,0.1386041045,0.1363541335,-0.0006509870291,0.001290577697
9.2,10,4,0.1159274131,0.1137612462,0.1155603975,0.1170784533,0.1182377413,0.1166196913,0.1162515059,0.0003240928054,0.001337365829
9.2,11,4.4,0.0948497057,0.08994825929,0.09388129413,0.094687365,0.09390741587,0.09507911652,0.09350068867,-0.001349017024,0.001440779888
9.2,12,4.8,0.07377199084,0.07339271158,0.07411486655,0.07380317152,0.0713718906,0.07234355062,0.07300524414,-0.0007667466998,0.0009163751965
9.2,13,5.2,0.0526942797,0.05223199353,0.05149771273,0.05273602158,0.05090098083,0.05169478431,0.05181230232,-0.0008819773793,0.0008986778557
9.2,14,5.6,0.03161656857,0.03182461113,0.02915421315,0.03051374108,0.0306600295,0.03043396398,0.03051731363,-0.001099254936,0.001182473847
9.2,15,6,0.01053885557,0.01103005931,0.007973190397,0.009644674137,0.008488731459,0.008816031739,0.009190537035,-0.001348318532,0.001544799656
9.2,16,6.4,-0.01053885557,-0.01066594571,-0.0131957829,-0.01216220111,-0.01276049577,-0.01384454593,-0.0125257941,-0.001986938529,0.001986938762
9.2,17,6.8,-0.03161656857,-0.0342701599,-0.03484683484,-0.03393580765,-0.03282874078,-0.03445775434,-0.03406786174,-0.00245129317,0.002451290842
9.2,18,7.2,-0.0526942797,-0.05521842465,-0.05646865815,-0.05656234175,-0.05353468284,-0.05599607527,-0.05555603653,-0.002861756831,0.002861756831
9.2,19,7.6,-0.07377199084,-0.07904624939,-0.07812690735,-0.07763382792,-0.07536686212,-0.0767506361,-0.07738489658,-0.003612905741,0.003612905741
9.2,20,8,-0.0948497057,-0.09977190197,-0.09571750462,-0.09834954888,-0.09400992095,-0.09935361147,-0.09744049609,-0.002590790391,0.002926705871
9.2,21,8.4,-0.1159274131,-0.1196897924,-0.1189042628,-0.1185150966,-0.1161375195,-0.1188017651,-0.1184096932,-0.002482280135,0.002482274082
9.2,22,8.8,-0.1370051205,-0.140535444,-0.1392668039,-0.1399177164,-0.1345335841,-0.1379404366,-0.138438791,-0.001433670521,0.002422291087
9.2,23,9.2,-0.1580828428,-0.1608989686,-0.1597813964,-0.1603614688,-0.1558246017,-0.1611471623,-0.1596027315,-0.001519888639,0.002423173282
9.2,24,9.6,-0.1791605502,-0.1807401478,-0.1818154752,-0.1797456443,-0.1790468097,-0.1795249432,-0.180174619,-0.001014068723,0.001059550093
9.2,25,10,-0.2002382576,-0.1980764717,-0.2014607787,-0.1985749602,-0.1971477568,-0.1995851994,-0.1989690363,0.001269221306,0.001758232713
9.2,26,10.4,-0.22131598,-0.2174548209,-0.2207852304,-0.21955356,-0.2165853977,-0.2195630223,-0.2187884152,0.002527564764,0.002527573612
9.2,27,10.8,-0.2423936874,-0.2373007089,-0.236878112,-0.2383113801,-0.2383511364,-0.2367851436,-0.2375252992,0.004868388176,0.00486839097
9.2,28,11.2,-0.2634713948,-0.2530288696,-0.2550917864,-0.2554964721,-0.2589250505,-0.2543070316,-0.2553698421,0.008101552725,0.008101552725
9.2,29,11.6,-0.2845491171,-0.2717469335,-0.276191473,-0.2739677131,-0.2736988068,-0.2733876109,-0.2737985253,0.01075059175,0.01075060945
9.2,30,12,-0.3056268096,-0.29148224,-0.291696012,-0.2931677401,-0.3001013994,-0.2933697402,-0.2939634323,0.01166337729,0.01166338287
9.2,31,12.4,-0.3267045319,-0.3140325248,-0.3096945882,-0.3140976131,-0.3199918568,-0.3139781654,-0.3143589497,0.01234558225,0.01234558225
9.6,0,0,0.3409090936,0.3427381217,0.3379087448,0.3351175785,0.3350168765,0.3378072977,0.3377177119,-0.003191381693,0.00392298121
9.6,1,0.4,0.3189149499,0.3183535039,0.3129822016,0.3148749471,0.314222455,0.3136036396,0.3148073554,-0.00410759449,0.004107600544
9.6,2,0.8,0.2969208062,0.297101289,0.2912847102,0.2933000028,0.2896615863,0.2929225564,0.2928540111,-0.004066795111,0.004138970282
9.6,3,1.2,0.2749266922,0.2682617903,0.2716889381,0.2704175115,0.2682821751,0.2701343894,0.2697569728,-0.005169719458,0.005169731565
9.6,4,1.6,0.2529325485,0.2489580363,0.2523286939,0.2503857613,0.249566108,0.252712518,0.2507902086,-0.002142339945,0.002142325044
9.6,5,2,0.2309384048,0.2262600213,0.2320340574,0.2292231023,0.2276264727,0.2292423695,0.2288771868,-0.002061218023,0.002499461174
9.6,6,2.4,0.208944276,0.2050344646,0.2092962265,0.2073994726,0.2094877958,0.2069098651,0.207625553,-0.001318722963,0.001676899148
9.6,7,2.8,0.1869501472,0.1858034581,0.1866056025,0.1874929219,0.1862167418,0.1859529614,0.1864143312,-0.0005358159542,0.0007529199356
9.6,8,3.2,0.1649560034,0.1626483798,0.1649188548,0.1629157066,0.1654317379,0.1655325145,0.1642894447,-0.0006665587425,0.001087462879
9.6,9,3.6,0.1429618746,0.1409812421,0.1417754292,0.1417685151,0.1414430737,0.1437176913,0.1419371963,-0.001024678349,0.001327011036
9.6,10,4,0.1209677383,0.118461296,0.120327279,0.1217757687,0.1234770566,0.1215506569,0.1211184114,0.0001506730914,0.001409433782
9.6,11,4.4,0.09897360206,0.09404657781,0.09757807851,0.09891154617,0.09810843319,0.09900658578,0.09753024578,-0.001443356276,0.001456551254
9.6,12,4.8,0.07697947323,0.07648441195,0.07718802989,0.07696361095,0.07395657897,0.0755116418,0.07602085173,-0.0009586215019,0.001042041229
9.6,13,5.2,0.05498533696,0.05441248789,0.05403159559,0.0548767522,0.0535241738,0.05379962549,0.05412892625,-0.000856410712,0.0008564099553
9.6,14,5.6,0.03299120069,0.03320251405,0.03063724935,0.03156933188,0.03202782571,0.03150992468,0.03178936988,-0.001201830804,0.001286356943
9.6,15,6,0.01099706721,0.01089235395,0.008388582617,0.01023341157,0.008596882224,0.009470275603,0.009516301565,-0.001480765641,0.00148076599
9.6,16,6.4,-0.01099706721,-0.01117122918,-0.01327100396,-0.0123064369,-0.01268355735,-0.01431642473,-0.01274972968,-0.001752662472,0.001752663171
9.6,17,6.8,-0.03299120069,-0.03564658388,-0.035954725,-0.03525520861,-0.03414531797,-0.03535206988,-0.03527078032,-0.002279579639,0.002279580338
9.6,18,7.2,-0.05498533696,-0.05768823624,-0.05869752169,-0.05916297436,-0.05601347983,-0.05823273957,-0.05795899034,-0.002973653376,0.002973653376
9.6,19,7.6,-0.07697947323,-0.08203057945,-0.08133461326,-0.08073787391,-0.07921651751,-0.07989175618,-0.08064226806,-0.003662794828,0.003662794828
9.6,20,8,-0.09897360206,-0.1038069278,-0.0998301357,-0.1021951884,-0.09790562838,-0.1033429503,-0.1014161706,-0.002442568541,0.002869753633
9.6,21,8.4,-0.1209677383,-0.1248076856,-0.1237540096,-0.1230154037,-0.1212218404,-0.1233722195,-0.1232342273,-0.002266488969,0.002266493393
9.6,22,8.8,-0.1429618746,-0.1464080811,-0.1451916695,-0.1458375305,-0.1402538717,-0.1439424604,-0.1443267316,-0.001364856958,0.002448049141
9.6,23,9.2,-0.1649560034,-0.1673119664,-0.1665711701,-0.16712901,-0.1622176021,-0.1678423882,-0.1662144363,-0.001258432865,0.002353784395
9.6,24,9.6,-0.1869501472,-0.1881274283,-0.1894714832,-0.1870576143,-0.1868192405,-0.1871181726,-0.1877187788,-0.0007686316967,0.0008210033411
9.6,25,10,-0.208944276,-0.2064623833,-0.2109564245,-0.2069636583,-0.2049892992,-0.2081946731,-0.2075132877,0.001430988312,0.002235847758
9.6,26,10.4,-0.2309384048,-0.2265839577,-0.2304895967,-0.2293663174,-0.2257026583,-0.2287302613,-0.2281745374,0.002763867378,0.002763846423
9.6,27,10.8,-0.2529325485,-0.2474576533,-0.2473967969,-0.2484675646,-0.2482691109,-0.2469325066,-0.2477047145,0.005227833986,0.005227821879
9.6,28,11.2,-0.2749266922,-0.2643826902,-0.2659807801,-0.2665448785,-0.2696859837,-0.26541996,-0.2664028704,0.008523821831,0.008523833938
9.6,29,11.6,-0.2969208062,-0.2843384743,-0.2880839109,-0.285449475,-0.2854398787,-0.2859443128,-0.2858512104,0.01106959581,0.01106959581
9.6,30,12,-0.3189149499,-0.3046140671,-0.3045189679,-0.306984514,-0.3137132823,-0.3066182435,-0.307289809,0.01162514091,0.01162513532
9.6,31,12.4,-0.3409090936,-0.3287242651,-0.32354635,-0.3282982409,-0.3343904614,-0.3279709518,-0.3285860419,0.01232305169,0.01232303958
10,0,0,0.3551136255,0.3574811518,0.3523336649,0.3497930467,0.3499136567,0.3521734774,0.3523389995,-0.002774626017,0.003721636487
10,1,0.4,0.3322030604,0.3319815397,0.3259337246,0.3282278776,0.3273569942,0.3271522522,0.3281304836,-0.004072576761,0.004072582815
10,2,0.8,0.3092925251,0.3095216453,0.3030888736,0.3059147298,0.3017204106,0.3054253757,0.305134207,-0.004158318043,0.004249966238
10,3,1.2,0.2863819599,0.280108422,0.2826270759,0.2814950943,0.2787852287,0.2814812362,0.2808994353,-0.005482524633,0.005482548382
10,4,1.6,0.2634713948,0.259468317,0.2628488839,0.2606433034,0.259501189,0.2634550631,0.2611833215,-0.002288073301,0.002288043499
10,5,2,0.2405608445,0.2355383039,0.2419240177,0.2386629581,0.2369357347,0.2380899638,0.2382301837,-0.00233066082,0.002875918057
10,6,2.4,0.2176502794,0.2134692073,0.2180167884,0.2159892023,0.2182509601,0.2155316174,0.216251567,-0.001398712397,0.001785600209
10,7,2.8,0.1947397292,0.1929250658,0.194417268,0.1946961284,0.1937671751,0.1933833361,0.1938377917,-0.0009019374847,0.0009019345162
10,8,3.2,0.1718291789,0.1692473292,0.1713509262,0.1692623049,0.1725191772,0.171882391,0.1708524227,-0.0009767562151,0.001274037408
10,9,3.6,0.1489186138,0.1462409198,0.1474164873,0.1477227807,0.1472920775,0.1487940848,0.147493273,-0.001425340772,0.001425343798
10,10,4,0.1260080636,0.1231446415,0.1250564158,0.1264678985,0.1288831532,0.1264597923,0.1260023713,-5.692243576e-06,0.001520344638
10,11,4.4,0.1030975059,0.09836668521,0.1013362408,0.1031291038,0.1023016423,0.1029207185,0.1016108766,-0.001486629248,0.001499266946
10,12,4.8,0.08018694818,0.07947714627,0.08029805124,0.08012475073,0.07669880241,0.07867099345,0.07905395329,-0.00113299489,0.00117744063
10,13,5.2,0.05727639049,0.0565979518,0.05655167252,0.05700755119,0.05631457642,0.05595493689,0.05648533627,-0.000791054219,0.0007910527056
10,14,5.6,0.03436583653,0.03454247862,0.03217067942,0.03258845955,0.03356369585,0.0326096043,0.03309498355,-0.001270852983,0.001341509866
10,15,6,0.01145527791,0.01068902761,0.00885321945,0.01084064133,0.008806345984,0.01014365442,0.009866577573,-0.001588700339,0.001588700106
10,16,6.4,-0.01145527791,-0.01176923886,-0.01330529153,-0.01245081238,-0.01241522841,-0.01479469985,-0.01294705458,-0.001491776668,0.001491776318
10,17,6.8,-0.03436583653,-0.03701754659,-0.03701394796,-0.0365684852,-0.03548838943,-0.03622654453,-0.03646298125,-0.002097144723,0.00209714612
10,18,7.2,-0.05727639049,-0.06021742895,-0.06092367321,-0.06175214052,-0.05871918797,-0.0604958795,-0.06042166427,-0.003145273775,0.003145271447
10,19,7.6,-0.08018694818,-0.08501172066,-0.08453071117,-0.08382117003,-0.08312880993,-0.08303582668,-0.08390565217,-0.003718703985,0.003718699561
10,20,8,-0.1030975059,-0.107863076,-0.1039412618,-0.1060561836,-0.1018411666,-0.1073094159,-0.1054022163,-0.002304710448,0.002807250712
10,21,8.4,-0.1260080636,-0.1299233884,-0.1285813153,-0.1275292635,-0.126503855,-0.1279821396,-0.1281040013,-0.002095937729,0.002095928881
10,22,8.8,-0.1489186138,-0.1522884667,-0.1510996968,-0.1517121196,-0.1461779773,-0.1499854028,-0.1502527446,-0.001334130764,0.002430373337
10,23,9.2,-0.1718291789,-0.1736224592,-0.1733339727,-0.1738928258,-0.1687069088,-0.174482435,-0.1728077233,-0.0009785443544,0.002227449324
10,24,9.6,-0.1947397292,-0.1954707801,-0.1971086115,-0.1943488866,-0.1947183311,-0.194740504,-0.1952774227,-0.0005376935005,0.0007025897503
10,25,10,-0.2176502794,-0.2148939371,-0.2204270065,-0.2153117061,-0.2130118459,-0.2167911381,-0.2160871327,0.00156314671,0.00267384341
10,26,10.4,-0.2405608445,-0.2357280403,-0.2401511073,-0.2391129136,-0.2347021401,-0.2379276752,-0.2375243604,0.003036484122,0.003036469221
10,27,10.8,-0.2634713948,-0.2576587498,-0.2578503489,-0.2585665286,-0.2581245303,-0.2571199834,-0.2578640282,0.005607366562,0.005607366562
10,28,11.2,-0.2863819599,-0.2758489549,-0.2768476307,-0.2775452733,-0.2806107104,-0.2765333056,-0.277477175,0.008904784918,0.008904784918
10,29,11.6,-0.3092925251,-0.297070682,-0.2999283373,-0.2969271541,-0.2971278727,-0.2985005975,-0.2979109287,0.01138159633,0.01138159633
10,30,12,-0.3322030604,-0.3178181648,-0.3173695207,-0.3207662404,-0.3272419572,-0.3197676837,-0.3205927312,0.01161032915,0.01161034685
10,31,12.4,-0.3551136255,-0.3434686959,-0.3373625875,-0.3424531817,-0.3489382565,-0.3418709636,-0.342818737,0.0122948885,0.0122948885
10.4,0,0,0.3693181574,0.3721494377,0.3666972816,0.3644329011,0.3649185896,0.3662443757,0.3668885231,-0.002429634333,0.003562152386
10.4,1,0.4,0.3454912007,0.3453928828,0.3388305902,0.3415641785,0.340670079,0.3407242,0.3414363861,-0.004054814577,0.004054814577
10.4,2,0.8,0.3216642141,0.32180354,0.3148455918,0.3184790611,0.3142955005,0.3178587556,0.3174564838,-0.004207730293,0.004263454583
10.4,3,1.2,0.2978372276,0.2918922901,0.2935607135,0.2925851345,0.289324224,0.2927747965,0.2920274436,-0.005809783936,0.005809796043
10.4,4,1.6,0.274010241,0.2698659897,0.2733453512,0.2708237767,0.2696551383,0.2740058899,0.2715392411,-0.002470999956,0.00247101183
10.4,5,2,0.2501832843,0.2447735965,0.2517901361,0.2481679618,0.2465578318,0.2469825894,0.2476544082,-0.002528876066,0.003171601798
10.4,6,2.4,0.2263562977,0.2219248414,0.2267627716,0.2246181965,0.2271948904,0.2241327465,0.2249266803,-0.001429617405,0.00192763505
10.4,7,2.8,0.2025293261,0.1998848766,0.2022081912,0.2018697262,0.2011761814,0.2008822262,0.2012042254,-0.00132510066,0.001325085759
10.4,8,3.2,0.1787023395,0.1756534278,0.1778147817,0.1756294966,0.1791952252,0.1780806184,0.177274704,-0.00142763555,0.00162478385
10.4,9,3.6,0.1548753679,0.1514317095,0.1530442238,0.1536805779,0.1531856954,0.1537007689,0.1530085951,-0.001866772771,0.001866772771
10.4,10,4,0.1310483813,0.1278554499,0.129793331,0.1311225891,0.1335574985,0.1313506067,0.130735904,-0.0003124773502,0.001466706395
10.4,11,4.4,0.1072214022,0.1024660468,0.1051252857,0.107339412,0.1062324122,0.1068572327,0.1056040749,-0.001617327332,0.001664528274
10.4,12,4.8,0.08339442313,0.08251708001,0.08339239657,0.08325857669,0.07964929193,0.08191953599,0.08214737475,-0.001247048378,0.001247046865
10.4,13,5.2,0.05956744775,0.05889265612,0.05903112143,0.05910171568,0.05884814635,0.05812346935,0.05879942328,-0.0007680244744,0.0007680259878
10.4,14,5.6,0.03574046865,0.03590296209,0.03374625742,0.0335804522,0.03503187373,0.03365349025,0.03438300639,-0.001357462257,0.00142245891
10.4,15,6,0.01191348955,0.01064727455,0.009307414293,0.01143384166,0.009156337008,0.01081237197,0.01027144771,-0.00164204184,0.001642041607
10.4,16,6.4,-0.01191348955,-0.01230458915,-0.01335866004,-0.01258740947,-0.01245222613,-0.01530064642,-0.01320070587,-0.001287216321,0.00128721667
10.4,17,6.8,-0.03574046865,-0.03830026835,-0.03802736104,-0.03787823021,-0.03696312755,-0.03711277619,-0.03765635192,-0.001915883273,0.001915883971
10.4,18,7.2,-0.05956744775,-0.0623697862,-0.06315910071,-0.06433795393,-0.06131247431,-0.06272881478,-0.0627816245,-0.003214176744,0.003214178141
10.4,19,7.6,-0.08339442313,-0.08791878819,-0.08770443499,-0.08690659702,-0.08660727739,-0.08631508797,-0.08709044009,-0.003696016967,0.00369601394
10.4,20,8,-0.1072214022,-0.1117296442,-0.1081221178,-0.109894447,-0.1059723347,-0.1113944501,-0.1094226018,-0.002201199532,0.002700823592
10.4,21,8.4,-0.1310483813,-0.1346633136,-0.1334252656,-0.1321336329,-0.1314509362,-0.1327640414,-0.1328874379,-0.001839056611,0.001839056611
10.4,22,8.8,-0.1548753679,-0.1578196436,-0.1569858789,-0.1575354636,-0.1519969106,-0.1560798734,-0.156083554,-0.00120818615,0.002359569073
10.4,23,9.2,-0.1787023395,-0.1798094362,-0.180037275,-0.1806868464,-0.1752010286,-0.180953294,-0.179337576,-0.0006352365017,0.002035760786
10.4,24,9.6,-0.2025293261,-0.2027963102,-0.2047918886,-0.2015686929,-0.2022113353,-0.2023769617,-0.2027490139,-0.0002196878195,0.0007921069628
10.4,25,10,-0.2263562977,-0.2233487368,-0.2299016565,-0.2236136645,-0.2212971747,-0.2253524065,-0.2247027457,0.001653552055,0.003071713494
10.4,26,10.4,-0.2501832843,-0.2448238283,-0.2497515231,-0.2487608492,-0.2438806295,-0.2471103966,-0.2468654364,0.003317847848,0.003317839
10.4,27,10.8,-0.274010241,-0.2677444518,-0.2682497501,-0.2686049044,-0.2682503164,-0.26737082,-0.2680440545,0.005966186523,0.005966192577
10.4,28,11.2,-0.2978372276,-0.2872201204,-0.2876866758,-0.2885228992,-0.2916583121,-0.2877865732,-0.288574934,0.009262293577,0.009262311272
10.4,29,11.6,-0.3216642141,-0.3095416129,-0.3116774559,-0.308388859,-0.3090175986,-0.3109451532,-0.3099141419,0.01175007224,0.01175007783
10.4,30,12,-0.3454912007,-0.3309170008,-0.3301784098,-0.3345130086,-0.3402266204,-0.3327984214,-0.3337267041,0.01176449656,0.01176450867
10.4,31,12.4,-0.3693181574,-0.3580953181,-0.3511140645,-0.3565051258,-0.3633441627,-0.3555960357,-0.3569309413,0.01238721609,0.01238721609
10.8,0,0,0.3835227191,0.3866669834,0.3809004426,0.3789739907,0.379027158,0.3801335096,0.3811404109,-0.002382308245,0.003640007926
10.8,1,0.4,0.3587793112,0.3587086797,0.3516074121,0.3550490737,0.3538517952,0.3542841971,0.3547002077,-0.00407910347,0.004079079721
10.8,2,0.8,0.3340359032,0.3341050446,0.3264766634,0.3310111761,0.326982826,0.3302491307,0.329764992,-0.004270911217,0.004298591521
10.8,3,1.2,0.3092925251,0.3036959767,0.3044673204,0.3037653267,0.3010336757,0.3040210903,0.3033967018,-0.00589582324,0.005895846989
10.8,4,1.6,0.2845491171,0.280279398,0.2837947309,0.2810681462,0.280272454,0.2844499052,0.2819729447,-0.002576172352,0.00257619028
10.8,5,2,0.2598057091,0.2540393174,0.2615800798,0.2575676441,0.2564819753,0.2558822632,0.2571102679,-0.002695441246,0.003405201482
10.8,6,2.4,0.2350623161,0.2302915305,0.2355528474,0.2331977487,0.2350938022,0.2327038199,0.2333679497,-0.001694366336,0.001903173281
10.8,7,2.8,0.2103189081,0.2068279535,0.2099713087,0.2090165168,0.2090883404,0.2084121406,0.208663255,-0.001655653119,0.001655656146
10.8,8,3.2,0.185575515,0.1820521355,0.184289664,0.1820254922,0.185690105,0.1841849089,0.1836484522,-0.001927062869,0.001972889993
10.8,9,3.6,0.1608321071,0.1567286104,0.1586330086,0.1595319957,0.1594100446,0.158505097,0.1585617512,-0.002270355821,0.002270355821
10.8,10,4,0.1360886991,0.1326733977,0.1345527172,0.1357002705,0.1379600614,0.1362124085,0.1354197711,-0.0006689280272,0.001466956688
10.8,11,4.4,0.111345306,0.1066002622,0.1089723855,0.1114066765,0.1101902202,0.1107935831,0.1095926315,-0.00175267458,0.001777228666
10.8,12,4.8,0.08660190552,0.08554926515,0.08646810055,0.08625475317,0.08302456141,0.08521618694,0.08530257642,-0.001299329102,0.001299332129
10.8,13,5.2,0.06185850129,0.06122285128,0.06144177169,0.06122397631,0.06144044921,0.06029162928,0.06112413481,-0.0007343664765,0.0007343657198
10.8,14,5.6,0.03711510077,0.0372357741,0.03540268168,0.03481976688,0.03642788157,0.03466953337,0.03571112826,-0.001403972507,0.001452242606
10.8,15,6,0.01237170026,0.01065082103,0.009741529822,0.01199598424,0.009843617678,0.01148144901,0.0107426811,-0.001629019156,0.001629019855
10.8,16,6.4,-0.01237170026,-0.01292123273,-0.01343522221,-0.01277067326,-0.012898257,-0.01581661403,-0.01356839947,-0.001196699217,0.001196699566
10.8,17,6.8,-0.03711510077,-0.03956867754,-0.03897359222,-0.03916124254,-0.03876191378,-0.03800055757,-0.03889319673,-0.001778095961,0.001778095961
10.8,18,7.2,-0.06185850129,-0.06447571516,-0.06542117149,-0.06688354164,-0.06385703385,-0.06495374441,-0.06511823833,-0.003259737045,0.003259740071
10.8,19,7.6,-0.08660190552,-0.09078558534,-0.09082351625,-0.08988348395,-0.08952301741,-0.0896679014,-0.09013669193,-0.003534786403,0.003534795251
10.8,20,8,-0.111345306,-0.1155707985,-0.1124214977,-0.1136255488,-0.1102087647,-0.1155304313,-0.1134714112,-0.00212610513,0.002580718603
10.8,21,8.4,-0.1360886991,-0.1393571496,-0.1383239925,-0.1366174817,-0.1360808015,-0.1376351267,-0.1376028955,-0.001514196396,0.001517370343
10.8,22,8.8,-0.1608321071,-0.1633111089,-0.1628443748,-0.163271606,-0.1581648141,-0.1621843427,-0.1619552523,-0.001123145223,0.002190059517
10.8,23,9.2,-0.185575515,-0.1860541701,-0.1866385192,-0.1874554604,-0.1819790453,-0.1873063296,-0.1858867109,-0.0003111958504,0.001749777817
10.8,24,9.6,-0.2103189081,-0.2101073861,-0.2125496566,-0.2087891996,-0.2099693418,-0.2100028396,-0.2102836818,3.522634506e-05,0.0009275227785
10.8,25,10,-0.2350623161,-0.2318163216,-0.2393749654,-0.2318630069,-0.2300473452,-0.233897537,-0.2333998382,0.001662477851,0.003387540579
10.8,26,10.4,-0.2598057091,-0.254006803,-0.2592415512,-0.2583169043,-0.2534875274,-0.2562578022,-0.2562621236,0.003543585539,0.003543591592
10.8,27,10.8,-0.2845491171,-0.2778556049,-0.2785402536,-0.2786473036,-0.2785921693,-0.2776344419,-0.2782539427,0.00629517436,0.006295162253
10.8,28,11.2,-0.3092925251,-0.2985881269,-0.298466444,-0.299467802,-0.3029277921,-0.299084574,-0.2997069657,0.009585559368,0.009585577063
10.8,29,11.6,-0.3340359032,-0.3219842911,-0.3232439756,-0.319930017,-0.3221068978,-0.3233022988,-0.3221134841,0.01192241907,0.01192240696
10.8,30,12,-0.3587793112,-0.3441439271,-0.3428950608,-0.3482031524,-0.353004247,-0.3457470238,-0.3467986882,0.01198062301,0.01198062859
10.8,31,12.4,-0.3835227191,-0.372636199,-0.3647271991,-0.3708846271,-0.3774986565,-0.369201839,-0.3709897101,0.01253300905,0.01253301464
11.2,0,0,0.3977272511,0.4011082053,0.3952469826,0.3936280608,0.3929401636,0.3939365149,0.3953719735,-0.002355277538,0.003707647324
11.2,1,0.4,0.3720674515,0.3719305694,0.3646722138,0.3686305285,0.3669020236,0.3677322268,0.3679735065,-0.004093945026,0.004093938973
11.2,2,0.8,0.3464076221,0.3463416398,0.3382970393,0.3434868753,0.3394660652,0.3426281512,0.3420439363,-0.004363685846,0.004363668151
11.2,3,1.2,0.3207477927,0.3154446483,0.3154853284,0.3151494563,0.3124783039,0.315190345,0.3147495985,-0.005998194218,0.005998176523
11.2,4,1.6,0.2950879633,0.2906317711,0.2944494188,0.2913305461,0.2907264233,0.2948400676,0.2923956513,-0.002692312002,0.002692318056
11.2,5,2,0.269428134,0.2632648647,0.2712365985,0.266803205,0.2660680115,0.2646459341,0.2664037347,-0.003024399281,0.003747797105
11.2,6,2.4,0.2437683195,0.2385933846,0.2443451583,0.2416404188,0.2430120111,0.241232574,0.2417647094,-0.002003610134,0.002234345768
11.2,7,2.8,0.218108505,0.2137344182,0.2174868584,0.2158741206,0.2167047113,0.215911299,0.2159422934,-0.002166211605,0.002166223479
11.2,8,3.2,0.1924486756,0.1884615123,0.1904678047,0.1883631945,0.1921364665,0.190100491,0.1899058968,-0.00254277885,0.002542781876
11.2,9,3.6,0.1667888463,0.1619905978,0.1641191095,0.1652676314,0.1655588001,0.1632530838,0.1640378535,-0.002750992775,0.002751001623
11.2,10,4,0.1411290318,0.1375134736,0.139019683,0.1401640475,0.1422706395,0.1410433948,0.1400022507,-0.001126781106,0.001583427191
11.2,11,4.4,0.1154692024,0.1107190698,0.1125334799,0.1152553707,0.1140524969,0.1147392392,0.1134599298,-0.002009272575,0.002009271178
11.2,12,4.8,0.08980938047,0.08859217167,0.08932125568,0.08921497315,0.08645670861,0.08859865367,0.08843676001,-0.001372620463,0.001372627914
11.2,13,5.2,0.06414955854,0.06357470155,0.06361110508,0.06354331225,0.06415480375,0.06255038083,0.0634868592,-0.0006626993418,0.0006647959235
11.2,14,5.6,0.03848973662,0.03858900815,0.03679341078,0.03632649034,0.03785768896,0.03566908836,0.03704713657,-0.001442600042,0.001482307911
11.2,15,6,0.0128299119,0.01068463176,0.01008583233,0.01249537244,0.01064570062,0.01211808342,0.01120592467,-0.00162398722,0.001623987802
11.2,16,6.4,-0.0128299119,-0.01353061572,-0.01364914328,-0.01316473447,-0.01331290789,-0.01639498025,-0.01401047595,-0.001180564053,0.001180564403
11.2,17,6.8,-0.03848973662,-0.0408507362,-0.03996196017,-0.04052756727,-0.04044668376,-0.03889046609,-0.04013548046,-0.001645743847,0.001645746059
11.2,18,7.2,-0.06414955854,-0.06654459983,-0.06764866412,-0.06920111179,-0.06635731459,-0.06719052792,-0.06738844514,-0.003238886595,0.003238885198
11.2,19,7.6,-0.08980938047,-0.09359611571,-0.09391265363,-0.09277410805,-0.09241623431,-0.09305460006,-0.0931507349,-0.00334135443,0.00334136188
11.2,20,8,-0.1154692024,-0.1193935573,-0.1166389436,-0.1174945533,-0.1144858301,-0.1196012646,-0.1175228357,-0.002053633332,0.002446976257
11.2,21,8.4,-0.1411290318,-0.143975839,-0.1429597437,-0.1410271376,-0.1407658756,-0.1425155103,-0.1422488242,-0.001119792461,0.001305809594
11.2,22,8.8,-0.1667888463,-0.1687228382,-0.1685435921,-0.1689815521,-0.1642429084,-0.1682186723,-0.1677419245,-0.00095307827,0.001971441554
11.2,23,9.2,-0.1924486756,-0.1922649145,-0.19330962,-0.1939170361,-0.1887014806,-0.1934836656,-0.1923353374,0.000113338232,0.001459050225
11.2,24,9.6,-0.218108505,-0.2173851728,-0.22021842,-0.2161774039,-0.2176176012,-0.2176071107,-0.2178011388,0.0003073662519,0.001151329256
11.2,25,10,-0.2437683195,-0.240244925,-0.2487030923,-0.2401205301,-0.2386679351,-0.242366001,-0.2420204878,0.001747831702,0.003721731948
11.2,26,10.4,-0.269428134,-0.2631605566,-0.2687869668,-0.267812252,-0.2628860474,-0.26530689,-0.2655905187,0.003837615252,0.003837591503
11.2,27,10.8,-0.2950879633,-0.2879493535,-0.2887855768,-0.2888639569,-0.2888199091,-0.2879002392,-0.2884637713,0.006624191999,0.006624156144
11.2,28,11.2,-0.3207477927,-0.3098976612,-0.3094208837,-0.3106127381,-0.3140352666,-0.3101116419,-0.3108156323,0.009932160378,0.00993215479
11.2,29,11.6,-0.3464076221,-0.3343584239,-0.3350074291,-0.3318962753,-0.3350596726,-0.3355874419,-0.3343818784,0.01202574372,0.01202577353
11.2,30,12,-0.3720674515,-0.3573203683,-0.3560113013,-0.3620599508,-0.3657488227,-0.3585548699,-0.3599390388,0.01212841272,0.01212838851
11.2,31,12.4,-0.3977272511,-0.3871206641,-0.3785755038,-0.3856282532,-0.3914788663,-0.382602185,-0.3850811124,0.01264613867,0.01264615636
11.6,0,0,0.4119318128,0.4155498147,0.4096767306,0.4083818495,0.4069679976,0.4081203043,0.4097393453,-0.002192467451,0.00363967428
11.6,1,0.4,0.385355562,0.3851383626,0.377845794,0.3820683062,0.3800065815,0.3811178207,0.3812353611,-0.004120200872,0.004120188765
11.6,2,0.8,0.3587793112,0.3585751057,0.350508064,0.3558457494,0.3520495594,0.3549633622,0.354388386,-0.004390925169,0.004390942864
11.6,3,1.2,0.3322030604,0.327188015,0.3264346719,0.3265497088,0.3238919675,0.326359123,0.3260847032,-0.006118357182,0.006118363235
11.6,4,1.6,0.3056268096,0.3009830415,0.3051972091,0.3015669882,0.3011369407,0.3051036596,0.3027975857,-0.002829223871,0.002829241799
11.6,5,2,0.2790505886,0.2724877596,0.2812809646,0.2758819163,0.2756608427,0.273478657,0.275758028,-0.003292560577,0.004184710793
11.6,6,2.4,0.2524743378,0.246893093,0.2529820502,0.2498920262,0.2509080172,0.2497970164,0.2500944436,-0.002379894257,0.002582982183
11.6,7,2.8,0.225898087,0.2206357419,0.2252707928,0.2224901915,0.2241891026,0.2233690917,0.2231909782,-0.002707108855,0.002707102802
11.6,8,3.2,0.1993218362,0.1948806494,0.1963681281,0.1945426166,0.1987142265,0.1961334199,0.1961278021,-0.0031940341,0.003194028046
11.6,9,3.6,0.1727456003,0.1672608703,0.1701436639,0.1710432023,0.1717115641,0.1683416218,0.1697001904,-0.003045409918,0.003045415971
11.6,10,4,0.1461693496,0.1423636228,0.1431861371,0.1447176039,0.1467283666,0.1460586488,0.1446108818,-0.001558467746,0.001782080508
11.6,11,4.4,0.1195931062,0.1148324609,0.1159707159,0.1191843674,0.1179406047,0.1187037751,0.1173263788,-0.002266727388,0.002266721334
11.6,12,4.8,0.09301686287,0.09163849056,0.09212300181,0.09234663844,0.08986193687,0.09210549295,0.09161511809,-0.001401744783,0.00140175072
11.6,13,5.2,0.06644061208,0.06593392789,0.06533502787,0.06597068906,0.06679465622,0.06482474506,0.06577180326,-0.0006688088179,0.0008104204899
11.6,14,5.6,0.03986436874,0.03994656354,0.03819479048,0.03772829846,0.03927818686,0.03681303933,0.03839217871,-0.001472190022,0.001505070948
11.6,15,6,0.0132881226,0.01073272526,0.01045844704,0.01311637089,0.01131480187,0.01269297116,0.0116630625,-0.001625060104,0.001625059405
11.6,16,6.4,-0.0132881226,-0.01413991675,-0.0140184015,-0.01361447666,-0.01385433227,-0.0170619525,-0.01453781594,-0.001249693334,0.001249693334
11.6,17,6.8,-0.03986436874,-0.04213500768,-0.04077874124,-0.04189673811,-0.04219920933,-0.03995063156,-0.04139206558,-0.001527696848,0.001527696848
11.6,18,7.2,-0.06644061208,-0.06860391796,-0.06964948773,-0.07145664096,-0.06884483993,-0.06945130229,-0.06960123777,-0.003160625696,0.003160625696
11.6,19,7.6,-0.09301686287,-0.0963897109,-0.09671360254,-0.09574222565,-0.09538087994,-0.09638403356,-0.09612208605,-0.003105223179,0.003105227603
11.6,20,8,-0.1195931062,-0.1232155561,-0.120407626,-0.1214322224,-0.1187126264,-0.1236393452,-0.1214814782,-0.001888372004,0.002240560949
11.6,21,8.4,-0.1461693496,-0.1485754102,-0.1473872513,-0.1453297287,-0.1453994513,-0.147321403,-0.1468026489,-0.0006332993507,0.001277107047
11.6,22,8.8,-0.1727456003,-0.1741212159,-0.1741341949,-0.1745596677,-0.1703774333,-0.1740301996,-0.1734445393,-0.0006989389658,0.00164620881
11.6,23,9.2,-0.1993218362,-0.1984749883,-0.2001772523,-0.2000694424,-0.1954130828,-0.1997948885,-0.1987859309,0.0005359053612,0.0013663352
11.6,24,9.6,-0.225898087,-0.2246637642,-0.2281765342,-0.223625198,-0.2250288725,-0.2250209451,-0.2253030837,0.0005950033665,0.001506403089
11.6,25,10,-0.2524743378,-0.2486677021,-0.2577523887,-0.248494029,-0.2473198175,-0.2506857514,-0.2505839467,0.001890391111,0.004001620226
11.6,26,10.4,-0.2790505886,-0.2723190784,-0.2786739171,-0.2773208916,-0.2723610103,-0.2743335664,-0.2750017047,0.004048883915,0.004048896022
11.6,27,10.8,-0.3056268096,-0.2980418801,-0.2986521125,-0.2990843058,-0.299026221,-0.2980393171,-0.2985687852,0.007058024406,0.007058042102
11.6,28,11.2,-0.3322030604,-0.3211919665,-0.3201211095,-0.3217033446,-0.3250592649,-0.3212004304,-0.3218552172,0.01034784317,0.01034783758
11.6,29,11.6,-0.3587793112,-0.3467223942,-0.347037673,-0.3439720869,-0.3478952348,-0.3479509354,-0.3467156589,0.01206365228,0.01206364669
11.6,30,12,-0.385355562,-0.3704941571,-0.3692889214,-0.3760293126,-0.378672719,-0.3715447783,-0.3732059598,0.01214960217,0.01214958448
11.6,31,12.4,-0.4119318128,-0.4016052485,-0.3929266036,-0.4003239274,-0.4055100381,-0.3962583542,-0.3993248343,0.01260697842,0.01260697842
12,0,0,0.4261363447,0.4299099743,0.424123168,0.4231018424,0.4209134877,0.4229231775,0.4241942763,-0.001942068338,0.00345146656
12,1,0.4,0.3986436725,0.398247689,0.3909813464,0.3955264091,0.3931152821,0.394549489,0.3944840431,-0.004159629345,0.004159629345
12,2,0.8,0.3711510301,0.3707481623,0.3626506031,0.3681712151,0.3645380735,0.3673509359,0.366691798,-0.004459232092,0.004459232092
12,3,1.2,0.3436583579,0.3388756812,0.3374230266,0.3379149437,0.3354335427,0.3378592432,0.3375013173,-0.006157040596,0.006157070398
12,4,1.6,0.3161656857,0.3112910688,0.3158890605,0.3118115664,0.31145522,0.3148551285,0.3130604029,-0.003105282784,0.00310527673
12,5,2,0.2886730134,0.2816712856,0.2911589742,0.2849250734,0.2852061093,0.2828573287,0.2851637304,-0.003509283066,0.004503643606
12,6,2.4,0.2611803412,0.25515154,0.2614792585,0.2581219673,0.258823514,0.2582859397,0.2583724558,-0.002807885408,0.0029274642
12,7,2.8,0.233687669,0.2275203317,0.2328768671,0.2290520221,0.2317335904,0.2308748811,0.2304115295,-0.003276139498,0.00327613065
12,8,3.2,0.2061950117,0.2013047934,0.2021642029,0.2007697374,0.2054264396,0.2028210163,0.2024972439,-0.003697767854,0.003697773907
12,9,3.6,0.1787023395,0.1725373119,0.176094681,0.1768460423,0.177822113,0.1740005016,0.17546013,-0.003242209554,0.003242209554
12,10,4,0.1512096673,0.147222653,0.1472177058,0.1492648572,0.1514261067,0.1508570313,0.1491976678,-0.002011999488,0.002098572208
12,11,4.4,0.1237170026,0.1189255491,0.1193884015,0.1231465116,0.1218897104,0.122578606,0.1211857572,-0.002531245351,0.002531246748
12,12,4.8,0.09622433782,0.09468569607,0.0949178189,0.09548749775,0.09338720143,0.09536183625,0.09476801008,-0.001456327736,0.001456327736
12,13,5.2,0.06873167306,0.06830518693,0.06696861982,0.06838352233,0.06929473579,0.06696730107,0.06798388064,-0.0007477924228,0.0009730249876
12,14,5.6,0.04123900086,0.04131665826,0.03962871432,0.0391163528,0.04056061804,0.0384503752,0.03981454298,-0.001424457878,0.001455520047
12,15,6,0.01374633424,0.01080910861,0.01082980633,0.01375663094,0.01180744544,0.01315713394,0.01207202487,-0.001674309373,0.001678427914
12,16,6.4,-0.01374633424,-0.01474636421,-0.01433653384,-0.01405697316,-0.01437874697,-0.01738672704,-0.01498106867,-0.001234734431,0.00123473478
12,17,6.8,-0.04123900086,-0.04341744259,-0.04163423926,-0.04325772822,-0.04389816523,-0.04123599082,-0.0426887162,-0.001449715346,0.001450916403
12,18,7.2,-0.06873167306,-0.070641689,-0.07165402174,-0.07373443991,-0.07122631371,-0.07158415765,-0.07176812738,-0.00303645432,0.003036451293
12,19,7.6,-0.09622433782,-0.0991576314,-0.0994912833,-0.09872647375,-0.09829817712,-0.09921549261,-0.09897781909,-0.002753481269,0.002753473818
12,20,8,-0.1237170026,-0.127022326,-0.1240915656,-0.1253665686,-0.1229161844,-0.1276107132,-0.1254014671,-0.001684464514,0.002004796173
12,21,8.4,-0.1512096673,-0.1531346887,-0.1517064273,-0.1496689916,-0.1501238346,-0.151837334,-0.1512942612,-8.45938921e-05,0.001135191298
12,22,8.8,-0.1787023395,-0.179470256,-0.1796153635,-0.1800685227,-0.1763952076,-0.179712981,-0.1790524721,-0.0003501325846,0.001272979425
12,23,9.2,-0.2061950117,-0.2046685815,-0.2069226056,-0.2062278837,-0.2022083402,-0.2064253092,-0.205290556,0.000904455781,0.001300773001
12,24,9.6,-0.233687669,-0.2319112122,-0.2360617071,-0.2310117185,-0.2323172539,-0.2323173136,-0.2327238321,0.0009638369083,0.001913443208
12,25,10,-0.2611803412,-0.2570492327,-0.2666733265,-0.2568531334,-0.255994767,-0.2591046393,-0.2591350079,0.002045333385,0.004242515657
12,26,10.4,-0.2886730134,-0.2814595401,-0.2883306742,-0.2867385149,-0.281847477,-0.2835893631,-0.2843931317,0.004279881716,0.004279899411
12,27,10.8,-0.3161656857,-0.3080906868,-0.3083383441,-0.3092800379,-0.3090142608,-0.3081054091,-0.3085657656,0.007599920034,0.00759993773
12,28,11.2,-0.3436583579,-0.3324085176,-0.3307369053,-0.3327616453,-0.3360925913,-0.3328979015,-0.3329795003,0.01067885756,0.01067884546
12,29,11.6,-0.3711510301,-0.3590036035,-0.3588796556,-0.3560258746,-0.3607630134,-0.3605401516,-0.3590424657,0.01210856438,0.01210856996
12,30,12,-0.3986436725,-0.3836042881,-0.3826119304,-0.3899337351,-0.3916078806,-0.38530761,-0.386613071,0.0120306015,0.01203058381
12,31,12.4,-0.4261363447,-0.4160039425,-0.4072673321,-0.4149875045,-0.4194634855,-0.4110493362,-0.4137543142,0.01238203049,0.0123820249
12.4,0,0,0.4403409064,0.4442602992,0.4386194944,0.4377854168,0.4348632097,0.4377656281,0.4386588037,-0.00168210268,0.003249853849
12.4,1,0.4,0.4119318128,0.4114553332,0.4044383466,0.4090178013,0.4062361419,0.408102423,0.4078500271,-0.004081785679,0.004081803374
12.4,2,0.8,0.3835227191,0.3828510046,0.3752081394,0.3804704547,0.3769602478,0.3797472715,0.3790474236,-0.004475295544,0.004475295544
12.4,3,1.2,0.3551136255,0.3505058289,0.348647505,0.3492852449,0.3468394876,0.3492723107,0.3489100337,-0.006203591824,0.006203549914
12.4,4,1.6,0.3267045319,0.3216749728,0.3261350095,0.3220969737,0.3217218518,0.3244257867,0.3232109249,-0.003493607044,0.003493613098
12.4,5,2,0.2982954383,0.2909173667,0.3005241752,0.2939828932,0.2947071195,0.2922626138,0.2944788039,-0.003816634417,0.004708099179
12.4,6,2.4,0.2698863447,0.2634537816,0.2697135806,0.2663922012,0.2667935193,0.2666279078,0.2665961981,-0.003290146589,0.003290146589
12.4,7,2.8,0.241477266,0.2343428135,0.2401601821,0.2355992943,0.2391424924,0.2383156419,0.237512067,-0.003965198994,0.003965181299
12.4,8,3.2,0.2130681723,0.2076901197,0.20843862,0.2070600986,0.2120524645,0.2094885558,0.2089459598,-0.004122212529,0.004122200422
12.4,9,3.6,0.1846590787,0.1778213978,0.1818698347,0.1826805174,0.1840088218,0.1797087342,0.1812178642,-0.003441214561,0.003441217588
12.4,10,4,0.15625,0.1519885361,0.1519364119,0.1538236588,0.156108737,0.1554181874,0.1538551152,-0.002394884825,0.002394893672
12.4,11,4.4,0.1278409064,0.1229921058,0.1234120429,0.1271360517,0.1258639097,0.1264689714,0.1251746118,-0.002666294575,0.002666290151
12.4,12,4.8,0.09943181276,0.09767197073,0.09765434265,0.09862327576,0.09704622626,0.09855268896,0.09790970385,-0.001522108912,0.001522111939
12.4,13,5.2,0.0710227266,0.07061836123,0.06906332076,0.07080154121,0.07174975425,0.06911072135,0.07026873529,-0.0007539913058,0.001044797944
12.4,14,5.6,0.0426136367,0.04259103537,0.04115692526,0.04048943147,0.04183365777,0.0400454551,0.04122329876,-0.001390337944,0.001390335732
12.4,15,6,0.01420454495,0.01091914251,0.01121322624,0.01441366598,0.01228153333,0.01357164979,0.01247984357,-0.001724701375,0.001808349742
12.4,16,6.4,-0.01420454495,-0.01531676203,-0.01484133303,-0.01448366139,-0.0148939807,-0.01761413366,-0.0154299736,-0.001225428656,0.001225429238
12.4,17,6.8,-0.0426136367,-0.04461430758,-0.04270886257,-0.04459059983,-0.04566943645,-0.04267848283,-0.04405234009,-0.001438703388,0.001438701176
12.4,18,7.2,-0.0710227266,-0.07261880487,-0.07396225631,-0.07600495964,-0.07358157635,-0.07368558645,-0.07397063076,-0.00294790417,0.002947910223
12.4,19,7.6,-0.09943181276,-0.1018273979,-0.102494508,-0.1017320156,-0.1012962535,-0.1020681188,-0.1018836647,-0.002451851964,0.00245184591
12.4,20,8,-0.1278409064,-0.1307610124,-0.1283252239,-0.1293146014,-0.1271597743,-0.1314366758,-0.1293994635,-0.001558557153,0.001831004047
12.4,21,8.4,-0.15625,-0.1576258391,-0.1565689594,-0.1540437043,-0.1548250467,-0.156432569,-0.1558992267,0.0003507733345,0.00110172329
12.4,22,8.8,-0.1846590787,-0.1848497391,-0.1853255332,-0.1855855882,-0.1823728085,-0.185370177,-0.1847007722,-4.169344902e-05,0.0009561985498
12.4,23,9.2,-0.2130681723,-0.2108551562,-0.2136496007,-0.2124221176,-0.2089659423,-0.2127733827,-0.2117332518,0.001334920526,0.001567503787
12.4,24,9.6,-0.241477266,-0.2391944528,-0.2435035855,-0.238384977,-0.2394696176,-0.2395488322,-0.2400202751,0.001456990838,0.002267500851
12.4,25,10,-0.2698863447,-0.2654268146,-0.2747124732,-0.2652248144,-0.2645535171,-0.2673619688,-0.2674559355,0.002430409193,0.004360878374
12.4,26,10.4,-0.2982954383,-0.2906254232,-0.2972612381,-0.2961415052,-0.2913272977,-0.292815268,-0.2936341166,0.00466132164,0.004661291838
12.4,27,10.8,-0.3267045319,-0.3181453943,-0.3181522787,-0.3194828033,-0.3190394938,-0.3183057904,-0.3186251521,0.008079379797,0.008079379797
12.4,28,11.2,-0.3551136255,-0.3437000811,-0.3418807983,-0.3438161314,-0.3469528258,-0.3445675671,-0.3441834748,0.01093015075,0.01093014516
12.4,29,11.6,-0.3835227191,-0.3713626564,-0.3709660769,-0.3680733442,-0.3735714853,-0.3730721176,-0.371409148,0.01211357117,0.01211358327
12.4,30,12,-0.4119318128,-0.3968168497,-0.3961962759,-0.403816849,-0.4044547379,-0.3991245329,-0.4000818133,0.01184999943,0.01184996404
12.4,31,12.4,-0.4403409064,-0.430537492,-0.4221944213,-0.4296834171,-0.4335263073,-0.4260598421,-0.4284003377,0.01194056869,0.0119406106
12.8,0,0,0.4545454383,0.4587728679,0.4532660544,0.4524110258,0.44893381,0.4525075555,0.4531782568,-0.00136718154,0.003058147384
12.8,1,0.4,0.4252199233,0.425057739,0.4183472395,0.4224745631,0.4194248617,0.4216137528,0.4213836789,-0.003836244345,0.003836292075
12.8,2,0.8,0.3958944082,0.39503479,0.3881823719,0.3927259743,0.3895016015,0.3921675682,0.3915224671,-0.00437194109,0.004371947143
12.8,3,1.2,0.3665688932,0.3618462682,0.3601366878,0.3606221974,0.3583731055,0.360655129,0.3603266776,-0.006242215633,0.006242215633
12.8,4,1.6,0.3372433782,0.3322185874,0.3360407054,0.3323327303,0.3318040073,0.3340346515,0.3332861364,-0.003957241774,0.003957241774
12.8,5,2,0.3079178929,0.300439477,0.309563905,0.3029904366,0.3044560254,0.3016538024,0.3038206995,-0.00409719348,0.004755568691
12.8,6,2.4,0.2785923779,0.271849364,0.2775889933,0.2746265829,0.2750821114,0.2749450803,0.2748184204,-0.003773957491,0.003773951437
12.8,7,2.8,0.249266848,0.2414477766,0.2475087047,0.2421116084,0.2466443628,0.2457201481,0.2446865141,-0.004580333829,0.004580327775
12.8,8,3.2,0.2199413478,0.2141922712,0.2149029523,0.2133298367,0.2187405676,0.2161060721,0.21545434,-0.004487007856,0.004487007856
12.8,9,3.6,0.1906158328,0.1836128831,0.1877043247,0.1884990335,0.1899725199,0.1854278445,0.1870433241,-0.003572508693,0.00357251172
12.8,10,4,0.1612903178,0.1564971209,0.1570664942,0.1583604813,0.1607059985,0.1599325538,0.1585125327,-0.002777785063,0.00277778809
12.8,11,4.4,0.1319648027,0.1273555011,0.127658993,0.1311121583,0.1297352463,0.1303362399,0.1292396188,-0.002725183964,0.002725175116
12.8,12,4.8,0.1026392952,0.1005685851,0.1004800946,0.1017473713,0.1006537676,0.1017423198,0.1010384187,-0.001600876451,0.001600867487
12.8,13,5.2,0.07331378013,0.07253349572,0.07095839828,0.07321386039,0.07405006886,0.07128383964,0.07240793109,-0.0009058490396,0.00120036304
12.8,14,5.6,0.04398826882,0.04335087538,0.0426087454,0.04184419289,0.04289663583,0.04159763455,0.0424596183,-0.001528650522,0.001528652036
12.8,15,6,0.01466275658,0.01141051948,0.01170300692,0.01507420279,0.01288696751,0.01395995263,0.01300693024,-0.001655826345,0.001820405247
12.8,16,6.4,-0.01466275658,-0.01582896709,-0.01542112976,-0.0149018513,-0.01541901194,-0.01788366586,-0.01589092426,-0.001228167675,0.001228168607
12.8,17,6.8,-0.04398826882,-0.04585865512,-0.04388828948,-0.04591455311,-0.04714545608,-0.04414647818,-0.04539068788,-0.00140241906,0.001442409353
12.8,18,7.2,-0.07331378013,-0.07482475042,-0.07599411905,-0.07827483118,-0.07580852509,-0.07580251992,-0.07614095509,-0.002827174962,0.002827168908
12.8,19,7.6,-0.1026392952,-0.1046581715,-0.1053599417,-0.1047155485,-0.1044094115,-0.1049421504,-0.1048170477,-0.002177752554,0.002177749528
12.8,20,8,-0.1319648027,-0.1345342249,-0.1326392591,-0.1332505345,-0.1315297186,-0.1352300942,-0.1334367543,-0.001471951604,0.001645997167
12.8,21,8.4,-0.1612903178,-0.162486136,-0.1614891142,-0.15841721,-0.1595337689,-0.1610698104,-0.1605992168,0.000691100955,0.001248955727
12.8,22,8.8,-0.1906158328,-0.1905261576,-0.1910468936,-0.1910507679,-0.1883018911,-0.191009596,-0.1903870702,0.0002287626266,0.0007326751947
12.8,23,9.2,-0.2199413478,-0.217484653,-0.2201734781,-0.2185944766,-0.2157898247,-0.2190727144,-0.2182230204,0.001718327403,0.001811170601
12.8,24,9.6,-0.249266848,-0.2467145771,-0.2503221631,-0.2457097173,-0.2466962636,-0.2468675226,-0.2472620457,0.002004802227,0.002426925348
12.8,25,10,-0.2785923779,-0.2738971412,-0.2822566628,-0.2735406458,-0.2734461427,-0.2756226659,-0.2757526338,0.002839744091,0.004305440001
12.8,26,10.4,-0.3079178929,-0.3000783026,-0.3059413433,-0.3054972291,-0.3011156321,-0.3020428419,-0.3029350638,0.004982829094,0.00498282304
12.8,27,10.8,-0.3372433782,-0.3282175362,-0.3283473551,-0.3296569884,-0.3292025924,-0.3285407424,-0.3287930489,0.008450329304,0.008450334892
12.8,28,11.2,-0.3665688932,-0.3552080095,-0.3533750772,-0.3548484147,-0.3580043912,-0.3562027812,-0.3555277288,0.0110411644,0.01104115881
12.8,29,11.6,-0.3958944082,-0.383959204,-0.3834913373,-0.3801199794,-0.3865399957,-0.3855434358,-0.3839308023,0.01196360588,0.01196361799
12.8,30,12,-0.4252199233,-0.4106487036,-0.4102024734,-0.4176488817,-0.4177785516,-0.4128783941,-0.4138314128,0.01138851047,0.01138852257
12.8,31,12.4,-0.4545454383,-0.4452561736,-0.437592715,-0.4443447888,-0.4473693669,-0.4409601688,-0.4431046546,0.01144078374,0.01144079585
13.2,0,0,0.46875,0.473243773,0.4679017663,0.4670345485,0.4629754722,0.4672363698,0.4676783979,-0.001071602106,0.002869123127
13.2,1,0.4,0.4385080636,0.4384861588,0.4321989715,0.4359383285,0.4325510263,0.4350863695,0.4348521829,-0.00365588069,0.003655892564
13.2,2,0.8,0.4082661271,0.4071699679,0.4010429382,0.404953599,0.4018973112,0.4045893848,0.4039306045,-0.004335522652,0.004335486796
13.2,3,1.2,0.3780241907,0.3731698692,0.3715940118,0.3719326854,0.3698297143,0.3720560968,0.3717164695,-0.006307721138,0.006307715084
13.2,4,1.6,0.3477822542,0.3427551091,0.3458521962,0.3425711691,0.3418132961,0.3436721563,0.3433327973,-0.00444945693,0.004449469037
13.2,5,2,0.3175403178,0.3099419177,0.3184964359,0.3119467199,0.3141224682,0.3110612929,0.313113749,-0.004426568747,0.004808998201
13.2,6,2.4,0.2872983813,0.2802034616,0.2855008841,0.2828273773,0.2834074497,0.2832767665,0.2830432057,-0.004255175591,0.004255193286
13.2,7,2.8,0.2570564449,0.2486644834,0.2547984719,0.2486343235,0.2540031672,0.2531309128,0.2518462539,-0.005210191011,0.005210173316
13.2,8,3.2,0.2268145084,0.220790267,0.2212951034,0.2196053863,0.225366503,0.2227270305,0.2219568789,-0.004857629538,0.004857650492
13.2,9,3.6,0.196572572,0.1894365847,0.1934295148,0.1943303794,0.195810616,0.1911330968,0.1928280294,-0.003744542599,0.003744533751
13.2,10,4,0.1663306355,0.1610223949,0.1621541679,0.1628772467,0.1651976556,0.164441362,0.1631385684,-0.003192067146,0.003192070173
13.2,11,4.4,0.1360886991,0.1318436563,0.1318309158,0.135094896,0.133644551,0.1341846883,0.1333197355,-0.002768963575,0.002768957522
13.2,12,4.8,0.1058467701,0.1035045385,0.1033176482,0.1048507988,0.1043383181,0.1049208045,0.1041864157,-0.001660354435,0.001660348498
13.2,13,5.2,0.07560483366,0.07451961935,0.07282162458,0.07563690841,0.07624271512,0.07346328348,0.07453683019,-0.001068003476,0.001335985959
13.2,14,5.6,0.04536290094,0.04414179921,0.04406077042,0.04318292439,0.04394090176,0.043144539,0.04369418696,-0.001668713987,0.001668713987
13.2,15,6,0.01512096729,0.01194981113,0.01218711585,0.01578016393,0.01332303137,0.01434944198,0.01351791341,-0.001603053883,0.001866733073
13.2,16,6.4,-0.01512096729,-0.01637686044,-0.01595290005,-0.01529694255,-0.01579212211,-0.01815175265,-0.01631411538,-0.001193148084,0.001193148317
13.2,17,6.8,-0.04536290094,-0.0471348986,-0.04509478435,-0.04721050709,-0.04856862873,-0.04561042041,-0.04672385007,-0.001360949129,0.001468193484
13.2,18,7.2,-0.07560483366,-0.07703514397,-0.07799188793,-0.08055632561,-0.07777307928,-0.0779157877,-0.07825444639,-0.002649612725,0.002649611328
13.2,19,7.6,-0.1058467701,-0.1075174138,-0.1082343161,-0.1077112705,-0.10744562,-0.107813105,-0.107744351,-0.001897580922,0.001897574984
13.2,20,8,-0.1360886991,-0.1383140832,-0.1369234622,-0.1372038722,-0.1358530968,-0.138991639,-0.1374572366,-0.001368537545,0.001462772489
13.2,21,8.4,-0.1663306355,-0.1673286259,-0.1663365066,-0.1627487987,-0.1642407179,-0.1657144427,-0.1652738154,0.001056820154,0.001458361745
13.2,22,8.8,-0.196572572,-0.1961010993,-0.1966638267,-0.1965216398,-0.1942279339,-0.1966474056,-0.1960323751,0.0005401968956,0.0006066262722
13.2,23,9.2,-0.2268145084,-0.2240776569,-0.2266002297,-0.2247629464,-0.2226239741,-0.2254186273,-0.2246966809,0.002117827535,0.002117821481
13.2,24,9.6,-0.2570564449,-0.2542289793,-0.2571054101,-0.2530540824,-0.2538722754,-0.2542222142,-0.2544965744,0.002559870481,0.002579438733
13.2,25,10,-0.2872983813,-0.2823505998,-0.2897630334,-0.2818511128,-0.282335937,-0.2839199305,-0.2840441167,0.003254264593,0.004240119364
13.2,26,10.4,-0.3175403178,-0.309566766,-0.3146382868,-0.3148809969,-0.3108839393,-0.3112688363,-0.3122477531,0.005292564631,0.005292552523
13.2,27,10.8,-0.3477822542,-0.3383012116,-0.3384880722,-0.3398503363,-0.339258194,-0.3387916088,-0.3389378786,0.00884437561,0.008844370022
13.2,28,11.2,-0.3780241907,-0.3666092455,-0.3648761511,-0.3659258187,-0.3688339293,-0.3678129911,-0.3668116033,0.01121258736,0.01121256314
13.2,29,11.6,-0.4082661271,-0.3964436948,-0.3959034085,-0.3921905756,-0.3995499909,-0.3979763985,-0.3964127898,0.01185333729,0.01185331307
13.2,30,12,-0.4385080636,-0.424336046,-0.4241226614,-0.4314853847,-0.4309115112,-0.4266297221,-0.4274970591,0.01101100445,0.01101099886
13.2,31,12.4,-0.46875,-0.4597673118,-0.452917099,-0.4590777457,-0.4610458612,-0.4558706582,-0.4577357173,0.0110142827,0.01101426501
13.6,0,0,0.4829545319,0.4876348674,0.4825089574,0.481669575,0.4769765735,0.481942147,0.4821464121,-0.0008081197739,0.002680242062
13.6,1,0.4,0.451796174,0.4518354535,0.4459501207,0.4494001865,0.4456103146,0.4485450685,0.4482682347,-0.00352793932,0.003543657018
13.6,2,0.8,0.4206378162,0.4192458689,0.4138018787,0.4171918929,0.414196223,0.4170135558,0.4162898958,-0.004347920418,0.004347932525
13.6,3,1.2,0.3894794583,0.384454757,0.3829947412,0.3832397461,0.3811833262,0.383441925,0.3830628991,-0.006416559219,0.006416559219
13.6,4,1.6,0.3583211005,0.3532560468,0.3556120694,0.352791816,0.3517423272,0.3532827795,0.3533370197,-0.004984080791,0.004984092899
13.6,5,2,0.3271627426,0.3194287419,0.3273419738,0.3208611906,0.3237181604,0.3204576373,0.3223615587,-0.004801183939,0.00487289438
13.6,6,2.4,0.2960043848,0.2885428071,0.2934572399,0.2910043895,0.2917438149,0.2916035056,0.2912703454,-0.004734039307,0.004734033253
13.6,7,2.8,0.2648460269,0.2559071481,0.2620563507,0.2551136911,0.2612975538,0.2605219781,0.2589793801,-0.005866646767,0.005866682623
13.6,8,3.2,0.233687669,0.2274589837,0.2276979834,0.2258633673,0.2319985032,0.2293262333,0.2284690142,-0.005218654871,0.005218654871
13.6,9,3.6,0.2025293261,0.1952617615,0.1991087645,0.2001390308,0.2016784102,0.1968319863,0.1986039877,-0.003925338387,0.003925335594
13.6,10,4,0.1713709682,0.1656098664,0.1672178656,0.1673721671,0.1697031558,0.1689371467,0.1677680314,-0.003602936864,0.003602928016
13.6,11,4.4,0.1402126104,0.1363225132,0.1359749436,0.1390531808,0.1375696957,0.1380220056,0.1373884529,-0.002824157476,0.002824142575
13.6,12,4.8,0.1090542525,0.1064549536,0.106148228,0.1079339832,0.1080524623,0.108093068,0.107336536,-0.001717716455,0.001717713429
13.6,13,5.2,0.07789589465,0.07655007392,0.074704431,0.07805355638,0.07841490209,0.07564772666,0.07667414099,-0.001221753657,0.001492424286
13.6,14,5.6,0.04673753679,0.04496801645,0.04549168795,0.04449967667,0.04498827085,0.04469497502,0.04492852837,-0.00180900842,0.001809011446
13.6,15,6,0.015579178,0.0125098899,0.01264442876,0.01650448702,0.01375446096,0.01473341137,0.01402933616,-0.001549841836,0.001919965958
13.6,16,6.4,-0.015579178,-0.01692764834,-0.01648434252,-0.01567544788,-0.01620006748,-0.01842565462,-0.01674263179,-0.001163453795,0.001163454144
13.6,17,6.8,-0.04673753679,-0.04839607328,-0.04633811116,-0.04849934578,-0.04997362569,-0.04706922546,-0.04805527627,-0.001317739487,0.001477509737
13.6,18,7.2,-0.07789589465,-0.0792235136,-0.08004633337,-0.08282805979,-0.07971195877,-0.08003672212,-0.08036931604,-0.002473421395,0.002473422792
13.6,19,7.6,-0.1090542525,-0.1103661805,-0.1111455113,-0.1106846109,-0.1104625911,-0.110678345,-0.1106674448,-0.00161319226,0.001613195287
13.6,20,8,-0.1402126104,-0.1420779973,-0.1412363648,-0.1411615908,-0.1401795894,-0.1427359283,-0.1414783001,-0.001265689731,0.001278892159
13.6,21,8.4,-0.1713709682,-0.1721162647,-0.1712307483,-0.1670557261,-0.1689434052,-0.1703583002,-0.1699408889,0.001430079341,0.001728197909
13.6,22,8.8,-0.2025293261,-0.2016094029,-0.2023456395,-0.201968506,-0.2001677901,-0.2022724152,-0.2016727477,0.0008565783501,0.0008565753815
13.6,23,9.2,-0.233687669,-0.2306522727,-0.23299101,-0.2309213877,-0.2294573337,-0.2317429334,-0.2311529815,0.002534687519,0.002534681465
13.6,24,9.6,-0.2648460269,-0.2617081404,-0.2639262974,-0.2603845298,-0.2609963715,-0.2615807652,-0.2617192268,0.00312680006,0.003126806114
13.6,25,10,-0.2960043848,-0.290786922,-0.2973057032,-0.2901267409,-0.2911563814,-0.2922028005,-0.2923157215,0.003688663244,0.004209202714
13.6,26,10.4,-0.3271627426,-0.3190533221,-0.3233473301,-0.324228853,-0.3206349313,-0.3204780221,-0.3215485215,0.005614221096,0.005614250898
13.6,27,10.8,-0.3583211005,-0.3483783007,-0.3485887945,-0.3500376344,-0.3492471278,-0.3490276635,-0.3490558863,0.009265214205,0.00926519651
13.6,28,11.2,-0.3894794583,-0.3779426515,-0.3763493299,-0.377030462,-0.379573375,-0.3793794215,-0.3780550361,0.01142442226,0.01142441016
13.6,29,11.6,-0.4206378162,-0.4088599682,-0.4082231522,-0.4042944312,-0.4124843776,-0.4103663564,-0.4088456631,0.01179215312,0.01179215871
13.6,30,12,-0.451796174,-0.4379811883,-0.4379698336,-0.445340246,-0.4439907074,-0.4403544366,-0.4411273003,0.01066887379,0.01066889148
13.6,31,12.4,-0.4829545319,-0.4741617739,-0.4681285918,-0.4738337994,-0.4746647477,-0.4707523286,-0.4723082185,0.01064631343,0.01064628363
14,0,0,0.4971590638,0.5020079017,0.4970536232,0.49631688,0.4910200536,0.4966192544,0.4966035485,-0.0005555152893,0.002495056484
14,1,0.4,0.4650842845,0.4651730657,0.4596284032,0.4628615379,0.4587679207,0.4619966149,0.4616855085,-0.003398776054,0.003434288548
14,2,0.8,0.4330095053,0.4313104451,0.4264769256,0.4294288158,0.426623553,0.4294389486,0.4286557138,-0.004353791475,0.004353767727
14,3,1.2,0.400934726,0.3957313895,0.3943701684,0.3945226967,0.3927420378,0.3948084116,0.3944349289,-0.006499797106,0.006499784999
14,4,1.6,0.3688599467,0.363751173,0.3653538823,0.3630537093,0.3617574573,0.3628845215,0.3633601665,-0.005499780178,0.005499797873
14,5,2,0.3367851675,0.3289120495,0.3361285329,0.3296565711,0.3332157433,0.3298450112,0.3315516114,-0.005233556032,0.005233585835
14,6,2.4,0.3047103882,0.2968793511,0.3014430106,0.2990999818,0.3000992835,0.2999272048,0.2994897962,-0.005220592022,0.005220621824
14,7,2.8,0.2726356089,0.2631415129,0.2693427205,0.2615302503,0.2685616016,0.267901957,0.2660955787,-0.006540030241,0.006540000439
14,8,3.2,0.2405608445,0.2341285199,0.2340950966,0.2320869118,0.2385764867,0.2359106392,0.2349595279,-0.00560131669,0.005601313896
14,9,3.6,0.2084860653,0.2010789216,0.2047934085,0.2058979422,0.2076692283,0.2025271803,0.2043933421,-0.004092723131,0.004092729185
14,10,4,0.176411286,0.170205757,0.1722809374,0.1718420833,0.1743187308,0.1734215617,0.1724138111,-0.003997474909,0.003997472115
14,11,4.4,0.1443365067,0.1407906115,0.1401042789,0.1429970264,0.1417129487,0.141856879,0.141492337,-0.002844169736,0.002844157862
14,12,4.8,0.1122617275,0.1094001383,0.1089808941,0.1109762043,0.1118099913,0.1112532318,0.1104841009,-0.001777626574,0.001777635538
14,13,5.2,0.08018694818,0.07857942581,0.07662627846,0.08048078418,0.08070570976,0.07783232629,0.0788449049,-0.001342043281,0.00166708231
14,14,5.6,0.04811216891,0.04579767212,0.04691758007,0.04580981657,0.04624117166,0.04624649882,0.04620254785,-0.00190962106,0.00190962106
14,15,6,0.01603738964,0.01307985932,0.01308303699,0.01726526767,0.01419895142,0.01511716004,0.0145488549,-0.001488534734,0.001979685854
14,16,6.4,-0.01603738964,-0.01747874916,-0.01701531559,-0.01601917297,-0.01660736836,-0.01870440692,-0.01716500148,-0.001127611846,0.001134899678
14,17,6.8,-0.04811216891,-0.04965317249,-0.04760600999,-0.04975818843,-0.05135102198,-0.04852218553,-0.04937811568,-0.001265946776,0.001468410366
14,18,7.2,-0.08018694818,-0.08139869571,-0.08212513477,-0.08507229388,-0.08167178184,-0.08215343952,-0.08248426765,-0.002297319472,0.002297320869
14,19,7.6,-0.1122617275,-0.113203004,-0.1140707433,-0.1136071309,-0.1134465113,-0.1135477722,-0.1135750264,-0.001313298941,0.001313304878
14,20,8,-0.1443365067,-0.1458398402,-0.1455906183,-0.1451545954,-0.1445843875,-0.146462962,-0.1455264986,-0.001189991832,0.001189973904
14,21,8.4,-0.176411286,-0.1768828034,-0.1761696488,-0.1712657958,-0.1738602221,-0.1750138104,-0.1746384352,0.001772850752,0.001961436821
14,22,8.8,-0.2084860653,-0.2070952356,-0.2080831081,-0.2074099779,-0.2060622424,-0.2078986466,-0.2073098421,0.001176223159,0.001176223159
14,23,9.2,-0.2405608445,-0.2372203618,-0.239375636,-0.2370523959,-0.2364684045,-0.238045007,-0.2376323491,0.002928495407,0.002928483533
14,24,9.6,-0.2726356089,-0.2691711485,-0.2707885802,-0.2677280307,-0.2681113183,-0.2689399123,-0.2689477801,0.003687828779,0.003687810851
14,25,10,-0.3047103882,-0.2992117703,-0.3048853278,-0.2983827293,-0.2998080552,-0.3004643023,-0.300550431,0.00415995717,0.00422992697
14,26,10.4,-0.3367851675,-0.3285333514,-0.3320846558,-0.3335662484,-0.3303542137,-0.3296699524,-0.3308416903,0.005943477154,0.005943483207
14,27,10.8,-0.3688599467,-0.3584517241,-0.3586823344,-0.3602143526,-0.3593393862,-0.3592638969,-0.3591903448,0.009669601917,0.009669607505
14,28,11.2,-0.400934726,-0.3892605901,-0.3877975345,-0.3881569207,-0.3904119134,-0.3908987045,-0.3893051147,0.01162961125,0.01162959356
14,29,11.6,-0.4330095053,-0.4212549031,-0.4205163419,-0.4164506495,-0.4255023897,-0.4227264822,-0.4212901592,0.01171934605,0.01171935163
14,30,12,-0.4650842845,-0.4516257644,-0.4517823458,-0.4592106342,-0.4570853114,-0.4540473223,-0.4547502398,0.01033404469,0.0103340093
14,31,12.4,-0.4971590638,-0.4885395169,-0.483273983,-0.4887094796,-0.4884616733,-0.4855962694,-0.4869161546,0.01024290919,0.01024287939
14.4,0,0,0.5113636255,0.5163229108,0.5115697384,0.5110343695,0.5049819946,0.511200726,0.5110219717,-0.0003416538239,0.002407836961
14.4,1,0.4,0.4783724248,0.478469491,0.4732441008,0.4763469696,0.4719551504,0.4754562974,0.4750944078,-0.003278017044,0.00331684947
14.4,2,0.8,0.4453812242,0.4433413744,0.4391267002,0.4417405725,0.4390176237,0.4418621659,0.4410177171,-0.004363507032,0.004363536835
14.4,3,1.2,0.4123900235,0.4069818258,0.4057430029,0.4056343436,0.4043088853,0.4061012268,0.4057539105,-0.006636112928,0.006636166479
14.4,4,1.6,0.3793988228,0.3742196262,0.3750915527,0.3732016683,0.3716997504,0.3725372553,0.3733499646,-0.006048858166,0.006048852112
14.4,5,2,0.3464076221,0.3383808136,0.344940424,0.3387605846,0.3426229656,0.3392087519,0.340782702,-0.00562492013,0.005624914076
14.4,6,2.4,0.3134164214,0.3051997721,0.3094247282,0.307099402,0.3084081411,0.3082437515,0.3076751828,-0.005741238594,0.005741262343
14.4,7,2.8,0.2804252207,0.2703533471,0.2767080069,0.2683541179,0.2757304311,0.2753014266,0.2732894719,-0.007135748863,0.007135754917
14.4,8,3.2,0.2474340051,0.2407900691,0.2404682785,0.2385607958,0.2451543808,0.2425258309,0.241499871,-0.005934134126,0.005934134126
14.4,9,3.6,0.2144428045,0.2068718672,0.2104810774,0.211602062,0.2137281895,0.208235696,0.2101837844,-0.00425902009,0.004259026144
14.4,10,4,0.1814516038,0.1748182774,0.1773646623,0.1764539033,0.1789976507,0.1778941751,0.1771057248,-0.004345878959,0.004345870111
14.4,11,4.4,0.1484604031,0.1452324986,0.1442292035,0.1468503326,0.145904541,0.1457357407,0.1455904543,-0.002869948745,0.002869939897
14.4,12,4.8,0.1154692024,0.1123325229,0.1118465811,0.1141266599,0.1156425253,0.1143945381,0.113668561,-0.001800641418,0.001869966043
14.4,13,5.2,0.08247800171,0.08060387522,0.0785561502,0.08279827982,0.08308890462,0.08001165092,0.08101177216,-0.001466229558,0.00183870201
14.4,14,5.6,0.04948680103,0.04663440213,0.04834498465,0.04720463231,0.04758983105,0.04778745025,0.04751226306,-0.001974537969,0.001974540995
14.4,15,6,0.01649560034,0.01366832107,0.01352326572,0.01785508357,0.01461363584,0.01550248824,0.01503255963,-0.001463040709,0.002006834839
14.4,16,6.4,-0.01649560034,-0.01802781969,-0.0175223276,-0.0163649004,-0.01702702232,-0.01897997409,-0.01758440956,-0.001088809222,0.001141088433
14.4,17,6.8,-0.04948680103,-0.05089877546,-0.04888573289,-0.05116457865,-0.05271055177,-0.04998424277,-0.05072877556,-0.001241974533,0.001482402557
14.4,18,7.2,-0.08247800171,-0.083548747,-0.08421719074,-0.08712390065,-0.08359371126,-0.08421429992,-0.08453957736,-0.002061575651,0.002061568201
14.4,19,7.6,-0.1154692024,-0.1160171777,-0.1169849262,-0.1166368574,-0.1164126247,-0.1164664328,-0.1165035963,-0.001034393907,0.001034401357
14.4,20,8,-0.1484604031,-0.1495866925,-0.1499648243,-0.1489786208,-0.14905864,-0.1501460373,-0.1495469511,-0.001086547971,0.001086559845
14.4,21,8.4,-0.1814516038,-0.1815989912,-0.1811255068,-0.1760160625,-0.1788868606,-0.1797739863,-0.1794802845,0.001971319318,0.002030277159
14.4,22,8.8,-0.2144428045,-0.2125248164,-0.213797003,-0.212940976,-0.2119564414,-0.2135766894,-0.2129592001,0.001483604312,0.001483619213
14.4,23,9.2,-0.2474340051,-0.2437650859,-0.245736286,-0.2434104383,-0.2435655594,-0.2443427593,-0.2441640347,0.003269970417,0.003269979265
14.4,24,9.6,-0.2804252207,-0.2765895128,-0.277644217,-0.2750643194,-0.2751357555,-0.2763101459,-0.2761487961,0.004276424646,0.0042764307
14.4,25,10,-0.3134164214,-0.3076053262,-0.312448442,-0.3067196012,-0.3083012104,-0.3086698353,-0.3087488711,0.004667550325,0.004667538218
14.4,26,10.4,-0.3464076221,-0.3379835486,-0.3407976031,-0.3427321911,-0.3400099874,-0.338819325,-0.3400685191,0.006339102983,0.006339090876
14.4,27,10.8,-0.3793988228,-0.3685052693,-0.3687323034,-0.3703278303,-0.3693879247,-0.369558543,-0.3693023622,0.01009646058,0.01009644847
14.4,28,11.2,-0.4123900235,-0.4005478919,-0.3992254734,-0.3993041813,-0.4011710584,-0.4022995234,-0.4005096555,0.01188036799,0.0118803978
14.4,29,11.6,-0.4453812242,-0.4335896969,-0.4327745736,-0.4287957847,-0.4384727478,-0.4350767136,-0.4337418973,0.01163932681,0.01163932122
14.4,30,12,-0.4783724248,-0.465256989,-0.4655746222,-0.4728117585,-0.4701270461,-0.4676807523,-0.4682902396,0.01008218527,0.01008219086
14.4,31,12.4,-0.5113636255,-0.5028573275,-0.498439014,-0.5032880902,-0.5022214651,-0.5003288984,-0.5014269948,0.009936630726,0.009936666116
14.8,0,0,0.5255681872,0.530631721,0.5261162519,0.5261218548,0.5187088251,0.5257259607,0.5254608989,-0.0001072883606,0.002636480378
14.8,1,0.4,0.4916605353,0.4917310178,0.4868497252,0.4898992479,0.4851583242,0.4888609052,0.4884998202,-0.003160715103,0.003188884351
14.8,2,0.8,0.4577529132,0.4553838074,0.4517727196,0.4541836381,0.4513137341,0.454256475,0.4533820748,-0.004370838404,0.004370838404
14.8,3,1.2,0.4238452911,0.418227464,0.4171328545,0.416774869,0.4158180356,0.417355448,0.4170617461,-0.006783545017,0.006783557124
14.8,4,1.6,0.389937669,0.3846604228,0.3848462403,0.3830080628,0.3815536201,0.3821784854,0.3832493722,-0.006688296795,0.006688302848
14.8,5,2,0.3560300469,0.3478376865,0.3537893891,0.3481279612,0.3519868851,0.3485415578,0.3500567079,-0.005973339081,0.005973351188
14.8,6,2.4,0.3221224248,0.3134958446,0.3174545765,0.3150365353,0.3166893125,0.3165429533,0.3158438504,-0.006278574467,0.00627858052
14.8,7,2.8,0.2882148027,0.2775679827,0.2840566039,0.2762022018,0.2828407586,0.2826935053,0.2806722224,-0.007542580366,0.007542592473
14.8,8,3.2,0.2543071806,0.2474954575,0.2468130887,0.2455369234,0.2517523468,0.2491225451,0.2481440604,-0.00616312027,0.006163108163
14.8,9,3.6,0.2203995585,0.2126905471,0.216091156,0.2171725184,0.2197906822,0.2139260769,0.2159341872,-0.00446537137,0.004465362523
14.8,10,4,0.1864919364,0.1794831157,0.1824405193,0.1812040955,0.1837056577,0.1823476851,0.1818362027,-0.004655733705,0.004655721597
14.8,11,4.4,0.1525842994,0.149714455,0.1483117938,0.1506441385,0.1500509977,0.1496263146,0.1496695429,-0.002914756536,0.002914759563
14.8,12,4.8,0.1186766848,0.115308255,0.1147207096,0.1171564758,0.1195626557,0.1175210178,0.1168538183,-0.001822866499,0.002177250339
14.8,13,5.2,0.0847690627,0.08265939355,0.08051769435,0.08493166417,0.08551974595,0.08221416175,0.08316852897,-0.001600533724,0.001965844538
14.8,14,5.6,0.05086143687,0.04750790447,0.04974178597,0.04886829108,0.04892578721,0.04931898788,0.04887255281,-0.001988884062,0.001988885459
14.8,15,6,0.01695381105,0.01427580044,0.01392522641,0.01777996309,0.01498411968,0.01589074545,0.01537117083,-0.001582640223,0.00191310083
14.8,16,6.4,-0.01695381105,-0.01859609783,-0.01804699749,-0.0166713912,-0.01743289642,-0.01925517246,-0.01800050959,-0.00104669854,0.001159667969
14.8,17,6.8,-0.05086143687,-0.0521476008,-0.05018745363,-0.05253308266,-0.05407372862,-0.05146009475,-0.05208038539,-0.001218948513,0.001488548471
14.8,18,7.2,-0.0847690627,-0.08567649126,-0.08626666665,-0.08873726428,-0.08547222614,-0.08628681302,-0.08648789674,-0.001718834043,0.001718829619
14.8,19,7.6,-0.1186766848,-0.1188341081,-0.1199049503,-0.1196968108,-0.1193866432,-0.1193872988,-0.1194419637,-0.0007652789354,0.000765277422
14.8,20,8,-0.1525842994,-0.1533192992,-0.1543420553,-0.1524407417,-0.1535740793,-0.1538074613,-0.1534967273,-0.0009124279022,0.0009698510403
14.8,21,8.4,-0.1864919364,-0.1862864047,-0.1861157715,-0.18160142,-0.1839214563,-0.1845401227,-0.1844930351,0.001998901367,0.001998901367
14.8,22,8.8,-0.2203995585,-0.2179305851,-0.2194740027,-0.2185067385,-0.2178532332,-0.2192414105,-0.218601197,0.00179836154,0.001798364567
14.8,23,9.2,-0.2543071806,-0.2503140271,-0.2520699501,-0.2501710355,-0.2506578565,-0.2506100833,-0.2507646084,0.00354257226,0.003542590188
14.8,24,9.6,-0.2882148027,-0.2840055227,-0.2845314443,-0.2822325826,-0.2820895612,-0.2836883962,-0.2833095193,0.004905283451,0.004905301146
14.8,25,10,-0.3221224248,-0.316015929,-0.3200434446,-0.3150074184,-0.3166909218,-0.3168548942,-0.3169225156,0.00519990921,0.005199903157
14.8,26,10.4,-0.3560300469,-0.3474369347,-0.3495725989,-0.3514251113,-0.3496364355,-0.3479632139,-0.3492068648,0.006823182106,0.00682318816
14.8,27,10.8,-0.389937669,-0.3785718083,-0.3788489997,-0.3803310096,-0.3793866932,-0.3798398376,-0.3793956637,0.0105420053,0.01054199971
14.8,28,11.2,-0.4238452911,-0.4118289649,-0.4106083512,-0.4107515812,-0.4118181169,-0.4136827886,-0.4117379785,0.01210731268,0.01210733037
14.8,29,11.6,-0.4577529132,-0.4458803236,-0.4450648427,-0.4418283403,-0.451371938,-0.4474006891,-0.4463092387,0.01144367456,0.01144368667
14.8,30,12,-0.4916605353,-0.478910476,-0.4793345034,-0.4864094853,-0.483044982,-0.4812761545,-0.4817951322,0.009865403175,0.009865415283
14.8,31,12.4,-0.5255681872,-0.5172179937,-0.5136702657,-0.5176143646,-0.5158354044,-0.5150173306,-0.5158711076,0.009697079659,0.009697115049
15.2,0,0,0.5397726893,0.5449693799,0.5406361222,0.5411201119,0.532889545,0.5401919484,0.5399614573,0.00018876791,0.002941989806
15.2,1,0.4,0.5049486756,0.5049316287,0.5004311204,0.5034508705,0.4985006452,0.502242744,0.5019114017,-0.003037273884,0.003037273884
15.2,2,0.8,0.4701246321,0.4674554169,0.4643925428,0.4666631818,0.4636377096,0.4666593671,0.4657616615,-0.004362970591,0.004362988286
15.2,3,1.2,0.4353005588,0.4294798076,0.4285171628,0.4278963208,0.4272525907,0.4286046028,0.4283500612,-0.006950497627,0.006950461771
15.2,4,1.6,0.4004765153,0.3949984312,0.3945842981,0.39284271,0.3915347755,0.3918898702,0.3931700289,-0.007306486368,0.007306498475
15.2,5,2,0.3656524718,0.3572544158,0.3626214266,0.3574110568,0.3613645136,0.3578635454,0.3593029678,-0.006349503994,0.006349480245
15.2,6,2.4,0.3308284283,0.3217851222,0.3254978061,0.3230583966,0.3248031437,0.3248688877,0.3240026832,-0.006825745106,0.006825757213
15.2,7,2.8,0.2960043848,0.284776777,0.291382581,0.2840811014,0.2899551392,0.2901104689,0.2880612016,-0.007943183184,0.007943171076
15.2,8,3.2,0.2611803412,0.2542030811,0.2531700432,0.2525570095,0.2582572699,0.2557122111,0.2547799051,-0.006400436163,0.006400418468
15.2,9,3.6,0.2263562977,0.2185578793,0.2216458023,0.2227391601,0.2257814258,0.2195874155,0.2216623276,-0.004693970084,0.004693961237
15.2,10,4,0.1915322542,0.1842404157,0.1874876767,0.1858544201,0.1883020401,0.1867922693,0.1865353584,-0.00499689579,0.004996889737
15.2,11,4.4,0.1567082107,0.1542880237,0.1523513645,0.1544387341,0.1541229784,0.153578341,0.1537558883,-0.002952322364,0.002952322364
15.2,12,4.8,0.1218841597,0.1183110625,0.1176058725,0.1201480851,0.1233379319,0.1207049713,0.1200215816,-0.001862578094,0.002444084035
15.2,13,5.2,0.08706011623,0.08478736877,0.08248431981,0.08696633577,0.08780136704,0.08447074145,0.08530202508,-0.001758091152,0.002054590033
15.2,14,5.6,0.05223606899,0.04846100137,0.05114287883,0.05045385659,0.05027395114,0.05082905665,0.05023214966,-0.002003919333,0.002003920032
15.2,15,6,0.01741202362,0.01486814767,0.01431176905,0.01762266457,0.01527748257,0.01625255309,0.01566652395,-0.001745499671,0.001829756657
15.2,16,6.4,-0.01741202362,-0.01922363415,-0.01856448501,-0.01695377193,-0.01788189076,-0.01950872317,-0.01842650212,-0.001014478505,0.001197778038
15.2,17,6.8,-0.05223606899,-0.05342160538,-0.05149937421,-0.05384816602,-0.05537097156,-0.05296970531,-0.05342196301,-0.001185894012,0.001480573439
15.2,18,7.2,-0.08706011623,-0.08776462823,-0.0883025378,-0.09034314752,-0.08737786114,-0.0883621797,-0.08843007684,-0.001369960606,0.001369954669
15.2,19,7.6,-0.1218841597,-0.1216704249,-0.122825183,-0.122777909,-0.1223315299,-0.1223335117,-0.1223877072,-0.0005035474896,0.0005890458706
15.2,20,8,-0.1567082107,-0.1570335627,-0.1587047577,-0.1559248865,-0.1577420533,-0.157387048,-0.1573584527,-0.000650241971,0.00096358062
15.2,21,8.4,-0.1915322542,-0.1908901483,-0.1911060512,-0.1872287244,-0.1887997091,-0.189330548,-0.1894710511,0.002061203122,0.002061218023
15.2,22,8.8,-0.2263562977,-0.2233357131,-0.2251376212,-0.2240872979,-0.2236365825,-0.2249400914,-0.2242274582,0.002128839493,0.002128836466
15.2,23,9.2,-0.2611803412,-0.2568210363,-0.2583741546,-0.2568590045,-0.2576264739,-0.2569774985,-0.2573316693,0.003848671913,0.003848707769
15.2,24,9.6,-0.2960043848,-0.2913719118,-0.2914132476,-0.2892974913,-0.288979739,-0.2911414206,-0.2904407382,0.005563646555,0.005563622806
15.2,25,10,-0.3308284283,-0.3243425488,-0.3276530206,-0.3232057095,-0.3250309229,-0.325109452,-0.3250683248,0.005760103464,0.005760097411
15.2,26,10.4,-0.3656524718,-0.3568072617,-0.3583634794,-0.3600989878,-0.3591958284,-0.3570684791,-0.3583067954,0.007345676422,0.007345664315
15.2,27,10.8,-0.4004765153,-0.3885881305,-0.388982147,-0.3903553486,-0.3894633651,-0.3901852369,-0.3895148635,0.0109616518,0.0109616695
15.2,28,11.2,-0.4353005588,-0.4231036305,-0.4219457507,-0.4223032296,-0.4225884676,-0.4250327349,-0.4229947627,0.01230579615,0.01230579615
15.2,29,11.6,-0.4701246321,-0.4581118822,-0.4573203921,-0.4549804628,-0.4643967152,-0.4597153068,-0.458904922,0.01121971011,0.01121968031
15.2,30,12,-0.5049486756,-0.4924929142,-0.493053019,-0.5000042915,-0.4962008595,-0.4948468804,-0.4953195453,0.009629130363,0.009629082866
15.2,31,12.4,-0.5397726893,-0.5315304995,-0.5289001465,-0.5323027372,-0.5298339128,-0.5296697617,-0.5304473639,0.009325325489,0.009325277992
15.6,0,0,0.5539772511,0.5593094826,0.5551450253,0.5560954213,0.5472545028,0.5546221137,0.554485321,0.0005080699921,0.00319715729
15.6,1,0.4,0.5182368159,0.518103838,0.5139979124,0.5169891119,0.5121350884,0.5156037807,0.5153659582,-0.002870857716,0.00287086959
15.6,2,0.8,0.4824963212,0.47953704,0.4770003557,0.4791081846,0.4759034216,0.4790483713,0.4781194627,-0.004376858473,0.004376846366
15.6,3,1.2,0.4467558563,0.4408220053,0.4398906231,0.4389903545,0.4387146831,0.4398496449,0.4396534562,-0.007102400064,0.007102394011
15.6,4,1.6,0.4110153913,0.4052624106,0.4043247998,0.4026937187,0.4016145766,0.4016133249,0.4031017721,-0.00791361928,0.007913624868
15.6,5,2,0.3752749264,0.3668192029,0.3714514971,0.3666514754,0.3708086908,0.3671864271,0.3685834706,-0.006691455841,0.006691467948
15.6,6,2.4,0.3395344615,0.3301197588,0.3335476816,0.3310372233,0.332808733,0.3331986666,0.3321424127,-0.007392048836,0.007392048836
15.6,7,2.8,0.3037939668,0.2922557592,0.298709631,0.2919479907,0.2971946299,0.2975257039,0.2955267429,-0.008267223835,0.008267223835
15.6,8,3.2,0.2680535018,0.2608346939,0.2595244646,0.2595641613,0.2648108006,0.2623022795,0.2614072859,-0.006646215916,0.006646221969
15.6,9,3.6,0.2323130369,0.2247069478,0.227194339,0.2282993793,0.2317750752,0.2252230942,0.2274397612,-0.004873275757,0.004873269703
15.6,10,4,0.196572572,0.1888539195,0.1925325841,0.1905105561,0.1928450465,0.1912284344,0.1911941171,-0.005378454924,0.005378463771
15.6,11,4.4,0.1608321071,0.1587489545,0.1563887596,0.1582438201,0.1583904326,0.1575324088,0.1578608602,-0.002971246839,0.002971231937
15.6,12,4.8,0.1250916421,0.1212170422,0.1204912812,0.1231462955,0.1268756688,0.1238907054,0.1231242046,-0.001967437565,0.002681054175
15.6,13,5.2,0.08935116976,0.08688537031,0.08444521576,0.08900793642,0.09006360173,0.08675126731,0.08743067831,-0.001920491457,0.00220546429
15.6,14,5.6,0.05361070111,0.04934249446,0.05254081264,0.05202632025,0.05165451765,0.05232841522,0.05157851055,-0.002032190561,0.002032189164
15.6,15,6,0.01787023433,0.01527681202,0.01469431631,0.01747995615,0.01546634361,0.01661192626,0.01590587012,-0.001964364201,0.001964363502
15.6,16,6.4,-0.01787023433,-0.01984700933,-0.01908309758,-0.01724023372,-0.01824468188,-0.01975498721,-0.01883400045,-0.0009637661278,0.001215767814
15.6,17,6.8,-0.05361070111,-0.05446622893,-0.0527998507,-0.05516948551,-0.05650227889,-0.05448453873,-0.05468447879,-0.001073777676,0.001398115652
15.6,18,7.2,-0.08935116976,-0.08988881856,-0.09033642709,-0.09195438027,-0.08926670253,-0.09044323862,-0.09037791193,-0.00102674216,0.001060530543
15.6,19,7.6,-0.1250916421,-0.1246700436,-0.12574476,-0.1258549988,-0.1253282577,-0.1252720654,-0.125374034,-0.0002823919058,0.0004510223807
15.6,20,8,-0.1608321071,-0.1606166363,-0.1630798727,-0.1594231725,-0.1615462005,-0.160944894,-0.1611221433,-0.0002900362015,0.0009398102993
15.6,21,8.4,-0.196572572,-0.1953530461,-0.1961073875,-0.1928167045,-0.1937149763,-0.194105193,-0.1944194734,0.002153098583,0.002153110458
15.6,22,8.8,-0.2323130369,-0.2288787663,-0.230804354,-0.2296662331,-0.2294592857,-0.2306370139,-0.2298891246,0.002423912287,0.002423906233
15.6,23,9.2,-0.2680535018,-0.2631390095,-0.2646608949,-0.2635151148,-0.2644702792,-0.2633528113,-0.2638276219,0.004225879908,0.004225879908
15.6,24,9.6,-0.3037939668,-0.2989311218,-0.2982890904,-0.2963674366,-0.29573524,-0.2986078262,-0.297586143,0.006207823753,0.006207823753
15.6,25,10,-0.3395344615,-0.3325981498,-0.3352564871,-0.3313933015,-0.333322674,-0.3333758116,-0.3331893086,0.006345152855,0.006345176604
15.6,26,10.4,-0.3752749264,-0.3663505018,-0.3671473265,-0.368781805,-0.3687337339,-0.3661792874,-0.3674385548,0.00783637166,0.007836395875
15.6,27,10.8,-0.4110153913,-0.3988821507,-0.3991065919,-0.4003606439,-0.3995316923,-0.4005383253,-0.3996838927,0.01133149862,0.01133151073
15.6,28,11.2,-0.4467558563,-0.4346519709,-0.4332589507,-0.4338199496,-0.4334639609,-0.4364129305,-0.4343215525,0.01243430376,0.01243430376
15.6,29,11.6,-0.4824963212,-0.4707140326,-0.4695643485,-0.4680889845,-0.4773852229,-0.4720158279,-0.4715537131,0.01094260812,0.01094263792
15.6,30,12,-0.5182368159,-0.5062780976,-0.5067554712,-0.5135545731,-0.5094640851,-0.5084004402,-0.5088905096,0.009346306324,0.00934628211
15.6,31,12.4,-0.5539772511,-0.5458014607,-0.5441201329,-0.547036171,-0.5441116691,-0.5443153381,-0.5450769663,0.008900284767,0.008900296874
16,0,0,0.5681818128,0.5737278461,0.5696542263,0.5710271001,0.5614922047,0.5689833164,0.5689769387,0.0007951259613,0.003470969154
16,1,0.4,0.5315248966,0.5312971473,0.5275717974,0.5305042267,0.5255542994,0.5289102793,0.5287674665,-0.002757430077,0.002757346723
16,2,0.8,0.4948680103,0.4916783571,0.489644438,0.4914872646,0.4883745611,0.4914065897,0.4905182421,-0.004349768162,0.004349768162
16,3,1.2,0.4582111239,0.4521679878,0.4512703121,0.4500453174,0.4503430724,0.451053679,0.4509760737,-0.007235050201,0.007235050201
16,4,1.6,0.4215542376,0.4154338241,0.4140844345,0.4125490189,0.4120095372,0.4113242626,0.4130802155,-0.00847402215,0.00847402215
16,5,2,0.3848973513,0.3762705624,0.3803266287,0.3758220077,0.3801388741,0.3764832616,0.377808243,-0.007089108229,0.00708908448
16,6,2.4,0.3482404649,0.3384192884,0.3415921628,0.338958025,0.3407484591,0.3415029645,0.3402442038,-0.00799626112,0.007996285334
16,7,2.8,0.3115835786,0.2995669544,0.3060427308,0.299757421,0.3048321009,0.3049140275,0.3030226231,-0.008560955524,0.00856093131
16,8,3.2,0.2749266922,0.2673817873,0.265851289,0.2665581405,0.271402806,0.2688670456,0.2680122256,-0.006914466619,0.006914478727
16,9,3.6,0.238269791,0.230809018,0.2327376604,0.2338353992,0.237232089,0.2308260649,0.2330880463,-0.005181744695,0.005181744695
16,10,4,0.2016129047,0.1934600472,0.1975782514,0.1951712668,0.1971978396,0.1956384927,0.1958091706,-0.005803734064,0.005803725217
16,11,4.4,0.1649560034,0.1630501896,0.1604572684,0.1620474011,0.1626140028,0.1614753753,0.1619288474,-0.003027155995,0.003027155995
16,12,4.8,0.1282991171,0.1242735609,0.1233830601,0.1261289418,0.1302752495,0.1270635724,0.1262248755,-0.002074241638,0.002864693059
16,13,5.2,0.0916422233,0.08894118667,0.08639505506,0.09104961157,0.09235233814,0.08904306591,0.08955625445,-0.002085968852,0.002370017814
16,14,5.6,0.05498533696,0.05022059754,0.05395736545,0.05358348787,0.05332884938,0.0538216792,0.05298239738,-0.002002939582,0.002002940979
16,15,6,0.01832844503,0.01564421132,0.01511512697,0.01735698245,0.01608106121,0.01697077416,0.01623363048,-0.002094814554,0.002094813855
16,16,6.4,-0.01832844503,-0.02042986453,-0.01959382743,-0.01752474718,-0.01822584309,-0.01999403164,-0.01915366389,-0.0008252188563,0.001187737682
16,17,6.8,-0.05498533696,-0.05549130961,-0.05407815427,-0.05648735911,-0.05744974688,-0.05599946156,-0.05590120703,-0.0009158700705,0.001278742449
16,18,7.2,-0.0916422233,-0.09192582965,-0.0923743844,-0.09358100593,-0.09085951746,-0.09252403677,-0.09225295484,-0.0006107315421,0.0009238139028
16,19,7.6,-0.1282991171,-0.1275834888,-0.1286176443,-0.1288892329,-0.1278301328,-0.1282028705,-0.1282246709,7.444620132e-05,0.000437900424
16,20,8,-0.1649560034,-0.1641640067,-0.167445302,-0.1629102081,-0.1654638201,-0.1644814163,-0.1648929417,6.306171417e-05,0.001261898899
16,21,8.4,-0.2016129047,-0.1996988654,-0.2011169195,-0.1983529776,-0.1986345798,-0.1988700032,-0.1993346661,0.002278238535,0.002278235508
16,22,8.8,-0.238269791,-0.2344109267,-0.2364558727,-0.2351797074,-0.2354471087,-0.2363216579,-0.2355630696,0.002706721425,0.002706736326
16,23,9.2,-0.2749266922,-0.2692653239,-0.2709107399,-0.2701173127,-0.2711031139,-0.2696809769,-0.2702154815,0.004711210728,0.00471119862
16,24,9.6,-0.3115835786,-0.3063487113,-0.3051308393,-0.3034266531,-0.3027054667,-0.3060566783,-0.3047336638,0.006849914789,0.006849908736
16,25,10,-0.3482404649,-0.3408155739,-0.3428358436,-0.33955881,-0.3417986929,-0.3416178524,-0.3413253427,0.006915122271,0.006915110163
16,26,10.4,-0.3848973513,-0.3755746484,-0.375911355,-0.3774164319,-0.3782929778,-0.3752658963,-0.3764922619,0.008405089378,0.008405089378
16,27,10.8,-0.4215542376,-0.4090715349,-0.4091899991,-0.4103190303,-0.4095643163,-0.4108716249,-0.4098033011,0.01175093651,0.01175093651
16,28,11.2,-0.4582111239,-0.446195513,-0.4445680678,-0.4452488422,-0.4446454942,-0.4477778673,-0.445687145,0.01252397895,0.01252396684
16,29,11.6,-0.4948680103,-0.4833306372,-0.4818224013,-0.4811785221,-0.4906097949,-0.4842771292,-0.484243691,0.01062431931,0.01062431373
16,30,12,-0.5315248966,-0.5202611089,-0.5204603076,-0.5270130634,-0.5227841735,-0.5219037533,-0.5224844813,0.009040415287,0.009040415287
16,31,12.4,-0.5681818128,-0.5600445867,-0.5593607426,-0.5617589355,-0.5582250357,-0.5589048266,-0.559658885,0.008522927761,0.008522987366
16.4,0,0,0.5823863745,0.5880959034,0.5840245485,0.5859369636,0.5756266117,0.583255887,0.5833879709,0.001001596451,0.003705513431
16.4,1,0.4,0.5448130369,0.5444207191,0.5411893725,0.5439993143,0.5387572646,0.5422185659,0.5421169996,-0.002696037292,0.002695989562
16.4,2,0.8,0.5072396994,0.5037619472,0.5023294687,0.5038436651,0.5009223819,0.5037940145,0.5029302835,-0.004309415817,0.00430940371
16.4,3,1.2,0.4696664214,0.4634642899,0.4626500309,0.4611013234,0.4625025988,0.4622421265,0.4623920321,-0.007274389267,0.007274347357
16.4,4,1.6,0.4320930839,0.4255689383,0.4238313437,0.4223775566,0.4228718579,0.4211193621,0.4231538177,-0.008939266205,0.008939271793
16.4,5,2,0.3945197761,0.3857298493,0.3892590404,0.3849691749,0.3897477984,0.3857904673,0.3870992959,-0.007420480251,0.007420510054
16.4,6,2.4,0.3569464684,0.3466651142,0.3496038318,0.3468562663,0.3484478593,0.3498721421,0.3482890129,-0.008657455444,0.008657425642
16.4,7,2.8,0.3193731606,0.3068067729,0.3133819699,0.3075464368,0.3129096329,0.312315464,0.3105920553,-0.00878110528,0.00878110528
16.4,8,3.2,0.2817998528,0.2739526629,0.2720740139,0.2735514343,0.2778785229,0.2754359245,0.2745785117,-0.007221341133,0.007221341133
16.4,9,3.6,0.2442265302,0.2368308604,0.2383773476,0.2393708527,0.2420299053,0.2364000678,0.2386018336,-0.005624696612,0.005624723621
16.4,10,4,0.2066532224,0.1981202662,0.2027112842,0.1998284608,0.2019096166,0.2000275701,0.2005194426,-0.006133779883,0.006133782677
16.4,11,4.4,0.1690798998,0.1673059464,0.1646145582,0.1658371091,0.1668549329,0.1654275954,0.1660080254,-0.00307187438,0.003071871353
16.4,12,4.8,0.131506592,0.1273727566,0.126307115,0.1291166991,0.1335163265,0.1302590221,0.1293143928,-0.00219219923,0.002996101975
16.4,13,5.2,0.09393328428,0.09102447331,0.08836521208,0.09307084233,0.09434494376,0.09139558673,0.09164021164,-0.002293072641,0.002457736526
16.4,14,5.6,0.05635996908,0.05115287378,0.05539714545,0.05510905385,0.05487112701,0.05528750271,0.05436354131,-0.001996427774,0.001996428473
16.4,15,6,0.01878665574,0.01604209095,0.01556412783,0.01722938195,0.01690677181,0.01731503569,0.01661148295,-0.002175172791,0.002175174188
16.4,16,6.4,-0.01878665574,-0.02097176015,-0.02013856173,-0.01781493612,-0.01870831288,-0.02019007131,-0.01956472732,-0.0007780715823,0.001198097714
16.4,17,6.8,-0.05635996908,-0.05651509389,-0.05544774234,-0.057821244,-0.05838347971,-0.05750261992,-0.0571340397,-0.0007740706205,0.001138957567
16.4,18,7.2,-0.09393328428,-0.09390776604,-0.09445467591,-0.09522604942,-0.09284365177,-0.09455128014,-0.09419669211,-0.0002634078264,0.000709460699
16.4,19,7.6,-0.131506592,-0.1304420233,-0.1314397752,-0.131900847,-0.1305056512,-0.1311135739,-0.1310803741,0.0004262179136,0.0005839198711
16.4,20,8,-0.1690798998,-0.1677249521,-0.1718256027,-0.1664024889,-0.1693352759,-0.1679845899,-0.1686545908,0.0004253089428,0.001625749515
16.4,21,8.4,-0.2066532224,-0.2039773911,-0.2060428262,-0.2038984597,-0.203343004,-0.2036383748,-0.2041800022,0.002473220229,0.002473211382
16.4,22,8.8,-0.2442265302,-0.2398649901,-0.242004469,-0.2406395376,-0.241487056,-0.2419872731,-0.2411966622,0.003029868007,0.00302986498
16.4,23,9.2,-0.2817998528,-0.2753825784,-0.2771703303,-0.2767035961,-0.2782357037,-0.2758581638,-0.2766700685,0.005129784346,0.005129778292
16.4,24,9.6,-0.3193731606,-0.3137040734,-0.3118482828,-0.3104639053,-0.3103092313,-0.3134804368,-0.311961174,0.007411986589,0.007411974482
16.4,25,10,-0.3569464684,-0.3490538001,-0.3501948714,-0.3477038443,-0.3502311707,-0.3498513103,-0.3494070172,0.007539451122,0.007539468817
16.4,26,10.4,-0.3945197761,-0.3847647309,-0.3846962452,-0.3859989047,-0.3881089985,-0.3843771517,-0.3855891824,0.008930593729,0.008930569515
16.4,27,10.8,-0.4320930839,-0.4192744195,-0.4192158878,-0.4202477932,-0.419880867,-0.4211956263,-0.419962883,0.01213020086,0.01213016547
16.4,28,11.2,-0.4696664214,-0.4577142894,-0.4560005069,-0.4566427171,-0.456671387,-0.4592268169,-0.4572511315,0.01241528988,0.01241527777
16.4,29,11.6,-0.5072396994,-0.495930016,-0.4940834939,-0.494289726,-0.5032179356,-0.496617645,-0.4968277514,0.01041194797,0.01041193586
16.4,30,12,-0.5448130369,-0.5342603326,-0.5341413617,-0.5404062271,-0.5361399651,-0.5353713632,-0.5360638499,0.008749186993,0.008749186993
16.4,31,12.4,-0.5823863745,-0.5742925406,-0.5746357441,-0.5764498115,-0.5722072124,-0.5734431744,-0.5742056966,0.008180677891,0.008180677891
16.8,0,0,0.5965908766,0.6022619605,0.5983703732,0.6007940769,0.5903253555,0.5973882079,0.5978280306,0.001237154007,0.003743326757
16.8,1,0.4,0.5581011772,0.5573901534,0.5547372103,0.557451427,0.5516764522,0.5554062128,0.555332303,-0.002768874168,0.002768886043
16.8,2,0.8,0.5196114182,0.5157337189,0.5149351358,0.5161308646,0.5134238601,0.5161076188,0.5152662396,-0.004345178604,0.004345178604
16.8,3,1.2,0.4811216891,0.474493593,0.4740109444,0.4721483886,0.4741084874,0.4733357131,0.4736194015,-0.007502287626,0.007502263878
16.8,4,1.6,0.4426319599,0.4355331361,0.4335989356,0.4322018921,0.4331927299,0.43089661,0.4330846369,-0.009547322989,0.009547298774
16.8,5,2,0.4041422307,0.3951120675,0.3981519938,0.3940296769,0.3986841142,0.3950170279,0.396198988,-0.007943242788,0.007943254896
16.8,6,2.4,0.3656524718,0.3547755778,0.3576533198,0.3546897173,0.356174022,0.3582223058,0.3563029766,-0.009349495173,0.009349483065
16.8,7,2.8,0.3271627426,0.3138368428,0.3206808567,0.3153049946,0.3206366301,0.3197197914,0.3180358112,-0.009126931429,0.009126919322
16.8,8,3.2,0.2886730134,0.280346781,0.2782547474,0.2805264294,0.2837060392,0.2820085585,0.2809684873,-0.007704526186,0.007704502437
16.8,9,3.6,0.2501832843,0.2428880036,0.2439667583,0.2448923886,0.2469171435,0.2420480996,0.2441424876,-0.006040796638,0.006040805485
16.8,10,4,0.2116935402,0.2029294372,0.2078519017,0.2044685483,0.2064655423,0.2044349611,0.2052300721,-0.006463468075,0.006463462021
16.8,11,4.4,0.173203811,0.1714876741,0.1687033474,0.1696150303,0.1712734699,0.1694471389,0.1701053232,-0.003098487854,0.003098479006
16.8,12,4.8,0.134714067,0.1304686368,0.1291750968,0.1320990026,0.1366159916,0.1335059404,0.1323729306,-0.002341136336,0.003101903247
16.8,13,5.2,0.09622433782,0.0931051448,0.0904250294,0.09507800639,0.09638752043,0.09376377612,0.09375189245,-0.002472445369,0.002537715482
16.8,14,5.6,0.0577346012,0.05208509043,0.05682442337,0.05660689622,0.05639896914,0.05678512156,0.0557400994,-0.001994501799,0.001994501101
16.8,15,6,0.01924486831,0.01645944268,0.01599272899,0.01711554453,0.01764271781,0.01766346768,0.01697478071,-0.0022700876,0.002270088065
16.8,16,6.4,-0.01924486831,-0.02143941075,-0.02069057524,-0.01810471155,-0.01941828243,-0.02039309591,-0.02000921592,-0.0007643476129,0.001220409526
16.8,17,6.8,-0.0577346012,-0.05764885992,-0.05680561066,-0.05915340409,-0.05941543728,-0.05895069987,-0.05839480087,-0.000660199672,0.001066093915
16.8,18,7.2,-0.09622433782,-0.09579069912,-0.09651784599,-0.0968965292,-0.09539873898,-0.09658193588,-0.09623714536,-1.280754805e-05,0.0005165070179
16.8,19,7.6,-0.134714067,-0.1333241165,-0.134328872,-0.1348632425,-0.1335035712,-0.1341062188,-0.1340252012,0.0006888657808,0.0007485329988
16.8,20,8,-0.173203811,-0.1713341922,-0.1762257069,-0.1699212939,-0.1730872393,-0.1715019345,-0.1724140793,0.000789731741,0.001998496009
16.8,21,8.4,-0.2116935402,-0.2082609832,-0.211108923,-0.2093926966,-0.2081734389,-0.2084765434,-0.209082514,0.002611026168,0.002611023141
16.8,22,8.8,-0.2501832843,-0.2454803437,-0.2475973219,-0.2460606396,-0.247429058,-0.2476523668,-0.2468439639,0.003339320421,0.003339338349
16.8,23,9.2,-0.2886730134,-0.2815871239,-0.2834656239,-0.2832451165,-0.2854296863,-0.2820628285,-0.2831580639,0.00551494956,0.005514937453
16.8,24,9.6,-0.3271627426,-0.3210591674,-0.3186103702,-0.3174860775,-0.3177671432,-0.3208988607,-0.3191643357,0.007998406887,0.007998418994
16.8,25,10,-0.3656524718,-0.3572850823,-0.3575591743,-0.3558276296,-0.3584006429,-0.3580503166,-0.3574245572,0.008227914572,0.008227902465
16.8,26,10.4,-0.4041422307,-0.3938651383,-0.3935647011,-0.3945353925,-0.397388041,-0.3933817744,-0.3945470452,0.009595185518,0.009595220909
16.8,27,10.8,-0.4426319599,-0.4295324981,-0.4291941524,-0.4301272035,-0.4302601814,-0.4314953089,-0.4301218987,0.01251006126,0.01251009107
16.8,28,11.2,-0.4811216891,-0.4690574408,-0.4673721492,-0.467964828,-0.4686143696,-0.4704969823,-0.4687011242,0.01242056489,0.01242053509
16.8,29,11.6,-0.5196114182,-0.5083484054,-0.506315589,-0.5074049234,-0.5149921775,-0.5089069605,-0.5091935992,0.01041781902,0.01041780692
16.8,30,12,-0.5581011772,-0.5481684804,-0.5477833152,-0.5536770225,-0.5491226912,-0.5487248302,-0.5494952798,0.008605897427,0.008605909534
16.8,31,12.4,-0.5965908766,-0.5885844827,-0.5899419188,-0.5911306143,-0.5866738558,-0.5878182054,-0.5888298154,0.007761061192,0.007761061192
17.2,0,0,0.6107954383,0.6162935495,0.6126878262,0.6156483293,0.6049833298,0.6114215851,0.6122069359,0.001411497593,0.003736329032
17.2,1,0.4,0.5713892579,0.5703433156,0.5682450533,0.5709075332,0.5646224022,0.5685654879,0.5685367584,-0.002852499485,0.002852499485
17.2,2,0.8,0.5319831371,0.5276303291,0.527515173,0.528408289,0.5258444548,0.5283819437,0.5275560617,-0.004427075386,0.004427099135
17.2,3,1.2,0.4925769567,0.4859052896,0.4854073822,0.4832012057,0.4855288565,0.4843589962,0.4848802984,-0.007696658373,0.007696610875
17.2,4,1.6,0.4531708062,0.4457287788,0.4433805346,0.4420145452,0.4433266222,0.4406988621,0.4430298805,-0.01014092565,0.01014093775
17.2,5,2,0.4137646556,0.4045501947,0.406910181,0.4030881822,0.4074906707,0.4042103887,0.4052499235,-0.008514732122,0.008514732122
17.2,6,2.4,0.374358505,0.3628617227,0.3656634092,0.3625135124,0.3639095724,0.3665212393,0.3642939031,-0.0100646019,0.01006461401
17.2,7,2.8,0.3349523246,0.3209655881,0.3277443647,0.3230307996,0.3282850385,0.3271056712,0.3254262805,-0.00952604413,0.009526032023
17.2,8,3.2,0.295546174,0.2870868444,0.2845683694,0.287468493,0.2895240784,0.2885483503,0.2874392271,-0.008106946945,0.008106946945
17.2,9,3.6,0.2561400235,0.2490569949,0.2493553907,0.2503796518,0.2519138455,0.2476854473,0.2496782839,-0.00646173954,0.006461757235
17.2,10,4,0.216733858,0.2079639137,0.2128540576,0.2090879679,0.2110345513,0.2088444084,0.2099569738,-0.006776884198,0.006776878145
17.2,11,4.4,0.1773277074,0.1756639183,0.1725548953,0.173383534,0.1756261736,0.1734628677,0.1741382778,-0.003189429641,0.003189429641
17.2,12,4.8,0.1379215568,0.1333744228,0.1319477707,0.1350509822,0.1398070604,0.136697948,0.1353756487,-0.002545908093,0.00330012152
17.2,13,5.2,0.09851539135,0.09496708214,0.09260646999,0.09707535803,0.09858810157,0.09616520256,0.09588044137,-0.002634949982,0.002664032625
17.2,14,5.6,0.05910923705,0.05310328305,0.05815570429,0.05808023736,0.05795872211,0.05828654021,0.05711689591,-0.001992341131,0.001992339734
17.2,15,6,0.01970307902,0.01711802185,0.01642746665,0.01700522751,0.0183624588,0.01800241694,0.01738311909,-0.002319959924,0.002319960622
17.2,16,6.4,-0.01970307902,-0.02172181383,-0.02121835202,-0.01839070022,-0.02011979371,-0.02062445879,-0.02041502297,-0.0007119439542,0.001236896263
17.2,17,6.8,-0.05910923705,-0.05888174474,-0.05815230682,-0.06047721207,-0.06044989079,-0.06039471924,-0.05967117473,-0.0005619376898,0.001035706722
17.2,18,7.2,-0.09851539135,-0.0978801921,-0.09848824143,-0.09857097268,-0.09785940498,-0.09862191975,-0.09828414768,0.00023124367,0.0002960890415
17.2,19,7.6,-0.1379215568,-0.1360593289,-0.137325421,-0.137821272,-0.1365286559,-0.1371239573,-0.136971727,0.0009498298168,0.0009498298168
17.2,20,8,-0.1773277074,-0.1747752875,-0.1805983633,-0.1734328866,-0.1769087464,-0.1750247777,-0.1761480123,0.001179695129,0.002487957478
17.2,21,8.4,-0.216733858,-0.2126369774,-0.216230765,-0.2148480564,-0.2130791992,-0.2133639753,-0.2140317857,0.002702072263,0.002702063415
17.2,22,8.8,-0.2561400235,-0.2510784268,-0.2533448935,-0.2514230609,-0.2534115314,-0.2533334792,-0.2525182664,0.00362175703,0.003621745156
17.2,23,9.2,-0.295546174,-0.2879110575,-0.2897785306,-0.2897538543,-0.2926243246,-0.2881998122,-0.2896535099,0.005892664194,0.005892658141
17.2,24,9.6,-0.3349523246,-0.3282455802,-0.3253493309,-0.324482888,-0.3250821829,-0.3283957541,-0.3263111413,0.008641183376,0.008641177788
17.2,25,10,-0.374358505,-0.3654296398,-0.3650560677,-0.3639117479,-0.3664214611,-0.366198808,-0.365403533,0.008954972029,0.008954959922
17.2,26,10.4,-0.4137646556,-0.4030483067,-0.4025523365,-0.4030386209,-0.4065409303,-0.4024182856,-0.4035197198,0.01024493575,0.01024495997
17.2,27,10.8,-0.4531708062,-0.4396859407,-0.4390834272,-0.439994663,-0.4405113757,-0.4417815506,-0.4402113855,0.01295942068,0.01295941509
17.2,28,11.2,-0.4925769567,-0.4806220233,-0.4787905812,-0.4792788625,-0.4803603888,-0.481687665,-0.4801478982,0.01242905855,0.01242905296
17.2,29,11.6,-0.5319831371,-0.5207479596,-0.5184522271,-0.520500958,-0.5266552567,-0.5211335421,-0.5214980245,0.01048511267,0.01048514806
17.2,30,12,-0.5713892579,-0.5621629357,-0.56148386,-0.5669458508,-0.5620056987,-0.5619682074,-0.5629132986,0.008475959301,0.008475947194
17.2,31,12.4,-0.6107954383,-0.6027414799,-0.6053273678,-0.6058014631,-0.6010314822,-0.6020637751,-0.6033930779,0.007402360439,0.007402324583
17.6,0,0,0.625,0.6304420829,0.6270807385,0.6304350495,0.6200212836,0.6253925562,0.6266743541,0.001674354076,0.003665828612
17.6,1,0.4,0.5846773982,0.5832489133,0.5817853808,0.5843623877,0.5773698092,0.5817015767,0.5816935897,-0.002983808517,0.002983784769
17.6,2,0.8,0.5443547964,0.5395324826,0.5401684642,0.5406268835,0.5384050608,0.5406392217,0.5398744345,-0.004480361938,0.004480374046
17.6,3,1.2,0.5040322542,0.4974440932,0.496863693,0.494189173,0.4971535504,0.4953118265,0.4961924553,-0.007839798927,0.00783978682
17.6,4,1.6,0.4637096524,0.4560731947,0.4534646273,0.4517882764,0.4534894824,0.4506781399,0.4530987144,-0.01061093807,0.01061090827
17.6,5,2,0.4233870804,0.4139462709,0.4154722095,0.4120894969,0.4164650142,0.4132288098,0.4142403603,-0.009146720171,0.009146720171
17.6,6,2.4,0.3830645084,0.3707627356,0.3737731278,0.3702796102,0.3718402982,0.3748255968,0.3722962737,-0.01076823473,0.01076823473
17.6,7,2.8,0.3427419364,0.3280908465,0.3349307179,0.3307084739,0.3360200524,0.3345454633,0.3328590989,-0.009882837534,0.009882825427
17.6,8,3.2,0.3024193347,0.293905437,0.2912914157,0.2944064736,0.2952262759,0.2951419652,0.2939943075,-0.008425027132,0.008425021544
17.6,9,3.6,0.2620967627,0.2550453842,0.2550090253,0.2558416128,0.2571309507,0.2535414696,0.2553136945,-0.00678306818,0.006783074234
17.6,10,4,0.2217741907,0.2129421681,0.2177880257,0.213679105,0.2157136798,0.2133596241,0.2146965265,-0.007077664137,0.00707767019
17.6,11,4.4,0.1814516038,0.1797639579,0.1764831841,0.1771532446,0.1797398031,0.1775134206,0.1781307161,-0.003320887685,0.003320881631
17.6,12,4.8,0.1411290318,0.1361478567,0.135047406,0.1380033195,0.1430085897,0.1397844553,0.1383983195,-0.002730712295,0.003482529428
17.6,13,5.2,0.1008064523,0.09678845108,0.09494283795,0.09905072302,0.1007006019,0.09855544567,0.09800760448,-0.002798847854,0.002798840404
17.6,14,5.6,0.06048386917,0.05418809131,0.05930984393,0.05947549641,0.05954431742,0.05987118185,0.05847778171,-0.002006087452,0.002006083028
17.6,15,6,0.02016128972,0.01779956743,0.01703760959,0.01689245179,0.01914068311,0.01843046956,0.01786015555,-0.002301134169,0.002301133471
17.6,16,6.4,-0.02016128972,-0.02199444175,-0.02156953514,-0.01868362352,-0.02073622681,-0.02078760043,-0.02075428702,-0.0005929972976,0.001184062334
17.6,17,6.8,-0.06048386917,-0.06020594016,-0.05957785249,-0.06179570779,-0.06151786447,-0.06172052771,-0.06096357852,-0.000479709357,0.0009532876429
17.6,18,7.2,-0.1008064523,-0.1000941098,-0.1005238816,-0.100209184,-0.1002164036,-0.1007060111,-0.1003499255,0.0004565268755,0.0004565343261
17.6,19,7.6,-0.1411290318,-0.1388173699,-0.1403210759,-0.1407415569,-0.1395609975,-0.1402821541,-0.1399446279,0.001184403896,0.00118440087
17.6,20,8,-0.1814516038,-0.1782922447,-0.1844477654,-0.1770218909,-0.180719614,-0.1787537336,-0.1798470467,0.001604557037,0.002803018782
17.6,21,8.4,-0.2217741907,-0.2170403153,-0.2207796723,-0.220242098,-0.2180684507,-0.2182758003,-0.2188812792,0.002892911434,0.002892923309
17.6,22,8.8,-0.2620967627,-0.2567114532,-0.2588363886,-0.2567255795,-0.2593248188,-0.2590261102,-0.2581248879,0.003971874714,0.003971892409
17.6,23,9.2,-0.3024193347,-0.2941713333,-0.2959160805,-0.2963012159,-0.2994092703,-0.2943335176,-0.2960262895,0.006393045187,0.006393051241
17.6,24,9.6,-0.3427419364,-0.3353039026,-0.3321599662,-0.3315562308,-0.3326815963,-0.3360453844,-0.3335494399,0.009192496538,0.009192520753
17.6,25,10,-0.3830645084,-0.3735565543,-0.3725748658,-0.3720380068,-0.3745857477,-0.3742909431,-0.3734092116,0.009655296803,0.009655284695
17.6,26,10.4,-0.4233870804,-0.4123589396,-0.4114315808,-0.4115014672,-0.4157620668,-0.4114318788,-0.4124971926,0.01088988781,0.0108898934
17.6,27,10.8,-0.4637096524,-0.4498921335,-0.4492093921,-0.4498130977,-0.4506533742,-0.4521270692,-0.4503389895,0.01337066293,0.01337063871
17.6,28,11.2,-0.5040322542,-0.4922911227,-0.4903185964,-0.4905447662,-0.4921283424,-0.4925796986,-0.4915725291,0.01245972514,0.01245974936
17.6,29,11.6,-0.5443547964,-0.5332041383,-0.5308331251,-0.5336022377,-0.5383324027,-0.5333896279,-0.5338723063,0.01048249006,0.01048249006
17.6,30,12,-0.5846773982,-0.576127708,-0.5754460096,-0.5801580548,-0.575078249,-0.5752090216,-0.5764037967,0.008273601532,0.008273589425
17.6,31,12.4,-0.625,-0.6169307232,-0.6204853058,-0.6204764247,-0.6154225469,-0.6161704063,-0.6178970933,0.007102906704,0.007102918811
18,0,0,0.6392045021,0.644469738,0.6414702535,0.6451176405,0.6348071694,0.6397417188,0.6411212683,0.001916766167,0.00367573509
18,1,0.4,0.5979655385,0.5959324837,0.5954527855,0.5978496075,0.5902848244,0.5947599411,0.5948559046,-0.003109633923,0.003109610174
18,2,0.8,0.5567265153,0.5516331792,0.5526832342,0.5527613759,0.5509765148,0.5525842309,0.5521277189,-0.004598796368,0.004598808475
18,3,1.2,0.5154874921,0.5089765787,0.5083224177,0.5051611662,0.5086565614,0.5066500902,0.5075533986,-0.007934093475,0.007934128866
18,4,1.6,0.4742485285,0.4666279852,0.463730216,0.4615885615,0.4634630382,0.4610391259,0.4632897973,-0.01095873117,0.01095874328
18,5,2,0.4330095053,0.4235168397,0.4242554307,0.4210927188,0.4252670407,0.4225350916,0.4233334661,-0.009676039219,0.009676081128
18,6,2.4,0.3917705119,0.3793418407,0.3819355369,0.377964288,0.3799710572,0.3829404414,0.3804306388,-0.01133987308,0.01133987866
18,7,2.8,0.3505315185,0.3355044127,0.3420346975,0.3384806216,0.3435113728,0.3421448469,0.3403351903,-0.01019632816,0.01019632816
18,8,3.2,0.3092925251,0.3006835282,0.2983417213,0.3013278544,0.3010906577,0.3019756675,0.3006838858,-0.00860863924,0.00860863924
18,9,3.6,0.2680535018,0.2609900534,0.2608810365,0.2613558769,0.2622588575,0.2595684528,0.2610108554,-0.007042646408,0.007042646408
18,10,4,0.2268145084,0.2178382128,0.2224564999,0.2182313353,0.2205878049,0.2185906768,0.2195409089,-0.007273599505,0.007273602299
18,11,4.4,0.185575515,0.1838420928,0.180548653,0.1810676455,0.1839465797,0.1816095561,0.1822029054,-0.003372609615,0.003372609615
18,12,4.8,0.1443365067,0.1387333423,0.1383834928,0.1409551203,0.1460785419,0.1426986605,0.1413698345,-0.002966672182,0.003663489129
18,13,5.2,0.1030975059,0.09871288389,0.09726775438,0.1010624021,0.1027591452,0.1009885222,0.1001581401,-0.002939365804,0.002939364407
18,14,5.6,0.06185850129,0.05540989712,0.06037471816,0.06086887419,0.06119993329,0.06117125601,0.05980493501,-0.002053566277,0.002053565579
18,15,6,0.02061950043,0.01847792044,0.01769957505,0.01675698161,0.01999292895,0.01904762164,0.01839500293,-0.002224497497,0.002224494936
18,16,6.4,-0.02061950043,-0.0222559683,-0.02205256373,-0.01894986629,-0.02139423229,-0.02070002258,-0.02107052878,-0.000451028347,0.00111888384
18,17,6.8,-0.06185850129,-0.06128446013,-0.06096617877,-0.06308677047,-0.06251658499,-0.06294576079,-0.06215994805,-0.0003014467657,0.0008879952366
18,18,7.2,-0.1030975059,-0.1020477712,-0.1024548635,-0.1018587351,-0.1025929004,-0.1028558612,-0.1023620218,0.0007354840636,0.0007354795816
18,19,7.6,-0.1443365067,-0.1414337307,-0.1431490481,-0.1436659843,-0.1426972002,-0.1437232792,-0.1429338455,0.001402661204,0.001402658178
18,20,8,-0.185575515,-0.1817628145,-0.1879413724,-0.1806649566,-0.1845416874,-0.1826556176,-0.1835132986,0.002062216401,0.003008568194
18,21,8.4,-0.2268145084,-0.2215749323,-0.2252571136,-0.2255937457,-0.2230663896,-0.2232877314,-0.2237559855,0.00305852294,0.003058525966
18,22,8.8,-0.2680535018,-0.2624233365,-0.2643309236,-0.2620288134,-0.2650508285,-0.2645550072,-0.2636777759,0.004375725985,0.004375719931
18,23,9.2,-0.3092925251,-0.3004693389,-0.3020797372,-0.3028026819,-0.3060733974,-0.3013392985,-0.3025528789,0.006739646196,0.006739634089
18,24,9.6,-0.3505315185,-0.3425112963,-0.3394707441,-0.3386494219,-0.3402310312,-0.343390286,-0.3408505321,0.009680986404,0.00968096219
18,25,10,-0.3917705119,-0.3818893135,-0.3803497553,-0.3801478446,-0.3827315569,-0.3822496831,-0.3814736307,0.0102968812,0.0102968812
18,26,10.4,-0.4330095053,-0.4220183194,-0.4204472005,-0.4199268222,-0.4249503911,-0.4206754863,-0.4216036201,0.01140588522,0.01140586101
18,27,10.8,-0.4742485285,-0.4604592919,-0.4596009254,-0.4595986903,-0.4607613683,-0.4622675478,-0.4605375826,0.01371094584,0.01371096354
18,28,11.2,-0.5154874921,-0.5040509105,-0.5018792152,-0.5016935468,-0.5036953092,-0.5034644604,-0.5029566884,0.01253080368,0.01253080368
18,29,11.6,-0.5567265153,-0.5460205078,-0.543710351,-0.5466454625,-0.5502427816,-0.5459272861,-0.5465093255,0.01021718979,0.01021723729
18,30,12,-0.5979655385,-0.5900132656,-0.5895375013,-0.5934062004,-0.588255167,-0.5890609026,-0.5900546312,0.007910907269,0.007910931483
18,31,12.4,-0.6392045021,-0.6312677264,-0.6354681849,-0.6352817416,-0.6296389103,-0.6311172843,-0.6325547695,0.00664973259,0.00664973259
18.4,0,0,0.6534090638,0.658272624,0.6558448076,0.659829855,0.6495421529,0.6540473104,0.6555073261,0.00209826231,0.003645050572
18.4,1,0.4,0.6112536192,0.6084823608,0.6091052294,0.6114465594,0.6035388708,0.6081811786,0.6081508398,-0.003102779388,0.003179955529
18.4,2,0.8,0.5690982342,0.5638076067,0.5651401877,0.5650877357,0.5636822581,0.564350903,0.5644137263,-0.004684507847,0.00468449574
18.4,3,1.2,0.5269427896,0.5204337835,0.5197228789,0.516748786,0.5200770497,0.5181887746,0.5190342665,-0.007908523083,0.00790853519
18.4,4,1.6,0.4847873747,0.4771788716,0.473977834,0.4718027711,0.4741133153,0.471942693,0.4738031328,-0.01098424196,0.01098427735
18.4,5,2,0.4426319599,0.4331412911,0.4329818487,0.4303148687,0.434135288,0.4321075976,0.4325361848,-0.01009577513,0.01009578072
18.4,6,2.4,0.4004765153,0.3883116245,0.3900852203,0.385854274,0.3883534372,0.391007185,0.3887223601,-0.01175415516,0.01175416727
18.4,7,2.8,0.3583211005,0.3429377079,0.3492084742,0.3459652662,0.3509559631,0.3497870266,0.3477708697,-0.01055023074,0.01055021305
18.4,8,3.2,0.3161656857,0.30743891,0.3053860068,0.3080937862,0.3075167537,0.3084390759,0.3073748946,-0.008790791035,0.008790778928
18.4,9,3.6,0.274010241,0.2668435276,0.2667815089,0.2667659223,0.2676015198,0.2658676803,0.2667720318,-0.007238209248,0.007238209248
18.4,10,4,0.2318548262,0.2227120996,0.2270763367,0.222874999,0.2254152745,0.2239221036,0.2244001627,-0.007454663515,0.007454663515
18.4,11,4.4,0.1896994114,0.1878353953,0.1845813394,0.1849559397,0.1881584078,0.1856827438,0.1862427741,-0.003456637263,0.003456646111
18.4,12,4.8,0.1475439817,0.1412506402,0.141700387,0.143739,0.1486560106,0.1457961947,0.1442284435,-0.003315538168,0.003760346677
18.4,13,5.2,0.1053885594,0.1007106006,0.09958916903,0.103244327,0.1048853621,0.1033989191,0.1023656875,-0.003022871912,0.003022883786
18.4,14,5.6,0.06323313713,0.05668612942,0.06145039946,0.06237209961,0.06270898879,0.06251879781,0.06114728376,-0.002085853368,0.002085854067
18.4,15,6,0.02107771114,0.01911586896,0.01839077286,0.01678024605,0.02089523152,0.01969800144,0.01897602342,-0.002101687714,0.002101687016
18.4,16,6.4,-0.02107771114,-0.02247270569,-0.02249521762,-0.01919426024,-0.02161676809,-0.02081283182,-0.02131835744,-0.0002406463027,0.001099977642
18.4,17,6.8,-0.06323313713,-0.06228017062,-0.06236376613,-0.06406729668,-0.063331604,-0.06413413584,-0.06323538721,-2.25007534e-06,0.0007311925292
18.4,18,7.2,-0.1053885594,-0.1038688123,-0.1044378579,-0.1033205241,-0.1047994792,-0.1053277552,-0.1043508872,0.001037672162,0.001037673675
18.4,19,7.6,-0.1475439817,-0.1439623386,-0.1459731311,-0.1467038244,-0.1456323862,-0.147030592,-0.1458604634,0.001683518291,0.001683527254
18.4,20,8,-0.1896994114,-0.185369283,-0.1914629489,-0.1844013929,-0.1882988662,-0.1863661557,-0.1871797293,0.00251968205,0.003225096967
18.4,21,8.4,-0.2318548262,-0.2261463851,-0.2297241986,-0.2309010625,-0.2279304862,-0.2281745523,-0.2285753191,0.00327950716,0.003279489232
18.4,22,8.8,-0.274010241,-0.2681833208,-0.2698436081,-0.2675238252,-0.2707318366,-0.2699832618,-0.2692531943,0.0047570467,0.004757070448
18.4,23,9.2,-0.3161656857,-0.3067809045,-0.3082169294,-0.3094668984,-0.312330246,-0.3083169162,-0.309022367,0.007143318653,0.007143306546
18.4,24,9.6,-0.3583211005,-0.3497719765,-0.3467804193,-0.3460036814,-0.3479190469,-0.3506783843,-0.3482306898,0.01009041071,0.0100903986
18.4,25,10,-0.4004765153,-0.3902321458,-0.3880442679,-0.3884134591,-0.391359657,-0.3901607692,-0.3896420598,0.01083445549,0.01083445549
18.4,26,10.4,-0.4426319599,-0.4317100048,-0.4294383228,-0.4284993708,-0.4341909885,-0.4299841225,-0.4307645857,0.01186737418,0.0118673984
18.4,27,10.8,-0.4847873747,-0.471085459,-0.4699778855,-0.4696006179,-0.4715899825,-0.4727104306,-0.4709928632,0.01379451156,0.01379449945
18.4,28,11.2,-0.5269427896,-0.5157228112,-0.5134475231,-0.5131454468,-0.515617311,-0.5144172907,-0.5144701004,0.01247268915,0.01247271337
18.4,29,11.6,-0.5690982342,-0.5589074492,-0.5565257072,-0.559869945,-0.5624606013,-0.5586820245,-0.5592891574,0.009809076786,0.009809088893
18.4,30,12,-0.6112536192,-0.6037641764,-0.6035477519,-0.6066072583,-0.6016295552,-0.6027259827,-0.6036549211,0.007598698139,0.00759867439
18.4,31,12.4,-0.6534090638,-0.6455041766,-0.6504137516,-0.6501387954,-0.6439812779,-0.6462019086,-0.6472479701,0.006161093712,0.006161081605
18.8,0,0,0.6676136255,0.6720609069,0.6702215672,0.6741307378,0.6642715335,0.6681907177,0.6697751284,0.002161502838,0.003498303937
18.8,1,0.4,0.6245417595,0.6210201979,0.6227504015,0.6246572733,0.6167828441,0.621491611,0.6213404536,-0.003201305866,0.003247499466
18.8,2,0.8,0.5814699531,0.5759720206,0.5775778294,0.5775824785,0.5763195157,0.5760884881,0.5767080784,-0.004761874676,0.004761886783
18.8,3,1.2,0.538398087,0.5318828225,0.5311425924,0.5288529992,0.5314198136,0.529640615,0.5305877924,-0.007810294628,0.007810318377
18.8,4,1.6,0.495326221,0.4877286553,0.4842436314,0.4821341038,0.4846895635,0.4828801751,0.4843352437,-0.01099097729,0.01099099498
18.8,5,2,0.4522543848,0.4427641928,0.4416873753,0.4395216107,0.4429734349,0.4416344762,0.4417161942,-0.0105381906,0.01053816639
18.8,6,2.4,0.4091825485,0.3972866237,0.3982616663,0.3938443363,0.3967345655,0.3990736902,0.3970401883,-0.01214236021,0.01214237232
18.8,7,2.8,0.3661106825,0.3503685594,0.3564087451,0.3533628881,0.3583320975,0.3574197292,0.3551784158,-0.01093226671,0.01093227882
18.8,8,3.2,0.3230388463,0.3141993284,0.3124419451,0.3146965802,0.3139493167,0.3147902489,0.3140154779,-0.009023368359,0.009023362771
18.8,9,3.6,0.27996701,0.2726975381,0.2726774216,0.2723715603,0.2729678452,0.2721175849,0.2725663781,-0.007400631905,0.007400619797
18.8,10,4,0.2368951589,0.2275949419,0.2317094356,0.2277482599,0.2302381098,0.2291843444,0.2292950451,-0.00760011375,0.007600140758
18.8,11,4.4,0.1938233078,0.1918215156,0.1886263937,0.1888779998,0.192364186,0.1897473633,0.1902875006,-0.003535807133,0.00353581598
18.8,12,4.8,0.1507514566,0.1437639743,0.1450312436,0.1469545662,0.1512545794,0.1488530934,0.1471714973,-0.003579959273,0.003781214356
18.8,13,5.2,0.1076796129,0.1027125195,0.1019010171,0.105144158,0.1069959253,0.1058761328,0.104525961,-0.003153651953,0.00315366243
18.8,14,5.6,0.06460776925,0.05796667933,0.06252595782,0.06392909586,0.06423959881,0.06385879219,0.06250403076,-0.002103738487,0.00210374454
18.8,15,6,0.0215359237,0.01976122335,0.01909214444,0.01747962087,0.02176336199,0.02033473179,0.01968621649,-0.001849707216,0.00194068253
18.8,16,6.4,-0.0215359237,-0.02268632501,-0.02293107286,-0.01968561858,-0.0218318589,-0.02096344531,-0.02161966264,-8.373893797e-05,0.001052853884
18.8,17,6.8,-0.06460776925,-0.0632738173,-0.06376032531,-0.06488324702,-0.06415477395,-0.06533104181,-0.06428064406,0.0003271251917,0.0007266282919
18.8,18,7.2,-0.1076796129,-0.1056785285,-0.1064303815,-0.104665488,-0.1069796979,-0.1077793986,-0.1063066944,0.001372918487,0.00141282822
18.8,19,7.6,-0.1507514566,-0.1464816332,-0.1488076299,-0.1493770033,-0.1485644728,-0.1503651738,-0.1487191767,0.002032279968,0.002032273915
18.8,20,8,-0.1938233078,-0.1889789402,-0.1950158626,-0.1883443743,-0.1920674741,-0.1900098622,-0.1908833086,0.002939999104,0.00341702695
18.8,21,8.4,-0.2368951589,-0.2307097763,-0.2342325449,-0.2360176146,-0.2327826619,-0.2331443429,-0.2333773822,0.003517776728,0.003517770674
18.8,22,8.8,-0.27996701,-0.2739385962,-0.2753849328,-0.2731471658,-0.276420027,-0.2753542066,-0.2748489976,0.005118012428,0.005118024535
18.8,23,9.2,-0.3230388463,-0.313093245,-0.3143419921,-0.3161343932,-0.3185770512,-0.315202117,-0.3154697716,0.007569074631,0.007569086738
18.8,24,9.6,-0.3661106825,-0.3570266962,-0.3541252911,-0.3534587324,-0.3555793166,-0.3580674827,-0.3556515276,0.01045915484,0.01045917906
18.8,25,10,-0.4091825485,-0.3985691369,-0.3957628608,-0.3968275487,-0.3999263644,-0.3979972899,-0.3978166282,0.01136592031,0.0113659082
18.8,26,10.4,-0.4522543848,-0.4414063692,-0.4384674728,-0.4374944866,-0.4434142411,-0.4393010437,-0.4400167465,0.01223763824,0.01223766245
18.8,27,10.8,-0.495326221,-0.4817155004,-0.480383575,-0.4805079997,-0.4823986888,-0.4831615984,-0.4816334844,0.01369273663,0.01369274873
18.8,28,11.2,-0.538398087,-0.5273790359,-0.5250419378,-0.524777174,-0.5274597406,-0.5252950191,-0.5259906054,0.01240748167,0.01240750588
18.8,29,11.6,-0.5814699531,-0.571788311,-0.5693624616,-0.5732626915,-0.5746605992,-0.5714105964,-0.5720969439,0.009373009205,0.009373021312
18.8,30,12,-0.6245417595,-0.6175075173,-0.6175680757,-0.6195331812,-0.6149885654,-0.61627388,-0.6171742678,0.007367491722,0.007367515471
18.8,31,12.4,-0.6676136255,-0.6597329378,-0.6653565168,-0.6644436717,-0.6583051682,-0.6610997319,-0.6617876291,0.005825996399,0.005826020148
19.2,0,0,0.6818181872,0.6856998205,0.684571743,0.6883293986,0.6790192127,0.682451725,0.68401438,0.002196192741,0.00331578264
19.2,1,0.4,0.6378298998,0.6334179044,0.6363624334,0.637955606,0.6300953627,0.6347190142,0.6345100403,-0.003319859505,0.003370118095
19.2,2,0.8,0.5938416123,0.5880579352,0.5899593234,0.5901005864,0.5889272094,0.5876575112,0.5889405012,-0.004901111126,0.004901099019
19.2,3,1.2,0.5498533845,0.5432444811,0.5425511003,0.5409849882,0.5428112149,0.5412352681,0.5421653986,-0.007687985897,0.00768797379
19.2,4,1.6,0.505865097,0.4982092977,0.4945073128,0.4925085008,0.4953079224,0.4938816428,0.4948829114,-0.0109821856,0.01098216139
19.2,5,2,0.4618768096,0.4523310065,0.4503564239,0.448176235,0.4518324137,0.4511749446,0.4507741928,-0.01110261679,0.01110260468
19.2,6,2.4,0.417888552,0.4062151313,0.4064567685,0.4017700255,0.4051623344,0.4071556926,0.4053519666,-0.01253658533,0.01253656112
19.2,7,2.8,0.3739002943,0.3577553928,0.3636045158,0.3608579636,0.3656359911,0.3650074005,0.3625722528,-0.01132804155,0.01132804155
19.2,8,3.2,0.3299120069,0.320968926,0.3194992244,0.320976764,0.3203273118,0.3212181032,0.3205980659,-0.009313941002,0.009313941002
19.2,9,3.6,0.2859237492,0.2785660326,0.2785569131,0.2777383029,0.2782540917,0.2782163322,0.2782663405,-0.007657408714,0.007657414768
19.2,10,4,0.2419354767,0.2324896157,0.236339435,0.2323757708,0.2350972891,0.2344748676,0.2341553867,-0.007780089974,0.007780081127
19.2,11,4.4,0.1979472041,0.1957602799,0.1926760972,0.1925191581,0.1965408772,0.1936286688,0.1942250133,-0.003722190857,0.00372218783
19.2,12,4.8,0.1539589465,0.1462577134,0.1483698189,0.150231868,0.1538195461,0.1516643167,0.1500686556,-0.003890290856,0.003890293883
19.2,13,5.2,0.1099706739,0.1047279239,0.1041966677,0.1068068221,0.1090276465,0.1082663387,0.1066050753,-0.003365598619,0.003365594195
19.2,14,5.6,0.06598240137,0.05928261578,0.06359755993,0.0654155314,0.06572763622,0.06502057612,0.06380878389,-0.002173617482,0.002173617482
19.2,15,6,0.02199413441,0.02045734972,0.01979553513,0.01823724993,0.0226078853,0.02096388862,0.02041238174,-0.001581752673,0.001827253029
19.2,16,6.4,-0.02199413441,-0.02286089584,-0.02335900813,-0.02019747347,-0.02208100446,-0.02106035873,-0.02191174962,8.238479495e-05,0.001009788364
19.2,17,6.8,-0.06598240137,-0.06427042931,-0.06514078379,-0.06573048979,-0.06489889324,-0.06650748849,-0.06530961394,0.0006727874279,0.0008828192949
19.2,18,7.2,-0.1099706739,-0.1074451208,-0.1084241122,-0.106106095,-0.1091660559,-0.1100217849,-0.1082326323,0.001738041639,0.001758484519
19.2,19,7.6,-0.1539589465,-0.1489743441,-0.1516422629,-0.151549533,-0.1514391005,-0.153508395,-0.151422739,0.002536207438,0.002536219312
19.2,20,8,-0.1979472041,-0.1925531179,-0.1985855252,-0.1922869831,-0.1957325786,-0.1936561316,-0.1945628822,0.003384321928,0.003639665199
19.2,21,8.4,-0.2419354767,-0.2351942211,-0.2387552261,-0.2405274063,-0.2375746369,-0.2380471975,-0.2380197346,0.00391574204,0.003915739246
19.2,22,8.8,-0.2859237492,-0.2796486616,-0.2809421718,-0.2785194516,-0.2819973528,-0.2806233168,-0.2803462148,0.005577534437,0.005577558186
19.2,23,9.2,-0.3299120069,-0.3193685114,-0.3204475939,-0.3225942254,-0.3247846365,-0.3220817745,-0.3218553662,0.008056640625,0.00805665832
19.2,24,9.6,-0.3739002943,-0.3642535508,-0.3614851832,-0.360983938,-0.3633027971,-0.3652824163,-0.3630616069,0.01083868742,0.01083871722
19.2,25,10,-0.417888552,-0.4068841934,-0.4034886956,-0.4050354958,-0.4084388316,-0.405657351,-0.4059008956,0.01198765635,0.01198763866
19.2,26,10.4,-0.4618768096,-0.4510838985,-0.4475061893,-0.446737498,-0.4525996447,-0.4486902356,-0.4493235052,0.01255330443,0.01255331654
19.2,27,10.8,-0.505865097,-0.4922925234,-0.4907839894,-0.4914232194,-0.493168503,-0.4935309589,-0.4922398031,0.01362529397,0.01362525858
19.2,28,11.2,-0.5498533845,-0.5389630795,-0.5366292596,-0.5365481377,-0.539265275,-0.5366137624,-0.5376039147,0.01224946976,0.01224948186
19.2,29,11.6,-0.5938416123,-0.5845848918,-0.5821713805,-0.5866371989,-0.5869025588,-0.5842813849,-0.5849155188,0.008926093578,0.008926128969
19.2,30,12,-0.6378298998,-0.6312043071,-0.631562233,-0.632078588,-0.6283376217,-0.629864037,-0.6306093931,0.007220506668,0.007220542524
19.2,31,12.4,-0.6818181872,-0.6739093661,-0.6802595854,-0.6787590384,-0.6726683974,-0.676145196,-0.6763483286,0.005469858646,0.005469870754
19.6,0,0,0.6960226893,0.6989024878,0.6989375353,0.7025385499,0.6936553717,0.6965494156,0.6981166601,0.002093970776,0.003040909767
19.6,1,0.4,0.6511180401,0.6454933882,0.6499727964,0.6512995958,0.6434385777,0.6478410959,0.647609055,-0.003508985043,0.003581571626
19.6,2,0.8,0.6062133312,0.6000236869,0.6023279428,0.6025701761,0.6015653014,0.5992354155,0.6011444926,-0.005068838596,0.005068826489
19.6,3,1.2,0.5613086224,0.5544084907,0.5539330244,0.5530202985,0.5542507768,0.5527694821,0.5536763668,-0.007632255554,0.007632208057
19.6,4,1.6,0.5164039731,0.5084725618,0.5047312379,0.5029049516,0.5059995651,0.5049057603,0.5054028034,-0.01100116968,0.01100115757
19.6,5,2,0.4714992642,0.4617328346,0.4589972496,0.45671615,0.460722059,0.4606814682,0.4597699642,-0.01172930002,0.01172931213
19.6,6,2.4,0.4265945554,0.4150282443,0.4146433473,0.4096489549,0.4135845602,0.415209353,0.4136229157,-0.01297163963,0.01297166385
19.6,7,2.8,0.3816898763,0.3650440276,0.3707145751,0.3682815135,0.3728395402,0.3725950718,0.3698949516,-0.01179492474,0.01179493032
19.6,8,3.2,0.3367851675,0.327786237,0.326578021,0.3271199465,0.3265709877,0.3275665343,0.3271243274,-0.009660840034,0.009660822339
19.6,9,3.6,0.2918804884,0.2844991684,0.2843853831,0.2830108106,0.2834606171,0.2843081355,0.2839328349,-0.007947653532,0.007947665639
19.6,10,4,0.2469757944,0.2373546362,0.2409373224,0.2370392978,0.2399826944,0.2397313118,0.2390090525,-0.00796674192,0.00796674192
19.6,11,4.4,0.2020711154,0.1996079385,0.1966753602,0.196179837,0.2006959915,0.197517693,0.1981353611,-0.003935754299,0.003935751505
19.6,12,4.8,0.1571664214,0.1487742066,0.1516902149,0.1535673738,0.1563515067,0.1544738561,0.1529714167,-0.004195004702,0.0041949898
19.6,13,5.2,0.1122617275,0.1067947671,0.1064681783,0.1085562855,0.111095801,0.1107262075,0.1087282449,-0.003533482552,0.003533479525
19.6,14,5.6,0.06735703349,0.06064164266,0.06466715038,0.06686422229,0.06709069759,0.06619548053,0.06509184092,-0.002265192568,0.002265194897
19.6,15,6,0.02245234512,0.02116488665,0.02051870525,0.0191061683,0.02342709154,0.0216114521,0.02116565965,-0.001286685467,0.001676582964
19.6,16,6.4,-0.02245234512,-0.02308036387,-0.0237769559,-0.02071072906,-0.02239428833,-0.02119170874,-0.02223080769,0.0002215374261,0.001002587727
19.6,17,6.8,-0.06735703349,-0.06520868838,-0.06649672985,-0.06660230458,-0.06563010812,-0.06765135378,-0.06631784141,0.00103919208,0.001156924642
19.6,18,7.2,-0.1122617275,-0.1091171056,-0.1104337424,-0.1075719744,-0.1114089042,-0.1122629046,-0.1101589203,0.002102807164,0.002103272127
19.6,19,7.6,-0.1571664214,-0.1514125168,-0.1544776559,-0.1536922455,-0.1542985141,-0.1566868424,-0.1541135609,0.003052860498,0.003052866552
19.6,20,8,-0.2020711154,-0.1959201545,-0.2021360099,-0.1961454004,-0.1992759258,-0.1972443312,-0.1981443614,0.003926753998,0.003952709027
19.6,21,8.4,-0.2469757944,-0.2395149618,-0.2432321906,-0.2448057532,-0.2423138916,-0.2430001199,-0.2425733805,0.004402413964,0.00440241117
19.6,22,8.8,-0.2918804884,-0.2853622437,-0.2864927351,-0.2838564813,-0.287450552,-0.2859042585,-0.285813272,0.006067216396,0.006067234091
19.6,23,9.2,-0.3367851675,-0.3256062269,-0.3265246749,-0.3289518058,-0.3309744596,-0.3289256692,-0.3281965852,0.008588582277,0.008588599972
19.6,24,9.6,-0.3816898763,-0.3714255095,-0.3688302636,-0.3685252666,-0.3710995913,-0.372618556,-0.3704998493,0.011190027,0.01119003911
19.6,25,10,-0.4265945554,-0.4151391983,-0.4111863971,-0.4132370353,-0.4168503284,-0.4133509994,-0.4139527678,0.01264178753,0.01264176331
19.6,26,10.4,-0.4714992642,-0.4606458843,-0.4565376043,-0.4559533596,-0.461748451,-0.4581244886,-0.4586019516,0.01289731264,0.01289730705
19.6,27,10.8,-0.5164039731,-0.5028049946,-0.5011712909,-0.5023162365,-0.5038953424,-0.5039365888,-0.5028249025,0.01357907057,0.01357908268
19.6,28,11.2,-0.5613086224,-0.550350666,-0.5482234359,-0.5483288169,-0.5509877205,-0.5478363037,-0.5491454005,0.01216322184,0.01216323394
19.6,29,11.6,-0.6062133312,-0.5972240567,-0.5949676633,-0.5998836756,-0.5991658568,-0.5971405506,-0.5976763964,0.008536934853,0.008536970243
19.6,30,12,-0.6511180401,-0.6449121833,-0.6455205679,-0.6447499394,-0.6416273713,-0.6433815956,-0.6440383196,0.007079720497,0.00707970839
19.6,31,12.4,-0.6960226893,-0.6880443096,-0.6951421499,-0.6933237314,-0.6870555878,-0.6910316348,-0.6909195185,0.005103170872,0.005103206728
20,0,0,0.7102272511,0.712067008,0.7131993175,0.716735363,0.7083131671,0.7105753422,0.7121780515,0.001950800419,0.002716422081
20,1,0.4,0.6644061208,0.6588078737,0.6635786295,0.6646582484,0.6567994952,0.6609234214,0.6609535813,-0.003452539444,0.003553438233
20,2,0.8,0.6185850501,0.6122231483,0.6146301627,0.6149733663,0.6142083406,0.6108129025,0.6133695841,-0.005215466022,0.005215466022
20,3,1.2,0.5727639198,0.566023767,0.5652300119,0.5650680065,0.5656654835,0.5642828941,0.5652540326,-0.007509887218,0.007509887218
20,4,1.6,0.5269427896,0.5190141797,0.5149294138,0.5133674145,0.5166810751,0.5159450769,0.5159873962,-0.01095539331,0.01095535792
20,5,2,0.4811216891,0.4711438119,0.4675779343,0.4652046561,0.4696145356,0.4701784849,0.4687438905,-0.01237779856,0.01237780415
20,6,2.4,0.4353005588,0.4239333272,0.4228700995,0.4175494313,0.4220180809,0.4232563972,0.4219254553,-0.01337510347,0.01337509137
20,7,2.8,0.3894794583,0.3734576404,0.3777971268,0.3756975234,0.3799855113,0.3801830709,0.3774241805,-0.01205527782,0.01205528341
20,8,3.2,0.3436583579,0.3344193697,0.3336283565,0.3332673311,0.3327632546,0.3338757753,0.3335908055,-0.01006755233,0.01006754022
20,9,3.6,0.2978372276,0.2904415131,0.2901337445,0.2882631421,0.2887060046,0.2903791368,0.2895846963,-0.00825253129,0.008252519183
20,10,4,0.2520161271,0.242585808,0.2455685437,0.2417030036,0.2448665202,0.2449612767,0.2439370155,-0.008079111576,0.008079096675
20,11,4.4,0.2061950117,0.2033203691,0.2005761564,0.1998644024,0.2048560083,0.2013977766,0.2020029277,-0.004192084074,0.004192069173
20,12,4.8,0.1603738964,0.1520413011,0.155058533,0.1568619013,0.1588912308,0.1572713703,0.1560248584,-0.004349038005,0.004349029157
20,13,5.2,0.114552781,0.1089197844,0.1087239012,0.1103109196,0.1131776571,0.1132263169,0.1108717099,-0.003681071103,0.003681065049
20,14,5.6,0.06873167306,0.0621015206,0.06575553864,0.06831771135,0.06842026114,0.06737217307,0.06639344245,-0.00233823061,0.002338232007
20,15,6,0.02291055582,0.02154081687,0.02124944329,0.01998635009,0.02421908453,0.02225339413,0.02184981667,-0.00106073916,0.001584149548
20,16,6.4,-0.02291055582,-0.02342169359,-0.02416820824,-0.02127413824,-0.02274732292,-0.021340698,-0.02259041183,0.0003201439977,0.001027659746
20,17,6.8,-0.06873167306,-0.06643661112,-0.06787356734,-0.06747980416,-0.06639420986,-0.06878606975,-0.06739405543,0.001337617636,0.001359379268
20,18,7.2,-0.114552781,-0.1111090332,-0.1124751717,-0.1090553105,-0.1136819422,-0.114511013,-0.1121665016,0.002386279404,0.002386286855
20,19,7.6,-0.1603738964,-0.1545284688,-0.1572914124,-0.155837208,-0.1571862251,-0.1598971784,-0.1569480896,0.003425806761,0.003425797913
20,20,8,-0.2061950117,-0.1996883452,-0.2057160288,-0.2000502795,-0.2028094083,-0.2008151114,-0.2018158436,0.004379168153,0.004379177
20,21,8.4,-0.2520161271,-0.2444002479,-0.2476714551,-0.2490980476,-0.2470470369,-0.2479690462,-0.2472371608,0.004778966308,0.004778960254
20,22,8.8,-0.2978372276,-0.2910051346,-0.2920077443,-0.2891992927,-0.2928985059,-0.2911861837,-0.2912593782,0.006577849388,0.006577855442
20,23,9.2,-0.3436583579,-0.332354635,-0.3325535059,-0.335265547,-0.3371782601,-0.3357338607,-0.3346171677,0.009041190147,0.009041195735
20,24,9.6,-0.3894794583,-0.3788604438,-0.3761881888,-0.3760671616,-0.3789231479,-0.380025655,-0.3780129254,0.01146653295,0.01146653853
20,25,10,-0.4353005588,-0.4236150384,-0.41891101,-0.4214006364,-0.4252599478,-0.4210479259,-0.4220469594,0.01325359941,0.0132536469
20,26,10.4,-0.4811216891,-0.4702551365,-0.4656164944,-0.4651711881,-0.4709169865,-0.467597872,-0.4679115415,0.01321014762,0.01321015321
20,27,10.8,-0.5269427896,-0.5136243105,-0.5115286112,-0.5132459402,-0.5146778822,-0.5143560767,-0.5134865642,0.0134562254,0.0134562254
20,28,11.2,-0.5727639198,-0.5624482036,-0.5598620176,-0.5600820184,-0.5626733303,-0.5590760112,-0.5608283281,0.0119355917,0.0119356038
20,29,11.6,-0.6185850501,-0.6104935408,-0.6077045202,-0.613124609,-0.6114462614,-0.609992981,-0.6105524302,0.008032619953,0.008032667451
20,30,12,-0.6644061208,-0.6584578753,-0.6594491005,-0.6573842168,-0.6549286842,-0.6568701863,-0.6574180126,0.006988108158,0.006988108158
20,31,12.4,-0.7102272511,-0.7021008134,-0.7099842429,-0.7079315782,-0.7015093565,-0.7058609128,-0.7054773569,0.004749894142,0.004749870393
20.4,0,0,0.7244318128,0.7250469327,0.7273420691,0.7306775451,0.7227871418,0.7244793177,0.7260665894,0.001634776592,0.002292656805
20.4,1,0.4,0.6776942611,0.6720708013,0.6771207452,0.6778316498,0.6701261401,0.6739179492,0.6742135286,-0.003480732441,0.003535759402
20.4,2,0.8,0.6309567094,0.6242890358,0.6268601418,0.6271297336,0.6267300248,0.622338295,0.6254694462,-0.005487263203,0.005487263203
20.4,3,1.2,0.5842192173,0.577603817,0.5764823556,0.5771164298,0.5769852996,0.5757340789,0.5767844319,-0.007434785366,0.007434821222
20.4,4,1.6,0.5374816656,0.5295259356,0.5251184106,0.523852706,0.5272187591,0.526966393,0.5265364051,-0.01094526052,0.01094522513
20.4,5,2,0.4907441139,0.480512768,0.476131916,0.4738429785,0.4784230292,0.4796321094,0.4777085185,-0.01303559542,0.01303555351
20.4,6,2.4,0.444006592,0.432787478,0.4311101139,0.4257112145,0.4304216802,0.4313049614,0.4302670956,-0.01373949647,0.01373950206
20.4,7,2.8,0.3972690403,0.381945461,0.3848958015,0.3829951584,0.3870704472,0.3877698183,0.3849353194,-0.01233372092,0.01233370323
20.4,8,3.2,0.3505315185,0.3410306573,0.3406423628,0.3397157788,0.3389581442,0.3402143121,0.3401122689,-0.01041924953,0.01041926723
20.4,9,3.6,0.3037939668,0.2963505983,0.2959005237,0.2937088609,0.2939681411,0.2964536548,0.2952763438,-0.008517622948,0.00851761084
20.4,10,4,0.2570564449,0.2478813529,0.2502050698,0.2464586496,0.2497653067,0.2501610816,0.2488942891,-0.008162155747,0.008162152953
20.4,11,4.4,0.2103189081,0.2069809735,0.2044780552,0.2036149055,0.2090146989,0.2052931488,0.2058763504,-0.004442557693,0.004442551639
20.4,12,4.8,0.1635813713,0.1553560644,0.1584395766,0.1597912759,0.1614835262,0.1600937247,0.1590328366,-0.004548534751,0.004548537545
20.4,13,5.2,0.1168438345,0.1111096963,0.111004293,0.1120131537,0.1152859032,0.1157687306,0.1130363569,-0.003807477653,0.00380747905
20.4,14,5.6,0.07010630518,0.06361953914,0.06685137749,0.06976569444,0.06975001097,0.06856804341,0.06771093607,-0.002395369112,0.002395372139
20.4,15,6,0.02336876839,0.02190776914,0.02197410911,0.02087879926,0.02499683201,0.0228671059,0.02252492309,-0.0008438453078,0.001495070755
20.4,16,6.4,-0.02336876839,-0.02376437187,-0.02452619374,-0.02195844427,-0.02310425602,-0.02151056938,-0.02297276631,0.000396002084,0.001017212868
20.4,17,6.8,-0.07010630518,-0.06768437475,-0.06924384087,-0.06844910979,-0.06714580953,-0.06995527446,-0.06849567592,0.001610629261,0.001610623323
20.4,18,7.2,-0.1168438345,-0.1130844131,-0.1145421341,-0.1105920225,-0.1159254014,-0.1167570949,-0.1141802073,0.002663627267,0.002663621213
20.4,19,7.6,-0.1635813713,-0.1576266587,-0.1600909829,-0.1580375731,-0.1600622982,-0.1631336808,-0.1597902477,0.003791123629,0.003791132476
20.4,20,8,-0.2103189081,-0.2034672797,-0.2093489021,-0.2039338201,-0.2063657194,-0.2043253481,-0.205488205,0.004830703139,0.004830694292
20.4,21,8.4,-0.2570564449,-0.2492338568,-0.2521386743,-0.253697902,-0.2517783046,-0.2529323101,-0.2519562244,0.005100220442,0.005100235343
20.4,22,8.8,-0.3037939668,-0.2965351939,-0.2975619137,-0.2946324944,-0.2983254194,-0.2964753509,-0.2967061102,0.007087856531,0.007087892387
20.4,23,9.2,-0.3505315185,-0.3391090333,-0.3385700285,-0.3414621949,-0.3433575034,-0.3425035179,-0.3410004675,0.00953105092,0.009531063028
20.4,24,9.6,-0.3972690403,-0.386258781,-0.3835563958,-0.3837204874,-0.386705339,-0.3874808848,-0.3855443597,0.01172468066,0.01172466297
20.4,25,10,-0.444006592,-0.4320786893,-0.4266450405,-0.4294486642,-0.433566153,-0.4286731482,-0.4300823212,0.01392427087,0.01392425317
20.4,26,10.4,-0.4907441139,-0.4798149467,-0.474704206,-0.4743056297,-0.4800362587,-0.4770863354,-0.4771894813,0.01355463266,0.01355463825
20.4,27,10.8,-0.5374816656,-0.5244197845,-0.5218702555,-0.524458468,-0.5253853202,-0.5247830153,-0.5241833925,0.01329827309,0.0132982973
20.4,28,11.2,-0.5842192173,-0.5744999051,-0.5714319348,-0.5720172524,-0.5742325187,-0.570295155,-0.5724953413,0.011723876,0.01172386389
20.4,29,11.6,-0.6309567094,-0.6237160563,-0.6203761101,-0.6262061,-0.6236619949,-0.6228321791,-0.6233585477,0.007598161697,0.007598221302
20.4,30,12,-0.6776942611,-0.6718810201,-0.6732984185,-0.6696318984,-0.6680836678,-0.6702969074,-0.6706383824,0.007055878639,0.007055878639
20.4,31,12.4,-0.7244318128,-0.7160199285,-0.7247540355,-0.7219843268,-0.715839088,-0.7205888629,-0.7198373079,0.004594504833,0.004723453429
20.8,0,0,0.7386363149,0.7379140258,0.741476059,0.7448454499,0.7372300625,0.7384440899,0.7399819493,0.00134563446,0.002273929073
20.8,1,0.4,0.6909824014,0.6852263808,0.6906756163,0.6911007166,0.683472991,0.6869650483,0.6874881983,-0.003494203091,0.003541576909
20.8,2,0.8,0.6433284283,0.6363108158,0.6391106248,0.6392774582,0.6392097473,0.6337305903,0.6375278234,-0.00580060482,0.005800581072
20.8,3,1.2,0.5956744552,0.589174509,0.5877529383,0.5891492367,0.5882678628,0.5872169733,0.5883123279,-0.007362127304,0.007362151053
20.8,4,1.6,0.5480204821,0.5400223732,0.5353292227,0.5343238711,0.5377024412,0.5379849076,0.5370725393,-0.01094794273,0.01094791852
20.8,5,2,0.5003665686,0.4898704886,0.4846951067,0.4824653566,0.4872134924,0.4890559316,0.4866600931,-0.0137064755,0.01370649319
20.8,6,2.4,0.4527125955,0.4415988028,0.439368546,0.4344262481,0.4388276339,0.4394084811,0.4387259483,-0.01398664713,0.01398665272
20.8,7,2.8,0.4050586522,0.3904287815,0.3920226097,0.3902695775,0.3941110969,0.3953792155,0.3924422562,-0.01261639595,0.01261639595
20.8,8,3.2,0.3574046791,0.3476560712,0.3476625681,0.3464368582,0.3451501131,0.3467479646,0.3467307091,-0.01067396998,0.0106739644
20.8,9,3.6,0.3097507358,0.3022146225,0.3016907871,0.2991482317,0.2992554009,0.3024601936,0.3009538352,-0.008796900511,0.008796888404
20.8,10,4,0.2620967627,0.2532227337,0.2548488975,0.2514836788,0.2546638846,0.2553442717,0.2539127171,-0.008184045553,0.008184069768
20.8,11,4.4,0.2144428045,0.2106096298,0.208384648,0.2073938102,0.2131915987,0.2093132585,0.209778592,-0.004664212465,0.004664215259
20.8,12,4.8,0.1667888463,0.1586483717,0.1618400216,0.1624476314,0.1640973538,0.1628886014,0.161984399,-0.004804447293,0.004804450087
20.8,13,5.2,0.1191348955,0.1133186668,0.1132933572,0.1137313098,0.1173889935,0.1183555126,0.1152175665,-0.003917329013,0.003917327616
20.8,14,5.6,0.0714809373,0.06519059837,0.06795704365,0.07103484869,0.07108085603,0.06972996145,0.06899865717,-0.002482280135,0.002482275711
20.8,15,6,0.0238269791,0.0222912021,0.02269299701,0.02166852914,0.02575242519,0.0234558098,0.02317219414,-0.0006547849625,0.001424964867
20.8,16,6.4,-0.0238269791,-0.02412360907,-0.02488459274,-0.0226856973,-0.02347479947,-0.02167876996,-0.02336949296,0.0004574861377,0.0009991828119
20.8,17,6.8,-0.0714809373,-0.06893561035,-0.07061520219,-0.06937418133,-0.06790260971,-0.07119595259,-0.06960470974,0.001876227558,0.001876226044
20.8,18,7.2,-0.1191348955,-0.1150376052,-0.1166137233,-0.1120645627,-0.1181596369,-0.1189860106,-0.1161723137,0.002962581813,0.002962587867
20.8,19,7.6,-0.1667888463,-0.1606877893,-0.1628912389,-0.160194248,-0.1629353017,-0.1663770527,-0.1626171172,0.004171729088,0.00417172024
20.8,20,8,-0.2144428045,-0.2071955502,-0.2130026221,-0.2077386975,-0.2099320292,-0.2078039199,-0.2091345489,0.005308255553,0.005308240652
20.8,21,8.4,-0.2620967627,-0.2540115118,-0.2566217482,-0.2582110167,-0.2564908862,-0.2578326464,-0.2566335499,0.005463212729,0.005463200621
20.8,22,8.8,-0.3097507358,-0.3019792736,-0.3031380475,-0.3002079129,-0.3037436604,-0.3017707169,-0.3021679223,0.007582813501,0.007582813501
20.8,23,9.2,-0.3574046791,-0.345844239,-0.3445911109,-0.3478336632,-0.3495253325,-0.3492955565,-0.3474179804,0.009986698627,0.009986698627
20.8,24,9.6,-0.4050586522,-0.3935927153,-0.3909395933,-0.3919035494,-0.394477427,-0.3949119747,-0.3931650519,0.01189360023,0.01189360023
20.8,25,10,-0.4527125955,-0.4404999614,-0.4343966842,-0.4379132986,-0.441809833,-0.4361613393,-0.4381562173,0.01455637813,0.01455637254
20.8,26,10.4,-0.5003665686,-0.489379704,-0.4838114381,-0.4835680127,-0.4891488552,-0.4866181612,-0.4865052104,0.01386135817,0.01386133395
20.8,27,10.8,-0.5480204821,-0.5352190733,-0.5322300196,-0.5359410644,-0.536108911,-0.5351707339,-0.5349339843,0.01308649778,0.013086522
20.8,28,11.2,-0.5956744552,-0.5865251422,-0.5830088854,-0.5843513012,-0.5857350826,-0.5815883875,-0.5842417479,0.01143270731,0.0114326952
20.8,29,11.6,-0.6433284283,-0.6368701458,-0.6330574751,-0.6391811371,-0.6358674765,-0.6356883645,-0.6361328959,0.007195532322,0.007195508573
20.8,30,12,-0.6909824014,-0.6852849126,-0.6871758103,-0.6817858219,-0.681204021,-0.6837774515,-0.6838456392,0.007136762142,0.007136797998
20.8,31,12.4,-0.7386363149,-0.7298957109,-0.7395384908,-0.7358843088,-0.7301621437,-0.7353172302,-0.7341595888,0.004476726055,0.004837608431
21.2,0,0,0.7528408766,0.7507284284,0.7555139065,0.7590540051,0.7516639233,0.7519936562,0.7537907362,0.0009498596191,0.002604556037
21.2,1,0.4,0.7042704821,0.6983445883,0.7041717768,0.7043907046,0.6968287826,0.6997576952,0.7006987333,-0.003571748734,0.003619861556
21.2,2,0.8,0.6557001472,0.6483170986,0.6513447762,0.6513064504,0.651663363,0.6451441646,0.6495551467,-0.006145000458,0.006144976709
21.2,3,1.2,0.6071297526,0.6007393599,0.599003613,0.6011345387,0.5995095968,0.5983027816,0.5997380018,-0.007391750813,0.007391774561
21.2,4,1.6,0.5585593581,0.5505143404,0.5455918312,0.5448763371,0.5481478572,0.548697412,0.5475655794,-0.01099377871,0.01099380292
21.2,5,2,0.5099889636,0.4992276728,0.493290484,0.4910046756,0.4959944487,0.4981555045,0.495534569,-0.01445439458,0.01445440669
21.2,6,2.4,0.4614185989,0.4504010975,0.4476654232,0.4432501495,0.447234869,0.447588563,0.4472280443,-0.01419055462,0.01419057883
21.2,7,2.8,0.4128482342,0.3989210427,0.3992545903,0.3975774646,0.4010810554,0.4031950235,0.4000058174,-0.01284241676,0.01284239907
21.2,8,3.2,0.3642778397,0.3542988002,0.3546030819,0.3532086313,0.3513300419,0.3532861471,0.3533453345,-0.01093250513,0.01093249954
21.2,9,3.6,0.3157074749,0.30808267,0.3074775934,0.3046184182,0.3045630455,0.308221519,0.3065926433,-0.009114831686,0.009114826098
21.2,10,4,0.2671370804,0.2586025298,0.2595200539,0.2565969825,0.2595598102,0.2607656121,0.2590089738,-0.008128106594,0.00812808238
21.2,11,4.4,0.2185667157,0.2142264545,0.2122989595,0.2112257183,0.2173822075,0.2135801762,0.2137426883,-0.004824027419,0.004824012518
21.2,12,4.8,0.1699963361,0.1619444191,0.1652634889,0.1651032269,0.1667307615,0.1657024175,0.1649488509,-0.005047485232,0.005047473125
21.2,13,5.2,0.121425949,0.1155489311,0.1155704707,0.1155078113,0.1194949374,0.1210051551,0.1174254641,-0.004000484943,0.004000487737
21.2,14,5.6,0.07285556942,0.06678840518,0.06906622648,0.07227068394,0.07242646068,0.07124767452,0.07035989314,-0.002495676279,0.002495679306
21.2,15,6,0.02428518981,0.02268648148,0.02339779399,0.0224811025,0.02646518871,0.02410570532,0.02382725663,-0.0004579331726,0.001329934923
21.2,16,6.4,-0.02428518981,-0.02447926998,-0.0252260007,-0.02340970933,-0.02386048436,-0.02188943513,-0.02377297916,0.0005122106522,0.0009661663207
21.2,17,6.8,-0.07285556942,-0.07019830495,-0.07200704515,-0.07029587775,-0.0686673969,-0.0726769492,-0.07076911628,0.00208645314,0.002086454537
21.2,18,7.2,-0.121425949,-0.1169732735,-0.1187262759,-0.1135244519,-0.1203819364,-0.1212353632,-0.1181682572,0.00325769186,0.003257688833
21.2,19,7.6,-0.1699963361,-0.1637474746,-0.1656748801,-0.1623165309,-0.1658141017,-0.169361949,-0.1653829813,0.004613354802,0.004613348749
21.2,20,8,-0.2185667157,-0.2109318823,-0.2167013735,-0.2115630805,-0.2135045528,-0.2115097493,-0.2128421366,0.005724579096,0.005724587943
21.2,21,8.4,-0.2671370804,-0.2587740719,-0.2611539662,-0.2626549304,-0.2611773014,-0.2627510428,-0.2613022923,0.005834788084,0.005834817886
21.2,22,8.8,-0.3157074749,-0.3074018359,-0.3087499142,-0.3058559,-0.3091701567,-0.30708915,-0.3076533675,0.008054107428,0.008054083213
21.2,23,9.2,-0.3642778397,-0.3525876403,-0.3505857885,-0.3541790843,-0.3557059765,-0.3560005724,-0.3538118005,0.01046603918,0.01046602707
21.2,24,9.6,-0.4128482342,-0.4009199142,-0.3983259499,-0.400254488,-0.4022320509,-0.4023863971,-0.4008237422,0.01202449203,0.01202447433
21.2,25,10,-0.4614185989,-0.4489127398,-0.4421834648,-0.446423322,-0.4500028491,-0.4436751604,-0.4462394714,0.01517912745,0.01517909206
21.2,26,10.4,-0.5099889636,-0.4989596009,-0.4929716587,-0.4928520024,-0.4982608259,-0.4961870313,-0.4958462119,0.01414275169,0.01414273959
21.2,27,10.8,-0.5585593581,-0.5460352898,-0.5425917506,-0.5474017859,-0.5468808413,-0.5456253886,-0.545707047,0.01285231113,0.01285234652
21.2,28,11.2,-0.6071297526,-0.5985325575,-0.5945689678,-0.5966125727,-0.5971942544,-0.5932574272,-0.5960331559,0.01109659672,0.01109659672
21.2,29,11.6,-0.6557001472,-0.6500025392,-0.6457247138,-0.6521021724,-0.6480756402,-0.6487681866,-0.6489346623,0.00676548481,0.006765496917
21.2,30,12,-0.7042704821,-0.6986778975,-0.7010497451,-0.693821609,-0.6943159699,-0.6972278953,-0.6970186234,0.007251858711,0.007251858711
21.2,31,12.4,-0.7528408766,-0.7437466383,-0.7543337941,-0.7498649359,-0.7445183992,-0.7498669624,-0.7484661341,0.004374742508,0.004971897695
21.6,0,0,0.7670454383,0.763526082,0.7694736719,0.773099184,0.7662707567,0.7653368115,0.7675412893,0.0004958510399,0.002896928694
21.6,1,0.4,0.7175586224,0.7114562988,0.7175469398,0.717635572,0.7101835012,0.7125117183,0.7138668299,-0.003691792488,0.003722596215
21.6,2,0.8,0.6680718064,0.6603134871,0.6635055542,0.6630921364,0.6640955806,0.6572926044,0.6616598368,-0.006411969662,0.006411933806
21.6,3,1.2,0.6185850501,0.6122936606,0.6101805568,0.6130290627,0.6106796265,0.6092207432,0.6110807657,-0.007504284382,0.007504320238
21.6,4,1.6,0.5690982342,0.5610028505,0.5558799505,0.5555115342,0.5585636497,0.5590337515,0.5579983592,-0.01109987497,0.01109988708
21.6,5,2,0.5196114182,0.5085765719,0.5019138455,0.4993609786,0.5047882199,0.5075156093,0.5044310689,-0.01518034935,0.01518037356
21.6,6,2.4,0.4701246321,0.4592033029,0.4560070932,0.4520072043,0.4557877481,0.4560771286,0.4558165073,-0.01430812478,0.01430813689
21.6,7,2.8,0.4206378162,0.407407999,0.4065464735,0.404830426,0.4080726206,0.4110817313,0.4075878561,-0.01304996014,0.01304996572
21.6,8,3.2,0.3711510301,0.3609350324,0.3614756167,0.3599714935,0.3575422168,0.359850049,0.3599548936,-0.01119613647,0.01119614858
21.6,9,3.6,0.3216642141,0.3139496744,0.3131912947,0.3101308346,0.3100866973,0.3133457601,0.312140882,-0.009523332119,0.009523361921
21.6,10,4,0.2721773982,0.2639855146,0.2641962469,0.2617390752,0.2644531131,0.2652983963,0.2639344633,-0.008242934942,0.008242929354
21.6,11,4.4,0.2226906121,0.2178323865,0.21621117,0.2151414156,0.2214841843,0.2174012065,0.2176140845,-0.005076527596,0.005076539703
21.6,12,4.8,0.173203811,0.1652357876,0.1686797738,0.167824626,0.1693449467,0.168177411,0.1678525209,-0.005351290107,0.005351302214
21.6,13,5.2,0.1237170026,0.1177809462,0.1177991256,0.1173297465,0.1215571314,0.1233535856,0.1195641011,-0.004152901471,0.004152895417
21.6,14,5.6,0.07423020154,0.06838795543,0.07013513148,0.07354597747,0.07380052656,0.07266376913,0.07170667499,-0.002523526549,0.002523529576
21.6,15,6,0.02474340051,0.02308592573,0.02408387326,0.02335111052,0.02715552226,0.02480332181,0.02449594997,-0.0002474505454,0.001236267039
21.6,16,6.4,-0.02474340051,-0.02483382076,-0.02555494383,-0.02412050217,-0.02426355332,-0.02200485766,-0.0241555348,0.0005878657103,0.0009486504132
21.6,17,6.8,-0.07423020154,-0.07146072388,-0.07340746373,-0.07120957971,-0.06944771856,-0.07388344407,-0.07188178599,0.002348415554,0.002348415554
21.6,18,7.2,-0.1237170026,-0.1188989729,-0.1208875105,-0.1150556058,-0.1226275489,-0.1231488585,-0.1201236993,0.003593303263,0.003593303263
21.6,19,7.6,-0.173203811,-0.1667994857,-0.1684606671,-0.1643749326,-0.1687689871,-0.172141552,-0.1681091338,0.00509467721,0.005094686057
21.6,20,8,-0.2226906121,-0.2146714926,-0.2204219103,-0.2154871374,-0.2172228396,-0.2158135772,-0.2167233974,0.005967214704,0.005967220757
21.6,21,8.4,-0.2721773982,-0.2635308802,-0.2657178938,-0.2669894099,-0.2659250796,-0.2680909038,-0.2660508156,0.006126582623,0.006126564927
21.6,22,8.8,-0.3216642141,-0.3128197193,-0.314357847,-0.3115770817,-0.3146249056,-0.3127675951,-0.3132294416,0.008434772491,0.008434784599
21.6,23,9.2,-0.3711510301,-0.3593315184,-0.3564998507,-0.3604533672,-0.3619912565,-0.3613328934,-0.3599217832,0.01122924685,0.01122925244
21.6,24,9.6,-0.4206378162,-0.4082417786,-0.4056849182,-0.4086872935,-0.4100308418,-0.4093863368,-0.4084062576,0.01223155856,0.01223158278
21.6,25,10,-0.4701246321,-0.4573135674,-0.44996503,-0.454962194,-0.458137989,-0.4512623549,-0.454328239,0.01579639316,0.01579640433
21.6,26,10.4,-0.5196114182,-0.5085383058,-0.5021554828,-0.5021891594,-0.5072484612,-0.5056045651,-0.5051471591,0.01446425915,0.01446422376
21.6,27,10.8,-0.5690982342,-0.5568500161,-0.5529146194,-0.55877316,-0.5576889515,-0.5562868118,-0.5565026999,0.01259553432,0.01259552222
21.6,28,11.2,-0.6185850501,-0.6105254889,-0.6060564518,-0.6086643338,-0.6085401773,-0.6058049202,-0.6079182625,0.01066678762,0.01066677552
21.6,29,11.6,-0.6680718064,-0.6631290913,-0.6583383679,-0.6648516059,-0.6601861119,-0.661444962,-0.6615899801,0.006481826305,0.006481778808
21.6,30,12,-0.7175586224,-0.7120580077,-0.7148278356,-0.7055851817,-0.7074496746,-0.7112606168,-0.7102362514,0.007322371006,0.007322358899
21.6,31,12.4,-0.7670454383,-0.7575922012,-0.7690883279,-0.7639860511,-0.7590178251,-0.7646847963,-0.7628738284,0.004171609879,0.004988753702
22,0,0,0.78125,0.7762543559,0.7834858894,0.7868941426,0.780929029,0.7790355086,0.781319797,6.979703903e-05,0.00308222766
22,1,0.4,0.7308467627,0.7245121002,0.7309171557,0.7309817076,0.7235565186,0.7259146571,0.7271764278,-0.003670334816,0.003752470016
22,2,0.8,0.6804435253,0.6722723246,0.6756212711,0.6749058962,0.6764947772,0.6699671745,0.6738523245,-0.006591200829,0.006591236684
22,3,1.2,0.630040288,0.6238180995,0.6214264631,0.6247963905,0.6217987537,0.6198948622,0.6223468781,-0.00769340992,0.007693374064
22,4,1.6,0.5796370506,0.5714740157,0.5661066771,0.5663874745,0.5689294338,0.5692088008,0.5684212446,-0.01121580601,0.01121577062
22,5,2,0.5292338729,0.5179103017,0.5104286075,0.5074648857,0.5135775208,0.5164942741,0.5131751299,-0.016058743,0.01605875418
22,6,2.4,0.4788306355,0.4679589868,0.4643346667,0.4608745277,0.4643736482,0.4638603628,0.4642804265,-0.01455020905,0.01455019694
22,7,2.8,0.4284273982,0.4158528149,0.4138182998,0.4121144116,0.4150262177,0.4181966186,0.4150016904,-0.01342570782,0.01342572551
22,8,3.2,0.3780241907,0.3675476015,0.3684160411,0.3666333556,0.363756597,0.365803659,0.3664314747,-0.01159271598,0.01159274019
22,9,3.6,0.3276209533,0.3197600245,0.318908453,0.3157140911,0.3156918883,0.3186975718,0.3177543879,-0.009866565466,0.009866547771
22,10,4,0.2772177458,0.2693921924,0.2688272595,0.2668794096,0.2693383098,0.2696012855,0.2688077092,-0.008410036564,0.008410054259
22,11,4.4,0.2268145084,0.2214235514,0.2201012671,0.2189549059,0.2255689353,0.2208756804,0.2213848531,-0.005429655313,0.005429640412
22,12,4.8,0.176411286,0.1685124785,0.17206119,0.1704211682,0.1719641834,0.1701986641,0.1706315428,-0.005779743195,0.005779749248
22,13,5.2,0.1260080636,0.1200237572,0.1200500876,0.1192474067,0.1235938147,0.1256547719,0.1217139587,-0.004294104874,0.004294096027
22,14,5.6,0.07560483366,0.07001630962,0.07118123025,0.07483005524,0.07518807054,0.07376865298,0.07299686223,-0.00260797143,0.002607970033
22,15,6,0.02520161308,0.02348994836,0.02474087849,0.02432801574,0.02781910449,0.02514849603,0.02510528825,-9.632483125e-05,0.001143321046
22,16,6.4,-0.02520161308,-0.02518467233,-0.02584480494,-0.0248406101,-0.02467885986,-0.02264206856,-0.0246382039,0.0005634091794,0.0008206866914
22,17,6.8,-0.07560483366,-0.0727224499,-0.07477176934,-0.07179696113,-0.07023853064,-0.07491211593,-0.07288835943,0.002716474235,0.002716468181
22,18,7.2,-0.1260080636,-0.1207874343,-0.1230374277,-0.1165203452,-0.1248713359,-0.1247918382,-0.1220016852,0.004006378353,0.0040063872
22,19,7.6,-0.176411286,-0.1698233187,-0.1712352633,-0.1663200557,-0.1717375517,-0.1745393276,-0.1707310975,0.005680188537,0.005680182483
22,20,8,-0.2268145084,-0.2184076607,-0.2241064608,-0.2194402367,-0.2209933549,-0.2197645605,-0.2205424607,0.006272047758,0.006272053812
22,21,8.4,-0.2772177458,-0.2682415843,-0.2702343762,-0.2713331878,-0.2706780434,-0.2731594741,-0.270729363,0.006488382816,0.006488412619
22,22,8.8,-0.3276209533,-0.318175137,-0.3199362159,-0.3172804415,-0.3200796247,-0.3181542456,-0.3187251389,0.008895814419,0.008895820007
22,23,9.2,-0.3780241907,-0.3660524487,-0.3624126613,-0.3666759133,-0.3682872355,-0.3661773205,-0.3659210801,0.01210311055,0.01210307516
22,24,9.6,-0.4284273982,-0.4155117273,-0.4130590856,-0.4167782068,-0.4178251028,-0.4163513482,-0.4159050882,0.01252231002,0.01252230443
22,25,10,-0.4788306355,-0.4656735063,-0.4577284455,-0.4634592533,-0.4662040472,-0.4582886398,-0.4622707963,0.01655983925,0.01655985788
22,26,10.4,-0.5292338729,-0.5180856586,-0.5113529563,-0.5114380717,-0.5161928535,-0.5147792697,-0.5143697858,0.0148640871,0.01486411132
22,27,10.8,-0.5796370506,-0.5676564574,-0.5632903576,-0.5699178576,-0.568516016,-0.5668977499,-0.5672556758,0.01238137484,0.01238136273
22,28,11.2,-0.630040288,-0.6224688888,-0.6175307631,-0.6209298968,-0.6197996736,-0.6171690822,-0.6195796728,0.01046061516,0.01046062727
22,29,11.6,-0.6804435253,-0.6761904955,-0.6709376574,-0.6778171659,-0.6722612381,-0.6736963987,-0.6741806269,0.006262898445,0.006262934301
22,30,12,-0.7308467627,-0.7253901362,-0.7285920978,-0.7174036503,-0.7205680609,-0.7248503566,-0.7233608961,0.007485866547,0.007485902403
22,31,12.4,-0.78125,-0.7713972926,-0.7838639617,-0.7786235213,-0.7735465169,-0.7788944244,-0.7772651315,0.003984868526,0.005030441098
22.4,0,0,0.7954545021,0.7889785767,0.7976927757,0.8004674911,0.7952991128,0.7931032181,0.7951081991,-0.0003463029861,0.003246772336
22.4,1,0.4,0.744134903,0.7375895381,0.7446166277,0.7441378832,0.7368796468,0.73923105,0.740490973,-0.003643929958,0.003837835742
22.4,2,0.8,0.6928152442,0.6842391491,0.6876415014,0.6866652966,0.6888187528,0.6823512912,0.6859432459,-0.00687199831,0.006872045808
22.4,3,1.2,0.6414955854,0.6353670359,0.6325400472,0.6364162564,0.6328731179,0.6310633421,0.6336519122,-0.007843673229,0.007843625732
22.4,4,1.6,0.5901759267,0.5819618106,0.5761066079,0.5771558285,0.579218626,0.5794272423,0.578774035,-0.01140189171,0.01140190382
22.4,5,2,0.5388562679,0.5272749066,0.5187623501,0.5154617429,0.5224922299,0.5260574818,0.5220097303,-0.01684653759,0.01684652641
22.4,6,2.4,0.487536639,0.4767020941,0.4725968242,0.4698044062,0.4731229544,0.4718457758,0.4728144109,-0.01472222805,0.01472222805
22.4,7,2.8,0.43621701,0.4242905676,0.4207117856,0.4192817509,0.4218635559,0.4255348444,0.422336489,-0.01388052106,0.01388050895
22.4,8,3.2,0.3848973513,0.3741534948,0.3753481507,0.3732277453,0.3700943589,0.3726108074,0.3730869293,-0.01181042194,0.01181043964
22.4,9,3.6,0.3335776925,0.3255500793,0.3244015574,0.3211917281,0.3212923408,0.324572742,0.3234016895,-0.01017600298,0.01017600298
22.4,10,4,0.2822580636,0.2748335004,0.2733952403,0.2720094323,0.2743498385,0.274828732,0.2738833427,-0.008374720812,0.008374715224
22.4,11,4.4,0.2309384048,0.2249963433,0.2235951722,0.2227146924,0.2297068089,0.2246682048,0.2251362503,-0.005802154541,0.005802160595
22.4,12,4.8,0.1796187609,0.1717883348,0.1750470549,0.1730179191,0.1746469289,0.172723487,0.173444733,-0.00617402792,0.006174015813
22.4,13,5.2,0.1282991171,0.1222658604,0.1223285943,0.1211240217,0.1256749928,0.1277659386,0.1238318831,-0.004467234015,0.004467235412
22.4,14,5.6,0.07697947323,0.07165642083,0.07186022401,0.07592077553,0.07657657564,0.07505972683,0.07421474159,-0.002764731646,0.002764728619
22.4,15,6,0.02565982379,0.02390424535,0.02548749,0.02523176186,0.02846519276,0.02584040537,0.0257858187,0.0001259949058,0.001068384969
22.4,16,6.4,-0.02565982379,-0.02552703768,-0.02598109096,-0.02561526373,-0.02515936643,-0.02314709313,-0.02508597076,0.0005738530308,0.0007023602957
22.4,17,6.8,-0.07697947323,-0.07399116457,-0.07632368058,-0.07245803624,-0.07102407515,-0.07590468228,-0.0739403218,0.00303915143,0.003039145377
22.4,18,7.2,-0.1282991171,-0.1226569414,-0.1252729148,-0.1182245091,-0.1269329041,-0.1261996627,-0.1238573939,0.004441723228,0.004441730678
22.4,19,7.6,-0.1796187609,-0.1728378981,-0.1741335243,-0.1682566851,-0.1747135222,-0.1768756211,-0.1733634472,0.006255313754,0.00625531096
22.4,20,8,-0.2309384048,-0.2221268117,-0.2276469916,-0.2235818207,-0.2248488963,-0.2238700688,-0.2244148999,0.006523504853,0.006523487158
22.4,21,8.4,-0.2822580636,-0.2729235291,-0.2744095922,-0.275824368,-0.2754608393,-0.2779101729,-0.2753056884,0.006952375174,0.006952363066
22.4,22,8.8,-0.3335776925,-0.3235031962,-0.3252694607,-0.3229047656,-0.3255646825,-0.3234066367,-0.3241297603,0.009447932243,0.009447944351
22.4,23,9.2,-0.3848973513,-0.3727676272,-0.3680873215,-0.3729044795,-0.3746749759,-0.372574091,-0.3722017407,0.01269561052,0.01269565243
22.4,24,9.6,-0.43621701,-0.4227699041,-0.4202101231,-0.4246608615,-0.4256573021,-0.4235089719,-0.4233613908,0.01285561919,0.01285557728
22.4,25,10,-0.487536639,-0.474031955,-0.4654928446,-0.471947372,-0.4741316438,-0.4665756822,-0.4704358578,0.0171007812,0.01710074022
22.4,26,10.4,-0.5388562679,-0.5276278853,-0.5209748149,-0.5207596421,-0.5252429247,-0.5236428976,-0.5236496925,0.01520657539,0.015206635
22.4,27,10.8,-0.5901759267,-0.578492105,-0.5738083124,-0.5809513927,-0.5792763233,-0.5772414207,-0.5779539347,0.01222199202,0.01222201623
22.4,28,11.2,-0.6414955854,-0.6344407797,-0.6290348172,-0.6331509352,-0.6310178638,-0.6292691231,-0.6313827038,0.01011288166,0.01011288166
22.4,29,11.6,-0.6928152442,-0.6892622113,-0.6834520102,-0.6905386448,-0.6845328808,-0.6858686805,-0.6867309213,0.006084322929,0.006084358785
22.4,30,12,-0.744134903,-0.7387595177,-0.7421101332,-0.7292776108,-0.733753562,-0.7388649583,-0.7365531921,0.007581710815,0.007581746671
22.4,31,12.4,-0.7954545021,-0.7852367759,-0.7986447215,-0.7932639718,-0.7879396081,-0.793872118,-0.7917914391,0.003663063049,0.004939150997
22.8,0,0,0.8096590638,0.8016123176,0.8116418123,0.8131092191,0.8092960715,0.8067550063,0.8084828258,-0.00117623806,0.003349340055
22.8,1,0.4,0.7574229836,0.7506275177,0.7582600117,0.7569202185,0.7504574656,0.7523651719,0.7537260652,-0.003696918488,0.004031717777
22.8,2,0.8,0.7051869035,0.6961667538,0.6994021535,0.6984166503,0.7012171745,0.6944106817,0.6979227066,-0.007264196873,0.007264220621
22.8,3,1.2,0.6529508829,0.646938622,0.6435273886,0.6476739049,0.6441791058,0.6418640018,0.6448366046,-0.008114278316,0.008114278316
22.8,4,1.6,0.6007148027,0.5924540758,0.5859106779,0.5881047249,0.589656055,0.5894806981,0.5891212225,-0.01159358025,0.01159355603
22.8,5,2,0.5484787226,0.5366726518,0.5269882679,0.5250163674,0.5317126513,0.5356655717,0.5312110782,-0.01726764441,0.01726762019
22.8,6,2.4,0.4962426424,0.4853510857,0.4808193743,0.4791403413,0.4817089438,0.4800695479,0.4814178944,-0.01482474804,0.01482478343
22.8,7,2.8,0.444006592,0.4326817095,0.4275020361,0.4269545376,0.4288327992,0.4329435825,0.429782927,-0.014223665,0.01422365941
22.8,8,3.2,0.3917705119,0.3807072937,0.3823721111,0.3798806071,0.3767333627,0.379507035,0.379840076,-0.0119304359,0.01193043031
22.8,9,3.6,0.3395344615,0.3312491477,0.3297795653,0.3265170753,0.3267678618,0.3307086229,0.3290044665,-0.01052999496,0.01053000707
22.8,10,4,0.2872983813,0.2803227901,0.2780146003,0.2772660553,0.2794925869,0.2804317474,0.2791055739,-0.008192807436,0.008192825131
22.8,11,4.4,0.2350623161,0.2285053283,0.2270373404,0.2263977677,0.2337837815,0.2283222526,0.2288092822,-0.006253033876,0.006253021769
22.8,12,4.8,0.1828262359,0.175046593,0.1780555248,0.1760350764,0.1771834195,0.1758901328,0.1764421612,-0.006384074688,0.006384086795
22.8,13,5.2,0.1305901706,0.1244881675,0.1246913075,0.1234652922,0.127793014,0.1298078001,0.1260491163,-0.004541054368,0.004541054368
22.8,14,5.6,0.07835410535,0.0733307451,0.07257640362,0.07694619149,0.07786110044,0.07659668475,0.0754622221,-0.002891883254,0.002891880227
22.8,15,6,0.0261180345,0.02433909103,0.02626741678,0.02611736208,0.02913671732,0.0267380476,0.02651972696,0.0004016924649,0.001113538863
22.8,16,6.4,-0.0261180345,-0.02584100142,-0.026001174,-0.02587644383,-0.02558592148,-0.02369061299,-0.02539902925,0.000719005242,0.0007190037286
22.8,17,6.8,-0.07835410535,-0.07527063042,-0.07801090926,-0.07354289293,-0.07184246182,-0.07714805007,-0.07516299188,0.003191113472,0.003191116499
22.8,18,7.2,-0.1305901706,-0.1244699806,-0.1275493652,-0.1207267791,-0.1286777258,-0.1275573075,-0.1257962286,0.004793941975,0.004793939181
22.8,19,7.6,-0.1828262359,-0.1757930517,-0.1770331413,-0.1709964722,-0.1776835918,-0.179751873,-0.1762516201,0.006574615836,0.006574609783
22.8,20,8,-0.2350623161,-0.2257553041,-0.2310829461,-0.2277802974,-0.2287208289,-0.2280074209,-0.2282693684,0.00679294765,0.006792956498
22.8,21,8.4,-0.2872983813,-0.2774978578,-0.2785976827,-0.279984951,-0.2802289426,-0.2825761437,-0.2797771096,0.007521271706,0.007521265652
22.8,22,8.8,-0.3395344615,-0.3287271857,-0.3306327164,-0.3286436796,-0.3309322298,-0.3284937441,-0.3294859231,0.01004853845,0.01004855055
22.8,23,9.2,-0.3917705119,-0.3794308901,-0.3736763895,-0.3789507151,-0.381121099,-0.3789789081,-0.3784316182,0.01333889365,0.01333891135
22.8,24,9.6,-0.444006592,-0.4299443364,-0.4272719026,-0.4324908257,-0.4335696697,-0.4305392206,-0.430763185,0.01324340701,0.01324340142
22.8,25,10,-0.4962426424,-0.4823518693,-0.4732519686,-0.4809139669,-0.4819675684,-0.4755679667,-0.4788106978,0.01743194461,0.01743197441
22.8,26,10.4,-0.5484787226,-0.5371175408,-0.5306737423,-0.5307633877,-0.5345132947,-0.532317698,-0.5330771208,0.01540160179,0.01540158968
22.8,27,10.8,-0.6007148027,-0.5893514752,-0.5843315721,-0.5917105079,-0.5898918509,-0.58725667,-0.5885084271,0.0122063756,0.01220638771
22.8,28,11.2,-0.6529508829,-0.6464480758,-0.6404873729,-0.6456429958,-0.6426448822,-0.6415082216,-0.6433463097,0.00960457325,0.00960457325
22.8,29,11.6,-0.7051869035,-0.7022944689,-0.6957700253,-0.7018057108,-0.6973050833,-0.6981014013,-0.6990553737,0.006131529808,0.006131565664
22.8,30,12,-0.7574229836,-0.7521715164,-0.755464673,-0.7416651249,-0.7471249104,-0.7530347705,-0.7498922348,0.007530748844,0.0075307847
22.8,31,12.4,-0.8096590638,-0.7990677953,-0.8132396936,-0.807191968,-0.8022046089,-0.8085394502,-0.8060486913,0.003610372543,0.005042612553
23.2,0,0,0.8238636255,0.8141584396,0.8245536685,0.8248596191,0.8235444427,0.8194289207,0.8213090897,-0.002554535866,0.003229022026
23.2,1,0.4,0.7707111239,0.7636159658,0.7707440853,0.7691112161,0.7643455267,0.7649070621,0.7665447593,-0.00416636467,0.004179537296
23.2,2,0.8,0.7175586224,0.7080770135,0.7118806243,0.7106055021,0.7134852409,0.7072130442,0.710252285,-0.007306337357,0.007306337357
23.2,3,1.2,0.6644061208,0.6585317254,0.6552526951,0.6587203145,0.6555122733,0.6538628936,0.6563760042,-0.008030116558,0.008030140772
23.2,4,1.6,0.6112536192,0.6029657125,0.5966242552,0.5991983414,0.6000009775,0.5998812318,0.5997341275,-0.01151949167,0.01151951589
23.2,5,2,0.5581011772,0.5460914969,0.534918189,0.536508441,0.5409534574,0.5455127954,0.540796876,-0.01730430126,0.01730430126
23.2,6,2.4,0.5049486756,0.4939790964,0.4891095757,0.4886764288,0.4899877012,0.4887514114,0.4901008606,-0.01484781504,0.01484783273
23.2,7,2.8,0.451796174,0.4410969913,0.4351109266,0.4354859293,0.4361197352,0.4407168627,0.4377060831,-0.01409009099,0.0140900854
23.2,8,3.2,0.3986436725,0.38728863,0.3894299269,0.3867992461,0.3838498592,0.3865951598,0.3867925704,-0.01185110211,0.0118511077
23.2,9,3.6,0.3454912007,0.3369215429,0.3362756073,0.3324762583,0.3327199817,0.3367228806,0.3350232542,-0.01046794653,0.01046794653
23.2,10,4,0.2923386991,0.2858663201,0.2831371129,0.2826977372,0.2847735882,0.2853223681,0.2843594551,-0.007979243994,0.007979273796
23.2,11,4.4,0.2391862124,0.2319985479,0.230397284,0.2303625345,0.2377726734,0.2320436239,0.2325149328,-0.006671279669,0.006671279669
23.2,12,4.8,0.1860337257,0.1783065945,0.1810759157,0.1789999455,0.1797240376,0.1787815094,0.1793776006,-0.006656125188,0.006656125188
23.2,13,5.2,0.1328812242,0.1267343313,0.1269293875,0.1262640059,0.1300826818,0.1314107776,0.1282842457,-0.004596978426,0.004596987274
23.2,14,5.6,0.07972873747,0.07504801452,0.07404024899,0.07811439782,0.07904848456,0.07782059908,0.07681434602,-0.002914391458,0.002914388431
23.2,15,6,0.0265762452,0.02478780225,0.02690963447,0.02702315524,0.02983883023,0.02685752511,0.02708339132,0.0005071461201,0.001222521416
23.2,16,6.4,-0.0265762452,-0.02614491805,-0.02599006891,-0.0259470772,-0.02599636838,-0.02402873896,-0.02562143281,0.0009548123926,0.0009548108792
23.2,17,6.8,-0.07972873747,-0.07656024396,-0.07960166782,-0.07442680001,-0.07276338339,-0.07832697034,-0.07633581012,0.003392927349,0.003392924322
23.2,18,7.2,-0.1328812242,-0.1262454391,-0.1303204894,-0.1231767982,-0.1302127689,-0.1288732141,-0.1277657449,0.005115479231,0.005115482025
23.2,19,7.6,-0.1860337257,-0.1787149012,-0.179603219,-0.1745499969,-0.1804081351,-0.1816863418,-0.1789925247,0.007041200995,0.007041207049
23.2,20,8,-0.2391862124,-0.2293628156,-0.2336665541,-0.2312370241,-0.2325597256,-0.2317656428,-0.2317183763,0.007467836142,0.00746785989
23.2,21,8.4,-0.2923386991,-0.2820253074,-0.2832154334,-0.2841060758,-0.2848975658,-0.2862946689,-0.2841078341,0.008230865002,0.008230889216
23.2,22,8.8,-0.3454912007,-0.333893925,-0.3361489475,-0.3345521986,-0.3361866772,-0.333817482,-0.3349198401,0.01057136059,0.010571355
23.2,23,9.2,-0.3986436725,-0.3860929906,-0.3803933561,-0.3854935169,-0.3874725699,-0.3855370283,-0.3849979043,0.01364576817,0.01364578027
23.2,24,9.6,-0.451796174,-0.4370703697,-0.4345605671,-0.4403071105,-0.4419132471,-0.43799752,-0.438369751,0.01342642307,0.01342641097
23.2,25,10,-0.5049486756,-0.4906689227,-0.4813196361,-0.490211606,-0.4896391034,-0.4852768183,-0.4874232411,0.01752543449,0.01752545871
23.2,26,10.4,-0.5581011772,-0.5466260314,-0.5402551293,-0.5414519906,-0.5438303351,-0.5423226357,-0.5428972244,0.01520395279,0.01520395279
23.2,27,10.8,-0.6112536192,-0.600243032,-0.5952666402,-0.6028609872,-0.6000053287,-0.5982493162,-0.5993250608,0.01192855835,0.01192855835
23.2,28,11.2,-0.6644061208,-0.6584572196,-0.6522431374,-0.6582251191,-0.6541745663,-0.6544348001,-0.6555069685,0.008899152279,0.008899152279
23.2,29,11.6,-0.7175586224,-0.7152982354,-0.7084333301,-0.7140187621,-0.7103792429,-0.7104687095,-0.7117196918,0.005838930607,0.005838966463
23.2,30,12,-0.7707111239,-0.7655975223,-0.7687140703,-0.7556508183,-0.760599494,-0.7664012313,-0.7633926272,0.007318496704,0.007318496704
23.2,31,12.4,-0.8238636255,-0.8128548861,-0.8269361258,-0.819503963,-0.8163015246,-0.8216263056,-0.8194445372,0.004419088364,0.005648064427
23.6,0,0,0.8380681276,0.8265454769,0.8369030952,0.83637321,0.8377306461,0.8319920897,0.8339088559,-0.004159271717,0.00415922422
23.6,1,0.4,0.7839992642,0.7765312791,0.7831407785,0.7811203003,0.7776793242,0.7771236897,0.7791190743,-0.004880189896,0.004880189896
23.6,2,0.8,0.7299303412,0.7199134231,0.7241854668,0.7225443125,0.7253652811,0.7201893926,0.7224395275,-0.007490813732,0.007490766235
23.6,3,1.2,0.6758614182,0.6701103449,0.6669560075,0.6697183847,0.6666283607,0.6661590338,0.6679145098,-0.007946908474,0.007946992293
23.6,4,1.6,0.6217924953,0.6134549379,0.6081323028,0.6103932858,0.6100726128,0.6104596257,0.6105025411,-0.01128995419,0.01128994208
23.6,5,2,0.5677235723,0.555488646,0.5447635651,0.5480256677,0.5497868657,0.5555980206,0.5507324934,-0.01699107885,0.01699101925
23.6,6,2.4,0.5136546493,0.502504468,0.4977012873,0.4981653094,0.4982277155,0.4977817535,0.4988760948,-0.01477855444,0.01477854233
23.6,7,2.8,0.4595857561,0.449488312,0.4435365796,0.4441890419,0.4430755079,0.4484772086,0.445753336,-0.01383242011,0.0138324257
23.6,8,3.2,0.4055168629,0.3938862085,0.3961236477,0.393686384,0.3908527792,0.3937718272,0.3936641812,-0.01185268164,0.01185269374
23.6,9,3.6,0.3514479399,0.3425672352,0.3424659967,0.3385600448,0.338552624,0.3427235484,0.3409738541,-0.01047408581,0.01047405042
23.6,10,4,0.2973790169,0.2914296389,0.2882767022,0.2880982757,0.2901413143,0.289999783,0.289589107,-0.00778990984,0.007789873984
23.6,11,4.4,0.2433101088,0.2354652733,0.2342656255,0.2344058305,0.2416948825,0.2356909662,0.2363045216,-0.00700558722,0.007005593274
23.6,12,4.8,0.1892412007,0.1815506667,0.1836086214,0.1819488108,0.182497859,0.181775108,0.1822762042,-0.006964996457,0.00696498761
23.6,13,5.2,0.1351722777,0.1289862394,0.1289105266,0.1289833635,0.1322203577,0.1330680847,0.1304337233,-0.004738554358,0.004738563206
23.6,14,5.6,0.08110336959,0.07683233172,0.07539466769,0.07943242788,0.08000351489,0.07895684987,0.07812395692,-0.002979412675,0.002979411278
23.6,15,6,0.02703445591,0.0252571702,0.02706983313,0.02783944458,0.0304570049,0.02701219171,0.02752712928,0.0004926733673,0.001212492934
23.6,16,6.4,-0.02703445591,-0.02643872797,-0.02633829415,-0.02602492832,-0.02641022392,-0.02431560308,-0.02590555511,0.001128900796,0.001128900447
23.6,17,6.8,-0.08110336959,-0.07787097991,-0.08123864233,-0.07526212186,-0.07387818396,-0.07944278419,-0.0775385499,0.003564819694,0.003618936287
23.6,18,7.2,-0.1351722777,-0.1279760152,-0.1327666789,-0.1256537735,-0.1314533502,-0.1302784979,-0.1296256483,0.005546629429,0.005546614528
23.6,19,7.6,-0.1892412007,-0.181591019,-0.1821694672,-0.1781208962,-0.1828065813,-0.1834348738,-0.1816245615,0.007616639137,0.007616633084
23.6,20,8,-0.2433101088,-0.2329213321,-0.2361596078,-0.2346705198,-0.2365614176,-0.2355100065,-0.2351645678,0.008145540953,0.008145531639
23.6,21,8.4,-0.2973790169,-0.2864955068,-0.2875468731,-0.2882825732,-0.2895477116,-0.2898378074,-0.2883420885,0.009036928415,0.009036922827
23.6,22,8.8,-0.3514479399,-0.3389599919,-0.3415810466,-0.3404135406,-0.3415006101,-0.3393458128,-0.3403602242,0.01108771563,0.01108773984
23.6,23,9.2,-0.4055168629,-0.3927519023,-0.3877803087,-0.3921569884,-0.3938167989,-0.392132163,-0.3917276263,0.01378923655,0.01378923096
23.6,24,9.6,-0.4595857561,-0.4441082478,-0.4424237609,-0.4481934905,-0.4498867691,-0.4457603097,-0.4460745454,0.01351121068,0.01351124048
23.6,25,10,-0.5136546493,-0.4989232421,-0.4901191294,-0.4996645153,-0.4973453879,-0.4951385856,-0.4962381721,0.0174164772,0.0174164772
23.6,26,10.4,-0.5677235723,-0.556096971,-0.5497581959,-0.5520861745,-0.5532692671,-0.5525218844,-0.5527465343,0.01497703791,0.0149770733
23.6,27,10.8,-0.6217924953,-0.6111053228,-0.6068196297,-0.6141627431,-0.6102451682,-0.6094202995,-0.6103506684,0.01144182682,0.01144186221
23.6,28,11.2,-0.6758614182,-0.6704069376,-0.6644010544,-0.6708042622,-0.6655882597,-0.66748631,-0.6677373648,0.008124053478,0.008124053478
23.6,29,11.6,-0.7299303412,-0.728205502,-0.7216772437,-0.7264308929,-0.7234524488,-0.7226820588,-0.7244895697,0.00544077158,0.005440711975
23.6,30,12,-0.7839992642,-0.7790035009,-0.7817907929,-0.7697426677,-0.7740141153,-0.7796275616,-0.7768357992,0.007163465023,0.007163536735
23.6,31,12.4,-0.8380681276,-0.8265909553,-0.83967942,-0.8316860795,-0.8300895691,-0.8344774842,-0.8325047493,0.005563378334,0.006207942963
24,0,0,0.8522726893,0.838819623,0.8485844135,0.8477668762,0.8518160582,0.8443077803,0.8462589979,-0.006013691425,0.006013738923
24,1,0.4,0.7972873449,0.7893891931,0.7953621745,0.7931292057,0.7910636663,0.7891613245,0.791621089,-0.005666255951,0.005666232202
24,2,0.8,0.7423020601,0.7317169905,0.7363522649,0.7344092131,0.7374595404,0.7330341339,0.7345944643,-0.007707595825,0.007707631681
24,3,1.2,0.6873167157,0.6816782355,0.6788716316,0.6808055639,0.6779717207,0.6783651114,0.679538548,-0.007778167725,0.007778263185
24,4,1.6,0.6323313713,0.6239300966,0.6196204424,0.6215848327,0.6201398373,0.6211004853,0.6212751269,-0.01105624437,0.01105623227
24,5,2,0.5773460269,0.5648713112,0.5558419824,0.5595575571,0.5591047406,0.5656285882,0.561000824,-0.01634520292,0.01634519175
24,6,2.4,0.5223606825,0.5109905601,0.5066093802,0.507735014,0.5063837767,0.5068439841,0.507712543,-0.01464813948,0.01464813948
24,7,2.8,0.4673753381,0.4578448534,0.452152133,0.4529959559,0.4497003853,0.4562572539,0.4537901282,-0.01358520985,0.01358522195
24,8,3.2,0.4123900235,0.4004603028,0.4032372236,0.4006289542,0.3974467814,0.401101917,0.400575012,-0.0118150115,0.01181498729
24,9,3.6,0.3574046791,0.3482241631,0.3484233916,0.3446754813,0.3441790342,0.3487922847,0.3468588591,-0.01054582,0.01054580789
24,10,4,0.3024193347,0.2970671058,0.2931948602,0.2935248017,0.2950688303,0.2948140502,0.2947339118,-0.007685422897,0.007685405202
24,11,4.4,0.2474340051,0.2389288545,0.2383551896,0.2384210229,0.2448582202,0.2394216657,0.2399969846,-0.00743702054,0.007437014487
24,12,4.8,0.1924486756,0.1847744286,0.1864467114,0.1849681586,0.1855186522,0.1848337948,0.1853083372,-0.007140338421,0.007140326314
24,13,5.2,0.1374633461,0.1312651932,0.1312186122,0.1316780299,0.1342439055,0.1347163618,0.1326244175,-0.00483892858,0.004838925786
24,14,5.6,0.08247800171,0.07865194231,0.07665000111,0.08075261861,0.08117286861,0.08014346659,0.07947417349,-0.003003828228,0.003003822174
24,15,6,0.02749266848,0.02574629709,0.02727201767,0.02862804197,0.03088486195,0.02712013572,0.02793027088,0.0004376024008,0.001373424428
24,16,6.4,-0.02749266848,-0.02672296762,-0.02669192478,-0.02608481795,-0.02668937668,-0.02457170188,-0.02615215816,0.001340510324,0.001340510673
24,17,6.8,-0.08247800171,-0.07920174301,-0.08226259798,-0.07606690377,-0.07503519207,-0.08062757552,-0.07863880694,0.003839194775,0.003839199198
24,18,7.2,-0.1374633461,-0.1296788901,-0.134176299,-0.1281368881,-0.1332030147,-0.1317108274,-0.1313811839,0.006082162261,0.006082162261
24,19,7.6,-0.1924486756,-0.1844446659,-0.1847162545,-0.1816485971,-0.1855642051,-0.1852169335,-0.1843181401,0.008130535483,0.008130544797
24,20,8,-0.2474340051,-0.2364914268,-0.2388268113,-0.2381721437,-0.2405024022,-0.2392972261,-0.2386579961,0.008776009083,0.008776003495
24,21,8.4,-0.3024193347,-0.2909391522,-0.2920251191,-0.2924737632,-0.2941672206,-0.2934855819,-0.2926181853,0.009801149368,0.009801167063
24,22,8.8,-0.3574046791,-0.3439702392,-0.3469362557,-0.3462361395,-0.3469198346,-0.3449761569,-0.3458077312,0.01159694791,0.0115969535
24,23,9.2,-0.4123900235,-0.3994386196,-0.3957674801,-0.3988708854,-0.3998871446,-0.3988619447,-0.398565203,0.01382482052,0.01382480841
24,24,9.6,-0.4673753381,-0.4511206448,-0.450730443,-0.4560660124,-0.4578233957,-0.4535058737,-0.453849256,0.01352608204,0.01352606434
24,25,10,-0.5223606825,-0.5071256757,-0.4996093214,-0.509160161,-0.5049062967,-0.5050389767,-0.5051680803,0.01719260216,0.01719259657
24,26,10.4,-0.5773460269,-0.5655636191,-0.5599274635,-0.5626301765,-0.5628420711,-0.5626060367,-0.5627139211,0.01463210583,0.01463215332
24,27,10.8,-0.6323313713,-0.6219573617,-0.6189959049,-0.6254299283,-0.621137023,-0.6205624938,-0.6216165423,0.01071482897,0.01071482897
24,28,11.2,-0.6873167157,-0.6823149323,-0.6771178246,-0.6833165884,-0.6775215864,-0.6804474592,-0.680143714,0.007173001766,0.007173037622
24,29,11.6,-0.7423020601,-0.7410430908,-0.7353072762,-0.7388710976,-0.7369092703,-0.7348048091,-0.7373871207,0.004914939404,0.004914951511
24,30,12,-0.7972873449,-0.7923840284,-0.7940057516,-0.7837446332,-0.7875323296,-0.7926383615,-0.790060997,0.007226347923,0.007226324175
24,31,12.4,-0.8522726893,-0.8403238058,-0.8515437245,-0.8437775373,-0.8438373804,-0.847065866,-0.8453096151,0.006963074207,0.00696302671
24.4,0,0,0.8664772511,0.850862205,0.8597095013,0.8590282798,0.8645012379,0.8563354611,0.8580873609,-0.008389890194,0.008389914408
24.4,1,0.4,0.8105754852,0.8020903468,0.8076579571,0.8050769567,0.8044814467,0.8010630012,0.8040739894,-0.006501495838,0.006501543336
24.4,2,0.8,0.7546737194,0.7434731126,0.748783052,0.7461586595,0.7496596575,0.7456800342,0.7467508912,-0.007922828197,0.00792281609
24.4,3,1.2,0.6987719536,0.6931192279,0.6906946898,0.6918655634,0.6902620792,0.6905485988,0.691298008,-0.007473945618,0.007473921869
24.4,4,1.6,0.6428701878,0.6343355179,0.6310505271,0.632791996,0.6305006146,0.6318430305,0.6321043372,-0.01076585054,0.01076585054
24.4,5,2,0.5869684815,0.5742092133,0.567086339,0.5710011721,0.5695084333,0.575693965,0.5714998245,-0.01546865702,0.01546865702
24.4,6,2.4,0.5310667157,0.5193428397,0.5154061317,0.5172687769,0.5150565505,0.5159770846,0.5166102648,-0.01445645094,0.01445643883
24.4,7,2.8,0.4751649499,0.466124475,0.460688144,0.4618084431,0.4579723477,0.4641739726,0.4621534944,-0.01301145554,0.01301147323
24.4,8,3.2,0.4192631841,0.4069830775,0.4103577435,0.4075579643,0.4039765596,0.4086664915,0.4075083733,-0.01175481081,0.0117548164
24.4,9,3.6,0.3633614182,0.3538991809,0.3542578816,0.3507777452,0.3506076038,0.3549610674,0.3529006839,-0.01046073437,0.01046072226
24.4,10,4,0.3074596822,0.3027814627,0.2980826497,0.2989428639,0.2997823954,0.2997515202,0.2998681664,-0.007591515779,0.007591503672
24.4,11,4.4,0.2515579164,0.242368266,0.2427887917,0.2424317002,0.2472901493,0.2433333993,0.2436424792,-0.007915437222,0.007915454917
24.4,12,4.8,0.1956561506,0.1880103201,0.1888632625,0.1879975945,0.188419342,0.1879174858,0.188241601,-0.007414549589,0.007414549589
24.4,13,5.2,0.1397543997,0.1335988343,0.1343090385,0.1343750358,0.1366616786,0.1362755597,0.1350440234,-0.004710376263,0.004710370209
24.4,14,5.6,0.08385263383,0.08049412072,0.07791566849,0.082063362,0.08261219412,0.08145429939,0.08090792596,-0.00294470787,0.002944704844
24.4,15,6,0.02795087919,0.02631223947,0.02774871141,0.02942809463,0.0313815847,0.0272754766,0.02842922136,0.0004783421755,0.001484826207
24.4,16,6.4,-0.02795087919,-0.02696024626,-0.02706697956,-0.02612676471,-0.02670473419,-0.02481681667,-0.02633510903,0.001615770161,0.00161577086
24.4,17,6.8,-0.08385263383,-0.08050540835,-0.08328811824,-0.07685492188,-0.07644456625,-0.08177579194,-0.07977376133,0.004078872502,0.004078872502
24.4,18,7.2,-0.1397543997,-0.1313784719,-0.1355336905,-0.130622983,-0.1351003647,-0.1331707537,-0.1331612617,0.00659313798,0.006593146827
24.4,19,7.6,-0.1956561506,-0.1872878671,-0.1874979138,-0.1851354092,-0.1887412071,-0.1870341897,-0.1871393174,0.008516833186,0.008516833186
24.4,20,8,-0.2515579164,-0.2401227355,-0.2415360361,-0.2417000234,-0.2444892824,-0.2430136502,-0.2421723306,0.009385585785,0.009385570884
24.4,21,8.4,-0.3074596822,-0.295329541,-0.2966791987,-0.2965537608,-0.2991268635,-0.2972706258,-0.2969920039,0.01046767831,0.0104676839
24.4,22,8.8,-0.3633614182,-0.3490263522,-0.3523542285,-0.3520652652,-0.3532163501,-0.3506785333,-0.3514681458,0.0118932724,0.0118932724
24.4,23,9.2,-0.4192631841,-0.406165421,-0.4037867486,-0.4055474401,-0.4067344069,-0.4056221545,-0.4055712819,0.01369190216,0.01369194966
24.4,24,9.6,-0.4751649499,-0.45818308,-0.4590803981,-0.4640070796,-0.4650291204,-0.4612267017,-0.4615053236,0.01365962625,0.01365967374
24.4,25,10,-0.5310667157,-0.5153384805,-0.5092651248,-0.518663168,-0.5144112706,-0.5150769353,-0.5145509839,0.01651573181,0.01651572064
24.4,26,10.4,-0.5869684815,-0.5750284195,-0.5702069998,-0.5731666684,-0.5728232861,-0.5728120208,-0.5728074908,0.01416099072,0.01416100282
24.4,27,10.8,-0.6428701878,-0.6327632666,-0.6310844421,-0.6366574764,-0.6324414015,-0.6318596005,-0.6329612136,0.009908974171,0.009908949956
24.4,28,11.2,-0.6987719536,-0.6941174865,-0.6897788644,-0.6956997514,-0.6904208064,-0.693505764,-0.6927045584,0.00606739521,0.006067418959
24.4,29,11.6,-0.7546737194,-0.7537557483,-0.749113977,-0.7512366176,-0.7495612502,-0.7469701171,-0.7501275539,0.004546165466,0.004546177574
24.4,30,12,-0.8105754852,-0.8057075143,-0.8061803579,-0.7976256013,-0.8008941412,-0.8055240512,-0.8031862974,0.007389187813,0.007389151957
24.4,31,12.4,-0.8664772511,-0.8539319038,-0.8629667163,-0.8558678031,-0.8568060398,-0.8593891263,-0.8577923775,0.008684873581,0.008684933186
24.8,0,0,0.8806818128,0.8626437187,0.8708072305,0.8701865077,0.8758404851,0.8679111004,0.8694778681,-0.01120394468,0.01120400429
24.8,1,0.4,0.8238636255,0.8147120476,0.8199291229,0.8169730306,0.8173336983,0.8129740357,0.8163844347,-0.007479190826,0.007479238324
24.8,2,0.8,0.7670454383,0.7552346587,0.7612465024,0.7578064203,0.7611547112,0.7583304644,0.7587545514,-0.008290886879,0.008290886879
24.8,3,1.2,0.7102272511,0.7045194507,0.7024766803,0.7028948069,0.7020058632,0.7027257085,0.70292449,-0.007302761078,0.007302748971
24.8,4,1.6,0.6534090638,0.6448444724,0.6424404979,0.6440200806,0.6417203546,0.6427146196,0.6431480646,-0.0102609992,0.01026105881
24.8,5,2,0.5965908766,0.5836673379,0.578301847,0.582373023,0.5799264312,0.5858652592,0.5820267797,-0.01456409693,0.01456409693
24.8,6,2.4,0.5397726893,0.5276108384,0.5241703987,0.5267669559,0.5243930221,0.52516222,0.5256206989,-0.01415199041,0.01415200252
24.8,7,2.8,0.4829545319,0.4743443727,0.4692604542,0.4706308246,0.4667250216,0.4719349742,0.4705790877,-0.01237544417,0.01237540226
24.8,8,3.2,0.4261363447,0.413521111,0.4174516201,0.414471209,0.411658287,0.4160732925,0.414635092,-0.01150125265,0.01150124054
24.8,9,3.6,0.3693181574,0.3595604897,0.3600310981,0.3568714261,0.3579601943,0.3611651659,0.3591176867,-0.01020047069,0.01020048279
24.8,10,4,0.3125,0.3085741997,0.3030226231,0.3043624461,0.3046290278,0.3048491776,0.305087477,-0.007412523031,0.007412505336
24.8,11,4.4,0.2556818128,0.2456532866,0.2472210079,0.2464531362,0.2496318519,0.2473608106,0.2472640276,-0.008417785168,0.008417794481
24.8,12,4.8,0.1988636255,0.1911995113,0.1912751645,0.1910371482,0.1909558475,0.1910633296,0.1911062151,-0.007757410407,0.007757425308
24.8,13,5.2,0.1420454532,0.1359533668,0.1373417675,0.1370840967,0.1382105649,0.1378964335,0.1372972429,-0.004748210311,0.004748207517
24.8,14,5.6,0.0852272734,0.08243717253,0.07917432487,0.08336470276,0.08385446668,0.08282983303,0.08233209699,-0.002895176411,0.002895173384
24.8,15,6,0.02840908989,0.0269292593,0.02824024484,0.0302430708,0.03180113807,0.02768326551,0.02897939645,0.0005703065544,0.00152010587
24.8,16,6.4,-0.02840908989,-0.02720922232,-0.02740944177,-0.02615482733,-0.02621731535,-0.02503570728,-0.02640530095,0.002003788948,0.002003787085
24.8,17,6.8,-0.0852272734,-0.08173794299,-0.08431640267,-0.0776347667,-0.07811558247,-0.08248148859,-0.08085723966,0.004370033741,0.004370036535
24.8,18,7.2,-0.1420454532,-0.1330701709,-0.1369255185,-0.133120507,-0.1366476119,-0.1344755143,-0.1348478645,0.007197588682,0.007197588682
24.8,19,7.6,-0.1988636255,-0.1900273263,-0.1903163791,-0.1885968,-0.1915390939,-0.1890623569,-0.1899084002,0.008955225348,0.008955234662
24.8,20,8,-0.2556818128,-0.2438127697,-0.2442799807,-0.24524948,-0.2484100461,-0.2467044741,-0.2456913441,0.009990468621,0.009990463033
24.8,21,8.4,-0.3125,-0.2997086346,-0.301451534,-0.3005421758,-0.3042193055,-0.3014342487,-0.3014711738,0.01102882624,0.01102882065
24.8,22,8.8,-0.3693181574,-0.3541714847,-0.3577903211,-0.3579075634,-0.3596456349,-0.3567807972,-0.3572591543,0.01205900311,0.01205899753
24.8,23,9.2,-0.4261363447,-0.4129319787,-0.4118081629,-0.4121900201,-0.4139264226,-0.4124951661,-0.4126703143,0.01346603036,0.01346599497
24.8,24,9.6,-0.4829545319,-0.4652965665,-0.467484355,-0.4720116258,-0.4723690152,-0.4687897265,-0.4691902697,0.0137642622,0.01376427431
24.8,25,10,-0.5397726893,-0.5236666203,-0.5189447403,-0.5281749368,-0.5244871974,-0.5251230001,-0.5240793228,0.01569336653,0.01569339074
24.8,26,10.4,-0.5965908766,-0.5844346881,-0.5804917216,-0.5837048292,-0.5827980042,-0.5832153559,-0.5829289556,0.01366192102,0.01366195641
24.8,27,10.8,-0.6534090638,-0.6435599923,-0.643163681,-0.6478575468,-0.6440295577,-0.6433319449,-0.6443885565,0.009020507336,0.009020519443
24.8,28,11.2,-0.7102272511,-0.7058742046,-0.702486217,-0.7079698443,-0.7024402618,-0.7065033913,-0.7050548196,0.005172431469,0.005172467325
24.8,29,11.6,-0.7670454383,-0.7665044069,-0.7629601359,-0.7635366321,-0.7613076568,-0.7592254877,-0.7627068758,0.004338562489,0.004338574596
24.8,30,12,-0.8238636255,-0.8189985156,-0.818346262,-0.8114181757,-0.8138831854,-0.8182317019,-0.81617558,0.007688045502,0.007688057609
24.8,31,12.4,-0.8806818128,-0.8674913049,-0.8744176626,-0.8679658175,-0.8691089153,-0.8714709878,-0.8700909615,0.01059085131,0.01059087552
25.2,0,0,0.8948863149,0.8738049269,0.8818595409,0.8811757565,0.8871029615,0.8791657686,0.8806217909,-0.01426452398,0.01426452398
25.2,1,0.4,0.8371517062,0.8270052671,0.8321413398,0.8288249969,0.8301762938,0.8252245784,0.8286744952,-0.008477210999,0.008477210999
25.2,2,0.8,0.7794171572,0.7670994997,0.7736837268,0.7693322301,0.7725272775,0.7710549831,0.7707394958,-0.008677661419,0.008677613921
25.2,3,1.2,0.7216825485,0.7158280611,0.7142453194,0.7138886452,0.7136976123,0.7149574757,0.7145234346,-0.007159113884,0.007159125991
25.2,4,1.6,0.6639479399,0.6556919813,0.6538431644,0.6552861929,0.6530323625,0.6537191272,0.6543145776,-0.009633362293,0.0096333744
25.2,5,2,0.6062133312,0.5932842493,0.5895505548,0.5936934948,0.5906306505,0.5961030722,0.5926524401,-0.01356089115,0.01356092654
25.2,6,2.4,0.5484787226,0.5360078812,0.5329790115,0.536245048,0.5338734388,0.5346616507,0.5347534418,-0.01372528076,0.01372531615
25.2,7,2.8,0.4907441139,0.4831380248,0.4778779149,0.4794865847,0.4756858051,0.479554832,0.4791486263,-0.01159548759,0.01159548201
25.2,8,3.2,0.4330095053,0.4203856587,0.424549222,0.4213751554,0.4196938872,0.423222959,0.4218453765,-0.01116412878,0.01116412878
25.2,9,3.6,0.3752749264,0.3655790389,0.3657605648,0.3629748225,0.3654983938,0.3673636913,0.3654353023,-0.009839624166,0.009839624166
25.2,10,4,0.3175403178,0.3144568801,0.3079842329,0.3097803593,0.3097896576,0.3100765646,0.3104175329,-0.007122784853,0.007122778799
25.2,11,4.4,0.2598057091,0.2491546124,0.2516498864,0.2504916489,0.2520487309,0.251439333,0.2509568334,-0.008848875761,0.008848866448
25.2,12,4.8,0.2020711154,0.1943708211,0.1937107742,0.1941120923,0.1937463284,0.1941029578,0.1940086037,-0.008062511683,0.008062520996
25.2,13,5.2,0.1443365067,0.1385201812,0.140334785,0.139790535,0.1397649497,0.1395252049,0.1395871341,-0.004749372602,0.004749375395
25.2,14,5.6,0.08660190552,0.0847145319,0.08043441176,0.08466180414,0.08515890688,0.08408282697,0.08381049335,-0.002791412175,0.002791409148
25.2,15,6,0.0288673006,0.02754243463,0.02870981395,0.03105950914,0.03213405609,0.02820569277,0.02953030169,0.0006630010903,0.001520584919
25.2,16,6.4,-0.0288673006,-0.02754381299,-0.02773689479,-0.02616844326,-0.02573323995,-0.02530948445,-0.0264983736,0.002368927002,0.002368925605
25.2,17,6.8,-0.08660190552,-0.0829398185,-0.08532067388,-0.0783964619,-0.07971790433,-0.08296367526,-0.08186770976,0.004734195769,0.004734198563
25.2,18,7.2,-0.1443365067,-0.1350306123,-0.1383230984,-0.1356223971,-0.1381237358,-0.1357052922,-0.1365610212,0.007775485516,0.007775479462
25.2,19,7.6,-0.2020711154,-0.1928058565,-0.1931321025,-0.1920147687,-0.1944085807,-0.1911529601,-0.1927028596,0.009368255734,0.009368261322
25.2,20,8,-0.2598057091,-0.2474934161,-0.2470393926,-0.2488528341,-0.2521500885,-0.2504146099,-0.2491900623,0.01061564684,0.01061564125
25.2,21,8.4,-0.3175403178,-0.3043231666,-0.306261003,-0.3044266701,-0.3093050122,-0.3060453534,-0.3060722351,0.01146808267,0.01146807708
25.2,22,8.8,-0.3752749264,-0.3597227335,-0.3632130623,-0.3637720048,-0.3662681878,-0.3631937206,-0.3632339537,0.01204097271,0.01204098482
25.2,23,9.2,-0.4330095053,-0.4196987152,-0.419819802,-0.4187963903,-0.4213229716,-0.4196581542,-0.4198592305,0.01315027475,0.01315029897
25.2,24,9.6,-0.4907441139,-0.4726922214,-0.475925386,-0.4800643325,-0.4795351624,-0.4763093591,-0.4769052565,0.01383885741,0.01383882202
25.2,25,10,-0.5484787226,-0.5321292877,-0.5286478996,-0.5376877785,-0.5345786214,-0.5350551009,-0.5336197615,0.01485896111,0.01485898532
25.2,26,10.4,-0.6062133312,-0.5937659144,-0.5908007026,-0.594263494,-0.5929230452,-0.5936735272,-0.5930853486,0.01312798262,0.01312799472
25.2,27,10.8,-0.6639479399,-0.654363811,-0.6552098989,-0.6590099931,-0.6556233764,-0.6549452543,-0.6558305025,0.008117437363,0.008117472753
25.2,28,11.2,-0.7216825485,-0.7174805999,-0.7151656747,-0.7200866938,-0.7145509124,-0.7193754911,-0.7173318863,0.004350662231,0.004350674339
25.2,29,11.6,-0.7794171572,-0.7792624235,-0.7767691612,-0.7757514715,-0.7730633616,-0.7716497779,-0.7752992511,0.004117906094,0.004117918201
25.2,30,12,-0.8371517062,-0.8322069645,-0.8304611444,-0.825078845,-0.8269307613,-0.8308181167,-0.8290991783,0.008052527905,0.008052540012
25.2,31,12.4,-0.8948863149,-0.8802059293,-0.8858298063,-0.8800758719,-0.8817096949,-0.8833473921,-0.8822337985,0.01265251637,0.01265257597
25.6,0,0,0.9090908766,0.8845795393,0.892706275,0.8920416832,0.898159802,0.8903745413,0.8915723562,-0.01751852036,0.01751850918
25.6,1,0.4,0.8504398465,0.8395056725,0.8442826271,0.8405014277,0.842944622,0.8375523686,0.8409573436,-0.009482502937,0.009482502937
25.6,2,0.8,0.7917888165,0.7797147632,0.7861546278,0.7808715105,0.7837436199,0.7837156057,0.7828399539,-0.008948862553,0.008948790841
25.6,3,1.2,0.7331377864,0.7274871469,0.7260032296,0.7249125242,0.7252203226,0.7271952033,0.7261636853,-0.006974101067,0.006974101067
25.6,4,1.6,0.6744867563,0.6668344736,0.6653220654,0.6665061712,0.6641849279,0.6647171378,0.6655129194,-0.008973836899,0.008973801509
25.6,5,2,0.6158357859,0.6036730409,0.6010228992,0.6049886942,0.6013110876,0.6063920856,0.6034775972,-0.01235818863,0.01235822402
25.6,6,2.4,0.5571847558,0.5456587672,0.5418522954,0.54579252,0.5433311462,0.5442250967,0.544171989,-0.01301276684,0.01301279105
25.6,7,2.8,0.4985336959,0.4923181832,0.4865146875,0.4884787798,0.4845136702,0.4871645868,0.4877979755,-0.0107357204,0.01073571481
25.6,8,3.2,0.4398826957,0.4273936749,0.4314442575,0.4283379316,0.4277846813,0.4303036928,0.4290528297,-0.01082986593,0.01082984824
25.6,9,3.6,0.3812316656,0.3722179532,0.3716418445,0.3691547215,0.3730483055,0.3735976815,0.3719320893,-0.009299576283,0.009299564175
25.6,10,4,0.3225806355,0.3192198873,0.3128806651,0.315261066,0.3149870932,0.3152559996,0.3155209422,-0.007059693336,0.007059693336
25.6,11,4.4,0.2639296055,0.2534208894,0.256100893,0.2544348538,0.2544830441,0.2555099726,0.2547899485,-0.009139657021,0.009139674716
25.6,12,4.8,0.2052785903,0.1980418861,0.1961315125,0.1971786916,0.1966600418,0.1971176863,0.1970259696,-0.008252620697,0.008252626285
25.6,13,5.2,0.1466275603,0.1412222683,0.1431937963,0.1424121708,0.1413653195,0.1410778761,0.1418542862,-0.004773274064,0.004773274064
25.6,14,5.6,0.08797653764,0.08689700067,0.08169513941,0.08594591171,0.08653919399,0.08538154513,0.08529175818,-0.002684779465,0.002684779465
25.6,15,6,0.02932551317,0.02826935425,0.029136803,0.03184062615,0.03240607306,0.02875980735,0.03008253314,0.0007570199668,0.001481249579
25.6,16,6.4,-0.02932551317,-0.02750580758,-0.02796832845,-0.02624129876,-0.02521600015,-0.02563938871,-0.02651416324,0.002811349928,0.002811348531
25.6,17,6.8,-0.08797653764,-0.08417634666,-0.08622919023,-0.07928391546,-0.0813177228,-0.08347725868,-0.08289688826,0.005079649389,0.005079650786
25.6,18,7.2,-0.1466275603,-0.1375112683,-0.1397212595,-0.1382219046,-0.1395479143,-0.1369735599,-0.1383951753,0.00823238492,0.008232379332
25.6,19,7.6,-0.2052785903,-0.1956605166,-0.1959547997,-0.1954942197,-0.1973074079,-0.1933690906,-0.1955572069,0.009721383452,0.009721383452
25.6,20,8,-0.2639296055,-0.2513344288,-0.2498763353,-0.2523537576,-0.2560118139,-0.2541302443,-0.252741307,0.01118829846,0.01118828915
25.6,21,8.4,-0.3225806355,-0.3095445335,-0.3111036718,-0.3083261251,-0.3144263327,-0.3107294738,-0.3108260334,0.01175460219,0.01175460778
25.6,22,8.8,-0.3812316656,-0.3662001789,-0.3684872389,-0.3695317805,-0.3729083538,-0.3696122766,-0.3693479598,0.01188370585,0.01188370027
25.6,23,9.2,-0.4398826957,-0.4272728562,-0.4279733598,-0.4253992736,-0.4287418723,-0.426856488,-0.427248776,0.01263391972,0.0126339253
25.6,24,9.6,-0.4985336959,-0.4813708663,-0.4846975505,-0.4881842136,-0.4865960181,-0.4838573337,-0.4849411845,0.01359251142,0.01359249931
25.6,25,10,-0.5571847558,-0.5414355397,-0.5384206772,-0.5471978784,-0.5444871783,-0.5450091362,-0.5433100462,0.01387470961,0.01387467422
25.6,26,10.4,-0.6158357859,-0.6037302017,-0.601185143,-0.6047599316,-0.6029990911,-0.6042108536,-0.6033770442,0.01245874166,0.01245874166
25.6,27,10.8,-0.6744867563,-0.6658635139,-0.6671874523,-0.6702085137,-0.6671563387,-0.6665945053,-0.6674020886,0.007084667683,0.007084691431
25.6,28,11.2,-0.7331377864,-0.7298110127,-0.7279238701,-0.7321802378,-0.7263965607,-0.7320731282,-0.7296769619,0.00346082449,0.00346082449
25.6,29,11.6,-0.7917888165,-0.7917470932,-0.7904076576,-0.7879285216,-0.7847312689,-0.7841728926,-0.7877975702,0.003991246223,0.003991329577
25.6,30,12,-0.8504398465,-0.8451952934,-0.8423250318,-0.8385133743,-0.8398284316,-0.8434348106,-0.8418594599,0.008580386639,0.00858045835
25.6,31,12.4,-0.9090908766,-0.892550528,-0.8969427943,-0.891949892,-0.8941261768,-0.8951805234,-0.8941499591,0.01494091749,0.01494089328
26,0,0,0.9232954383,0.8944070339,0.9033614397,0.9027543664,0.9091330171,0.9014915824,0.9022294879,-0.02106595039,0.02106595039
26,1,0.4,0.8637279868,0.8510007858,0.8562226295,0.8521671891,0.8557050824,0.8498284817,0.852984786,-0.01074320078,0.01074315328
26,2,0.8,0.8041605353,0.7920438647,0.7984548211,0.7924280167,0.7949246764,0.7963491678,0.794840157,-0.009320378304,0.009320425801
26,3,1.2,0.7445930839,0.7393599153,0.7376735806,0.735879004,0.7366984487,0.7393963337,0.7378014326,-0.006791651249,0.0067916275
26,4,1.6,0.6850256324,0.6780153513,0.6768614054,0.6778070927,0.675293982,0.6757657528,0.676748693,-0.008276939392,0.008276915178
26,5,2,0.6254581809,0.6144033074,0.6126055121,0.6162573099,0.6120043397,0.6167021394,0.6143945456,-0.01106363535,0.01106365956
26,6,2.4,0.5658907294,0.5561487079,0.5508486032,0.5553073287,0.5528097749,0.5538070202,0.5537842512,-0.01210647821,0.01210644282
26,7,2.8,0.506323278,0.5016763806,0.4951775074,0.49751544,0.4933105707,0.494743675,0.4964846969,-0.009838581085,0.00983856339
26,8,3.2,0.4467558563,0.4345620573,0.4382448196,0.4353626668,0.4359015524,0.437400043,0.4362942278,-0.01046162844,0.01046162844
26,9,3.6,0.3871884048,0.379185617,0.3775016963,0.3753809333,0.3806186914,0.379902184,0.3785178065,-0.008670598269,0.008670580573
26,10,4,0.3276209533,0.3234630823,0.3178078532,0.3207284808,0.3202030659,0.3204087913,0.3205222487,-0.007098704576,0.007098698523
26,11,4.4,0.2680535018,0.2574833035,0.2605768442,0.258341819,0.2569305599,0.2596466243,0.258595854,-0.0094576478,0.009457672015
26,12,4.8,0.2084860653,0.2020735145,0.1986426562,0.2002806067,0.1996119916,0.2002073228,0.2001632154,-0.00832284987,0.008322847076
26,13,5.2,0.1489186138,0.1435892284,0.1459320486,0.1450383216,0.1429769397,0.1426714957,0.1440416127,-0.004877001047,0.004877007101
26,14,5.6,0.08935116976,0.08887504786,0.08297719061,0.0872092247,0.08795316517,0.08670078218,0.08674307913,-0.002608090639,0.002608087612
26,15,6,0.02978372388,0.02902314812,0.0295345895,0.03255904838,0.03262601048,0.02929188311,0.03060693666,0.0008232127875,0.001423832378
26,16,6.4,-0.02978372388,-0.02704531327,-0.02811941132,-0.02635478415,-0.02469307743,-0.02596797049,-0.02643611096,0.003347612917,0.003347612452
26,17,6.8,-0.08935116976,-0.0854074657,-0.08704534918,-0.0801634714,-0.08293171227,-0.08401305228,-0.08391220868,0.005438961089,0.005438959692
26,18,7.2,-0.1489186138,-0.1401314437,-0.1411454082,-0.1408811063,-0.140940994,-0.1382859498,-0.1402769685,0.008641645312,0.008641633205
26,19,7.6,-0.2084860653,-0.1984796375,-0.1987582445,-0.1990068257,-0.2001994997,-0.1956387907,-0.1984165907,0.01006947458,0.01006946526
26,20,8,-0.2680535018,-0.2557864189,-0.2526964843,-0.2558241189,-0.2598981857,-0.2578090429,-0.2564028502,0.01165065169,0.01165065169
26,21,8.4,-0.3276209533,-0.3145791292,-0.3159461319,-0.3122854829,-0.3195504248,-0.3154873252,-0.3155696988,0.01205125451,0.01205125451
26,22,8.8,-0.3871884048,-0.3727459013,-0.3737028539,-0.3751619458,-0.3795513809,-0.3760121167,-0.3754348159,0.01175358891,0.0117535647
26,23,9.2,-0.4467558563,-0.4348690808,-0.4360540509,-0.4320553839,-0.4361839592,-0.4340792894,-0.434648335,0.0121075213,0.0121075036
26,24,9.6,-0.506323278,-0.4904514253,-0.4935015142,-0.4962011278,-0.4936459363,-0.4914704263,-0.4930540621,0.01326921582,0.01326919161
26,25,10,-0.5658907294,-0.5511658788,-0.5482060909,-0.5566744208,-0.5542929769,-0.5549640656,-0.5530606508,0.0128300786,0.01283004321
26,26,10.4,-0.6254581809,-0.6140878201,-0.6115309,-0.615208149,-0.6130660176,-0.6147682667,-0.6137322187,0.01172596216,0.01172595005
26,27,10.8,-0.6850256324,-0.6779235005,-0.6790038347,-0.681394875,-0.6787173152,-0.6782696843,-0.67906183,0.005963802338,0.00596379023
26,28,11.2,-0.7445930839,-0.7423893213,-0.7405776978,-0.7443092465,-0.7381616235,-0.7446599007,-0.7420195341,0.002573549747,0.002600252628
26,29,11.6,-0.8041605353,-0.8040261865,-0.8038239479,-0.8001917601,-0.796380043,-0.7966979146,-0.8002240062,0.00393652916,0.003936565015
26,30,12,-0.8637279868,-0.8577797413,-0.8539527655,-0.8518822789,-0.8526636362,-0.8559532762,-0.8544462919,0.009281694889,0.009281647392
26,31,12.4,-0.9232954383,-0.9040247202,-0.9078636765,-0.9039974809,-0.9064774513,-0.9069075584,-0.9058542252,0.01744121313,0.01744126156
26.4,0,0,0.9375,0.9044541717,0.9138421416,0.9133040905,0.9201860428,0.912532568,0.9128637314,-0.02463626862,0.02463619784
26.4,1,0.4,0.8770161271,0.8624120951,0.8679202795,0.8637835383,0.8683082461,0.8620168567,0.8648881912,-0.01212793589,0.01212792378
26.4,2,0.8,0.8165322542,0.8044444919,0.810520649,0.804017663,0.8059632182,0.8089103103,0.8067712784,-0.009760975838,0.009760987945
26.4,3,1.2,0.7560483813,0.7512493134,0.7492864728,0.7467470765,0.7480524182,0.7515800595,0.7493830323,-0.006665349007,0.006665313151
26.4,4,1.6,0.6955645084,0.6892543435,0.6885641813,0.6891779304,0.6863191128,0.6868137121,0.6880258322,-0.007538676262,0.007538652513
26.4,5,2,0.6350806355,0.6253851652,0.6243249178,0.627599895,0.6227915287,0.6270138621,0.6254230738,-0.009657561779,0.009657561779
26.4,6,2.4,0.5745967627,0.5669444203,0.5601117611,0.5648182631,0.5624170899,0.5633943677,0.5635371804,-0.01105958223,0.01105958223
26.4,7,2.8,0.5141128898,0.5112428069,0.5039862394,0.5067128539,0.5019959807,0.5023358464,0.5052547455,-0.008858144283,0.008858144283
26.4,8,3.2,0.4536290169,0.4422085881,0.4450138807,0.4424133301,0.4440102577,0.4445459843,0.4436384141,-0.009990602732,0.00999060832
26.4,9,3.6,0.393145144,0.3863090575,0.3833240569,0.3816406727,0.3882568479,0.3862144053,0.3851489723,-0.007996171713,0.007996136323
26.4,10,4,0.3326612711,0.327987045,0.3228332698,0.3263820708,0.3254526258,0.3256044984,0.3256518841,-0.007009387016,0.007009369321
26.4,11,4.4,0.2721773982,0.2616221309,0.2651168108,0.2622288465,0.2593558431,0.2638486326,0.2624344528,-0.009742945433,0.009742945433
26.4,12,4.8,0.2116935402,0.2060060948,0.2012995481,0.2033722997,0.2026858479,0.2033531815,0.2033433914,-0.008350148797,0.008350146003
26.4,13,5.2,0.1512096673,0.1459652781,0.1485905945,0.1477286518,0.1445718408,0.1442812085,0.1462275088,-0.004982158542,0.004982152488
26.4,14,5.6,0.09072580189,0.09088756144,0.08433695883,0.08835269511,0.08947904408,0.08800845593,0.08821294457,-0.002512857318,0.002577562584
26.4,15,6,0.03024193458,0.02960922569,0.02994218469,0.03313598037,0.03283821791,0.02979904413,0.0310649313,0.0008229967207,0.001373135718
26.4,16,6.4,-0.03024193458,-0.02649820223,-0.02818557248,-0.02643846348,-0.02408473007,-0.02630616352,-0.02630262636,0.003939308226,0.003939308226
26.4,17,6.8,-0.09072580189,-0.0865073204,-0.0877937749,-0.08093125373,-0.08459127694,-0.08455055952,-0.08487483114,0.005850970745,0.005850964691
26.4,18,7.2,-0.1512096673,-0.1428853869,-0.1426369548,-0.1435566992,-0.1424097717,-0.1396105587,-0.1422198713,0.008989796042,0.008989793248
26.4,19,7.6,-0.2116935402,-0.2013766766,-0.2015599161,-0.2025096267,-0.203165561,-0.197905302,-0.2013034075,0.01039013267,0.01039012335
26.4,20,8,-0.2721773982,-0.260386169,-0.2555323243,-0.2593897581,-0.2637932599,-0.2615012527,-0.2601205409,0.01205685735,0.01205684524
26.4,21,8.4,-0.3326612711,-0.3203959763,-0.320889473,-0.3162150085,-0.3247010708,-0.3202782571,-0.3204959631,0.012165308,0.01216531359
26.4,22,8.8,-0.393145144,-0.3796953261,-0.3789721131,-0.3808695674,-0.3861254156,-0.3824499249,-0.3816224933,0.01152265072,0.01152267493
26.4,23,9.2,-0.4536290169,-0.4427210689,-0.4441049099,-0.4387620091,-0.4436070621,-0.4414232075,-0.4421236515,0.01150536537,0.01150536537
26.4,24,9.6,-0.5141128898,-0.4995872378,-0.5023937821,-0.5043490529,-0.5007101893,-0.4991614223,-0.5012403727,0.01287251711,0.0128725525
26.4,25,10,-0.5745967627,-0.5609989166,-0.5581231117,-0.5661706924,-0.5641578436,-0.5649297237,-0.5628761053,0.01172065735,0.01172070485
26.4,26,10.4,-0.6350806355,-0.6247894168,-0.6219525933,-0.6256689429,-0.6231433749,-0.6253241897,-0.6241757274,0.01090490818,0.01090493239
26.4,27,10.8,-0.6955645084,-0.6903125644,-0.6906767488,-0.6926689148,-0.6902804971,-0.6899154782,-0.6907708049,0.004793703556,0.0047936677
26.4,28,11.2,-0.7560483813,-0.7549566627,-0.7531586885,-0.7565014958,-0.749686718,-0.7572900057,-0.7543187141,0.001729667187,0.002407562686
26.4,29,11.6,-0.8165322542,-0.8161361217,-0.8170389533,-0.8124961853,-0.8080806732,-0.8091531396,-0.8125810623,0.003951191902,0.004153919406
26.4,30,12,-0.8770161271,-0.8701611757,-0.8653845191,-0.8652611375,-0.8654299974,-0.86838305,-0.8669239283,0.01009219885,0.01009215135
26.4,31,12.4,-0.9375,-0.9152752161,-0.918613553,-0.91601336,-0.9187732339,-0.9185763001,-0.9174503088,0.0200496912,0.02004966699
26.8,0,0,0.9517045021,0.9143090844,0.9239676595,0.9232173562,0.9310612679,0.9233397841,0.9231790304,-0.02852547169,0.02852547169
26.8,1,0.4,0.8903042078,0.8736097217,0.8794466257,0.8749094605,0.8805447221,0.8740536571,0.8765128255,-0.01379138231,0.01379137021
26.8,2,0.8,0.8289039135,0.8169000149,0.8223851919,0.8156129122,0.8166575432,0.8214086294,0.8185928464,-0.0103110671,0.010311055
26.8,3,1.2,0.7675036192,0.7631129026,0.7607449889,0.758231163,0.7592390776,0.763715446,0.7610086799,-0.006494939327,0.006494903471
26.8,4,1.6,0.7061033249,0.7003959417,0.7002013326,0.7005285025,0.69718045,0.6980006695,0.6992613673,-0.006841957569,0.006841945462
26.8,5,2,0.6447030306,0.6363330483,0.6360735893,0.6386324167,0.6336827874,0.6373314857,0.6364106536,-0.008292376995,0.008292364888
26.8,6,2.4,0.5833027959,0.577920258,0.5694749951,0.5746141076,0.5722580552,0.5730056763,0.5734546185,-0.009848177433,0.009848177433
26.8,7,2.8,0.5219025016,0.5208629966,0.5128321648,0.5162258744,0.5104299784,0.5099382997,0.5140578151,-0.007844686508,0.007844639011
26.8,8,3.2,0.4605021775,0.450002104,0.45168221,0.4497770071,0.452131331,0.4517245293,0.4510634542,-0.009438723326,0.009438741021
26.8,9,3.6,0.3991018832,0.3934859037,0.3892163336,0.3880952597,0.3958367109,0.3926442564,0.3918556869,-0.00724619627,0.007246190216
26.8,10,4,0.3377015889,0.332457155,0.3277716041,0.3317811489,0.3306747675,0.3308317065,0.3307032585,-0.006998330355,0.00699831266
26.8,11,4.4,0.2763013244,0.2657625377,0.2695825994,0.2662541866,0.2616965473,0.2681642771,0.2662920356,-0.01000928879,0.01000929438
26.8,12,4.8,0.2149010152,0.2098381221,0.204000622,0.2067434192,0.2060305476,0.2064911574,0.2066207677,-0.00828024745,0.008280241862
26.8,13,5.2,0.1535007358,0.1483016908,0.1514145881,0.1497138441,0.1461795866,0.1459626853,0.148314476,-0.005186259747,0.005186256953
26.8,14,5.6,0.09210043401,0.09291155636,0.08583933115,0.08940605819,0.09121774882,0.08939133584,0.08975321054,-0.002347223461,0.002671676921
26.8,15,6,0.03070014529,0.03017565608,0.03041337058,0.03336298466,0.03320180997,0.03046385199,0.03152353689,0.0008233916014,0.001242412254
26.8,16,6.4,-0.03070014529,-0.02588717267,-0.02834792808,-0.02669160441,-0.02319563739,-0.02661185898,-0.0261468403,0.004553304985,0.004553304985
26.8,17,6.8,-0.09210043401,-0.08752134442,-0.08870722353,-0.08212082833,-0.0862595737,-0.08504289389,-0.08593036979,0.006170064211,0.006170061417
26.8,18,7.2,-0.1535007358,-0.1456510723,-0.1441481709,-0.1459909081,-0.1439516097,-0.1409670413,-0.1441417634,0.009358972311,0.009358975105
26.8,19,7.6,-0.2149010152,-0.2043426633,-0.2044449747,-0.2054888159,-0.2062355131,-0.2003823668,-0.2041788846,0.01072213054,0.01072214823
26.8,20,8,-0.2763013244,-0.2650345564,-0.2584199011,-0.2639134228,-0.2677125335,-0.2652853131,-0.2640731335,0.0122281909,0.01222817879
26.8,21,8.4,-0.3377015889,-0.3263224661,-0.3258133531,-0.3211922944,-0.3300114572,-0.3252263069,-0.3257131875,0.01198840141,0.01198841352
26.8,22,8.8,-0.3991018832,-0.3866279721,-0.3843912184,-0.3867634237,-0.3925616443,-0.3889348209,-0.3878558278,0.01124605536,0.01124606747
26.8,23,9.2,-0.4605021775,-0.4505957365,-0.4522741139,-0.4457556903,-0.4508803189,-0.4488252699,-0.4496662021,0.01083597541,0.01083595119
26.8,24,9.6,-0.5219025016,-0.5085876584,-0.5115001798,-0.5123351216,-0.507886529,-0.5068422556,-0.5094302893,0.01247221231,0.01247215271
26.8,25,10,-0.5833027959,-0.5708544254,-0.568339169,-0.5761409998,-0.5739148259,-0.5749279857,-0.572835505,0.01046729088,0.01046731509
26.8,26,10.4,-0.6447030306,-0.6356674433,-0.632573545,-0.6364279985,-0.6332756281,-0.6358133554,-0.6347516179,0.009951412678,0.009951436892
26.8,27,10.8,-0.7061033249,-0.7027774453,-0.702383399,-0.7038636208,-0.7016012073,-0.7015989423,-0.702444911,0.003658413887,0.003658402013
26.8,28,11.2,-0.7675036192,-0.7674028277,-0.7656097412,-0.768992424,-0.7608785629,-0.7696837783,-0.7665134668,0.000990152359,0.002457737923
26.8,29,11.6,-0.8289039135,-0.827963233,-0.8300248384,-0.8247039914,-0.8198245764,-0.8215349317,-0.8248103261,0.004093587399,0.004541969392
26.8,30,12,-0.8903042078,-0.8824042678,-0.8766613007,-0.8788412809,-0.8780652285,-0.8806471825,-0.8793238401,0.01098036766,0.01098035555
26.8,31,12.4,-0.9517045021,-0.9261135459,-0.9290441275,-0.9269136786,-0.9307951927,-0.9300525784,-0.9285838008,0.02312070131,0.0231206771
27.2,0,0,0.9659090638,0.9239571691,0.9334105253,0.9322147965,0.9415377378,0.933973372,0.9330186844,-0.03289037943,0.03289034218
27.2,1,0.4,0.9035923481,0.8846691251,0.8906149268,0.88545084,0.892907083,0.8859242797,0.8879132271,-0.01567912102,0.0156790968
27.2,2,0.8,0.8412756324,0.8292950988,0.8337928653,0.8272068501,0.8272925019,0.8337331414,0.8302640915,-0.01101154089,0.01101154089
27.2,3,1.2,0.7789589167,0.7749283314,0.7718653083,0.7700043917,0.7705867887,0.7757843137,0.7726338506,-0.00632506609,0.006325089838
27.2,4,1.6,0.7166422009,0.7114895582,0.7117345333,0.7120426297,0.7080579996,0.7092356682,0.710512042,-0.006130158901,0.006130123045
27.2,5,2,0.6543254852,0.6472809315,0.6474891901,0.651458919,0.6446835995,0.6476601362,0.6477144957,-0.006610989571,0.006610929966
27.2,6,2.4,0.5920087695,0.5888408422,0.5788206458,0.5858473182,0.5822580457,0.5825970769,0.5836727619,-0.008336007595,0.008335983381
27.2,7,2.8,0.5296920538,0.5303957462,0.5215259194,0.5260170102,0.5187751055,0.5175794363,0.5228586197,-0.006833434105,0.007114887238
27.2,8,3.2,0.4673753381,0.457873106,0.4581942558,0.4573355317,0.46050632,0.4590206146,0.4585859179,-0.008789420128,0.00878937263
27.2,9,3.6,0.4050586522,0.4006203115,0.394967705,0.3946374655,0.4034180641,0.3991547525,0.3985596597,-0.006498992443,0.006498992443
27.2,10,4,0.3427419364,0.3369423151,0.3326020241,0.3377017081,0.3359765112,0.3360726237,0.3358590007,-0.006882935762,0.006882899906
27.2,11,4.4,0.2804252207,0.2698407769,0.2740672231,0.2705806196,0.2639687061,0.2725931108,0.2702100873,-0.01021513343,0.01021513343
27.2,12,4.8,0.218108505,0.2136161774,0.206778124,0.2102256864,0.2095321864,0.2097097486,0.2099723816,-0.008136123419,0.008136120625
27.2,13,5.2,0.1557917893,0.1506388336,0.1541474462,0.1527625322,0.1478704959,0.1477313042,0.1506301165,-0.005161672831,0.005161666777
27.2,14,5.6,0.09347507358,0.09502144903,0.08752451092,0.09035311639,0.09291119874,0.09075638652,0.09131333232,-0.002161741257,0.002780291485
27.2,15,6,0.031158356,0.03075100854,0.0308242403,0.03409394622,0.03351446614,0.03110649437,0.03205803037,0.0008996743709,0.001217005076
27.2,16,6.4,-0.031158356,-0.02523172647,-0.02853977308,-0.0268750824,-0.0226301346,-0.02695939876,-0.02604722418,0.005111131817,0.005111132748
27.2,17,6.8,-0.09347507358,-0.08856195211,-0.08941784501,-0.0835275054,-0.08781042695,-0.08555433899,-0.0869744122,0.006500661373,0.006500659976
27.2,18,7.2,-0.1557917893,-0.1483424604,-0.1455039233,-0.1483989507,-0.145737946,-0.1424120367,-0.1460790634,0.009712725878,0.009712725878
27.2,19,7.6,-0.218108505,-0.2072663307,-0.207318455,-0.2079936713,-0.2092974335,-0.2029238641,-0.206959933,0.01114857197,0.01114855427
27.2,20,8,-0.2804252207,-0.2696821392,-0.2614231706,-0.2687734962,-0.2716583312,-0.2691119313,-0.2681298256,0.01229539514,0.01229540724
27.2,21,8.4,-0.3427419364,-0.332210958,-0.3307792842,-0.3269929886,-0.3352856636,-0.3303220868,-0.3311181962,0.0116237402,0.0116237402
27.2,22,8.8,-0.4050586522,-0.3934530914,-0.3897453845,-0.3932171464,-0.3989684284,-0.395491302,-0.3941751122,0.01088353992,0.01088358182
27.2,23,9.2,-0.4673753381,-0.4584830701,-0.4602875113,-0.4529861808,-0.4583047628,-0.4563638568,-0.4572850764,0.0100902617,0.0100902617
27.2,24,9.6,-0.5296920538,-0.5175637603,-0.5205087662,-0.5205088854,-0.5150462985,-0.5146376491,-0.5176531076,0.01203894615,0.01203898154
27.2,25,10,-0.5920087695,-0.580653429,-0.5787955523,-0.5861647725,-0.5835014582,-0.5849442482,-0.5828119516,0.009196817875,0.00919687748
27.2,26,10.4,-0.6543254852,-0.6465632319,-0.6434722543,-0.6477731466,-0.643607378,-0.6463962197,-0.64556247,0.00876301527,0.008763039485
27.2,27,10.8,-0.7166422009,-0.7152578235,-0.7140984535,-0.7146658301,-0.712905705,-0.7132048607,-0.7140265703,0.002615630627,0.002615666483
27.2,28,11.2,-0.7789589167,-0.7797642946,-0.7779374123,-0.7812092304,-0.771910131,-0.7821011543,-0.7785844803,0.0003744363785,0.002853643848
27.2,29,11.6,-0.8412756324,-0.8396887183,-0.8426651359,-0.8372904658,-0.8315424323,-0.8338297606,-0.8370033503,0.004272282124,0.004828131292
27.2,30,12,-0.9035923481,-0.8945919871,-0.8874660134,-0.8929327726,-0.8906571865,-0.8928444982,-0.8916984797,0.01189386845,0.01189385634
27.2,31,12.4,-0.9659090638,-0.9368457794,-0.939091742,-0.9364729524,-0.9424378872,-0.9413157701,-0.9392328262,0.02667623758,0.02667623758
27.6,0,0,0.9801136255,0.9331587553,0.9426245093,0.9406818151,0.9517464638,0.9443079829,0.9425038099,-0.0376098156,0.03760971874
27.6,1,0.4,0.9168804884,0.8955629468,0.9017763138,0.8959480524,0.9054809213,0.8976019621,0.8992740512,-0.01760643721,0.01760644838
27.6,2,0.8,0.8536473513,0.841547668,0.8459891677,0.8386536837,0.8386130333,0.8457997441,0.8421206474,-0.01152670383,0.01152669173
27.6,3,1.2,0.7904142141,0.7866741419,0.7835119963,0.7814981937,0.7826673985,0.7878198028,0.7844343185,-0.005979895592,0.005979907699
27.6,4,1.6,0.727181077,0.7222746611,0.7239117026,0.7237262726,0.7195037603,0.7205283046,0.7219889164,-0.005192160606,0.005192136858
27.6,5,2,0.6639479399,0.6583297849,0.6589833498,0.6647629142,0.6559967995,0.6579070091,0.6591960192,-0.0047519207,0.005077958107
27.6,6,2.4,0.6007148027,0.5995852351,0.5887911916,0.5973275304,0.5925927162,0.592259407,0.5941112041,-0.006603598595,0.006603586487
27.6,7,2.8,0.5374816656,0.5396973491,0.530600071,0.5361577272,0.5277125835,0.52528584,0.5318906903,-0.005590975285,0.006477224641
27.6,8,3.2,0.4742485285,0.4658810198,0.465339452,0.4647958577,0.4686635137,0.4662598073,0.4661878943,-0.008060634136,0.008060598746
27.6,9,3.6,0.4110153913,0.4075542986,0.4011623263,0.4012409747,0.4108284414,0.4056883156,0.4052948952,-0.005720496178,0.005720519926
27.6,10,4,0.3477822542,0.3414700627,0.3375993073,0.3435977697,0.3413965702,0.3412258029,0.3410579264,-0.006724327803,0.006724351551
27.6,11,4.4,0.2845491171,0.2738173604,0.2784497142,0.275034219,0.2675846517,0.2769473791,0.2743666768,-0.01018244028,0.01018245239
27.6,12,4.8,0.22131598,0.2173502147,0.2100364119,0.2135709673,0.2131848633,0.2129854709,0.2134255916,-0.00789038837,0.007890393957
27.6,13,5.2,0.1580828428,0.1530387253,0.1570036113,0.1557684243,0.1498164237,0.1494054347,0.1530065238,-0.005076318979,0.005076318979
27.6,14,5.6,0.0948497057,0.09718164802,0.08996079862,0.09109085798,0.09483601898,0.09217572212,0.09304900467,-0.001800701022,0.002733473433
27.6,15,6,0.03161656857,0.03155015782,0.03176565468,0.03499042243,0.0336936228,0.03160213679,0.03272039816,0.001103829592,0.001136167324
27.6,16,6.4,-0.03161656857,-0.02467706054,-0.02864638716,-0.02709857747,-0.0222655423,-0.02729892731,-0.0259972997,0.005619268864,0.005619269796
27.6,17,6.8,-0.0948497057,-0.08939061314,-0.08988370001,-0.08479249477,-0.089281708,-0.08608383685,-0.08788646758,0.00696323812,0.006963235326
27.6,18,7.2,-0.1580828428,-0.1509772241,-0.1470480412,-0.1506811827,-0.1476536095,-0.1438099295,-0.1480340064,0.01004883647,0.01004884578
27.6,19,7.6,-0.22131598,-0.210171774,-0.210467279,-0.2105413377,-0.2125932425,-0.2056402266,-0.2098827809,0.01143319905,0.01143320836
27.6,20,8,-0.2845491171,-0.2743176222,-0.2647033632,-0.2736005187,-0.2755562365,-0.2729868889,-0.2722329497,0.01231616735,0.01231619157
27.6,21,8.4,-0.3477822542,-0.3380027413,-0.3354361653,-0.3326056302,-0.3410447836,-0.3354424238,-0.3365063369,0.01127591729,0.01127590518
27.6,22,8.8,-0.4110153913,-0.4001623094,-0.3958288133,-0.3999835551,-0.4052931666,-0.401922226,-0.4006380141,0.01037737727,0.01037737727
27.6,23,9.2,-0.4742485285,-0.4661464691,-0.468367368,-0.4604859352,-0.4657114446,-0.4640159011,-0.4649454057,0.009303122759,0.009303105064
27.6,24,9.6,-0.5374816656,-0.5266161561,-0.5297080278,-0.5291316509,-0.5237244368,-0.5223445892,-0.5263050199,0.01117664576,0.01117669325
27.6,25,10,-0.6007148027,-0.5904347897,-0.5903072953,-0.5964044333,-0.5926691294,-0.5947976112,-0.5929226279,0.007792174816,0.007792151067
27.6,26,10.4,-0.6639479399,-0.6576601863,-0.6548861861,-0.6592539549,-0.6539086103,-0.6571474075,-0.656571269,0.007376670837,0.007376670837
27.6,27,10.8,-0.727181077,-0.7278178334,-0.7266328931,-0.7254452705,-0.7251747251,-0.7247102857,-0.7259561419,0.001224935055,0.001479577972
27.6,28,11.2,-0.7904142141,-0.7921533585,-0.7910410166,-0.7936152816,-0.7829992771,-0.7944833636,-0.7908584476,-0.0004442334175,0.003410220146
27.6,29,11.6,-0.8536473513,-0.8511684537,-0.8553205729,-0.8498311043,-0.844189167,-0.8461433649,-0.8493305445,0.004316806793,0.004986107349
27.6,30,12,-0.9168804884,-0.9068993926,-0.899374187,-0.9068979621,-0.9022975564,-0.9049947858,-0.9040927887,0.0127876997,0.01278771181
27.6,31,12.4,-0.9801136255,-0.947563231,-0.9486452937,-0.9459410906,-0.9537543654,-0.9523417354,-0.9496491551,0.03046447039,0.03046448156
28,0,0,0.9943181276,0.9421970844,0.9515274763,0.9488147497,0.9609414935,0.9534656405,0.9513893127,-0.04292881489,0.04292883724
28,1,0.4,0.9301685691,0.9063059688,0.9128066897,0.9063141942,0.91729182,0.908883214,0.9103204012,-0.0198481679,0.01984819211
28,2,0.8,0.8660190105,0.8537677526,0.8585358858,0.8499749303,0.8500886559,0.8577767611,0.854028821,-0.01199018955,0.01199021377
28,3,1.2,0.801869452,0.7990625501,0.7951686382,0.7929334641,0.7947462797,0.7995935678,0.7963008881,-0.005568563938,0.005568551831
28,4,1.6,0.7377198935,0.7333399057,0.7365165353,0.7353994846,0.7315543294,0.7317957878,0.7337211967,-0.003998696804,0.003998684697
28,5,2,0.6735703349,0.6697785854,0.6708542109,0.6781096458,0.6674136519,0.6685221195,0.6709356904,-0.002634644508,0.004450416658
28,6,2.4,0.6094207764,0.609937489,0.5992447734,0.6087964177,0.6035606265,0.602357924,0.6047794223,-0.004641354084,0.004848015495
28,7,2.8,0.5452712178,0.5487305522,0.5400426388,0.5463961959,0.5371979475,0.5335783958,0.5411891937,-0.004082024097,0.00591579685
28,8,3.2,0.4811216891,0.4741681814,0.473017931,0.4721648693,0.4763313532,0.4742378891,0.4739840627,-0.00713762641,0.007137644105
28,9,3.6,0.4169721305,0.4133046269,0.4080780447,0.4078570306,0.4175114036,0.4126783013,0.4118858874,-0.005086243153,0.005301958416
28,10,4,0.352822572,0.3462873995,0.3429494202,0.3494609594,0.3468717635,0.3467432261,0.3464625478,-0.006360024214,0.00636001816
28,11,4.4,0.2886730134,0.2776046395,0.2828019261,0.2794536054,0.2714929283,0.2810546458,0.2784815431,-0.01019147038,0.0101914648
28,12,4.8,0.2245234549,0.2210952491,0.2138029039,0.2168848664,0.2168658674,0.2168037295,0.2170905173,-0.007432937622,0.007432931568
28,13,5.2,0.1603738964,0.1554575264,0.1600946486,0.1586181968,0.1520848572,0.1506878585,0.1553886235,-0.004985272884,0.004985278938
28,14,5.6,0.09622433782,0.09925036877,0.09261886775,0.09174148738,0.09668046236,0.09372406453,0.09480305016,-0.001421287656,0.00281414995
28,15,6,0.03207477927,0.03196245059,0.03242427111,0.03589506447,0.0335489735,0.03219969571,0.03320609033,0.001131311059,0.001176243299
28,16,6.4,-0.03207477927,-0.02449880913,-0.02857896313,-0.02731964365,-0.02210177481,-0.02774788439,-0.02604941465,0.006025364622,0.006025364157
28,17,6.8,-0.09622433782,-0.08999454975,-0.09040410817,-0.08612407744,-0.09050671756,-0.08698615432,-0.08880311996,0.007421217859,0.007421216462
28,18,7.2,-0.1603738964,-0.153277725,-0.1491538137,-0.1530009657,-0.1491465569,-0.1450130939,-0.1499184221,0.01045547426,0.01045546494
28,19,7.6,-0.2245234549,-0.2127403021,-0.2136042118,-0.2130830586,-0.215719372,-0.20854415,-0.212738201,0.01178525388,0.01178523619
28,20,8,-0.2886730134,-0.2782734334,-0.2682400048,-0.2784841657,-0.2795440257,-0.2766367495,-0.2762356699,0.0124373436,0.01243733801
28,21,8.4,-0.352822572,-0.3430367708,-0.3399730027,-0.3381426036,-0.3470754623,-0.3404653668,-0.3417386413,0.01108393073,0.01108393073
28,22,8.8,-0.4169721305,-0.4061053693,-0.4018017948,-0.4066523314,-0.4118684232,-0.408192873,-0.4069241583,0.0100479722,0.0100479722
28,23,9.2,-0.4811216891,-0.4732489288,-0.4765359461,-0.4678905308,-0.4729979634,-0.471537292,-0.4724421501,0.008679538965,0.00867955666
28,24,9.6,-0.5452712178,-0.5354795456,-0.5387174487,-0.5378177166,-0.5335809588,-0.5301873684,-0.5351566076,0.0101146102,0.0101146102
28,25,10,-0.6094207764,-0.6005695462,-0.6019524336,-0.6066825986,-0.6021646857,-0.6055290699,-0.6033796668,0.006041109562,0.006041109562
28,26,10.4,-0.6735703349,-0.668396771,-0.6667536497,-0.6706342697,-0.664455235,-0.6682834029,-0.6677047014,0.005865633488,0.005865669344
28,27,10.8,-0.7377198935,-0.7408955693,-0.7395631075,-0.736122489,-0.7380552888,-0.7364832759,-0.7382239699,-0.0005040764809,0.00163766148
28,28,11.2,-0.801869452,-0.8053058386,-0.8041996956,-0.8059206009,-0.7950711846,-0.8073019385,-0.8035598993,-0.00169044733,0.004409706686
28,29,11.6,-0.8660190105,-0.8629787564,-0.8678064942,-0.862218976,-0.8570882082,-0.8585888743,-0.8617361784,0.004282832146,0.004997742362
28,30,12,-0.9301685691,-0.9193852544,-0.9113449454,-0.9206473827,-0.9133689404,-0.9168719649,-0.9163236618,0.01384490728,0.01384487189
28,31,12.4,-0.9943181276,-0.958532989,-0.9576436281,-0.9551832676,-0.9634918571,-0.962697804,-0.9595099688,0.03480815887,0.03480821848
28.4,0,0,1,0.9507142305,0.9595081806,0.9574896693,0.9689537287,0.960290432,0.9593912363,-0.04060876369,0.04060875252
28.4,1,0.4,0.945161283,0.9164792895,0.9232252836,0.9155060053,0.9281589985,0.9206488132,0.9208036661,-0.0243576169,0.02435760573
28.4,2,0.8,0.8799777031,0.8658578396,0.8706918955,0.8606238365,0.8617255092,0.8694188595,0.8656636477,-0.01431405544,0.01431411505
28.4,3,1.2,0.8147941828,0.8112789392,0.8065471649,0.8044252992,0.8068837523,0.8113620877,0.8080994487,-0.006694734097,0.006694734097
28.4,4,1.6,0.7496106625,0.744217217,0.7490920424,0.7484996915,0.7441948652,0.7434021235,0.7458811998,-0.003729462624,0.003729474498
28.4,5,2,0.6844271421,0.6810894608,0.6827504635,0.6895260811,0.6799532771,0.6795170903,0.6825672388,-0.001859903336,0.003899443196
28.4,6,2.4,0.6192435622,0.6207813025,0.60953933,0.620685339,0.6154229641,0.614022553,0.6160902977,-0.003153264523,0.004345071502
28.4,7,2.8,0.5540600419,0.5581535697,0.5495141149,0.5562263727,0.5474526882,0.542943716,0.5508580804,-0.003201961517,0.00570589304
28.4,8,3.2,0.4888765216,0.4830679297,0.480432421,0.4794636369,0.4839987159,0.4829386771,0.4819803238,-0.006896197796,0.006896245293
28.4,9,3.6,0.4236929715,0.41934672,0.4151725173,0.4146609604,0.4234389663,0.418989718,0.4183217585,-0.005371212959,0.005371195264
28.4,10,4,0.3585094512,0.3513863385,0.34872967,0.3549508452,0.3520864248,0.3525361419,0.3519378603,-0.0065715909,0.006571567152
28.4,11,4.4,0.293325901,0.2816253304,0.2876126766,0.2836577594,0.2766802311,0.2857777178,0.2830707431,-0.01025515795,0.01025515795
28.4,12,4.8,0.2281423658,0.2250504941,0.2176731229,0.2203301042,0.2203062773,0.2209598273,0.2208639681,-0.007278397679,0.007278400473
28.4,13,5.2,0.1629588306,0.1581267864,0.1630016565,0.1611558348,0.1542067677,0.1524595171,0.1577900946,-0.005168735981,0.005185848568
28.4,14,5.6,0.09777530283,0.1013646126,0.09552077204,0.09265241027,0.0982516259,0.09559429437,0.09667674452,-0.001098558307,0.002724812832
28.4,15,6,0.03259176761,0.03274757415,0.03314509988,0.03688069806,0.03370975703,0.03363094479,0.03402281553,0.001431047916,0.001431047218
28.4,16,6.4,-0.03259176761,-0.0243938677,-0.02849780396,-0.0273058787,-0.0226561334,-0.02866698802,-0.0263041351,0.00628763251,0.006287632976
28.4,17,6.8,-0.09777530283,-0.09049203992,-0.09102384746,-0.08781317621,-0.0915056318,-0.08770136535,-0.08970721811,0.008068084717,0.008068090305
28.4,18,7.2,-0.1629588306,-0.1555589586,-0.1514021605,-0.15530321,-0.1514831483,-0.1473860443,-0.1522267163,0.01073211432,0.01073212642
28.4,19,7.6,-0.2281423658,-0.2156409174,-0.2164755017,-0.2156312019,-0.2188818753,-0.2130126804,-0.2159284353,0.01221393049,0.01221393049
28.4,20,8,-0.293325901,-0.2826185822,-0.2722147405,-0.283444941,-0.283488065,-0.2813636065,-0.280625999,0.01269990206,0.01269991416
28.4,21,8.4,-0.3585094512,-0.3482302725,-0.3445586562,-0.3433888555,-0.352707386,-0.3457846344,-0.3469339907,0.01157546043,0.01157549024
28.4,22,8.8,-0.4236929715,-0.4123253226,-0.4078094363,-0.4128406048,-0.4187690616,-0.4151367247,-0.4133762419,0.01031672955,0.01031674165
28.4,23,9.2,-0.4888765216,-0.4805998206,-0.4844518602,-0.4753699601,-0.4805357456,-0.4797261357,-0.4801366925,0.008739829063,0.008739816956
28.4,24,9.6,-0.5540600419,-0.5445191264,-0.5476965904,-0.5477256775,-0.5434080958,-0.5396792889,-0.5446057916,0.009454250336,0.009454285726
28.4,25,10,-0.6192435622,-0.6106305122,-0.6138839126,-0.6173270345,-0.6128501296,-0.6174116731,-0.6144206524,0.004822909832,0.004822909832
28.4,26,10.4,-0.6844271421,-0.6795426011,-0.6791245341,-0.6821098924,-0.67715168,-0.6800904274,-0.6796038151,0.004823327065,0.004823314957
28.4,27,10.8,-0.7496106625,-0.7542507052,-0.7523767352,-0.7474533319,-0.7509710193,-0.7493509054,-0.7508805394,-0.001269876957,0.002236712025
28.4,28,11.2,-0.8147941828,-0.8183044791,-0.8171128631,-0.8179912567,-0.8099941611,-0.8197494149,-0.8166304827,-0.001836299896,0.003756260965
28.4,29,11.6,-0.8799777031,-0.8749107718,-0.880000174,-0.8751109242,-0.8688616753,-0.8720219731,-0.8741810918,0.005796611309,0.005805587862
28.4,30,12,-0.945161283,-0.9310105443,-0.9229220748,-0.9316333532,-0.924849689,-0.9281467199,-0.9277124405,0.01744884253,0.01744880714
28.4,31,12.4,-1,-0.9681543112,-0.9658254981,-0.9634947181,-0.9712550044,-0.9699701071,-0.9677399397,0.03226006031,0.03226007149
28.8,0,0,1,0.9587524533,0.9658511877,0.9647123814,0.9759148955,0.9668475986,0.9664157033,-0.0335842967,0.0335842967
28.8,1,0.4,0.9612902999,0.9262914658,0.9325560927,0.9240804911,0.9384230971,0.9317420721,0.9306186438,-0.03067165613,0.03067165613
28.8,2,0.8,0.8949943781,0.8775443435,0.8830472827,0.8715020418,0.8727765083,0.8811913729,0.8772123456,-0.01778203249,0.01778206788
28.8,3,1.2,0.8286985159,0.823525846,0.8188376427,0.8173696995,0.8188762665,0.8234305382,0.8204080462,-0.008290469646,0.008290517144
28.8,4,1.6,0.7624026537,0.7555038929,0.7616921067,0.7623342276,0.7573426962,0.7571153641,0.7587976456,-0.003605008125,0.003604996251
28.8,5,2,0.6961067319,0.6926994324,0.6951816678,0.7013326287,0.692397058,0.6913651228,0.6945951581,-0.001511573792,0.003601908684
28.8,6,2.4,0.6298108697,0.6319217086,0.6228023767,0.6336705089,0.6272082925,0.6270222664,0.6285250187,-0.001285851002,0.003674030304
28.8,7,2.8,0.5635150075,0.5681325793,0.5594266057,0.5666321516,0.5576953888,0.5528567433,0.5609487295,-0.002566277981,0.005660200026
28.8,8,3.2,0.4972191155,0.4922866821,0.4892340899,0.4874889553,0.492226243,0.4919294417,0.4906331003,-0.006586015224,0.00658603292
28.8,9,3.6,0.4309232235,0.4256378412,0.4226908684,0.4211954474,0.4294034243,0.4248011112,0.4247457385,-0.006177484989,0.006177484989
28.8,10,4,0.3646273613,0.3565662205,0.3547110558,0.359603107,0.3572699428,0.3588346541,0.3573970199,-0.007230341434,0.007230365183
28.8,11,4.4,0.2983314693,0.2861709893,0.2913436294,0.2888062894,0.2822803855,0.2902140319,0.2877630591,-0.01056841016,0.01056840457
28.8,12,4.8,0.2320355922,0.2290596068,0.2215744257,0.2234628052,0.2239491194,0.2250047922,0.224610135,-0.007425457239,0.007425442338
28.8,13,5.2,0.1657397002,0.1610544324,0.1650031358,0.1632412076,0.1568938792,0.1554953158,0.1603375971,-0.005402103066,0.00540210586
28.8,14,5.6,0.0994438231,0.1036302596,0.09762960672,0.09454479814,0.09971945733,0.09691574425,0.09848798066,-0.0009558424354,0.002740678145
28.8,15,6,0.03314794227,0.03424388915,0.03370103985,0.03764545172,0.03403122723,0.03478580713,0.03488148376,0.001733541489,0.00173354079
28.8,16,6.4,-0.03314794227,-0.02476152778,-0.02868195251,-0.02727118693,-0.0232525412,-0.02981534973,-0.02675651014,0.006391432136,0.006391430739
28.8,17,6.8,-0.0994438231,-0.09087018669,-0.09145765007,-0.08947093785,-0.09241604805,-0.08845302463,-0.09053356946,0.008910253644,0.008910253644
28.8,18,7.2,-0.1657397002,-0.1577765942,-0.1532651037,-0.1563372612,-0.1540323049,-0.1503401548,-0.1543502808,0.01138941944,0.01138941664
28.8,19,7.6,-0.2320355922,-0.2186797857,-0.2196183652,-0.2186576426,-0.2222729474,-0.2168289125,-0.2192115337,0.01282405853,0.01282406133
28.8,20,8,-0.2983314693,-0.2868162394,-0.2775214314,-0.2880405486,-0.2876865268,-0.2861646712,-0.2852458656,0.01308560371,0.01308558602
28.8,21,8.4,-0.3646273613,-0.3533962369,-0.3502219319,-0.348447144,-0.3582850397,-0.350854516,-0.3522409797,0.01238638163,0.01238638721
28.8,22,8.8,-0.4309232235,-0.4187951088,-0.415512234,-0.4202955067,-0.4251748919,-0.421975255,-0.4203505516,0.01057267189,0.01057262439
28.8,23,9.2,-0.4972191155,-0.4884633422,-0.4931645989,-0.4845653772,-0.4878683686,-0.4881430566,-0.4884409308,0.008778184652,0.008778166957
28.8,24,9.6,-0.5635150075,-0.5537385941,-0.5582984686,-0.5596532226,-0.5531404018,-0.5503807664,-0.5550422668,0.00847274065,0.008472716436
28.8,25,10,-0.6298108697,-0.6208966374,-0.6273342371,-0.6289378405,-0.6243120432,-0.6290181875,-0.6260997653,0.003711104393,0.003711080644
28.8,26,10.4,-0.6961067319,-0.6917319298,-0.6925121546,-0.6954880953,-0.6903017163,-0.6933205724,-0.6926708817,0.003435850143,0.003435838269
28.8,27,10.8,-0.7624026537,-0.7678692341,-0.7663459182,-0.7606443763,-0.7636668682,-0.7634522319,-0.7643957734,-0.001993119717,0.002696383046
28.8,28,11.2,-0.8286985159,-0.8313910365,-0.8299877048,-0.8300138116,-0.824293375,-0.8325507641,-0.8296473622,-0.0009488463402,0.002710878849
28.8,29,11.6,-0.8949943781,-0.8869397044,-0.8912532926,-0.8877602816,-0.8806605339,-0.8850319982,-0.886329174,0.008665204048,0.008665216155
28.8,30,12,-0.9612902999,-0.941244781,-0.9329175949,-0.9411988854,-0.9362924099,-0.9388486743,-0.9381004572,0.0231898427,0.02318983153
28.8,31,12.4,-1,-0.9764212966,-0.9719138145,-0.9710910916,-0.9778481722,-0.9751535654,-0.9744855762,0.02551442385,0.02551441267
29.2,0,0,1,0.9654051065,0.9714621305,0.9699555635,0.9820449352,0.9727025628,0.9723140597,-0.02768594027,0.02768594027
29.2,1,0.4,0.9774193168,0.9361729026,0.9410941601,0.9320549369,0.948435843,0.9409483671,0.9397412539,-0.03767806292,0.03767807409
29.2,2,0.8,0.9100111127,0.8884112835,0.8951440454,0.8826838136,0.8838723898,0.8923598528,0.8884941936,-0.02151691914,0.02151683532
29.2,3,1.2,0.842602849,0.8357473612,0.8319892287,0.8318557739,0.8309742212,0.836509347,0.8334151506,-0.009187698364,0.009187662974
29.2,4,1.6,0.7751946449,0.7685510516,0.7744315267,0.7758650184,0.7701987624,0.7710662484,0.7720225453,-0.00317209959,0.003440272762
29.2,5,2,0.7077863812,0.7061337829,0.7080578208,0.715018332,0.7048223615,0.7038300633,0.7075724602,-0.0002139210701,0.003215265227
29.2,6,2.4,0.6403781772,0.6425246,0.6364253163,0.6471393108,0.6396898031,0.6400188208,0.6411596537,0.0007814764977,0.002781629562
29.2,7,2.8,0.5729699731,0.5784804225,0.569617331,0.5776238441,0.5682738423,0.5632420182,0.5714474916,-0.001522481441,0.005588209722
29.2,8,3.2,0.5055617094,0.5017897487,0.4983965456,0.4967566133,0.5011433363,0.5014211535,0.4999014735,-0.005660235882,0.005660229828
29.2,9,3.6,0.4381534755,0.431912899,0.4302857816,0.428475827,0.4350195527,0.4316355884,0.4314659536,-0.006687521935,0.006687545683
29.2,10,4,0.3707452714,0.362559557,0.3611615896,0.3642325699,0.3619921505,0.3650325537,0.3629956841,-0.007749587297,0.007749587297
29.2,11,4.4,0.3033370376,0.2919911742,0.2953718901,0.2943530083,0.2872903645,0.2951913476,0.2928395867,-0.01049745083,0.01049748063
29.2,12,4.8,0.2359288037,0.2319148928,0.2261299342,0.2264921963,0.2279024124,0.2291011214,0.2283081114,-0.007620692253,0.007620692253
29.2,13,5.2,0.1685205698,0.1634730995,0.1669976115,0.1650128365,0.1604955196,0.159185037,0.1630328149,-0.005487754941,0.005487748887
29.2,14,5.6,0.1011123434,0.1049013883,0.1001768261,0.09684814513,0.1009384766,0.09836293012,0.1002455577,-0.0008667856455,0.002382408129
29.2,15,6,0.03370411322,0.03591446579,0.03457390144,0.03799565881,0.03431199864,0.03578142077,0.03571549058,0.002011377364,0.002011375967
29.2,16,6.4,-0.03370411322,-0.02572159469,-0.02871058509,-0.02744445764,-0.02368856221,-0.03035180457,-0.02718340233,0.006520710886,0.006520712283
29.2,17,6.8,-0.1011123434,-0.09179589897,-0.09216682613,-0.09111347795,-0.09304633737,-0.08946359903,-0.09151722491,0.009595118463,0.009595115669
29.2,18,7.2,-0.1685205698,-0.1598799825,-0.1553919315,-0.1570944339,-0.1562018543,-0.1535836905,-0.1564303786,0.01209019125,0.01209019125
29.2,19,7.6,-0.2359288037,-0.2214385271,-0.2229923606,-0.2220902592,-0.2259942591,-0.2205473483,-0.2226125449,0.01331625879,0.0133162532
29.2,20,8,-0.3033370376,-0.2907457948,-0.2830424011,-0.2921681106,-0.2920681536,-0.2909636497,-0.2897976041,0.01353943348,0.01353941578
29.2,21,8.4,-0.3707452714,-0.3584578335,-0.3560763001,-0.3535990417,-0.3640784025,-0.3559764624,-0.357637614,0.01310765743,0.01310766302
29.2,22,8.8,-0.4381534755,-0.4252623022,-0.4232780337,-0.4278181791,-0.4310590923,-0.4286401868,-0.4272115827,0.01094189286,0.01094191708
29.2,23,9.2,-0.5055617094,-0.4970141351,-0.5021474957,-0.4945676625,-0.4951115251,-0.4967418313,-0.4971165061,0.008445203304,0.00844517909
29.2,24,9.6,-0.5729699731,-0.5634502172,-0.5692822933,-0.572178483,-0.5635704994,-0.5620346665,-0.56610322,0.006866753101,0.006866740994
29.2,25,10,-0.6403781772,-0.6335725784,-0.6412910223,-0.6406211853,-0.636177361,-0.6402049661,-0.6383734345,0.002004742622,0.002467095852
29.2,26,10.4,-0.7077863812,-0.7046425343,-0.7067857981,-0.7096117735,-0.7040819526,-0.7077928782,-0.7065830231,0.001203358173,0.001936149551
29.2,27,10.8,-0.7751946449,-0.7812201381,-0.781155169,-0.7739260197,-0.7765045166,-0.7779473066,-0.7781506777,-0.002956032753,0.00346343522
29.2,28,11.2,-0.842602849,-0.8449171782,-0.8434812427,-0.8415542245,-0.8382723927,-0.8456891775,-0.8427827954,-0.0001799464226,0.002331626369
29.2,29,11.6,-0.9100111127,-0.8983551264,-0.9017868638,-0.8996148705,-0.8924156427,-0.8969757557,-0.8978296518,0.01218146086,0.01218146086
29.2,30,12,-0.9774193168,-0.9501070976,-0.9420515299,-0.9504585862,-0.9475585818,-0.9476779699,-0.9475708008,0.02984851599,0.02984856442
29.2,31,12.4,-1,-0.9827768207,-0.977111578,-0.977827549,-0.9839407206,-0.9804583788,-0.9804229736,0.01957702637,0.01957699098
29.6,0,0,1,0.9719735384,0.9767432213,0.9749829173,0.9883236885,0.9778357148,0.9779718518,-0.02202814817,0.02202818356
29.6,1,0.4,0.9935483336,0.9459747076,0.9494836926,0.9398351908,0.9583085179,0.949293077,0.9485790133,-0.0449693203,0.04496929795
29.6,2,0.8,0.9250277877,0.8995415568,0.9066176414,0.8938313723,0.8948501348,0.9029803276,0.8995642662,-0.02546352148,0.02546358109
29.6,3,1.2,0.8565071821,0.8480085135,0.8449172974,0.8460591435,0.8429937363,0.8489998579,0.8461956978,-0.01031148434,0.01031147223
29.6,4,1.6,0.7879866362,0.7820771337,0.7870224714,0.7893407345,0.7832274437,0.7849763632,0.7853288651,-0.002657771111,0.003199446248
29.6,5,2,0.7194660306,0.7202256322,0.7207617164,0.7289128304,0.7174252272,0.716809988,0.7208270431,0.001361012459,0.003239786718
29.6,6,2.4,0.6509454846,0.6533489823,0.650023222,0.6605972648,0.6524107456,0.6525864005,0.653793335,0.002847850323,0.003216743469
29.6,7,2.8,0.5824248791,0.5890595913,0.5796934962,0.589243114,0.5789750218,0.5740386844,0.5822020173,-0.0002228617668,0.005604076199
29.6,8,3.2,0.5139043331,0.5115333796,0.5076453686,0.505962491,0.510245502,0.5112003684,0.5093174577,-0.004586875439,0.004586911295
29.6,9,3.6,0.4453837574,0.4384432435,0.4376930594,0.4362593591,0.4409296513,0.4387227297,0.4384096265,-0.006974130869,0.006974148564
29.6,10,4,0.3768631816,0.3687856793,0.3677165508,0.3694807291,0.3667787313,0.371468693,0.3688460886,-0.008017092943,0.00801710505
29.6,11,4.4,0.3083426058,0.2974980772,0.2995986044,0.3002689183,0.2923301756,0.3006934524,0.2980778217,-0.0102647841,0.01026475988
29.6,12,4.8,0.2398220152,0.2353768647,0.2309659421,0.229885757,0.2317862511,0.2337011993,0.2323431969,-0.007478818297,0.007478812244
29.6,13,5.2,0.1713014394,0.1669288278,0.1689782143,0.1669441462,0.164067328,0.1630278826,0.1659892797,-0.005312159657,0.005312159657
29.6,14,5.6,0.1027808636,0.1063639,0.1029202044,0.09918321669,0.1023519635,0.1001482531,0.102193512,-0.0005873516202,0.002076306846
29.6,15,6,0.03426028788,0.03791415319,0.03549290821,0.03821477294,0.03446914628,0.03616909683,0.03645201772,0.002191729844,0.002191727515
29.6,16,6.4,-0.03426028788,-0.02683667839,-0.0286680311,-0.02782321535,-0.02425681241,-0.03088947572,-0.02769484185,0.006565446034,0.006565445568
29.6,17,6.8,-0.1027808636,-0.09283295274,-0.09285800904,-0.09282111377,-0.09367694706,-0.09052488953,-0.09254278243,0.01023808122,0.01023808122
29.6,18,7.2,-0.1713014394,-0.1618569195,-0.1576444954,-0.1582380831,-0.1587173194,-0.1572867036,-0.1587487012,0.01255273819,0.0125527354
29.6,19,7.6,-0.2398220152,-0.2247912586,-0.2262797654,-0.2259214669,-0.2296508104,-0.2247377634,-0.226276204,0.01354581118,0.01354580186
29.6,20,8,-0.3083426058,-0.2954513729,-0.2884585857,-0.2963961661,-0.2964749932,-0.2955007255,-0.2944563925,0.0138862133,0.01388623752
29.6,21,8.4,-0.3768631816,-0.3639849722,-0.3616414964,-0.3589684963,-0.3698330522,-0.361412853,-0.36316818,0.0136950016,0.01369500719
29.6,22,8.8,-0.4453837574,-0.4323441088,-0.4309692681,-0.4354225397,-0.4370260835,-0.4352842867,-0.4342092574,0.01117449999,0.01117449999
29.6,23,9.2,-0.5139043331,-0.5061950684,-0.5111749172,-0.5045502186,-0.5024411678,-0.5059031248,-0.5060528517,0.007851481438,0.00785143394
29.6,24,9.6,-0.5824248791,-0.5741053224,-0.5801445246,-0.5845549107,-0.5740091801,-0.5738991499,-0.5773426294,0.005082249641,0.00593427429
29.6,25,10,-0.6509454846,-0.6467859149,-0.6556767225,-0.6523045301,-0.6481039524,-0.6519644856,-0.6509670615,-2.157688141e-05,0.002822077367
29.6,26,10.4,-0.7194660306,-0.7181504369,-0.721364975,-0.7235504389,-0.7179951668,-0.7222832441,-0.7206689119,-0.001202881336,0.00231740484
29.6,27,10.8,-0.7879866362,-0.7947078943,-0.796259284,-0.7871051431,-0.789452374,-0.7926148772,-0.7920278907,-0.00404125452,0.004393875599
29.6,28,11.2,-0.8565071821,-0.8588605523,-0.8568888903,-0.8527292609,-0.8523011804,-0.8587144613,-0.8558988571,0.0006083250046,0.002585256007
29.6,29,11.6,-0.9250277877,-0.9102933407,-0.9119131565,-0.9108418822,-0.9039155245,-0.9084226489,-0.9090772867,0.01595050097,0.01595047675
29.6,30,12,-0.9935483336,-0.9593063593,-0.9507266283,-0.9598078132,-0.9588047862,-0.9554647207,-0.9568220973,0.03672623634,0.0367262736
29.6,31,12.4,-1,-0.9884451628,-0.9817553759,-0.9844385386,-0.9901379347,-0.9846429825,-0.9858840108,0.01411598921,0.01411600132
30,0,0,1,0.9779702425,0.9819554687,0.9796385765,0.9936585426,0.9824140072,0.9831274152,-0.01687258482,0.01687263325
30,1,0.4,1,0.9551916718,0.9576778412,0.9474835992,0.9670596123,0.95718503,0.9569194913,-0.04308050871,0.0430804491
30,2,0.8,0.9421181679,0.9104322791,0.9179058671,0.9050993919,0.9052907228,0.9135776162,0.9104611278,-0.03165704012,0.03165699169
30,3,1.2,0.8723316789,0.8601105809,0.8577625751,0.8601155281,0.8555123806,0.8614110947,0.8589824438,-0.01334923506,0.01334924717
30,4,1.6,0.8025451303,0.7955457568,0.79970783,0.8026688099,0.797383666,0.7990947962,0.7988802195,-0.003664910793,0.003714430379
30,5,2,0.7327585816,0.7343672514,0.7335467339,0.7431881428,0.7313735485,0.7301872969,0.7345325351,0.001773953438,0.00335654011
30,6,2.4,0.662972033,0.6644133329,0.6638142467,0.6740345955,0.6657587886,0.6649541259,0.6665950418,0.003623008728,0.003622984979
30,7,2.8,0.593185544,0.5995546579,0.5898543,0.6013904214,0.5902345181,0.5851467848,0.5932361484,5.060434341e-05,0.00577900419
30,8,3.2,0.5233989954,0.5214470625,0.5169174671,0.5153110623,0.5198477507,0.5208607316,0.5188768506,-0.004522144794,0.00452218065
30,9,3.6,0.4536124468,0.4444724619,0.4450604022,0.4442322254,0.4474315345,0.4463202357,0.4455033839,-0.00810906291,0.008109075017
30,10,4,0.383825928,0.3750392199,0.3743337393,0.374904573,0.372412324,0.3785501122,0.3750480115,-0.008777916431,0.008777934127
30,11,4.4,0.3140394092,0.3029746413,0.3039037287,0.306404084,0.2979263067,0.3069909513,0.3036399484,-0.01039946079,0.01039946638
30,12,4.8,0.2442528605,0.2390640676,0.2359107435,0.2334557921,0.2361335158,0.2386155128,0.2366359234,-0.00761693716,0.007616934367
30,13,5.2,0.1744663268,0.1700951755,0.1708047092,0.1688869298,0.1677327603,0.1674377769,0.1689914763,-0.005474850535,0.005474856589
30,14,5.6,0.1046798006,0.1077032611,0.1057124957,0.1014105827,0.1034925357,0.1019150242,0.1040467769,-0.0006330236793,0.002255483065
30,15,6,0.03489326686,0.03985111415,0.0364080295,0.03830864653,0.03472682089,0.03661336005,0.03718159348,0.002288326621,0.002354905708
30,16,6.4,-0.03489326686,-0.02801145986,-0.02856274322,-0.02818094753,-0.02469303086,-0.03134493157,-0.02815862373,0.006734643131,0.006734644063
30,17,6.8,-0.1046798006,-0.09355234355,-0.0934804529,-0.09469593316,-0.09459897131,-0.09173262119,-0.09361205995,0.01106774062,0.01106773596
30,18,7.2,-0.1744663268,-0.1639425606,-0.1599762142,-0.159549728,-0.1617818326,-0.1611145288,-0.1612729728,0.01319335401,0.01319335401
30,19,7.6,-0.2442528605,-0.2295251638,-0.2296090722,-0.2300284803,-0.2327265441,-0.2286469787,-0.2301072627,0.01414559782,0.01414561272
30,20,8,-0.3140394092,-0.3007594347,-0.293889761,-0.3006967008,-0.301489383,-0.2998883128,-0.2993447185,0.0146946907,0.0146946907
30,21,8.4,-0.383825928,-0.3696442246,-0.3672513068,-0.3647137582,-0.3754062951,-0.3673160076,-0.3688663244,0.01495960355,0.01495960914
30,22,8.8,-0.4536124468,-0.4395809174,-0.4387392104,-0.4429892898,-0.4436799288,-0.4421779811,-0.4414334297,0.01217901707,0.01217898168
30,23,9.2,-0.5233989954,-0.5152245164,-0.5201562643,-0.5147209167,-0.5110136867,-0.5148891211,-0.515200913,0.008198082447,0.008198094554
30,24,9.6,-0.593185544,-0.5858049989,-0.5910480022,-0.597003758,-0.5847195387,-0.5859951973,-0.5889142752,0.004271268845,0.005798530765
30,25,10,-0.662972033,-0.6597752571,-0.6701601148,-0.6642321348,-0.6607791185,-0.6639402509,-0.6637773514,-0.0008053183556,0.002961218357
30,26,10.4,-0.7327585816,-0.7321673036,-0.7360085249,-0.7374039292,-0.7323421836,-0.7371103168,-0.7350064516,-0.002247869968,0.002650940325
30,27,10.8,-0.8025451303,-0.8081619143,-0.8113318086,-0.8005547523,-0.8028725386,-0.8074138761,-0.8060669899,-0.003521859646,0.004317998886
30,28,11.2,-0.8723316789,-0.8721835017,-0.8701996207,-0.8640399575,-0.8670138717,-0.8719893098,-0.8690853119,0.003246366978,0.003246426582
30,29,11.6,-0.9421181679,-0.9215340018,-0.9218666553,-0.9216960073,-0.9136831164,-0.9196745157,-0.919690907,0.02242726088,0.0224273093
30,30,12,-1,-0.9676858187,-0.9591611624,-0.968893528,-0.9685644507,-0.9631208181,-0.9654852152,0.03451478481,0.03451484442
30,31,12.4,-1,-0.9929654598,-0.986184597,-0.9904158711,-0.9951086044,-0.9884226918,-0.9906194806,0.00938051939,0.00938055478
30.4,0,0,1,0.9830724597,0.9869849682,0.9833166003,0.9954136014,0.987308681,0.9872192144,-0.01278078556,0.01278073806
30.4,1,0.4,1,0.9636735916,0.9657164812,0.9542568326,0.9724431038,0.9650598764,0.9642299414,-0.03577005863,0.03577002138
30.4,2,0.8,0.9605910778,0.9209607244,0.9290052652,0.9165825248,0.9167855382,0.9240087867,0.9214685559,-0.03912252188,0.0391225107
30.4,3,1.2,0.8894361854,0.8720658422,0.8705507517,0.8737599254,0.8693922162,0.8739314675,0.8719400167,-0.01749616861,0.0174961444
30.4,4,1.6,0.8182812929,0.8088434935,0.8124030828,0.8158268332,0.813331604,0.813663125,0.8128136396,-0.005467653275,0.005467665382
30.4,5,2,0.7471264005,0.7483685017,0.746362865,0.7577580214,0.7468577027,0.7441491485,0.7486993074,0.001572906971,0.003176641418
30.4,6,2.4,0.675971508,0.6753255725,0.677703023,0.6891456842,0.6791766286,0.6777736545,0.6798249483,0.003853440285,0.004111778922
30.4,7,2.8,0.6048166156,0.6100293994,0.6001538038,0.6127144098,0.6028003097,0.5966761112,0.6044747829,-0.0003418326378,0.005586040206
30.4,8,3.2,0.5336617231,0.5316926241,0.5260888338,0.5255640745,0.5297461152,0.5303299427,0.5286843181,-0.004977405071,0.004977405071
30.4,9,3.6,0.4625068307,0.4505480826,0.4523730576,0.4533927143,0.4540125728,0.4546738267,0.4530000091,-0.009506821632,0.009506779723
30.4,10,4,0.3913519382,0.3812792003,0.381051898,0.3805610538,0.3784102201,0.3853939772,0.381339252,-0.01001268625,0.01001266856
30.4,11,4.4,0.320197016,0.3082559705,0.3082403839,0.3117997944,0.3054670095,0.3132761419,0.30940786,-0.01078915596,0.01078915596
30.4,12,4.8,0.2490421385,0.2427599132,0.2408919334,0.2362719178,0.2392115593,0.2436035126,0.2405477464,-0.008494392037,0.008494371548
30.4,13,5.2,0.177887246,0.173234418,0.1726104617,0.171561569,0.1718936563,0.1713085026,0.1721217334,-0.005765512586,0.005765524693
30.4,14,5.6,0.1067323461,0.1090392917,0.1085068136,0.1033463553,0.1046432778,0.1036616638,0.105839476,-0.0008928701282,0.002525430871
30.4,15,6,0.03557744622,0.04184571281,0.03730583191,0.03817018867,0.03487760201,0.03716044873,0.03787195683,0.002294510603,0.002574448241
30.4,16,6.4,-0.03557744622,-0.02916742861,-0.02839126438,-0.02813236788,-0.02649911866,-0.0320401825,-0.0288460739,0.006731372327,0.006731373724
30.4,17,6.8,-0.1067323461,-0.09445554018,-0.09408691525,-0.09619695693,-0.09644492716,-0.0932700634,-0.0948908776,0.01184146851,0.01184146572
30.4,18,7.2,-0.177887246,-0.1660593003,-0.1623660624,-0.1612858027,-0.1644762158,-0.1652029455,-0.1638780534,0.01400919259,0.01400918048
30.4,19,7.6,-0.2490421385,-0.2344836593,-0.2329304516,-0.2339816839,-0.2365951836,-0.2325328588,-0.2341047823,0.01493735611,0.01493737102
30.4,20,8,-0.320197016,-0.3062385619,-0.2993498445,-0.3053831756,-0.3064335585,-0.3044542074,-0.3043718934,0.01582512259,0.01582514681
30.4,21,8.4,-0.3913519382,-0.3754784763,-0.3729789555,-0.3715407848,-0.3803902566,-0.3727758825,-0.374632895,0.01671904325,0.01671906747
30.4,22,8.8,-0.4625068307,-0.4467687011,-0.4465856552,-0.4501677454,-0.4506658912,-0.4492407441,-0.4486857355,0.01382109523,0.01382108312
30.4,23,9.2,-0.5336617231,-0.5244187117,-0.5290833116,-0.5256303549,-0.5216427445,-0.5240274072,-0.5249605179,0.008701205254,0.008701217361
30.4,24,9.6,-0.6048166156,-0.5975412726,-0.6019863486,-0.6085012555,-0.5984853506,-0.5983013511,-0.6009631157,0.003853499889,0.005327356048
30.4,25,10,-0.675971508,-0.6727896929,-0.6847307086,-0.6763470769,-0.6738812923,-0.6762530804,-0.6768003702,-0.0008288621902,0.002937674522
30.4,26,10.4,-0.7471264005,-0.746430397,-0.7507728934,-0.7518953681,-0.7483071089,-0.752183497,-0.7499178648,-0.002791464329,0.003069853876
30.4,27,10.8,-0.8182812929,-0.8216593862,-0.8264193535,-0.8149322867,-0.8190532327,-0.8220593929,-0.8208247423,-0.002543449402,0.003883040044
30.4,28,11.2,-0.8894361854,-0.8851351142,-0.8834694624,-0.8760178685,-0.8814748526,-0.8853335381,-0.882286191,0.007149994373,0.007150018122
30.4,29,11.6,-0.9605910778,-0.9324172735,-0.9317628145,-0.9316453338,-0.9234977961,-0.9307385087,-0.9300123453,0.03057873249,0.03057873249
30.4,30,12,-1,-0.9756454229,-0.9674682021,-0.9767737985,-0.974234581,-0.9710052609,-0.9730254412,0.02697455883,0.02697454765
30.4,31,12.4,-1,-0.9968085289,-0.9904953837,-0.9947820902,-0.9970006943,-0.9924006462,-0.9942975044,0.005702495575,0.005702531431
30.8,0,0,1,0.9878521562,0.9917298555,0.9872142076,0.9970812201,0.991576612,0.9910908937,-0.008909106255,0.008909190074
30.8,1,0.4,1,0.9714620113,0.9730299115,0.959485054,0.9775532484,0.9719991684,0.9707058668,-0.02929413319,0.02929412201
30.8,2,0.8,0.9790639877,0.9313346744,0.9391736388,0.9264935851,0.9281952381,0.9344989657,0.9319392443,-0.04712474346,0.04712476581
30.8,3,1.2,0.9065407515,0.884485662,0.8831121922,0.8873714209,0.8832032681,0.886107862,0.8848560452,-0.02168470621,0.02168467082
30.8,4,1.6,0.8340174556,0.8225473762,0.8254384995,0.8280089498,0.8293347359,0.8277041912,0.8266067505,-0.00741070509,0.00741070509
30.8,5,2,0.7614942193,0.7633513212,0.7591161728,0.7725977898,0.7624144554,0.7584505081,0.7631860971,0.001691877842,0.003860533237
30.8,6,2.4,0.688970983,0.6871876121,0.6920646429,0.7040925026,0.6927078366,0.6916397214,0.6935384274,0.004567444324,0.005280828569
30.8,7,2.8,0.6164476871,0.6208005548,0.6106580496,0.6247729659,0.6155241132,0.6083664894,0.6160244346,-0.0004232525826,0.005494511221
30.8,8,3.2,0.5439244509,0.542583704,0.5352009535,0.536198616,0.5398512483,0.5395133495,0.5386695862,-0.005254864693,0.0052548768
30.8,9,3.6,0.4714011848,0.4573096335,0.4599062204,0.4620892107,0.4607147872,0.463252306,0.4606544375,-0.01074674726,0.01074675284
30.8,10,4,0.3988779187,0.3878930211,0.3877541423,0.3865090907,0.3844008148,0.3917109072,0.3876535892,-0.01122432947,0.01122432388
30.8,11,4.4,0.3263546526,0.3142745197,0.3125859499,0.3184373379,0.3130580783,0.3190960586,0.3154903948,-0.01086425781,0.0108642634
30.8,12,4.8,0.2538314164,0.2474899441,0.2464242131,0.2405672967,0.2422819138,0.2488117367,0.2451150119,-0.008716404438,0.008716395125
30.8,13,5.2,0.1813081503,0.1769348681,0.1745835543,0.175026387,0.1760918349,0.1750742197,0.1755421758,-0.005765974522,0.005765977316
30.8,14,5.6,0.1087848917,0.1108330786,0.1115424186,0.105528377,0.1057434678,0.1051170379,0.1077528745,-0.001032017171,0.002954301191
30.8,15,6,0.03626162931,0.04358475283,0.03838437796,0.03859075531,0.03501526639,0.03794256598,0.0387035422,0.002441912889,0.002940459643
30.8,16,6.4,-0.03626162931,-0.03043041378,-0.02779243141,-0.02866534889,-0.0283872392,-0.03300148249,-0.02965538576,0.006606243551,0.006606246345
30.8,17,6.8,-0.1087848917,-0.09544080496,-0.09447772801,-0.09785615653,-0.09849120677,-0.09490595013,-0.0962343663,0.01255052537,0.01255052257
30.8,18,7.2,-0.1813081503,-0.168901965,-0.1647106707,-0.1642098576,-0.1672519147,-0.1695730984,-0.1669294834,0.01437866688,0.01437864918
30.8,19,7.6,-0.2538314164,-0.2394287437,-0.2363907844,-0.2388436645,-0.2404747307,-0.2374478281,-0.2385171652,0.01531425118,0.01531426609
30.8,20,8,-0.3263546526,-0.3126051128,-0.3050632477,-0.3108421266,-0.3115905225,-0.3095678091,-0.3099337816,0.01642087102,0.01642088965
30.8,21,8.4,-0.3988779187,-0.3818183243,-0.3785134852,-0.3809446394,-0.3854731619,-0.3788344264,-0.3811168075,0.01776111126,0.01776111126
30.8,22,8.8,-0.4714011848,-0.4543699622,-0.4541473389,-0.4595121145,-0.4577789903,-0.4573708177,-0.456635803,0.01476538181,0.0147653399
30.8,23,9.2,-0.5439244509,-0.5335583091,-0.5380337238,-0.5360921025,-0.5323697329,-0.5330514312,-0.5346210599,0.00930339098,0.00930339098
30.8,24,9.6,-0.6164476871,-0.6101363301,-0.6131526232,-0.6191695929,-0.6123023033,-0.6121207476,-0.6133763194,0.003071367741,0.004160129931
30.8,25,10,-0.688970983,-0.6869434118,-0.6996130347,-0.6899969578,-0.6871092319,-0.6894681454,-0.6906261444,-0.001655161381,0.003210902214
30.8,26,10.4,-0.7614942193,-0.7619797587,-0.765596211,-0.7675344944,-0.7644597292,-0.7681127787,-0.7655366063,-0.004042387009,0.004042374901
30.8,27,10.8,-0.8340174556,-0.8357292414,-0.8411149979,-0.830095768,-0.8353963494,-0.8368503451,-0.835837245,-0.00181978941,0.003388559911
30.8,28,11.2,-0.9065407515,-0.898422122,-0.8966167569,-0.8888898492,-0.895865798,-0.8982072473,-0.8956003189,0.01094043255,0.01094039716
30.8,29,11.6,-0.9790639877,-0.9434093833,-0.9410054684,-0.9407086372,-0.9330977201,-0.9415845871,-0.9399611354,0.03910285234,0.03910282999
30.8,30,12,-1,-0.982550323,-0.9755915403,-0.9831779003,-0.9798574448,-0.9783460498,-0.9799046516,0.02009534836,0.02009534836
30.8,31,12.4,-1,-0.9996033907,-0.9941609502,-0.9975432158,-0.9986470938,-0.9954546094,-0.9970819354,0.002918064594,0.002918147948
31.2,0,0,1,0.9916474819,0.9960979223,0.9914715886,0.998721242,0.9947621226,0.9945400357,-0.005459964275,0.005459928419
31.2,1,0.4,1,0.9780904651,0.9800659418,0.9643765688,0.9824895859,0.978068769,0.9766182899,-0.02338171005,0.02338173427
31.2,2,0.8,0.9975368977,0.9405609965,0.9490135908,0.9363292456,0.9393493533,0.9445713162,0.9419649243,-0.05557197332,0.05557199568
31.2,3,1.2,0.9236452579,0.895174861,0.8960531354,0.901268065,0.8968832493,0.8977265954,0.8974211812,-0.02622407675,0.02622407675
31.2,4,1.6,0.8497536778,0.8361701965,0.8390243649,0.8404893875,0.8451715708,0.8415989876,0.8404909372,-0.009262740612,0.009262776002
31.2,5,2,0.7758620381,0.7790229917,0.771283567,0.787686646,0.7779595852,0.7727886438,0.7777482867,0.001886248589,0.004946994595
31.2,6,2.4,0.7019703984,0.7019367814,0.7071811557,0.7192847729,0.7064252496,0.7062082291,0.7082072496,0.006236851215,0.006250286009
31.2,7,2.8,0.6280788183,0.6317645311,0.6215052009,0.6366844177,0.6283141971,0.6207393408,0.6278015375,-0.0002772808075,0.005287957378
31.2,8,3.2,0.5541871786,0.5549247265,0.5436290503,0.5473198891,0.5500577092,0.5490816236,0.5490025878,-0.005184590816,0.005479597952
31.2,9,3.6,0.4802955389,0.4664479494,0.4678170979,0.4708673358,0.4675586224,0.4721823037,0.4689746499,-0.011320889,0.01132087689
31.2,10,4,0.406403929,0.3952485323,0.3939305246,0.3926222026,0.3903135657,0.3988123536,0.3941854537,-0.01221847534,0.01221849304
31.2,11,4.4,0.3325122893,0.3208598793,0.3174779415,0.32481125,0.320721209,0.3250718415,0.3217884004,-0.01072388887,0.01072386466
31.2,12,4.8,0.2586206794,0.2533561885,0.2521503568,0.2449837774,0.2456566989,0.254278779,0.250085175,-0.008535504341,0.008535519242
31.2,13,5.2,0.1847290546,0.1819699258,0.1763055921,0.1774386764,0.1802427024,0.1791839004,0.1790281683,-0.00570088625,0.005700895097
31.2,14,5.6,0.1108374372,0.1127278879,0.1148976386,0.1078709885,0.1070935205,0.1068297401,0.1098839492,-0.0009534880519,0.003333742963
31.2,15,6,0.0369458124,0.04538689926,0.040208783,0.03848851472,0.03520506248,0.03886432946,0.03963071853,0.002684906125,0.003381205257
31.2,16,6.4,-0.0369458124,-0.03179731593,-0.02717394382,-0.02961350605,-0.03037612699,-0.03384276852,-0.03056073189,0.006385080516,0.006385080516
31.2,17,6.8,-0.1108374372,-0.09680672735,-0.09402239323,-0.0998467207,-0.1006187499,-0.09683851898,-0.09762662649,0.01321081072,0.01321081538
31.2,18,7.2,-0.1847290546,-0.1723096669,-0.1668340266,-0.167802304,-0.1701322496,-0.1741202325,-0.1702397019,0.0144893527,0.01448935829
31.2,19,7.6,-0.2586206794,-0.2451456934,-0.239974454,-0.2443360835,-0.2444708049,-0.2423563451,-0.2432566583,0.01536402106,0.01536400337
31.2,20,8,-0.3325122893,-0.3189448714,-0.3110184968,-0.316024214,-0.3171476424,-0.3151998222,-0.3156670034,0.01684528589,0.0168452803
31.2,21,8.4,-0.406403929,-0.3895940781,-0.3843125701,-0.390747577,-0.3908747435,-0.3853775561,-0.388181299,0.01822263002,0.01822262444
31.2,22,8.8,-0.4802955389,-0.4631568789,-0.4619035423,-0.4691919088,-0.4651858807,-0.465154916,-0.4649186134,0.01537692547,0.01537691336
31.2,23,9.2,-0.5541871786,-0.5435122252,-0.5476062894,-0.5462674499,-0.5434669256,-0.5421264768,-0.5445958376,0.009591341019,0.009591305628
31.2,24,9.6,-0.6280788183,-0.6250219941,-0.624938786,-0.6305461526,-0.626270771,-0.6259212494,-0.6265398264,0.001538991928,0.002525961492
31.2,25,10,-0.7019703984,-0.7026037574,-0.7150472403,-0.7041717172,-0.700404346,-0.7029568553,-0.7050367594,-0.00306636095,0.003692805767
31.2,26,10.4,-0.7758620381,-0.7780918479,-0.7812724113,-0.7833408117,-0.7807632089,-0.7843813896,-0.7815699577,-0.005707919598,0.005707895849
31.2,27,10.8,-0.8497536778,-0.8499414921,-0.8559707403,-0.8456323147,-0.8516013026,-0.8518856168,-0.8510063291,-0.001252651215,0.002901160624
31.2,28,11.2,-0.9236452579,-0.9116797447,-0.9104269743,-0.9016672969,-0.9099807143,-0.9108262062,-0.9089161754,0.01472908258,0.01472907048
31.2,29,11.6,-0.9975368977,-0.9543158412,-0.9497146606,-0.9499594569,-0.9425544143,-0.951823473,-0.9496736526,0.04786324501,0.04786332697
31.2,30,12,-1,-0.9874915481,-0.9831446409,-0.9890728593,-0.9853060842,-0.9848003983,-0.9859630466,0.01403695345,0.01403689384
31.2,31,12.4,-1,-0.9999976754,-0.9973528385,-0.9992500544,-0.9997133613,-0.9978870153,-0.9988402128,0.001159787178,0.001159811043
31.6,0,0,1,0.9954305291,0.9993405938,0.995860815,0.9997827411,0.9973319173,0.997549355,-0.00245064497,0.002450680826
31.6,1,0.4,1,0.9839457273,0.9863776565,0.9690861106,0.9872469902,0.9838059545,0.9820924997,-0.01790750027,0.01790751144
31.6,2,0.8,1,0.9493077397,0.9587925673,0.9463649988,0.9502794147,0.954577446,0.9518644214,-0.04813557863,0.04813556746
31.6,3,1.2,0.944444418,0.9058163762,0.9090433717,0.9142391086,0.9104408026,0.9087914228,0.9096662402,-0.03477817774,0.03477820009
31.6,4,1.6,0.868888855,0.850771606,0.8532673717,0.8547116518,0.8609107733,0.8553997278,0.855012238,-0.01387661695,0.01387662906
31.6,5,2,0.793333292,0.7949910164,0.7853959203,0.8036202192,0.7935408354,0.787648797,0.7930393219,-0.000293970108,0.005154812243
31.6,6,2.4,0.717777729,0.7170678377,0.7231576443,0.7353789806,0.7205715179,0.7211782336,0.7234708071,0.005693078041,0.005977070425
31.6,7,2.8,0.6422221661,0.6429345608,0.6338455677,0.649631083,0.6412233114,0.6337764263,0.6402822137,-0.001939952374,0.005188500974
31.6,8,3.2,0.5666666627,0.5676807165,0.5538952351,0.5599066019,0.5606021881,0.558608532,0.5601386428,-0.006528019905,0.006933629513
31.6,9,3.6,0.4911110997,0.4762703776,0.4762513041,0.48011747,0.4745090306,0.4812481701,0.4776792526,-0.0134318471,0.0134318294
31.6,10,4,0.4155555367,0.4027351439,0.4012100399,0.4002747536,0.3965884149,0.4061430693,0.4013902545,-0.01416528225,0.01416525245
31.6,11,4.4,0.3399999738,0.3274321854,0.3240699172,0.3318463266,0.3285995722,0.330937475,0.3285771012,-0.01142287254,0.01142287813
31.6,12,4.8,0.2644444406,0.2594557703,0.2569519877,0.251131624,0.2493660599,0.2595179677,0.2552846968,-0.009159743786,0.009159758687
31.6,13,5.2,0.1888888776,0.187483564,0.1794285029,0.1809035838,0.1846754551,0.1838899404,0.1832762063,-0.005612671375,0.005612668581
31.6,14,5.6,0.1133333296,0.1142277643,0.1171658114,0.1094772518,0.1085136235,0.1089839786,0.1116736904,-0.00165963918,0.003550410271
31.6,15,6,0.03777777404,0.04703694209,0.04306592792,0.038589634,0.03529626876,0.03996309638,0.0407903716,0.003012597561,0.004005202092
31.6,16,6.4,-0.03777777404,-0.03288013488,-0.02749271318,-0.03126588464,-0.03261999041,-0.03431330621,-0.03171440214,0.006063371897,0.006063368171
31.6,17,6.8,-0.1133333296,-0.09894835949,-0.09440889955,-0.1024022996,-0.1025894433,-0.09925463796,-0.09952072799,0.01381260157,0.01381260157
31.6,18,7.2,-0.1888888776,-0.175548166,-0.170127362,-0.1719998121,-0.1729921401,-0.1788247228,-0.1738984436,0.01499043405,0.01499043684
31.6,19,7.6,-0.2644444406,-0.2508649528,-0.2444078624,-0.2500065565,-0.2485449165,-0.2474210411,-0.2482490838,0.01619535685,0.01619537547
31.6,20,8,-0.3399999738,-0.3252241015,-0.3170350194,-0.3220772147,-0.3231151998,-0.3214956224,-0.3217894435,0.01821053028,0.01821054146
31.6,21,8.4,-0.4155555367,-0.3972182572,-0.3917728364,-0.4010278285,-0.3966853619,-0.3924766481,-0.3958361745,0.01971936226,0.01971935108
31.6,22,8.8,-0.4911110997,-0.4724266529,-0.4698965847,-0.4791658223,-0.472876817,-0.4727645516,-0.473426044,0.01768505573,0.01768501475
31.6,23,9.2,-0.5666666627,-0.5540573001,-0.5591225028,-0.5574576855,-0.5550684929,-0.5515289307,-0.5554469824,0.01121968031,0.01121968031
31.6,24,9.6,-0.6422221661,-0.6403036714,-0.6381688118,-0.6438657641,-0.6404180527,-0.6400695443,-0.6405651569,0.001657009125,0.002314436482
31.6,25,10,-0.717777729,-0.7188538909,-0.7312182188,-0.7199143171,-0.7141424417,-0.716755569,-0.720176816,-0.002399086952,0.004262137227
31.6,26,10.4,-0.793333292,-0.7941847444,-0.7982724905,-0.7991306186,-0.7975051403,-0.8011234403,-0.7980433106,-0.004710018635,0.004709994886
31.6,27,10.8,-0.868888855,-0.864336729,-0.8706710339,-0.8615026474,-0.8677889109,-0.8672147393,-0.8663027883,0.002586066723,0.003298914526
31.6,28,11.2,-0.944444418,-0.9243246913,-0.9247284532,-0.9133839011,-0.923681438,-0.9235516787,-0.9219340086,0.02251040936,0.02251038514
31.6,29,11.6,-1,-0.9643095732,-0.9584884644,-0.958645463,-0.9521099925,-0.9621312022,-0.9591369629,0.04086303711,0.04086305946
31.6,30,12,-1,-0.9916749597,-0.9894916415,-0.9935449362,-0.990470767,-0.9900024533,-0.9910370111,0.008962988853,0.008963048458
31.6,31,12.4,-1,-0.9999960065,-0.9990912676,-1.000008583,-0.9998941422,-0.9995402098,-0.9997060895,0.0002939105034,0.0002973914088
32,0,0,1,0.9990053773,1.000001073,0.997906208,0.9999828339,0.9989477992,0.999168694,-0.0008313059807,0.0008317708853
32,1,0.4,1,0.9892325997,0.9924994111,0.9733931422,0.991732657,0.9878467321,0.9869408607,-0.01305913925,0.01305909175
32,2,0.8,1,0.9580925107,0.9684765339,0.9549615383,0.960205555,0.9640149474,0.9611501694,-0.03884983063,0.0388497822
32,3,1.2,0.9658119082,0.9168992043,0.920658052,0.9240813255,0.9241290092,0.9203631878,0.9212261438,-0.04458576441,0.04458575323
32,4,1.6,0.8885469437,0.8653606772,0.8680127263,0.8683609962,0.8766017556,0.8690114021,0.8694694638,-0.01907747984,0.01907743141
32,5,2,0.8112819791,0.8109685183,0.799282074,0.8212656379,0.8090396523,0.8035035729,0.8088118434,-0.002470135689,0.006463551428
32,6,2.4,0.7340170741,0.732388556,0.7375889421,0.7509706616,0.735419631,0.7372663617,0.7387268543,0.004709780216,0.005361163523
32,7,2.8,0.6567521095,0.6541059613,0.64617908,0.6625824571,0.6551368237,0.6481685042,0.653234601,-0.003517508507,0.005849683192
32,8,3.2,0.5794871449,0.5804471374,0.5659428835,0.5733906627,0.5717103481,0.5690541267,0.5721090436,-0.007378101349,0.007762110326
32,9,3.6,0.5022221804,0.4864658117,0.4850248396,0.4908386171,0.4814746082,0.4908998609,0.4869407713,-0.01528140903,0.01528143324
32,10,4,0.4249572456,0.410256356,0.4088491201,0.4095867872,0.4037761688,0.4146905243,0.4094317853,-0.01552546024,0.01552545466
32,11,4.4,0.347692281,0.3338665664,0.3337885737,0.3389270008,0.3366236389,0.3372816741,0.3360975087,-0.01159477234,0.01159479003
32,12,4.8,0.2704273462,0.2657947242,0.2628212571,0.2593950629,0.2536827624,0.2663173378,0.2616022229,-0.00882512331,0.008825117722
32,13,5.2,0.1931623816,0.1932338178,0.182479471,0.1867382079,0.1896289587,0.1899484396,0.188405782,-0.004756599665,0.004785177298
32,14,5.6,0.115897432,0.1156826615,0.1189518049,0.1112178639,0.1104542017,0.111966975,0.1136546955,-0.002242736518,0.003464479698
32,15,6,0.03863247484,0.04819606245,0.0446773991,0.03912942484,0.03521501645,0.04120904207,0.04168539122,0.003052916378,0.004419897683
32,16,6.4,-0.03863247484,-0.03399998695,-0.02959931269,-0.03393966332,-0.03463597596,-0.03420463577,-0.03327591345,0.005356561393,0.005356559996
32,17,6.8,-0.115897432,-0.1012583226,-0.09770014137,-0.1049638167,-0.1043664962,-0.1025779471,-0.1021733433,0.01372408867,0.01372408681
32,18,7.2,-0.1931623816,-0.1787196249,-0.1729427278,-0.1779757887,-0.176089555,-0.1831804514,-0.1777816266,0.01538075507,0.01538075227
32,19,7.6,-0.2704273462,-0.2570035458,-0.2493094206,-0.2557516694,-0.2526045442,-0.2535957694,-0.2536529899,0.01677435637,0.01677435637
32,20,8,-0.347692281,-0.3312748075,-0.3233947456,-0.3290377557,-0.3294776678,-0.3290776312,-0.3284525275,0.01923975348,0.01923975907
32,21,8.4,-0.4249572456,-0.4050469995,-0.4024443924,-0.4121566415,-0.4033821821,-0.4028185308,-0.405169785,0.01978746057,0.01978749596
32,22,8.8,-0.5022221804,-0.4820212126,-0.4787603319,-0.4893425405,-0.4804338813,-0.4817485809,-0.4824613035,0.01976087689,0.01976087131
32,23,9.2,-0.5794871449,-0.5645821095,-0.5706225634,-0.5700466633,-0.5669819117,-0.56294626,-0.5670359135,0.01245123148,0.01245124359
32,24,9.6,-0.6567521095,-0.6559616923,-0.6529127359,-0.6574040055,-0.6551021338,-0.6553598642,-0.6553480029,0.001404106617,0.001664781594
32,25,10,-0.7340170741,-0.7352687716,-0.7455719709,-0.7368806005,-0.7286480665,-0.7316636443,-0.7356065512,-0.001589477062,0.004678511526
32,26,10.4,-0.8112819791,-0.8101674914,-0.8142792583,-0.8151476979,-0.8144167662,-0.818505764,-0.8145033717,-0.003221392632,0.003667211626
32,27,10.8,-0.8885469437,-0.8794769645,-0.8836607337,-0.8770509958,-0.8834429383,-0.8828623891,-0.88129884,0.007248103619,0.007248139475
32,28,11.2,-0.9658119082,-0.9370901585,-0.9382321835,-0.9245706201,-0.9365009665,-0.9355860949,-0.9343959689,0.03141593933,0.03141590208
32,29,11.6,-1,-0.9743596315,-0.9676507711,-0.9663608074,-0.9610721469,-0.9719919562,-0.9682871103,0.03171288967,0.0317129381
32,30,12,-1,-0.9959523678,-0.9938861132,-0.9960247874,-0.9950432777,-0.9933570027,-0.9948527217,0.005147278309,0.005147290416
32,31,12.4,-1,-0.9999949932,-0.9999889135,-0.9998731017,-0.9995449185,-0.9998841286,-0.9998571277,0.0001428723335,0.0001427888928
32.4,0,0,1,1.000004411,0.9999325871,0.9994705915,0.99992311,0.9997476339,0.999815762,-0.000184237957,0.000186097619
32.4,1,0.4,1,0.9931924343,0.9957804084,0.9777044058,0.9960867763,0.9924259186,0.9910379648,-0.008962035179,0.008962010965
32.4,2,0.8,1,0.9663165808,0.9754320979,0.963747263,0.9698972702,0.9732816815,0.9697349668,-0.03026503325,0.03026502207
32.4,3,1.2,0.9871794581,0.9269500375,0.934307754,0.9340330362,0.9382871985,0.9323513508,0.933185935,-0.05399352312,0.05399358273
32.4,4,1.6,0.908205092,0.8790916204,0.8817691207,0.8821573257,0.8922699094,0.8819122314,0.8834400177,-0.02476507425,0.02476505004
32.4,5,2,0.8292307258,0.8261942863,0.8135021329,0.8389157653,0.8247359395,0.8199465871,0.8246589899,-0.004571735859,0.008445799351
32.4,6,2.4,0.7502563596,0.7480921745,0.7528271079,0.7662753463,0.7511211634,0.7538079619,0.7544247508,0.004168391228,0.00503406534
32.4,7,2.8,0.6712819934,0.6662575603,0.6627269983,0.6761063933,0.6703264117,0.6629970074,0.6676828861,-0.003599107265,0.005528879352
32.4,8,3.2,0.5923076868,0.5939936042,0.5799733996,0.5879808068,0.5830007195,0.5806201696,0.5851137042,-0.007193982601,0.007868314162
32.4,9,3.6,0.5133333206,0.4975910187,0.4968113899,0.5021679997,0.4894060791,0.5009214282,0.497379601,-0.01595371962,0.01595373824
32.4,10,4,0.4343589544,0.4176137447,0.4183047414,0.4192985296,0.4119389057,0.4230049551,0.4180321693,-0.01632678509,0.0163267795
32.4,11,4.4,0.3553845882,0.3402516544,0.3426840603,0.3462879062,0.3450006545,0.3442591727,0.3436966836,-0.0116879046,0.01168789901
32.4,12,4.8,0.2764102519,0.2713944912,0.2690269351,0.2684467137,0.2584036589,0.2728174627,0.2680178583,-0.008392393589,0.008392399177
32.4,13,5.2,0.1974358857,0.1980744153,0.1886575818,0.192952171,0.194257021,0.1963262558,0.194053486,-0.003382399678,0.003637808608
32.4,14,5.6,0.1184615344,0.1176273823,0.1207413822,0.1133493111,0.112647377,0.1156043857,0.1159939617,-0.002467572689,0.003379505826
32.4,15,6,0.03948717564,0.04878825694,0.04705043137,0.04018867016,0.03549358994,0.04288370907,0.04288093001,0.003393754363,0.004991190042
32.4,16,6.4,-0.03948717564,-0.03481398523,-0.03013572097,-0.03751995042,-0.03622625396,-0.03397518396,-0.03453421965,0.004952955991,0.004952956922
32.4,17,6.8,-0.1184615344,-0.1040673554,-0.1014094874,-0.1075744703,-0.1067197919,-0.105869092,-0.1051280349,0.01333349943,0.01333349477
32.4,18,7.2,-0.1974358857,-0.1818456203,-0.1772895455,-0.1839431524,-0.1798518598,-0.186203897,-0.181826815,0.01560907066,0.01560907066
32.4,19,7.6,-0.2764102519,-0.2638010085,-0.2550624609,-0.2617017627,-0.2565483153,-0.2596871853,-0.2593601346,0.01705011725,0.01705010608
32.4,20,8,-0.3553845882,-0.3377850652,-0.332218945,-0.3357304931,-0.3359095156,-0.3370139897,-0.335731566,0.01965302229,0.0196529869
32.4,21,8.4,-0.4343589544,-0.4127451181,-0.4120729566,-0.4229949713,-0.4108441472,-0.412737906,-0.4142789841,0.02007997036,0.02007993497
32.4,22,8.8,-0.5133333206,-0.4924133718,-0.490588516,-0.5004367828,-0.4884569347,-0.4907876253,-0.4925366342,0.02079668641,0.02079667524
32.4,23,9.2,-0.5923076868,-0.5763827562,-0.5814607739,-0.5829225779,-0.5795348287,-0.5751164556,-0.5790835023,0.01322418451,0.01322420873
32.4,24,9.6,-0.6712819934,-0.6717962623,-0.6694418192,-0.6714791656,-0.6707473993,-0.6707452536,-0.6708419919,0.0004400014877,0.0007245898014
32.4,25,10,-0.7502563596,-0.7523029447,-0.7616096735,-0.7548612952,-0.7446432114,-0.7471446991,-0.7521123886,-0.001856029034,0.005345928483
32.4,26,10.4,-0.8292307258,-0.8273317814,-0.8316352963,-0.8316709399,-0.8316079974,-0.8363621831,-0.8317216635,-0.00249093771,0.003250491573
32.4,27,10.8,-0.908205092,-0.8949853182,-0.8972657323,-0.8925943375,-0.8985735178,-0.897778213,-0.8962393999,0.01196569204,0.01196566783
32.4,28,11.2,-0.9871794581,-0.9486666918,-0.9498983026,-0.9361281395,-0.949808836,-0.9469162226,-0.9462836385,0.04089581966,0.04089581966
32.4,29,11.6,-1,-0.9828065634,-0.9754597545,-0.9739975333,-0.9705324769,-0.9803960323,-0.9766384363,0.02336156368,0.02336152829
32.4,30,12,-1,-0.9981812835,-0.9958980083,-0.9980069399,-0.9989144802,-0.9967149496,-0.9975431561,0.002456843853,0.002456867602
32.4,31,12.4,-1,-0.9999265671,-0.9998988509,-0.9996076822,-0.9995929003,-0.9999857545,-0.9998022914,0.0001977086067,0.0001976490021
32.8,0,0,1,0.9999395609,0.9997243285,1.000011325,0.9999400377,1.000018835,0.9999267459,-7.325410843e-05,8.524656005e-05
32.8,1,0.4,1,0.9956836104,0.9971455336,0.981372714,0.9988943338,0.9960788488,0.9938349724,-0.006165027618,0.006164991762
32.8,2,0.8,1,0.9752340317,0.9827201366,0.9717898369,0.9788736701,0.9817508459,0.9780737162,-0.02192628384,0.02192629501
32.8,3,1.2,1,0.9372690916,0.9462921023,0.9435181618,0.9517613649,0.9440905452,0.9445861578,-0.0554138422,0.05541374534
32.8,4,1.6,0.9299999475,0.8937931061,0.8937859535,0.8954427838,0.9081214666,0.8951998353,0.8972685933,-0.03273135424,0.03273131698
32.8,5,2,0.8491303921,0.8412702084,0.8302398324,0.8553103209,0.8400605917,0.8364747167,0.8406711817,-0.008459210396,0.01093122922
32.8,6,2.4,0.7682608366,0.7659395337,0.7687578797,0.7809373736,0.767118156,0.7698951364,0.7705296278,0.002268791199,0.003654372646
32.8,7,2.8,0.6873912811,0.6817665696,0.6800633073,0.6899317503,0.6858004928,0.678504467,0.6832133532,-0.004177927971,0.005194151308
32.8,8,3.2,0.6065217257,0.6067331433,0.5938693285,0.6028259993,0.5959928036,0.5921220779,0.5983086824,-0.008213043213,0.008297622204
32.8,9,3.6,0.5256521106,0.5083506703,0.5087792277,0.5138888359,0.4986570776,0.5107192397,0.5080789924,-0.01757311821,0.01757309958
32.8,10,4,0.4447825849,0.4275344014,0.4281758666,0.4303533137,0.4217509925,0.4307590425,0.4277147353,-0.01706784964,0.01706786081
32.8,11,4.4,0.3639130294,0.3493857384,0.3523021638,0.3539678752,0.3538760245,0.3516201079,0.35223037,-0.01168265939,0.01168264728
32.8,12,4.8,0.283043474,0.2765980959,0.2756139636,0.2767756879,0.2647014558,0.2792126834,0.2745803893,-0.008463084698,0.008463096805
32.8,13,5.2,0.2021739036,0.2026523054,0.1951357424,0.1989133507,0.1986899376,0.202511698,0.1995805949,-0.002593308687,0.002919775201
32.8,14,5.6,0.1213043407,0.1203345507,0.1233028919,0.1166635156,0.1153649315,0.1196242124,0.1190580279,-0.002246312797,0.00304574077
32.8,15,6,0.04043478146,0.0493738763,0.04907490313,0.04158051684,0.03610063717,0.0451675579,0.04425949976,0.003824718297,0.005558374338
32.8,16,6.4,-0.04043478146,-0.03498810902,-0.03110380471,-0.03969924152,-0.03763795644,-0.03394989297,-0.03547579795,0.004958983511,0.004958980717
32.8,17,6.8,-0.1213043407,-0.1075819731,-0.1056971848,-0.1109922379,-0.1102253199,-0.1088350639,-0.1086663455,0.01263799518,0.01263798494
32.8,18,7.2,-0.2021739036,-0.1848964542,-0.1835756302,-0.1909784526,-0.1840644777,-0.1896340847,-0.1866298169,0.01554408669,0.0155440839
32.8,19,7.6,-0.283043474,-0.2691193819,-0.2621655166,-0.2677270174,-0.2616795897,-0.266228199,-0.2653839588,0.01765951514,0.01765953377
32.8,20,8,-0.3639130294,-0.3432361782,-0.3417696059,-0.343827486,-0.3432265818,-0.3449451327,-0.3434010148,0.02051201463,0.02051203325
32.8,21,8.4,-0.4447825849,-0.4215433598,-0.4225042164,-0.4328767657,-0.418892771,-0.4232924581,-0.4238219261,0.02096065879,0.02096066996
32.8,22,8.8,-0.5256521106,-0.5020235181,-0.5030350089,-0.5108670592,-0.4976095855,-0.5001859665,-0.5027442575,0.02290785313,0.02290788293
32.8,23,9.2,-0.6065217257,-0.5904486179,-0.5936943293,-0.5959439874,-0.5927152038,-0.5884091854,-0.5922423005,0.01427942514,0.01427946053
32.8,24,9.6,-0.6873912811,-0.6881166101,-0.6860526204,-0.6865585446,-0.6873043776,-0.6860060096,-0.6868076324,0.0005836486816,0.0008737802273
32.8,25,10,-0.7682608366,-0.7710711956,-0.7773933411,-0.7734866738,-0.762611866,-0.7634593248,-0.7696045041,-0.001343667507,0.005523836706
32.8,26,10.4,-0.8491303921,-0.8451858163,-0.849062264,-0.8491683006,-0.8486402631,-0.8538278341,-0.8491768837,-4.649162292e-05,0.001847636653
32.8,27,10.8,-0.9299999475,-0.9090068936,-0.9103274345,-0.9074963927,-0.9124026299,-0.9124250412,-0.9103317261,0.01966822147,0.0196682699
32.8,28,11.2,-1,-0.9582563639,-0.96086514,-0.9449239373,-0.9604447484,-0.9574514031,-0.9563882947,0.0436117053,0.04361168295
32.8,29,11.6,-1,-0.9875046015,-0.9827235341,-0.9790577888,-0.9788597226,-0.9876694083,-0.9831629992,0.01683700085,0.01683698967
32.8,30,12,-1,-0.9993810058,-0.9975662231,-0.9994630814,-1.000018358,-0.9987549782,-0.9990367889,0.0009632110596,0.0009706139681
32.8,31,12.4,-1,-0.999987185,-0.9999450445,-0.9995118976,-0.9999189973,-1.000010133,-0.999874711,0.0001252889633,0.0001294016838
33.2,0,0,1,0.9997809529,0.9993882179,0.9995393157,0.9999927878,0.9998069406,0.9997016788,-0.0002983212471,0.0002983570157
33.2,1,0.4,1,0.996722579,0.9985607862,0.9849269986,0.9998850226,0.9988495708,0.9957889318,-0.004211068153,0.004211008549
33.2,2,0.8,1,0.9825513959,0.9900568724,0.9778551459,0.9856358767,0.9881052971,0.9848409891,-0.01515901089,0.0151590826
33.2,3,1.2,1,0.9481365085,0.9569268823,0.9526298046,0.9639134407,0.9550870061,0.9553387761,-0.04466122389,0.04466127232
33.2,4,1.6,0.9549999237,0.9068422914,0.9053162932,0.9085866809,0.9222209454,0.9091002941,0.9104133844,-0.04458653927,0.04458662122
33.2,5,2,0.8719564676,0.8568246365,0.8497152925,0.8715324402,0.8556697369,0.8526284099,0.8572740555,-0.01468241215,0.01468236465
33.2,6,2.4,0.7889130116,0.7849531174,0.7838662863,0.7964964509,0.7836146355,0.785024941,0.7867910862,-0.002121925354,0.005155301187
33.2,7,2.8,0.7058694959,0.6977162957,0.6979333162,0.7053861022,0.7017960548,0.6946278811,0.6994919777,-0.006377518177,0.006377565674
33.2,8,3.2,0.6228260398,0.6187478304,0.6089809537,0.6180394888,0.6100615859,0.6050387621,0.6121737361,-0.0106523037,0.0106523158
33.2,9,3.6,0.5397825837,0.5205444694,0.520462513,0.5263661742,0.5097424984,0.5210553408,0.5196342468,-0.02014833689,0.02014838532
33.2,10,4,0.4567390978,0.4390088916,0.4391469061,0.4422614574,0.4331478775,0.4391101301,0.4385350645,-0.01820403337,0.01820404455
33.2,11,4.4,0.3736956418,0.3593226671,0.3623883128,0.3622258306,0.3630226552,0.3600648344,0.361404866,-0.01229077578,0.01229078136
33.2,12,4.8,0.2906521559,0.2834814787,0.2828013599,0.2851299047,0.2730970979,0.2862482369,0.2821516097,-0.008500546217,0.008500540629
33.2,13,5.2,0.2076086849,0.2070759684,0.2016375065,0.2041404247,0.2029143423,0.2080757767,0.2047688067,-0.002839878201,0.003026717808
33.2,14,5.6,0.1245652065,0.1230588183,0.1271481961,0.120785214,0.1194887906,0.1237851605,0.1228532344,-0.001711972058,0.002745166421
33.2,15,6,0.04152173549,0.04865773395,0.05084340274,0.04208879918,0.03735378385,0.04715441167,0.04521962628,0.003697890788,0.005365071353
33.2,16,6.4,-0.04152173549,-0.03487430885,-0.03283505142,-0.04080088437,-0.03890646622,-0.03451348096,-0.03638603538,0.005135700107,0.005135697313
33.2,17,6.8,-0.1245652065,-0.1111881435,-0.1110368446,-0.1156163588,-0.114838995,-0.1127325818,-0.1130825728,0.01148263365,0.01148262154
33.2,18,7.2,-0.2076086849,-0.1900828928,-0.1903526485,-0.1977555156,-0.1888669431,-0.1941685975,-0.1922453195,0.01536336541,0.01536336541
33.2,19,7.6,-0.2906521559,-0.2750219703,-0.2694719434,-0.2740143239,-0.2684970498,-0.2731184363,-0.2720247805,0.01862737536,0.01862741075
33.2,20,8,-0.3736956418,-0.3503543139,-0.3521623015,-0.3535601199,-0.3518038094,-0.353824079,-0.3523409367,0.0213547051,0.02135471627
33.2,21,8.4,-0.4567390978,-0.4316184223,-0.434558928,-0.443629086,-0.4293072224,-0.4355129302,-0.4349253178,0.02181378007,0.02181378007
33.2,22,8.8,-0.5397825837,-0.5141252875,-0.5167485476,-0.5213317871,-0.5091706514,-0.5112948418,-0.5145341754,0.02524840832,0.02524835989
33.2,23,9.2,-0.6228260398,-0.6051926017,-0.6068832874,-0.6111911535,-0.6069685817,-0.6025636792,-0.6065598726,0.01626616716,0.01626617834
33.2,24,9.6,-0.7058694959,-0.7058335543,-0.7032586932,-0.7025488019,-0.704241097,-0.70174402,-0.7035251856,0.002344310284,0.002344262553
33.2,25,10,-0.7889130116,-0.7909910083,-0.7930724025,-0.7926680446,-0.7811778188,-0.7810972333,-0.7878012657,0.001111745834,0.005108678248
33.2,26,10.4,-0.8719564676,-0.8626405001,-0.8654041886,-0.866192162,-0.8649479747,-0.8710106611,-0.8660390973,0.005917370319,0.005917370319
33.2,27,10.8,-0.9549999237,-0.9233475924,-0.9233208299,-0.9207261801,-0.9264585972,-0.9262174964,-0.9240140915,0.03098583221,0.03098578379
33.2,28,11.2,-1,-0.9673016071,-0.9710288644,-0.9541201591,-0.9694302082,-0.9673001766,-0.9658361673,0.03416383266,0.03416379541
33.2,29,11.6,-1,-0.9915799499,-0.9897856116,-0.9832018018,-0.9857596755,-0.9944697618,-0.9889594316,0.01104056835,0.01104064006
33.2,30,12,-1,-1.000010252,-0.9992088079,-0.9999280572,-0.9999999404,-1.000011563,-0.9998317957,0.0001682043076,0.0001770019589
33.2,31,12.4,-1,-0.9999076128,-0.9999887943,-0.9994151592,-0.9999998808,-0.999571681,-0.9997766614,0.000223338604,0.0002233743726
33.6,0,0,1,1.000011563,0.9995978475,0.9998936057,0.9999789596,0.9999546409,0.9998873472,-0.0001126527786,0.0001173019409
33.6,1,0.4,1,0.9989523888,0.9995296001,0.9889594913,0.9999969006,1.000009179,0.9974895716,-0.002510428429,0.002514159773
33.6,2,0.8,1,0.988902092,0.9959336519,0.9830997586,0.991235435,0.9938957691,0.9906133413,-0.009386658669,0.009386658669
33.6,3,1.2,1,0.9593484998,0.967605114,0.9620715976,0.9746524096,0.9646778107,0.9656710625,-0.03432893753,0.03432891518
33.6,4,1.6,0.9799999595,0.9205098748,0.9178499579,0.9220245481,0.9359374642,0.9227583408,0.9238160253,-0.05618393421,0.05618392304
33.6,5,2,0.8947825432,0.8724653125,0.8686925173,0.8876513243,0.871319294,0.8691379428,0.8738532066,-0.02092933655,0.02092926577
33.6,6,2.4,0.8095651865,0.8040876389,0.8001896739,0.8120866418,0.8011987805,0.8011108041,0.8037346601,-0.005830526352,0.00683906069
33.6,7,2.8,0.7243477702,0.7146303654,0.7164431214,0.7215557098,0.7184827924,0.7134655714,0.7169154882,-0.007432281971,0.007432258222
33.6,8,3.2,0.6391304135,0.6313070059,0.6254739165,0.6335074306,0.624527812,0.6212257743,0.6272084117,-0.01192200184,0.01192202605
33.6,9,3.6,0.5539129972,0.5341742039,0.5326352715,0.5401886106,0.52208215,0.5324807763,0.5323121548,-0.02160084248,0.02160079405
33.6,10,4,0.4686956108,0.4510061145,0.4507305622,0.4541963041,0.4454219341,0.4501341283,0.4502977729,-0.01839783788,0.01839780249
33.6,11,4.4,0.3834782243,0.3702404797,0.3723576367,0.370441258,0.3729476929,0.369689554,0.3711353242,-0.01234290004,0.01234290004
33.6,12,4.8,0.2982608378,0.2911999226,0.2906665206,0.2934336066,0.2816210985,0.2935732901,0.2900988758,-0.008161962032,0.008161949925
33.6,13,5.2,0.2130434662,0.2121491432,0.2086136639,0.2089477181,0.2072400749,0.2137647867,0.2101430893,-0.002900376916,0.003188916948
33.6,14,5.6,0.1278260797,0.1267532706,0.1308579743,0.12493781,0.1245432571,0.1296642274,0.1273513138,-0.0004747658968,0.002422788646
33.6,15,6,0.04260869324,0.04822954535,0.05239482969,0.04241321981,0.03916699812,0.04913341254,0.04626759887,0.003658905625,0.005113775376
33.6,16,6.4,-0.04260869324,-0.03438882157,-0.03453347087,-0.04151746631,-0.04033686221,-0.03424736112,-0.03700479865,0.005603894591,0.00560389692
33.6,17,6.8,-0.1278260797,-0.1152217239,-0.1157633737,-0.1210640296,-0.1197737008,-0.1162840873,-0.1176213846,0.01020469517,0.01020469703
33.6,18,7.2,-0.2130434662,-0.1970264167,-0.1969043463,-0.2042766511,-0.1943682581,-0.1986133605,-0.1982378066,0.01480565965,0.01480565965
33.6,19,7.6,-0.2982608378,-0.2818152606,-0.2778174579,-0.2822347283,-0.2764052451,-0.2811259627,-0.279879719,0.01838111877,0.0183811076
33.6,20,8,-0.3834782243,-0.3577983975,-0.3639269769,-0.3628769815,-0.3611381054,-0.3629225492,-0.3617326021,0.02174562216,0.02174562216
33.6,21,8.4,-0.4686956108,-0.4428775609,-0.4473300874,-0.4543081522,-0.4407166541,-0.4477510154,-0.4465966821,0.02209892869,0.02209891751
33.6,22,8.8,-0.5539129972,-0.5277186632,-0.5320593715,-0.5318928361,-0.5223173499,-0.5255098343,-0.5278996229,0.02601337433,0.0260133855
33.6,23,9.2,-0.6391304135,-0.6209259033,-0.6206459999,-0.6273440719,-0.621599257,-0.6176359653,-0.6216302514,0.01750016212,0.0175001733
33.6,24,9.6,-0.7243477702,-0.7243056893,-0.7210105062,-0.7189007998,-0.7210589051,-0.7183972597,-0.7207345963,0.003613173962,0.003613138106
33.6,25,10,-0.8095651865,-0.8110904098,-0.8090672493,-0.8123345375,-0.8006694317,-0.8009470701,-0.8068217039,0.00274348259,0.004461276345
33.6,26,10.4,-0.8947825432,-0.8807194829,-0.8818910718,-0.8832572699,-0.8804742098,-0.8860384822,-0.8824760318,0.0123065114,0.01230643969
33.6,27,10.8,-0.9799999595,-0.93706429,-0.9354319572,-0.9341264963,-0.939894557,-0.9381176829,-0.9369269609,0.04307299852,0.04307296127
33.6,28,11.2,-1,-0.9766831994,-0.9810248017,-0.9638262391,-0.9777497053,-0.9762732387,-0.9751113653,0.02488863468,0.0248885639
33.6,29,11.6,-1,-0.994983077,-0.9953351617,-0.9876701832,-0.9918283224,-0.9986066818,-0.9936846495,0.006315350533,0.006315314677
33.6,30,12,-1,-0.9999107718,-0.9999426603,-1.000009298,-0.9999765158,-1.000005245,-0.9999688864,3.111362457e-05,3.691911843e-05
33.6,31,12.4,-1,-1.000005007,-0.9995779991,-0.9999206662,-1.000012279,-0.9998973608,-0.9998826981,0.0001173019409,0.0001242518483
34,0,0,1,0.9998294115,0.999894321,0.9999328256,0.9994986057,0.9999814034,0.9998272657,-0.0001727342606,0.0001726865739
34,1,0.4,1,0.999950707,0.9999033213,0.9926348329,0.9998967648,0.9999678731,0.998470664,-0.001529335976,0.001529300236
34,2,0.8,1,0.9944320917,0.9989651442,0.9880639911,0.9964972734,0.9971482754,0.9950214624,-0.00497853756,0.004978644662
34,3,1.2,1,0.9697237611,0.9770391583,0.971011281,0.9847527146,0.9732573032,0.9751567841,-0.02484321594,0.02484315634
34,4,1.6,1,0.9340836406,0.9301661253,0.9349873662,0.9498540759,0.9352425337,0.9368667603,-0.06313323975,0.06313325465
34,5,2,0.9189722538,0.888779223,0.8858371973,0.9032399058,0.8865984678,0.8856136203,0.8900136948,-0.02895855904,0.02895857021
34,6,2.4,0.831451118,0.8234995008,0.8178065419,0.8277037144,0.8184604049,0.818610549,0.8212162256,-0.01023489237,0.01023497619
34,7,2.8,0.7439299226,0.7314916849,0.7357678413,0.7376443148,0.7359526157,0.7350912094,0.7351895571,-0.008740365505,0.00874038972
34,8,3.2,0.6564087272,0.6438546181,0.6438701153,0.6498592496,0.6394680142,0.6387394667,0.643158257,-0.01325047016,0.01325043477
34,9,3.6,0.5688875914,0.5480414033,0.5474815965,0.5544170737,0.5363554955,0.5469887853,0.546656847,-0.02223074436,0.02223072015
34,10,4,0.4813664258,0.4639880955,0.4645561874,0.4662690163,0.4588256478,0.4628066421,0.4632891119,-0.0180773139,0.01807730831
34,11,4.4,0.3938452601,0.3818433285,0.3834981918,0.3791616857,0.3834520578,0.3812265098,0.3818363547,-0.01200890541,0.01200890541
34,12,4.8,0.3063240945,0.2989912331,0.3005605936,0.3019962311,0.2905752659,0.3015207648,0.2987287939,-0.007595300674,0.007595276926
34,13,5.2,0.218802914,0.2177297026,0.2156640291,0.2138850689,0.2118962258,0.2197962701,0.2157942504,-0.003008663654,0.003405997064
34,14,5.6,0.1312817484,0.1309429109,0.1351820529,0.1296179146,0.1291386485,0.1347474754,0.1319257915,0.000644043088,0.002302360488
34,15,6,0.0437605828,0.047957059,0.0531617254,0.04255692661,0.04129089415,0.05090221763,0.04717376456,0.003413181752,0.004882519599
34,16,6.4,-0.0437605828,-0.03416929394,-0.03548770025,-0.04276522994,-0.04160398617,-0.03475368395,-0.03775597736,0.006004605442,0.006004604045
34,17,6.8,-0.1312817484,-0.1204455048,-0.1193564534,-0.1268695593,-0.125313729,-0.1206109896,-0.1225192398,0.008762508631,0.00876250118
34,18,7.2,-0.218802914,-0.2040021122,-0.2031241953,-0.2106918991,-0.2004327476,-0.2045450211,-0.204559207,0.01424370706,0.01424371917
34,19,7.6,-0.3063240945,-0.288572818,-0.2873272598,-0.2905341387,-0.2844948471,-0.290053457,-0.2881965041,0.01812759042,0.01812759042
34,20,8,-0.3938452601,-0.3662232161,-0.3758052886,-0.3720977902,-0.3710922003,-0.3736399114,-0.3717716634,0.02207359672,0.02207357809
34,21,8.4,-0.4813664258,-0.4544801116,-0.4616319835,-0.4648112059,-0.4530602098,-0.461984396,-0.4591935575,0.02217286825,0.02217284404
34,22,8.8,-0.5688875914,-0.5419454575,-0.5479038358,-0.5424885154,-0.5360748768,-0.5422731042,-0.542137146,0.02675044537,0.02675043419
34,23,9.2,-0.6564087272,-0.6374708414,-0.6358698606,-0.6439268589,-0.6374431252,-0.6358840466,-0.6381189227,0.01828980446,0.01828978024
34,24,9.6,-0.7439299226,-0.7434168458,-0.7384305596,-0.7351091504,-0.7380915284,-0.7370125651,-0.7384121418,0.005517780781,0.005517792888
34,25,10,-0.831451118,-0.831020534,-0.826268971,-0.8320223093,-0.8209596872,-0.8225231171,-0.826558888,0.004892230034,0.005120670889
34,26,10.4,-0.9189722538,-0.8986746073,-0.8981860876,-0.8997072577,-0.8954089284,-0.9004244208,-0.8984802365,0.02049201727,0.02049199305
34,27,10.8,-1,-0.9505733252,-0.9481213093,-0.9467893839,-0.952854991,-0.9487420917,-0.9494161606,0.05058383942,0.05058377981
34,28,11.2,-1,-0.9849524498,-0.9879086018,-0.9735226035,-0.9847371578,-0.9827436805,-0.9827729464,0.01722705364,0.01722710207
34,29,11.6,-1,-0.9982375503,-0.9986025095,-0.9914034605,-0.9965492487,-0.9998854995,-0.9969356656,0.003064334393,0.003064346267
34,30,12,-1,-0.9993793964,-0.9999786615,-0.9998912215,-0.9997202754,-0.9999833703,-0.9997905493,0.0002094507217,0.0002094149531
34,31,12.4,-1,-0.9998465776,-0.9997839332,-0.9999937415,-0.9999434352,-0.999977529,-0.9999090433,9.095668793e-05,9.095668793e-05
34.4,0,0,1,0.999826014,0.9996575117,0.9999872446,0.9983741045,0.9999789,0.9995647669,-0.0004352331161,0.0004352450487
34.4,1,0.4,1,0.999833405,0.9997743368,0.9960188866,0.9992774129,0.999930799,0.9989669919,-0.001033008099,0.001033031964
34.4,2,0.8,1,0.9983380437,0.9995144606,0.9927999973,0.9999970794,0.9992615581,0.997982204,-0.00201779604,0.002017772291
34.4,3,1.2,1,0.9779677987,0.9841322899,0.979283452,0.9933395386,0.980507195,0.9830460548,-0.01695394516,0.01695394516
34.4,4,1.6,1,0.9463912249,0.9416114092,0.947419703,0.9638635516,0.9470288157,0.949262917,-0.05073708296,0.05073706061
34.4,5,2,0.9486165047,0.9055064917,0.9015755653,0.9185284972,0.9022487998,0.9016139507,0.9058946371,-0.04272186756,0.04272184521
34.4,6,2.4,0.8582720757,0.8426834941,0.8356928229,0.8431015015,0.83545959,0.8362447619,0.8386363983,-0.01963567734,0.01963564195
34.4,7,2.8,0.7679276466,0.7488187551,0.7548848987,0.7537913918,0.7539978623,0.7575814128,0.7538148165,-0.01411283016,0.01411278266
34.4,8,3.2,0.6775832176,0.6576535106,0.6611930132,0.6668897867,0.6560994983,0.6582200527,0.6600111723,-0.01757204533,0.01757204533
34.4,9,3.6,0.5872387886,0.5634771585,0.562486589,0.5690314174,0.5522766709,0.5629398227,0.5620423555,-0.02519643307,0.02519645728
34.4,10,4,0.4968943596,0.4791804254,0.4794088602,0.4787667096,0.4748640656,0.4763819873,0.4777204096,-0.01917394996,0.01917394996
34.4,11,4.4,0.4065499306,0.3947816193,0.3960521221,0.3886548579,0.3953117728,0.3937302232,0.3937060833,-0.01284384727,0.01284381188
34.4,12,4.8,0.3162055016,0.3079571724,0.3120481372,0.3110229969,0.3008632064,0.3099699318,0.3083722889,-0.007833212614,0.007833212614
34.4,13,5.2,0.2258610725,0.224054113,0.2230305672,0.2190358639,0.2173314989,0.2259930074,0.221889019,-0.003972053528,0.004024836235
34.4,14,5.6,0.1355166435,0.1360077411,0.1400283724,0.1345719695,0.132303074,0.1400391757,0.1365900785,0.001073434949,0.002736720489
34.4,15,6,0.04517221451,0.04767506197,0.05376789719,0.04269948602,0.04354568571,0.05237387121,0.04801240191,0.002840187401,0.004479888827
34.4,16,6.4,-0.04517221451,-0.03464902565,-0.03577061743,-0.04409297183,-0.04403296858,-0.03523389623,-0.03875589743,0.006416317075,0.006416318472
34.4,17,6.8,-0.1355166435,-0.1263857484,-0.1239236593,-0.1328191012,-0.1306296289,-0.1256020218,-0.1278720349,0.007644608617,0.007644611411
34.4,18,7.2,-0.2258610725,-0.2117521763,-0.211214155,-0.2174346894,-0.2084083706,-0.2112145275,-0.2120047808,0.01385629177,0.01385628898
34.4,19,7.6,-0.3162055016,-0.2957235873,-0.2976003885,-0.2989517748,-0.2934994996,-0.3004732132,-0.2972496748,0.01895582676,0.01895580813
34.4,20,8,-0.4065499306,-0.3773156404,-0.388869971,-0.3814903796,-0.382781446,-0.385833025,-0.3832581043,0.02329182625,0.02329183742
34.4,21,8.4,-0.4968943596,-0.4687176347,-0.4768298268,-0.4752758443,-0.4674323201,-0.4771409035,-0.473079294,0.02381506562,0.02381505445
34.4,22,8.8,-0.5872387886,-0.5590569973,-0.5643686652,-0.5533266664,-0.5521765351,-0.560685873,-0.5579229593,0.02931582928,0.02931584045
34.4,23,9.2,-0.6775832176,-0.655562222,-0.6537300944,-0.6607732773,-0.6557439566,-0.6563073993,-0.6564234495,0.0211597681,0.02115982771
34.4,24,9.6,-0.7679276466,-0.7626942992,-0.7570509315,-0.7515971661,-0.7568223476,-0.7570495605,-0.7570428252,0.01088482141,0.01088478602
34.4,25,10,-0.8582720757,-0.8509751558,-0.8446403742,-0.8519999385,-0.8417172432,-0.8435118198,-0.8465688825,0.01170319319,0.01170316897
34.4,26,10.4,-0.9486165047,-0.9157185555,-0.9138554335,-0.916156292,-0.9114260077,-0.9151038527,-0.914452076,0.03416442871,0.03416447714
34.4,27,10.8,-1,-0.9628024101,-0.9586234093,-0.9588519335,-0.9640945196,-0.9588342905,-0.9606412649,0.03935873508,0.03935868666
34.4,28,11.2,-1,-0.9900977015,-0.9921709895,-0.9827280641,-0.991550386,-0.9875273705,-0.98881495,0.01118505001,0.01118509751
34.4,29,11.6,-1,-0.9998683333,-0.9990631938,-0.9946787953,-0.9999869466,-0.9999842048,-0.9987162352,0.001283764839,0.001283705235
34.4,30,12,-1,-0.9990565777,-1.000004768,-0.9996482134,-0.9994989038,-0.9999724627,-0.9996361732,0.0003638267517,0.0003657221678
34.4,31,12.4,-1,-0.9997395873,-1.000008583,-1.000011086,-0.9992858768,-0.9999360442,-0.9997962117,0.0002037882805,0.0002116322576
34.8,0,0,1,0.9999967217,0.999767065,0.9998279214,0.9997266531,0.999971211,0.9998579025,-0.0001420974731,0.0001420855551
34.8,1,0.4,1,1.000001073,1.000003099,0.9989124537,0.9996016026,1.000003695,0.999704361,-0.0002956390381,0.0002987623157
34.8,2,0.8,1,0.9999422431,0.9995967746,0.9973185658,1.000004649,0.9998905063,0.9993505478,-0.0006494522095,0.000651311886
34.8,3,1.2,1,0.984226644,0.9903341532,0.9870171547,0.9973335266,0.9862294197,0.9890281558,-0.0109718442,0.01097181998
34.8,4,1.6,1,0.9570504427,0.9529188871,0.9593210816,0.9724061489,0.9582611322,0.9599915743,-0.04000842571,0.04000846297
34.8,5,2,0.9782608151,0.9208379388,0.9179143906,0.933678925,0.9172115922,0.9172484279,0.9213782549,-0.05688256025,0.05688256025
34.8,6,2.4,0.8850930929,0.8605253696,0.8541910052,0.8583843708,0.8536368608,0.8536947966,0.8560865521,-0.02900654078,0.02900661156
34.8,7,2.8,0.7919254303,0.7683368325,0.7745701075,0.7699616551,0.774030745,0.7800372243,0.7733873129,-0.01853811741,0.01853811741
34.8,8,3.2,0.6987577081,0.6746823192,0.6787822247,0.6839199066,0.6752124429,0.6783128977,0.6781819463,-0.0205757618,0.02057575062
34.8,9,3.6,0.6055899858,0.5821861625,0.5791410208,0.5836161971,0.5735971928,0.5796929002,0.5796467066,-0.02594327927,0.02594329044
34.8,10,4,0.5124223232,0.4968651533,0.4949269593,0.4912579656,0.4926706553,0.4903980792,0.4932237566,-0.01919856668,0.01919856109
34.8,11,4.4,0.4192546308,0.4122134745,0.4090937376,0.3984630108,0.4081007242,0.4065239131,0.4068789482,-0.01237568259,0.01237565838
34.8,12,4.8,0.3260869384,0.3194520772,0.3239628971,0.3203813136,0.3154270947,0.3190231621,0.3196492791,-0.006437659264,0.006437629461
34.8,13,5.2,0.2329192311,0.2327712029,0.2315486073,0.2240541428,0.224901244,0.2331283092,0.2292807102,-0.003638520837,0.003722161055
34.8,14,5.6,0.1397515386,0.1413546503,0.1444737017,0.1396898329,0.1353282183,0.1456878781,0.1413068473,0.0015553087,0.003349327948
34.8,15,6,0.04658384621,0.04818787798,0.05432708561,0.04302021861,0.04604038969,0.05372235179,0.04905958474,0.002475738525,0.004118571989
34.8,16,6.4,-0.04658384621,-0.03725731373,-0.03630657494,-0.04533048719,-0.04730229825,-0.03576730937,-0.04039279744,0.006191048771,0.006478430238
34.8,17,6.8,-0.1397515386,-0.1324318498,-0.1288582683,-0.1388474852,-0.1370759457,-0.1306465119,-0.1335720122,0.006179526448,0.006179526448
34.8,18,7.2,-0.2329192311,-0.2212061882,-0.220348075,-0.2242300063,-0.2201792896,-0.2186703086,-0.2209267616,0.01199246943,0.01199245732
34.8,19,7.6,-0.3260869384,-0.3072187603,-0.3084771633,-0.3073620796,-0.3050619662,-0.3111919761,-0.3078623712,0.01822456717,0.01822454855
34.8,20,8,-0.4192546308,-0.3928158879,-0.4032411575,-0.3912407458,-0.3948165178,-0.3982039094,-0.3960636556,0.02319097519,0.02319098637
34.8,21,8.4,-0.5124223232,-0.4876263738,-0.4926356971,-0.4856922626,-0.4822996259,-0.4935168028,-0.4883541167,0.02406820655,0.02406817116
34.8,22,8.8,-0.6055899858,-0.5798206329,-0.5822644234,-0.5643974543,-0.5705641508,-0.5801734328,-0.5754440427,0.03014594316,0.03014596738
34.8,23,9.2,-0.6987577081,-0.6754704118,-0.6741645336,-0.6779524088,-0.6752637029,-0.6783686876,-0.6762439609,0.02251374722,0.02251375839
34.8,24,9.6,-0.7919254303,-0.7809062004,-0.7770262957,-0.7682244778,-0.7762141228,-0.7785205245,-0.77617836,0.01574707031,0.0157471057
34.8,25,10,-0.8850930929,-0.8705945015,-0.8635566235,-0.8720696568,-0.8626952171,-0.8641314507,-0.8666094542,0.01848363876,0.01848360337
34.8,26,10.4,-0.9782608151,-0.930103302,-0.9296829104,-0.9327098727,-0.9254361987,-0.9295916557,-0.9295047522,0.04875606298,0.04875602573
34.8,27,10.8,-1,-0.9721615911,-0.9691668749,-0.9707649946,-0.9745367169,-0.9679254293,-0.9709111452,0.02908885479,0.029088879
34.8,28,11.2,-1,-0.9934943914,-0.9963650703,-0.9914041758,-0.9964024425,-0.990836978,-0.9937006235,0.006299376488,0.006299388595
34.8,29,11.6,-1,-1.000012994,-0.9997168779,-0.9979700446,-0.9999194145,-1.000005245,-0.9995248914,0.0004751086235,0.0004823803902
34.8,30,12,-1,-0.9999492168,-0.999909997,-0.9994983673,-0.9999847412,-1.000004768,-0.9998694658,0.0001305341721,0.0001324892073
34.8,31,12.4,-1,-0.9999641776,-0.9999431372,-0.9999701977,-0.9999876618,-0.99999547,-0.9999721646,2.783536911e-05,2.787113226e-05
35.2,0,0,1,0.9999575019,0.9998874664,0.9996481538,0.9999504089,0.9998955131,0.9998677969,-0.0001322031021,0.0001321911841
35.2,1,0.4,1,0.9999830723,0.9997999072,0.9999930263,0.9999085069,0.9998889565,0.9999147654,-8.523464203e-05,8.530616469e-05
35.2,2,0.8,1,1.000008464,0.9993325472,0.9998086095,0.9998127222,0.9999327064,0.9997790456,-0.0002209544182,0.000224375719
35.2,3,1.2,1,0.98877424,0.9945367575,0.9929711223,0.9994290471,0.9915475249,0.9934517145,-0.006548285484,0.006548261736
35.2,4,1.6,1,0.9666098356,0.9623900652,0.9698153138,0.9795523882,0.9692223668,0.9695180058,-0.03048199415,0.03048200533
35.2,5,2,1,0.9347975254,0.9332037568,0.9482120872,0.9318336844,0.9327613711,0.9361616969,-0.06383830309,0.06383831799
35.2,6,2.4,0.9142856002,0.8779281974,0.8727451563,0.8741777539,0.8717821836,0.8714537621,0.8736173511,-0.04066824913,0.04066818953
35.2,7,2.8,0.8180450201,0.788113296,0.7941109538,0.7865529656,0.7943123579,0.8027586937,0.7931696773,-0.02487534285,0.02487536706
35.2,8,3.2,0.72180444,0.6947707534,0.6967737079,0.7034345269,0.6960229874,0.6982972622,0.6978598833,-0.02394455671,0.0239445921
35.2,9,3.6,0.6255638599,0.6029565334,0.5974758267,0.6016057134,0.5967732668,0.5969827175,0.5991588235,-0.02640503645,0.02640504763
35.2,10,4,0.5293232799,0.5167099833,0.5119740367,0.5068685412,0.5132977366,0.505141139,0.5107982755,-0.01852500439,0.01852499321
35.2,11,4.4,0.43308267,0.4314083159,0.422938168,0.4124080837,0.4226631224,0.4196392596,0.4218114018,-0.01127126813,0.01127128024
35.2,12,4.8,0.3368420601,0.3327514231,0.3357382119,0.3321007192,0.3315716386,0.3282192349,0.3320762217,-0.004765838385,0.004765814636
35.2,13,5.2,0.24060148,0.2424502969,0.2408266068,0.2315012813,0.2342214286,0.2410231233,0.2380045354,-0.002596944571,0.003595167305
35.2,14,5.6,0.144360885,0.1471307725,0.1494503617,0.1466424465,0.1399747133,0.1516497582,0.1469696164,0.002608731389,0.004363194108
35.2,15,6,0.04812029749,0.04948367551,0.05404208601,0.04466756433,0.04852580279,0.05526467413,0.05039676279,0.002276465297,0.003657556372
35.2,16,6.4,-0.04812029749,-0.03974524885,-0.03833726048,-0.04635839537,-0.05073271692,-0.0364350006,-0.04232172295,0.005798574537,0.006843540817
35.2,17,6.8,-0.144360885,-0.1387919486,-0.1337490082,-0.1448120475,-0.1434102654,-0.1359275877,-0.1393381655,0.005022719502,0.005203178618
35.2,18,7.2,-0.24060148,-0.2312304825,-0.2298734784,-0.232933253,-0.232382983,-0.226665169,-0.2306170762,0.009984403849,0.009984406643
35.2,19,7.6,-0.3368420601,-0.3203936517,-0.3208261132,-0.318970263,-0.318831712,-0.3217602968,-0.3201563954,0.01668566465,0.01668565348
35.2,20,8,-0.43308267,-0.410251081,-0.4191803932,-0.4049189687,-0.4089269042,-0.4109324217,-0.4108419418,0.02224072814,0.02224071696
35.2,21,8.4,-0.5293232799,-0.5080961585,-0.508276999,-0.5001538396,-0.4997642934,-0.5100326538,-0.5052647591,0.02405852079,0.02405849099
35.2,22,8.8,-0.6255638599,-0.6027333736,-0.6019026637,-0.5813030005,-0.5912168622,-0.6001676917,-0.595464766,0.03009909391,0.03009914234
35.2,23,9.2,-0.72180444,-0.6968420148,-0.6945810318,-0.697860837,-0.6964143515,-0.7010145783,-0.6973425746,0.02446186543,0.0244618766
35.2,24,9.6,-0.8180450201,-0.7995269895,-0.79769665,-0.7857936025,-0.7964653969,-0.8001812696,-0.7959327698,0.02211225033,0.02211223915
35.2,25,10,-0.9142856002,-0.8896650672,-0.8822547197,-0.890263617,-0.8830826283,-0.8848640323,-0.8860260248,0.02825957537,0.02825958654
35.2,26,10.4,-1,-0.9429987669,-0.9439936876,-0.947426796,-0.9388407469,-0.9442915916,-0.9435103536,0.05648964643,0.05648968369
35.2,27,10.8,-1,-0.9802955389,-0.9780900478,-0.9798719287,-0.9824932218,-0.9769096375,-0.979532063,0.02046793699,0.02046792582
35.2,28,11.2,-1,-0.9957779646,-0.9985366464,-0.9974889755,-0.9991200566,-0.9943169355,-0.99704808,0.002951920033,0.002951884177
35.2,29,11.6,-1,-0.9998361468,-1.00001204,-0.9999428988,-0.9997065067,-0.9999485016,-0.999889195,0.0001108050346,0.0001155972495
35.2,30,12,-1,-0.9999107718,-0.9995805025,-0.9998930097,-0.9998889565,-0.9999742508,-0.9998494983,0.0001505017281,0.0001505017281
35.2,31,12.4,-1,-0.9999977946,-0.9998913407,-0.9999827743,-0.999977231,-0.9999483228,-0.9999595881,4.041194916e-05,4.050731513e-05
35.6,0,0,1,1.00001049,0.9999828339,0.9999035597,0.9999716282,0.9999652505,0.9999668002,-3.319978714e-05,3.744363858e-05
35.6,1,0.4,1,0.9999871254,0.999827981,0.9999975562,0.9999961257,1.000010252,0.9999637604,-3.623962402e-05,4.029273987e-05
35.6,2,0.8,1,0.9999581575,0.9999812841,0.9999675155,0.9999370575,0.9999162555,0.9999520183,-4.798173904e-05,4.794597771e-05
35.6,3,1.2,1,0.9935314655,0.9984054565,0.9953496456,0.9998727441,0.9960156083,0.9966349602,-0.003365039825,0.003365016077
35.6,4,1.6,1,0.9760019183,0.9724547863,0.9778933525,0.9860401154,0.9801440835,0.9785068631,-0.02149313688,0.02149314806
35.6,5,2,1,0.9489740133,0.9490443468,0.9590883851,0.9451009631,0.9489509463,0.9502317309,-0.04976826906,0.04976826906
35.6,6,2.4,0.9499999285,0.8952855468,0.8928669691,0.8895545602,0.8894256353,0.889337182,0.8912938833,-0.05870604515,0.05870594829
35.6,7,2.8,0.8499999046,0.8081886172,0.8146747351,0.8034080267,0.8145033121,0.8261241317,0.8133797646,-0.03662014008,0.03662014008
35.6,8,3.2,0.7499999404,0.7147384882,0.7178432941,0.7260667086,0.7175936699,0.7178543806,0.7188193202,-0.03118062019,0.03118063137
35.6,9,3.6,0.6499999166,0.6239330173,0.6178465486,0.6268332005,0.6224837899,0.615453124,0.621309936,-0.02868998051,0.02868998051
35.6,10,4,0.5499999523,0.5365208387,0.5304946303,0.5308746099,0.5357328653,0.520336628,0.5307918787,-0.01920807362,0.01920803823
35.6,11,4.4,0.4499999583,0.4506613314,0.438152343,0.4342529178,0.4392555058,0.4335529506,0.4391749799,-0.01082497835,0.01108949818
35.6,12,4.8,0.3499999642,0.3461010158,0.3488148153,0.3481335342,0.3493848741,0.3378185928,0.3460505605,-0.003949403763,0.003949397709
35.6,13,5.2,0.2499999702,0.2519442737,0.2535492778,0.2442632616,0.2445467561,0.2495202124,0.2487647533,-0.001235216856,0.003432658268
35.6,14,5.6,0.1499999911,0.1532956064,0.1553352773,0.1536869109,0.1449162811,0.1576298773,0.1529727876,0.002972796559,0.005006283522
35.6,15,6,0.04999999329,0.05087184161,0.05462236702,0.04772919416,0.05013884231,0.0567310676,0.05201866105,0.002018667758,0.002926988993
35.6,16,6.4,-0.04999999329,-0.04216455668,-0.0404570438,-0.0480312705,-0.05465851724,-0.03675272688,-0.04441282526,0.005587168038,0.007450579666
35.6,17,6.8,-0.1499999911,-0.1452204287,-0.140393436,-0.1523752958,-0.1502372324,-0.1413133889,-0.1459079683,0.004092022777,0.005137053318
35.6,18,7.2,-0.2499999702,-0.2413464189,-0.2403972447,-0.2454216629,-0.246001929,-0.2348401248,-0.2416014969,0.008398473263,0.008398493752
35.6,19,7.6,-0.3499999642,-0.3335865736,-0.3342322111,-0.3363216519,-0.3345409334,-0.332426995,-0.3342216611,0.01577830315,0.01577829197
35.6,20,8,-0.4499999583,-0.4278244972,-0.4362160265,-0.4270482659,-0.425085634,-0.4242814183,-0.4280911982,0.02190876007,0.02190878987
35.6,21,8.4,-0.5499999523,-0.5286537409,-0.5257747769,-0.5224296451,-0.5195220113,-0.5275118947,-0.5247784257,0.02522152662,0.0252215378
35.6,22,8.8,-0.6499999166,-0.6261025667,-0.624135077,-0.6098310351,-0.6153489947,-0.6211098433,-0.6193054914,0.03069442511,0.03069441393
35.6,23,9.2,-0.7499999404,-0.7179510593,-0.7161555886,-0.7216119766,-0.7182590961,-0.7247068882,-0.7197369337,0.03026300669,0.03026301786
35.6,24,9.6,-0.8499999046,-0.8180267215,-0.8186261654,-0.8057458401,-0.8165085316,-0.8223914504,-0.8162597418,0.03374016285,0.03374016285
35.6,25,10,-0.9499999285,-0.9086883068,-0.9009450674,-0.9045869112,-0.9018241763,-0.905400753,-0.9042890668,0.04571086168,0.04571088403
35.6,26,10.4,-1,-0.9561883807,-0.9574968815,-0.959086597,-0.9506320953,-0.9585396051,-0.9563887715,0.04361122847,0.04361128807
35.6,27,10.8,-1,-0.9879162312,-0.984662652,-0.9853289127,-0.9878017902,-0.9860371351,-0.9863492846,0.01365071535,0.01365065575
35.6,28,11.2,-1,-0.9979682565,-0.9998965859,-0.9986795187,-0.9998640418,-0.9976547956,-0.9988126755,0.001187324524,0.001187360263
35.6,29,11.6,-1,-0.9996489286,-0.9999818802,-1.000009775,-0.9998969436,-0.9999148846,-0.9998905063,0.0001094937325,0.000113427639
35.6,30,12,-1,-1.000003695,-0.9998962283,-0.9999893904,-1.000008106,-0.9999462366,-0.9999687076,3.129243851e-05,3.598928379e-05
35.6,31,12.4,-1,-0.9999075532,-0.9999665022,-1.000001907,-0.9998829365,-0.9999040365,-0.9999325871,6.741285324e-05,6.81757956e-05
36,0,0,1,0.9998735189,0.9998232722,1.000004411,0.9998891354,0.9999639988,0.9999108315,-8.916854858e-05,9.089708328e-05
36,1,0.4,1,0.9997878075,0.9999101758,0.9999690652,0.9999143481,0.9998205304,0.9998804331,-0.0001195669174,0.000119614604
36,2,0.8,1,0.9995360374,0.9998942614,0.9999927282,0.9997445345,0.9994719028,0.9997278452,-0.000272154808,0.000272107136
36,3,1.2,1,0.9981508255,0.9998708367,0.9976755381,0.9999491572,0.9994025826,0.999009788,-0.0009902119637,0.0009902119637
36,4,1.6,1,0.9852639437,0.9810069799,0.9856991172,0.9921107292,0.9902364016,0.9868634343,-0.01313656569,0.01313656569
36,5,2,1,0.9632911086,0.9642366767,0.9699510336,0.9586522579,0.9648401737,0.9641942978,-0.03580570221,0.03580575064
36,6,2.4,0.9857141972,0.9128705859,0.9132553339,0.904747963,0.907263875,0.9071148634,0.9090505838,-0.07666361332,0.07666367292
36,7,2.8,0.8819547892,0.828615725,0.8357748985,0.8204357028,0.8353679776,0.849642396,0.8339673281,-0.04798746109,0.04798744991
36,8,3.2,0.7781954408,0.7349859476,0.7388079166,0.7494082451,0.7412004471,0.738127768,0.740506053,-0.0376893878,0.03768937662
36,9,3.6,0.6744360328,0.6454918385,0.6402211189,0.6528928876,0.6491050124,0.6349080205,0.6445237398,-0.02991229296,0.02991225757
36,10,4,0.5706766248,0.5567161441,0.5510314703,0.5557071567,0.5593889952,0.5361605287,0.5518008471,-0.01887577772,0.01887576655
36,11,4.4,0.4669172466,0.470213443,0.4546205103,0.4567141533,0.4566991925,0.4476324022,0.4571759105,-0.009741336107,0.01105978526
36,12,4.8,0.3631578684,0.3594817519,0.3637047112,0.3646119237,0.3678061962,0.3477735817,0.360675633,-0.002482235432,0.005141925998
36,13,5.2,0.2593984604,0.2616464794,0.2662329376,0.2571442425,0.2550418973,0.2581172884,0.2596365809,0.0002381205559,0.003394889878
36,14,5.6,0.1556390822,0.1597589403,0.1612577736,0.1606079042,0.150421679,0.1636486202,0.1591389924,0.003499910235,0.005586862564
36,15,6,0.05187969282,0.05220803246,0.05555158854,0.05088489875,0.05186810344,0.05798015743,0.05369855836,0.001818865538,0.002221416682
36,16,6.4,-0.05187969282,-0.04456155002,-0.04280038178,-0.04987764359,-0.05857754499,-0.03677501529,-0.04651842639,0.005361266434,0.008040406741
36,17,6.8,-0.1556390822,-0.1517769396,-0.1483042687,-0.1604067683,-0.1571249068,-0.1462054998,-0.1527636647,0.002875417471,0.005376809742
36,18,7.2,-0.2593984604,-0.2516362667,-0.2523654103,-0.2582325339,-0.2593474388,-0.2431581914,-0.2529479861,0.006450474262,0.006450491957
36,19,7.6,-0.3631578684,-0.3469952941,-0.3492038548,-0.3541255891,-0.3506520689,-0.3434435129,-0.3488840759,0.01427379251,0.01427380461
36,20,8,-0.4669172466,-0.4459864497,-0.4554326236,-0.4500276148,-0.4422490299,-0.4381836355,-0.4463758469,0.02054139972,0.0205413755
36,21,8.4,-0.5706766248,-0.5495333672,-0.5454031229,-0.545573771,-0.5403878093,-0.5454209447,-0.5452638268,0.02541279793,0.02541282214
36,22,8.8,-0.6744360328,-0.6503240466,-0.6476290822,-0.6388828754,-0.6405636072,-0.6423484683,-0.6439496279,0.0304864049,0.03048641607
36,23,9.2,-0.7781954408,-0.7393702269,-0.7378883958,-0.7457304597,-0.7406713367,-0.7492665052,-0.742585361,0.03561007977,0.03561005741
36,24,9.6,-0.8819547892,-0.8367699385,-0.8399487734,-0.8253951669,-0.8372087479,-0.8448981643,-0.8368441463,0.04511064291,0.04511063173
36,25,10,-0.9857141972,-0.9279261827,-0.9201657772,-0.9188528061,-0.9207431078,-0.9260742664,-0.9227523804,0.06296181679,0.06296177208
36,26,10.4,-1,-0.9694669247,-0.9701707363,-0.9701299667,-0.9625442028,-0.9720502496,-0.9688724279,0.03112757206,0.03112758324
36,27,10.8,-1,-0.9953146577,-0.9897379279,-0.9904201031,-0.9927572608,-0.9941632152,-0.9924786687,0.00752133131,0.007521367166
36,28,11.2,-1,-0.9997932911,-1.000015855,-0.9995900989,-0.999886632,-0.9998753071,-0.9998321533,0.0001678466797,0.0001741051674
36,29,11.6,-1,-0.9994489551,-0.9999555945,-0.9998637438,-0.9999645948,-0.9996055365,-0.9997676611,0.0002323389053,0.0002323150693
36,30,12,-1,-0.9998069406,-1.000016212,-0.999964416,-0.9998115897,-0.9998987913,-0.9998995662,0.0001004338264,0.0001068949714
36,31,12.4,-1,-0.999515295,-1.000010848,-0.9998739362,-0.9995312691,-0.9995300174,-0.9996922612,0.000307738781,0.000312066084
36.4,0,0,1,0.999299407,0.9993926287,0.9999665618,0.9999907017,0.9999361038,0.9997171164,-0.0002828836441,0.0002829194127
36.4,1,0.4,1,0.9999355674,0.9999237657,0.9997096658,1.000020266,0.9997826815,0.999874413,-0.0001255869865,0.0001337170543
36.4,2,0.8,1,0.9977811575,0.9997540116,0.9997701049,1.000022173,0.9994699955,0.9993594885,-0.0006405115128,0.0006493806723
36.4,3,1.2,1,0.9999350309,0.9998425841,0.9995953441,1.000009179,0.9999850392,0.9998734593,-0.0001265406609,0.0001302361488
36.4,4,1.6,1,0.9927660227,0.9890766144,0.9930418134,0.9972709417,0.9962553382,0.9936822057,-0.006317794323,0.006317853928
36.4,5,2,1,0.9745280147,0.9800560474,0.9804689288,0.9724420905,0.9756095409,0.9766209722,-0.02337902784,0.02337907627
36.4,6,2.4,1,0.9294540286,0.9331733584,0.9197181463,0.9253994823,0.9237059951,0.9262902141,-0.07370978594,0.07370980084
36.4,7,2.8,0.9210525155,0.8490948081,0.8562492728,0.8380721807,0.8574433327,0.870824635,0.8543368578,-0.06671565771,0.06671567261
36.4,8,3.2,0.8126934171,0.7556766272,0.759496212,0.7733924985,0.7646434903,0.7621360421,0.763068974,-0.04962444305,0.04962444305
36.4,9,3.6,0.704334259,0.6709292531,0.6634536386,0.6797519922,0.6767564416,0.6605975628,0.6702977419,-0.03403651714,0.03403647989
36.4,10,4,0.5959751606,0.578638196,0.5724807382,0.5813915133,0.584249258,0.5598863363,0.5753291845,-0.02064597607,0.02064595185
36.4,11,4.4,0.4876160324,0.4910529554,0.4717737436,0.480127573,0.4751724005,0.4663090706,0.4768871367,-0.01072889566,0.01210365258
36.4,12,4.8,0.3792569041,0.374877423,0.3788492084,0.3815654814,0.386592418,0.3627266288,0.37692222,-0.002334684134,0.006192308851
36.4,13,5.2,0.2708978057,0.2723740041,0.2792933583,0.270195365,0.2664108872,0.2700183392,0.271658361,0.0007605552673,0.003188115312
36.4,14,5.6,0.1625386775,0.1666080058,0.166811347,0.1677417159,0.1566145867,0.1703156531,0.1656182706,0.003079593182,0.005449220538
36.4,15,6,0.05417956039,0.05470181257,0.05617189407,0.05405580625,0.05473359302,0.05954756588,0.05584213138,0.001662570983,0.001712075667
36.4,16,6.4,-0.05417956039,-0.047727447,-0.04550875351,-0.0518018268,-0.0621156767,-0.038513273,-0.04913339764,0.005046162754,0.00822061114
36.4,17,6.8,-0.1625386775,-0.1593778133,-0.1567106396,-0.1682986319,-0.1637862921,-0.1541539729,-0.1604654491,0.002073228359,0.004876235034
36.4,18,7.2,-0.2708978057,-0.2620106637,-0.264674902,-0.2713648975,-0.2734567523,-0.2551517189,-0.2653318048,0.005566000938,0.006776434369
36.4,19,7.6,-0.3792569041,-0.3623973429,-0.3647742867,-0.3727228343,-0.3685047626,-0.3600222468,-0.3656843305,0.01357257366,0.01357260905
36.4,20,8,-0.4876160324,-0.4674116373,-0.4755282402,-0.4733854532,-0.4611088336,-0.4586858451,-0.4672239721,0.02039206028,0.02039203048
36.4,21,8.4,-0.5959751606,-0.5724554658,-0.5659870505,-0.5692933202,-0.5627014637,-0.5674573779,-0.5675789118,0.02839624882,0.0283962246
36.4,22,8.8,-0.704334259,-0.6774075627,-0.6728563905,-0.6688312888,-0.6676973701,-0.6677159071,-0.6709016562,0.03343260288,0.03343255445
36.4,23,9.2,-0.8126934171,-0.7638299465,-0.7600755692,-0.7701169252,-0.7641221285,-0.774846077,-0.7665981054,0.04609531164,0.04609528929
36.4,24,9.6,-0.9210525155,-0.855799973,-0.8621242046,-0.8455182314,-0.8582057953,-0.8662914038,-0.8575879335,0.06346458197,0.06346459687
36.4,25,10,-1,-0.9463237524,-0.9395930171,-0.9331018329,-0.9395902753,-0.9431909919,-0.9403599501,0.05964004993,0.05964002758
36.4,26,10.4,-1,-0.9805674553,-0.9824036956,-0.9806311131,-0.9742360711,-0.9818237424,-0.9799324274,0.02006757259,0.02006758377
36.4,27,10.8,-1,-0.9997277856,-0.994821012,-0.9952867627,-0.9972839355,-0.9989305139,-0.9972100258,0.002789974213,0.002789997961
36.4,28,11.2,-1,-0.999807179,-0.9998594522,-0.9999092221,-0.9999954104,-0.9999862909,-0.9999114871,8.851289749e-05,8.848905418e-05
36.4,29,11.6,-1,-0.9998639226,-0.9996834397,-0.9995530248,-0.9998601675,-1.000000119,-0.999792099,0.000207901001,0.000207912919
36.4,30,12,-1,-0.9994921684,-0.9999836087,-0.9999932051,-0.9997860789,-1.000005245,-0.9998520017,0.000147998333,0.0001500368089
36.4,31,12.4,-1,-0.9998181462,-0.9999881983,-0.999756515,-0.9999705553,-0.9998294711,-0.9998725653,0.0001274347305,0.0001274228125
36.8,0,0,1,0.9996793866,0.9997854233,0.9994514585,0.9999765158,1.000008464,0.9997802973,-0.0002197027206,0.000223135954
36.8,1,0.4,1,1.000006795,0.9999092817,0.9995406866,0.9998272061,0.9998328686,0.9998233914,-0.0001766085625,0.0001793503761
36.8,2,0.8,1,0.9990525246,0.9998617172,0.9997730255,0.999830246,0.9999953508,0.9997025728,-0.0002974271774,0.0002974271774
36.8,3,1.2,1,0.9999760985,0.9999446273,0.999980092,0.9999675751,0.999958396,0.9999653697,-3.463029861e-05,3.464222027e-05
36.8,4,1.6,1,0.9971263409,0.9942686558,0.9983354211,0.999642849,0.9992568493,0.9977260828,-0.002273917198,0.002273976803
36.8,5,2,1,0.980831027,0.9895915389,0.989451766,0.9844863415,0.9837239981,0.9856168628,-0.01438313723,0.01438306551
36.8,6,2.4,1,0.9432272911,0.9501957297,0.9345085025,0.9430015683,0.9379054904,0.9417676926,-0.05823230743,0.05823228508
36.8,7,2.8,0.9649121761,0.8690502048,0.8757072687,0.8567775488,0.8793994784,0.8911365271,0.8744141459,-0.09049803019,0.09049797058
36.8,8,3.2,0.8513931036,0.7815585732,0.7839341164,0.7989484072,0.7872104645,0.7885574102,0.7880417705,-0.06335133314,0.06335131079
36.8,9,3.6,0.7378740311,0.7035292387,0.6929308176,0.7084746957,0.7056339383,0.6914103627,0.7003957629,-0.03747826815,0.03747821972
36.8,10,4,0.6243548989,0.6070523858,0.5991009474,0.6087251902,0.6090786457,0.5900921822,0.602809906,-0.02154499292,0.02154502831
36.8,11,4.4,0.5108358264,0.5135556459,0.4944917858,0.5048521161,0.4947271347,0.4910595715,0.4997372627,-0.01109856367,0.01218650304
36.8,12,4.8,0.3973167837,0.3950233459,0.3968538344,0.3990738988,0.4053808153,0.383667767,0.3959999681,-0.001316815615,0.005245310254
36.8,13,5.2,0.2837976813,0.2860192657,0.2942180037,0.2836012542,0.277954489,0.2849644721,0.285351485,0.001553803682,0.003969663288
36.8,14,5.6,0.1702786237,0.1738449931,0.1738426983,0.1764583141,0.163493216,0.1784247607,0.1732127964,0.00293417275,0.005648335908
36.8,15,6,0.05675953999,0.05806737766,0.05795729905,0.05661838129,0.05880073458,0.0617152378,0.05863180757,0.001872267574,0.001928729587
36.8,16,6.4,-0.05675953999,-0.05305081233,-0.0497597903,-0.05388857052,-0.06519623846,-0.04336881638,-0.05305285007,0.003706689924,0.007081373595
36.8,17,6.8,-0.1702786237,-0.1684254855,-0.1658967584,-0.1755327135,-0.1712549925,-0.1645426899,-0.1691305339,0.001148089767,0.003640279174
36.8,18,7.2,-0.2837976813,-0.276154995,-0.2789966464,-0.2839428186,-0.2874613106,-0.2708610892,-0.2794833779,0.004314303398,0.005837815814
36.8,19,7.6,-0.3973167837,-0.3841811419,-0.3844962716,-0.3927221298,-0.3872471154,-0.3817456961,-0.3860784769,0.01123830676,0.01123831235
36.8,20,8,-0.5108358264,-0.4951665401,-0.5008146763,-0.4975451231,-0.4822231233,-0.4840523303,-0.4919603765,0.0188754499,0.01887546852
36.8,21,8.4,-0.6243548989,-0.5996453166,-0.5929435492,-0.5954325795,-0.5867646933,-0.5938349962,-0.5937241316,0.03063076735,0.03063067235
36.8,22,8.8,-0.7378740311,-0.7064943314,-0.7025961876,-0.7004850507,-0.6973597407,-0.6979798079,-0.7009830475,0.03689098358,0.03689100593
36.8,23,9.2,-0.8513931036,-0.7906842828,-0.7843282819,-0.7950364947,-0.7882649302,-0.8008573651,-0.7918342352,0.05955886841,0.05955883116
36.8,24,9.6,-0.9649121761,-0.8738130927,-0.8827801347,-0.8662331104,-0.87893188,-0.8857581615,-0.8775032163,0.08740895987,0.08740890026
36.8,25,10,-1,-0.9586089253,-0.9539215565,-0.9472368956,-0.9576565027,-0.9569199681,-0.9548687935,0.04513120651,0.04513122886
36.8,26,10.4,-1,-0.9874097109,-0.9904375076,-0.9899958968,-0.9849107862,-0.9874914885,-0.9880490303,0.0119509697,0.0119509222
36.8,27,10.8,-1,-0.9999962449,-0.9983093739,-0.9988849759,-0.9994388819,-0.9999030232,-0.9993065,0.000693500042,0.000693500042
36.8,28,11.2,-1,-0.9999797344,-0.9999341369,-1.000003338,-0.9997611046,-0.9998137355,-0.9998984337,0.0001015663147,0.0001029253035
36.8,29,11.6,-1,-0.9999956489,-0.9998543859,-0.9993494153,-0.9999995232,-0.9999529123,-0.9998303652,0.000169634819,0.000169622901
36.8,30,12,-1,-0.9998797178,-0.9998556376,-0.9997924566,-0.9998357892,-0.9998198152,-0.9998367429,0.000163257122,0.0001633167267
36.8,31,12.4,-1,-0.999704659,-0.999999702,-0.9997540116,-1.000024557,-0.9999651313,-0.9998895526,0.0001104474068,0.0001202106505
37.2,0,0,1,0.9999038577,0.9999864697,0.9997461438,0.9999783039,0.9999717474,0.9999173284,-8.26716423e-05,8.269548562e-05
37.2,1,0.4,1,0.9999699593,0.9999447465,0.9997300506,0.9996619821,1.000003219,0.9998620152,-0.0001379847527,0.0001392960548
37.2,2,0.8,1,0.9994390607,1.000011444,0.9997063279,0.9992405772,0.9999936223,0.9996782541,-0.0003217458725,0.0003263711988
37.2,3,1.2,1,0.9998624921,0.9998419285,0.9999819398,0.9993232489,0.9998437166,0.9997706413,-0.0002293586731,0.0002293348371
37.2,4,1.6,1,0.9993870854,0.9971712232,0.9997692704,0.9999080896,0.9999623895,0.9992396235,-0.0007603764534,0.000760388386
37.2,5,2,1,0.9868018031,0.994604826,0.9936990142,0.9935536981,0.9907438755,0.9918805957,-0.008119404316,0.008119356818
37.2,6,2.4,1,0.9562878013,0.9632331133,0.9464597106,0.9591335654,0.9509063363,0.9552041292,-0.04479587078,0.04479589313
37.2,7,2.8,1,0.8888429999,0.8950688243,0.8763322234,0.901008606,0.9103160501,0.894313693,-0.105686307,0.1056862622
37.2,8,3.2,0.8933821917,0.8096464276,0.8109176159,0.8242511749,0.8126618862,0.8144103289,0.8143774867,-0.07900470495,0.07900470495
37.2,9,3.6,0.7742645741,0.7381997705,0.7266250849,0.7408962846,0.7367958426,0.7230291963,0.7331092358,-0.04115533829,0.04115533829
37.2,10,4,0.6551469564,0.6367498636,0.6288144588,0.6385099292,0.6354026198,0.6216845512,0.6322323084,-0.02291464806,0.02291467227
37.2,11,4.4,0.5360293388,0.5386997461,0.5221261382,0.5323737264,0.5163901448,0.5173156857,0.5253810287,-0.01064831018,0.01171641331
37.2,12,4.8,0.4169116914,0.4167164266,0.417275846,0.4198713303,0.42465204,0.4045836329,0.4166198671,-0.0002918243408,0.004717492964
37.2,13,5.2,0.2977940738,0.3008036315,0.3091495335,0.2992338836,0.290247798,0.3000265658,0.2998922765,0.002098202705,0.005116718821
37.2,14,5.6,0.1786764413,0.1807032973,0.18217507,0.1858340949,0.1697729975,0.1871936321,0.1811358184,0.00245937705,0.006020754576
37.2,15,6,0.05955881253,0.06109195575,0.06075805426,0.06009111181,0.06238933653,0.06464767456,0.06179562956,0.002236817032,0.002236814005
37.2,16,6.4,-0.05955881253,-0.05875885859,-0.05429091305,-0.05710858852,-0.06780996174,-0.04911459982,-0.05741658062,0.002142231911,0.005442687776
37.2,17,6.8,-0.1786764413,-0.1773877442,-0.1759305894,-0.1843928546,-0.1776039302,-0.1750903726,-0.1780810952,0.0005953460932,0.002881908324
37.2,18,7.2,-0.2977940738,-0.2911154628,-0.2954831123,-0.2997805178,-0.3014660478,-0.2877251804,-0.2951141,0.002679973841,0.004943376873
37.2,19,7.6,-0.4169116914,-0.4080303013,-0.4070996046,-0.4156223834,-0.4065950811,-0.4038866758,-0.4082468152,0.008664876223,0.008664881811
37.2,20,8,-0.5360293388,-0.5246433616,-0.5282179117,-0.5255574584,-0.5068091154,-0.5109468699,-0.5192349553,0.01679438353,0.0167943947
37.2,21,8.4,-0.6551469564,-0.6285534501,-0.6238036156,-0.6264233589,-0.6133034825,-0.6207167506,-0.6225601435,0.03258681297,0.03258682415
37.2,22,8.8,-0.7742645741,-0.7370616198,-0.7350491881,-0.7338572741,-0.7292720079,-0.7282627225,-0.7327004671,0.04156410694,0.04156401008
37.2,23,9.2,-0.8933821917,-0.8179495931,-0.8096169829,-0.8207552433,-0.8134161234,-0.8273339868,-0.8178143501,0.07556784153,0.07556780428
37.2,24,9.6,-1,-0.8917917013,-0.9011335969,-0.8852941394,-0.9001685381,-0.9043354988,-0.8965447545,0.1034552455,0.1034553051
37.2,25,10,-1,-0.968829155,-0.9640920162,-0.9577418566,-0.9738486409,-0.9690970182,-0.9667217135,0.03327828646,0.03327826411
37.2,26,10.4,-1,-0.9927935004,-0.9950582385,-0.994170785,-0.9944643974,-0.9919252396,-0.9936825037,0.0063174963,0.006317568012
37.2,27,10.8,-1,-0.9998505116,-0.999767065,-0.9999241233,-0.9999668598,-0.9999876618,-0.9998992682,0.0001007318497,0.000100755693
37.2,28,11.2,-1,-0.9999424815,-0.9999850392,-1.00000751,-0.9990637898,-0.9999442101,-0.9997886419,0.0002113580704,0.0002143979073
37.2,29,11.6,-1,-0.9999278784,-0.9999256134,-0.9996167421,-0.9993545413,-1.000004649,-0.999765873,0.0002341270447,0.0002359747887
37.2,30,12,-1,-0.9999604821,-0.9998608232,-0.9998658895,-0.9999294877,-1.00000751,-0.9999248385,7.516145706e-05,7.816553261e-05
37.2,31,12.4,-1,-0.9999216795,-0.9999845028,-0.9999514818,-0.9994826913,-1.000002742,-0.9998685718,0.0001314282417,0.0001324772893
37.6,0,0,1,0.9999929667,0.9998282194,1.000002027,0.9999590516,0.9998608232,0.9999285936,-7.140636444e-05,7.219314284e-05
37.6,1,0.4,1,0.9998117685,0.9996446967,0.9999734163,0.9999286532,0.99990803,0.999853313,-0.0001466870308,0.0001466870308
37.6,2,0.8,1,0.9995232821,0.9999306202,0.9999536872,0.9999605417,0.9999701977,0.9998676181,-0.000132381916,0.0001323342294
37.6,3,1.2,1,0.9998838902,0.9997437596,0.9999579787,0.9998223782,0.9995865226,0.9997988939,-0.0002011060715,0.0002010941535
37.6,4,1.6,1,1.000006676,0.999826014,1.000003576,0.9997438192,0.9999957681,0.999915123,-8.487701416e-05,8.893013e-05
37.6,5,2,1,0.9911113381,0.9986737967,0.9957579374,0.9978687763,0.9964658618,0.9959756136,-0.004024386406,0.004024458118
37.6,6,2.4,1,0.9664990902,0.9747438431,0.956910789,0.9704188704,0.9630267024,0.966319859,-0.03368014097,0.03368014097
37.6,7,2.8,1,0.906783998,0.9148585796,0.8957481384,0.9190580845,0.9279846549,0.9128867388,-0.08711326122,0.08711330593
37.6,8,3.2,0.9485292435,0.8374981284,0.8390017152,0.8499847054,0.8388725519,0.8405219913,0.841175735,-0.1073535085,0.1073534265
37.6,9,3.6,0.8220586777,0.7740988731,0.7614967227,0.7751846313,0.7711389661,0.755833447,0.767550528,-0.05450814962,0.05450814962
37.6,10,4,0.6955881119,0.6680670977,0.6595950127,0.6699873805,0.6662037373,0.6555646658,0.6638835669,-0.03170454502,0.03170453385
37.6,11,4.4,0.5691175461,0.5647407174,0.5508463383,0.5609689951,0.5449278355,0.5458199978,0.5534607172,-0.01565682888,0.01565676928
37.6,12,4.8,0.4426469803,0.4397692978,0.4388206303,0.441939652,0.4447479248,0.4269188941,0.4384392798,-0.004207700491,0.005048078485
37.6,13,5.2,0.3161764145,0.3165070415,0.3242246211,0.3159736693,0.3070473969,0.3156576455,0.315882057,-0.0002943575382,0.003645873163
37.6,14,5.6,0.1897058487,0.190087989,0.1905448288,0.195210129,0.1812601686,0.1964254528,0.1907057166,0.0009998679161,0.004378137179
37.6,15,6,0.0632352829,0.06406843662,0.06386058778,0.0641117245,0.06575007737,0.06851548702,0.06526125968,0.002025976777,0.002025979804
37.6,16,6.4,-0.0632352829,-0.06387594342,-0.05879195035,-0.06066071987,-0.0695554316,-0.05574032664,-0.0617248714,0.001510411501,0.00429473212
37.6,17,6.8,-0.1897058487,-0.1872899532,-0.1865021139,-0.1934890002,-0.1861115992,-0.1858438402,-0.1878473014,0.00185854733,0.003371807979
37.6,18,7.2,-0.3161764145,-0.3086777329,-0.3125615418,-0.3167568147,-0.3166746795,-0.3054951131,-0.3120332062,0.004143208265,0.004574703984
37.6,19,7.6,-0.4426469803,-0.4334418774,-0.4300715029,-0.4398767352,-0.4299786389,-0.4268907309,-0.4320518374,0.01059514284,0.01059508324
37.6,20,8,-0.5691175461,-0.5547862649,-0.5560515523,-0.5555063486,-0.5372026563,-0.5396036506,-0.5486301184,0.02048742771,0.02048745193
37.6,21,8.4,-0.6955881119,-0.6602141261,-0.6554558873,-0.6588860154,-0.6470065117,-0.6488647461,-0.6540854573,0.04150265455,0.04150265455
37.6,22,8.8,-0.8220586777,-0.768956542,-0.7684748769,-0.7679913044,-0.7621203065,-0.7594293356,-0.7653945088,0.05666416883,0.05666420609
37.6,23,9.2,-0.9485292435,-0.8445899487,-0.834716022,-0.846491158,-0.8406697512,-0.8546557426,-0.8442245722,0.1043046713,0.104304716
37.6,24,9.6,-1,-0.9085245132,-0.9187970757,-0.9034472704,-0.9186970592,-0.9220817685,-0.9143095016,0.08569049835,0.0856904611
37.6,25,10,-1,-0.9769052267,-0.9739322066,-0.966132462,-0.9831897616,-0.9800515771,-0.9760422707,0.02395772934,0.02395775355
37.6,26,10.4,-1,-0.9960603714,-0.9985055923,-0.9963151217,-0.9981369376,-0.995759964,-0.9969555736,0.003044426441,0.003044402692
37.6,27,10.8,-1,-0.9996604919,-0.9999947548,-1.000008702,-0.9999265075,-0.9996344447,-0.9998449087,0.0001550912857,0.0001585006685
37.6,28,11.2,-1,-0.9996029139,-0.9998546243,-0.9998300672,-0.999245584,-0.9999684691,-0.9997003675,0.0002996325493,0.0002996683179
37.6,29,11.6,-1,-0.9997473955,-0.999825418,-0.9999463558,-0.9993205667,-0.9996503592,-0.9996979833,0.0003020167351,0.0003019809665
37.6,30,12,-1,-0.9997105598,-0.9999593496,-0.9999955893,-0.9998880625,-0.9999020696,-0.9998911619,0.0001088380814,0.0001088738427
37.6,31,12.4,-1,-0.9999991655,-0.9999027252,-1.000002861,-0.9996771812,-0.9997062683,-0.9998576045,0.0001423954964,0.0001435041486
38,0,0,1,1.000018239,1.000010967,0.9999637604,0.9999951124,0.9998736978,0.9999723434,-2.765655518e-05,3.93271439e-05
38,1,0.4,1,0.9999622703,0.9998357892,1.000013232,0.9999713898,0.9999853969,0.999953568,-4.643201828e-05,5.167722702e-05
38,2,0.8,1,0.9999831319,0.9999016523,1.000007868,0.9998758435,0.9996338487,0.9998804927,-0.0001195073128,0.000122678277
38,3,1.2,1,0.9999712706,0.9999347329,0.9999493361,0.9999833107,0.9995064139,0.9998690486,-0.0001309514046,0.0001309871732
38,4,1.6,1,1.000005841,1.00002563,0.9999706149,0.9999985099,0.99984622,0.9999693036,-3.069639206e-05,4.322528912e-05
38,5,2,1,0.9947109818,0.999789238,0.9979092479,0.9992867112,0.9989224076,0.998123765,-0.001876235008,0.001876282739
38,6,2.4,1,0.9752187729,0.9833772779,0.9674803019,0.9796005487,0.9736679792,0.975869,-0.02413100004,0.02413102426
38,7,2.8,1,0.9242105484,0.9324290156,0.9156644344,0.9359586239,0.9451030493,0.9306731224,-0.06932687759,0.06932686269
38,8,3.2,1,0.865809381,0.8666534424,0.8769228458,0.8665952682,0.8683369756,0.8688635826,-0.1311364174,0.1311364174
38,9,3.6,0.8714283705,0.8108049631,0.7985073924,0.8108205795,0.8069711924,0.7930089831,0.8040226102,-0.06740576029,0.06740574539
38,10,4,0.7373624444,0.7004626989,0.6933428645,0.7026033998,0.6972995996,0.6916884184,0.6970793605,-0.04028308392,0.04028304666
38,11,4.4,0.6032965779,0.5909570456,0.5815794468,0.5909201503,0.5770818591,0.5789094567,0.5838896036,-0.01940697432,0.01940698549
38,12,4.8,0.4692306519,0.4640749693,0.4615605474,0.4651457071,0.4653408229,0.4530884027,0.4618420601,-0.007388591766,0.007388561964
38,13,5.2,0.3351647556,0.3331905007,0.3390220404,0.3335469663,0.3257146776,0.3316452205,0.332623899,-0.0025408566,0.004083788488
38,14,5.6,0.2010988593,0.2008863688,0.1996752024,0.2048430443,0.1946935356,0.2047290802,0.2009654492,-0.0001334100962,0.003083175514
38,15,6,0.06703294814,0.06765752286,0.0662811175,0.06834197044,0.06988846511,0.07115598023,0.06866501272,0.001632064581,0.001932795392
38,16,6.4,-0.06703294814,-0.06809099019,-0.06425772607,-0.06449317932,-0.07034561038,-0.06208825856,-0.0658551529,0.001177795231,0.002926076995
38,17,6.8,-0.2010988593,-0.1977705956,-0.1987444013,-0.2027821392,-0.196077615,-0.1971942782,-0.1985138059,0.002585053444,0.003258365439
38,18,7.2,-0.3351647556,-0.3275663257,-0.330385536,-0.3342253566,-0.3328958154,-0.3245342374,-0.3299214244,0.005243331194,0.005243301392
38,19,7.6,-0.4692306519,-0.4595401287,-0.4554429054,-0.4649429619,-0.4559006095,-0.4524888396,-0.4576631188,0.01156753302,0.01156756282
38,20,8,-0.6032965779,-0.5848752856,-0.5845530033,-0.5861097574,-0.5712367296,-0.5725945234,-0.5798738599,0.02342271805,0.02342271805
38,21,8.4,-0.7373624444,-0.6932504177,-0.6891073585,-0.6930794716,-0.6834716201,-0.6809286475,-0.6879675388,0.04939490557,0.04939494282
38,22,8.8,-0.8714283705,-0.8019431829,-0.8017819524,-0.8036963344,-0.7967258096,-0.7941702008,-0.7996634841,0.07176488638,0.07176487148
38,23,9.2,-1,-0.8706415892,-0.8606277704,-0.8731251955,-0.8694181442,-0.8817613721,-0.87111485,0.12888515,0.1288851798
38,24,9.6,-1,-0.9247022867,-0.934933126,-0.9217547178,-0.9352642298,-0.9387654066,-0.9310839772,0.06891602278,0.06891604513
38,25,10,-1,-0.9833082557,-0.980953455,-0.9744005799,-0.9887387753,-0.9877614975,-0.9830325246,0.01696747541,0.01696748659
38,26,10.4,-1,-0.9980367422,-0.9997925162,-0.9980748892,-0.9994796515,-0.9985553026,-0.9987877607,0.001212239265,0.001212179661
38,27,10.8,-1,-0.9999700785,-0.9998551607,-1.000002027,-0.9997074008,-0.9999717474,-0.9999012947,9.870529175e-05,9.952783876e-05
38,28,11.2,-1,-0.9999246597,-0.9998648167,-0.9998654127,-0.9999566078,-0.9998755455,-0.9998973608,0.0001026391983,0.0001025915117
38,29,11.6,-1,-0.9999905825,-0.999494195,-1.000008345,-0.9998888373,-0.9999660254,-0.9998696446,0.0001303553581,0.0001337409049
38,30,12,-1,-0.9999514222,-0.9999778867,-1.000016809,-0.9999700785,-0.9999710321,-0.9999774098,2.259016037e-05,2.927780224e-05
38,31,12.4,-1,-1.000019193,-0.9996922016,-0.9999973178,-0.9999224544,-0.999791503,-0.9998844862,0.0001155138016,0.0001231431961
38.4,0,0,1,0.9998531938,0.9998680949,0.999876976,0.9998831749,1.000007272,0.999897778,-0.0001022219658,0.0001051664367
38.4,1,0.4,1,0.9999448061,1.000016809,0.9999708533,0.9998451471,0.9999467134,0.9999448657,-5.513429642e-05,6.185770326e-05
38.4,2,0.8,1,0.9999642968,0.9999725223,1.000010133,0.9998742938,0.9998145103,0.9999271631,-7.283687592e-05,7.690190978e-05
38.4,3,1.2,1,0.9999155402,0.9997147322,1.000006437,0.9999165535,1.000011325,0.9999129176,-8.708238602e-05,9.418725676e-05
38.4,4,1.6,1,0.9998939037,0.9997391701,0.9998245835,1.000002742,0.9999215603,0.99987638,-0.0001236200333,0.0001247048349
38.4,5,2,1,0.9975757003,1.000010014,0.999551475,0.9999505281,0.9998333454,0.999384284,-0.0006157159805,0.0006197929615
38.4,6,2.4,1,0.9832352996,0.9892846942,0.9777523875,0.9873271585,0.9840996265,0.9843398333,-0.01566016674,0.01566016674
38.4,7,2.8,1,0.9415698051,0.9484276772,0.9356042743,0.9521977901,0.9631827474,0.9481965303,-0.05180346966,0.05180354044
38.4,8,3.2,1,0.8947921991,0.8939320445,0.9041509628,0.8944172859,0.8972302079,0.8969045877,-0.1030954123,0.103095457
38.4,9,3.6,0.9428569674,0.8482645154,0.8369660974,0.846986711,0.8440883756,0.8335037231,0.8419618607,-0.1008951068,0.1008950844
38.4,10,4,0.797802031,0.7336120009,0.7293163538,0.7359257936,0.7295886278,0.7297128439,0.7316311002,-0.06617093086,0.06617090851
38.4,11,4.4,0.6527470946,0.618129909,0.614128828,0.6214119196,0.6100940704,0.6128481627,0.6153225899,-0.03742450476,0.03742451593
38.4,12,4.8,0.5076922178,0.4890916646,0.4853441417,0.488832742,0.4866460562,0.4818969667,0.4863623083,-0.02132990956,0.02132990398
38.4,13,5.2,0.3626372814,0.3505568504,0.3533352911,0.3519946039,0.3458460867,0.3491010964,0.3501667678,-0.01247051358,0.01247049589
38.4,14,5.6,0.2175823748,0.2116896212,0.2099382281,0.2144832313,0.2088959068,0.2127774656,0.2115568817,-0.006025493145,0.006025484297
38.4,15,6,0.0725274533,0.07169345021,0.06907547265,0.07264830917,0.07385086268,0.07281199843,0.07201601565,-0.0005114376545,0.001202958869
38.4,16,6.4,-0.0725274533,-0.0722579807,-0.06990270317,-0.0685608089,-0.07089070976,-0.06925834715,-0.07017411292,0.002353340387,0.002353343414
38.4,17,6.8,-0.2175823748,-0.2086877078,-0.2110464722,-0.2118686885,-0.2073144615,-0.2086018175,-0.2095038444,0.008078530431,0.008078545332
38.4,18,7.2,-0.3626372814,-0.3470349908,-0.3491262496,-0.3516114056,-0.349888891,-0.343794018,-0.3482910991,0.01434618235,0.01434617024
38.4,19,7.6,-0.5076922178,-0.4863075912,-0.4826356173,-0.4902056456,-0.48252666,-0.4788096249,-0.4840970635,0.02359515429,0.02359518968
38.4,20,8,-0.6527470946,-0.6156865358,-0.6130579114,-0.6172516346,-0.606718123,-0.6059448123,-0.6117318273,0.04101526737,0.04101528972
38.4,21,8.4,-0.797802031,-0.7270953655,-0.7237175107,-0.7278934717,-0.7213498354,-0.715525806,-0.7231163383,0.07468569279,0.07468563318
38.4,22,8.8,-0.9428569674,-0.8355487585,-0.8353203535,-0.8403095603,-0.832060039,-0.8305502534,-0.8347578049,0.1080991626,0.1080991775
38.4,23,9.2,-1,-0.8972343802,-0.8880085349,-0.900483489,-0.8983796835,-0.908868432,-0.8985948563,0.1014051437,0.101405099
38.4,24,9.6,-1,-0.9407548904,-0.9502708912,-0.940092206,-0.9516870975,-0.9551631212,-0.947593689,0.05240631104,0.05240635946
38.4,25,10,-1,-0.9892354608,-0.9869222641,-0.9823013544,-0.9935110807,-0.9938718677,-0.9891683459,0.01083165407,0.01083159447
38.4,26,10.4,-1,-0.9994995594,-1.000017643,-0.999412179,-0.9999879003,-0.999635458,-0.9997105598,0.000289440155,0.0002965092717
38.4,27,10.8,-1,-0.9999465942,-0.9999088645,-0.9999672771,-0.9996403456,-0.99998492,-0.9998895526,0.0001104474068,0.0001103997201
38.4,28,11.2,-1,-0.9999912977,-0.999976635,-1.000002146,-0.9999882579,-0.9994872212,-0.9998890758,0.0001109242439,0.0001117467909
38.4,29,11.6,-1,-0.9999251962,-0.999966383,-0.9999945164,-0.9999436736,-0.9999673367,-0.9999593496,4.065036774e-05,4.057884144e-05
38.4,30,12,-1,-0.9999729395,-0.9999306202,-1.000000954,-0.9999842644,-1.000004411,-0.9999786615,2.133846283e-05,2.350807154e-05
38.4,31,12.4,-1,-0.9998114109,-1.000018001,-1.000006795,-0.9999394417,-1.000013351,-0.9999578595,4.214048386e-05,5.745887756e-05
38.8,0,0,1,1.000009894,0.9998155236,0.9999855757,1.000003219,0.9997605085,0.9999150038,-8.499622345e-05,9.030103683e-05
38.8,1,0.4,1,0.9999777675,0.9999998808,1.000016928,1.000016332,0.9994620085,0.999894619,-0.000105381012,0.0001187205344
38.8,2,0.8,1,0.9999577403,0.9999249578,0.9999325871,1.000003934,0.9999189377,0.9999476671,-5.233287811e-05,5.394220352e-05
38.8,3,1.2,1,0.9995476604,0.9994716048,0.9999389052,1.00001359,0.9993970394,0.9996737242,-0.0003262758255,0.0003316760121
38.8,4,1.6,1,0.9998429418,0.9995492101,0.9998172522,0.9999330044,0.9998676777,0.9998019934,-0.0001980066299,0.0001979827939
38.8,5,2,1,0.9999066591,0.9999642372,1.000002265,0.9999127388,0.9999707341,0.9999513626,-4.863739014e-05,4.95791428e-05
38.8,6,2.4,1,0.9914306998,0.9940900803,0.9862976074,0.9936628342,0.9933009148,0.9917564392,-0.008243560791,0.008243572898
38.8,7,2.8,1,0.9587824941,0.9643058181,0.9549376369,0.9670074582,0.9801930189,0.9650452733,-0.0349547267,0.03495471552
38.8,8,3.2,1,0.9242127538,0.9220087528,0.9310427904,0.9223334193,0.9263343811,0.925186336,-0.07481366396,0.074813582
38.8,9,3.6,1,0.8870944977,0.8770984411,0.8834971189,0.8829462528,0.8753601313,0.8811992407,-0.1188007593,0.1188007146
38.8,10,4,0.8653843403,0.768162787,0.7672747374,0.7699317336,0.7630785108,0.7680562735,0.7673007846,-0.0980835557,0.09808353335
38.8,11,4.4,0.7080417275,0.6462249756,0.6481232643,0.6519931555,0.6442391872,0.6474940181,0.6476148963,-0.06042683125,0.06042680889
38.8,12,4.8,0.5506991148,0.5149852037,0.5104900002,0.512881279,0.5085572004,0.5119426847,0.5117712617,-0.03892785311,0.03892784193
38.8,13,5.2,0.3933565319,0.3692631721,0.3678181171,0.3712871671,0.3678524494,0.3676020205,0.3687645793,-0.02459195256,0.02459194697
38.8,14,5.6,0.2360139042,0.2230460942,0.2204987258,0.2239732593,0.2238587439,0.2209037095,0.2224561274,-0.01355777681,0.0135577973
38.8,15,6,0.07867130637,0.07586146891,0.0721290186,0.07694564015,0.07708311826,0.07412964851,0.07522977889,-0.003441527486,0.003441527486
38.8,16,6.4,-0.07867130637,-0.0761500001,-0.07588026673,-0.07297823578,-0.07110333443,-0.07671095431,-0.0745645538,0.004106752574,0.004106747918
38.8,17,6.8,-0.2360139042,-0.2197137624,-0.223901853,-0.2208674997,-0.2197085023,-0.2203945071,-0.2209172249,0.01509667933,0.01509667933
38.8,18,7.2,-0.3933565319,-0.3672942221,-0.3686696887,-0.36876598,-0.3673142195,-0.3646661639,-0.3673420548,0.02601447701,0.02601447701
38.8,19,7.6,-0.5506991148,-0.5137491226,-0.5112940669,-0.5151289105,-0.5099518299,-0.5064679384,-0.5113183856,0.0393807292,0.03938074037
38.8,20,8,-0.7080417275,-0.6471338272,-0.6426124573,-0.6492123008,-0.6441548467,-0.6410660148,-0.6448358893,0.0632058382,0.0632058382
38.8,21,8.4,-0.8653843403,-0.7624030709,-0.7597562075,-0.7631089091,-0.7604995966,-0.7518953681,-0.7595326304,0.1058517098,0.1058517098
38.8,22,8.8,-1,-0.8704227209,-0.8698785901,-0.8772052526,-0.8690184951,-0.8678382635,-0.8708726764,0.1291273236,0.1291273385
38.8,23,9.2,-1,-0.9243469238,-0.9160628319,-0.9276480079,-0.9272004366,-0.9360621572,-0.9262641072,0.07373589277,0.07373593003
38.8,24,9.6,-1,-0.9568796158,-0.9652629495,-0.9578208327,-0.9673445821,-0.9706705809,-0.9635956883,0.03640431166,0.03640428931
38.8,25,10,-1,-0.9943571091,-0.9924292564,-0.9890350103,-0.9971055388,-0.9987716079,-0.9943397641,0.005660235882,0.005660295486
38.8,26,10.4,-1,-1.000019193,-0.9998235703,-1.000015616,-0.9999802113,-0.9999964237,-0.999966979,3.302097321e-05,4.692077709e-05
38.8,27,10.8,-1,-0.9999766946,-0.9998520613,-0.999984324,-0.9999834299,-0.9997394085,-0.999907136,9.286403656e-05,9.281634993e-05
38.8,28,11.2,-1,-0.9996126294,-0.9999935627,-1.000002384,-0.9999676347,-0.9995671511,-0.9998286366,0.0001713633537,0.0001722812594
38.8,29,11.6,-1,-0.9999893308,-1.000013232,-1.000017405,-0.9999189973,-0.9999855161,-0.99998492,1.507997513e-05,2.735853195e-05
38.8,30,12,-1,-0.9999078512,-0.9999163151,-0.9999049306,-0.9999585748,-0.9997175336,-0.9998810887,0.0001189112663,0.000118958953
38.8,31,12.4,-1,-0.9995232224,-0.999977231,-0.9999467134,-0.9999966621,-0.9999112487,-0.9998710752,0.0001289248466,0.0001289844513
39.2,0,0,1,0.9999336004,1.000024796,1.000014067,0.9997601509,1,0.999946475,-5.352497101e-05,6.902217865e-05
39.2,1,0.4,1,0.9998981953,1.000006199,0.9998956919,1.000017524,0.9997770786,0.9999189377,-8.106231689e-05,9.055137343e-05
39.2,2,0.8,1,0.9995535612,1.000008583,0.9998099208,0.9998224378,1.000002384,0.9998394251,-0.000160574913,0.0001650094928
39.2,3,1.2,1,0.9997166991,0.999973774,0.999728322,1.000012755,0.9997106194,0.9998284578,-0.0001715421677,0.0001766681671
39.2,4,1.6,1,0.9999504685,0.999890089,0.9998877048,0.9995823503,0.9996520877,0.9997924566,-0.0002075433731,0.0002074599324
39.2,5,2,1,0.999873817,0.9999993443,0.9999420047,0.999435544,1.000001311,0.9998504519,-0.0001495480537,0.0001501202642
39.2,6,2.4,1,0.9970650673,0.9977232218,0.9931359291,0.9989722967,0.998087585,0.9969967604,-0.003003239632,0.003003180027
39.2,7,2.8,1,0.97499156,0.9801828861,0.9738097191,0.9811798334,0.9902679324,0.9800863266,-0.0199136734,0.0199136138
39.2,8,3.2,1,0.9515922666,0.9513087273,0.9581424594,0.9508216381,0.9509477615,0.952562511,-0.04743748903,0.04743742943
39.2,9,3.6,1,0.9249166846,0.9189186692,0.9207193851,0.9229767323,0.9159373641,0.9206937551,-0.07930624485,0.07930622995
39.2,10,4,0.9615381956,0.8034808636,0.8073164225,0.8045829535,0.798140645,0.8067359328,0.8040513992,-0.1574867964,0.1574868262
39.2,11,4.4,0.7867130637,0.6754022837,0.6833525896,0.6831966639,0.6800220013,0.6829634309,0.6809874177,-0.105725646,0.1057256684
39.2,12,4.8,0.6118879318,0.54100281,0.5371701717,0.5375501513,0.5311588645,0.5435421467,0.5380848646,-0.07380306721,0.07380310446
39.2,13,5.2,0.4370627999,0.3890735209,0.3822185397,0.3913906813,0.391074121,0.3854878545,0.3878489435,-0.04921385646,0.04921385646
39.2,14,5.6,0.2622376978,0.2355027646,0.2309836149,0.2332556695,0.2394459397,0.2281348705,0.2334645689,-0.02877312899,0.02877312526
39.2,15,6,0.0874125585,0.08021810651,0.0754127875,0.08130639791,0.08000724018,0.07561328262,0.07851156592,-0.008900992572,0.008900995366
39.2,16,6.4,-0.0874125585,-0.07973754406,-0.08249092847,-0.07775241882,-0.07135299593,-0.08454611897,-0.0791759938,0.008236564696,0.008236557245
39.2,17,6.8,-0.2622376978,-0.2332451344,-0.2374563068,-0.2299702018,-0.2324668169,-0.2328132242,-0.2331903428,0.02904735506,0.02904736064
39.2,18,7.2,-0.4370627999,-0.3891931474,-0.3890603483,-0.3864854872,-0.385366708,-0.3878134489,-0.387583822,0.04947897792,0.04947897047
39.2,19,7.6,-0.6118879318,-0.5409314036,-0.5413204432,-0.5403676629,-0.5385760069,-0.5384153128,-0.5399221182,0.07196581364,0.07196576893
39.2,20,8,-0.7867130637,-0.6808683872,-0.6731353998,-0.6821420789,-0.683164537,-0.6784768105,-0.6795574427,0.1071556211,0.1071556211
39.2,21,8.4,-0.9615381956,-0.7977762222,-0.7973309755,-0.7997866869,-0.8011882901,-0.7899517417,-0.7972067595,0.1643314362,0.1643314064
39.2,22,8.8,-1,-0.9056919217,-0.905220747,-0.914825201,-0.9075773358,-0.9048605561,-0.9076350927,0.09236490726,0.09236484766
39.2,23,9.2,-1,-0.9504518509,-0.9445756674,-0.9544148445,-0.9560002685,-0.9597838521,-0.9530453682,0.04695463181,0.04695470259
39.2,24,9.6,-1,-0.9723705053,-0.9797231555,-0.9748314023,-0.9824402332,-0.981963098,-0.9782656431,0.02173435688,0.02173432149
39.2,25,10,-1,-0.9979979396,-0.9974629879,-0.994828999,-0.9999200702,-0.9999998808,-0.9980419874,0.001958012581,0.001958024455
39.2,26,10.4,-1,-0.9999626279,-0.9999786019,-0.9999724627,-0.9996977448,-0.9999546409,-0.9999132156,8.678436279e-05,8.678436279e-05
39.2,27,10.8,-1,-0.9999437332,-1.00001061,-1.00000298,-0.9999764562,-0.9997379184,-0.9999343157,6.568431854e-05,7.10964232e-05
39.2,28,11.2,-1,-0.9994922876,-0.9998096824,-0.9999337196,-0.9992459416,-1.000001431,-0.9996965528,0.0003034472466,0.0003039598523
39.2,29,11.6,-1,-0.9999884963,-0.9999635816,-0.9998841882,-0.9997938275,-0.999519825,-0.9998299479,0.0001700520515,0.0001700162829
39.2,30,12,-1,-0.9999396801,-1.000008702,-0.9998213053,-0.9997550249,-1.000007629,-0.9999064207,9.35792923e-05,0.0001000642806
39.2,31,12.4,-1,-0.9999448657,-0.999937892,-0.9997484088,-0.9996082187,-0.9999176264,-0.9998313785,0.0001686215401,0.000168597704
39.6,0,0,1,0.9999884963,0.9996150136,0.9999538064,0.9999258518,0.9999296069,0.9998825192,-0.0001174807549,0.0001174449935
39.6,1,0.4,1,1.000017881,0.9999653101,0.9997226596,1.000024438,0.9999674559,0.9999395609,-6.04391098e-05,7.737874694e-05
39.6,2,0.8,1,0.999961555,1.000005603,0.9996735454,1.000006437,0.9999483824,0.9999191165,-8.088350296e-05,8.571147919e-05
39.6,3,1.2,1,0.9998450875,0.999956131,0.9999858737,0.9999792576,0.9999979734,0.9999529123,-4.708766937e-05,4.713535236e-05
39.6,4,1.6,1,0.9992873669,0.9999884367,0.9999656677,1.000008583,0.9990063906,0.9996512532,-0.0003487467766,0.0003521442413
39.6,5,2,1,0.9998390675,0.9990481138,0.9996438622,0.9999717474,0.9990248084,0.9995055199,-0.0004944801331,0.0004944801331
39.6,6,2.4,1,0.9999983311,1.000017643,0.9992260933,0.9995926023,0.9999060631,0.9997481108,-0.0002518892288,0.0002589106443
39.6,7,2.8,1,0.9905902743,0.9937545061,0.9912663698,0.9922599792,0.9973003268,0.9930342436,-0.006965756416,0.006965708919
39.6,8,3.2,1,0.9781605005,0.9788624644,0.984624505,0.9753929377,0.9757009745,0.9785482287,-0.02145177126,0.02145172283
39.6,9,3.6,1,0.963321209,0.9616445899,0.9582931995,0.9593351483,0.9576377869,0.9600464106,-0.03995358944,0.03995361179
39.6,10,4,1,0.8397712708,0.8483912349,0.8388139606,0.8318917155,0.8474196196,0.8412575722,-0.1587424278,0.1587424427
39.6,11,4.4,0.8999996185,0.7040379643,0.7201150656,0.7151932716,0.7170882225,0.7202193737,0.7153307796,-0.184668839,0.184668839
39.6,12,4.8,0.6999996901,0.5675446987,0.5647615194,0.5617077351,0.554463625,0.5764725208,0.564989984,-0.135009706,0.1350096762
39.6,13,5.2,0.4999997616,0.4084302187,0.3969802856,0.4129194617,0.41444242,0.4035200179,0.407258451,-0.0927413106,0.09274128079
39.6,14,5.6,0.2999998629,0.2472033352,0.2421909869,0.2418245822,0.2553836107,0.2352320254,0.244366914,-0.05563294888,0.05563295633
39.6,15,6,0.09999995679,0.08426200598,0.07986471057,0.0858739242,0.0800088495,0.07652734965,0.08130737394,-0.01869258285,0.01869258843
39.6,16,6.4,-0.09999995679,-0.0831681788,-0.08975501359,-0.08306805789,-0.07157497853,-0.09318067133,-0.08414938301,0.01585057378,0.0158505775
39.6,17,6.8,-0.2999998629,-0.248478502,-0.2514083385,-0.2386277467,-0.2465543747,-0.2475460023,-0.2465229928,0.05347687006,0.05347687006
39.6,18,7.2,-0.4999997616,-0.4129636288,-0.4107455313,-0.4053405523,-0.4035278559,-0.4140067101,-0.4093168378,0.09068292379,0.09068290889
39.6,19,7.6,-0.6999996901,-0.5687463284,-0.5734475255,-0.5659182668,-0.5697197914,-0.5701420307,-0.5695947409,0.1304049492,0.1304049045
39.6,20,8,-0.8999996185,-0.7125486732,-0.7029846907,-0.7155108452,-0.721188724,-0.7153629661,-0.7135192156,0.1864804029,0.1864804327
39.6,21,8.4,-1,-0.8322731256,-0.83594805,-0.8380536437,-0.8395318389,-0.8281979561,-0.834800899,0.165199101,0.1651990712
39.6,22,8.8,-1,-0.9419164658,-0.9406329989,-0.9531629086,-0.9426848888,-0.937917769,-0.9432630539,0.05673694611,0.05673699453
39.6,23,9.2,-1,-0.9763026237,-0.9734496474,-0.9811332226,-0.9789100885,-0.9809035659,-0.9781398773,0.02186012268,0.02186017111
39.6,24,9.6,-1,-0.9872863889,-0.992832005,-0.9912373424,-0.9929404259,-0.9919791222,-0.9912549853,0.008745014668,0.008744942956
39.6,25,10,-1,-0.999999702,-0.9998742938,-1.000014901,-0.9999390841,-0.9999857545,-0.9999626875,3.731250763e-05,4.321336746e-05
39.6,26,10.4,-1,-0.9994273782,-0.9996190071,-0.9999441504,-0.999191463,-0.9992289543,-0.9994821548,0.0005178451538,0.0005178094143
39.6,27,10.8,-1,-0.9998418689,-0.9994092584,-0.9999126792,-0.9999766946,-1.00000453,-0.9998289943,0.0001710057259,0.0001728057832
39.6,28,11.2,-1,-0.9999421835,-0.9994834065,-0.9997421503,-0.9998652935,-0.999977231,-0.9998021126,0.0001978874207,0.0001979470253
39.6,29,11.6,-1,-1.000002146,-0.9996922612,-1.000030994,-0.999384582,-0.9989232421,-0.9996066093,0.0003933906555,0.0004066109541
39.6,30,12,-1,-0.9998309612,-0.99995327,-0.9999119639,-1.000006914,-0.9998887777,-0.9999183416,8.165836334e-05,8.438825898e-05
39.6,31,12.4,-1,-1.000008345,-0.9997771978,-1.000000119,-0.9995726943,-0.9998840094,-0.999848485,0.000151515007,0.0001549124718
40,0,0,1,0.9995711446,0.9980825186,0.9983094931,0.9999107718,0.9989798069,0.9989708066,-0.001029193401,0.001029253006
40,1,0.4,1,0.9989491701,0.9998062253,0.9992597699,0.999206841,0.9997069836,0.9993858337,-0.0006141662598,0.0006142019993
40,2,0.8,1,0.9986698031,0.9996842146,1.000116587,0.9993728995,0.9998931289,0.9995473027,-0.0004526972771,0.0004993081093
40,3,1.2,1,1.000056505,0.9998127818,0.9998272657,0.9996589422,0.9986580014,0.9996027946,-0.0003972053528,0.0004199027899
40,4,1.6,1,0.997915864,0.9988996387,1.000005245,0.998246789,0.9997835159,0.9989702106,-0.001029789448,0.001031887485
40,5,2,1,0.998408258,0.9952094555,0.9965889454,0.9978613853,0.9953442216,0.9966824651,-0.003317534924,0.003317546798
40,6,2.4,1,0.9986498356,0.9990881085,1.000037313,0.9982284307,0.9981851578,0.998837769,-0.001162230968,0.001177155995
40,7,2.8,1,1.000052214,0.9998805523,1.0001086,1.000098705,1.000062227,1.000040412,4.041194916e-05,8.823871758e-05
40,8,3.2,1,1.000113845,1.000117302,1.000059366,1.000163794,1.000123978,1.000115633,0.0001156330109,0.0001156568542
40,9,3.6,1,0.999982655,1.000011683,0.9920870662,0.9955701828,1.000024557,0.9975352287,-0.002464771271,0.002479267074
40,10,4,1,0.8747813702,0.8879665732,0.8691714406,0.8663413525,0.8936741352,0.8783869743,-0.1216130257,0.1216130257
40,11,4.4,1,0.7307166457,0.7569724917,0.7436382174,0.7559031844,0.7616144419,0.749769032,-0.250230968,0.2502309978
40,12,4.8,0.8333327174,0.5936116576,0.5917643905,0.5854479671,0.5791939497,0.6127276421,0.5925491452,-0.2407835722,0.240783602
40,13,5.2,0.5952376723,0.4250713885,0.4100740254,0.432910651,0.4397324324,0.4241511524,0.4263879359,-0.1688497365,0.1688497365
40,14,5.6,0.3571425974,0.2563441098,0.2538454533,0.2493199706,0.273093164,0.2422394305,0.2549684346,-0.1021741629,0.1021741778
40,15,6,0.11904753,0.08611063659,0.08673359454,0.0874780789,0.08004519343,0.07695029676,0.08346356452,-0.03558396548,0.03558397293
40,16,6.4,-0.11904753,-0.08484550565,-0.09724889696,-0.09087774158,-0.07137855142,-0.1030341834,-0.08947698027,0.02957054973,0.02957055531
40,17,6.8,-0.3571425974,-0.2663511038,-0.2656131685,-0.2456914186,-0.2601242363,-0.2666968405,-0.2608953416,0.0962472558,0.0962472409
40,18,7.2,-0.5952376723,-0.437953651,-0.4325982332,-0.4226546586,-0.4211035669,-0.4448950887,-0.4318410456,0.1633966267,0.1633966267
40,19,7.6,-0.8333327174,-0.5968413949,-0.6061178446,-0.5879838467,-0.6029829383,-0.5984967351,-0.5984845757,0.2348481417,0.2348481715
40,20,8,-1,-0.7417657375,-0.7294946909,-0.7472267747,-0.7611589432,-0.7484000921,-0.7456092834,0.2543907166,0.2543907464
40,21,8.4,-1,-0.8628427386,-0.8710295558,-0.8719069362,-0.878980875,-0.866653502,-0.8702827692,0.1297172308,0.1297172755
40,22,8.8,-1,-0.9776230454,-0.9728955626,-0.9883247614,-0.9777587056,-0.9591547847,-0.97515136,0.02484863997,0.02484862879
40,23,9.2,-1,-1.000103951,-1.000143051,-1.000063777,-1.000095963,-1.000046492,-1.000090599,-9.059906006e-05,9.064674668e-05
40,24,9.6,-1,-1.000158906,-1.000066519,-1.000079989,-1.000108004,-1.000077248,-1.000098228,-9.822845459e-05,9.813308861e-05
40,25,10,-1,-0.9997961521,-0.9975113869,-0.9989678264,-0.9976922274,-0.9981372952,-0.9984210134,0.001578986645,0.001579022384
40,26,10.4,-1,-0.9985185266,-0.999612093,-0.9970309138,-0.9992958903,-0.9963598847,-0.9981635213,0.00183647871,0.001836538315
40,27,10.8,-1,-0.998074472,-0.99901402,-0.9997925758,-0.9996278286,-0.9998275638,-0.9992672801,0.0007327198982,0.0007327079657
40,28,11.2,-1,-1.000103593,-1.000069737,-0.9997218251,-0.9997689724,-0.9992803335,-0.9997888803,0.0002111196518,0.0002804398537
40,29,11.6,-1,-0.9997500181,-1.00005579,-0.9991688728,-0.9997597933,-0.9999849796,-0.9997438192,0.0002561807632,0.0002784252283
40,30,12,-1,-1.000023007,-0.9989652634,-1.000049233,-0.9996802211,-1.000079989,-0.9997595549,0.000240445137,0.0003013491514
40,31,12.4,-1,-0.9993678927,-1.000082612,-1.000074029,-1.000030041,-0.9998674393,-0.9998844266,0.0001155734062,0.0001902699441


==> data/results/rocket_car/qpnn/rocket_car_qpnn_u.csv.provenance.json <==
{
  "file": "rocket_car_qpnn_u.csv",
  "provenance": {
    "git_commit": "8b8dd38a0412894b7742634e17690cc4a4cc0de0",
    "reproducible": true,
    "suite": "paper",
    "uv_lock_sha256": "84ce4f62697fafc3ee275bbee071f2fa5c1713297a5ef614cac763921ffe4311",
    "pyoptinn_commit": "d4c00ec1be578aaec29364b018eec18978b87579",
    "python": "3.13.5",
    "torch": "2.14.0+cu130",
    "cuda": "13.0",
    "device": "NVIDIA GeForce RTX 4090",
    "host": "SIMU",
    "argv": [
      "evaluate_rocket_car.py",
      "--method",
      "qpnn",
      "--seeds",
      "7"
    ],
    "started_at": "2026-10-16T15:06:07+00:00"
  }
}

==> data/results/rocket_car/qpnn/rocket_car_qpnn_u_error_bg.png.provenance.json <==
{
  "file": "rocket_car_qpnn_u_error_bg.png",
  "provenance": {
    "git_commit": "8b8dd38a0412894b7742634e17690cc4a4cc0de0",
    "reproducible": true,
    "suite": "paper",
    "uv_lock_sha256": "84ce4f62697fafc3ee275bbee071f2fa5c1713297a5ef614cac763921ffe4311",
    "pyoptinn_commit": "d4c00ec1be578aaec29364b018eec18978b87579",
    "python": "3.13.5",
    "torch": "2.14.0+cu130",
    "cuda": "13.0",
    "device": "NVIDIA GeForce RTX 4090",
    "host": "SIMU",
    "argv": [
      "evaluate_rocket_car.py",
      "--method",
      "qpnn",
      "--seeds",
      "7"
    ],
    "started_at": "2026-10-16T15:06:07+00:00"
  }
}

==> data/results/rocket_car/qpnn/rocket_car_qpnn_u_error_colormap.tex.provenance.json <==
{
  "file": "rocket_car_qpnn_u_error_colormap.tex",
  "provenance": {
    "git_commit": "8b8dd38a0412894b7742634e17690cc4a4cc0de0",
    "reproducible": true,
    "suite": "paper",
    "uv_lock_sha256": "84ce4f62697fafc3ee275bbee071f2fa5c1713297a5ef614cac763921ffe4311",
    "pyoptinn_commit": "d4c00ec1be578aaec29364b018eec18978b87579",
    "python": "3.13.5",
    "torch": "2.14.0+cu130",
    "cuda": "13.0",
    "device": "NVIDIA GeForce RTX 4090",
    "host": "SIMU",
    "argv": [
      "evaluate_rocket_car.py",
      "--method",
      "qpnn",
      "--seeds",
      "7"
    ],
    "started_at": "2026-10-16T15:06:07+00:00"
  }
}

==> data/results/rocket_car/qpnn/rocket_car_qpnn_v.csv <==
p,k,t,truth,seed3,seed4,seed5,seed6,seed7,mean,err,abs_err
0,0,0,0,3.186613321e-05,-6.469339132e-05,-2.602487803e-05,2.838671207e-05,-9.187310934e-05,-2.446770668e-05,-2.446770668e-05,4.856884334e-05
0,1,0.4,-4.761683369e-26,-0.003711670637,-0.0001285597682,-0.0005222484469,0.002734804526,0.002408735454,0.0001562122197,0.0001562122197,0.001901203766
0,2,0.8,-6.275008245e-26,-0.007613454014,-0.00160100311,-0.002235755324,0.0043387115,0.001545019564,-0.001113296254,-0.001113296254,0.003466788679
0,3,1.2,-4.53997432e-26,-0.008873865008,-0.002688164823,-0.00170212239,0.00512649864,0.003221262246,-0.0009832782671,-0.0009832782671,0.004322382621
0,4,1.6,1.892719363e-26,-0.008695635945,-0.00383669883,-0.001035997644,0.004649411887,0.001443561167,-0.00149507192,-0.00149507192,0.003932260908
0,5,2,-5.084305293e-26,-0.005697205663,-0.003834780306,-0.002140156925,0.005177628249,0.00161309354,-0.0009762842092,-0.0009762842092,0.003692572936
0,6,2.4,-8.812970993e-26,-0.005387386773,-0.00296388939,-0.00241661258,0.002723246813,0.001376692206,-0.001333589898,-0.001333589898,0.002973565366
0,7,2.8,-5.744141218e-26,-0.003617851064,-0.003433436155,-0.001183006912,0.001053191721,-0.0009157229215,-0.001619365066,-0.001619365066,0.002040641848
0,8,3.2,-1.082992871e-25,-0.003203965724,-0.003379764035,-0.001970943063,-0.000689972192,-0.001361109316,-0.002121150959,-0.002121150959,0.002121150959
0,9,3.6,-2.596480203e-27,-0.001736948267,-0.004338533152,-0.002206366509,-0.003326158971,-0.00168029964,-0.002657661214,-0.002657661214,0.002657661214
0,10,4,3.621248652e-27,-0.001428633928,-0.004398085177,-0.001932285726,-0.005949743092,-0.003948189318,-0.003531387541,-0.003531387541,0.003531387541
0,11,4.4,-1.355345157e-26,-0.000912476331,-0.004956513643,-0.002561001107,-0.006522533949,-0.005297206342,-0.004049946554,-0.004049946554,0.004049946554
0,12,4.8,-8.096262511e-26,0.0003174934536,-0.00517947413,-0.003786355257,-0.007241401821,-0.007202684879,-0.004618484527,-0.004618484527,0.004745482001
0,13,5.2,1.009099391e-26,0.0006002523005,-0.005414387677,-0.004734061658,-0.007353723049,-0.008346550167,-0.005049693864,-0.005049693864,0.005289794877
0,14,5.6,-4.031950362e-26,0.0006399881095,-0.0052376315,-0.005170654505,-0.006407904439,-0.009362334386,-0.005107707344,-0.005107707344,0.005363702308
0,15,6,2.447164857e-26,-0.001292720437,-0.005121216178,-0.005696073174,-0.005863819271,-0.008860040456,-0.00536677381,-0.00536677381,0.00536677381
0,16,6.4,6.048537373e-26,-0.001441210508,-0.004970632493,-0.006118565798,-0.004335766658,-0.00756444782,-0.004886124749,-0.004886124749,0.004886124749
0,17,6.8,-1.403008379e-26,-0.001777157187,-0.00355207175,-0.004649242386,-0.003620337695,-0.006355112419,-0.003990784287,-0.003990784287,0.003990784287
0,18,7.2,-9.742098146e-26,-0.00197786279,-0.00207558088,-0.003852011636,-0.002073455602,-0.004027802497,-0.002801342634,-0.002801342634,0.002801342634
0,19,7.6,-1.50076945e-27,-0.001641835086,-0.0004506167024,-0.002622941509,-0.001022405922,-0.00207446143,-0.001562452177,-0.001562452177,0.001562452177
0,20,8,8.087428501e-26,-0.0004859380424,0.00198700442,-0.001193664968,0.0006095636636,0.0001786351204,0.0002191200329,0.0002191200329,0.0008909612661
0,21,8.4,7.165582904e-26,0.0004163589329,0.005310348235,0.001406624913,0.001304030418,0.001680002548,0.002023472916,0.002023472916,0.002023472916
0,22,8.8,5.127582017e-27,0.001495568082,0.006966443732,0.003198802471,0.001809969544,0.003401083872,0.00337437354,0.00337437354,0.00337437354
0,23,9.2,2.850156916e-26,0.003528568894,0.008697725832,0.005087655038,0.003363525495,0.005957983434,0.005327091552,0.005327091552,0.005327091552
0,24,9.6,4.300011153e-26,0.007005732507,0.01112440228,0.006607040763,0.003908283077,0.006638564169,0.00705680484,0.00705680484,0.00705680484
0,25,10,7.127387861e-26,0.008852686733,0.01092953235,0.0100607425,0.004019562621,0.008607340977,0.008493972942,0.008493972942,0.008493972942
0,26,10.4,8.413805526e-26,0.0113607198,0.01100602932,0.0120343864,0.004539411515,0.01083683316,0.009955475107,0.009955475107,0.009955475107
0,27,10.8,5.408720796e-27,0.01243275404,0.009985752404,0.01256750524,0.0047567375,0.01097831503,0.01014421321,0.01014421321,0.01014421321
0,28,11.2,-2.724528159e-27,0.01339992229,0.009323128499,0.01117675379,0.005448698997,0.01089387387,0.01004847605,0.01004847605,0.01004847605
0,29,11.6,6.580604948e-26,0.01107700914,0.009362243116,0.009147744626,0.004873175174,0.009561622515,0.008804358542,0.008804358542,0.008804358542
0,30,12,8.410214976e-26,0.00786460191,0.004927631468,0.005513466895,0.004305170849,0.006843857467,0.005890945904,0.005890945904,0.005890945904
0,31,12.4,5.61038677e-26,0.00375952851,0.002098076977,0.001454345882,0.002105563879,0.003991357051,0.002681774553,0.002681774553,0.002681774553
0,32,12.8,0,-1.641362906e-05,6.92345202e-06,-0.000177949667,-8.657574654e-06,-0.0003908313811,-0.0001173857599,-0.0001173857599,0.0001201551422
0.4,0,0,0,2.381205559e-05,5.843490362e-05,7.306039333e-05,9.892880917e-05,7.256865501e-05,6.536096043e-05,6.536096043e-05,6.536096043e-05
0.4,1,0.4,0.005681817885,0.00195401907,0.005180054344,0.004996538162,0.007470415905,0.007327571511,0.005385720171,-0.0002960977145,0.001669838675
0.4,2,0.8,0.01099706721,0.003407254815,0.009093429893,0.008607521653,0.01397434622,0.01145347301,0.009307204746,-0.00168986246,0.003063336015
0.4,3,1.2,0.01594574749,0.007150799036,0.0131011093,0.0136692524,0.01937450469,0.01749208942,0.01415755134,-0.001788196154,0.003778236452
0.4,4,1.6,0.02052785829,0.01202153042,0.01673822664,0.01877854578,0.02363320068,0.02057399601,0.0183490999,-0.002178758383,0.003439350519
0.4,5,2,0.02474340051,0.01884197444,0.02079341933,0.02209110558,0.02770714834,0.0247702226,0.02284077369,-0.001902626827,0.003098854329
0.4,6,2.4,0.02859237418,0.02335768566,0.02513375133,0.02574002557,0.03003256395,0.02850273252,0.02655335143,-0.002039022744,0.002615098376
0.4,7,2.8,0.03207477927,0.02827009931,0.02809067443,0.03028987721,0.03210654482,0.03021102957,0.02979364619,-0.002281133085,0.002293840516
0.4,8,3.2,0.0351906158,0.03166632727,0.03110824525,0.03269889951,0.03393901139,0.03310847655,0.03250418976,-0.002686426044,0.002686423715
0.4,9,3.6,0.03793988377,0.0359592922,0.03293203935,0.03557917476,0.03491991013,0.03549426049,0.03497693688,-0.002962946892,0.002962948289
0.4,10,4,0.04032257944,0.03849327564,0.03527799249,0.03817437589,0.03565949202,0.03598252311,0.03671753034,-0.003605049103,0.003605047707
0.4,11,4.4,0.04233871028,0.04094124213,0.03700052947,0.03967129812,0.03698968142,0.03667378426,0.03825531155,-0.00408339873,0.004083403386
0.4,12,4.8,0.04398826882,0.04379525781,0.03832563758,0.04026661813,0.03812931851,0.03669951856,0.03944326937,-0.00454499945,0.004544998519
0.4,13,5.2,0.0452712588,0.04537311941,0.03950438276,0.04067137092,0.03943236917,0.03698347136,0.04039294273,-0.004878316075,0.004919060506
0.4,14,5.6,0.04618768394,0.04631007835,0.04056761414,0.04110964388,0.04089603573,0.03714647517,0.04120596498,-0.004981718957,0.005030672066
0.4,15,6,0.04673753679,0.0452022329,0.04120637476,0.04118740559,0.04192344099,0.03822720051,0.04154933244,-0.005188204348,0.005188205745
0.4,16,6.4,0.04692082107,0.04516071454,0.04163719341,0.04087042063,0.04305227846,0.0393492952,0.04201398045,-0.004906840622,0.004906840622
0.4,17,6.8,0.04673753679,0.04454963282,0.04256345332,0.04179150611,0.043595016,0.04010334983,0.04252059013,-0.004216946661,0.004216945264
0.4,18,7.2,0.04618768394,0.04374057427,0.04347544536,0.04182804376,0.04425204173,0.0416855216,0.0429963246,-0.003191359341,0.003191358643
0.4,19,7.6,0.0452712588,0.04305216298,0.04413190112,0.04204171896,0.04414684325,0.04255586118,0.04318569973,-0.00208555907,0.002085561398
0.4,20,8,0.04398826882,0.0426617004,0.04491357878,0.0420755446,0.04387291893,0.04322202504,0.04334915429,-0.0006391145289,0.001009239233
0.4,21,8.4,0.04233871028,0.04167646542,0.04577655718,0.04258586466,0.04285716638,0.04315492511,0.04321019724,0.0008714869618,0.001136383391
0.4,22,8.8,0.04032257944,0.0408083275,0.04549112543,0.04215914011,0.04132426158,0.04256148636,0.0424688682,0.002146288753,0.002146288753
0.4,23,9.2,0.03793988377,0.0402293168,0.04453932494,0.04155101255,0.04004348442,0.04250062257,0.041772753,0.003832869232,0.003832868533
0.4,24,9.6,0.0351906158,0.04041557014,0.04402983934,0.0401789397,0.03769117594,0.04065831006,0.04059476405,0.005404148251,0.005404151045
0.4,25,10,0.03207477927,0.03881379217,0.04104113951,0.0400737077,0.03482394665,0.03917017579,0.03878455237,0.006709773093,0.006709773093
0.4,26,10.4,0.02859237418,0.03733529896,0.03777621686,0.03831481934,0.03199536353,0.03781574965,0.03664749116,0.008055116981,0.008055115119
0.4,27,10.8,0.02474340051,0.03447864205,0.03344223276,0.03512142226,0.02823098749,0.03432085738,0.03311883286,0.008375432342,0.008375427686
0.4,28,11.2,0.02052785829,0.03122651577,0.02863802388,0.02985116094,0.0245276466,0.03001362085,0.02885139547,0.008323537186,0.008323535323
0.4,29,11.6,0.01594574749,0.02477186546,0.02392863855,0.02351131663,0.01973336563,0.02472985908,0.02333500981,0.007389262319,0.007389261387
0.4,30,12,0.01099706721,0.01711747795,0.01520435885,0.01546865702,0.01425904967,0.01732641086,0.0158751905,0.004878123291,0.004878123756
0.4,31,12.4,0.005681817885,0.008859332651,0.007948320359,0.00681925565,0.007398935035,0.009613522328,0.008127873763,0.002446055878,0.002446055412
0.4,32,12.8,7.961617355e-41,0.0001158304513,0.000150189735,8.572638035e-05,0.0001197047532,0.0001314766705,0.0001205855951,0.0001205855951,0.0001205855951
0.8,0,0,0,9.673833847e-05,0.000123038888,0.000126503408,0.0001727417111,0.0001199692488,0.0001277983247,0.0001277983247,0.0001277983247
0.8,1,0.4,0.01136363577,0.007782280445,0.01060981583,0.0106080994,0.01221267693,0.01222087443,0.01068674959,-0.0006768861786,0.001359398244
0.8,2,0.8,0.02199413441,0.01481876895,0.02001727,0.01953107119,0.02364797145,0.02167420276,0.01993785612,-0.002056278288,0.002717812313
0.8,3,1.2,0.03189149499,0.02365638316,0.02920669876,0.02937898785,0.03374167159,0.03242388368,0.02968152426,-0.002209970728,0.003162996145
0.8,4,1.6,0.04105571657,0.03328055143,0.03762105852,0.03903462738,0.04266722873,0.04040109739,0.03860091418,-0.002454802394,0.003099408699
0.8,5,2,0.04948680103,0.04425512254,0.04591744021,0.04680524021,0.05070411786,0.04888540134,0.04731346294,-0.002173338085,0.00266026333
0.8,6,2.4,0.05718474835,0.05283178017,0.05391921476,0.05455814302,0.05765555426,0.05663797259,0.05512053519,-0.002064213157,0.002252537757
0.8,7,2.8,0.06414955854,0.06121006981,0.06044859439,0.06263837218,0.06350561231,0.06234254315,0.06202904135,-0.002120517194,0.002120520221
0.8,8,3.2,0.07038123161,0.06765069067,0.06667242199,0.06852596998,0.069082506,0.06864622235,0.0681155622,-0.002265669405,0.002265669405
0.8,9,3.6,0.07587976754,0.07448091358,0.07152125239,0.07438610494,0.07376467437,0.07394833863,0.07362025976,-0.002259507775,0.002259510802
0.8,10,4,0.08064515889,0.079593651,0.07645043731,0.07950624824,0.07788167894,0.07721627504,0.07812966406,-0.002515494823,0.002515500877
0.8,11,4.4,0.08467742056,0.0841973871,0.08033777028,0.08313388377,0.08145048469,0.08020924032,0.08186575025,-0.002811670303,0.002811667277
0.8,12,4.8,0.08797653764,0.08860139549,0.08341892809,0.0855974406,0.08433702588,0.08228689432,0.08484833688,-0.003128200769,0.003378144
0.8,13,5.2,0.0905425176,0.09141594172,0.08594869077,0.08739797771,0.08707146347,0.0841152817,0.08718986809,-0.00335264951,0.003702016082
0.8,14,5.6,0.09237536788,0.0932598412,0.08792065829,0.08872300386,0.08908430487,0.08526717126,0.08885099739,-0.003524370492,0.003878161311
0.8,15,6,0.09347507358,0.09300334007,0.08912330866,0.08939912915,0.09054549038,0.0867876634,0.08977179229,-0.003703281283,0.003703287337
0.8,16,6.4,0.09384164214,0.09285011888,0.0896242857,0.08925057203,0.09141930193,0.08786070347,0.09020099789,-0.003640644252,0.003640645649
0.8,17,6.8,0.09347507358,0.0920509398,0.09012134373,0.08959513158,0.09161951393,0.08829523623,0.09033642709,-0.003138646483,0.00313864043
0.8,18,7.2,0.09237536788,0.09063324332,0.09014825523,0.0888921544,0.09123563766,0.08879075944,0.0899400115,-0.002435356379,0.002435357776
0.8,19,7.6,0.0905425176,0.08888136595,0.08960933238,0.0879625231,0.09005337954,0.08849078417,0.08899947256,-0.001543045044,0.00154304062
0.8,20,8,0.08797653764,0.08692775667,0.08875172585,0.086523965,0.08788380027,0.08736858517,0.08749116957,-0.000485368073,0.0007954463363
0.8,21,8.4,0.08467742056,0.08412382007,0.08747680485,0.08496037871,0.08503560722,0.08531377465,0.08538207412,0.0007046535611,0.000926096749
0.8,22,8.8,0.08064515889,0.08110522479,0.08489602059,0.08213846385,0.08150862157,0.08254309744,0.08243828267,0.001793123782,0.001793126808
0.8,23,9.2,0.07587976754,0.077870965,0.08127518743,0.0788513422,0.0770611912,0.07953042537,0.07891782373,0.003038056195,0.003038054798
0.8,24,9.6,0.07038123161,0.07456681877,0.07762926817,0.07451492548,0.07185976952,0.07477031648,0.07466821373,0.004286982119,0.004286988173
0.8,25,10,0.06414955854,0.06954324245,0.07159931213,0.07076360285,0.06586771458,0.06989138573,0.06953305006,0.005383491516,0.005383492913
0.8,26,10.4,0.05718474835,0.06409893185,0.06495699286,0.06506220996,0.05956051499,0.06463649124,0.06366302818,0.006478279829,0.006478279829
0.8,27,10.8,0.04948680103,0.0570014827,0.05698404461,0.05792424083,0.05191466212,0.05731187016,0.05622725934,0.00674045831,0.006740459241
0.8,28,11.2,0.04105571657,0.04924757406,0.04799583927,0.04869702086,0.04367143661,0.04865858331,0.04765409231,0.006598375738,0.006598374341
0.8,29,11.6,0.03189149499,0.03850940615,0.03857092932,0.03797120601,0.03455094621,0.03908721358,0.03773794323,0.005846448243,0.005846445449
0.8,30,12,0.02199413441,0.02651678026,0.02555062994,0.0253842622,0.0239935331,0.0272571668,0.02574047446,0.003746340051,0.003746340051
0.8,31,12.4,0.01136363577,0.01364512928,0.01332001295,0.01209043711,0.01253792644,0.01462937798,0.01324457675,0.001880940981,0.001880940981
0.8,32,12.8,0,0.0001743808389,0.0001871362329,0.0001422762871,0.0001625046134,0.0002648234367,0.0001862242789,0.0001862242789,0.0001862242789
1.2,0,0,0,0.000163115561,0.0001974329352,0.0001850239933,0.0002446472645,0.0002040416002,0.0001988522708,0.0001988522708,0.0001988522708
1.2,1,0.4,0.01704545505,0.01361134648,0.01606729813,0.01618359238,0.0169664491,0.01720273495,0.01600628346,-0.001039171591,0.001102082781
1.2,2,0.8,0.03299120069,0.0262338426,0.03095734119,0.03038568795,0.03334077448,0.03201385587,0.03058630228,-0.002404898405,0.002544729738
1.2,3,1.2,0.04783724248,0.04017278552,0.04532691836,0.04499435425,0.04807085544,0.04739355668,0.04519169405,-0.002645548433,0.002738993615
1.2,4,1.6,0.06158357859,0.05454713106,0.05851318687,0.05915743113,0.06165624037,0.06025335565,0.05882547051,-0.002758108079,0.002787174191
1.2,5,2,0.07423020154,0.06967452168,0.07103000581,0.07137809694,0.07365228236,0.07306023687,0.07175903022,-0.002471171319,0.002471172716
1.2,6,2.4,0.08577712625,0.08230971545,0.08270377666,0.08319994062,0.08525601029,0.08486574143,0.08366703987,-0.002110086381,0.002110089408
1.2,7,2.8,0.09622433782,0.09414935857,0.0928222239,0.09478887916,0.09486885369,0.09461462498,0.09424878657,-0.001975551248,0.001975549851
1.2,8,3.2,0.1055718437,0.1036299542,0.102278769,0.1041397676,0.1041915715,0.1042889506,0.1037058011,-0.001866042614,0.001866041101
1.2,9,3.6,0.1138196439,0.112994656,0.1101283804,0.1129504666,0.1126097888,0.1124940515,0.1122354716,-0.001584172249,0.001584175276
1.2,10,4,0.1209677383,0.1206805483,0.1176328659,0.1205834225,0.1200667918,0.1186091229,0.1195145473,-0.001453191042,0.001453188015
1.2,11,4.4,0.1270161271,0.1274297237,0.1236774027,0.1263368726,0.1259254962,0.123973839,0.1254686713,-0.001547455788,0.001712898957
1.2,12,4.8,0.1319648027,0.1333779097,0.128532514,0.1306581199,0.1305426955,0.1280566901,0.1302335858,-0.001731216908,0.002296459628
1.2,13,5.2,0.1358137876,0.1374355853,0.1323919594,0.1338459253,0.1347378045,0.1314433813,0.1339709312,-0.001842856407,0.002491575433
1.2,14,5.6,0.1385630518,0.1401783079,0.1352476478,0.136059165,0.1372817606,0.1336547285,0.1364843249,-0.002078726888,0.00272483239
1.2,15,6,0.1402126104,0.1407694221,0.1370355785,0.1373296231,0.1392127723,0.1355182379,0.1379731297,-0.002239480615,0.002462208271
1.2,16,6.4,0.1407624632,0.1405116022,0.1376300156,0.1373449862,0.1398047954,0.136506021,0.1383594871,-0.002402976155,0.002402979182
1.2,17,6.8,0.1402126104,0.1395239979,0.1376992166,0.1371224374,0.1396469623,0.1365939826,0.1381173283,-0.002095282078,0.002095290925
1.2,18,7.2,0.1385630518,0.1374925375,0.1368183345,0.1356824934,0.1382265687,0.1360942423,0.1368628293,-0.001700222492,0.001700216555
1.2,19,7.6,0.1358137876,0.134683311,0.1350737512,0.1336173266,0.1360023171,0.1345250756,0.1347803473,-0.001033440232,0.001108843135
1.2,20,8,0.1319648027,0.1311696321,0.1326021999,0.1307166815,0.131942302,0.1316656321,0.1316193044,-0.0003454983234,0.0006004720926
1.2,21,8.4,0.1270161271,0.1265587956,0.1291894466,0.1270837039,0.1271830797,0.1277089566,0.1275447905,0.0005286633968,0.0007116019842
1.2,22,8.8,0.1209677383,0.1213949099,0.1243294477,0.1218905896,0.1216742545,0.122624144,0.1223826632,0.00141492486,0.001414930797
1.2,23,9.2,0.1138196439,0.1155042201,0.1180291399,0.1159442216,0.1140580326,0.1166508645,0.1160372943,0.002217650414,0.00221765181
1.2,24,9.6,0.1055718437,0.1087085754,0.1112165749,0.1086626351,0.1060088575,0.1089245826,0.1087042466,0.003132402897,0.0031324015
1.2,25,10,0.09622433782,0.1002747118,0.1021670848,0.1012758985,0.09693972766,0.1005961746,0.100250721,0.004026383162,0.004026381765
1.2,26,10.4,0.08577712625,0.09086892754,0.09216424823,0.09166609496,0.08710047603,0.0913457498,0.0906291008,0.004851974547,0.00485197315
1.2,27,10.8,0.07423020154,0.07954388112,0.08049950004,0.08058791608,0.07558778673,0.08007699251,0.07925921679,0.005029015243,0.005029013846
1.2,28,11.2,0.06158357859,0.06728684157,0.06733544171,0.06743122637,0.0628207922,0.06705818325,0.06638649106,0.004802912474,0.004802918527
1.2,29,11.6,0.04783724248,0.0522686094,0.05319530517,0.05235143006,0.04938413203,0.05321499705,0.05208289623,0.004245653749,0.004245652352
1.2,30,12,0.03299120069,0.03593725711,0.03592154011,0.0352537781,0.03373936564,0.03678353131,0.0355270952,0.002535894513,0.002535893815
1.2,31,12.4,0.01704545505,0.01844976656,0.01868552715,0.01735362411,0.01768599451,0.01939477026,0.01831393689,0.001268481836,0.001268481486
1.2,32,12.8,4.125843069e-41,0.0002351347357,0.000225325115,0.0002038106322,0.0001936517656,0.0003178603947,0.0002351565345,0.0002351565345,0.0002351565345
1.6,0,0,0,0.0002268403769,0.0002738013864,0.0002507641912,0.0002983398736,0.0003341510892,0.0002767793776,0.0002767793776,0.0002767793776
1.6,1,0.4,0.02272727154,0.01943090558,0.02152241394,0.02178770304,0.02185149491,0.02220442891,0.02135938965,-0.001367881894,0.001367882243
1.6,2,0.8,0.04398826882,0.03763923794,0.04189927876,0.04130405933,0.04314833879,0.04245842248,0.04128986597,-0.002698402852,0.002698401455
1.6,3,1.2,0.06378298998,0.05667764693,0.06145175919,0.06070384383,0.06250081956,0.06247471273,0.06076175719,-0.003021232784,0.003021233482
1.6,4,1.6,0.08211143315,0.07579935342,0.07941052318,0.07940164208,0.08067400753,0.08035942912,0.07912898809,-0.002982445061,0.002982442034
1.6,5,2,0.09897360206,0.09508240223,0.09614099562,0.09610593319,0.09652931988,0.09740546346,0.09625281394,-0.002720788121,0.002720779274
1.6,6,2.4,0.1143694967,0.1117712632,0.111495547,0.1120158508,0.1128133088,0.1130611673,0.1122314334,-0.002138063312,0.002138069365
1.6,7,2.8,0.1282991171,0.1270738095,0.1252164841,0.1271352917,0.1261679828,0.1268939972,0.1264975071,-0.001801609993,0.001801604056
1.6,8,3.2,0.1407624632,0.1395920217,0.1378903389,0.1399692595,0.1391678452,0.1398130357,0.1392864883,-0.001475974917,0.001475963043
1.6,9,3.6,0.1517595351,0.1514921784,0.1487405896,0.1517423689,0.1513605714,0.1508072317,0.1508285999,-0.0009309351444,0.000930947077
1.6,10,4,0.1612903178,0.1617520601,0.1588187218,0.1619030535,0.1621480137,0.1596898586,0.1608623415,-0.0004279762506,0.001200845814
1.6,11,4.4,0.1693548411,0.170639351,0.1670285761,0.1697985232,0.1703798771,0.1673774421,0.1690447628,-0.0003100782633,0.001411378384
1.6,12,4.8,0.1759530753,0.1781314164,0.1736550182,0.1759876162,0.1767066717,0.1735202372,0.1756002009,-0.0003528743982,0.001539474702
1.6,13,5.2,0.1810850352,0.1834377199,0.1788332164,0.1805750132,0.1824015081,0.1783917099,0.1807278395,-0.000357195735,0.001824864768
1.6,14,5.6,0.1847507358,0.1870756298,0.1825862229,0.1836827844,0.185448736,0.1817086339,0.1841004044,-0.000650331378,0.00185949204
1.6,15,6,0.1869501472,0.1885114312,0.1849504113,0.1855524331,0.1878784001,0.1838458776,0.1861477196,-0.0008024275303,0.001798251295
1.6,16,6.4,0.1876832843,0.1881585568,0.1856538355,0.1857291162,0.1881599128,0.184802562,0.1865007877,-0.001182496548,0.001563247992
1.6,17,6.8,0.1869501472,0.1869811267,0.185282141,0.1849405617,0.1876438856,0.1845343858,0.1858764142,-0.001073732972,0.001363614225
1.6,18,7.2,0.1847507358,0.1843276322,0.1834965944,0.1827563345,0.1852318496,0.1830186844,0.183766216,-0.0009845197201,0.00117696228
1.6,19,7.6,0.1810850352,0.1804657876,0.1805474907,0.1795502305,0.1820147038,0.180240646,0.1805637777,-0.0005212575197,0.0008931308985
1.6,20,8,0.1759530753,0.175394699,0.1764610112,0.1751809865,0.1760363728,0.1757568419,0.1757659614,-0.0001871138811,0.0004235863744
1.6,21,8.4,0.1693548411,0.1689798087,0.1709067374,0.1694570631,0.1693428457,0.1700310856,0.1697435081,0.0003886669874,0.0005434781197
1.6,22,8.8,0.1612903178,0.1616721898,0.1637699753,0.161886692,0.1618095636,0.1627266556,0.1623730212,0.001082703471,0.001082697534
1.6,23,9.2,0.1517595351,0.1531196535,0.154797405,0.1532707512,0.1510565132,0.1539214253,0.1532331407,0.001473605633,0.001754823374
1.6,24,9.6,0.1407624632,0.1428328753,0.1448137313,0.1430241913,0.140034914,0.1433055699,0.1428022683,0.002039805055,0.002330812858
1.6,25,10,0.1282991171,0.1309919059,0.1327475905,0.1319768727,0.1280018389,0.1314924508,0.1310421377,0.002743020654,0.002861925866
1.6,26,10.4,0.1143694967,0.1176293194,0.1193861961,0.1184414327,0.1145680249,0.1183251441,0.117670022,0.003300525248,0.003300526645
1.6,27,10.8,0.09897360206,0.102080971,0.1040226892,0.1033879668,0.09920816869,0.1031950712,0.1023789793,0.003405377269,0.003405371215
1.6,28,11.2,0.08211143315,0.08532611281,0.08668280393,0.08628731966,0.08197445422,0.08576917648,0.0852079764,0.003096543252,0.003151331795
1.6,29,11.6,0.06378298998,0.06602989137,0.06782907248,0.06682924181,0.06425279379,0.06747482717,0.06648316234,0.002700172365,0.002700175392
1.6,30,12,0.04398826882,0.04536181688,0.04629933834,0.04519435018,0.04353804141,0.04639833793,0.04535837844,0.001370109618,0.001550199115
1.6,31,12.4,0.02272727154,0.02326190844,0.02406721748,0.0226604417,0.02283924446,0.02419609763,0.02340498194,0.000677710399,0.0007044423255
1.6,32,12.8,0,0.0002959631383,0.0002736235037,0.0002706497908,0.0002229847014,0.0003112591803,0.0002748960687,0.0002748960687,0.0002748960687
2,0,0,0,0.0002883374691,0.0003526508808,0.0003325119615,0.0003898441792,0.0004006400704,0.0003527969238,0.0003527969238,0.0003527969238
2,1,0.4,0.02840908989,0.02524258196,0.0269749295,0.02735196799,0.02768782713,0.02721912414,0.02689528465,-0.00151380524,0.001513803727
2,2,0.8,0.05498533696,0.04903745651,0.05282751098,0.05215371028,0.05388963223,0.0530451946,0.05219069868,-0.002794638276,0.002794635948
2,3,1.2,0.07972873747,0.07317536324,0.07755725086,0.07631551474,0.0781775862,0.07765518874,0.07657618821,-0.003152549267,0.003152556717
2,4,1.6,0.1026392952,0.097041592,0.100284338,0.09952229261,0.1009451598,0.1006193757,0.0996825546,-0.002956740558,0.002956743585
2,5,2,0.12371701,0.120484516,0.1212195456,0.120683901,0.1207031235,0.12189845,0.1209979057,-0.00271910429,0.002719102893
2,6,2.4,0.1429618746,0.1412225366,0.1402558833,0.1406498253,0.1410980225,0.1413331181,0.1409118623,-0.00205001235,0.002049997449
2,7,2.8,0.1603738964,0.159990713,0.1575881094,0.1592839509,0.1582893729,0.1592070609,0.1588718444,-0.00150205195,0.001502054976
2,8,3.2,0.1759530753,0.1755451411,0.1734545976,0.1755843014,0.1741937995,0.1752484441,0.1748052537,-0.001147821546,0.001147818519
2,9,3.6,0.1896994114,0.1899827719,0.1873071939,0.1902902424,0.1893712729,0.1889633238,0.1891829669,-0.0005164444447,0.0008661270258
2,10,4,0.2016129047,0.2028183639,0.1999435276,0.2029596567,0.203166306,0.2006186992,0.2019013166,0.0002884119749,0.001353839063
2,11,4.4,0.2116935402,0.2138371468,0.210326612,0.2129909694,0.2134829462,0.2106112838,0.2122498006,0.0005562603474,0.001535925316
2,12,4.8,0.2199413478,0.2228726447,0.2187134475,0.2210259736,0.2213734984,0.2187479585,0.2205466926,0.0006053447723,0.00157387252
2,13,5.2,0.2263562977,0.2294341922,0.2252048999,0.227011621,0.2283008099,0.2250569314,0.2270016968,0.0006453990936,0.001625698758
2,14,5.6,0.2309384197,0.2339635938,0.2298619747,0.2310253382,0.2323918641,0.22950086,0.2313487232,0.0004103034735,0.001415908337
2,15,6,0.2336876839,0.2362417877,0.2327935994,0.2334799469,0.2354748845,0.2319084704,0.2339797467,0.0002920627594,0.001444467925
2,16,6.4,0.2346041054,0.2358035743,0.2336170673,0.2338189781,0.236319229,0.2328211516,0.2344760001,-0.0001281052828,0.001293942332
2,17,6.8,0.2336876839,0.2344340384,0.2327983081,0.2324675769,0.2353656888,0.2322179675,0.233456701,-0.0002309828997,0.001200711704
2,18,7.2,0.2309384197,0.2311505973,0.2301079631,0.2295273691,0.2320335805,0.2297065556,0.2305051982,-0.0004332214594,0.000956141972
2,19,7.6,0.2263562977,0.2262406945,0.2259667218,0.2251963466,0.2277297676,0.2258023471,0.2261871547,-0.0001691430807,0.0007185101276
2,20,8,0.2199413478,0.2196139395,0.2202580571,0.2193612456,0.2204317153,0.2198136747,0.2198957205,-4.562735558e-05,0.000368452078
2,21,8.4,0.2116935402,0.2113980055,0.2125692815,0.2115493715,0.2119067758,0.2123425305,0.2119531929,0.0002596527338,0.000435534108
2,22,8.8,0.2016129047,0.2019472569,0.2031625509,0.2016292661,0.2019898891,0.2029470503,0.2023352087,0.0007223039865,0.0007222980494
2,23,9.2,0.1896994114,0.1907261014,0.1915266514,0.190362528,0.1881746799,0.1912624091,0.190410465,0.0007110536098,0.001320955111
2,24,9.6,0.1759530753,0.1769486517,0.1783687621,0.1771786809,0.1741927862,0.1779886633,0.1769355088,0.0009824335575,0.001686549163
2,25,10,0.1603738964,0.1617031246,0.163303405,0.1624820381,0.1591335088,0.1627998054,0.1618843824,0.001510486007,0.00200663507
2,26,10.4,0.1429618746,0.144387126,0.1465864331,0.1450579613,0.1420903355,0.1456921548,0.1447627991,0.00180092454,0.002149543259
2,27,10.8,0.12371701,0.1246190369,0.127524808,0.1260515451,0.1230739355,0.126630947,0.1255800575,0.001863047481,0.002120274352
2,28,11.2,0.1026392952,0.103369765,0.1060086712,0.1050378829,0.1014415845,0.1049874574,0.1041690707,0.00152977556,0.002008861396
2,29,11.6,0.07972873747,0.07979685068,0.08245453238,0.08123099059,0.07923474908,0.08194058388,0.0809315443,0.00120280683,0.001400399255
2,30,12,0.05498533696,0.05479290336,0.05667814985,0.05509405583,0.05387824774,0.05627541617,0.05534375831,0.0003584213555,0.0008782267687
2,31,12.4,0.02840908989,0.02808241546,0.02945322357,0.02796386927,0.02833422646,0.02914085053,0.02859491669,0.0001858267933,0.0005245305365
2,32,12.8,-2.000914077e-41,0.0003576166928,0.0003320062533,0.0003455802798,0.0005156137049,0.0003667473793,0.0003835128737,0.0003835128737,0.0003835128737
2.4,0,0,0,0.0002866908908,0.0004248246551,0.0004073940217,0.0003926753998,0.0004697516561,0.0003962673363,0.0003962673363,0.0003962673363
2.4,1,0.4,0.03409091011,0.0310125947,0.03245910257,0.03293985873,0.03356609493,0.03224126622,0.03244378418,-0.00164712593,0.001647126628
2.4,2,0.8,0.06598240137,0.06038261205,0.06377224624,0.06307858229,0.06440976262,0.06364057958,0.06305675209,-0.002925649285,0.002925644862
2.4,3,1.2,0.09567448497,0.08960410208,0.0936775282,0.09202655405,0.09396229684,0.09284922481,0.09242394567,-0.003250539303,0.003250543727
2.4,4,1.6,0.1231671572,0.1182068139,0.1211862117,0.1197658107,0.1212398112,0.120888792,0.1202574819,-0.002909675241,0.002909669187
2.4,5,2,0.1484604031,0.1458823532,0.1463465989,0.1454263031,0.1457582861,0.1463949382,0.145961687,-0.002498716116,0.002498707268
2.4,6,2.4,0.1715542525,0.1706434935,0.169075653,0.1694660485,0.1696599275,0.1696255058,0.1696941257,-0.001860126853,0.001860126853
2.4,7,2.8,0.1924486756,0.1927997023,0.1900323033,0.1916365921,0.1908288449,0.191546917,0.1913688779,-0.001079797745,0.001220214413
2.4,8,3.2,0.2111436874,0.211419791,0.2090614289,0.2114154994,0.2097262442,0.2107130587,0.2104671896,-0.000676497817,0.0008956491947
2.4,9,3.6,0.2276392877,0.228387922,0.2259380519,0.2290725112,0.2273929119,0.227134943,0.227585271,-5.401670933e-05,0.0009267628193
2.4,10,4,0.2419354767,0.2438572943,0.2411012948,0.2442543507,0.2433290333,0.2415754646,0.2428234816,0.000888004899,0.001365688397
2.4,11,4.4,0.2540322542,0.2569928765,0.253677845,0.2564434111,0.2557824254,0.2538821101,0.2553557456,0.001323491335,0.001525300788
2.4,12,4.8,0.2639296055,0.2675916553,0.2638111711,0.2663177848,0.2659304142,0.2640176415,0.2655337453,0.001604139805,0.001651501632
2.4,13,5.2,0.2716275752,0.2754031718,0.2716409564,0.2737418115,0.2736460268,0.2717661262,0.2732396126,0.00161203742,0.001612043357
2.4,14,5.6,0.2771261036,0.2808273137,0.2771831155,0.2786518037,0.2789725959,0.2773374021,0.2785944641,0.001468360424,0.001468342496
2.4,15,6,0.2804252207,0.2839774191,0.2806987464,0.2817046046,0.2821698785,0.2800105512,0.281712234,0.001287013292,0.001452887082
2.4,16,6.4,0.2815249264,0.2834935784,0.2816267908,0.2821943462,0.2831062675,0.2808874846,0.2822616696,0.0007367432117,0.0009917437565
2.4,17,6.8,0.2804252207,0.281801492,0.280374825,0.2802559435,0.2821421921,0.2799532712,0.2809055448,0.0004803240299,0.0007569730515
2.4,18,7.2,0.2771261036,0.2779426575,0.2767668664,0.2765766978,0.2784929574,0.2764441073,0.2772446573,0.0001185536385,0.0007548093563
2.4,19,7.6,0.2716275752,0.2720319331,0.2714562118,0.2711008191,0.2726947665,0.2714125216,0.2717392445,0.000111669302,0.0004769444349
2.4,20,8,0.2639296055,0.2638464272,0.2641015947,0.2637982368,0.2644156218,0.2639215887,0.2640166879,8.708238602e-05,0.000176113841
2.4,21,8.4,0.2540322542,0.2538663149,0.2542988658,0.2538633645,0.2543880641,0.2547007501,0.2542234957,0.0001912415028,0.0003251493035
2.4,22,8.8,0.2419354767,0.2423149943,0.2426341027,0.2415933162,0.2423163354,0.2431980371,0.2424113452,0.0004758685827,0.0006127447123
2.4,23,9.2,0.2276392877,0.2283435911,0.2283145934,0.2276572734,0.2266658545,0.2286360115,0.2279234678,0.0002841800451,0.0006735503557
2.4,24,9.6,0.2111436874,0.2110528648,0.2119638622,0.2115395814,0.20989573,0.2126927376,0.2114289552,0.0002852678299,0.0008207798237
2.4,25,10,0.1924486756,0.1923847347,0.1939500719,0.1931886524,0.1914094239,0.1941200793,0.1930105984,0.0005619227886,0.001003193902
2.4,26,10.4,0.1715542525,0.1711691767,0.1738533676,0.1718470603,0.1704908609,0.173077479,0.17208758,0.0005333274603,0.001112723374
2.4,27,10.8,0.1484604031,0.14719899,0.1510999352,0.1488563418,0.1474338323,0.1500819921,0.1489342153,0.0004738122225,0.001389008714
2.4,28,11.2,0.1231671572,0.1214895919,0.1253743023,0.1239410043,0.1217190549,0.1242097691,0.123346746,0.0001795887947,0.00142985431
2.4,29,11.6,0.09567448497,0.09366742522,0.0971287787,0.09576353431,0.094643794,0.09641427547,0.09552355856,-0.0001509264112,0.001064176904
2.4,30,12,0.06598240137,0.06428578496,0.06712385267,0.06507240981,0.06439258158,0.06615038216,0.06540499628,-0.0005774050951,0.001101171947
2.4,31,12.4,0.03409091011,0.03298261762,0.03485513851,0.03331333399,0.03337869421,0.03408784419,0.0337235257,-0.0003673844039,0.0006730757887
2.4,32,12.8,0,0.0003945492208,0.000405352097,0.0004232674837,0.0004100464284,0.0004331581295,0.0004132746835,0.0004132746835,0.0004132746835
2.8,0,0,0,0.0003930777311,0.0005051419139,0.0004907138646,0.0005194805562,0.0005405917764,0.0004898011684,0.0004898011684,0.0004898011684
2.8,1,0.4,0.0397727266,0.0368386209,0.03796269,0.03850595653,0.03929049522,0.03725644201,0.03797084093,-0.001801885664,0.001801885664
2.8,2,0.8,0.07697947323,0.07183380425,0.07477201521,0.07392565906,0.07487481087,0.07421567291,0.07392439246,-0.003055080771,0.003055080771
2.8,3,1.2,0.1116202325,0.1059863642,0.109805882,0.1076127142,0.1093597859,0.1080183983,0.1081566364,-0.003463596106,0.003463603556
2.8,4,1.6,0.1436950117,0.1391328871,0.1420606971,0.139844209,0.141352579,0.1411142796,0.1407009363,-0.002994075418,0.002994081471
2.8,5,2,0.173203811,0.1706617028,0.171418801,0.1700300872,0.1705088615,0.1708312929,0.1706901491,-0.002513661981,0.002513661981
2.8,6,2.4,0.2001466304,0.1994804293,0.1978445351,0.1981003582,0.1979985535,0.1978650689,0.198257789,-0.001888841391,0.001888841391
2.8,7,2.8,0.2245234549,0.2249344885,0.222364068,0.2237576544,0.2229776382,0.2238331139,0.2235734016,-0.0009500533342,0.001114475774
2.8,8,3.2,0.2463343143,0.2468897253,0.2445400804,0.2470079511,0.2450891435,0.2461190522,0.2459291965,-0.0004051178694,0.0008967429167
2.8,9,3.6,0.265579164,0.2667317688,0.2644968927,0.2675885558,0.265281707,0.2652218938,0.2658641934,0.0002850294113,0.0009797990788
2.8,10,4,0.2822580636,0.2849117815,0.2821049094,0.2852140665,0.2834624648,0.282456845,0.2836300433,0.001371979713,0.001433211612
2.8,11,4.4,0.2963709533,0.3002657294,0.2968329191,0.2995888591,0.2981700003,0.297080934,0.2983876765,0.002016723156,0.00201673503
2.8,12,4.8,0.3079178929,0.3125265241,0.3086553216,0.3112676144,0.3106058538,0.3092155755,0.3104541898,0.002536296844,0.00253628497
2.8,13,5.2,0.3168988228,0.3217119575,0.3178563714,0.3200952113,0.3191937208,0.3184011579,0.3194516599,0.002552837133,0.002552860882
2.8,14,5.6,0.3233137727,0.3281363547,0.3243829608,0.3259423375,0.3257884681,0.3250999749,0.3258700073,0.002556234598,0.002556246473
2.8,15,6,0.3271627426,0.332232058,0.3284159303,0.3295635283,0.329062134,0.3280323148,0.3294611871,0.00229844451,0.002298450563
2.8,16,6.4,0.3284457326,0.3318764269,0.3295356929,0.3302063942,0.3301540911,0.328881681,0.3301308751,0.001685142517,0.001685124589
2.8,17,6.8,0.3271627426,0.3297370374,0.3278857768,0.3276768029,0.3290379047,0.3276244998,0.3283924162,0.001229673624,0.00122966175
2.8,18,7.2,0.3233137727,0.3251548707,0.3233607709,0.3232763708,0.3250989318,0.3231167793,0.3240015507,0.0006877779961,0.0007815301651
2.8,19,7.6,0.3168988228,0.3181346357,0.3168276846,0.3166415095,0.3179707527,0.3169592619,0.3173067868,0.0004079639912,0.0005393266911
2.8,20,8,0.3079178929,0.3082152605,0.3078409433,0.3078942597,0.3085753322,0.3079728782,0.3080997467,0.0001818537712,0.0002220749884
2.8,21,8.4,0.2963709533,0.2963685095,0.2958917916,0.2958728969,0.2968516052,0.2970007956,0.2963971198,2.616643906e-05,0.0004180312098
2.8,22,8.8,0.2822580636,0.2823972702,0.2819965184,0.2812517881,0.2826183438,0.2833791077,0.2823286057,7.054209709e-05,0.0005776703474
2.8,23,9.2,0.265579164,0.265576005,0.265037477,0.2646925747,0.2650456429,0.2659481168,0.2652599812,-0.0003191828728,0.000466781843
2.8,24,9.6,0.2463343143,0.2448531389,0.2455018312,0.2456774116,0.2453104258,0.2473271787,0.2457340062,-0.0006003081799,0.000997462892
2.8,25,10,0.2245234549,0.2226426005,0.2246090323,0.2237188667,0.2235842198,0.2253694385,0.2239848375,-0.0005386173725,0.0009112477419
2.8,26,10.4,0.2001466304,0.1976034045,0.20114173,0.1984811723,0.1985298693,0.2004095912,0.1992331445,-0.0009134858847,0.001416701125
2.8,27,10.8,0.173203811,0.1696045399,0.1747024804,0.1715250611,0.171428293,0.1734841019,0.1721488982,-0.001054912806,0.00176649983
2.8,28,11.2,0.1436950117,0.1396608949,0.1446962655,0.1427354217,0.141761601,0.1433808208,0.1424470097,-0.001248002052,0.001648512436
2.8,29,11.6,0.1116202325,0.1077472717,0.1117694676,0.1102157831,0.1098179519,0.1108539775,0.1100808978,-0.001539334655,0.001599036157
2.8,30,12,0.07697947323,0.07401200384,0.0776296556,0.07500557601,0.07485830039,0.0759909451,0.07549929619,-0.001480177045,0.001740250038
2.8,31,12.4,0.0397727266,0.0378732197,0.04028258845,0.03869511187,0.03856812045,0.03901944309,0.0388876982,-0.0008850283921,0.001088974648
2.8,32,12.8,0,0.0005339477211,0.0004782732576,0.000520825386,0.0004206858575,0.0005097165704,0.0004926897818,0.0004926897818,0.0004926897818
3.2,0,0,0,0.0006004609168,0.000597037375,0.0005812458694,0.0005982033908,0.0006134286523,0.0005980752176,0.0005980752176,0.0005980752176
3.2,1,0.4,0.04545454308,0.04310014844,0.0434929803,0.04408591986,0.04517320171,0.04227758199,0.04362596199,-0.001828581095,0.001828576671
3.2,2,0.8,0.08797653764,0.08424670994,0.08589109778,0.0848261714,0.08541043848,0.08478260785,0.08503140509,-0.002945132554,0.002945132554
3.2,3,1.2,0.12756598,0.1230300441,0.1259553879,0.1232693344,0.1247472316,0.1231803596,0.124036476,-0.003529503942,0.003529508365
3.2,4,1.6,0.1642228663,0.1605737507,0.1629648358,0.1600048244,0.1614179462,0.161367923,0.1612658501,-0.00295701623,0.002957010176
3.2,5,2,0.1979472041,0.1949963421,0.1965287626,0.1947459728,0.1951730251,0.1952643543,0.1953416765,-0.002605527639,0.002605512738
3.2,6,2.4,0.2287389934,0.227613166,0.226604864,0.2268527597,0.226412937,0.226114735,0.2267196923,-0.002019301057,0.002019301057
3.2,7,2.8,0.2565982342,0.2566146553,0.2546610236,0.2560113966,0.2552123368,0.2561615705,0.2557321787,-0.0008660554886,0.0008726060623
3.2,8,3.2,0.2815249264,0.2823563218,0.280023694,0.2827529311,0.2804473042,0.2815330327,0.2814226747,-0.0001022517681,0.0009292721516
3.2,9,3.6,0.3035190701,0.3050817847,0.3031284809,0.3062679768,0.3032221198,0.3033475578,0.30420959,0.0006905198097,0.00103413465
3.2,10,4,0.3225806355,0.3255152106,0.3231256008,0.3263467848,0.3235501647,0.3233683705,0.3243812025,0.001800566912,0.001800590777
3.2,11,4.4,0.3387096822,0.3428918123,0.3398993909,0.3429216444,0.3405313194,0.3403400779,0.341316849,0.002607166767,0.002607166767
3.2,12,4.8,0.3519061506,0.3567319512,0.3534750044,0.356418848,0.3552487791,0.3544702232,0.355268985,0.003362834454,0.003362810705
3.2,13,5.2,0.3621700704,0.3672084212,0.3640078604,0.3666605055,0.3646253645,0.3651234806,0.3655251265,0.003355056047,0.003355056047
3.2,14,5.6,0.3695014715,0.3744380176,0.3716805279,0.3734548688,0.3724947572,0.372964412,0.3730064929,0.003505021334,0.003505045082
3.2,15,6,0.3739002943,0.3792176247,0.3762411475,0.3776364326,0.375934422,0.3761400282,0.3770339191,0.003133624792,0.003133636666
3.2,16,6.4,0.3753665686,0.3793584108,0.3775919378,0.3784326911,0.3772326112,0.3769505322,0.3779132366,0.002546668053,0.002546668053
3.2,17,6.8,0.3739002943,0.3768785596,0.375554204,0.3753037751,0.3759714961,0.3753744364,0.375816524,0.001916229725,0.001916199923
3.2,18,7.2,0.3695014715,0.3716922104,0.3701265752,0.3701764941,0.3717655838,0.3698789775,0.3707279563,0.001226484776,0.00122649665
3.2,19,7.6,0.3621700704,0.3634238243,0.3624158204,0.3623822629,0.3632295132,0.3625768721,0.3628056645,0.0006355941296,0.0006355881924
3.2,20,8,0.3519061506,0.352209419,0.3517774343,0.3521784246,0.3528313339,0.3520931005,0.3522179723,0.0003118216991,0.0003632783773
3.2,21,8.4,0.3387096822,0.3387714624,0.3375388682,0.3380438089,0.3394852281,0.3394093812,0.3386497498,-5.993247032e-05,0.0006747424486
3.2,22,8.8,0.3225806355,0.322375536,0.3213547468,0.3210786581,0.3229602575,0.3236308098,0.3222799897,-0.0003006458282,0.0008725523949
3.2,23,9.2,0.3035190701,0.3028686047,0.3019337654,0.3018866181,0.3035015464,0.3033141792,0.3027009368,-0.0008181333542,0.000818127417
3.2,24,9.6,0.2815249264,0.2792249024,0.2792568803,0.2799596786,0.2807958126,0.2819813192,0.2802437246,-0.001281201839,0.001463764929
3.2,25,10,0.2565982342,0.2538132668,0.2553763688,0.2543779016,0.255841881,0.2566284239,0.2552075684,-0.00139066577,0.001402741647
3.2,26,10.4,0.2287389934,0.2250044197,0.2285571545,0.2252399027,0.2267132699,0.2277542949,0.2266538143,-0.00208517909,0.002085185144
3.2,27,10.8,0.1979472041,0.1932700574,0.1984055191,0.1942986697,0.1955433488,0.1969326138,0.1956900507,-0.002257153392,0.002440488432
3.2,28,11.2,0.1642228663,0.1590986103,0.1640913188,0.1616224945,0.161810562,0.162566036,0.1618377864,-0.002385079861,0.002385061933
3.2,29,11.6,0.12756598,0.1227986515,0.1264211833,0.1247414649,0.1249707341,0.1253049374,0.1248473898,-0.0027185902,0.002718585776
3.2,30,12,0.08797653764,0.08456088603,0.08822388947,0.08499666303,0.08520373702,0.08583730459,0.08576449752,-0.002212040126,0.00231098244
3.2,31,12.4,0.04545454308,0.0432979241,0.04574128613,0.04411903769,0.04375678301,0.0439524278,0.04417349026,-0.001281052828,0.001395748579
3.2,32,12.8,0,0.0005682222545,0.0005874317139,0.0006221011281,0.0005266480148,0.0006020106375,0.0005812827731,0.0005812827731,0.0005812827731
3.6,0,0,0,0.0008082352579,0.0006875991821,0.0006791204214,0.0005017854273,0.0006753727794,0.0006704226253,0.0006704226253,0.0006704226253
3.6,1,0.4,0.0511363633,0.04935336858,0.04900669307,0.04964195937,0.05085736141,0.0472432822,0.0492205359,-0.001915827394,0.00191583042
3.6,2,0.8,0.09897360206,0.09664654732,0.09698640555,0.09572122246,0.09619411081,0.09544713795,0.09619908035,-0.002774521708,0.002774517285
3.6,3,1.2,0.1435117275,0.1400634497,0.1420612335,0.1389043927,0.1402278692,0.1383542269,0.1399222314,-0.003589496017,0.00358949299
3.6,4,1.6,0.1847507358,0.1819842607,0.1838229895,0.1801107377,0.1817092001,0.1816648096,0.1818583906,-0.00289234519,0.002892336342
3.6,5,2,0.2226906121,0.2193206549,0.2215857506,0.2194243371,0.2199976891,0.2197840512,0.2200225145,-0.002668097615,0.002668115543
3.6,6,2.4,0.2573313713,0.2557178438,0.2552993596,0.2555488348,0.2551458776,0.2544952631,0.2552414536,-0.00208991766,0.002089935588
3.6,7,2.8,0.2886730134,0.2882608771,0.2869077325,0.2881821692,0.287394613,0.288567245,0.2878625393,-0.0008104741573,0.0008104860899
3.6,8,3.2,0.3167155385,0.3178080022,0.3154381514,0.3184508085,0.3157800138,0.3169647455,0.3168883622,0.0001728236675,0.00105797057
3.6,9,3.6,0.3414589465,0.3434121609,0.3416856825,0.3448923826,0.3413919806,0.3414109945,0.3425586522,0.001099705696,0.001145660877
3.6,10,4,0.3629032075,0.3660998046,0.3640557826,0.3674111962,0.3640136123,0.3642735183,0.3651708066,0.002267599106,0.002267575357
3.6,11,4.4,0.3810483813,0.3854957521,0.382886529,0.3861942291,0.3832323849,0.3835351169,0.3842688203,0.003220438957,0.003220421029
3.6,12,4.8,0.3958944082,0.4009074569,0.3982166052,0.4015260041,0.3997756243,0.3996604979,0.4000172615,0.004122853279,0.00412282953
3.6,13,5.2,0.4074413478,0.4126788974,0.4100563526,0.4131810069,0.4105274677,0.4118273556,0.4116542339,0.004212886095,0.0042128684
3.6,14,5.6,0.4156891406,0.420709908,0.4188837111,0.4209569991,0.4193623662,0.4208283722,0.4201482832,0.004459142685,0.004459130578
3.6,15,6,0.4206378162,0.4261669815,0.4239685833,0.4256599545,0.4234620631,0.4240478873,0.4246610701,0.004023253918,0.004023277666
3.6,16,6.4,0.4222873747,0.4267957211,0.4255664051,0.4266124368,0.4249581695,0.4249284565,0.4257722497,0.003484874964,0.003484863089
3.6,17,6.8,0.4206378162,0.4239964187,0.4231202602,0.4228787124,0.4233779013,0.422965914,0.4232678413,0.002630025148,0.002630025148
3.6,18,7.2,0.4156891406,0.4182095528,0.4168003201,0.4170078039,0.4185013473,0.4166224003,0.4174283147,0.001739174128,0.001739144325
3.6,19,7.6,0.4074413478,0.4086945355,0.4079101086,0.408079505,0.4089567065,0.4081805944,0.408364296,0.000922948122,0.0009229421848
3.6,20,8,0.3958944082,0.3961879015,0.3956201971,0.396394968,0.3971568942,0.3962822855,0.3963284791,0.0004340708256,0.0005437255022
3.6,21,8.4,0.3810483813,0.3811646998,0.3791008592,0.3801324368,0.3822274506,0.3819788098,0.3809208274,-0.0001275539398,0.001017856644
3.6,22,8.8,0.3629032075,0.3623576462,0.3606266379,0.3608439565,0.3633143902,0.364115119,0.36225155,-0.0006516575813,0.001300895237
3.6,23,9.2,0.3414589465,0.3401355743,0.3387595415,0.3390244246,0.3413950801,0.3408174515,0.3400264382,-0.00143250823,0.001432532095
3.6,24,9.6,0.3167155385,0.3135777414,0.3129514158,0.3141900301,0.315762639,0.3167205751,0.3146404922,-0.002075046301,0.002077072859
3.6,25,10,0.2886730134,0.2849673927,0.2860873938,0.2849859297,0.2874726057,0.2880299091,0.2863086462,-0.002364367247,0.002364367247
3.6,26,10.4,0.2573313713,0.2523879409,0.2559236884,0.2519712448,0.254512012,0.255184859,0.253995955,-0.003335416317,0.003335422371
3.6,27,10.8,0.2226906121,0.2169302404,0.2220616937,0.2170608342,0.2191889137,0.2205727249,0.2191628963,-0.003527715802,0.003527730703
3.6,28,11.2,0.1847507358,0.1785218269,0.1834477186,0.1804877818,0.1810130328,0.1819500625,0.1810840815,-0.003666654229,0.003666651202
3.6,29,11.6,0.1435117275,0.1378250718,0.1410542578,0.1392454952,0.1398390979,0.1400098503,0.1395947635,-0.003916963935,0.003916972782
3.6,30,12,0.09897360206,0.09508863091,0.09879760444,0.09498942643,0.09525516629,0.09585654736,0.09599747509,-0.002976126969,0.002976126969
3.6,31,12.4,0.0511363633,0.04871792346,0.05120389536,0.04957100004,0.04896013811,0.04892527312,0.04947564751,-0.001660715789,0.00168773008
3.6,32,12.8,-9.263844018e-41,0.0005960706621,0.0007040621713,0.0007191002369,0.0006943307817,0.0006113946438,0.0006649916759,0.0006649916759,0.0006649916759
4,0,0,0,0.0009600222111,0.0007569044828,0.000754352659,0.0006595887244,0.0007822364569,0.0007826209185,0.0007826209185,0.0007826209185
4,1,0.4,0.05681817979,0.05568051338,0.05454012379,0.05519511178,0.05598135665,0.05311883241,0.05490318686,-0.001914992929,0.00191499223
4,2,0.8,0.1099706739,0.1090606302,0.1080663279,0.106723763,0.1069600061,0.106413275,0.1074448004,-0.002525873482,0.002525873482
4,3,1.2,0.1594574749,0.1570913494,0.1581363529,0.1548126936,0.1559781134,0.1544173509,0.156087175,-0.003370299935,0.003370302962
4,4,1.6,0.2052785903,0.2034269273,0.2046941072,0.2006830722,0.2023952901,0.2021332383,0.2026665211,-0.002612069249,0.002612063196
4,5,2,0.24743402,0.2436300069,0.2466355115,0.2443954647,0.2450484782,0.2442936152,0.2448006123,-0.002633407712,0.002633404685
4,6,2.4,0.2859237492,0.2838546634,0.283960104,0.2845082283,0.284132719,0.2830595076,0.2839030623,-0.002020686865,0.002020704793
4,7,2.8,0.3207477927,0.3198373318,0.319180131,0.3204992115,0.319799304,0.3205699921,0.3199771941,-0.00077059865,0.00077059865
4,8,3.2,0.3519061506,0.3532708287,0.3508634567,0.3540766835,0.3517385125,0.3522452712,0.3524389863,0.000532835722,0.001016932772
4,9,3.6,0.3793988228,0.3817510605,0.3802579641,0.3832914531,0.3801642656,0.3796001971,0.3810129762,0.001614153385,0.00161416526
4,10,4,0.4032258093,0.4067954421,0.4049443603,0.408154726,0.4051065147,0.4049775898,0.4059957564,0.002769947052,0.00276991725
4,11,4.4,0.4233870804,0.4282322824,0.4258712828,0.4290922284,0.4258494079,0.4261147976,0.4270319939,0.003644913435,0.003644919489
4,12,4.8,0.4398826957,0.4451644421,0.4429653287,0.4462331235,0.4438148737,0.4440627694,0.4444480836,0.004565387964,0.004565411713
4,13,5.2,0.4527125955,0.4582700431,0.4560555816,0.4592374563,0.4562133849,0.4575621784,0.457467705,0.004755109549,0.004755133297
4,14,5.6,0.4618768394,0.4670901895,0.4660662711,0.4678178132,0.4656288326,0.4674277902,0.4668061733,0.004929333925,0.004929339979
4,15,6,0.4673753679,0.4731984735,0.4716782272,0.4730933607,0.4704459608,0.4715835154,0.4719999433,0.004624575377,0.004624539521
4,16,6.4,0.4692082107,0.4742588997,0.4735367894,0.4742257297,0.4718410671,0.4724955261,0.4732716084,0.004063397646,0.004063391592
4,17,6.8,0.4673753679,0.4711408019,0.4706775248,0.4702464044,0.4699862599,0.4702672064,0.4704636633,0.00308829546,0.003088271711
4,18,7.2,0.4618768394,0.4648249745,0.4634814858,0.4637513161,0.4641741216,0.4632220864,0.4638907909,0.00201395154,0.002013957594
4,19,7.6,0.4527125955,0.4541122019,0.4534036517,0.4538994133,0.4540689588,0.4535084367,0.4537985325,0.001085937023,0.001085937023
4,20,8,0.4398826957,0.440148443,0.4394403398,0.4405300021,0.4410538673,0.440195322,0.4402735829,0.0003908872604,0.0005678415182
4,21,8.4,0.4233870804,0.4236175418,0.420671314,0.422365129,0.4243571162,0.4239494503,0.4229921401,-0.0003949403763,0.001100116991
4,22,8.8,0.4032258093,0.4024880826,0.3998664916,0.4007892311,0.4031784534,0.4036477208,0.4019939899,-0.001231819391,0.001400578069
4,23,9.2,0.3793988228,0.3773454726,0.3756147623,0.3763017058,0.3788901865,0.3781968057,0.3772698045,-0.002129018307,0.002129036235
4,24,9.6,0.3519061506,0.3479341567,0.3467072546,0.3485088646,0.3505559266,0.3511840403,0.3489780426,-0.002928107977,0.002928101923
4,25,10,0.3207477927,0.3160716295,0.3167810738,0.3158085346,0.3190046847,0.3192300498,0.3173791766,-0.003368616104,0.003368598176
4,26,10.4,0.2859237492,0.2797776163,0.2833078504,0.2792918384,0.2826350033,0.2830326557,0.2816089988,-0.004314750433,0.004314756487
4,27,10.8,0.24743402,0.2406838089,0.245680809,0.2406318784,0.2434743196,0.2443368733,0.2429615259,-0.004472494125,0.004472482018
4,28,11.2,0.2052785903,0.1978542358,0.2027966529,0.1996921003,0.2010201365,0.2015402913,0.2005806863,-0.004697903991,0.004697906785
4,29,11.6,0.1594574749,0.1528011113,0.1557005197,0.1540355086,0.1553455293,0.1552921236,0.1546349525,-0.004822522402,0.004822516348
4,30,12,0.1099706739,0.1056284755,0.1093759835,0.1052835956,0.1061248481,0.1066506952,0.1066127196,-0.003357954323,0.003357954323
4,31,12.4,0.05681817979,0.05416984111,0.05667287856,0.05514003336,0.05484513938,0.05449285358,0.0550641492,-0.001754030585,0.001754030585
4,32,12.8,0,0.0006621479988,0.0008256591391,0.000738710165,0.0008289590478,0.0007313899696,0.0007573732873,0.0007573732873,0.0007573732873
4.4,0,0,0,0.001025121659,0.0007468238473,0.0007768385112,0.0008374117315,0.0007755085826,0.0008323408547,0.0008323408547,0.0008323408547
4.4,1,0.4,0.0625,0.06186877191,0.06009254605,0.06085125729,0.06122526526,0.0593630299,0.06068017334,-0.001819826663,0.001819825964
4.4,2,0.8,0.1209677383,0.1213493496,0.1188836843,0.117644079,0.1176434457,0.1178759933,0.1186793074,-0.002288430929,0.002441072371
4.4,3,1.2,0.1754032224,0.1740891188,0.1739354879,0.1709962487,0.1716823727,0.1708250046,0.1723056436,-0.003097578883,0.003097575856
4.4,4,1.6,0.2258064449,0.2248997986,0.2253261507,0.221544683,0.2229244709,0.2229184657,0.2235227078,-0.002283737063,0.00228373101
4.4,5,2,0.272177428,0.2679725885,0.2717484534,0.2694832683,0.2699465156,0.269107461,0.2696516514,-0.002525776625,0.002525770571
4.4,6,2.4,0.3145161271,0.3120549917,0.3128249943,0.3134168088,0.3129389286,0.3119825125,0.3126436472,-0.001872479916,0.001872479916
4.4,7,2.8,0.352822572,0.3514184952,0.3515813351,0.3528450131,0.3520978093,0.3526047766,0.352109462,-0.0007131099701,0.0007220625994
4.4,8,3.2,0.3870967627,0.3887347877,0.386443615,0.389434129,0.3875979483,0.3875597417,0.3879540563,0.0008572936058,0.001118540764
4.4,9,3.6,0.4173386991,0.4201214612,0.4188407063,0.4215035737,0.4188817441,0.4180312753,0.4194757342,0.002137035131,0.002137053059
4.4,10,4,0.4435483813,0.4475432932,0.4459522069,0.4486679733,0.4460938871,0.4459275901,0.446837008,0.003288626671,0.003288608743
4.4,11,4.4,0.4657258093,0.4709823728,0.468896538,0.471811682,0.4684958756,0.4690274596,0.4698427618,0.004116952419,0.004116976168
4.4,12,4.8,0.4838709533,0.4894195795,0.487736553,0.4906181395,0.4878408909,0.4883182049,0.4887866974,0.004915744066,0.004915720318
4.4,13,5.2,0.4979838729,0.5038588047,0.5021395683,0.5050228834,0.5018754601,0.5030449629,0.5031883121,0.005204439163,0.005204462912
4.4,14,5.6,0.5080645084,0.5133993626,0.5132886767,0.5145855546,0.5118643641,0.5135931373,0.5133462548,0.005281746387,0.005281710532
4.4,15,6,0.5141128898,0.5202054381,0.5193910599,0.5203387141,0.5173757672,0.5186839104,0.5191990137,0.005086123943,0.005086088087
4.4,16,6.4,0.5161290169,0.521728754,0.5216291547,0.5216502547,0.5187783837,0.5197163224,0.5207005739,0.004571557045,0.004571557045
4.4,17,6.8,0.5141128898,0.5182763338,0.5184022784,0.5175250769,0.5165757537,0.517318368,0.5176194906,0.003506600857,0.003506672336
4.4,18,7.2,0.5080645084,0.5113866329,0.5100687146,0.5105066895,0.5099410415,0.5096132755,0.5103032589,0.002238750458,0.002238762332
4.4,19,7.6,0.4979838729,0.4994261861,0.4989029169,0.4997554123,0.4992513061,0.4987612367,0.4992194176,0.001235544682,0.001235538744
4.4,20,8,0.4838709533,0.4841217399,0.4832291901,0.4846330881,0.4849601984,0.4839610159,0.4841810763,0.0003101229668,0.0005667984369
4.4,21,8.4,0.4657258093,0.4659228921,0.46253708,0.4646702409,0.46642977,0.4657722414,0.465066433,-0.0006593763828,0.001038354589
4.4,22,8.8,0.4435483813,0.4425187409,0.4394231141,0.4409876466,0.4430936873,0.4431592822,0.4418365061,-0.0017118752,0.001711887075
4.4,23,9.2,0.4173386991,0.41463539,0.412827909,0.4137231112,0.4162926078,0.4155288041,0.4146015644,-0.002737134695,0.002737134695
4.4,24,9.6,0.3870967627,0.3822972476,0.3808238208,0.3829269707,0.3853455186,0.3856434822,0.383407414,-0.003689348698,0.003689354751
4.4,25,10,0.352822572,0.3470816612,0.347738117,0.3466398418,0.3505038023,0.3505414724,0.3485009968,-0.004321575165,0.00432159286
4.4,26,10.4,0.3145161271,0.3071732521,0.3106815219,0.3068469763,0.3107505143,0.3107868433,0.3092478216,-0.00526830554,0.00526830554
4.4,27,10.8,0.272177428,0.2643648982,0.2692258358,0.264600873,0.2678211033,0.2682391703,0.2668503821,-0.005327045918,0.005327051971
4.4,28,11.2,0.2258064449,0.21719338,0.2221856713,0.2191940695,0.2210075855,0.2214536369,0.2202068567,-0.005599588156,0.005599576049
4.4,29,11.6,0.1754032224,0.1678842157,0.1704061031,0.1690376103,0.1707721204,0.1708095223,0.1697819084,-0.005621314049,0.005621307995
4.4,30,12,0.1209677383,0.1161899269,0.1198999882,0.1156120822,0.1170594245,0.117416352,0.1172355637,-0.003732174635,0.003732183482
4.4,31,12.4,0.0625,0.05947953835,0.06203193963,0.06068616733,0.06069597974,0.0602247566,0.06062367558,-0.001876324415,0.001876323717
4.4,32,12.8,0,0.0007539689541,0.0007697332185,0.0007769837976,0.0008327625692,0.0008180253208,0.0007902948419,0.0007902948419,0.0007902948419
4.8,0,0,0,0.001010857522,0.0008809119463,0.0009266920388,0.0009903684258,0.0007711425424,0.0009159945184,0.0009159945184,0.0009159945184
4.8,1,0.4,0.06818182021,0.06804280728,0.06624911726,0.06651040167,0.06647571921,0.06570573896,0.06659676135,-0.001585058868,0.001585063292
4.8,2,0.8,0.1319648027,0.1332007051,0.130127877,0.1287705451,0.1283347756,0.1292070299,0.1299281865,-0.002036616206,0.00253097713
4.8,3,1.2,0.1913489699,0.1909107566,0.1898863018,0.1871491373,0.1873398572,0.1871206164,0.1884813309,-0.002867639065,0.002867636038
4.8,4,1.6,0.2463343143,0.245988369,0.2458151579,0.2423374355,0.2434369922,0.2434242666,0.2442004383,-0.002133876085,0.002133870032
4.8,5,2,0.2969208062,0.2930757105,0.2964372337,0.2944521606,0.2948912382,0.2938730419,0.2945458889,-0.002374917269,0.002374929143
4.8,6,2.4,0.343108505,0.3407777846,0.3419475555,0.3422161341,0.3418062329,0.3409494758,0.3415394425,-0.001569062471,0.001569068409
4.8,7,2.8,0.3848973513,0.3835155368,0.3842706084,0.3850260675,0.3845054209,0.3846749365,0.38439852,-0.0004988312721,0.000550323748
4.8,8,3.2,0.4222873747,0.4240953624,0.4222594202,0.4247311056,0.423428148,0.4228169322,0.4234662056,0.001178830862,0.001190000796
4.8,9,3.6,0.4552785754,0.4582709074,0.4573641419,0.4597279429,0.4575755298,0.4564307034,0.4578738809,0.002595305443,0.002595269587
4.8,10,4,0.4838709533,0.4880658686,0.4865891337,0.4892314076,0.4871043861,0.4869100749,0.48758021,0.003709256649,0.003709220793
4.8,11,4.4,0.5080645084,0.5135682225,0.5116724968,0.5146033764,0.5111552477,0.5120576024,0.5126113296,0.004546821117,0.004546880722
4.8,12,4.8,0.527859211,0.5335392952,0.5323989987,0.5350381136,0.531899631,0.5327428579,0.5331237912,0.00526458025,0.005264568143
4.8,13,5.2,0.5432551503,0.549274385,0.5480043292,0.5508096218,0.5475664735,0.5486376882,0.5488585234,0.005603373051,0.005603349302
4.8,14,5.6,0.5542522073,0.5597597361,0.560046792,0.5614346862,0.5580933094,0.5599054098,0.5598480105,0.005595803261,0.005595779512
4.8,15,6,0.5608504415,0.5670313239,0.5663580298,0.5676031709,0.5643746853,0.5659635663,0.5662661791,0.005415737629,0.00541571388
4.8,16,6.4,0.5630498528,0.5689967871,0.5686938167,0.5689631104,0.5658029914,0.5671492815,0.5679211617,0.004871308804,0.004871344659
4.8,17,6.8,0.5608504415,0.5653387308,0.565086782,0.5649371743,0.5632113814,0.5645106435,0.5646169186,0.003766477108,0.003766500857
4.8,18,7.2,0.5542522073,0.5576698184,0.5563621521,0.5572262406,0.5557276011,0.5562445521,0.5566461086,0.002393901348,0.002393865492
4.8,19,7.6,0.5432551503,0.5447175503,0.5440084934,0.5455858111,0.5445250273,0.5441786647,0.5446031094,0.001347959042,0.001347959042
4.8,20,8,0.527859211,0.5280873179,0.5271522403,0.5286788344,0.5289489627,0.5278623104,0.5281459093,0.0002866983414,0.0005695104483
4.8,21,8.4,0.5080645084,0.5079740882,0.505127728,0.5070168972,0.5085815191,0.5076650977,0.507273078,-0.0007914304733,0.0009982467163
4.8,22,8.8,0.4838709533,0.4822176993,0.4795856476,0.481122613,0.4830803871,0.4826557636,0.4817324281,-0.002138525248,0.002138531301
4.8,23,9.2,0.4552785754,0.4518584907,0.4504773021,0.4512000382,0.4537578821,0.4527989924,0.452018559,-0.003260016441,0.003260034369
4.8,24,9.6,0.4222873747,0.4166702628,0.4158655703,0.4173298478,0.4201984107,0.4198729098,0.4179874361,-0.004299938679,0.004299974535
4.8,25,10,0.3848973513,0.3782487512,0.379142344,0.3774914145,0.3820900321,0.3817461133,0.3797437251,-0.005153626204,0.00515362015
4.8,26,10.4,0.343108505,0.3347252309,0.338334322,0.3345047235,0.3389899433,0.3385349214,0.3370178342,-0.006090670824,0.006090676878
4.8,27,10.8,0.2969208062,0.2882400453,0.2930137515,0.2885291278,0.2922503948,0.292111069,0.2908288836,-0.006091922522,0.006091928575
4.8,28,11.2,0.2463343143,0.2368898392,0.2417704612,0.2386618853,0.2410395741,0.2412960529,0.2399315536,-0.006402760744,0.006402751897
4.8,29,11.6,0.1913489699,0.1831540912,0.1857348084,0.1840108484,0.1861517727,0.186130926,0.1850365102,-0.006312459707,0.006312480662
4.8,30,12,0.1319648027,0.1267393827,0.1297768503,0.1259117275,0.1279474348,0.1280203909,0.1276791543,-0.004285648465,0.004285645671
4.8,31,12.4,0.06818182021,0.06505909562,0.06723161787,0.06627088785,0.06653619558,0.06592203677,0.06620396674,-0.001977853477,0.001977853477
4.8,32,12.8,-0,0.0009603239596,0.0008548048791,0.0008454471827,0.0008629858494,0.0008562505245,0.0008759625489,0.0008759625489,0.0008759625489
5.2,0,0,0,0.0009753368795,0.0009597018361,0.0009779781103,0.0009526386857,0.0007891729474,0.0009309657034,0.0009309657034,0.0009309657034
5.2,1,0.4,0.07386363298,0.07411986589,0.07240337878,0.07202284038,0.07180771232,0.07202942669,0.07247664034,-0.001386992633,0.001489481307
5.2,2,0.8,0.1429618746,0.1447259337,0.1415226161,0.1400255263,0.1393382251,0.1405376643,0.141230002,-0.001731872559,0.002437505173
5.2,3,1.2,0.2072947174,0.2077156752,0.2061686665,0.2033778131,0.203084901,0.2034350038,0.2047564089,-0.002538308501,0.002706688596
5.2,4,1.6,0.266862154,0.2671723962,0.2665686011,0.2630501688,0.2637062967,0.263962239,0.2648919523,-0.001970201731,0.002094310476
5.2,5,2,0.3216642141,0.31915766,0.3214572966,0.3192446232,0.3197001219,0.3186854422,0.3196490407,-0.002015173435,0.00201518531
5.2,6,2.4,0.3717008829,0.3703211844,0.3710582852,0.3707574904,0.3706231713,0.3699142337,0.3705348969,-0.001165986061,0.001166009926
5.2,7,2.8,0.4169721305,0.4164044559,0.4170069695,0.4170200825,0.4169369042,0.4167596102,0.4168255925,-0.0001465380192,0.0001796424331
5.2,8,3.2,0.4574779868,0.4598070681,0.4580319524,0.4597934484,0.4588170946,0.4580900371,0.458907932,0.00142994523,0.001429933356
5.2,9,3.6,0.4932184815,0.4964877069,0.4957973063,0.4976155758,0.4957759976,0.4949020743,0.4961157441,0.002897262573,0.002897250699
5.2,10,4,0.5241935253,0.5285411477,0.5271825194,0.5295444131,0.5275322795,0.5278875828,0.5281375647,0.003944039345,0.003944063094
5.2,11,4.4,0.5504032373,0.5559056401,0.5542404652,0.5570653081,0.55364573,0.5550667048,0.5551847219,0.004781484604,0.004781532101
5.2,12,4.8,0.5718474984,0.577424109,0.5769400597,0.5793801546,0.5757258534,0.5772010088,0.5773342252,0.005486726761,0.005486738868
5.2,13,5.2,0.5885263681,0.5943263769,0.5937838554,0.5965152383,0.5929583311,0.5942440033,0.5943655968,0.00583922863,0.005839192774
5.2,14,5.6,0.6004398465,0.6057255268,0.6065555215,0.6080597043,0.6040465236,0.6062715054,0.6061317325,0.005691885948,0.005691909697
5.2,15,6,0.6075879931,0.6134219766,0.6132290363,0.614861846,0.6110262275,0.6132427454,0.6131563187,0.00556832552,0.005568373017
5.2,16,6.4,0.6099706888,0.6157325506,0.6156567335,0.6164246798,0.6127434373,0.6146341562,0.6150382757,0.005067586899,0.005067622755
5.2,17,6.8,0.6075879931,0.6119816303,0.6117696762,0.6123086214,0.6096959114,0.6117061973,0.611492455,0.003904461861,0.00390441413
5.2,18,7.2,0.6004398465,0.6038038135,0.6024612188,0.603924036,0.6015280485,0.6029028893,0.6029239893,0.00248414278,0.002484154655
5.2,19,7.6,0.5885263681,0.5900126696,0.5890950561,0.5913981199,0.5897687078,0.589648664,0.5899846554,0.001458287239,0.001458275365
5.2,20,8,0.5718474984,0.5720203519,0.570987165,0.572858572,0.5730221272,0.5718465447,0.5721469522,0.0002994537354,0.0006439685822
5.2,21,8.4,0.5504032373,0.5498093367,0.5475329161,0.5494743586,0.5507011414,0.5495707393,0.5494177341,-0.0009855031967,0.001104700612
5.2,22,8.8,0.5241935253,0.5218948722,0.5198537111,0.5214334726,0.523301363,0.5221540332,0.5217275023,-0.002466022968,0.002466034843
5.2,23,9.2,0.4932184815,0.4891511202,0.4882344604,0.4888778925,0.4917060137,0.4901241958,0.4896187186,-0.003599762917,0.003599744989
5.2,24,9.6,0.4574779868,0.4513157904,0.4510119259,0.4520468712,0.4552778006,0.4541284442,0.4527561665,-0.004721820354,0.004721820354
5.2,25,10,0.4169721305,0.4096932411,0.410718143,0.4087206423,0.4140173197,0.4129074216,0.4112113416,-0.005760788918,0.00576077681
5.2,26,10.4,0.3717008829,0.3627039492,0.3661785722,0.3622504771,0.3675257266,0.3662785292,0.364987433,-0.006713449955,0.00671343226
5.2,27,10.8,0.3216642141,0.3123929799,0.3168955445,0.3125242889,0.3170474768,0.3159365356,0.3149593771,-0.006704837084,0.006704849191
5.2,28,11.2,0.266862154,0.2569237649,0.2615194023,0.2582010925,0.2614421546,0.2611269355,0.2598426938,-0.007019460201,0.00701948395
5.2,29,11.6,0.2072947174,0.1987424791,0.2011828721,0.1990047693,0.2020233274,0.2015080005,0.2004922926,-0.006802424788,0.006802427582
5.2,30,12,0.1429618746,0.1372814626,0.1398505569,0.1363810152,0.1390197724,0.1387253851,0.1382516474,-0.004710227251,0.004710236099
5.2,31,12.4,0.07386363298,0.0706762895,0.07247032225,0.07185262442,0.07229533792,0.0717029348,0.07179950178,-0.0020641312,0.0020641312
5.2,32,12.8,-2.716837463e-41,0.001046447083,0.0009657145129,0.0009923949838,0.000859759748,0.0009094141424,0.0009547460941,0.0009547460941,0.0009547460941
5.6,0,0,0,0.0008985679597,0.001068994403,0.0009742230177,0.0009988844395,0.0008837506175,0.0009648840642,0.0009648840642,0.0009648840642
5.6,1,0.4,0.07954545319,0.08023655415,0.07853793353,0.07769867778,0.07746365666,0.07826182246,0.07843972743,-0.001105725765,0.001382164657
5.6,2,0.8,0.1539589465,0.1561265141,0.152939707,0.1513340771,0.1505052,0.1518726349,0.1525556296,-0.001403316855,0.002270346973
5.6,3,1.2,0.2232404649,0.2245667577,0.2224735916,0.2195094377,0.2191882282,0.2198186219,0.2211113274,-0.002129137516,0.00265965471
5.6,4,1.6,0.2873900235,0.2884309292,0.2873452902,0.2838129401,0.2842994928,0.2846099734,0.285699755,-0.001690268517,0.002106660511
5.6,5,2,0.3464076221,0.3452852964,0.3464808762,0.3440881073,0.3444862664,0.3435976207,0.3447876275,-0.00161999464,0.001649290323
5.6,6,2.4,0.4002932608,0.399848938,0.4000365138,0.3994270563,0.3991959989,0.3987938166,0.3994604647,-0.0008327960968,0.0008327960968
5.6,7,2.8,0.4490469098,0.4491902292,0.449605763,0.4490626454,0.4492417872,0.4488214552,0.4491843581,0.0001374483109,0.0002276480227
5.6,8,3.2,0.4926686287,0.4954034388,0.4937102199,0.4950470924,0.4942840338,0.4933343828,0.4943558276,0.001687198877,0.001687204815
5.6,9,3.6,0.5311583281,0.5345675945,0.5341232419,0.5355499983,0.5337578654,0.533459425,0.534291625,0.003133296967,0.003133296967
5.6,10,4,0.5645161271,0.5689276457,0.5677371621,0.5697336793,0.5677270889,0.5688099861,0.5685871243,0.004070997238,0.004070985131
5.6,11,4.4,0.5927419066,0.5981821418,0.596683383,0.5993458033,0.5958572626,0.5979733467,0.5976083875,0.004866480827,0.004866480827
5.6,12,4.8,0.6158357859,0.6212837696,0.6210906506,0.6235796213,0.619494617,0.6216547489,0.6214206815,0.005584895611,0.005584895611
5.6,13,5.2,0.6337976456,0.6393408775,0.6393553615,0.6419360042,0.6381645203,0.6397676468,0.6397129297,0.005915284157,0.005915236659
5.6,14,5.6,0.6466275454,0.6516978741,0.6527264118,0.6543639898,0.6501348615,0.6526563168,0.6523159146,0.005688369274,0.005688345525
5.6,15,6,0.6543254852,0.6598193645,0.6599425077,0.6618296504,0.657558918,0.6604147553,0.6599130034,0.005587518215,0.005587554071
5.6,16,6.4,0.6568914652,0.6625398397,0.6623984575,0.6637448072,0.6596893072,0.6620510221,0.6620846987,0.00519323349,0.005193221383
5.6,17,6.8,0.6543254852,0.6586898565,0.6583589315,0.6595362425,0.6561678052,0.6588196158,0.6583145261,0.003989040852,0.003989004996
5.6,18,7.2,0.6466275454,0.6498883963,0.6484505534,0.6505698562,0.6476095319,0.6494935155,0.6492023468,0.002574801445,0.002574825194
5.6,19,7.6,0.6337976456,0.6353267431,0.634077847,0.6370362639,0.6347136497,0.6351529956,0.6352615356,0.001463890076,0.001463854336
5.6,20,8,0.6158357859,0.616009295,0.6146328449,0.6170789003,0.616723001,0.6158914566,0.6160670519,0.0002312660217,0.0007124900585
5.6,21,8.4,0.5927419066,0.5916191936,0.5897528529,0.5920825601,0.5927507877,0.5914658308,0.5915342569,-0.001207649708,0.001211214112
5.6,22,8.8,0.5645161271,0.5614948273,0.5601740479,0.5617008209,0.5634821653,0.5616852045,0.5617073774,-0.002808749676,0.00280871382
5.6,23,9.2,0.5311583281,0.5262940526,0.526078999,0.5265630484,0.5295715928,0.5275372863,0.5272089839,-0.003949344158,0.003949332051
5.6,24,9.6,0.4926686287,0.4857568145,0.4860297441,0.486687094,0.490245223,0.4884669185,0.4874371588,-0.00523146987,0.00523146987
5.6,25,10,0.4490469098,0.4410400987,0.4422112107,0.4401073456,0.4458365738,0.4439648092,0.4426320195,-0.006414890289,0.006414902397
5.6,26,10.4,0.4002932608,0.3907080591,0.3940419853,0.3899201751,0.3960857391,0.3939144909,0.3929340839,-0.007359176874,0.007359170821
5.6,27,10.8,0.3464076221,0.3365173936,0.3407806158,0.3363950253,0.3417548239,0.3396246135,0.3390145004,-0.007393121719,0.007393127773
5.6,28,11.2,0.2873900235,0.277044028,0.2812862098,0.2777231932,0.2820799947,0.2809046805,0.2798076272,-0.007582396269,0.007582402322
5.6,29,11.6,0.2232404649,0.2143330276,0.2167684734,0.2142197341,0.2179304659,0.2170156091,0.2160534561,-0.007187008858,0.007187002804
5.6,30,12,0.1539589465,0.147855401,0.1501912177,0.1469355822,0.1503369063,0.1496360004,0.1489910185,-0.004967927933,0.004967925139
5.6,31,12.4,0.07954545319,0.07627303898,0.07781013101,0.07718870044,0.0782065317,0.07764606923,0.07742489874,-0.002120554447,0.002120558871
5.6,32,12.8,0,0.001121180132,0.001126129762,0.0009984299541,0.001008220017,0.001032873988,0.001057366724,0.001057366724,0.001057366724
6,0,0,0,0.0008591916412,0.001127175987,0.001021385193,0.001144655049,0.001096725464,0.00104982662,0.00104982662,0.00104982662
6,1,0.4,0.0852272734,0.08631558716,0.08469243348,0.08354220539,0.0832343474,0.08445801586,0.08444851637,-0.0007787570357,0.001214081072
6,2,0.8,0.1649560034,0.1674393117,0.164270997,0.1627297252,0.1618012488,0.1631215364,0.1638725698,-0.001083433628,0.002076762961
6,3,1.2,0.2391862124,0.2413168252,0.2386395186,0.2358458638,0.2352726012,0.2360980511,0.2374345809,-0.001751631498,0.002603885485
6,4,1.6,0.3079178929,0.309605062,0.3080602884,0.3045754135,0.304835856,0.3051264584,0.3064405918,-0.001477301121,0.002209103201
6,5,2,0.3711510301,0.3712827563,0.3712544441,0.3692298532,0.3692091703,0.3683365285,0.3698625565,-0.001288473606,0.001382535673
6,6,2.4,0.4288856387,0.429274559,0.4289239943,0.428127259,0.4276645184,0.4278520644,0.428368479,-0.0005171597004,0.0006880700821
6,7,2.8,0.4811216891,0.4819309711,0.4820741117,0.4813461006,0.4814762175,0.480967015,0.4815588892,0.0004372000694,0.0004990637535
6,8,3.2,0.527859211,0.5309433937,0.529391706,0.5303462744,0.5296773911,0.5284224749,0.529756248,0.001897037029,0.001897037029
6,9,3.6,0.5690982342,0.5725969672,0.5724118352,0.5734711885,0.5717993379,0.5715619922,0.5723682642,0.003270030022,0.003270030022
6,10,4,0.6048387289,0.6092505455,0.6082518101,0.6097929478,0.6078143716,0.6096343398,0.6089488268,0.004110097885,0.004110074136
6,11,4.4,0.6350806355,0.6404176354,0.6390840411,0.6418243647,0.6380441785,0.640935719,0.6400611997,0.004980564117,0.00498055201
6,12,4.8,0.6598240137,0.665078938,0.6652069688,0.6674829125,0.6631635427,0.6658875942,0.665364027,0.005540013313,0.005539977457
6,13,5.2,0.679068923,0.6843059659,0.6849359274,0.6871356964,0.6833077669,0.6853999496,0.6850171089,0.005948185921,0.005948138423
6,14,5.6,0.6928152442,0.6976581812,0.6989572048,0.7006494999,0.6962512732,0.6989770532,0.6984986067,0.005683362484,0.00568339834
6,15,6,0.7010630369,0.7062053084,0.7066688538,0.7088271379,0.7042855024,0.7075964212,0.7067166567,0.005653619766,0.005653607659
6,16,6.4,0.7038123012,0.7092871666,0.7091665864,0.7109687924,0.7066804171,0.709348917,0.7090903521,0.0052780509,0.005278074648
6,17,6.8,0.7010630369,0.7054251432,0.7048379779,0.7063874006,0.7026876211,0.7056865692,0.7050049901,0.003941953182,0.003941905685
6,18,7.2,0.6928152442,0.6959303617,0.6945902705,0.696962595,0.6936832666,0.6959168911,0.6954166889,0.002601444721,0.002601432847
6,19,7.6,0.679068923,0.680626452,0.6791400909,0.6824487448,0.6797878742,0.6805571914,0.6805120707,0.001443147659,0.001443147659
6,20,8,0.6598240137,0.6599350572,0.6582278013,0.6610848904,0.6604315042,0.6597079635,0.6598774791,5.346536636e-05,0.0007383346674
6,21,8.4,0.6350806355,0.633477807,0.6320235729,0.6341734529,0.6347984672,0.6335415244,0.6336029768,-0.001477658749,0.001477670623
6,22,8.8,0.6048387289,0.601170361,0.6003674865,0.6016215682,0.6036022305,0.6012743115,0.6016072035,-0.003231525421,0.003231537296
6,23,9.2,0.5690982342,0.5633904934,0.5638192892,0.5642431378,0.567368865,0.5649002194,0.5647444129,-0.004353821278,0.004353833385
6,24,9.6,0.527859211,0.5201545954,0.5211020708,0.5213133693,0.525267899,0.5226721168,0.5221019983,-0.005757212639,0.005757200532
6,25,10,0.4811216891,0.4723657668,0.4737281501,0.4717321098,0.4776687026,0.4749940932,0.4740977883,-0.007023900747,0.007023924496
6,26,10.4,0.4288856387,0.4186647832,0.4219088852,0.4178864062,0.4246265292,0.4216319025,0.4209436774,-0.007941961288,0.007941937074
6,27,10.8,0.3711510301,0.3606052995,0.3645667136,0.3605062366,0.3664414287,0.3633963764,0.3631032407,-0.008047789335,0.008047819138
6,28,11.2,0.3079178929,0.297154665,0.3009918928,0.2976119816,0.3027929366,0.3005213141,0.2998145521,-0.008103340864,0.008103335276
6,29,11.6,0.2391862124,0.2299430668,0.2322600484,0.2297827303,0.2339231223,0.2324265838,0.2316671163,-0.007519096136,0.00751910219
6,30,12,0.1649560034,0.1584528834,0.1603099555,0.1579815149,0.1616386622,0.1605812013,0.1597928554,-0.005163148046,0.005163160153
6,31,12.4,0.0852272734,0.08184608817,0.08310120553,0.08291184157,0.08408890665,0.08335508406,0.08306062222,-0.002166651189,0.002166648163
6,32,12.8,0,0.001210177317,0.001101246686,0.001040920615,0.001154698431,0.001093465835,0.001120101777,0.001120101777,0.001120101777
6.4,0,0,0,0.0009780265391,0.001230508089,0.001122497022,0.001294031739,0.001199714839,0.001164955669,0.001164955669,0.001164955669
6.4,1,0.4,0.09090908617,0.09239834547,0.09069854766,0.08954957128,0.08899232,0.09081314504,0.09049038589,-0.0004187002778,0.001014403999
6.4,2,0.8,0.1759530753,0.1787513494,0.1756098568,0.1740105748,0.1730759144,0.1743641943,0.1751623899,-0.0007906854153,0.001910006977
6.4,3,1.2,0.2551319599,0.2579492629,0.254820317,0.2525184751,0.2512730956,0.2522849143,0.2537692189,-0.001362740993,0.002489668084
6.4,4,1.6,0.3284457326,0.3307482004,0.3287767172,0.3257839084,0.325273633,0.3258103132,0.3272785544,-0.001167178154,0.002220559167
6.4,5,2,0.3958944082,0.3969497681,0.3962260485,0.3942973912,0.3938477039,0.3930807114,0.3948803246,-0.001014083624,0.001568883657
6.4,6,2.4,0.4574779868,0.4586133659,0.457996726,0.4571002424,0.456045419,0.4567319751,0.4572975636,-0.0001804232597,0.0008420884842
6.4,7,2.8,0.5131964684,0.5146510005,0.5145984888,0.5137622356,0.5135754347,0.5130422115,0.51392591,0.0007294416428,0.000791108585
6.4,8,3.2,0.5630498528,0.5664952993,0.5650676489,0.5656703711,0.5649251342,0.5635858178,0.5651488304,0.002098977566,0.002099001314
6.4,9,3.6,0.6070381403,0.6106644869,0.6106078029,0.611356914,0.6097284555,0.609719038,0.6104153395,0.003377199173,0.003377199173
6.4,10,4,0.6451612711,0.6494555473,0.648984313,0.6499871016,0.6477997303,0.6503143311,0.6493082047,0.004146933556,0.004146933556
6.4,11,4.4,0.6774193645,0.6825784445,0.6817446947,0.684112072,0.6801943183,0.6835716367,0.6824402213,0.005020856857,0.005020868964
6.4,12,4.8,0.7038123012,0.7087166309,0.7094365358,0.7111170888,0.706810534,0.7102790475,0.7092719674,0.005459666252,0.005459666252
6.4,13,5.2,0.7243401408,0.7293132544,0.7305008769,0.7321782708,0.7284052968,0.731102109,0.7302999496,0.005959808826,0.005959820934
6.4,14,5.6,0.739002943,0.7436687946,0.7453398108,0.7466595173,0.7423075438,0.7454164028,0.7446784377,0.005675494671,0.005675470922
6.4,15,6,0.7478005886,0.7525866032,0.7535706162,0.7554684877,0.7509930134,0.7550808787,0.7535399199,0.005739331245,0.005739331245
6.4,16,6.4,0.7507331371,0.756049037,0.7560256124,0.7577278018,0.7535846233,0.7567843795,0.7560343146,0.005301177502,0.005301153753
6.4,17,6.8,0.7478005886,0.7521529794,0.7515195012,0.7528606057,0.7491534948,0.7528243065,0.7517021894,0.003901600838,0.003901588963
6.4,18,7.2,0.739002943,0.7420632243,0.7408100367,0.7430126667,0.7397014499,0.7424321175,0.7416039109,0.002600967884,0.00260095601
6.4,19,7.6,0.7243401408,0.7259652615,0.7243435383,0.7274221778,0.7248027921,0.7259482145,0.7256963849,0.001356244087,0.001356255962
6.4,20,8,0.7038123012,0.7038162947,0.7022117376,0.704797864,0.7041066289,0.703660965,0.7037187219,-9.35792923e-05,0.0006071567768
6.4,21,8.4,0.6774193645,0.6755130291,0.6745290756,0.6759628057,0.6767701507,0.6757882833,0.6757127047,-0.001706659794,0.001706695533
6.4,22,8.8,0.6451612711,0.6410930157,0.6406038404,0.641299665,0.6436444521,0.6410810351,0.6415444016,-0.00361686945,0.00361686945
6.4,23,9.2,0.6070381403,0.6007426977,0.6017212272,0.6015467048,0.605106771,0.6022820473,0.6022799015,-0.004758238792,0.0047582509
6.4,24,9.6,0.5630498528,0.5547180176,0.5562690496,0.5559674501,0.5602484345,0.5566499233,0.5567705631,-0.006279289722,0.006279277615
6.4,25,10,0.5131964684,0.5038986802,0.5054958463,0.5034664273,0.5094678998,0.5059412718,0.505654037,-0.007542431355,0.007542443462
6.4,26,10.4,0.4574779868,0.4469134808,0.4498182833,0.4459930956,0.4531659782,0.4493364394,0.4490454793,-0.008432507515,0.008432531729
6.4,27,10.8,0.3958944082,0.3849599361,0.3885118663,0.3849733174,0.3911587596,0.3870767057,0.3873361349,-0.008558273315,0.008558291011
6.4,28,11.2,0.3284457326,0.3174365461,0.3209446669,0.3179951906,0.3234676123,0.3200938106,0.3199875951,-0.008458137512,0.008458167315
6.4,29,11.6,0.2551319599,0.2458062619,0.2478239089,0.2455702126,0.2499289513,0.2475906909,0.2473439872,-0.007787972689,0.007787954994
6.4,30,12,0.1759530753,0.1693254709,0.1707587242,0.1690176725,0.1729633659,0.1714562178,0.1707042903,-0.005248785019,0.005248785019
6.4,31,12.4,0.09090908617,0.08744025975,0.08832533658,0.08843380958,0.09002810717,0.0890603289,0.08865757287,-0.002251513302,0.002251517726
6.4,32,12.8,0,0.001168634742,0.001063722419,0.001189514995,0.001335136592,0.001151289791,0.001181659638,0.001181659638,0.001181659638
6.8,0,0,0,0.001130418852,0.001294061542,0.001227457076,0.001404549927,0.001357570291,0.001282811514,0.001282811514,0.001282811514
6.8,1,0.4,0.09659090638,0.09859935939,0.09670701623,0.09546594322,0.09481530637,0.09690482914,0.09649848938,-9.241700172e-05,0.001067809761
6.8,2,0.8,0.1869501472,0.1901517361,0.1868655831,0.1852500737,0.1843339056,0.185458526,0.1864119768,-0.0005381703377,0.001818817807
6.8,3,1.2,0.2710777223,0.2745984197,0.2708996236,0.2686879933,0.2672936618,0.268443644,0.2699846625,-0.001093059778,0.002501332667
6.8,4,1.6,0.3489736021,0.3517926931,0.3493801057,0.346658498,0.3456719816,0.3462837934,0.3479574323,-0.001016169786,0.002306425478
6.8,5,2,0.4206378162,0.4224182963,0.4212084413,0.4192036688,0.4184779227,0.4181602299,0.419893682,-0.0007441341877,0.001684546471
6.8,6,2.4,0.4860703647,0.4878361523,0.486908704,0.4858244061,0.4845753014,0.4855517149,0.4861392379,6.887316704e-05,0.0009727597353
6.8,7,2.8,0.5452712774,0.5473433733,0.5469834805,0.5459359288,0.54562819,0.5451266766,0.5462035537,0.0009322762489,0.0009900927544
6.8,8,3.2,0.5982404351,0.602014482,0.6005582213,0.6008850336,0.6001886129,0.5990816355,0.6005455852,0.002305150032,0.002305161906
6.8,9,3.6,0.6449779868,0.6488566995,0.6487162709,0.6492392421,0.647518158,0.6478252411,0.6484311223,0.00345313549,0.00345313549
6.8,10,4,0.6854838729,0.6897038817,0.6896271706,0.6902760863,0.6881077886,0.6906886101,0.6896806955,0.004196822643,0.00419683475
6.8,11,4.4,0.7197580338,0.7247314453,0.7243775129,0.7262727618,0.7229459882,0.7262312174,0.724911809,0.005153775215,0.005153751466
6.8,12,4.8,0.7478005886,0.7523086667,0.7535384893,0.7548835278,0.7508468628,0.7547485232,0.7532652617,0.005464673042,0.005464625545
6.8,13,5.2,0.7696114182,0.7742338777,0.7759468555,0.7770870924,0.7736890316,0.7768197656,0.775555253,0.005943834782,0.005943906493
6.8,14,5.6,0.7851905823,0.7895840406,0.7915398479,0.7926447392,0.788549602,0.7922087908,0.7909053564,0.005714774132,0.005714821629
6.8,15,6,0.7945381403,0.7990268469,0.800229311,0.8020180464,0.7978055477,0.8024244905,0.8003008962,0.005762755871,0.005762708373
6.8,16,6.4,0.7976539731,0.8027690053,0.8027975559,0.8044348955,0.8005844951,0.804287076,0.8029745817,0.005320608616,0.005320632365
6.8,17,6.8,0.7945381403,0.7987190485,0.7981623411,0.7996459007,0.7957277894,0.7999238372,0.7984358072,0.003897666931,0.003897643182
6.8,18,7.2,0.7851905823,0.7881867886,0.7869845033,0.7891888022,0.7857298851,0.7889139652,0.7878007889,0.002610206604,0.002610206604
6.8,19,7.6,0.7696114182,0.7711474895,0.7695800662,0.7725103498,0.7698777914,0.7714389563,0.7709109187,0.001299500465,0.00131205318
6.8,20,8,0.7478005886,0.7475378513,0.7460420132,0.7485474944,0.7479256988,0.7479248047,0.7475956082,-0.0002049803734,0.0006035089609
6.8,21,8.4,0.7197580338,0.717466712,0.7168140411,0.7181302905,0.7188857198,0.7181927562,0.717897892,-0.001860141754,0.00186012988
6.8,22,8.8,0.6854838729,0.6809853911,0.6808128953,0.6814535856,0.6838999391,0.6811929345,0.6816689372,-0.003814935684,0.00381492381
6.8,23,9.2,0.6449779868,0.6382830739,0.6393547654,0.6393085122,0.6430834532,0.6398432851,0.6399746537,-0.005003333092,0.005003368948
6.8,24,9.6,0.5982404351,0.5895594954,0.5911929011,0.5909255743,0.5953780413,0.5910804868,0.5916272402,-0.006613194942,0.006613135338
6.8,25,10,0.5452712774,0.5354355574,0.536952734,0.5354850292,0.541400373,0.5369847417,0.5372516513,-0.008019626141,0.00801959075
6.8,26,10.4,0.4860703647,0.4751731753,0.4776189327,0.4747981131,0.4817393124,0.4770058692,0.4772670865,-0.008803278208,0.008803283796
6.8,27,10.8,0.4206378162,0.4095207453,0.4123327136,0.4098052979,0.4158315063,0.4106934369,0.41163674,-0.009001076221,0.009001076221
6.8,28,11.2,0.3489736021,0.3378532827,0.3408077359,0.3384602368,0.3440241516,0.3395599723,0.340141058,-0.008832544088,0.008832526393
6.8,29,11.6,0.2710777223,0.2618305087,0.2634731531,0.2616886497,0.2659765482,0.2626110017,0.2631159723,-0.007961750031,0.007961750031
6.8,30,12,0.1869501472,0.1803685576,0.1813429296,0.18007195,0.1841023117,0.1817511767,0.1815273911,-0.005422756076,0.005422762129
6.8,31,12.4,0.09659090638,0.09318196774,0.09382402152,0.09410341084,0.09572729468,0.09465403855,0.09429814667,-0.002292759717,0.002292759717
6.8,32,12.8,2.058339288e-40,0.001066945493,0.001191827469,0.00124438107,0.001256328076,0.00119991228,0.001191878924,0.001191878924,0.001191878924
7.2,0,0,0,0.001294126734,0.00136500597,0.001320444047,0.001385878772,0.001461572945,0.00136540574,0.00136540574,0.00136540574
7.2,1,0.4,0.1022727266,0.1046815142,0.1027184576,0.1013865471,0.1008204743,0.1028863862,0.1024986729,0.0002259463072,0.001161321998
7.2,2,0.8,0.1979472041,0.2015072852,0.1981081367,0.1965124905,0.1955556124,0.1969602257,0.1977287382,-0.0002184659243,0.001706859446
7.2,3,1.2,0.2870234549,0.291164577,0.2869750857,0.284837991,0.2833932936,0.2848275602,0.2862396836,-0.0007837712765,0.002440202283
7.2,4,1.6,0.3695014715,0.3727561235,0.3699680865,0.3675181568,0.366076082,0.3669236302,0.3686484396,-0.0008530318737,0.002341562416
7.2,5,2,0.4453812242,0.4477390051,0.4461875856,0.4441538751,0.443097651,0.443290323,0.444893688,-0.0004875361919,0.001753193093
7.2,6,2.4,0.5146627426,0.5169224143,0.5158244967,0.514577508,0.5131552219,0.5144156218,0.5149790645,0.0003163218498,0.001052260399
7.2,7,2.8,0.5773460269,0.5799462199,0.5793725848,0.5780732632,0.5776644349,0.5774311423,0.578497529,0.001151502132,0.001151502132
7.2,8,3.2,0.633431077,0.6373896599,0.636062026,0.6361470819,0.6352849007,0.6345981956,0.6358963847,0.002465307713,0.002465295838
7.2,9,3.6,0.6829178929,0.6869674325,0.6868516803,0.6871699691,0.6851779222,0.6858816743,0.6864097714,0.00349187851,0.003491842654
7.2,10,4,0.7258064151,0.7301368713,0.7302778363,0.730588913,0.7283580303,0.7311043143,0.7300931811,0.004286766052,0.004286778159
7.2,11,4.4,0.7620967627,0.7669112086,0.7670415044,0.7684707046,0.7656454444,0.7683743834,0.7672886848,0.005191922188,0.005191886332
7.2,12,4.8,0.7917888165,0.7959776521,0.7976826429,0.7986821532,0.7948969007,0.7987467051,0.7971972227,0.005408406258,0.00540839415
7.2,13,5.2,0.8148826957,0.8192002177,0.8214076757,0.8220467567,0.8188560009,0.8219549656,0.8206931353,0.005810439587,0.005810427479
7.2,14,5.6,0.8313782811,0.8355234265,0.837772131,0.8386595249,0.8347054124,0.8383708,0.8370062113,0.005627930164,0.005627977662
7.2,15,6,0.8412756324,0.8455550075,0.8469207883,0.8486145139,0.8444103599,0.8489212394,0.8468843699,0.005608737469,0.005608749576
7.2,16,6.4,0.8445747495,0.8493746519,0.8496333957,0.8512397408,0.8475186825,0.8510720134,0.8497676849,0.005192935467,0.005192947574
7.2,17,6.8,0.8412756324,0.8452875614,0.8448485732,0.8465197682,0.842161715,0.846416831,0.8450468779,0.00377124548,0.003771257354
7.2,18,7.2,0.8313782811,0.8342027068,0.8332018256,0.8354369402,0.8316805959,0.834931314,0.8338906169,0.002512335777,0.002512395382
7.2,19,7.6,0.8148826957,0.8162534833,0.8148421645,0.8176860809,0.8148231506,0.8165276051,0.8160265088,0.001143813133,0.001183831715
7.2,20,8,0.7917888165,0.7912101746,0.7898957133,0.7923198938,0.7915642858,0.7916451693,0.7913271189,-0.0004616975784,0.0006742000696
7.2,21,8.4,0.7620967627,0.7593330145,0.7591159344,0.760355711,0.761005044,0.7602154016,0.7600049973,-0.002091765404,0.002091741655
7.2,22,8.8,0.7258064151,0.7208477855,0.7210379839,0.7217715383,0.7240101099,0.7211814523,0.7217696905,-0.004036724567,0.004036641214
7.2,23,9.2,0.6829178929,0.6758010983,0.6769912839,0.6771820784,0.6808021069,0.6774073839,0.6776368022,-0.005281090736,0.005281102844
7.2,24,9.6,0.633431077,0.6244056821,0.6261176467,0.6259281635,0.630502522,0.62565732,0.626522243,-0.006908833981,0.006908810232
7.2,25,10,0.5773460269,0.5669605732,0.5684145689,0.567589879,0.5734247565,0.568357408,0.568949461,-0.008396565914,0.008396590129
7.2,26,10.4,0.5146627426,0.5033148527,0.5054239035,0.503692925,0.5103235245,0.5049976707,0.5055505633,-0.009112179279,0.009112167172
7.2,27,10.8,0.4453812242,0.4338778257,0.4361363351,0.4346828163,0.4406194389,0.4347580075,0.4360148907,-0.009366333485,0.009366339073
7.2,28,11.2,0.3695014715,0.3582427502,0.3606563807,0.358951509,0.3646981716,0.3594210446,0.3603939414,-0.009107530117,0.009107500315
7.2,29,11.6,0.2870234549,0.2777611613,0.2791031599,0.2778829932,0.2821800113,0.2783115506,0.2790477872,-0.007975667715,0.007975679822
7.2,30,12,0.1979472041,0.1914840639,0.1919240057,0.1911326349,0.1953444481,0.1925584078,0.1924887151,-0.00545848906,0.005458491854
7.2,31,12.4,0.1022727266,0.09902662784,0.09933941811,0.09985657036,0.101614289,0.1003967002,0.1000467166,-0.002226009965,0.002226005541
7.2,32,12.8,0,0.001040797681,0.001324381214,0.001284487545,0.001209463924,0.001492891461,0.001270404318,0.001270404318,0.001270404318
7.6,0,0,0,0.001457078382,0.001436822116,0.001384884119,0.001321416348,0.001519665122,0.001423973241,0.001423973241,0.001423973241
7.6,1,0.4,0.1079545468,0.1107832417,0.1087566018,0.1072899178,0.1067477092,0.1088282764,0.1084811464,0.000526599586,0.001275189221
7.6,2,0.8,0.208944276,0.2129211128,0.20928213,0.2078156322,0.2068328857,0.208430618,0.2090564668,0.0001121908426,0.001613676548
7.6,3,1.2,0.3029692173,0.3077746034,0.3030345142,0.3010754883,0.2997166812,0.3013424873,0.3025887609,-0.0003804564476,0.002328735543
7.6,4,1.6,0.3900293112,0.3937640488,0.3904839158,0.3885018528,0.3865999579,0.3876995444,0.3894098699,-0.0006194412708,0.002295184182
7.6,5,2,0.4701246321,0.4730763733,0.4711428583,0.4691649675,0.4678757489,0.4685364068,0.469959259,-0.0001653730869,0.001753348159
7.6,6,2.4,0.5432551503,0.5460485816,0.5447129011,0.5434041619,0.5417710543,0.5433123112,0.5438498259,0.0005946755409,0.001188290073
7.6,7,2.8,0.609420836,0.6124221683,0.611736834,0.610268414,0.6096370816,0.6097656488,0.6107660532,0.001345217228,0.001345193363
7.6,8,3.2,0.6686217189,0.6727647781,0.6716098785,0.6714019179,0.6702121496,0.670142889,0.6712263823,0.002604663372,0.002604603767
7.6,9,3.6,0.7208577394,0.7250592709,0.7250629663,0.7249828577,0.7229893804,0.724070251,0.7244329453,0.003575205803,0.003575205803
7.6,10,4,0.7661290169,0.7705827951,0.77091223,0.7708243132,0.7685045004,0.7716258764,0.7704899907,0.004360973835,0.004360926338
7.6,11,4.4,0.8044354916,0.8091161847,0.8097702861,0.8106176853,0.8081840873,0.8107548356,0.8096886873,0.005253195763,0.005253124051
7.6,12,4.8,0.8357771039,0.8397908211,0.8419036269,0.8422336578,0.8391307592,0.8428443074,0.8411806822,0.005403578281,0.005403530784
7.6,13,5.2,0.8601539731,0.8642603159,0.8668621778,0.866894424,0.8639754653,0.8672105074,0.8658406138,0.005686640739,0.005686604884
7.6,14,5.6,0.87756598,0.8815658092,0.8840530515,0.8845624924,0.8807634711,0.8847298622,0.8831349611,0.005568981171,0.005568957422
7.6,15,6,0.8880131841,0.8921147585,0.8936844468,0.8950228691,0.8909657598,0.895606637,0.8934788704,0.005465686321,0.00546571007
7.6,16,6.4,0.8914955854,0.8961036205,0.8965907097,0.8978441954,0.8942242265,0.8980309367,0.8965586424,0.005063056946,0.005063152406
7.6,17,6.8,0.8880131841,0.8920234442,0.8916148543,0.8932040334,0.8886839151,0.8930847049,0.8917220831,0.003708899021,0.003709006356
7.6,18,7.2,0.87756598,0.8802729845,0.8794817328,0.8815641999,0.8776890635,0.8810938001,0.8800203204,0.002454340458,0.002454376314
7.6,19,7.6,0.8601539731,0.8613556027,0.8601174951,0.8627235889,0.8596906066,0.8617450595,0.8611264229,0.0009724497795,0.001172435237
7.6,20,8,0.8357771039,0.8349432945,0.8337661624,0.8360545635,0.8351264,0.8355583549,0.8350898027,-0.0006873011589,0.0007983326796
7.6,21,8.4,0.8044354916,0.8013606071,0.8014002442,0.8024914861,0.8030915856,0.8022201657,0.8021127582,-0.002322733402,0.002322673798
7.6,22,8.8,0.7661290169,0.7608531713,0.761259675,0.7620232105,0.7641921639,0.7613350153,0.7619326711,-0.004196345806,0.004196369555
7.6,23,9.2,0.7208577394,0.7133592963,0.7146335244,0.7149968743,0.7186237574,0.7151648998,0.7153556347,-0.005502104759,0.005502068903
7.6,24,9.6,0.6686217189,0.6591666937,0.6610101461,0.6608888507,0.665583849,0.6605457664,0.6614390612,-0.007182657719,0.007182657719
7.6,25,10,0.609420836,0.5986112952,0.5998593569,0.5997769237,0.6054229736,0.5999237895,0.6007188559,-0.008701980114,0.008701968007
7.6,26,10.4,0.5432551503,0.5315469503,0.5332316756,0.532600224,0.5388342738,0.5331238508,0.5338673592,-0.009387791157,0.009387755767
7.6,27,10.8,0.4701246321,0.4583434463,0.4598619938,0.4596140683,0.4655512869,0.4590725601,0.4604886472,-0.009635984898,0.009635960683
7.6,28,11.2,0.3900293112,0.3786358535,0.3804383278,0.3794750869,0.3854600489,0.3795648217,0.3807148337,-0.009314477444,0.009314483032
7.6,29,11.6,0.3029692173,0.2937414348,0.2946653366,0.2941958606,0.2983893454,0.2941790819,0.2950342298,-0.007934987545,0.00793500524
7.6,30,12,0.208944276,0.2026391476,0.2025029808,0.2021985054,0.2067437023,0.2034651041,0.203509897,-0.005434378982,0.005434387829
7.6,31,12.4,0.1079545468,0.1049955785,0.1048848182,0.1055706516,0.1073968932,0.1061266363,0.1057949215,-0.002159625292,0.002159631345
7.6,32,12.8,0,0.001157110557,0.001476058038,0.001361876726,0.001300875098,0.001723304391,0.001403844915,0.001403844915,0.001403844915
8,0,0,0,0.001616384834,0.001401081681,0.001524675637,0.001402128488,0.001657560468,0.001520366175,0.001520366175,0.001520366175
8,1,0.4,0.1136363596,0.1168720126,0.1147239059,0.1132734045,0.1127730832,0.1147003919,0.1144685596,0.0008322000504,0.001322692609
8,2,0.8,0.2199413478,0.2243193537,0.2203244418,0.2192120254,0.2183707207,0.2197016478,0.2203856409,0.0004442930222,0.001460149884
8,3,1.2,0.3189149499,0.3243553042,0.3189318776,0.3175015748,0.3161483407,0.3178784251,0.3189631104,4.816055298e-05,0.002134758281
8,4,1.6,0.4105571806,0.4147357643,0.4109192789,0.4094831944,0.4074537158,0.408655107,0.4102494121,-0.0003077685833,0.002124041319
8,5,2,0.4948680401,0.4983634949,0.4958794713,0.4942617714,0.4928508103,0.493698746,0.4950108528,0.0001428127289,0.00165993569
8,6,2.4,0.5718474984,0.5751197338,0.5735618472,0.5722762346,0.5702984333,0.5720024109,0.5726517439,0.000804245472,0.00142385962
8,7,2.8,0.6414955854,0.6447989941,0.6441097856,0.6425346136,0.6416548491,0.6421378255,0.6430472136,0.001551628113,0.001551628113
8,8,3.2,0.7038123012,0.7080624104,0.7070883512,0.7067865729,0.7052384019,0.7054937482,0.7065338492,0.00272154808,0.002721595811
8,9,3.6,0.7587976456,0.7630661726,0.7633606195,0.7628952861,0.7608559728,0.7619736791,0.7624303102,0.00363266468,0.003632700536
8,10,4,0.8064516187,0.8109471798,0.8114051223,0.810970962,0.8087902069,0.8118464351,0.8107919693,0.004340350628,0.004340362735
8,11,4.4,0.8467741609,0.8512370586,0.8523393869,0.8527056575,0.8505347967,0.8529653549,0.8519564867,0.00518232584,0.005182289984
8,12,4.8,0.8797653913,0.883541286,0.8861094117,0.8858270645,0.8832816482,0.8866623044,0.885084331,0.005318939686,0.005318951793
8,13,5.2,0.9054251909,0.909245193,0.9123646617,0.9118559957,0.909139812,0.912188828,0.9109589458,0.005533754826,0.005533707328
8,14,5.6,0.9237536788,0.9275331497,0.9303665757,0.9305018783,0.9266863465,0.9307179451,0.929161191,0.005407512188,0.005407500081
8,15,6,0.9347507358,0.9385812879,0.9405606389,0.9413934946,0.9375227094,0.9418643713,0.9399845004,0.005233764648,0.005233764648
8,16,6.4,0.9384164214,0.9427637458,0.9435537457,0.9444579482,0.940815866,0.944596827,0.9432376623,0.004821240902,0.004821205046
8,17,6.8,0.9347507358,0.9387047291,0.9384263754,0.9398190975,0.9353550076,0.9394956827,0.9383602142,0.003609478474,0.003609442618
8,18,7.2,0.9237536788,0.9262578487,0.9257814288,0.9276042581,0.923715055,0.9268006682,0.9260318875,0.002278208733,0.002293622587
8,19,7.6,0.9054251909,0.9063644409,0.9054375887,0.9077121615,0.9048765302,0.9067212343,0.9062223434,0.0007971525192,0.001016664552
8,20,8,0.8797653913,0.8786001801,0.8775990009,0.8798258305,0.8786827922,0.8793022037,0.8788020015,-0.0009633898735,0.0009875654941
8,21,8.4,0.8467741609,0.8433409929,0.8437726498,0.8446857333,0.8451738358,0.844073534,0.8442093134,-0.002564847469,0.002564811613
8,22,8.8,0.8064516187,0.8008123636,0.8015120625,0.8022407293,0.8040552139,0.8013037443,0.8019849062,-0.004466712475,0.004466795828
8,23,9.2,0.7587976456,0.7508468032,0.7522436976,0.7528210282,0.7562963367,0.7527844906,0.7529984713,-0.005799174309,0.005799174309
8,24,9.6,0.7038123012,0.693836987,0.6958892941,0.6959277987,0.7007100582,0.695533216,0.6963794827,-0.007432818413,0.00743283052
8,25,10,0.6414955854,0.6302253604,0.6314003468,0.6318235993,0.6375035644,0.631755054,0.6325415969,-0.008953988552,0.008954000659
8,26,10.4,0.5718474984,0.5597416759,0.5611435771,0.5614048243,0.5672604442,0.5614252687,0.5621951818,-0.00965231657,0.009652340785
8,27,10.8,0.4948680401,0.4827828109,0.4835921228,0.4844555557,0.490531981,0.4835342765,0.4849793315,-0.009888708591,0.009888690896
8,28,11.2,0.4105571806,0.3989898562,0.400280714,0.4000813365,0.4062661827,0.3999292552,0.401109457,-0.009447723627,0.00944771152
8,29,11.6,0.3189149499,0.3097016513,0.3101651669,0.3103568256,0.3147722781,0.3101812303,0.3110354543,-0.007879495621,0.007879519835
8,30,12,0.2199413478,0.2137848586,0.2129410505,0.2133895159,0.2182321548,0.2144817859,0.2145658731,-0.005375474691,0.005375474691
8,31,12.4,0.1136363596,0.1109885946,0.1102528125,0.1112515181,0.1133366972,0.1117529422,0.1115165129,-0.002119846642,0.002119846642
8,32,12.8,1.48689538e-39,0.001307401806,0.001536979806,0.001378364861,0.001471336931,0.001518316567,0.001442480017,0.001442480017,0.001442480017
8.4,0,0,0,0.001732831821,0.001401744783,0.001644715667,0.001506537199,0.001635044813,0.00158417481,0.00158417481,0.00158417481
8.4,1,0.4,0.1193181798,0.1228983551,0.1206792966,0.1194379181,0.1188107058,0.1206544191,0.1204961389,0.001177959144,0.001380948699
8.4,2,0.8,0.2309384197,0.235676825,0.2315224707,0.2306251973,0.2299179733,0.2311111987,0.2317707241,0.0008323043585,0.00136578083
8.4,3,1.2,0.3348607123,0.3409067988,0.3349819481,0.3341830671,0.3325849175,0.3344358802,0.3354185522,0.0005578398705,0.001909118844
8.4,4,1.6,0.4310850501,0.4356925786,0.4315190315,0.4304753244,0.4283328354,0.429846257,0.4311731756,8.81254673e-05,0.001928448677
8.4,5,2,0.5196114182,0.523637712,0.5207605958,0.5194835663,0.517775774,0.5192320347,0.5201779604,0.0005665421486,0.001503670239
8.4,6,2.4,0.6004398465,0.6041060686,0.6025339365,0.6011180878,0.5988741517,0.6010616422,0.6015387774,0.001098930836,0.001725208713
8.4,7,2.8,0.6735703945,0.6770867705,0.6765180826,0.674792707,0.6735758781,0.6745290756,0.6753004789,0.001730084419,0.001730108284
8.4,8,3.2,0.739002943,0.7433560491,0.7426065207,0.7421607375,0.7401580811,0.7409259081,0.741841495,0.002838551998,0.002838516142
8.4,9,3.6,0.7967375517,0.8010588884,0.8016091585,0.8006605506,0.7986526489,0.8000355959,0.8004034162,0.003665864468,0.003665816737
8.4,10,4,0.8467741609,0.8513519168,0.8519646525,0.8509270549,0.8490194678,0.8520711064,0.8510668874,0.004292726517,0.004292679019
8.4,11,4.4,0.8891128898,0.8935974836,0.8948627114,0.8947654963,0.8926187158,0.8951945305,0.8942077756,0.005094885826,0.005094897933
8.4,12,4.8,0.9237536788,0.9272267818,0.9300379157,0.9295194149,0.927182138,0.9305547476,0.9289042354,0.005150556564,0.005150520708
8.4,13,5.2,0.9506964684,0.9543182254,0.957615912,0.9568525553,0.9540089965,0.9573136568,0.9560219049,0.005325436592,0.005325400736
8.4,14,5.6,0.969941318,0.9735081792,0.9765216112,0.9765112996,0.9725509882,0.9766920209,0.9751569033,0.005215585232,0.005215501878
8.4,15,6,0.9814882278,0.9851051569,0.9872920513,0.9877376556,0.9839532375,0.9881429672,0.9864462018,0.004957973957,0.004957986064
8.4,16,6.4,0.9853372574,0.9893775582,0.9902864695,0.991084218,0.9872336388,0.9910800457,0.9898124933,0.004475235939,0.004475128837
8.4,17,6.8,0.9814882278,0.9852707982,0.9850334525,0.9863069057,0.9819033742,0.9857823253,0.9848593473,0.003371119499,0.003371143248
8.4,18,7.2,0.969941318,0.97222054,0.9718851447,0.9734857082,0.9696008563,0.9724841118,0.9719352722,0.001993954182,0.002130138921
8.4,19,7.6,0.9506964684,0.9514321089,0.950699687,0.9526190758,0.9497865438,0.9517155886,0.9512505531,0.0005540847778,0.000918102276
8.4,20,8,0.9237536788,0.9222559333,0.9215304255,0.9236438274,0.9221581817,0.9230069518,0.9225190878,-0.001234591007,0.001234614872
8.4,21,8.4,0.8891128898,0.8852443695,0.8860685825,0.8868741989,0.8870380521,0.8860863447,0.8862622976,-0.002850592136,0.002850580262
8.4,22,8.8,0.8467741609,0.8406698108,0.8418088555,0.8424824476,0.8438384533,0.8415008187,0.8420600891,-0.004714071751,0.004714083858
8.4,23,9.2,0.7967375517,0.7883371115,0.7901386023,0.7906292677,0.7939696908,0.7904039621,0.7906956673,-0.006041884422,0.006041824818
8.4,24,9.6,0.739002943,0.728548646,0.7308859825,0.730994463,0.735809803,0.7303789854,0.7313235998,-0.007679343224,0.007679366972
8.4,25,10,0.6735703945,0.6617369652,0.6634548306,0.6639182568,0.6694245338,0.6635773778,0.6644223928,-0.009148001671,0.009148001671
8.4,26,10.4,0.6004398465,0.5879009962,0.589353323,0.5901510715,0.5959599018,0.5897198319,0.5906170011,-0.009822845459,0.009822821245
8.4,27,10.8,0.5196114182,0.5072105527,0.5077829957,0.5090260506,0.5155622363,0.5080679059,0.5095299482,-0.01008147001,0.01008147001
8.4,28,11.2,0.4310850501,0.4193182886,0.4203460515,0.4207049012,0.4271330535,0.4202891588,0.4215582907,-0.009526759386,0.009526759386
8.4,29,11.6,0.3348607123,0.3255386949,0.3257901967,0.3264142573,0.3311370313,0.3262542784,0.3270269036,-0.007833808661,0.007833820768
8.4,30,12,0.2309384197,0.2249038965,0.2236868739,0.2247832119,0.2298059165,0.2255462557,0.2257452309,-0.005193188787,0.005193188787
8.4,31,12.4,0.1193181798,0.1170644686,0.115797244,0.1170125455,0.1193673834,0.1173748225,0.1173232943,-0.001994885504,0.002014568541
8.4,32,12.8,0,0.001481633633,0.001471374184,0.001428075135,0.001519724727,0.001465979964,0.001473357552,0.001473357552,0.001473357552
8.8,0,0,0,0.001809002832,0.001541659236,0.001727480441,0.001602871343,0.001658394933,0.001667881734,0.001667881734,0.001667881734
8.8,1,0.4,0.125,0.1288960725,0.1266207099,0.1255637258,0.1250413358,0.1266875118,0.1265618801,0.001561880112,0.001561871148
8.8,2,0.8,0.2419354767,0.2470910549,0.2428120971,0.2420885861,0.2414978296,0.2425438911,0.2432066947,0.001271218061,0.001446273876
8.8,3,1.2,0.3508064449,0.3574525118,0.3511211574,0.3508371711,0.3491177857,0.3509806991,0.351901859,0.001095414162,0.001770883799
8.8,4,1.6,0.4516128898,0.456717968,0.4521107674,0.451477468,0.4492358267,0.4510963261,0.4521276951,0.0005148053169,0.001726400806
8.8,5,2,0.544354856,0.5489798188,0.5456675291,0.5446572304,0.5426717401,0.5447764993,0.5453505516,0.000995695591,0.001668953919
8.8,6,2.4,0.6290322542,0.6331260204,0.6314678788,0.629968822,0.6274521351,0.6302817464,0.6304593086,0.001427054405,0.002059113933
8.8,7,2.8,0.705645144,0.7094256282,0.7089791298,0.7070812583,0.7054677606,0.7071236968,0.7076154947,0.001970350742,0.002041304018
8.8,8,3.2,0.7741935253,0.7787535191,0.7781907916,0.7774201035,0.775010705,0.7764527798,0.7771655321,0.002972006798,0.002972054528
8.8,9,3.6,0.8346773982,0.8390893936,0.8396941423,0.8383818865,0.836381197,0.8382276893,0.8383548856,0.003677487373,0.003677463625
8.8,10,4,0.8870967627,0.8918339014,0.8924192786,0.8909018636,0.8890790939,0.8922597766,0.8912987709,0.004202008247,0.004202020355
8.8,11,4.4,0.9314516187,0.9360848069,0.9372440577,0.9367033839,0.934736371,0.9374610782,0.9364458919,0.004994273186,0.004994320683
8.8,12,4.8,0.9677419066,0.9708890915,0.9737812281,0.9731749892,0.9710584879,0.9743251801,0.9726457596,0.00490385294,0.004903888796
8.8,13,5.2,0.9959677458,0.9994146228,1.00267601,1.001785636,0.9987797737,1.00237298,1.001005769,0.005038022995,0.005038058851
8.8,14,5.6,1.016129017,1.019514918,1.022514343,1.02238512,1.018360615,1.022506118,1.021056294,0.004927277565,0.004927205853
8.8,15,6,1.02822578,1.031677604,1.033804536,1.034014583,1.030245423,1.034329891,1.032814384,0.004588603973,0.004588627722
8.8,16,6.4,1.032258034,1.036041141,1.036868095,1.03765893,1.033589959,1.037549853,1.036341667,0.004083633423,0.004083561711
8.8,17,6.8,1.02822578,1.031819344,1.031622648,1.032737136,1.028339624,1.032033205,1.03131032,0.003084540367,0.003084611846
8.8,18,7.2,1.016129017,1.018168926,1.017879248,1.019357324,1.015503287,1.018392086,1.017860174,0.001731157303,0.001981449081
8.8,19,7.6,0.9959677458,0.9965943098,0.9959282875,0.9974860549,0.9946975112,0.9966876507,0.9962787628,0.0003110170364,0.0008348941919
8.8,20,8,0.9677419066,0.9659583569,0.9655755162,0.9673248529,0.9656274319,0.9667481184,0.9662467837,-0.00149512291,0.001495051431
8.8,21,8.4,0.9314516187,0.9271008968,0.9284394383,0.9290038347,0.9289304614,0.9280944467,0.9283138514,-0.003137767315,0.003137803171
8.8,22,8.8,0.8870967627,0.8805749416,0.8821565509,0.8827135563,0.8837091327,0.8817177415,0.8821743727,-0.004922389984,0.004922377877
8.8,23,9.2,0.8346773982,0.8258631229,0.8280937672,0.8284215927,0.8315709233,0.828120172,0.8284138441,-0.006263554096,0.006263482384
8.8,24,9.6,0.7741935253,0.7633259892,0.7660230994,0.7660732865,0.7708964944,0.7654315829,0.7663500905,-0.007843434811,0.007843434811
8.8,25,10,0.705645144,0.6932135224,0.6955811977,0.6960451007,0.7013092041,0.6956920624,0.6963682175,-0.009276926517,0.009276926517
8.8,26,10.4,0.6290322542,0.6161052585,0.6177117229,0.6189327836,0.6246575117,0.6182380915,0.6191290617,-0.00990319252,0.009903180413
8.8,27,10.8,0.544354856,0.5317338109,0.532263279,0.5337248445,0.5405817032,0.5328645706,0.5342336297,-0.01012122631,0.0101212142
8.8,28,11.2,0.4516128898,0.4396672547,0.440535754,0.4413704276,0.4480333626,0.4409095049,0.4421032965,-0.009509593248,0.009509628639
8.8,29,11.6,0.3508064449,0.3413529992,0.3415877223,0.3425319791,0.347515285,0.3423957527,0.3430767655,-0.007729679346,0.007729697041
8.8,30,12,0.2419354767,0.235991329,0.2345021069,0.2362627983,0.241391927,0.2365958691,0.2369488031,-0.004986673594,0.0049866708
8.8,31,12.4,0.125,0.1231338158,0.1214998439,0.1228740737,0.1254073083,0.123043187,0.1231916398,-0.001808360219,0.001971277641
8.8,32,12.8,0,0.001643566415,0.0015477743,0.001524068415,0.001623254269,0.001447398216,0.001557212323,0.001557212323,0.001557212323
9.2,0,0,0,0.00184529461,0.00171456486,0.001753028482,0.001667940989,0.001655578613,0.001727281488,0.001727281488,0.001727281488
9.2,1,0.4,0.1306818128,0.1348901093,0.132583648,0.1316257119,0.1312572509,0.132663399,0.1326040328,0.001922219992,0.001922211028
9.2,2,0.8,0.2529325485,0.2585446239,0.2540328503,0.2536049485,0.2531548738,0.2539388835,0.254655242,0.001722693443,0.001722687506
9.2,3,1.2,0.3667522073,0.37377882,0.3671700954,0.3674205542,0.3656845689,0.3674744666,0.3683057129,0.001553505659,0.00198054919
9.2,4,1.6,0.4721407592,0.4777232409,0.4726319909,0.4724522829,0.4701328576,0.4722804725,0.473044157,0.0009033977985,0.001706570387
9.2,5,2,0.5690982342,0.5743018389,0.5705091357,0.5697139502,0.5675135255,0.5702611804,0.5704599619,0.001361727715,0.001995575381
9.2,6,2.4,0.6576246023,0.662083149,0.6603856087,0.6587813497,0.6560288668,0.6594076157,0.6593373418,0.001712739468,0.002351009753
9.2,7,2.8,0.7377199531,0.7417148948,0.7414202094,0.739354074,0.7374224067,0.7396615148,0.7399145961,0.002194643021,0.002313685371
9.2,8,3.2,0.8093841672,0.8140467405,0.8137688041,0.8124521375,0.8098429441,0.8119243979,0.8124070168,0.00302284956,0.003022837685
9.2,9,3.6,0.8726173043,0.8771278262,0.8778864741,0.8759743571,0.8740847707,0.8763117194,0.8762769699,0.003659665585,0.003659725189
9.2,10,4,0.9274193645,0.9321635365,0.932905376,0.9308325648,0.9290863276,0.9323400855,0.9314656258,0.004046261311,0.004046213813
9.2,11,4.4,0.973790288,0.9782778621,0.9796823859,0.9783932567,0.9768629074,0.9796150923,0.9785662889,0.004776000977,0.004776013084
9.2,12,4.8,1.011730194,1.014525652,1.017629385,1.016702652,1.014868498,1.017948866,1.01633513,0.004604935646,0.004604816437
9.2,13,5.2,1.041239023,1.044350028,1.047743201,1.046548843,1.043584943,1.047279119,1.045901299,0.004662275314,0.004662203602
9.2,14,5.6,1.062316656,1.06541419,1.068564296,1.067983985,1.06423974,1.06819427,1.066879272,0.004562616348,0.004562640097
9.2,15,6,1.074963331,1.078189611,1.080378771,1.08011198,1.076606035,1.080422401,1.079141855,0.004178524017,0.004178428557
9.2,16,6.4,1.07917881,1.082569599,1.083591461,1.084077477,1.080033422,1.08392334,1.082839012,0.003660202026,0.003660249757
9.2,17,6.8,1.074963331,1.07813859,1.078325868,1.079003453,1.074856997,1.078211188,1.077707171,0.002743840218,0.002786421683
9.2,18,7.2,1.062316656,1.064056516,1.06402719,1.065135717,1.061515331,1.06423068,1.063793182,0.00147652626,0.001796960831
9.2,19,7.6,1.041239023,1.041602969,1.041244745,1.042214394,1.039687157,1.041515112,1.041252851,1.382827759e-05,0.0006345987204
9.2,20,8,1.011730194,1.009584785,1.00966835,1.010730982,1.009151578,1.010382533,1.009903669,-0.001826524734,0.0018265486
9.2,21,8.4,0.973790288,0.9689856768,0.9708502889,0.9709797502,0.9708509445,0.9699902534,0.9703313708,-0.003458917141,0.003458905267
9.2,22,8.8,0.9274193645,0.9204038978,0.9225798249,0.9228580594,0.9236507416,0.9218786359,0.9222742319,-0.005145132542,0.005145132542
9.2,23,9.2,0.8726173043,0.8634157777,0.8660564423,0.8661199808,0.8691267371,0.8657883406,0.8661014438,-0.006515860558,0.00651584845
9.2,24,9.6,0.8093841672,0.7981405854,0.8012136221,0.8011060953,0.8059417605,0.8004803658,0.8013765216,-0.008007645607,0.008007680997
9.2,25,10,0.7377199531,0.7248060703,0.7276842594,0.7281608582,0.7332401276,0.7277450562,0.7283272743,-0.009392678738,0.009392678738
9.2,26,10.4,0.6576246023,0.6444766521,0.6460191607,0.6477094889,0.653375864,0.6466895342,0.6476541758,-0.009970426559,0.00997046195
9.2,27,10.8,0.5690982342,0.5562934279,0.5566140413,0.5585650206,0.5655935407,0.5576148033,0.5589361787,-0.01016205549,0.0101620676
9.2,28,11.2,0.4721407592,0.4601240754,0.4606484771,0.4620556533,0.4688992202,0.4615205228,0.4626495838,-0.009491175413,0.009491169825
9.2,29,11.6,0.3667522073,0.3572693467,0.3572905958,0.3587029576,0.3639652133,0.3585236967,0.3591503799,-0.007601827383,0.007601845078
9.2,30,12,0.2529325485,0.2471886724,0.2453102022,0.2478435934,0.2530378699,0.2476262301,0.2482013255,-0.004731222987,0.004773363471
9.2,31,12.4,0.1306818128,0.129133597,0.1271098107,0.1288672686,0.1315138042,0.1287019849,0.1290652901,-0.00161652267,0.00194931624
9.2,32,12.8,0,0.001764731482,0.001672402956,0.001683108509,0.001796063036,0.001465413719,0.001676343963,0.001676343963,0.001676343963
9.6,0,0,0,0.001884834841,0.001842655241,0.001805309206,0.001700880006,0.001657366753,0.001778209233,0.001778209233,0.001778209233
9.6,1,0.4,0.1363636404,0.1408524215,0.13856709,0.1376232803,0.137433961,0.1385939419,0.138614133,0.002250492573,0.002250498626
9.6,2,0.8,0.2639296055,0.2699809074,0.2652894855,0.2650769055,0.2648137808,0.2653540075,0.2661030293,0.002173423767,0.002173411893
9.6,3,1.2,0.3826979399,0.3901223838,0.3832198381,0.3839292526,0.3821894825,0.3839785755,0.3846879303,0.001989990473,0.002193349646
9.6,4,1.6,0.4926686287,0.4988481998,0.4931817055,0.4933908582,0.4910874069,0.493473053,0.4939962327,0.001327604055,0.001960104797
9.6,5,2,0.5938416123,0.5996859074,0.5953477025,0.5947955847,0.5922582746,0.5957363844,0.595564723,0.001723110676,0.00235649338
9.6,6,2.4,0.68621701,0.6912076473,0.6892211437,0.6876688004,0.6845813394,0.6885305643,0.6882418394,0.002024829388,0.002679157304
9.6,7,2.8,0.7697947025,0.7742159963,0.7738588452,0.7716761231,0.7694559097,0.7722178102,0.772284925,0.002490222454,0.002625751542
9.6,8,3.2,0.8445747495,0.8494166136,0.849311769,0.8476378918,0.8448109031,0.8474427462,0.8477239609,0.003149211407,0.003149235155
9.6,9,3.6,0.9105571508,0.9152621627,0.9160249829,0.9136465788,0.9117674828,0.9144314528,0.914226532,0.003669381142,0.003669381142
9.6,10,4,0.9677419066,0.9723511934,0.9733320475,0.9709221125,0.9691319466,0.9724552035,0.9716385007,0.003896594048,0.003896594048
9.6,11,4.4,1.016129017,1.02022934,1.021997333,1.020258307,1.019102812,1.021768332,1.020671248,0.00454223156,0.004542207811
9.6,12,4.8,1.055718422,1.058256745,1.061445951,1.060301185,1.058759332,1.061624169,1.060077429,0.004359006882,0.004359054379
9.6,13,5.2,1.086510301,1.089195013,1.09273088,1.091439486,1.088626623,1.092260957,1.090850592,0.004340291023,0.004340291023
9.6,14,5.6,1.108504415,1.111224055,1.114504337,1.113685727,1.11031723,1.113942385,1.112734795,0.004230380058,0.004230332561
9.6,15,6,1.121700883,1.124641657,1.126896024,1.126325727,1.12318778,1.126560926,1.125522375,0.003821492195,0.003821539925
9.6,16,6.4,1.126099706,1.128912926,1.130253792,1.130548358,1.12663734,1.130387306,1.12934804,0.003248333931,0.00324823847
9.6,17,6.8,1.121700883,1.124257922,1.12490952,1.125391364,1.121481895,1.124487162,1.124105692,0.002404808998,0.002492284868
9.6,18,7.2,1.108504415,1.109798074,1.110211372,1.111035943,1.107760429,1.110143423,1.109789848,0.001285433769,0.001583027886
9.6,19,7.6,1.086510301,1.086333632,1.086486697,1.087081432,1.084922433,1.086430669,1.08625102,-0.0002592802048,0.0004877805768
9.6,20,8,1.055718422,1.053095341,1.053630471,1.054352641,1.052820325,1.054065943,1.05359292,-0.002125501633,0.002125477884
9.6,21,8.4,1.016129017,1.010910511,1.013127923,1.013047576,1.012840748,1.012004137,1.012386084,-0.003742933273,0.003742837813
9.6,22,8.8,0.9677419066,0.960288465,0.9629033208,0.9630737901,0.9637312293,0.9620732069,0.9624139667,-0.005327939987,0.005327904131
9.6,23,9.2,0.9105571508,0.9010605812,0.9040001631,0.9039470553,0.9067630768,0.9035009146,0.9038543701,-0.006702780724,0.006702792831
9.6,24,9.6,0.8445747495,0.8332827091,0.8364285827,0.8362045288,0.8410396576,0.8355843425,0.8365079761,-0.008066773415,0.008066785522
9.6,25,10,0.7697947025,0.7569201589,0.759786725,0.7603354454,0.7651879191,0.7597920895,0.7604044676,-0.009390234947,0.009390234947
9.6,26,10.4,0.68621701,0.6732166409,0.6743095517,0.676474452,0.6820837855,0.6751756668,0.6762520075,-0.009965002537,0.00996499043
9.6,27,10.8,0.5938416123,0.5812951326,0.5809565783,0.5834488273,0.5905175805,0.5824041367,0.5837244391,-0.01011717319,0.01011716109
9.6,28,11.2,0.4926686287,0.4810045362,0.48075068,0.4827850759,0.4897918999,0.482172519,0.4833009243,-0.009367704391,0.009367686696
9.6,29,11.6,0.3826979399,0.3737360835,0.373023808,0.374867171,0.38049981,0.3746445477,0.37535429,-0.007343649864,0.007343655918
9.6,30,12,0.2639296055,0.2585231662,0.2562143207,0.2593237162,0.2647019029,0.2586981356,0.2594922185,-0.00443738699,0.004746275954
9.6,31,12.4,0.1363636404,0.1351290047,0.1327196509,0.1348379105,0.1375893354,0.1344243884,0.134940058,-0.001423582435,0.00191386044
9.6,32,12.8,1.48689538e-39,0.001851622015,0.001757100224,0.001798156649,0.001977972686,0.001515369862,0.001780044287,0.001780044287,0.001780044287
10,0,0,0,0.001875139773,0.001960553229,0.001865044236,0.001643484458,0.00166311115,0.001801466569,0.001801466569,0.001801466569
10,1,0.4,0.1420454532,0.1467957348,0.1445605159,0.1436043978,0.1436006427,0.1444796324,0.1446081847,0.002562731504,0.002562731504
10,2,0.8,0.2749266922,0.2812927961,0.2765431702,0.2765333056,0.2763055861,0.2767657042,0.2774881124,0.002561420202,0.002561420202
10,3,1.2,0.3986437023,0.4065127671,0.3992606401,0.4004424512,0.3985762596,0.4004637301,0.4010511935,0.002407491207,0.002434444381
10,4,1.6,0.5131964684,0.5199922919,0.513743937,0.5143318772,0.5116032362,0.5146304965,0.5148603916,0.001663923264,0.002301192377
10,5,2,0.6185850501,0.6251029968,0.620187819,0.6198823452,0.6167206764,0.6211607456,0.6206108928,0.002025842667,0.002771615982
10,6,2.4,0.7148093581,0.7203966975,0.7180425525,0.7165530324,0.7128809094,0.7175987363,0.7170943618,0.002285003662,0.003056406975
10,7,2.8,0.8018695116,0.8068041801,0.8063150048,0.8040360808,0.8012108803,0.8047449589,0.8046222925,0.002752780914,0.003016161965
10,8,3.2,0.8797653913,0.8848742843,0.8848792315,0.8828750253,0.8795514107,0.8829424977,0.8830245137,0.003259122372,0.003344690893
10,9,3.6,0.948497057,0.953368187,0.9541843534,0.9513456821,0.949267745,0.9525046349,0.9521341324,0.003637075424,0.00363706355
10,10,4,1.008064508,1.012560725,1.013804317,1.011048555,1.008865714,1.012536407,1.011763215,0.003698706627,0.003698635148
10,11,4.4,1.058467746,1.062283754,1.064310789,1.062140346,1.061092377,1.063856125,1.06273675,0.004269003868,0.004268932156
10,12,4.8,1.099706769,1.101994991,1.105318308,1.103925705,1.10245502,1.105275154,1.103793859,0.004087090492,0.004087066744
10,13,5.2,1.131781459,1.13411355,1.137754917,1.136349678,1.133427262,1.137230873,1.135775328,0.003993868828,0.003993797116
10,14,5.6,1.154692054,1.15702343,1.160485148,1.159426808,1.156208754,1.159665227,1.158561945,0.003869891167,0.003869819688
10,15,6,1.168438435,1.170972466,1.173480511,1.1725806,1.169691801,1.172672868,1.171879649,0.003441214561,0.003441214561
10,16,6.4,1.173020482,1.175230742,1.176998258,1.177029014,1.173179507,1.176853418,1.175858259,0.002837777138,0.002837705659
10,17,6.8,1.168438435,1.170412064,1.171510696,1.1718297,1.168101907,1.170765877,1.170524001,0.002085566521,0.002220225288
10,18,7.2,1.154692054,1.155480385,1.156499743,1.156966448,1.153821826,1.15605247,1.155764222,0.00107216835,0.001420211745
10,19,7.6,1.131781459,1.131088138,1.131770134,1.131973624,1.130037308,1.131344557,1.131242752,-0.0005387067795,0.0006155729061
10,20,8,1.099706769,1.096598029,1.097612977,1.09801352,1.096184731,1.097726583,1.097227097,-0.002479672432,0.002479600953
10,21,8.4,1.058467746,1.052846313,1.055411577,1.055113673,1.054926753,1.054039478,1.054467559,-0.00400018692,0.00400018692
10,22,8.8,1.008064508,1.000256777,1.003227353,1.003311038,1.003584146,1.002233624,1.002522707,-0.005541801453,0.005541920662
10,23,9.2,0.948497057,0.9387321472,0.9419771433,0.9417761564,0.944362998,0.941188097,0.9416072965,-0.006889760494,0.006889748387
10,24,9.6,0.8797653913,0.8684614301,0.8716763854,0.8713217378,0.8759313822,0.8706701398,0.8716122508,-0.008153140545,0.008153175935
10,25,10,0.8018695116,0.7891283631,0.7919107676,0.7925046086,0.796902895,0.7917829752,0.7924459577,-0.009423553944,0.009423589334
10,26,10.4,0.7148093581,0.7020037174,0.7026136518,0.7052390575,0.7105143666,0.7036452889,0.7048031688,-0.01000618935,0.01000614185
10,27,10.8,0.6185850501,0.6064357758,0.6053107381,0.6083087921,0.6152572036,0.6071732044,0.6084971428,-0.01008790731,0.01008790731
10,28,11.2,0.5131964684,0.5019698739,0.5008630753,0.5035126805,0.5106460452,0.5028184652,0.5039620399,-0.009234428406,0.009234440513
10,29,11.6,0.3986437023,0.3903076053,0.3887665272,0.3910157382,0.396782726,0.390732497,0.3915210366,-0.007122665644,0.007122683339
10,30,12,0.2749266922,0.269810468,0.2671352625,0.2707761228,0.2762693465,0.2697689533,0.2707520127,-0.004174679518,0.004711723421
10,31,12.4,0.1420454532,0.1411062032,0.1383407116,0.1407754123,0.1435239911,0.1401740611,0.1407840699,-0.001261383295,0.001852792455
10,32,12.8,-7.434476899e-40,0.001908360049,0.001828435808,0.001914314926,0.002112288028,0.001593902707,0.00187146035,0.00187146035,0.00187146035
10.4,0,0,0,0.001996433362,0.002068839967,0.001935254782,0.001916805282,0.001810714602,0.001945609576,0.001945609576,0.001945609576
10.4,1,0.4,0.147727266,0.1527920663,0.1505474299,0.1495289803,0.149775058,0.150270462,0.1505827904,0.002855524421,0.002855533268
10.4,2,0.8,0.2859237492,0.2925914526,0.287782073,0.2879647017,0.2877465487,0.2881704569,0.2888510525,0.002927303314,0.002927297261
10.4,3,1.2,0.4145894349,0.422899574,0.4152789116,0.4169183373,0.4151096344,0.4169344902,0.4174281955,0.002838760614,0.002838754561
10.4,4,1.6,0.533724308,0.5410673022,0.5342649221,0.5352356434,0.5323441625,0.5356503129,0.5357124209,0.001988112926,0.002540218877
10.4,5,2,0.6433284283,0.6504619122,0.6449608803,0.6449016333,0.6414240003,0.6464192867,0.6456335783,0.002305150032,0.003066885518
10.4,6,2.4,0.7434017658,0.749525249,0.7468156219,0.7453839183,0.7413737774,0.7465026379,0.7459202409,0.002518475056,0.003329670522
10.4,7,2.8,0.8339442611,0.8393115997,0.8387138247,0.8363828063,0.8332388401,0.8371555805,0.8369606137,0.003016352654,0.003298437688
10.4,8,3.2,0.9149559736,0.9201709032,0.9204189777,0.9180971384,0.9145830274,0.9183945656,0.9183328748,0.00337690115,0.003526127432
10.4,9,3.6,0.9864369631,0.9913212061,0.9923317432,0.9890332222,0.9871069789,0.9904797077,0.9900546074,0.00361764431,0.003617608454
10.4,10,4,1.048387051,1.052607417,1.054237247,1.051135421,1.049026489,1.052579284,1.051917195,0.003530144691,0.003530120943
10.4,11,4.4,1.100806475,1.104255319,1.106639981,1.104006886,1.103141904,1.105820775,1.104772925,0.003966450691,0.003966498189
10.4,12,4.8,1.143694997,1.145663857,1.149158478,1.147500396,1.146052003,1.148958087,1.14746654,0.003771543503,0.003771567252
10.4,13,5.2,1.177052736,1.178927779,1.182782531,1.181219459,1.178440213,1.182164073,1.180706739,0.003654003143,0.003654074622
10.4,14,5.6,1.200879693,1.20278585,1.206478834,1.205129623,1.202285051,1.205494404,1.204434633,0.003554940224,0.003555059433
10.4,15,6,1.215175986,1.217243552,1.220052004,1.218780637,1.216364622,1.218978047,1.218283653,0.003107666969,0.003107786179
10.4,16,6.4,1.219941378,1.221497893,1.223733902,1.223422289,1.219923139,1.223401546,1.222395778,0.002454400063,0.002461671829
10.4,17,6.8,1.215175986,1.216418505,1.21816504,1.218222141,1.214863062,1.217110634,1.2169559,0.001779913902,0.001905059791
10.4,18,7.2,1.200879693,1.201036096,1.202795506,1.20282793,1.199990153,1.201982379,1.201726437,0.0008467435837,0.001202535583
10.4,19,7.6,1.177052736,1.175783396,1.177079201,1.176764846,1.175074697,1.176413894,1.176223159,-0.000829577446,0.0008401155355
10.4,20,8,1.143694997,1.140090466,1.141572237,1.141589522,1.139853716,1.14139545,1.140900254,-0.002794742584,0.002794718836
10.4,21,8.4,1.100806475,1.094750404,1.097693682,1.097077608,1.096840739,1.09610343,1.096493125,-0.004313349724,0.004313302226
10.4,22,8.8,1.048387051,1.04022646,1.043561816,1.043449283,1.043573618,1.042305231,1.042623281,-0.00576376915,0.00576376915
10.4,23,9.2,0.9864369631,0.9764353633,0.97993958,0.9795127511,0.9820247293,0.9788586497,0.9793542027,-0.007082760334,0.007082748227
10.4,24,9.6,0.9149559736,0.9035776854,0.9069122672,0.9063301086,0.9107404947,0.9056729674,0.9066467285,-0.00830924511,0.008309269324
10.4,25,10,0.8339442611,0.8212986588,0.8240405917,0.8245802522,0.8287220597,0.8236830831,0.8244649172,-0.009479343891,0.009479331784
10.4,26,10.4,0.7434017658,0.7308117151,0.7309280634,0.7338922024,0.7389597893,0.7321242094,0.7333432436,-0.01005852222,0.01005856972
10.4,27,10.8,0.6433284283,0.6315150261,0.62967062,0.6331016421,0.6401357651,0.6319231391,0.6332692504,-0.01005917788,0.01005918998
10.4,28,11.2,0.533724308,0.5229598284,0.5209691525,0.5242278576,0.5313523412,0.5234460831,0.5245910883,-0.009133219719,0.009133255109
10.4,29,11.6,0.4145894349,0.40677315,0.4044502974,0.4071188867,0.4129584134,0.406771481,0.4076144099,-0.006975024939,0.006974989083
10.4,30,12,0.2859237492,0.2811719775,0.2780094743,0.282169044,0.2876133919,0.2807732522,0.2819474339,-0.00397631526,0.004652178381
10.4,31,12.4,0.147727266,0.1471385211,0.1440137178,0.1466346532,0.1493612975,0.1459211409,0.1466138661,-0.001113399863,0.001767012523
10.4,32,12.8,0,0.002019245178,0.001873715781,0.002008400857,0.002002071589,0.001794658601,0.001939618378,0.001939618378,0.001939618378
10.8,0,0,0,0.002087334171,0.002158582211,0.002055071294,0.00206143409,0.002030409873,0.002078566235,0.002078566235,0.002078566235
10.8,1,0.4,0.1534090936,0.1587416679,0.1565237641,0.1555001587,0.155474335,0.1560129225,0.1564505547,0.00304146111,0.003041476011
10.8,2,0.8,0.2969208062,0.3039009571,0.2989647388,0.2993903756,0.2987875938,0.2995717824,0.3001230657,0.003202259541,0.003202283289
10.8,3,1.2,0.4305351973,0.4391913712,0.4312205911,0.4333762228,0.4312045574,0.4333862066,0.433675766,0.003140568733,0.003140592482
10.8,4,1.6,0.5542522073,0.5621253252,0.5546810627,0.5562659502,0.5530178547,0.5565961599,0.5565372705,0.002285063267,0.002778804395
10.8,5,2,0.668071866,0.6757293344,0.6695787907,0.6700558066,0.6664699912,0.6715829968,0.6706833839,0.002611517906,0.003252267838
10.8,6,2.4,0.7719941139,0.778559804,0.7754713297,0.7742776871,0.7702329159,0.7753157616,0.7747715116,0.002777397633,0.003481864929
10.8,7,2.8,0.8660190701,0.8717409968,0.8709734082,0.8686907291,0.8653523326,0.8695051074,0.8692525029,0.00323343277,0.003500139806
10.8,8,3.2,0.9501466155,0.9554343224,0.9558858871,0.9533894658,0.9499243498,0.9538193345,0.9536906481,0.003544032574,0.003632962704
10.8,9,3.6,1.024376869,1.029164672,1.030452251,1.026773095,1.02512002,1.028404117,1.02798295,0.003606081009,0.0036059618
10.8,10,4,1.088709712,1.092563152,1.094584346,1.091197133,1.089548826,1.092600942,1.092098832,0.003389120102,0.003389167832
10.8,11,4.4,1.143145204,1.146175146,1.148972392,1.145982504,1.145403981,1.147729158,1.146852732,0.003707528114,0.003707432654
10.8,12,4.8,1.187683225,1.189265728,1.192941785,1.191097379,1.189997435,1.192662358,1.191192865,0.003509640694,0.003509712173
10.8,13,5.2,1.222324014,1.223761082,1.227808952,1.226034045,1.223662853,1.227091908,1.225671768,0.003347754478,0.003347754478
10.8,14,5.6,1.247067451,1.248523235,1.252487898,1.250798106,1.248501301,1.251390934,1.250340223,0.003272771835,0.003272843314
10.8,15,6,1.261913419,1.263532281,1.266597748,1.264997482,1.263194203,1.265398145,1.264743924,0.002830505371,0.002830553101
10.8,16,6.4,1.266862154,1.267818332,1.270462275,1.269791722,1.267051816,1.270012259,1.269027233,0.002165079117,0.002165126847
10.8,17,6.8,1.261913419,1.262481451,1.264903784,1.264579535,1.261747599,1.263508916,1.263444185,0.001530766487,0.001597166061
10.8,18,7.2,1.247067451,1.246549249,1.249105573,1.248681068,1.246020198,1.247946143,1.247660398,0.0005929470062,0.001219177269
10.8,19,7.6,1.222324014,1.220441699,1.222430706,1.221568704,1.220046163,1.221566677,1.221210718,-0.001113295555,0.001155901002
10.8,20,8,1.187683225,1.183598042,1.185483098,1.185208201,1.183709502,1.185073495,1.18461442,-0.003068804741,0.003068757011
10.8,21,8.4,1.143145204,1.13670516,1.139968753,1.139009953,1.139083624,1.138198614,1.138593316,-0.004551887512,0.004551982973
10.8,22,8.8,1.088709712,1.080249786,1.08388555,1.083622456,1.083898306,1.082332492,1.082797766,-0.005911946297,0.005911993794
10.8,23,9.2,1.024376869,1.014183164,1.017849565,1.017343163,1.019713163,1.016521573,1.01712203,-0.007254838943,0.007254743483
10.8,24,9.6,0.9501466155,0.9387395978,0.9420939684,0.9414225221,0.9458295703,0.9406314492,0.9417434931,-0.008403122425,0.008403194137
10.8,25,10,0.8660190701,0.8534887433,0.8561346531,0.8567518592,0.8607773185,0.855532527,0.856537044,-0.0094820261,0.009482050315
10.8,26,10.4,0.7719941139,0.7595685124,0.7592344284,0.7626422048,0.7675289512,0.7606161237,0.7619180083,-0.01007610559,0.0100760702
10.8,27,10.8,0.668071866,0.6565897465,0.6539934278,0.6579370499,0.6647840142,0.6566724777,0.6579953432,-0.01007652283,0.01007652283
10.8,28,11.2,0.5542522073,0.5439587235,0.5410329103,0.5450062156,0.5518692136,0.5440598726,0.5451853871,-0.009066820145,0.009066820145
10.8,29,11.6,0.4305351973,0.4231245816,0.4200031459,0.4233397841,0.4289655983,0.4227867723,0.4236439764,-0.006891220808,0.006891220808
10.8,30,12,0.2969208062,0.2925210893,0.2887765765,0.2936439812,0.2983237803,0.2917402685,0.2930011153,-0.003919690847,0.004480856471
10.8,31,12.4,0.1534090936,0.1531035304,0.1497604847,0.1525746733,0.1550670862,0.1516670883,0.1524345577,-0.0009745359421,0.001637718058
10.8,32,12.8,0,0.002059027553,0.001869953237,0.002077065408,0.002048783004,0.002071678638,0.002025301568,0.002025301568,0.002025301568
11.2,0,0,0,0.002175610512,0.002186521888,0.002154234797,0.002198738977,0.002230368555,0.002189094899,0.002189094899,0.002189094899
11.2,1,0.4,0.1590909064,0.1646604091,0.1623924822,0.1615429223,0.1611942202,0.1617224365,0.162302494,0.003211587667,0.003211587667
11.2,2,0.8,0.3079178929,0.3151947558,0.3102219999,0.3107943237,0.3097671568,0.3108778596,0.311371237,0.003453344107,0.003453326179
11.2,3,1.2,0.4464809299,0.4554637671,0.4472394586,0.4498264194,0.4472111464,0.4498271942,0.4499135911,0.003432661295,0.003432667349
11.2,4,1.6,0.5747800469,0.5831586123,0.5750312209,0.5774412155,0.5736685991,0.5774793625,0.5773557425,0.002575695515,0.00302033429
11.2,5,2,0.6928152442,0.7009418011,0.6943947077,0.6953468919,0.6913864613,0.6968148351,0.6957769394,0.002961695194,0.003533208277
11.2,6,2.4,0.8005865216,0.8075530529,0.8043247461,0.8032786846,0.7989760637,0.8041192889,0.80365026,0.003063738346,0.0037080287
11.2,7,2.8,0.8980938196,0.9041336179,0.9034374356,0.9009706378,0.897485137,0.9018521905,0.9015757442,0.003481924534,0.003725457238
11.2,8,3.2,0.9853372574,0.9906582832,0.9914001822,0.9883907437,0.9853025079,0.989243269,0.9889990091,0.003661751747,0.003675639629
11.2,9,3.6,1.062316656,1.06695652,1.068407297,1.064400315,1.063005805,1.066310287,1.065816164,0.003499507904,0.003499388695
11.2,10,4,1.129032254,1.132490158,1.134946227,1.131191254,1.130008817,1.132619977,1.132251263,0.003219008446,0.003219032194
11.2,11,4.4,1.185483813,1.188088059,1.191304922,1.187885284,1.187587976,1.189682603,1.188909769,0.003425955772,0.003425955772
11.2,12,4.8,1.231671572,1.232834816,1.236589789,1.234578371,1.233864069,1.236321092,1.234837651,0.003166079521,0.003166055772
11.2,13,5.2,1.267595291,1.268581629,1.272659898,1.270711303,1.268851757,1.272034168,1.270567775,0.002972483635,0.002972459886
11.2,14,5.6,1.293255091,1.294246316,1.298202634,1.296354413,1.294660926,1.297367692,1.29616642,0.002911329269,0.002911305521
11.2,15,6,1.30865097,1.309805393,1.312962413,1.311138511,1.309992552,1.311885834,1.311156988,0.002506017685,0.002505969955
11.2,16,6.4,1.31378293,1.314122081,1.316972852,1.316129208,1.314202905,1.316695333,1.315624475,0.001841545105,0.001841545105
11.2,17,6.8,1.30865097,1.308547735,1.31139183,1.310751796,1.308711171,1.309900165,1.309860468,0.001209497452,0.001250863075
11.2,18,7.2,1.293255091,1.29203999,1.295137167,1.294384599,1.292098999,1.293984056,1.293528914,0.0002738237381,0.00122234819
11.2,19,7.6,1.267595291,1.265082836,1.26754117,1.266349554,1.265181661,1.266682386,1.266167402,-0.00142788887,0.001427769661
11.2,20,8,1.231671572,1.22709322,1.229462743,1.228767991,1.227693558,1.228778362,1.228359103,-0.003312468529,0.00331239705
11.2,21,8.4,1.185483813,1.178661346,1.182122469,1.180900455,1.181313276,1.180328488,1.180665255,-0.004818558693,0.00481860619
11.2,22,8.8,1.129032254,1.120283484,1.124282002,1.123776555,1.124230027,1.122423768,1.122999072,-0.006033182144,0.006033086684
11.2,23,9.2,1.062316656,1.051923394,1.055925965,1.05523479,1.057435155,1.054202199,1.054944277,-0.007372379303,0.007372355554
11.2,24,9.6,0.9853372574,0.9739082456,0.9775575995,0.9766600728,0.9809703231,0.9756237268,0.9769439697,-0.008393287659,0.008393263444
11.2,25,10,0.8980938196,0.885692656,0.8882750273,0.8890396953,0.8928524256,0.8873525858,0.8886424899,-0.009451329708,0.009451341815
11.2,26,10.4,0.8005865216,0.7883327603,0.7875463963,0.7915399671,0.7960223556,0.78909868,0.7905080318,-0.01007848978,0.01007848978
11.2,27,10.8,0.6928152442,0.6816732883,0.6784256101,0.6830146909,0.689380765,0.6814502478,0.6827889681,-0.01002627611,0.01002632361
11.2,28,11.2,0.5747800469,0.5649609566,0.5612271428,0.5660123825,0.5723419189,0.5646631718,0.5658410788,-0.008938968182,0.008938932791
11.2,29,11.6,0.4464809299,0.4394761324,0.4357986748,0.4398086369,0.4449849129,0.4388384223,0.439781338,-0.006699591875,0.00669957418
11.2,30,12,0.3079178929,0.3038793802,0.2998831272,0.3052618504,0.3090316355,0.3027587235,0.3041629195,-0.003754973412,0.004200446419
11.2,31,12.4,0.1590909064,0.1590649039,0.1556390673,0.1585589349,0.1608423144,0.1574059427,0.1583022326,-0.0007886737585,0.001489236951
11.2,32,12.8,0,0.002132963389,0.002071034163,0.002071309835,0.002044240013,0.002371605486,0.002138230484,0.002138230484,0.002138230484
11.6,0,0,0,0.002263367176,0.002229079604,0.002157289535,0.002284549177,0.00234362483,0.002255582018,0.002255582018,0.002255582018
11.6,1,0.4,0.1647727191,0.1705844998,0.1682164967,0.1675709188,0.1669095755,0.1675650626,0.1681693047,0.003396585584,0.003396591637
11.6,2,0.8,0.3189149499,0.3265012503,0.3213179708,0.3222753108,0.3208219409,0.3221835494,0.3226200044,0.003705054522,0.003705054522
11.6,3,1.2,0.4624266922,0.4717492163,0.4633300304,0.46626243,0.4633197486,0.4661358297,0.4661594331,0.003732740879,0.003732758807
11.6,4,1.6,0.5953078866,0.6042239666,0.5955210328,0.5985385776,0.5944284201,0.5983184576,0.5982061625,0.002898275852,0.003249990987
11.6,5,2,0.7175586224,0.7261826992,0.7192538977,0.7206138968,0.7163110375,0.7220416069,0.7208806276,0.003322005272,0.003821039107
11.6,6,2.4,0.8291788697,0.8365772963,0.833247602,0.8322058916,0.827822268,0.8328474164,0.8325401545,0.003361284733,0.003903865814
11.6,7,2.8,0.9301686287,0.936561048,0.9356741905,0.9332646728,0.9296416044,0.9340832829,0.9338450432,0.00367641449,0.003887140658
11.6,8,3.2,1.02052784,1.025929213,1.026929736,1.023283958,1.020603299,1.02463901,1.024276972,0.003749132156,0.003749203635
11.6,9,3.6,1.100256562,1.104799986,1.106310964,1.101871014,1.100923061,1.104139566,1.103608847,0.003352284431,0.00335235591
11.6,10,4,1.169354796,1.172473311,1.175294518,1.17109561,1.170408607,1.172582388,1.172370911,0.003016114235,0.003016090486
11.6,11,4.4,1.227822542,1.23005724,1.233290315,1.229637742,1.229689598,1.231689095,1.23087275,0.003050208092,0.003050255822
11.6,12,4.8,1.2756598,1.276462078,1.280216217,1.277912855,1.277560592,1.279827833,1.278395891,0.002736091614,0.002736115362
11.6,13,5.2,1.312866569,1.313459039,1.317376375,1.315312028,1.313961387,1.316937685,1.315409303,0.002542734146,0.002542734146
11.6,14,5.6,1.339442849,1.340028524,1.343754649,1.341892004,1.340779066,1.343258619,1.341942549,0.002499699593,0.002499723341
11.6,15,6,1.355388522,1.35614419,1.359148145,1.357212901,1.356601357,1.35827148,1.357475638,0.002087116241,0.002087092493
11.6,16,6.4,1.360703826,1.360491872,1.363295555,1.362459183,1.361181498,1.363335848,1.362152696,0.001448869705,0.001533746719
11.6,17,6.8,1.355388522,1.35468483,1.357588649,1.356923103,1.355450273,1.356211782,1.356171727,0.0007832050323,0.00106468203
11.6,18,7.2,1.339442849,1.337592959,1.340899467,1.339998484,1.338081598,1.339943528,1.339303136,-0.0001397132874,0.001144814538
11.6,19,7.6,1.312866569,1.309784889,1.31262517,1.311017036,1.310127139,1.311675906,1.311046004,-0.00182056427,0.001820540405
11.6,20,8,1.2756598,1.27065134,1.273330569,1.27220571,1.271556973,1.27251792,1.272052526,-0.003607273102,0.003607296851
11.6,21,8.4,1.227822542,1.22068572,1.224362135,1.222813725,1.223402619,1.222388268,1.222730398,-0.005092144012,0.005092048552
11.6,22,8.8,1.169354796,1.160382509,1.164645314,1.163859129,1.164455414,1.162563443,1.163181067,-0.006173729897,0.006173634436
11.6,23,9.2,1.100256562,1.089721322,1.094020128,1.093092322,1.095194221,1.091944456,1.092794657,-0.007461905479,0.007462072186
11.6,24,9.6,1.02052784,1.009130478,1.012945294,1.011971951,1.016051769,1.010684967,1.012156844,-0.008370995522,0.008370948024
11.6,25,10,0.9301686287,0.9179502726,0.9203138351,0.9213878512,0.9248920679,0.9193444848,0.9207776785,-0.009390950203,0.009390925989
11.6,26,10.4,0.8291788697,0.8171414137,0.8158637881,0.8205277324,0.8245581985,0.8177013397,0.8191585541,-0.01002031565,0.01002037525
11.6,27,10.8,0.7175586224,0.7067936659,0.7029061913,0.7082056403,0.7139757276,0.7064267397,0.7076616287,-0.009896993637,0.009897029027
11.6,28,11.2,0.5953078866,0.5859987736,0.5817232728,0.586956203,0.5928317904,0.5855168104,0.58660537,-0.008702516556,0.008702516556
11.6,29,11.6,0.4624266922,0.4558531046,0.4517863691,0.45636338,0.46102795,0.4550898075,0.4560241699,-0.006402522326,0.006402569823
11.6,30,12,0.3189149499,0.3152648211,0.3111559749,0.3168855011,0.3199262619,0.313932538,0.3154330254,-0.003481924534,0.003886455204
11.6,31,12.4,0.1647727191,0.1650430262,0.1615001857,0.164513424,0.1666090935,0.1631823331,0.1641696095,-0.0006031095982,0.001445779228
11.6,32,12.8,0,0.002211621031,0.002086093649,0.002131793648,0.002107644454,0.002580720931,0.002223574789,0.002223574789,0.002223574789
12,0,0,0,0.00235571526,0.002243109047,0.002201534808,0.002255376428,0.002355456352,0.002282238333,0.002282238333,0.002282238333
12,1,0.4,0.1704545468,0.1764953583,0.1741092205,0.1736106575,0.1727468222,0.1736780405,0.1741280258,0.003673478961,0.003673472907
12,2,0.8,0.3299120069,0.3377758265,0.3324492574,0.333776176,0.3318507373,0.3336616755,0.3339027464,0.003990739584,0.003990727477
12,3,1.2,0.4783724248,0.4879762232,0.4794619381,0.482749939,0.4794470072,0.4824060202,0.4824082255,0.004035800695,0.004035800695
12,4,1.6,0.6158357859,0.6252419949,0.6160304546,0.619645834,0.6152712107,0.6192743182,0.6190928221,0.003257036209,0.003482806729
12,5,2,0.7423020601,0.7513507009,0.7440624833,0.7458772659,0.7412702441,0.7469031215,0.7458928227,0.003590762615,0.00400342932
12,6,2.4,0.8577712774,0.8655122519,0.8621892333,0.8611534834,0.8567045331,0.8615202904,0.861415863,0.003644585609,0.004071378615
12,7,2.8,0.9622433782,0.9688907862,0.9678838849,0.9655854106,0.961658597,0.9661548138,0.9660347104,0.003791332245,0.004025232978
12,8,3.2,1.055718422,1.061118245,1.062394619,1.05820322,1.05569911,1.059737086,1.05943048,0.003712058067,0.003719758941
12,9,3.6,1.138196468,1.142567039,1.144281268,1.139392138,1.138726234,1.141869903,1.141367316,0.003170847893,0.003170847893
12,10,4,1.209677458,1.212386847,1.215514541,1.211015701,1.210719228,1.212475657,1.212422371,0.002744913101,0.00274493685
12,11,4.4,1.270161271,1.27194953,1.27523756,1.271386266,1.271903038,1.273506761,1.272796631,0.002635359764,0.002635359764
12,12,4.8,1.319648027,1.320005417,1.32379818,1.321272254,1.321295023,1.323228121,1.321919799,0.002271771431,0.002271771431
12,13,5.2,1.358137846,1.358236909,1.362071276,1.35992229,1.3591187,1.361667514,1.360203385,0.00206553936,0.00206549163
12,14,5.6,1.385630488,1.38571465,1.389303803,1.387453437,1.386968136,1.388757586,1.387639523,0.002009034157,0.002009034157
12,15,6,1.402126074,1.402403355,1.405270934,1.403320312,1.403271437,1.404296637,1.40371263,0.001586556435,0.00158646109
12,16,6.4,1.407624602,1.406777501,1.409590721,1.408823013,1.408082843,1.409609199,1.408576727,0.0009521245956,0.001290893531
12,17,6.8,1.402126074,1.400747538,1.403699517,1.40310216,1.402132392,1.40251708,1.402439713,0.0003136396408,0.0008650779491
12,18,7.2,1.385630488,1.383066893,1.386657476,1.385590196,1.384127736,1.385611773,1.385010719,-0.0006197690964,0.001030468964
12,19,7.6,1.358137846,1.35440588,1.357657552,1.355674863,1.355211258,1.35646677,1.355883241,-0.002254605293,0.002254581545
12,20,8,1.319648027,1.314130902,1.317101359,1.315618515,1.315385103,1.316179276,1.315683007,-0.00396502018,0.003964996431
12,21,8.4,1.270161271,1.262643337,1.266643882,1.264701128,1.265498161,1.26437211,1.2647717,-0.00538957119,0.005389547441
12,22,8.8,1.209677458,1.20042038,1.204966784,1.203926802,1.204664707,1.202759504,1.203347564,-0.006329894066,0.006329822354
12,23,9.2,1.138196468,1.127454162,1.132129192,1.130927324,1.133011699,1.129876852,1.130679846,-0.007516622543,0.007516622543
12,24,9.6,1.055718422,1.044283628,1.048325896,1.047294378,1.0510602,1.045918465,1.047376394,-0.008342027664,0.008341908455
12,25,10,0.9622433782,0.9501541853,0.9523898363,0.9537220001,0.9568816423,0.9517116547,0.9529718161,-0.009271562099,0.009271514602
12,26,10.4,0.8577712774,0.845888257,0.8442450166,0.8495128155,0.853058517,0.8467234969,0.8478856087,-0.009885668755,0.009885656647
12,27,10.8,0.7423020601,0.7318470478,0.7274722457,0.733386457,0.7387327552,0.7317073345,0.73262918,-0.009672880173,0.00967289228
12,28,11.2,0.6158357859,0.6069878936,0.6022878289,0.6079458594,0.6134214401,0.6067775488,0.6074841619,-0.008351624012,0.008351671509
12,29,11.6,0.4783724248,0.4721925855,0.46786502,0.4729239941,0.4772149622,0.4716573656,0.4723707736,-0.006001651287,0.00600163918
12,30,12,0.3299120069,0.3266416192,0.3224486411,0.3285318613,0.3309103251,0.3253720999,0.3267809153,-0.003131091595,0.003530424787
12,31,12.4,0.1704545468,0.1710129529,0.1673636287,0.170483768,0.1722696275,0.1691574603,0.1700574905,-0.0003970563412,0.001358142472
12,32,12.8,0,0.002298675478,0.002149316482,0.002206996083,0.002197083086,0.002482745796,0.002266963478,0.002266963478,0.002266963478
12.4,0,0,0,0.002471549436,0.002218998969,0.0022806786,0.002288999036,0.002413980663,0.002334841294,0.002334841294,0.002334841294
12.4,1,0.4,0.1761363596,0.1823780388,0.1800004244,0.1796438992,0.178574264,0.1797252297,0.1800643653,0.003928005695,0.003928011749
12.4,2,0.8,0.3409090936,0.3490822315,0.3437991738,0.3452774286,0.3429455459,0.3450981677,0.3452405334,0.004331439734,0.004331415985
12.4,3,1.2,0.4943181872,0.5042753816,0.4958729148,0.4992679358,0.4956045449,0.4988443255,0.4987730086,0.004454821348,0.004454833455
12.4,4,1.6,0.6363636255,0.6462582946,0.637003839,0.6407476664,0.6360759139,0.6403281689,0.6400827765,0.00371915102,0.003834235715
12.4,5,2,0.7670454383,0.7765991092,0.7691254616,0.7711437941,0.7662234306,0.7718037963,0.7709791064,0.003933668137,0.004262483213
12.4,6,2.4,0.8863636255,0.8945116997,0.8909511566,0.8901417255,0.8855420351,0.890225172,0.8902744055,0.003910779953,0.004239368252
12.4,7,2.8,0.9943181872,1.001321316,0.9999752045,0.997956574,0.9936630726,0.9982313514,0.9982295036,0.003911316395,0.004173362162
12.4,8,3.2,1.090909123,1.0963552,1.097436666,1.093176365,1.090658426,1.094770908,1.094479442,0.003570318222,0.003670668695
12.4,9,3.6,1.176136374,1.180411339,1.181985259,1.17698431,1.176539898,1.179590344,1.179102182,0.002965807915,0.002965855645
12.4,10,4,1.25,1.252349019,1.255472183,1.250976086,1.251004696,1.252421856,1.252444744,0.00244474411,0.002444767859
12.4,11,4.4,1.3125,1.313906789,1.317200303,1.313182712,1.314091086,1.315307021,1.314737558,0.002237558365,0.002237582114
12.4,12,4.8,1.363636374,1.363568783,1.367338181,1.364685893,1.364913225,1.366500497,1.365401387,0.001765012741,0.001791977906
12.4,13,5.2,1.403409123,1.403090715,1.40685761,1.404573083,1.404237032,1.406282544,1.405008078,0.001598954201,0.001726436662
12.4,14,5.6,1.431818128,1.431460619,1.434894681,1.433077931,1.433079958,1.434227467,1.433348179,0.001530051231,0.001673007035
12.4,15,6,1.448863626,1.44865036,1.451343894,1.449494362,1.449911118,1.450366497,1.449953318,0.001089692116,0.001174926758
12.4,16,6.4,1.454545379,1.453081965,1.455879211,1.455240011,1.454914689,1.455784082,1.454980135,0.000434756279,0.001019978547
12.4,17,6.8,1.448863626,1.446845055,1.449907541,1.449325085,1.448698044,1.448640466,1.448683262,-0.0001803636551,0.0007825374487
12.4,18,7.2,1.431818128,1.428587437,1.43246448,1.43123579,1.430137634,1.431186318,1.430722356,-0.00109577179,0.001354336739
12.4,19,7.6,1.403409123,1.399084806,1.402567029,1.400376081,1.40029633,1.401223421,1.40070951,-0.002699613571,0.002699589822
12.4,20,8,1.363636374,1.35767746,1.360666037,1.359065175,1.359192133,1.359773755,1.359274864,-0.004361510277,0.004361462779
12.4,21,8.4,1.3125,1.304667711,1.30863142,1.306606054,1.307587624,1.306437731,1.30678618,-0.005713820457,0.005713892169
12.4,22,8.8,1.25,1.240574598,1.245073199,1.244030833,1.244731307,1.242975593,1.243477106,-0.006522893906,0.006522893906
12.4,23,9.2,1.176136374,1.165324211,1.16989553,1.168792248,1.170809984,1.1677773,1.168519735,-0.007616639137,0.007616519928
12.4,24,9.6,1.090909123,1.079552054,1.083235025,1.082650542,1.086090446,1.081359029,1.082577467,-0.008331656456,0.008331703953
12.4,25,10,0.9943181872,0.982457459,0.9843826294,0.9860850573,0.9889928102,0.9841942191,0.9852224588,-0.009095728397,0.009095752612
12.4,26,10.4,0.8863636255,0.8747262955,0.8729025722,0.8785027862,0.8816857338,0.8758553267,0.8767345548,-0.009629070759,0.009629082866
12.4,27,10.8,0.7670454383,0.7569782138,0.7523983121,0.7585513592,0.7635961175,0.7571322918,0.7577312589,-0.00931417942,0.00931417942
12.4,28,11.2,0.6363636255,0.6280396581,0.6231521368,0.6289658546,0.6340830922,0.6280889511,0.6284659505,-0.007897675037,0.007897687145
12.4,29,11.6,0.4943181872,0.4885885119,0.4845238328,0.4894878268,0.493382901,0.4883119166,0.4888590276,-0.005459159613,0.005459189415
12.4,30,12,0.3409090936,0.3380568326,0.334104985,0.3401907086,0.3419367969,0.3369778097,0.3382534385,-0.002655655146,0.003066748381
12.4,31,12.4,0.1761363596,0.1770235896,0.1735633612,0.1764606535,0.1780262291,0.1752011925,0.1760549992,-8.136034012e-05,0.001321911812
12.4,32,12.8,0,0.002363704145,0.002303654328,0.00229486078,0.002303116024,0.002428144217,0.002338695806,0.002338695806,0.002338695806
12.8,0,0,0,0.002547753975,0.00230576098,0.002371735871,0.002419924363,0.002479366958,0.002424908336,0.002424908336,0.002424908336
12.8,1,0.4,0.1818181723,0.1882875264,0.185946241,0.1856627613,0.1843329668,0.185728848,0.1859916747,0.004173502326,0.004173496272
12.8,2,0.8,0.3519061506,0.3604383767,0.3553951979,0.3567549884,0.3540611565,0.3565146327,0.3566328585,0.004726707935,0.004726720043
12.8,3,1.2,0.5102639198,0.5205372572,0.5126211643,0.5157585144,0.5117592216,0.5152902603,0.5151932836,0.004929363728,0.004929363728
12.8,4,1.6,0.6568914652,0.6671183705,0.6584168673,0.6618134975,0.6568086743,0.661386013,0.6611086726,0.004217207432,0.004250335507
12.8,5,2,0.7917888165,0.8017005324,0.7944931388,0.796359539,0.7910850644,0.7967198491,0.7960716486,0.004282832146,0.004564309027
12.8,6,2.4,0.9149559736,0.9234261513,0.9198236465,0.9190577269,0.9143691063,0.9189168811,0.9191187024,0.004162728786,0.004397475626
12.8,7,2.8,1.026392937,1.033578396,1.032116055,1.03025353,1.025746226,1.030307293,1.030400276,0.004007339478,0.004266047385
12.8,8,3.2,1.126099706,1.131456017,1.132488251,1.128083467,1.125668287,1.129815817,1.129502296,0.003402590752,0.003575229552
12.8,9,3.6,1.214076281,1.218148112,1.21953702,1.214495659,1.214349151,1.217291594,1.216764212,0.002687931061,0.002688026521
12.8,10,4,1.290322542,1.292363763,1.295442343,1.290842175,1.291172743,1.292377949,1.292439699,0.002117156982,0.002117252443
12.8,11,4.4,1.354838729,1.355767012,1.359099865,1.354891419,1.356213212,1.357085586,1.35661149,0.001772761345,0.001772689866
12.8,12,4.8,1.407624602,1.407308578,1.410827875,1.407998085,1.408645988,1.409806252,1.408917308,0.001292705536,0.001419162727
12.8,13,5.2,1.448680282,1.447970033,1.451500177,1.449119091,1.449330807,1.45090878,1.449765801,0.001085519791,0.001369595528
12.8,14,5.6,1.478005886,1.47725153,1.480241776,1.478613734,1.479148984,1.479736447,1.478998423,0.0009925365448,0.001294350601
12.8,15,6,1.495601177,1.494728446,1.497377396,1.495563984,1.496500492,1.496477008,1.496129513,0.0005283355713,0.0008922576671
12.8,16,6.4,1.501466274,1.499367952,1.50205493,1.501562357,1.501639485,1.502022862,1.501329422,-0.0001368522644,0.0007025718805
12.8,17,6.8,1.495601177,1.492856622,1.495820642,1.495446086,1.495305538,1.494792223,1.494844198,-0.0007569789886,0.0008447408909
12.8,18,7.2,1.478005886,1.474137306,1.477910876,1.47677958,1.476126671,1.476786971,1.476348281,-0.001657605171,0.001657605171
12.8,19,7.6,1.448680282,1.4437747,1.447134256,1.444984555,1.445450544,1.445996642,1.445468187,-0.003212094307,0.003212142037
12.8,20,8,1.407624602,1.40126574,1.404190898,1.402422428,1.403086543,1.403395057,1.402872205,-0.004752397537,0.004752469249
12.8,21,8.4,1.354838729,1.346709847,1.350386977,1.348401427,1.349775314,1.348541021,1.34876287,-0.00607585907,0.006075811572
12.8,22,8.8,1.290322542,1.280719519,1.284954906,1.284059525,1.285003185,1.283194304,1.283586264,-0.006736278534,0.006736254785
12.8,23,9.2,1.214076281,1.203313589,1.20745945,1.206585765,1.208711386,1.205717087,1.20635736,-0.007718920708,0.007718825247
12.8,24,9.6,1.126099706,1.11496079,1.118125319,1.117937922,1.121203303,1.11681354,1.117808223,-0.008291482925,0.008291530423
12.8,25,10,1.026392937,1.014890671,1.01651454,1.018383622,1.021124721,1.016681075,1.017518997,-0.008873939514,0.008874011226
12.8,26,10.4,0.9149559736,0.9037499428,0.902022779,0.907441318,0.9103108644,0.904990077,0.9057030678,-0.009252905846,0.009252977557
12.8,27,10.8,0.7917888165,0.7821967006,0.7780006528,0.7836638689,0.7883079648,0.7825582027,0.7829454541,-0.008843362331,0.008843338117
12.8,28,11.2,0.6568914652,0.6491662264,0.6447434425,0.6499519348,0.6546633244,0.6493753195,0.649580121,-0.007311344147,0.007311415859
12.8,29,11.6,0.5102639198,0.5050601363,0.5015426874,0.5060180426,0.5095641613,0.5049479604,0.5054265261,-0.004837393761,0.004837322049
12.8,30,12,0.3519061506,0.3494495153,0.346075505,0.3518336415,0.352935791,0.3486010432,0.349779129,-0.002127021551,0.002538907574
12.8,31,12.4,0.1818181723,0.1829213947,0.1798452288,0.182440415,0.1836055219,0.1812225133,0.1820070148,0.0001888424158,0.001216283417
12.8,32,12.8,-2.645651501e-41,0.00235917978,0.002400793135,0.002384155989,0.002390608191,0.002405520529,0.002388051478,0.002388051478,0.002388051478
13.2,0,0,0,0.002586251125,0.002411477268,0.002479333431,0.002516791224,0.002532079816,0.00250518648,0.00250518648,0.00250518648
13.2,1,0.4,0.1875,0.1942027211,0.1919170171,0.1916890591,0.19001773,0.1917296201,0.1919112355,0.004411235452,0.004411229398
13.2,2,0.8,0.3629032075,0.3717809319,0.3669748306,0.3682571054,0.3651780188,0.3679397702,0.3680261075,0.005122900009,0.005122923758
13.2,3,1.2,0.5262096524,0.5367392302,0.5293608308,0.5322777033,0.527915895,0.5317435861,0.5316074491,0.005397796631,0.005397796631
13.2,4,1.6,0.6774193645,0.6878959537,0.6798252463,0.6828827262,0.6776127815,0.6824384332,0.6821309924,0.00471162796,0.004711663816
13.2,5,2,0.8165322542,0.826685071,0.8198440671,0.8216112852,0.8160322309,0.8216502666,0.821164608,0.004632353783,0.004832339473
13.2,6,2.4,0.9435483813,0.952254355,0.9487071037,0.9479617476,0.9431964755,0.9476122856,0.9479463696,0.004397988319,0.00453877449
13.2,7,2.8,1.058467746,1.065743208,1.064285994,1.062520027,1.057914257,1.062363505,1.062565446,0.004097700119,0.004319048021
13.2,8,3.2,1.161290288,1.166465878,1.167535424,1.163042903,1.160766959,1.164866209,1.164535522,0.003245234489,0.003454518272
13.2,9,3.6,1.252016068,1.255845428,1.25712049,1.252019405,1.252141953,1.255012274,1.25442791,0.002411842346,0.002411842346
13.2,10,4,1.330645084,1.332445383,1.335412264,1.330724835,1.331348896,1.332351923,1.332456589,0.001811504364,0.001811575843
13.2,11,4.4,1.397177458,1.397693872,1.401020527,1.396655321,1.398269653,1.398877382,1.398503304,0.001325845718,0.001534748124
13.2,12,4.8,1.45161283,1.451101065,1.454336643,1.45133245,1.452336788,1.453134775,1.452448249,0.0008354187012,0.001152372337
13.2,13,5.2,1.493951559,1.492956281,1.496182203,1.493684649,1.494461179,1.495563507,1.49456954,0.000617980957,0.001122880029
13.2,14,5.6,1.524193525,1.523095369,1.525636077,1.524212599,1.525245905,1.525266528,1.524691224,0.0004976987839,0.0009370326879
13.2,15,6,1.542338729,1.540897846,1.543421268,1.541649938,1.543043375,1.54260838,1.542324066,-1.466274261e-05,0.0008373021847
13.2,16,6.4,1.548387051,1.545710206,1.548248887,1.547928214,1.548374534,1.548299193,1.547712207,-0.0006748437881,0.0006748437881
13.2,17,6.8,1.542338729,1.538975716,1.541762352,1.541593432,1.541910887,1.540952444,1.541039109,-0.001299619675,0.001299762749
13.2,18,7.2,1.524193525,1.519771695,1.523373365,1.522379518,1.522153378,1.522391558,1.522013903,-0.00217962265,0.00217962265
13.2,19,7.6,1.493951559,1.488513947,1.491708994,1.489638925,1.49060142,1.490757942,1.490244269,-0.003707289696,0.003707313444
13.2,20,8,1.45161283,1.44487071,1.447734356,1.445861697,1.447062492,1.447006702,1.446507215,-0.005105614662,0.005105638411
13.2,21,8.4,1.397177458,1.388758302,1.392164111,1.390217185,1.392009735,1.390664816,1.390762925,-0.006414532661,0.006414628122
13.2,22,8.8,1.330645084,1.32085526,1.324775219,1.324168205,1.325321436,1.323428273,1.323709726,-0.006935358047,0.006935405545
13.2,23,9.2,1.252016068,1.241277695,1.24499917,1.24445343,1.246589303,1.243670464,1.244198084,-0.007817983627,0.007818055339
13.2,24,9.6,1.161290288,1.150345445,1.153033018,1.153311372,1.156291604,1.152287602,1.153053761,-0.008236527443,0.008236479945
13.2,25,10,1.058467746,1.047286987,1.048697948,1.050730824,1.053322434,1.049175739,1.049842715,-0.008625030518,0.008624958806
13.2,26,10.4,0.9435483813,0.9327704906,0.9311411977,0.936440587,0.9389206767,0.9341264367,0.9346798658,-0.008868515491,0.008868503384
13.2,27,10.8,0.8165322542,0.8073291183,0.8036218882,0.8088294864,0.8129028678,0.8079744577,0.8081315756,-0.008400678635,0.008400690742
13.2,28,11.2,0.6774193645,0.6701869965,0.6663107872,0.6709973812,0.6753100753,0.6706569195,0.6706924438,-0.006726920605,0.006726932712
13.2,29,11.6,0.5262096524,0.5214852691,0.5184774399,0.5225800872,0.525858283,0.5215787292,0.5219960213,-0.004213631153,0.004213690758
13.2,30,12,0.3629032075,0.3608137965,0.358017087,0.3635087013,0.3639598489,0.3602333963,0.3613065481,-0.001596659422,0.002261495683
13.2,31,12.4,0.1875,0.1887762696,0.1861040294,0.1884891838,0.1892184019,0.1872659922,0.1879707873,0.0004707872868,0.001122766756
13.2,32,12.8,0,0.002404637635,0.002510143444,0.002470638603,0.002478538081,0.002417970449,0.002456385642,0.002456385642,0.002456385642
13.6,0,0,0,0.002630973235,0.002528220415,0.002598099411,0.002632634714,0.00258783251,0.00259555201,0.00259555201,0.00259555201
13.6,1,0.4,0.1931818128,0.2001024485,0.1978918612,0.1977114081,0.1957020313,0.1977285743,0.1978272647,0.004645451903,0.004645451903
13.6,2,0.8,0.3739002943,0.3830946982,0.3785037994,0.3797633052,0.3762857914,0.379357636,0.3794010282,0.005500733852,0.005500751548
13.6,3,1.2,0.5421554446,0.5529051423,0.5460543036,0.5488169193,0.5440402031,0.5481917858,0.548001647,0.005846202374,0.005846226122
13.6,4,1.6,0.6979472041,0.7086248398,0.7011797428,0.7039744854,0.6983424425,0.7034771442,0.7031196952,0.005172491074,0.00517252693
13.6,5,2,0.8412756324,0.8516362309,0.8451322317,0.8468786478,0.8408629894,0.8465623856,0.8462144732,0.004938840866,0.005103921983
13.6,6,2.4,0.9721407294,0.9810273051,0.9775396585,0.9768663645,0.9719378948,0.9762884378,0.976731956,0.004591226578,0.004672336392
13.6,7,2.8,1.090542555,1.097858429,1.096420884,1.094774485,1.089989305,1.094391465,1.094686866,0.004144310951,0.004365658853
13.6,8,3.2,1.19648087,1.201446056,1.202551723,1.198032737,1.195758581,1.19989419,1.199536681,0.003055810928,0.003344702767
13.6,9,3.6,1.289955974,1.293523788,1.294717908,1.289541006,1.289790511,1.292701006,1.292054772,0.002098798752,0.002331042197
13.6,10,4,1.370967746,1.372533798,1.375367641,1.370628238,1.371448636,1.372307062,1.372457147,0.001489400864,0.001625132514
13.6,11,4.4,1.439516068,1.439643621,1.442959189,1.438438773,1.440242529,1.440643787,1.44038558,0.000869512558,0.001300430275
13.6,12,4.8,1.495601177,1.494870305,1.497882366,1.494657874,1.495930791,1.496442437,1.495956659,0.0003554821014,0.00102524762
13.6,13,5.2,1.539222836,1.53794384,1.540902853,1.538246989,1.539521456,1.540201068,1.539363265,0.0001404285431,0.001042342163
13.6,14,5.6,1.570381165,1.568941951,1.571081877,1.56981802,1.571278572,1.570768952,1.570377827,-3.337860107e-06,0.0007976532215
13.6,15,6,1.589076281,1.587065697,1.589489818,1.587744713,1.589500308,1.588711858,1.588502526,-0.0005737543106,0.0009088277584
13.6,16,6.4,1.595307946,1.592070699,1.59449327,1.594294071,1.59504807,1.594551444,1.594091535,-0.001216411591,0.001216435456
13.6,17,6.8,1.589076281,1.585117579,1.587750435,1.587750435,1.588431001,1.587083817,1.587226629,-0.001849651337,0.001849627472
13.6,18,7.2,1.570381165,1.565411806,1.568880916,1.567985296,1.568087935,1.567976832,1.567668676,-0.002712488174,0.002712607384
13.6,19,7.6,1.539222836,1.533260584,1.536325216,1.534303665,1.53568697,1.535506129,1.535016537,-0.004206299782,0.004206323531
13.6,20,8,1.495601177,1.488463163,1.491298079,1.489318371,1.49092865,1.490595937,1.490120769,-0.005480408669,0.005480336957
13.6,21,8.4,1.439516068,1.430809021,1.433950186,1.43203783,1.434140325,1.43277204,1.43274188,-0.006774187088,0.006774187088
13.6,22,8.8,1.370967746,1.361009955,1.364549041,1.364288092,1.365524292,1.363637209,1.363801718,-0.007166028023,0.007166028023
13.6,23,9.2,1.289955974,1.279239655,1.282495975,1.282332897,1.284346223,1.281606436,1.282004118,-0.007951855659,0.00795173645
13.6,24,9.6,1.19648087,1.185730577,1.18792367,1.188701272,1.19124794,1.187747359,1.188270211,-0.008210659027,0.008210706525
13.6,25,10,1.090542555,1.079683065,1.080854416,1.083070636,1.085388303,1.081643343,1.082127929,-0.008414626122,0.008414601907
13.6,26,10.4,0.9721407294,0.9617803097,0.9602165222,0.9654627442,0.9674388766,0.9632440209,0.9636284709,-0.00851225853,0.008512234315
13.6,27,10.8,0.8412756324,0.8324486017,0.8291533589,0.8340132833,0.8373929858,0.8333653808,0.8332747221,-0.008000910282,0.008000910282
13.6,28,11.2,0.6979472041,0.6911855936,0.6878100634,0.6920663714,0.6958620548,0.6919237375,0.6917695999,-0.006177604198,0.006177640054
13.6,29,11.6,0.5421554446,0.5378940105,0.5353364348,0.5391696095,0.5420963168,0.5382047892,0.5385402441,-0.00361520052,0.003615212394
13.6,30,12,0.3739002943,0.3721767068,0.3699109554,0.3751842678,0.3749482632,0.3718592823,0.372815907,-0.001084387302,0.002017176244
13.6,31,12.4,0.1931818128,0.1946134567,0.1923249364,0.1945665181,0.1948259473,0.1933211237,0.1939304024,0.0007485896349,0.00109133427
13.6,32,12.8,0,0.002462541685,0.002594858408,0.002557400614,0.002533549443,0.002443756908,0.002518421505,0.002518421505,0.002518421505
14,0,0,0,0.002673920244,0.002645730972,0.002745218575,0.002720035613,0.002646572888,0.002686295658,0.002686295658,0.002686295658
14,1,0.4,0.1988636404,0.2059925944,0.2038580477,0.2037376761,0.2014540583,0.2037254274,0.2037535608,0.004889920354,0.004889920354
14,2,0.8,0.3848973513,0.3944054246,0.3899815679,0.3912606239,0.3873938918,0.3907678425,0.3907618523,0.005864500999,0.005864518695
14,3,1.2,0.5581011772,0.5690680742,0.5627111793,0.5653895736,0.56020087,0.5646422505,0.5644024014,0.006301224232,0.006301212125
14,4,1.6,0.7184750438,0.7293490171,0.7224988341,0.7251019478,0.7192298174,0.7245098352,0.7241379023,0.005662858486,0.005662846379
14,5,2,0.8660190701,0.8765839934,0.8703712821,0.8721680045,0.8657907844,0.8714693785,0.8712766767,0.005257606506,0.005348932929
14,6,2.4,1.000733137,1.009795666,1.006358266,1.005770922,1.00070715,1.004961014,1.005518556,0.00478541851,0.00479586143
14,7,2.8,1.122617245,1.129972935,1.128543973,1.127002716,1.122123599,1.126410246,1.12681067,0.004193425179,0.004390907474
14,8,3.2,1.231671572,1.236430526,1.237564206,1.233079791,1.230788589,1.234920859,1.234556913,0.002885341644,0.003238415811
14,9,3.6,1.32789588,1.33120501,1.332342744,1.327046633,1.327449799,1.330381036,1.329684973,0.001789093018,0.002307295799
14,10,4,1.411290288,1.41263032,1.415321589,1.410561681,1.411575198,1.412263155,1.41247046,0.001180171967,0.001471543335
14,11,4.4,1.481854796,1.481599092,1.484913349,1.480261922,1.482196689,1.482410312,1.48227632,0.0004215240479,0.001160907792
14,12,4.8,1.539589405,1.538642049,1.541478515,1.537981033,1.539545536,1.539754152,1.539480209,-0.0001091957092,0.0009306907887
14,13,5.2,1.584494114,1.582930088,1.585648179,1.582792997,1.584665418,1.584840059,1.584175348,-0.0003187656403,0.0009872913361
14,14,5.6,1.616568923,1.61479032,1.616576195,1.61544168,1.617412806,1.616269946,1.616098166,-0.0004707574844,0.0008111953503
14,15,6,1.635813713,1.633231282,1.635588527,1.63386941,1.636109948,1.634819984,1.634723663,-0.001090049744,0.001208376838
14,16,6.4,1.642228723,1.638432264,1.640806556,1.640680194,1.641796827,1.640812993,1.640505791,-0.001722931862,0.001722955727
14,17,6.8,1.635813713,1.63127017,1.633778095,1.633930087,1.63501358,1.633216619,1.633441687,-0.002372026443,0.002372002695
14,18,7.2,1.616568923,1.611053824,1.614444971,1.613613844,1.614159465,1.613566756,1.613367677,-0.003201246262,0.003201150801
14,19,7.6,1.584494114,1.57801199,1.581002355,1.579016209,1.580918074,1.580268025,1.579843283,-0.004650831223,0.004650783725
14,20,8,1.539589405,1.532060742,1.53488636,1.532816529,1.53491807,1.534190655,1.533774495,-0.005814909935,0.005814933684
14,21,8.4,1.481854796,1.472870588,1.475764513,1.473888636,1.476336241,1.474885106,1.474748969,-0.007105827332,0.007105779834
14,22,8.8,1.411290288,1.40117681,1.404318213,1.404474735,1.405730009,1.403843522,1.40390861,-0.007381677628,0.00738163013
14,23,9.2,1.32789588,1.31721139,1.319970369,1.320265055,1.322196126,1.319547653,1.319838166,-0.008057713509,0.008057761006
14,24,9.6,1.231671572,1.221126199,1.222814918,1.224151254,1.226257324,1.22320199,1.223510385,-0.008161187172,0.008161234669
14,25,10,1.122617245,1.112086058,1.113000393,1.115425467,1.117511272,1.11409831,1.114424348,-0.008192896843,0.00819294434
14,26,10.4,1.000733137,0.990799427,0.989284575,0.9945473671,0.9960246086,0.9923549294,0.9926021695,-0.008130967617,0.00813095551
14,27,10.8,0.8660190701,0.857575953,0.8546211123,0.8592315912,0.8620566726,0.8587438464,0.8584458232,-0.007573246956,0.007573234849
14,28,11.2,0.7184750438,0.7121926546,0.7092776895,0.7131332159,0.716493845,0.7131781578,0.7128551006,-0.005619943142,0.005619931035
14,29,11.6,0.5581011772,0.5543086529,0.5521464348,0.5557994246,0.5583012104,0.5548238754,0.5550759435,-0.003025233746,0.003105270909
14,30,12,0.3848973513,0.3835481405,0.3817506135,0.3868699968,0.3858884573,0.3834818602,0.3843078017,-0.0005895495415,0.001775038196
14,31,12.4,0.1988636404,0.2004607022,0.1985065341,0.2007246017,0.2004951239,0.1993810833,0.1999136209,0.001049980521,0.001192811178
14,32,12.8,0,0.002526126802,0.002651207149,0.002641204745,0.00261162594,0.002479534596,0.0025819398,0.0025819398,0.0025819398
14.4,0,0,0,0.002717105672,0.002763092518,0.002816651016,0.002785892226,0.002703651786,0.002757278737,0.002757278737,0.002757278737
14.4,1,0.4,0.2045454532,0.2118566483,0.2098333389,0.2097582221,0.2072320133,0.2096905857,0.2096741647,0.005128711462,0.005128708668
14.4,2,0.8,0.3958944082,0.4056991935,0.4014410079,0.4027900696,0.3985002339,0.4021396935,0.4021140635,0.006219655275,0.006219631527
14.4,3,1.2,0.5740469098,0.5852076411,0.5793119073,0.5818256736,0.5763444901,0.5810716748,0.5807522535,0.006705343723,0.006705367472
14.4,4,1.6,0.739002943,0.7500335574,0.7437688112,0.7461031079,0.7401410937,0.7455064654,0.745110631,0.00610768795,0.006107664201
14.4,5,2,0.8907624483,0.9014853239,0.8955512643,0.8972171545,0.8907013535,0.8963713646,0.8962653279,0.00550287962,0.005527281668
14.4,6,2.4,1.029325485,1.038511157,1.035158038,1.034636855,1.029425025,1.033630371,1.034272313,0.004946827888,0.00494680414
14.4,7,2.8,1.154692054,1.162036061,1.160650969,1.15898335,1.154239893,1.158441901,1.158870459,0.004178404808,0.0043592453
14.4,8,3.2,1.266862154,1.271370888,1.272579312,1.268056631,1.265772939,1.269964337,1.269548774,0.002686619759,0.003122353461
14.4,9,3.6,1.365835786,1.368833542,1.369959354,1.364563584,1.365082026,1.368092656,1.367306113,0.001470327377,0.002280831337
14.4,10,4,1.45161283,1.452686429,1.455258369,1.450420499,1.451663017,1.452240348,1.452453732,0.0008409023285,0.001317834831
14.4,11,4.4,1.524193525,1.523515224,1.526844978,1.521953821,1.524124622,1.524231195,1.52413404,-5.948543549e-05,0.001135206199
14.4,12,4.8,1.583577633,1.582356691,1.585067153,1.581351638,1.58316052,1.583107352,1.583008647,-0.000568985939,0.001164770103
14.4,13,5.2,1.629765391,1.627845764,1.63037467,1.627411127,1.629874825,1.629478812,1.628997087,-0.0007683038712,0.001055836678
14.4,14,5.6,1.662756562,1.660574913,1.66208756,1.660982609,1.6635921,1.661818027,1.661811113,-0.0009454488754,0.001279735588
14.4,15,6,1.682551265,1.679327965,1.681685567,1.679951549,1.682810068,1.681005239,1.680956125,-0.001595139503,0.001698708511
14.4,16,6.4,1.689149499,1.684724331,1.687117338,1.687041163,1.688610554,1.687139392,1.686926484,-0.002223014832,0.002222943353
14.4,17,6.8,1.682551265,1.677373528,1.679809809,1.680137992,1.681632519,1.67942512,1.679675817,-0.002875447273,0.002875471022
14.4,18,7.2,1.662756562,1.656635284,1.660012484,1.659221411,1.660294652,1.65919733,1.659072161,-0.003684401512,0.003684330033
14.4,19,7.6,1.629765391,1.622702479,1.625676274,1.62383914,1.626260281,1.625079274,1.624711633,-0.005053758621,0.005053901579
14.4,20,8,1.583577633,1.575598359,1.578442216,1.576352358,1.578990579,1.577829957,1.577442646,-0.006134986877,0.00613493938
14.4,21,8.4,1.524193525,1.514887571,1.517588735,1.515816331,1.518534064,1.517012835,1.516767859,-0.007425665855,0.007425618358
14.4,22,8.8,1.45161283,1.441304207,1.444061041,1.444589496,1.445926428,1.444059014,1.443987966,-0.007624864578,0.007624792866
14.4,23,9.2,1.365835786,1.355151057,1.35742569,1.358108759,1.360030532,1.35749495,1.357642174,-0.008193612099,0.008193587884
14.4,24,9.6,1.266862154,1.256487489,1.25769341,1.259394407,1.261223078,1.258587718,1.258677244,-0.008184909821,0.008184934035
14.4,25,10,1.154692054,1.144452095,1.145136714,1.147737145,1.149641514,1.146491647,1.146691799,-0.008000254631,0.008000230417
14.4,26,10.4,1.029325485,1.019789457,1.018318415,1.023462892,1.024610519,1.021402001,1.021516562,-0.007808923721,0.007808828261
14.4,27,10.8,0.8907624483,0.8826781511,0.8800542951,0.8843982816,0.8867585063,0.8840748668,0.8835927844,-0.007169663906,0.00716962805
14.4,28,11.2,0.739002943,0.7331765294,0.7307215333,0.7341951132,0.7371309996,0.7343523502,0.7339152694,-0.005087673664,0.005087637808
14.4,29,11.6,0.5740469098,0.5707067251,0.5689460039,0.5723776817,0.5744762421,0.5713663697,0.5715745687,-0.002472341061,0.002644038294
14.4,30,12,0.3958944082,0.3949136734,0.393561393,0.3984802663,0.3968118727,0.3950468004,0.3957628012,-0.0001316070557,0.001532936119
14.4,31,12.4,0.2045454532,0.206311211,0.2047071457,0.206850335,0.2061919868,0.205394119,0.2058909684,0.001345515251,0.001345506287
14.4,32,12.8,0,0.002602452412,0.002697519958,0.002699602395,0.00268439576,0.00250935182,0.002638664562,0.002638664562,0.002638664562
14.8,0,0,0,0.002766344696,0.002845928073,0.002810899168,0.0028071017,0.002771988511,0.00280045229,0.00280045229,0.00280045229
14.8,1,0.4,0.210227266,0.2177414596,0.2158279866,0.2158023119,0.2129954994,0.2156381905,0.2156010866,0.005373820662,0.005373823456
14.8,2,0.8,0.406891495,0.4169903398,0.4129906297,0.4143258333,0.4095611572,0.4135059714,0.4134747982,0.006583303213,0.006583291106
14.8,3,1.2,0.5899926424,0.6013684869,0.5959845185,0.5983144045,0.5924512744,0.5974862576,0.5971210003,0.007128357887,0.00712834578
14.8,4,1.6,0.7595307827,0.7707355618,0.7650449276,0.7671394944,0.7609873414,0.7664803267,0.7660775185,0.006546735764,0.006546747871
14.8,5,2,0.9155058265,0.9264264107,0.9207882285,0.922221899,0.9155259728,0.9212486744,0.9212422371,0.005736410618,0.005736410618
14.8,6,2.4,1.057917833,1.067228794,1.064035296,1.063360453,1.058051109,1.062282443,1.062991738,0.005073904991,0.005073785782
14.8,7,2.8,1.186766863,1.194106817,1.192736149,1.190938115,1.186292171,1.190455914,1.190905809,0.004138946533,0.004328846931
14.8,8,3.2,1.302052736,1.306331396,1.307669759,1.303109169,1.300670862,1.304996848,1.304555655,0.002502918243,0.00305562024
14.8,9,3.6,1.403775692,1.406520128,1.407595873,1.402495503,1.40260601,1.405788541,1.405001163,0.001225471497,0.002205467317
14.8,10,4,1.491935492,1.492792964,1.495136499,1.490522861,1.491636157,1.49221468,1.492460608,0.0005251169205,0.001209926559
14.8,11,4.4,1.566532254,1.565463781,1.568800092,1.563854575,1.565958619,1.566042423,1.566023946,-0.0005083084106,0.001415491104
14.8,12,4.8,1.62756598,1.626101613,1.628720403,1.624833226,1.626705647,1.626467228,1.626565576,-0.001000404358,0.001462125801
14.8,13,5.2,1.675036669,1.672812223,1.675172925,1.672195673,1.675050974,1.674124122,1.67387104,-0.001165628433,0.001225709915
14.8,14,5.6,1.708944201,1.706396103,1.707679749,1.706500053,1.709701061,1.707369328,1.707529306,-0.001414895058,0.001717686653
14.8,15,6,1.729288816,1.72550416,1.727842808,1.726120472,1.729483604,1.727214217,1.727232933,-0.002055883408,0.002133679343
14.8,16,6.4,1.736070395,1.731095672,1.733416438,1.7332021,1.735381246,1.733491063,1.733317375,-0.002753019333,0.002753090812
14.8,17,6.8,1.729288816,1.723535895,1.725891471,1.726353407,1.728204966,1.725650668,1.725927353,-0.003361463547,0.003361535026
14.8,18,7.2,1.708944201,1.702285886,1.705560088,1.704822063,1.706388354,1.704842448,1.704779863,-0.004164338112,0.004164433572
14.8,19,7.6,1.675036669,1.667425275,1.67040801,1.668724656,1.671627283,1.669897795,1.669616699,-0.005419969559,0.005420065019
14.8,20,8,1.62756598,1.619219065,1.622001529,1.620064616,1.623019814,1.621479034,1.621156693,-0.006409287453,0.006409168243
14.8,21,8.4,1.566532254,1.556985736,1.559404612,1.558174133,1.56066525,1.559150696,1.558876038,-0.007656216621,0.007656169124
14.8,22,8.8,1.491935492,1.481514335,1.483840466,1.484556675,1.486039639,1.484269857,1.484044313,-0.007891178131,0.00789129734
14.8,23,9.2,1.403775692,1.393172622,1.394880772,1.395854235,1.397754908,1.395453334,1.395423174,-0.008352518082,0.008352518082
14.8,24,9.6,1.302052736,1.291892886,1.292597055,1.294350386,1.296098709,1.293973923,1.293782592,-0.008270144463,0.008270144463
14.8,25,10,1.186766863,1.176888943,1.1772753,1.179896355,1.1817137,1.178872585,1.178929329,-0.007837533951,0.007837486453
14.8,26,10.4,1.057917833,1.048813105,1.047441721,1.05228138,1.053148985,1.05044663,1.050426245,-0.007491588593,0.007491469383
14.8,27,10.8,0.9155058265,0.9078142643,0.9056133032,0.9096827507,0.9114291072,0.9093959332,0.9087870717,-0.006718754768,0.006718754768
14.8,28,11.2,0.7595307827,0.75420928,0.7522092462,0.7555182576,0.7577050924,0.7555065155,0.7550296783,-0.004501104355,0.004501104355
14.8,29,11.6,0.5899926424,0.5871521235,0.5857637525,0.5889773965,0.5906432867,0.5878920555,0.5880857706,-0.001906871796,0.002167177154
14.8,30,12,0.406891495,0.4063524902,0.4053785503,0.4099226892,0.4076983035,0.4066074789,0.4071919024,0.0003004074097,0.001234793686
14.8,31,12.4,0.210227266,0.2122312188,0.21095182,0.2128000408,0.2118856907,0.2114097774,0.2118556947,0.001628428698,0.001628443599
14.8,32,12.8,0,0.00267983228,0.002760779113,0.002752263099,0.002761475742,0.002568498254,0.002704569604,0.002704569604,0.002704569604
15.2,0,0,0,0.002789929509,0.002929851413,0.002865858376,0.002872946672,0.002833642066,0.002858445514,0.002858445514,0.002858445514
15.2,1,0.4,0.2159090936,0.2236469835,0.2218235433,0.2219677418,0.2188494354,0.2215805203,0.2215736359,0.005664542317,0.005664551165
15.2,2,0.8,0.417888552,0.4282141328,0.4245488942,0.4259111583,0.4208047986,0.4248656929,0.4248689711,0.006980419159,0.006980383303
15.2,3,1.2,0.6059384346,0.6175145507,0.6126565933,0.614898026,0.6086435914,0.6138578653,0.6135141253,0.007575690746,0.007575690746
15.2,4,1.6,0.7800586224,0.7914201617,0.7862927914,0.7882042527,0.7819057107,0.7874193192,0.7870484591,0.006989836693,0.006989824586
15.2,5,2,0.9402492642,0.9513332248,0.9460166097,0.947298646,0.9404990077,0.9461244345,0.9462543726,0.006005108356,0.006005120464
15.2,6,2.4,1.086510301,1.095885158,1.092889667,1.092130423,1.086881042,1.090943336,1.091745973,0.005235671997,0.0052356245
15.2,7,2.8,1.218841672,1.226130128,1.224781513,1.222944975,1.218384981,1.2224828,1.222944856,0.004103183746,0.00428588409
15.2,8,3.2,1.337243438,1.341249347,1.342734694,1.338129997,1.335698128,1.340016007,1.339565516,0.002322077751,0.002940320875
15.2,9,3.6,1.441715479,1.444180012,1.445211768,1.440434933,1.440238476,1.443508148,1.442714691,0.000999212265,0.002102208091
15.2,10,4,1.532258034,1.532820702,1.534951925,1.530608296,1.531732321,1.53224802,1.532472372,0.0002143383026,0.001088404679
15.2,11,4.4,1.608870983,1.607292175,1.610709906,1.605825782,1.607923627,1.607881188,1.607926607,-0.0009443759918,0.001680016518
15.2,12,4.8,1.671554208,1.669769883,1.672356367,1.668340921,1.670275211,1.669912338,1.670130968,-0.001423239708,0.00174412725
15.2,13,5.2,1.720307946,1.717749596,1.719941616,1.716925383,1.720196486,1.71882689,1.718728065,-0.001579880714,0.001579952193
15.2,14,5.6,1.75513196,1.752135038,1.753244758,1.752028346,1.755815268,1.752990484,1.75324285,-0.001889109612,0.002162504243
15.2,15,6,1.776026368,1.771647453,1.773967028,1.772259355,1.776108027,1.77345717,1.773487806,-0.002538561821,0.002571225166
15.2,16,6.4,1.782991171,1.777509212,1.779670596,1.779286146,1.782129407,1.779916644,1.779702425,-0.00328874588,0.003288769629
15.2,17,6.8,1.776026368,1.769672275,1.771950245,1.772356153,1.774746418,1.77194941,1.772135019,-0.003891348839,0.003891468048
15.2,18,7.2,1.75513196,1.747909665,1.751049519,1.750339389,1.752336979,1.750523806,1.750431776,-0.004700183868,0.004700088408
15.2,19,7.6,1.720307946,1.712096334,1.715130091,1.713598847,1.716834545,1.714742184,1.7144804,-0.00582754612,0.00582754612
15.2,20,8,1.671554208,1.662827373,1.665526867,1.663744211,1.667052031,1.665126801,1.664855599,-0.006698608398,0.006698751356
15.2,21,8.4,1.608870983,1.599094152,1.601165891,1.600461245,1.602923274,1.601288915,1.600986719,-0.007884263992,0.007884288207
15.2,22,8.8,1.532258034,1.521713257,1.523589849,1.524501204,1.526326418,1.52453208,1.52413249,-0.008125543594,0.008125471883
15.2,23,9.2,1.441715479,1.431195378,1.432292223,1.433604479,1.435623765,1.433389544,1.433221102,-0.008494377136,0.008494401351
15.2,24,9.6,1.337243438,1.327271461,1.327471733,1.329390645,1.331105351,1.329300165,1.328907728,-0.008335709572,0.008335566148
15.2,25,10,1.218841672,1.209287286,1.209381104,1.212111354,1.213881254,1.211204886,1.211173177,-0.007668495178,0.007668495178
15.2,26,10.4,1.086510301,1.077839613,1.076571822,1.0811373,1.081918955,1.079398394,1.079373121,-0.007137179375,0.007137083914
15.2,27,10.8,0.9402492642,0.9329208732,0.9311821461,0.9351246953,0.9362965822,0.9346870184,0.934042275,-0.006206989288,0.006207001396
15.2,28,11.2,0.7800586224,0.7752347589,0.7736803293,0.7769305706,0.7784227133,0.776576221,0.7761689425,-0.003889679909,0.003889703657
15.2,29,11.6,0.6059384346,0.6036297083,0.6025615931,0.6057238579,0.6069623828,0.6043378711,0.6046431065,-0.00129532814,0.001704931259
15.2,30,12,0.417888552,0.4178223014,0.4171718657,0.4213286638,0.4187124372,0.418081671,0.4186233878,0.0007348358631,0.001048010541
15.2,31,12.4,0.2159090936,0.2182382345,0.2172106653,0.2186992317,0.217561245,0.2174355686,0.217828989,0.001919895411,0.001919895411
15.2,32,12.8,0,0.002791412175,0.002838177606,0.002818956971,0.002831626683,0.002655163407,0.002787067322,0.002787067322,0.002787067322
15.6,0,0,0,0.002864390612,0.003022275865,0.002929586917,0.002968935762,0.002905987203,0.002938235179,0.002938235179,0.002938235179
15.6,1,0.4,0.2215909064,0.2294672132,0.2278133929,0.2281405181,0.2246302068,0.2275147438,0.2275132239,0.005922317505,0.005922308657
15.6,2,0.8,0.4288856387,0.4393337071,0.4360986054,0.4375067949,0.432136327,0.436237514,0.4362626076,0.007376968861,0.007376951165
15.6,3,1.2,0.6218841672,0.6334965825,0.6293170452,0.6314872503,0.6249290109,0.6302307248,0.6298921108,0.00800794363,0.008007955737
15.6,4,1.6,0.8005865216,0.8120234013,0.8075253367,0.8092808723,0.8027483821,0.8083466291,0.8079849482,0.007398426533,0.007398402784
15.6,5,2,0.9649926424,0.9759797454,0.9712296724,0.9723933339,0.9655381441,0.9709960222,0.9712273479,0.006234705448,0.006234741304
15.6,6,2.4,1.115102649,1.124464631,1.121732593,1.120894194,1.115740299,1.119618535,1.120490074,0.005387425423,0.005387401674
15.6,7,2.8,1.250916362,1.258090377,1.256818056,1.254935145,1.250507593,1.254528165,1.254975915,0.004059553146,0.004223012831
15.6,8,3.2,1.37243402,1.376313567,1.377783298,1.373139143,1.370760679,1.375044942,1.374608397,0.002174377441,0.002843642142
15.6,9,3.6,1.479655385,1.481952667,1.482811451,1.47834301,1.477856398,1.481245756,1.480441809,0.0007864236832,0.002031016396
15.6,10,4,1.572580576,1.572991014,1.574751139,1.570676684,1.571690321,1.57231164,1.572484255,-9.632110596e-05,0.001128816628
15.6,11,4.4,1.651209712,1.649355412,1.652603507,1.647785187,1.649782181,1.649747133,1.64985466,-0.001355051994,0.001912546111
15.6,12,4.8,1.715542555,1.713561773,1.715976596,1.711834311,1.713879108,1.71341002,1.713732362,-0.001810193062,0.001983809518
15.6,13,5.2,1.765579104,1.762787223,1.764687777,1.761653662,1.765263081,1.763575196,1.763593316,-0.001985788345,0.001985716866
15.6,14,5.6,1.801319599,1.797883749,1.79880023,1.797552705,1.801743269,1.798657417,1.798927546,-0.002392053604,0.002561592963
15.6,15,6,1.82276392,1.817778349,1.820076704,1.818411231,1.822470546,1.819743156,1.819696069,-0.003067851067,0.003067922546
15.6,16,6.4,1.829911947,1.823869467,1.825915813,1.825387001,1.828694582,1.826397181,1.826052666,-0.00385928154,0.003859138582
15.6,17,6.8,1.82276392,1.815746903,1.817992926,1.818369746,1.821122527,1.818299174,1.818306327,-0.004457592964,0.004457664676
15.6,18,7.2,1.801319599,1.793544888,1.796529889,1.79586482,1.798071742,1.796240568,1.796050429,-0.005269169807,0.005269217305
15.6,19,7.6,1.765579104,1.756921411,1.759842634,1.758476615,1.761844277,1.759631038,1.759343147,-0.006235957146,0.006235909648
15.6,20,8,1.715542555,1.706449986,1.709035516,1.707428217,1.710954189,1.708804965,1.708534479,-0.007008075714,0.007007980254
15.6,21,8.4,1.651209712,1.641257167,1.642913461,1.642739773,1.645129561,1.643476248,1.643103242,-0.008106470108,0.008106470108
15.6,22,8.8,1.572580576,1.562075734,1.563329577,1.564472914,1.566575766,1.564831138,1.564257145,-0.008323431015,0.008323550224
15.6,23,9.2,1.479655385,1.469331503,1.469684601,1.471371055,1.473428488,1.471365213,1.471036196,-0.008619189262,0.008619213477
15.6,24,9.6,1.37243402,1.362758398,1.362337828,1.364459991,1.366160393,1.364658952,1.364075065,-0.008358955383,0.008358907886
15.6,25,10,1.250916362,1.241669297,1.241489172,1.244350672,1.246094584,1.243561983,1.243433237,-0.007483124733,0.007483220194
15.6,26,10.4,1.115102649,1.106817126,1.10569644,1.110019803,1.110839844,1.108367205,1.108348131,-0.006754517555,0.006754565053
15.6,27,10.8,0.9649926424,0.9580686092,0.9567453265,0.960576117,0.9612944722,0.9599998593,0.9593368769,-0.005655765533,0.005655765533
15.6,28,11.2,0.8005865216,0.796392262,0.7951530218,0.798348546,0.7992264628,0.7976484299,0.7973538041,-0.003232717514,0.003232777119
15.6,29,11.6,0.6218841672,0.620138526,0.6193589568,0.6225007176,0.6234111786,0.6207880378,0.6212394834,-0.0006446838379,0.001502108527
15.6,30,12,0.4288856387,0.4292947948,0.4289653599,0.4327645302,0.4298833311,0.429559648,0.4300935268,0.001207888126,0.001207894064
15.6,31,12.4,0.2215909064,0.2240430266,0.2234856784,0.2246583998,0.223279655,0.2234677076,0.2237868756,0.002195969224,0.002195987152
15.6,32,12.8,0,0.002879941836,0.002923499793,0.002890124917,0.002853030339,0.002758868039,0.002861093031,0.002861093031,0.002861093031
16,0,0,0,0.003015046939,0.003113441169,0.003012910485,0.002957745921,0.002988480031,0.003017524956,0.003017524956,0.003017524956
16,1,0.4,0.2272727191,0.2353613228,0.2338020951,0.2343034148,0.2304313928,0.2334391624,0.2334674895,0.006194770336,0.006194758229
16,2,0.8,0.4398826957,0.4505044818,0.4476135075,0.4491186142,0.4434047341,0.4475948215,0.4476472437,0.007764548063,0.007764535956
16,3,1.2,0.6378298998,0.6495955586,0.6459846497,0.6480845213,0.6412290931,0.6465756297,0.6462938786,0.008463978767,0.008463990875
16,4,1.6,0.8211143613,0.8326529264,0.8287659883,0.8303653002,0.8235762715,0.8292375803,0.8289195895,0.007805228233,0.007805251982
16,5,2,0.9897360802,1.000784755,0.9964639544,0.997472167,0.9905213714,0.9958187938,0.9962121844,0.006476104259,0.006476128008
16,6,2.4,1.143694997,1.153187633,1.150571227,1.149647117,1.144604325,1.148245573,1.149251223,0.005556225777,0.005556178279
16,7,2.8,1.282991171,1.290156245,1.288857937,1.286900401,1.282678127,1.286527514,1.28702414,0.004032969475,0.004158091731
16,8,3.2,1.407624602,1.411350012,1.412806988,1.408138752,1.405969024,1.410022974,1.409657717,0.002033114433,0.002695179079
16,9,3.6,1.517595291,1.519692183,1.520395756,1.516215086,1.515601873,1.518922567,1.518165588,0.0005702972412,0.001919651055
16,10,4,1.612903237,1.613088369,1.614573717,1.610720754,1.61156559,1.612321377,1.612453818,-0.0004494190216,0.001191520714
16,11,4.4,1.693548322,1.691364288,1.69450295,1.689710855,1.691358209,1.691555262,1.691698313,-0.001850008965,0.002231860068
16,12,4.8,1.759530783,1.757342458,1.759580374,1.755311012,1.757235527,1.756865263,1.757266998,-0.002263784409,0.00228369236
16,13,5.2,1.810850382,1.807661772,1.80943501,1.806350708,1.809936166,1.808277965,1.808332205,-0.002518177032,0.002518057823
16,14,5.6,1.847507358,1.843553185,1.844390631,1.843052745,1.847169757,1.844276309,1.844488502,-0.003018856049,0.0030188323
16,15,6,1.869501472,1.863804102,1.866198301,1.864550114,1.868603587,1.865990996,1.865829468,-0.003672003746,0.003672051476
16,16,6.4,1.876832843,1.87010324,1.872181773,1.87149632,1.874942899,1.872840643,1.872312903,-0.004519939423,0.004519867711
16,17,6.8,1.869501472,1.861747503,1.864070892,1.864371896,1.867303729,1.864609122,1.864420652,-0.00508081913,0.005080842879
16,18,7.2,1.847507358,1.839133143,1.842044473,1.841376185,1.843829751,1.841923475,1.841661453,-0.00584590435,0.005845951848
16,19,7.6,1.810850382,1.801709771,1.80457902,1.803343177,1.806774855,1.804478884,1.804177046,-0.006673336029,0.006673240568
16,20,8,1.759530783,1.749992847,1.752551675,1.751083851,1.754756212,1.752445459,1.752166033,-0.007364749908,0.007364773657
16,21,8.4,1.693548322,1.68333745,1.684658051,1.684988856,1.687480927,1.685638785,1.685220718,-0.00832760334,0.008327508345
16,22,8.8,1.612903237,1.602358937,1.603074312,1.604442239,1.606965899,1.605082512,1.60438478,-0.008518457413,0.008518457413
16,23,9.2,1.517595291,1.507424355,1.50710392,1.50914216,1.511413693,1.509303689,1.508877516,-0.008717775345,0.008717727847
16,24,9.6,1.407624602,1.398309112,1.397235394,1.399557829,1.401311517,1.399978995,1.399278641,-0.008345961571,0.008346033283
16,25,10,1.282991171,1.274141192,1.273650408,1.276596665,1.2784338,1.27587676,1.27573967,-0.007251501083,0.007251405623
16,26,10.4,1.143694997,1.135900497,1.134848356,1.138923049,1.139953732,1.137308955,1.137386918,-0.006308078766,0.006308078766
16,27,10.8,0.9897360802,0.9835519791,0.9823477864,0.9860154986,0.9863979816,0.9852777719,0.9847182035,-0.005017876625,0.005017876625
16,28,11.2,0.8211143613,0.8177773356,0.8166427612,0.81976372,0.8201868534,0.8186852932,0.818611145,-0.002503216267,0.002503168536
16,29,11.6,0.6378298998,0.6368620396,0.6361612082,0.6392917037,0.6398682594,0.6372120976,0.637879014,4.911422729e-05,0.001350903534
16,30,12,0.4398826957,0.4409224987,0.4407810867,0.4442313313,0.4410978556,0.441019237,0.4416103959,0.001727700233,0.001727706171
16,31,12.4,0.2272727191,0.2299991846,0.2297773063,0.2306692451,0.2291611731,0.2294931412,0.229820013,0.002547293901,0.002547290875
16,32,12.8,1.469367939e-39,0.003014001995,0.00301377289,0.00297260657,0.002933692187,0.002880744636,0.002962963656,0.002962963656,0.002962963656
16.4,0,0,0,0.003167411312,0.003218568861,0.00310972333,0.003011823166,0.003104932606,0.003122491762,0.003122491762,0.003122491762
16.4,1,0.4,0.2329545468,0.2412531078,0.2397514135,0.2404630482,0.2363026291,0.2393752337,0.2394290864,0.006474539638,0.006474539638
16.4,2,0.8,0.4508797526,0.4616683722,0.4590249658,0.4607363939,0.4546173215,0.4589342475,0.4589962363,0.008116483688,0.008116507903
16.4,3,1.2,0.6537756324,0.6656914949,0.6625575423,0.6646929979,0.657469213,0.662931025,0.662668407,0.008892774582,0.008892822079
16.4,4,1.6,0.8416422009,0.8532442451,0.8499696255,0.8514610529,0.8445576429,0.8501381874,0.8498741984,0.00823199749,0.008231949992
16.4,5,2,1.014479399,1.025580764,1.021698713,1.022562385,1.015751243,1.020654082,1.021249533,0.006770133972,0.006770038512
16.4,6,2.4,1.172287345,1.181879878,1.179353237,1.178396821,1.173711777,1.17691946,1.178052187,0.005764842033,0.005764889531
16.4,7,2.8,1.31506598,1.322169304,1.320875645,1.318866611,1.314808726,1.318552613,1.319054604,0.003988623619,0.004091501236
16.4,8,3.2,1.442815185,1.446361423,1.447761297,1.443179011,1.441267371,1.444993496,1.44471252,0.001897335052,0.002516460372
16.4,9,3.6,1.555535197,1.557386518,1.557949305,1.554089665,1.553580642,1.556626081,1.555926561,0.0003913640976,0.001751279808
16.4,10,4,1.65322578,1.653138518,1.65441227,1.650792599,1.651308894,1.652326703,1.652395844,-0.0008299350739,0.001304578735
16.4,11,4.4,1.735887051,1.733389378,1.736452103,1.731667638,1.733021379,1.733354568,1.733577013,-0.002310037613,0.002536058426
16.4,12,4.8,1.803519011,1.801075339,1.803081274,1.798793554,1.800477982,1.800350547,1.800755739,-0.002763271332,0.002763271332
16.4,13,5.2,1.856121659,1.852489233,1.854190826,1.851060987,1.854515791,1.852977633,1.853047013,-0.003074645996,0.003074765205
16.4,14,5.6,1.893694997,1.88917625,1.889982104,1.888570189,1.892515898,1.889888525,1.890026689,-0.003668308258,0.003668403719
16.4,15,6,1.916239023,1.909798265,1.912307024,1.910716414,1.914692998,1.912248969,1.911952734,-0.004286289215,0.004286289215
16.4,16,6.4,1.923753619,1.916312933,1.918499708,1.917623758,1.921297908,1.919285417,1.918604136,-0.005149483681,0.005149674602
16.4,17,6.8,1.916239023,1.90775156,1.910241365,1.910396338,1.913578749,1.910965323,1.910586596,-0.005652427673,0.005652355962
16.4,18,7.2,1.893694997,1.884713292,1.88762033,1.886895418,1.889659405,1.887678981,1.887313485,-0.006381511688,0.006381511688
16.4,19,7.6,1.856121659,1.846511722,1.849341035,1.848223448,1.851667047,1.849352837,1.849019289,-0.007102370262,0.007102441974
16.4,20,8,1.803519011,1.793519139,1.79605484,1.794749498,1.798529863,1.796111584,1.795792818,-0.007726192474,0.007726025768
16.4,21,8.4,1.735887051,1.725440621,1.726359844,1.72723949,1.729776978,1.727885485,1.72734046,-0.008546590805,0.008546566591
16.4,22,8.8,1.65322578,1.642692804,1.642776251,1.644426465,1.647374153,1.645347834,1.644523382,-0.008702397346,0.008702278137
16.4,23,9.2,1.555535197,1.545519114,1.544583917,1.546930194,1.549464107,1.547243357,1.546748161,-0.008787035942,0.008787060156
16.4,24,9.6,1.442815185,1.433857918,1.432196617,1.43467617,1.436525583,1.435326338,1.434516549,-0.008298635483,0.008298659697
16.4,25,10,1.31506598,1.306651473,1.305814147,1.308848619,1.310709119,1.308226585,1.308049917,-0.007016062737,0.007015991025
16.4,26,10.4,1.172287345,1.165012121,1.163995624,1.16783917,1.168912411,1.166338086,1.166419387,-0.005867958069,0.005867862608
16.4,27,10.8,1.014479399,1.009084702,1.007905722,1.011459351,1.011536598,1.010552168,1.010107756,-0.004371643066,0.004371690564
16.4,28,11.2,0.8416422009,0.8391901255,0.8379859924,0.8411734104,0.8412657976,0.8397241831,0.8398678899,-0.001774311066,0.001774299191
16.4,29,11.6,0.6537756324,0.6536568403,0.6529608369,0.6560813785,0.656101048,0.6536644697,0.6544929743,0.0007173418999,0.001135182334
16.4,30,12,0.4508797526,0.4525965452,0.4525907934,0.4556872845,0.4521415532,0.4524517655,0.4530935884,0.002213835716,0.002213835716
16.4,31,12.4,0.2329545468,0.2359794378,0.2360091358,0.2366753966,0.2350513935,0.2354945093,0.2358419597,0.002887412906,0.002887427807
16.4,32,12.8,1.48689538e-39,0.003138758242,0.003105523065,0.003065813333,0.003022029996,0.002992257476,0.003064876422,0.003064876422,0.003064876422
16.8,0,0,0,0.003299876116,0.003302909434,0.003225557506,0.00315694185,0.003240600228,0.003245177213,0.003245177213,0.003245177213
16.8,1,0.4,0.2386363596,0.2470924705,0.2456811219,0.2466228455,0.2422944158,0.2452714592,0.2453924716,0.006756111979,0.006756103132
16.8,2,0.8,0.4618768394,0.4728512764,0.4704300761,0.4723530412,0.4658317268,0.4702355266,0.4703403413,0.00846350193,0.008463489823
16.8,3,1.2,0.6697214246,0.6816722751,0.6790807247,0.6812950373,0.6737964749,0.6792504787,0.6790189743,0.009297549725,0.009297573939
16.8,4,1.6,0.8621701002,0.8738278151,0.8710748553,0.872546494,0.8657153249,0.8709891438,0.8708307147,0.008660614491,0.008660626598
16.8,5,2,1.039222836,1.050361037,1.046849251,1.047648668,1.041146278,1.045440912,1.046289206,0.007066369057,0.007066392805
16.8,6,2.4,1.200879693,1.210477471,1.208075762,1.207104325,1.202635765,1.205506325,1.20675993,0.005880236626,0.005880236626
16.8,7,2.8,1.347140789,1.354122281,1.352858543,1.350785136,1.346785545,1.350485921,1.351007462,0.003866672516,0.004008793738
16.8,8,3.2,1.478005886,1.481313467,1.482717037,1.478260756,1.476580024,1.479921699,1.47975862,0.001752734184,0.002323055174
16.8,9,3.6,1.593475103,1.594899297,1.595511675,1.591917753,1.591295362,1.594262242,1.593577147,0.0001020431519,0.001596999122
16.8,10,4,1.693548322,1.693072319,1.694260001,1.690859199,1.691136122,1.692280769,1.692321777,-0.00122654438,0.001511311508
16.8,11,4.4,1.77822578,1.775382876,1.778394461,1.773633838,1.774587035,1.775116444,1.77542305,-0.002802729607,0.002870321274
16.8,12,4.8,1.847507358,1.844688416,1.846626639,1.842247367,1.843872309,1.843796372,1.844246268,-0.003261089325,0.003261137055
16.8,13,5.2,1.901392937,1.89729774,1.898949623,1.895727396,1.899210811,1.897672534,1.897771597,-0.003621339798,0.003621316049
16.8,14,5.6,1.939882636,1.934780836,1.935657144,1.934067726,1.938052893,1.935556412,1.935622931,-0.004259705544,0.004259633832
16.8,15,6,1.962976456,1.9557724,1.958468676,1.956884265,1.960870385,1.958572268,1.958113432,-0.004863023758,0.004862857051
16.8,16,6.4,1.970674515,1.962410688,1.964879274,1.963736415,1.967896223,1.965752244,1.964935064,-0.005739450455,0.005739545915
16.8,17,6.8,1.962976456,1.953703523,1.956463814,1.956409454,1.959935546,1.957366467,1.956775665,-0.006200790405,0.006200694945
16.8,18,7.2,1.939882636,1.93018353,1.933249474,1.932382822,1.935554862,1.933469415,1.932967901,-0.00691473484,0.006914615631
16.8,19,7.6,1.901392937,1.891386986,1.894140005,1.893080473,1.896670818,1.894209504,1.893897653,-0.007495284081,0.007495379541
16.8,20,8,1.847507358,1.837110639,1.839558005,1.838400245,1.842389107,1.839760065,1.839443564,-0.008063793182,0.008063745685
16.8,21,8.4,1.77822578,1.767626047,1.768102169,1.769462109,1.772206903,1.770120978,1.769503593,-0.008722186089,0.008722138591
16.8,22,8.8,1.693548322,1.683160186,1.682497859,1.684413314,1.687756419,1.685542822,1.684674025,-0.008874297142,0.008874202147
16.8,23,9.2,1.593475103,1.583606243,1.582029104,1.584721327,1.587540984,1.58510685,1.584600925,-0.008874177933,0.008874202147
16.8,24,9.6,1.478005886,1.469292283,1.467137218,1.469798088,1.471788168,1.470612526,1.469725609,-0.008280277252,0.008280229755
16.8,25,10,1.347140789,1.339170337,1.337941885,1.341083646,1.343035817,1.340463996,1.340339065,-0.006801724434,0.006801652722
16.8,26,10.4,1.200879693,1.194100738,1.193085909,1.196739316,1.197879672,1.195309281,1.195422888,-0.005456805229,0.005456709769
16.8,27,10.8,1.039222836,1.034704566,1.033453465,1.036884427,1.036758065,1.035755873,1.035511255,-0.00371158123,0.003711557481
16.8,28,11.2,0.8621701002,0.8606379628,0.8593373895,0.862534225,0.8622954488,0.8607239127,0.8611057401,-0.001064360142,0.001260101795
16.8,29,11.6,0.6697214246,0.6704730988,0.6697894335,0.6728476882,0.6723496318,0.6700751781,0.6711069942,0.001385569572,0.001385581447
16.8,30,12,0.4618768394,0.4642720819,0.4643822908,0.4671123922,0.4635265768,0.4638850689,0.4646356702,0.002758830786,0.00275884266
16.8,31,12.4,0.2386363596,0.2419857234,0.2423213422,0.2426801771,0.2411342412,0.2415130436,0.2419269085,0.003290548921,0.003290545894
16.8,32,12.8,0,0.003260914236,0.003214482218,0.0031786412,0.003198765218,0.00315605849,0.003201772226,0.003201772226,0.003201772226
17.2,0,0,0,0.003339282237,0.003444194794,0.003348022699,0.003248943947,0.003375306726,0.003351150081,0.003351150081,0.003351150081
17.2,1,0.4,0.2443181723,0.2528400421,0.2516230047,0.2527737319,0.2483340502,0.2511451244,0.2513431907,0.007025018334,0.007025018334
17.2,2,0.8,0.4728738964,0.4838018715,0.4818265736,0.4839724302,0.4770375788,0.4815243185,0.4816325605,0.008758664131,0.008758658543
17.2,3,1.2,0.6856671572,0.6975637078,0.695510447,0.6979070902,0.690078795,0.6955758333,0.6953271627,0.009660005569,0.009660017677
17.2,4,1.6,0.8826979399,0.8943904638,0.8921121359,0.8936471343,0.8868038654,0.8918283582,0.8917564154,0.009058475494,0.00905845128
17.2,5,2,1.063966274,1.075122595,1.071979642,1.072741151,1.066431761,1.070195675,1.071294069,0.007327795029,0.007327890489
17.2,6,2.4,1.22947216,1.239017487,1.236908555,1.235798478,1.23141861,1.234058738,1.235440373,0.005968213081,0.005968213081
17.2,7,2.8,1.379215479,1.386017203,1.384907126,1.382692456,1.378698945,1.382398009,1.382942796,0.003727316856,0.003933882806
17.2,8,3.2,1.513196468,1.516217589,1.517640114,1.513338566,1.511794925,1.514837503,1.514765739,0.001569271088,0.002129888628
17.2,9,3.6,1.63141489,1.632369399,1.633049488,1.629710793,1.628920674,1.631853461,1.631180763,-0.0002341270447,0.001445198082
17.2,10,4,1.733870983,1.73307085,1.734063268,1.730907083,1.730896235,1.732253432,1.732238054,-0.001632928848,0.001709723496
17.2,11,4.4,1.820564508,1.817324996,1.820281267,1.815573215,1.81615293,1.81686306,1.817239046,-0.003325462341,0.003325414611
17.2,12,4.8,1.891495585,1.888355017,1.890255809,1.885662556,1.887230635,1.887224078,1.887745619,-0.003749966621,0.003749966621
17.2,13,5.2,1.946664214,1.942135215,1.94365859,1.940372348,1.943922281,1.942413211,1.942500353,-0.004163861275,0.004163885023
17.2,14,5.6,1.986070395,1.98038435,1.981352091,1.979533195,1.983623266,1.981284022,1.981235504,-0.004834890366,0.004835009575
17.2,15,6,2.009714127,2.001805782,2.004661083,2.003008604,2.007059813,2.004910231,2.00428915,-0.005424976349,0.005425023846
17.2,16,6.4,2.017595291,2.008697033,2.011291981,2.009821892,2.014564991,2.012260199,2.011327267,-0.006268024445,0.006268071942
17.2,17,6.8,2.009714127,1.999782801,2.002636433,2.002385855,2.006326437,2.003825665,2.002991438,-0.006722688675,0.006722688675
17.2,18,7.2,1.986070395,1.975850821,1.978864908,1.977844477,1.981491208,1.979306817,1.97867167,-0.007398724556,0.007398748305
17.2,19,7.6,1.946664214,1.936249018,1.938994646,1.93788743,1.941770315,1.939076781,1.938795686,-0.007868528366,0.007868575864
17.2,20,8,1.891495585,1.880876541,1.883067489,1.882025599,1.886319876,1.883427262,1.883143425,-0.008352160454,0.008352232166
17.2,21,8.4,1.820564508,1.809979439,1.809914589,1.811655402,1.814595699,1.812383056,1.811705589,-0.008858919144,0.008858871646
17.2,22,8.8,1.733870983,1.723713636,1.722230792,1.724399686,1.728125453,1.725770831,1.724848032,-0.009022951126,0.009022903629
17.2,23,9.2,1.63141489,1.621861815,1.61943078,1.622511387,1.625556469,1.622943401,1.622460723,-0.008954167366,0.008954119869
17.2,24,9.6,1.513196468,1.504909992,1.502041578,1.50492394,1.506991267,1.505852342,1.504943848,-0.008252620697,0.008252644911
17.2,25,10,1.379215479,1.371708155,1.370071173,1.373335481,1.375326037,1.372660398,1.372620225,-0.006595253944,0.006595230196
17.2,26,10.4,1.22947216,1.223443627,1.22205162,1.225647807,1.226771355,1.224205375,1.224424005,-0.005048155785,0.005048203282
17.2,27,10.8,1.063966274,1.060210824,1.058884978,1.062306762,1.061902046,1.060903192,1.06084156,-0.003124713898,0.003124713898
17.2,28,11.2,0.8826979399,0.8819568753,0.8807697296,0.8839216828,0.883261621,0.8817073107,0.8823234439,-0.0003744959831,0.001089465572
17.2,29,11.6,0.6856671572,0.6870675683,0.6865837574,0.6896309853,0.6886070967,0.6864647865,0.6876708269,0.002003669739,0.002003681613
17.2,30,12,0.4728738964,0.4759001434,0.4761973321,0.4785563946,0.4748987556,0.4753015041,0.4761708379,0.003296941519,0.003296929644
17.2,31,12.4,0.2443181723,0.2479534149,0.248733744,0.2486998737,0.2471942902,0.2475168556,0.2480196506,0.003701478243,0.003701463342
17.2,32,12.8,0,0.003454003483,0.003297992051,0.003279808909,0.003348985687,0.003350555897,0.003346269252,0.003346269252,0.003346269252
17.6,0,0,0,0.003373532556,0.003490284085,0.003488538787,0.003270860761,0.003506921232,0.003426027251,0.003426027251,0.003426027251
17.6,1,0.4,0.25,0.2586426437,0.2576016486,0.2588950992,0.2544254065,0.2570388019,0.2573207319,0.007320731878,0.007320719771
17.6,2,0.8,0.4838709533,0.494730413,0.4931848943,0.4955707192,0.4882510304,0.4927307963,0.4928935468,0.009022593498,0.009022617713
17.6,3,1.2,0.7016128898,0.7134387493,0.7118887901,0.7145423889,0.7063781619,0.7119113207,0.7116318941,0.01001900434,0.01001899224
17.6,4,1.6,0.9032257795,0.9150028229,0.913205862,0.9148198962,0.9078931808,0.9126553535,0.912715435,0.009489655495,0.009489643387
17.6,5,2,1.088709712,1.099921227,1.097041368,1.097834587,1.091609478,1.095023274,1.096286058,0.007576346397,0.007576274686
17.6,6,2.4,1.258064508,1.267583489,1.265500426,1.264523029,1.260171294,1.262558937,1.264067411,0.006002902985,0.006002926733
17.6,7,2.8,1.411290288,1.417918682,1.416888237,1.414601922,1.410688877,1.414383888,1.41489625,0.0036059618,0.003846597625
17.6,8,3.2,1.548387051,1.551067948,1.552404404,1.548454523,1.547075033,1.549836755,1.549767733,0.001380681992,0.001905489014
17.6,9,3.6,1.669354796,1.669885278,1.67056644,1.667452097,1.666596293,1.669452906,1.668790579,-0.0005642175674,0.0013002872
17.6,10,4,1.774193525,1.773170471,1.773842812,1.770984173,1.770613313,1.772289038,1.772179961,-0.00201356411,0.00201356411
17.6,11,4.4,1.862903237,1.85923326,1.862086773,1.857463479,1.857872248,1.858675957,1.859066367,-0.003836870193,0.003836893942
17.6,12,4.8,1.935483813,1.931960583,1.933707714,1.92908287,1.930695057,1.930631399,1.931215525,-0.004268288612,0.004268288612
17.6,13,5.2,1.991935492,1.986966729,1.988281012,1.984996676,1.988662124,1.987282515,1.98723793,-0.004697561264,0.004697680473
17.6,14,5.6,2.032258034,2.02596736,2.026787281,2.024988651,2.029411077,2.027121305,2.026854992,-0.00540304184,0.005402898882
17.6,15,6,2.056451559,2.047896862,2.050680637,2.049124241,2.053472281,2.051285744,2.05049181,-0.005959749222,0.005959606264
17.6,16,6.4,2.064516068,2.055055857,2.057579756,2.055956364,2.061245918,2.058842182,2.05773592,-0.006780147552,0.006780052092
17.6,17,6.8,2.056451559,2.045872688,2.048685789,2.048387289,2.052824736,2.050423145,2.04923892,-0.007212638855,0.007212829776
17.6,18,7.2,2.032258034,2.021560431,2.02435708,2.023336411,2.027654886,2.025201082,2.02442193,-0.007836103439,0.007836055942
17.6,19,7.6,1.991935492,1.98106575,1.983765483,1.982710361,1.987049341,1.984094024,1.983736992,-0.00819849968,0.00819849968
17.6,20,8,1.935483813,1.924648046,1.926562071,1.925669789,1.930296063,1.927175879,1.926870346,-0.008613467216,0.008613443002
17.6,21,8.4,1.862903237,1.852411866,1.851855278,1.853839993,1.857171416,1.854602695,1.85397625,-0.008926987648,0.008926987648
17.6,22,8.8,1.774193525,1.764238954,1.762276173,1.764481544,1.768716097,1.766000867,1.765142679,-0.0090508461,0.009050798602
17.6,23,9.2,1.669354796,1.660019279,1.657273173,1.66036129,1.663495302,1.660753608,1.660380363,-0.008974432945,0.008974266239
17.6,24,9.6,1.548387051,1.540465355,1.537349701,1.540169239,1.542277336,1.541116714,1.540275693,-0.008111357689,0.008111381903
17.6,25,10,1.411290288,1.404317737,1.402458072,1.405664206,1.407573462,1.404861808,1.404975057,-0.006315231323,0.006315231323
17.6,26,10.4,1.258064508,1.252928495,1.251297593,1.254632831,1.255587816,1.253017902,1.253493071,-0.004571437836,0.004571580794
17.6,27,10.8,1.088709712,1.085766673,1.084612012,1.08776176,1.086942673,1.086021662,1.08622098,-0.002488732338,0.002488756087
17.6,28,11.2,0.9032257795,0.9032078385,0.9023130536,0.9053371549,0.9041082859,0.9026388526,0.9035210609,0.0002952814102,0.0009022951126
17.6,29,11.6,0.7016128898,0.7036305666,0.7035210729,0.706471622,0.704588294,0.7028981447,0.7042219043,0.002609014511,0.002609050367
17.6,30,12,0.4838709533,0.4874077439,0.4881907701,0.4900836051,0.4861739576,0.4866033792,0.4876918793,0.003820925951,0.003820937825
17.6,31,12.4,0.25,0.2538884878,0.2549606562,0.2548193634,0.2529675663,0.2533650994,0.2540002465,0.004000246525,0.004000234418
17.6,32,12.8,0,0.003605378792,0.003420831636,0.003376886249,0.003393959254,0.003543719649,0.003468155162,0.003468155162,0.003468155162
18,0,0,0,0.00344834011,0.003542676568,0.003613553941,0.003483007662,0.003603085876,0.003538132878,0.003538132878,0.003538132878
18,1,0.4,0.2556818128,0.264384985,0.2634251416,0.2650200129,0.2605614364,0.2627431452,0.2632269263,0.007545113564,0.007545131259
18,2,0.8,0.4948680401,0.5056198239,0.5045475364,0.5071044564,0.4995216429,0.5039651394,0.5041517019,0.009283661842,0.009283679537
18,3,1.2,0.7175586224,0.7292279005,0.7283137441,0.7312192321,0.7227686048,0.7278464437,0.7278751731,0.01031655073,0.01031656284
18,4,1.6,0.9237536788,0.9354563355,0.9342491627,0.9359474182,0.9288396835,0.9331533909,0.9335291982,0.009775519371,0.009775519371
18,5,2,1.113453031,1.124555349,1.122140884,1.122840524,1.116640568,1.119961023,1.121227622,0.007774591446,0.007774638943
18,6,2.4,1.286656857,1.296058416,1.294026732,1.29325211,1.28891468,1.291228056,1.292695999,0.006039142609,0.006039142609
18,7,2.8,1.443365097,1.449899435,1.448704362,1.446389675,1.442781329,1.446240067,1.446802974,0.003437876701,0.003671383951
18,8,3.2,1.583577633,1.585990548,1.587175727,1.583399653,1.582126498,1.584827542,1.584704041,0.001126408577,0.001778006554
18,9,3.6,1.707294703,1.707616091,1.708086014,1.705052257,1.704124451,1.707118392,1.706399322,-0.0008953809738,0.001340341521
18,10,4,1.814516068,1.813303232,1.813771844,1.810903907,1.810196996,1.812269449,1.812089205,-0.002426862717,0.002426981926
18,11,4.4,1.905241966,1.90128696,1.903860211,1.899212956,1.899468184,1.900721908,1.90091002,-0.004331946373,0.004331922624
18,12,4.8,1.97947216,1.975668788,1.977045894,1.972396493,1.97411716,1.974261284,1.974697828,-0.004774332047,0.004774236586
18,13,5.2,2.03720665,2.031785488,2.032984257,2.029434204,2.033218145,2.032043219,2.031893253,-0.005313396454,0.005313587375
18,14,5.6,2.078445673,2.07158637,2.072336197,2.070378065,2.074860811,2.072896004,2.072411537,-0.006034135818,0.006034183316
18,15,6,2.10318923,2.094012737,2.096671343,2.095162392,2.09966588,2.097785234,2.096659422,-0.006529808044,0.006529712584
18,16,6.4,2.111436844,2.101427794,2.103784561,2.101985931,2.10780549,2.105478764,2.104096651,-0.007340192795,0.007340335753
18,17,6.8,2.10318923,2.092084885,2.094764948,2.094273567,2.099110842,2.096961737,2.095439196,-0.007750034332,0.007750034332
18,18,7.2,2.078445673,2.067360878,2.069924831,2.068743467,2.073754311,2.07111454,2.070179462,-0.008266210556,0.008266067132
18,19,7.6,2.03720665,2.026007652,2.028428555,2.027424574,2.032207012,2.029248238,2.028663158,-0.008543491364,0.008543443866
18,20,8,1.97947216,1.968549967,1.97010684,1.969178915,1.974281073,1.97087419,1.970598221,-0.008873939514,0.008873963729
18,21,8.4,1.905241966,1.894901395,1.893918276,1.895904303,1.899535656,1.896749854,1.896201849,-0.009040117264,0.009040069766
18,22,8.8,1.814516068,1.804853797,1.802549005,1.804449677,1.809024096,1.806121588,1.805399656,-0.009116411209,0.009116435423
18,23,9.2,1.707294703,1.698292255,1.695334196,1.6981318,1.701447964,1.698761702,1.698393583,-0.008901119232,0.008901119232
18,24,9.6,1.583577633,1.576239944,1.572875857,1.575364947,1.577625513,1.576425552,1.575706244,-0.007871389389,0.00787127018
18,25,10,1.443365097,1.437130332,1.435093284,1.437953949,1.439718366,1.437006116,1.437380433,-0.005984663963,0.005984687712
18,26,10.4,1.286656857,1.282425761,1.280792475,1.283590913,1.284298182,1.281931162,1.282607675,-0.004049181938,0.004049158189
18,27,10.8,1.113453031,1.111358881,1.11044085,1.11316371,1.11196363,1.111215591,1.111628532,-0.001824498177,0.001824498177
18,28,11.2,0.9237536788,0.9245193005,0.9239416718,0.9267141223,0.9248149991,0.9236768484,0.9247333407,0.0009796619415,0.001010441803
18,29,11.6,0.7175586224,0.720174551,0.7204794288,0.7232516408,0.7204862833,0.7194753289,0.7207733989,0.003214776516,0.003214824246
18,30,12,0.4948680401,0.4987692833,0.5000298023,0.501537919,0.4975629449,0.4979759753,0.4991752207,0.004307180643,0.004307144787
18,31,12.4,0.2556818128,0.2596503198,0.2610364556,0.2609732151,0.258712709,0.2592056096,0.2599156499,0.004233837128,0.004233849235
18,32,12.8,0,0.003616666421,0.003426298499,0.00342394039,0.003415963612,0.003711588681,0.003518891288,0.003518891288,0.003518891288
18.4,0,0,0,0.00350967329,0.003572143614,0.003766465932,0.003551161382,0.003577321768,0.003595353337,0.003595353337,0.003595353337
18.4,1,0.4,0.2613636255,0.2700915337,0.2692408264,0.2710494697,0.266585201,0.2685157061,0.2690965533,0.007732927799,0.007732921746
18.4,2,0.8,0.505865097,0.5164381862,0.5158819556,0.5185762048,0.5109101534,0.5149928927,0.5153599381,0.009494841099,0.009494781494
18.4,3,1.2,0.7335044146,0.7449486256,0.74469769,0.7476660013,0.7392117977,0.7435833216,0.7440215349,0.01051712036,0.01051707286
18.4,4,1.6,0.9442815185,0.955783844,0.955186367,0.9570177197,0.9498722553,0.9534996748,0.9542719722,0.00999045372,0.00999045372
18.4,5,2,1.138196468,1.149080276,1.147173882,1.147953272,1.141937971,1.144756675,1.146180391,0.007983922958,0.007983947173
18.4,6,2.4,1.315249205,1.324442387,1.322491527,1.32207942,1.317753315,1.319805503,1.321314573,0.006065368652,0.006065225694
18.4,7,2.8,1.475439906,1.481840849,1.480466962,1.478215218,1.475040793,1.478138208,1.478740454,0.0033005476,0.00346014509
18.4,8,3.2,1.618768334,1.620849729,1.621910334,1.618397474,1.617280126,1.619693995,1.619626284,0.0008579492569,0.001601624535
18.4,9,3.6,1.745234609,1.745279193,1.745537043,1.743029475,1.741866231,1.744426608,1.744027734,-0.001206874847,0.001345705939
18.4,10,4,1.854838729,1.853359818,1.853598237,1.850970387,1.850164413,1.852107882,1.852040052,-0.002798676491,0.00279858103
18.4,11,4.4,1.947580576,1.943377376,1.945542932,1.94122684,1.941455841,1.942723393,1.942865372,-0.004715204239,0.004715299699
18.4,12,4.8,2.023460388,2.019325018,2.020287752,2.016022921,2.017689466,2.017855883,2.01823616,-0.005224227905,0.005224180408
18.4,13,5.2,2.082478046,2.076504707,2.077582836,2.074022532,2.077750683,2.076826572,2.076537371,-0.005940675735,0.005940580275
18.4,14,5.6,2.124633312,2.117150068,2.11779213,2.116046429,2.120251656,2.118632317,2.117974758,-0.006658554077,0.006658792496
18.4,15,6,2.149926662,2.140048504,2.142560005,2.141352415,2.145669699,2.143866539,2.14269948,-0.007227182388,0.007227229886
18.4,16,6.4,2.15835762,2.147706032,2.149950981,2.148093939,2.154109955,2.151753664,2.150322914,-0.008034706116,0.008034706116
18.4,17,6.8,2.149926662,2.138352633,2.140757084,2.14027977,2.145244837,2.14321208,2.141569376,-0.008357286453,0.008357381448
18.4,18,7.2,2.124633312,2.113161325,2.115386486,2.114145279,2.119624615,2.116982698,2.115860224,-0.008773088455,0.008773231879
18.4,19,7.6,2.082478046,2.070980787,2.072985649,2.072059631,2.077165365,2.074169159,2.073472261,-0.009005784988,0.009005928412
18.4,20,8,2.023460388,2.012523174,2.013584614,2.012767553,2.018109798,2.014449358,2.014286995,-0.00917339325,0.009173488244
18.4,21,8.4,1.947580576,1.937359929,1.935902238,1.937959313,1.941777229,1.938889503,1.938377738,-0.009202837944,0.009202932939
18.4,22,8.8,1.854838729,1.845466018,1.842738152,1.844383836,1.849269748,1.846319437,1.845635414,-0.009203314781,0.009203290567
18.4,23,9.2,1.745234609,1.736580014,1.733309507,1.735912681,1.739427686,1.736698508,1.736385703,-0.008848905563,0.008848929778
18.4,24,9.6,1.618768334,1.612008691,1.608335733,1.610548019,1.612976313,1.611625075,1.611098647,-0.007669687271,0.007669568062
18.4,25,10,1.475439906,1.470005751,1.467637777,1.470153332,1.471894622,1.469389319,1.469816208,-0.005623698235,0.005623745732
18.4,26,10.4,1.315249205,1.311896086,1.310213923,1.31249702,1.313101888,1.311179996,1.31177783,-0.003471374512,0.003471422242
18.4,27,10.8,1.138196468,1.136865616,1.136200428,1.138629913,1.137027264,1.136799693,1.13710463,-0.001091837883,0.001265263534
18.4,28,11.2,0.9442815185,0.9457648396,0.9455242753,0.9480565786,0.9456665516,0.9450702071,0.9460164905,0.001734972,0.001734972
18.4,29,11.6,0.7335044146,0.7367026806,0.737408638,0.7398198843,0.7365497351,0.736320734,0.7373603582,0.00385594368,0.003855919931
18.4,30,12,0.505865097,0.5100725889,0.5118166804,0.5128608346,0.5086791515,0.5096661448,0.5106190443,0.004753947258,0.004753983114
18.4,31,12.4,0.2613636255,0.2653418779,0.2671384215,0.2670218647,0.2645564675,0.2654001713,0.2658917308,0.004528105259,0.004528135061
18.4,32,12.8,-2.973792161e-39,0.003588220105,0.003464756534,0.003429301083,0.003473311663,0.003664895892,0.003524097148,0.003524097148,0.003524097148
18.8,0,0,0,0.003567285836,0.003611728549,0.003763888031,0.003621635027,0.003576621413,0.003628231585,0.003628231585,0.003628231585
18.8,1,0.4,0.2670454383,0.2757923603,0.2750638723,0.2768697739,0.2726382017,0.274243921,0.2749216259,0.007876187563,0.007876187563
18.8,2,0.8,0.516862154,0.527251482,0.5272098184,0.5298513174,0.5223255754,0.5259820819,0.5265240669,0.009661912918,0.009661900811
18.8,3,1.2,0.7494501472,0.7606679201,0.7610735893,0.7638884187,0.7556641698,0.7593026757,0.760119319,0.01066917181,0.0106692072
18.8,4,1.6,0.9648093581,0.9761146903,0.9761465192,0.9779159427,0.970913887,0.9738203287,0.9749822617,0.01017290354,0.01017291564
18.8,5,2,1.162939906,1.173611641,1.172226787,1.173139572,1.167225242,1.169543743,1.171149492,0.008209586143,0.008209491149
18.8,6,2.4,1.343841672,1.352833033,1.350998759,1.350946307,1.346582413,1.348348498,1.34994185,0.006100177765,0.006100130267
18.8,7,2.8,1.507514596,1.513795137,1.512276769,1.510249257,1.507309794,1.510021329,1.510730505,0.003215909004,0.003297782037
18.8,8,3.2,1.653958917,1.655729413,1.656682611,1.653416991,1.652443409,1.654578328,1.654570222,0.0006113052368,0.001434206963
18.8,9,3.6,1.783174515,1.7829597,1.783058167,1.780871749,1.779619098,1.781716704,1.78164506,-0.001529455185,0.00152943132
18.8,10,4,1.895161271,1.893438578,1.893484235,1.891005158,1.890166998,1.891993046,1.892017722,-0.003143548965,0.003143668175
18.8,11,4.4,1.989919305,1.98548913,1.987289786,1.983224154,1.98348248,1.984727621,1.984842658,-0.005076646805,0.005076670554
18.8,12,4.8,2.067448616,2.062999725,2.063601971,2.059578896,2.061314106,2.061480522,2.061794996,-0.005653619766,0.005653572269
18.8,13,5.2,2.127749205,2.121246099,2.122250557,2.118813276,2.122339725,2.12162447,2.121254683,-0.006494522095,0.006494379137
18.8,14,5.6,2.17082119,2.162736177,2.163337231,2.161408663,2.165680885,2.164435625,2.163519621,-0.007301568985,0.007301473524
18.8,15,6,2.196664095,2.18610549,2.188537598,2.187275887,2.191723585,2.190041065,2.188736677,-0.007927417755,0.007927370258
18.8,16,6.4,2.205278635,2.194013596,2.19619751,2.194266319,2.200468302,2.198135614,2.196616173,-0.008662462234,0.00866236724
18.8,17,6.8,2.196664095,2.184655905,2.186836004,2.186108828,2.191431522,2.189555168,2.187717676,-0.008946418762,0.008946609683
18.8,18,7.2,2.17082119,2.158986568,2.16093421,2.159590006,2.165548563,2.162940264,2.161599636,-0.009221553802,0.009221267886
18.8,19,7.6,2.127749205,2.115983486,2.117632866,2.116991043,2.122182131,2.119147062,2.118387461,-0.009361743927,0.009361887351
18.8,20,8,2.067448616,2.056525707,2.057136774,2.056381941,2.061984062,2.058096409,2.058024883,-0.009423732758,0.009423637763
18.8,21,8.4,1.989919305,1.979848266,1.977962732,1.980273008,1.984035492,1.981113315,1.980646491,-0.009272813797,0.009272742085
18.8,22,8.8,1.895161271,1.886111856,1.882988095,1.884600163,1.889554262,1.886573315,1.885965347,-0.009195923805,0.009195732884
18.8,23,9.2,1.783174515,1.774891019,1.77133882,1.773941755,1.777435899,1.774688482,1.774459124,-0.008715391159,0.008715319447
18.8,24,9.6,1.653958917,1.64780426,1.643853426,1.64586246,1.648344278,1.646866202,1.646546006,-0.007412910461,0.007412791252
18.8,25,10,1.507514596,1.502903223,1.500219345,1.502421379,1.50411284,1.501752973,1.502281904,-0.005232691765,0.005232644267
18.8,26,10.4,1.343841672,1.341388822,1.33967495,1.341653347,1.341928124,1.340449691,1.341018915,-0.002822756767,0.002822685288
18.8,27,10.8,1.162939906,1.162387371,1.161978364,1.16420579,1.162099838,1.162371397,1.162608504,-0.000331401825,0.0008377075428
18.8,28,11.2,0.9648093581,0.967024684,0.967140615,0.9691466689,0.9665314555,0.9664420485,0.9672571421,0.002447783947,0.002447736217
18.8,29,11.6,0.7494501472,0.753241837,0.7543461323,0.7562950253,0.7526533604,0.7531656623,0.7539404035,0.00449025631,0.00449025631
18.8,30,12,0.516862154,0.5213881135,0.5235827565,0.5239701867,0.5198183656,0.5213143826,0.5220147371,0.005152583122,0.005152606871
18.8,31,12.4,0.2670454383,0.2710415423,0.2732259333,0.2728539705,0.2704259157,0.2715840936,0.2718262672,0.004780828953,0.004780852702
18.8,32,12.8,0,0.003560869955,0.003492269665,0.003525812179,0.003536032513,0.003667861223,0.003556568874,0.003556568874,0.003556568874
19.2,0,0,0,0.003625804558,0.003663279116,0.003722092137,0.003680205904,0.003630705178,0.003664417658,0.003664417658,0.003664417658
19.2,1,0.4,0.2727272809,0.2814641297,0.2808885872,0.2824793458,0.2786477506,0.2800031602,0.2806966007,0.00796931982,0.007969314232
19.2,2,0.8,0.527859211,0.5380250216,0.5385109186,0.5409544706,0.5337209105,0.5369753242,0.5376373529,0.009778141975,0.009778117761
19.2,3,1.2,0.7653958797,0.7763200998,0.7774170041,0.7799045444,0.7721223235,0.7749593854,0.7761446834,0.01074880362,0.01074879151
19.2,4,1.6,0.9853372574,0.9963924885,0.9970895648,0.998886764,0.9919807911,0.9941431284,0.9956985712,0.01036131382,0.01036128961
19.2,5,2,1.187683225,1.198056936,1.197255611,1.198328733,1.192579985,1.194272518,1.196098804,0.008415579796,0.008415532298
19.2,6,2.4,1.37243402,1.381126523,1.379494667,1.379770756,1.375429749,1.376875162,1.378539324,0.006105303764,0.006105351262
19.2,7,2.8,1.539589405,1.545663118,1.544092178,1.542398453,1.539599538,1.541804075,1.542711496,0.003122091293,0.003122067545
19.2,8,3.2,1.689149499,1.690564752,1.691435695,1.68860054,1.687619686,1.689444542,1.689532995,0.0003834962845,0.001215052558
19.2,9,3.6,1.821114302,1.820587158,1.820586443,1.818574071,1.817355037,1.819275737,1.819275618,-0.001838684082,0.001838612603
19.2,10,4,1.935483813,1.933470011,1.933369756,1.930968404,1.930095553,1.931909084,1.931962609,-0.003521203995,0.003521251725
19.2,11,4.4,2.032258034,2.027578354,2.029037714,2.024954319,2.025413036,2.026813507,2.026759386,-0.00549864769,0.00549864769
19.2,12,4.8,2.111436844,2.106624365,2.106929302,2.102825403,2.104886293,2.105060816,2.105265141,-0.006171703339,0.006171607878
19.2,13,5.2,2.173020601,2.165961504,2.166924477,2.163503408,2.166876793,2.166365385,2.165926456,-0.007094144821,0.007094287779
19.2,14,5.6,2.217008829,2.208301783,2.208903313,2.20669651,2.211068153,2.210137844,2.20902133,-0.007987499237,0.007987308316
19.2,15,6,2.243401766,2.232135534,2.234535456,2.233118534,2.237650871,2.236237526,2.234735727,-0.008666038513,0.008666181937
19.2,16,6.4,2.252199411,2.24030447,2.242462397,2.240385771,2.246721029,2.244544506,2.242883682,-0.009315729141,0.009315776639
19.2,17,6.8,2.243401766,2.230969429,2.232942343,2.231925488,2.237558365,2.23586154,2.233851433,-0.009550333023,0.009550333023
19.2,18,7.2,2.217008829,2.20479393,2.206514359,2.205093861,2.211347342,2.208774328,2.207304716,-0.009704113007,0.009704065509
19.2,19,7.6,2.173020601,2.160979271,2.162309647,2.161943197,2.16707325,2.16413188,2.16328764,-0.009732961655,0.009733152576
19.2,20,8,2.111436844,2.100521564,2.100710154,2.100369453,2.105727434,2.101762056,2.101818085,-0.009618759155,0.009618711658
19.2,21,8.4,2.032258034,2.022350311,2.020046473,2.022530794,2.026225567,2.023255348,2.022881508,-0.009376525879,0.009376334958
19.2,22,8.8,1.935483813,1.926790953,1.923242211,1.925040007,1.929804087,1.926748991,1.926325202,-0.009158611298,0.0091585638
19.2,23,9.2,1.821114302,1.813207865,1.809373498,1.81208241,1.815443277,1.812806845,1.812582731,-0.008531570435,0.008531522937
19.2,24,9.6,1.689149499,1.683583975,1.679376364,1.681407332,1.68372798,1.682268858,1.682072997,-0.007076501846,0.007076597307
19.2,25,10,1.539589405,1.53582871,1.532797217,1.534942031,1.53633225,1.534232616,1.534826517,-0.004762887955,0.004762840457
19.2,26,10.4,1.37243402,1.370864034,1.369130254,1.370835066,1.370713353,1.369745493,1.370257616,-0.002176403999,0.002176380251
19.2,27,10.8,1.187683225,1.187859058,1.187732816,1.189662695,1.187195301,1.187866092,1.188063264,0.0003800392151,0.00057513715
19.2,28,11.2,0.9853372574,0.9882445931,0.9887510538,0.9903157949,0.9873958826,0.9877492785,0.9884912372,0.003153979778,0.003154063132
19.2,29,11.6,0.7653958797,0.7697528601,0.7712571025,0.7727633715,0.7687755823,0.770006597,0.7705110312,0.005115151405,0.005115223117
19.2,30,12,0.527859211,0.532708168,0.5353166461,0.5350860953,0.530939579,0.5329760313,0.533405304,0.005546092987,0.005546092987
19.2,31,12.4,0.2727272809,0.2767258286,0.2792962492,0.2787657678,0.2762630284,0.2777012885,0.2777504325,0.005023151636,0.005023151636
19.2,32,12.8,0,0.003532159142,0.003515768796,0.003587815911,0.003587596118,0.003623336554,0.003569335444,0.003569335444,0.003569335444
19.6,0,0,0,0.00372582674,0.003696203232,0.003603978083,0.003753927536,0.003690831363,0.003694153624,0.003694153624,0.003694153624
19.6,1,0.4,0.2784090936,0.2871001363,0.2867346704,0.2881452143,0.2846226096,0.2857072651,0.2864619792,0.008052885532,0.008052885532
19.6,2,0.8,0.5388562679,0.5488023758,0.5498600602,0.5519945621,0.5451152325,0.5479436517,0.5487431288,0.009886860847,0.009886908345
19.6,3,1.2,0.7813416123,0.7919036746,0.7937817574,0.7959250808,0.7886461616,0.7905811667,0.792167604,0.01082599163,0.01082595624
19.6,4,1.6,1.005865097,1.01657927,1.018033266,1.019895196,1.013091207,1.014422417,1.016404271,0.01053917408,0.01053917408
19.6,5,2,1.212426662,1.222363949,1.22228539,1.223509431,1.217986345,1.218946457,1.221018195,0.008591532707,0.008591651917
19.6,6,2.4,1.401026368,1.409269333,1.408014774,1.40863049,1.404413223,1.405341387,1.407133818,0.006107449532,0.00610747328
19.6,7,2.8,1.571664214,1.577376127,1.575919747,1.5744102,1.571962833,1.57351923,1.574637651,0.002973437309,0.002973413561
19.6,8,3.2,1.7243402,1.725423217,1.726143718,1.723706007,1.722859979,1.724285603,1.724483728,0.0001435279846,0.001011109329
19.6,9,3.6,1.859054208,1.858141899,1.858103514,1.856120229,1.85512948,1.856761932,1.856851339,-0.002202868462,0.002202796983
19.6,10,4,1.975806475,1.973446846,1.973222852,1.970738292,1.969978571,1.971778274,1.971832871,-0.003973603249,0.003973507788
19.6,11,4.4,2.074596643,2.069722652,2.070756435,2.066564083,2.067236185,2.06881237,2.068618298,-0.005978345871,0.005978298374
19.6,12,4.8,2.155425072,2.150262117,2.150202513,2.14597702,2.148374796,2.148621559,2.148687601,-0.006737470627,0.006737470627
19.6,13,5.2,2.218291759,2.210656166,2.211570263,2.208108187,2.211411715,2.211066961,2.210562706,-0.007729053497,0.007729100995
19.6,14,5.6,2.263196468,2.253884077,2.254447699,2.251924753,2.256412983,2.255853653,2.254504681,-0.00869178772,0.008691835217
19.6,15,6,2.290139198,2.278195143,2.280498028,2.278870583,2.283485651,2.282446146,2.280699015,-0.00944018364,0.009440088645
19.6,16,6.4,2.299120188,2.286673784,2.288664818,2.28643322,2.292837143,2.290958881,2.289113522,-0.01000666618,0.01000661869
19.6,17,6.8,2.290139198,2.277382851,2.279030323,2.27777338,2.283608198,2.282197952,2.279998541,-0.01014065742,0.01014065742
19.6,18,7.2,2.263196468,2.250587225,2.252042055,2.250593424,2.25702405,2.254634142,2.252975941,-0.01022052765,0.01022028923
19.6,19,7.6,2.218291759,2.2059412,2.206961155,2.206933737,2.211816788,2.209091187,2.208148718,-0.01014304161,0.01014294662
19.6,20,8,2.155425072,2.144589424,2.14426136,2.144380331,2.149330139,2.145440578,2.145600557,-0.009824514389,0.00982470531
19.6,21,8.4,2.074596643,2.06499958,2.062125206,2.0647223,2.068415642,2.065427065,2.065137863,-0.009458780289,0.009458685294
19.6,22,8.8,1.975806475,1.967671633,1.963486433,1.965490222,1.970072389,1.9669137,1.966726899,-0.009079575539,0.009079599753
19.6,23,9.2,1.859054208,1.851602554,1.847405076,1.850286007,1.853506446,1.850928545,1.850745797,-0.008308410645,0.008308482356
19.6,24,9.6,1.7243402,1.719355464,1.714908123,1.716995835,1.71920836,1.717647672,1.717623115,-0.006717085838,0.006717109587
19.6,25,10,1.571664214,1.568843484,1.565419197,1.567478895,1.568655252,1.566630721,1.567405462,-0.004258751869,0.004258704372
19.6,26,10.4,1.401026368,1.400368214,1.398612738,1.400039196,1.399635077,1.399002314,1.399531603,-0.001494765282,0.001494860626
19.6,27,10.8,1.212426662,1.213280797,1.213532805,1.215176821,1.212458968,1.213301897,1.21355021,0.001123547554,0.001123595284
19.6,28,11.2,1.005865097,1.009429812,1.010375381,1.011594176,1.008340001,1.009007096,1.009749174,0.003884077072,0.003884196281
19.6,29,11.6,0.7813416123,0.7862277031,0.7881875038,0.789337039,0.7849883437,0.7868111134,0.7871103883,0.00576877594,0.005768728442
19.6,30,12,0.5388562679,0.5441111922,0.547059834,0.5462351441,0.5421604514,0.5445967317,0.5448326468,0.005976378918,0.005976402666
19.6,31,12.4,0.2784090936,0.2824698985,0.2853727937,0.2848252952,0.2821082175,0.2837948501,0.2837142348,0.005305141211,0.005305117462
19.6,32,12.8,0,0.00352999568,0.003585323691,0.003704600036,0.00366781,0.003621101379,0.003621765878,0.003621765878,0.003621765878
20,0,0,0,0.003818448633,0.003718405962,0.003549885005,0.00385185983,0.003749072552,0.003737534629,0.003737534629,0.003737534629
20,1,0.4,0.2840909064,0.2924488783,0.2925469577,0.2938215137,0.2906135023,0.2913952172,0.2921652198,0.008074313402,0.008074307814
20,2,0.8,0.5498533845,0.5594570637,0.5612519979,0.5630886555,0.5565598011,0.5589258671,0.5598566532,0.01000326872,0.01000329293
20,3,1.2,0.7972874045,0.8074222207,0.8101436496,0.8119907379,0.8052306175,0.8062229753,0.8082020879,0.01091468334,0.01091463584
20,4,1.6,1.026392937,1.036723256,1.038955331,1.040918231,1.034260035,1.034711599,1.037113786,0.01072084904,0.01072075404
20,5,2,1.2371701,1.246800184,1.247331142,1.248761296,1.243447065,1.243626952,1.245993376,0.008823275566,0.008823228069
20,6,2.4,1.429618716,1.437554359,1.436535001,1.437558293,1.433498621,1.433831811,1.435795546,0.006176829338,0.00617690105
20,7,2.8,1.603739023,1.609212518,1.607757449,1.606496096,1.604421854,1.605265498,1.606630683,0.002891659737,0.002891659737
20,8,3.2,1.759530783,1.76053679,1.760801911,1.758888721,1.75818789,1.759172797,1.75951767,-1.311302185e-05,0.0009240150684
20,9,3.6,1.896994114,1.89595294,1.895648479,1.893729806,1.892997742,1.894276977,1.894521117,-0.002472996712,0.002472925233
20,10,4,2.016129017,2.0135746,2.013055086,2.010561943,2.009978533,2.011708498,2.011775494,-0.004353523254,0.004353284836
20,11,4.4,2.116935492,2.111937046,2.112487793,2.108313322,2.109155416,2.110857487,2.110550404,-0.006385087967,0.006385278888
20,12,4.8,2.199413538,2.194068909,2.193475723,2.189241648,2.19197464,2.192264557,2.192204952,-0.007208585739,0.007208442781
20,13,5.2,2.263562918,2.255681753,2.2562356,2.252799749,2.256093979,2.255844593,2.255331039,-0.008231878281,0.008231783286
20,14,5.6,2.309384108,2.299782515,2.300009727,2.297260761,2.301872253,2.301660061,2.300117016,-0.009267091751,0.009267044254
20,15,6,2.336876869,2.324737787,2.32652688,2.324703693,2.329444885,2.328752518,2.326833248,-0.01004362106,0.01004371606
20,16,6.4,2.346040964,2.33333683,2.334927082,2.332595587,2.339063644,2.337479591,2.335480452,-0.01056051254,0.01056041755
20,17,6.8,2.336876869,2.323870897,2.325184584,2.323714256,2.329751015,2.328645468,2.326233387,-0.01064348221,0.01064362563
20,18,7.2,2.309384108,2.296622753,2.297596931,2.296176195,2.302814484,2.300598383,2.298761845,-0.01062226295,0.01062235795
20,19,7.6,2.263562918,2.251275301,2.251680136,2.251985312,2.256667137,2.254128456,2.253147364,-0.01041555405,0.01041564904
20,20,8,2.199413538,2.188632727,2.187844753,2.188491821,2.193028688,2.189207792,2.189441204,-0.009972333908,0.009972381406
20,21,8.4,2.116935492,2.107530117,2.104253292,2.107018709,2.110723019,2.107705355,2.107446194,-0.009489297867,0.009489392862
20,22,8.8,2.016129017,2.008306742,2.003762484,2.006064415,2.010445118,2.007146597,2.007145166,-0.008983850479,0.008983945474
20,23,9.2,1.896994114,1.890148997,1.88544023,1.88860631,1.891681671,1.889124513,1.889000297,-0.007993817329,0.007993769832
20,24,9.6,1.759530783,1.755256891,1.7505126,1.752698421,1.754817843,1.753080845,1.753273368,-0.006257414818,0.006257462315
20,25,10,1.603739023,1.601744533,1.598060012,1.600131869,1.601098657,1.599056602,1.600018263,-0.003720760345,0.003720688866
20,26,10.4,1.429618716,1.429873943,1.428135514,1.429332018,1.428709388,1.428306937,1.428871512,-0.0007472038269,0.0008492469788
20,27,10.8,1.2371701,1.238994837,1.239363194,1.24076283,1.237843156,1.238764882,1.239145756,0.001975655556,0.001975679304
20,28,11.2,1.026392937,1.030763984,1.031958818,1.032897472,1.029360056,1.030275702,1.031051159,0.004658222198,0.004658269696
20,29,11.6,0.7972874045,0.8027105331,0.8050842881,0.8058933616,0.8012779951,0.8036219478,0.8037176132,0.006430208683,0.00643022079
20,30,12,0.5498533845,0.5552380085,0.5588195324,0.5573909879,0.553473115,0.5562242866,0.5562292337,0.006375849247,0.00637580175
20,31,12.4,0.2840909064,0.2881865501,0.2914474905,0.2908981144,0.2880055308,0.2898866534,0.2896848619,0.005593955517,0.00559396157
20,32,12.8,0,0.003610016778,0.00369374454,0.003827728331,0.003765859641,0.003651075065,0.003709685057,0.003709685057,0.003709685057
20.4,0,0,0,0.003904381767,0.003750748932,0.003821544349,0.003939623944,0.003803014755,0.003843862563,0.003843862563,0.003843862563
20.4,1,0.4,0.2897727191,0.2977208495,0.29831779,0.2996000946,0.2965758145,0.2970329523,0.2978494763,0.008076757193,0.008076781407
20.4,2,0.8,0.5608504415,0.5700140595,0.5725713968,0.5742405653,0.5679482222,0.569881618,0.5709311962,0.01008075476,0.01008073054
20.4,3,1.2,0.8132331371,0.8228065968,0.8264149427,0.8280521035,0.8217146397,0.8218509555,0.8241678476,0.0109347105,0.0109347105
20.4,4,1.6,1.046920776,1.056731462,1.059763908,1.061745882,1.055299044,1.054939628,1.057696104,0.01077532768,0.01077520847
20.4,5,2,1.261913419,1.271072507,1.272271037,1.273861051,1.268755555,1.268239141,1.27083981,0.008926391602,0.008926439099
20.4,6,2.4,1.458211064,1.465651751,1.464929581,1.466180921,1.462407708,1.462238789,1.464281797,0.00607073307,0.006070685573
20.4,7,2.8,1.635813713,1.64084971,1.639479637,1.638649464,1.63671875,1.636936307,1.638526678,0.002712965012,0.002713060472
20.4,8,3.2,1.794721365,1.795480609,1.795328975,1.79379189,1.793346643,1.79399848,1.794389367,-0.0003319978714,0.0008787870174
20.4,9,3.6,1.93493402,1.93358314,1.933071971,1.931280255,1.93066597,1.931719899,1.932064295,-0.002869725227,0.002869772958
20.4,10,4,2.056451559,2.053506374,2.052788496,2.050347328,2.04979229,2.051601887,2.051607132,-0.004844427109,0.004844284151
20.4,11,4.4,2.159274101,2.153963566,2.154095411,2.150182486,2.150911093,2.152833462,2.152397156,-0.006876945496,0.006876897998
20.4,12,4.8,2.243401766,2.237662554,2.236650705,2.232655048,2.235423565,2.235881567,2.235654831,-0.007746934891,0.007747077849
20.4,13,5.2,2.308834314,2.300519466,2.300793409,2.297229528,2.300657272,2.300557375,2.299951315,-0.00888299942,0.008882904425
20.4,14,5.6,2.355571747,2.345510244,2.345480442,2.342478037,2.347180367,2.347409964,2.345611811,-0.009959936142,0.009959936142
20.4,15,6,2.383614302,2.371123075,2.372459412,2.370391369,2.375272989,2.374991655,2.372847795,-0.0107665062,0.01076660119
20.4,16,6.4,2.39296174,2.37983489,2.381124735,2.378688574,2.385166645,2.383963346,2.38175559,-0.01120615005,0.01120610256
20.4,17,6.8,2.383614302,2.370173693,2.371247768,2.369586706,2.375746012,2.375046015,2.372359991,-0.01125431061,0.01125426311
20.4,18,7.2,2.355571747,2.342490911,2.343071938,2.341642618,2.348463535,2.34651351,2.344436646,-0.01113510132,0.01113524474
20.4,19,7.6,2.308834314,2.296464443,2.296324015,2.296810865,2.301419973,2.299112082,2.298026562,-0.01080775261,0.01080803853
20.4,20,8,2.243401766,2.232504129,2.231339455,2.232541323,2.236580133,2.232925653,2.2331779,-0.01022386551,0.01022362709
20.4,21,8.4,2.159274101,2.14988327,2.146276236,2.149450541,2.152853489,2.149925947,2.149677753,-0.009596347809,0.009596204385
20.4,22,8.8,2.056451559,2.048802137,2.043943882,2.046717644,2.050669909,2.04732275,2.047491074,-0.008960485458,0.008960294537
20.4,23,9.2,1.93493402,1.928546309,1.923340082,1.927001953,1.929685831,1.927270889,1.927169085,-0.007764935493,0.007765007205
20.4,24,9.6,1.794721365,1.79101789,1.786023259,1.788452148,1.790266395,1.788423657,1.788836718,-0.005884647369,0.005884694867
20.4,25,10,1.635813713,1.634507656,1.630579472,1.632766247,1.633390903,1.631372929,1.632523298,-0.00329041481,0.003290271852
20.4,26,10.4,1.458211064,1.459241629,1.45754993,1.458613873,1.457654476,1.457535505,1.458119035,-9.202957153e-05,0.0006653309101
20.4,27,10.8,1.261913419,1.264588118,1.265076876,1.266354442,1.263106465,1.264129758,1.26465106,0.002737641335,0.002737712814
20.4,28,11.2,1.046920776,1.051986933,1.053449512,1.053881049,1.050259948,1.051443458,1.052204251,0.005283474922,0.00528340321
20.4,29,11.6,0.8132331371,0.8190957904,0.8219026327,0.8219828606,0.8174917698,0.8203345537,0.8201615214,0.006928384304,0.006928384304
20.4,30,12,0.5608504415,0.5662974715,0.5705152154,0.5681644678,0.5647155643,0.5677778125,0.5674940944,0.006643652916,0.006643665023
20.4,31,12.4,0.2897727191,0.2938767076,0.2975016534,0.2966555655,0.2938973904,0.2959342003,0.2955730855,0.005800366402,0.005800384097
20.4,32,12.8,6.617169569e-40,0.003695799969,0.003791783005,0.003901738673,0.003862569109,0.003707244992,0.00379182701,0.00379182701,0.00379182701
20.8,0,0,0,0.003994614817,0.003784842789,0.003873609006,0.004033247009,0.003879256546,0.003913114313,0.003913114313,0.003913114313
20.8,1,0.4,0.2954545319,0.3029679358,0.304084897,0.3054953218,0.3025465906,0.3027056456,0.3035600781,0.008105546236,0.008105546236
20.8,2,0.8,0.5718474984,0.5805322528,0.5838935971,0.5854260921,0.5793517828,0.5808552504,0.5820118189,0.01016432047,0.01016429625
20.8,3,1.2,0.8291788697,0.8381633162,0.8427087665,0.8442113996,0.8382046819,0.8375155926,0.8401607275,0.01098185778,0.01098188199
20.8,4,1.6,1.067448616,1.076714277,1.080604315,1.082782269,1.076339006,1.075200796,1.078328133,0.0108795166,0.0108795166
20.8,5,2,1.286656857,1.295313358,1.297247767,1.299157143,1.294057012,1.292876482,1.295730352,0.009073495865,0.009073495865
20.8,6,2.4,1.486803532,1.493709326,1.49337101,1.49469161,1.491310358,1.490749359,1.49276638,0.005962848663,0.005962801166
20.8,7,2.8,1.667888522,1.67243731,1.671262026,1.670770168,1.669012547,1.668639779,1.670424461,0.002535939217,0.002535843756
20.8,8,3.2,1.829911947,1.830416441,1.829920292,1.828679442,1.828497291,1.828933239,1.829289198,-0.0006227493286,0.0008277416346
20.8,9,3.6,1.972873926,1.971191645,1.970566273,1.969011188,1.968317986,1.969303012,1.969677925,-0.003196001053,0.003195905592
20.8,10,4,2.096774101,2.093449354,2.092605591,2.090290308,2.089608431,2.091643095,2.091519356,-0.005254745483,0.005254745483
20.8,11,4.4,2.201612949,2.196026802,2.195783615,2.192121744,2.192678213,2.194999933,2.194322109,-0.007290840149,0.007290887646
20.8,12,4.8,2.287389994,2.281259775,2.279919147,2.276116133,2.278892517,2.279653072,2.279168367,-0.008221626282,0.0082218647
20.8,13,5.2,2.354105473,2.345389366,2.345431805,2.341858625,2.345249176,2.345462084,2.344678164,-0.009427309036,0.009427261539
20.8,14,5.6,2.401759386,2.391274214,2.391046524,2.38775754,2.392513037,2.393324137,2.391183138,-0.01057624817,0.01057629567
20.8,15,6,2.430351973,2.417557716,2.41848588,2.4162817,2.421134472,2.421417236,2.418975353,-0.01137661934,0.01137657184
20.8,16,6.4,2.439882755,2.426413774,2.427423954,2.424954653,2.43129611,2.430669069,2.428151608,-0.01173114777,0.01173124276
20.8,17,6.8,2.430351973,2.416568041,2.417407751,2.41553092,2.421753645,2.421686172,2.418589354,-0.01176261902,0.01176266652
20.8,18,7.2,2.401759386,2.388428211,2.388646603,2.387298822,2.394128799,2.392622232,2.390224934,-0.01153445244,0.01153445244
20.8,19,7.6,2.354105473,2.341682673,2.341063499,2.341777325,2.346194744,2.34424305,2.342992306,-0.01111316681,0.01111321431
20.8,20,8,2.287389994,2.276451349,2.274926424,2.276726961,2.280144215,2.276751757,2.277000189,-0.01038980484,0.01038985234
20.8,21,8.4,2.201612949,2.192326307,2.188389063,2.192143202,2.19497776,2.192285538,2.192024469,-0.009588479996,0.009588574991
20.8,22,8.8,2.096774101,2.08936739,2.084211588,2.087456703,2.090902805,2.087616682,2.087911129,-0.00886297226,0.008863067254
20.8,23,9.2,1.972873926,1.96699214,1.961316466,1.965522885,1.967694044,1.965466499,1.965398431,-0.007475495338,0.007475519087
20.8,24,9.6,1.829911947,1.826809287,1.821605325,1.824339271,1.825727701,1.823891401,1.824474692,-0.005437254906,0.005437350366
20.8,25,10,1.667888522,1.667310357,1.663165331,1.665493727,1.665704727,1.663831592,1.66510129,-0.002787232399,0.002787375357
20.8,26,10.4,1.486803532,1.488635898,1.487024546,1.487919688,1.486623883,1.486889601,1.487418771,0.0006152391434,0.0006870508078
20.8,27,10.8,1.286656857,1.290180087,1.29082799,1.29187429,1.288397074,1.289582372,1.290172338,0.003515481949,0.003515505698
20.8,28,11.2,1.067448616,1.073214531,1.074980378,1.074752331,1.071169019,1.072670102,1.073357224,0.005908608437,0.005908655934
20.8,29,11.6,0.8291788697,0.8354607821,0.8387495875,0.8378620744,0.8337250948,0.8370552659,0.8365705609,0.007391691208,0.007391691208
20.8,30,12,0.5718474984,0.5773530602,0.5822151303,0.5787047148,0.5759798288,0.5793221593,0.5787149668,0.006867468357,0.006867480464
20.8,31,12.4,0.2954545319,0.2995703518,0.3035784364,0.3022971451,0.2998198569,0.3019284904,0.301438868,0.005984336138,0.005984324031
20.8,32,12.8,2.116493175e-40,0.003786129877,0.003895621747,0.00396894291,0.00396773871,0.003826059401,0.003888898296,0.003888898296,0.003888898296
21.2,0,0,0,0.004083529115,0.00382437557,0.003935517743,0.004128787667,0.003969728947,0.003988387994,0.003988387994,0.003988387994
21.2,1,0.4,0.3011363447,0.308195591,0.3098448217,0.3113987148,0.3085363805,0.3084853292,0.3092921674,0.008155822754,0.008155822754
21.2,2,0.8,0.5828445554,0.5910394788,0.5951443911,0.596626997,0.5907865763,0.5917940736,0.5930783153,0.01023375988,0.01023374777
21.2,3,1.2,0.8451246023,0.853508234,0.858941257,0.8603770733,0.8547208309,0.8530477285,0.8561190367,0.01099443436,0.01099442225
21.2,4,1.6,1.087976575,1.096696734,1.10140276,1.103761911,1.097406983,1.095393658,1.098932505,0.01095592976,0.01095583476
21.2,5,2,1.311400294,1.319563985,1.322186947,1.324446678,1.319370627,1.317376375,1.320588827,0.009188532829,0.009188627824
21.2,6,2.4,1.51539588,1.521769643,1.521803021,1.523196459,1.520243645,1.519219756,1.521246552,0.005850672722,0.005850625224
21.2,7,2.8,1.699963331,1.704040289,1.703025579,1.702856064,1.701354742,1.700363278,1.702327967,0.002364635468,0.002364659216
21.2,8,3.2,1.865102649,1.86538434,1.86456871,1.863599777,1.86367166,1.863756299,1.864196181,-0.0009064674377,0.001019167947
21.2,9,3.6,2.010813713,2.0088377,2.008109808,2.006749868,2.006003857,2.00696373,2.00733304,-0.003480672836,0.003480720567
21.2,10,4,2.137096643,2.133443594,2.132478952,2.13024354,2.129473925,2.131696701,2.131467342,-0.005629301071,0.005629301071
21.2,11,4.4,2.243951559,2.238154888,2.237519741,2.234071255,2.234497786,2.237119436,2.236272573,-0.007678985596,0.007678938098
21.2,12,4.8,2.331378222,2.324906111,2.323260307,2.319613934,2.322423697,2.323401928,2.322721004,-0.008657217026,0.008657026105
21.2,13,5.2,2.399376869,2.390322208,2.390116453,2.386521339,2.389912605,2.39035058,2.38944459,-0.009932279587,0.009932232089
21.2,14,5.6,2.447947264,2.437101841,2.436687469,2.433089495,2.437903881,2.439091682,2.436774969,-0.01117229462,0.01117238961
21.2,15,6,2.477089405,2.464057207,2.464603186,2.462214231,2.467069387,2.467865944,2.465162039,-0.01192736626,0.01192741375
21.2,16,6.4,2.486803532,2.473071814,2.473815918,2.471248865,2.477498055,2.477435589,2.474613905,-0.01218962669,0.01218948327
21.2,17,6.8,2.477089405,2.463051081,2.463628054,2.461518764,2.467811823,2.468447685,2.464891434,-0.01219797134,0.01219792385
21.2,18,7.2,2.447947264,2.434437752,2.434283257,2.433004379,2.439853907,2.438802719,2.436076403,-0.01187086105,0.01187086105
21.2,19,7.6,2.399376869,2.386977196,2.385865211,2.386790752,2.391036749,2.389478445,2.388029575,-0.01134729385,0.01134719886
21.2,20,8,2.331378222,2.320475578,2.318583965,2.320935488,2.323764801,2.320641994,2.320880413,-0.01049780846,0.01049785595
21.2,21,8.4,2.243951559,2.234847784,2.230541706,2.234883785,2.237137794,2.234641075,2.234410286,-0.009541273117,0.009541129693
21.2,22,8.8,2.137096643,2.130012989,2.124541283,2.128224134,2.131181955,2.127995729,2.128391027,-0.008705615997,0.008705425076
21.2,23,9.2,2.010813713,2.005503893,1.99932909,2.004103422,2.005733967,2.003437519,2.003621578,-0.007192134857,0.007192134857
21.2,24,9.6,1.865102649,1.862654448,1.857206583,1.860300541,1.861230612,1.859214425,1.860121369,-0.004981279373,0.004981326871
21.2,25,10,1.699963331,1.700169683,1.695777655,1.698244691,1.698067904,1.696133137,1.697678804,-0.002284526825,0.002367258072
21.2,26,10.4,1.51539588,1.51806891,1.516512752,1.517244697,1.515645862,1.516119599,1.516718388,0.001322507858,0.001322483993
21.2,27,10.8,1.311400294,1.315799236,1.316554785,1.317378998,1.313742161,1.314876437,1.315670371,0.004270076752,0.004270029254
21.2,28,11.2,1.087976575,1.094464183,1.096516848,1.095585108,1.092110634,1.09375751,1.094486833,0.006510257721,0.00651028147
21.2,29,11.6,0.8451246023,0.8518458009,0.8555889726,0.8537054062,0.8499927521,0.8533138633,0.852889359,0.00776475668,0.00776475668
21.2,30,12,0.5828445554,0.5884271264,0.5938715339,0.5892730355,0.5872814655,0.590524435,0.5898755193,0.007030963898,0.007030963898
21.2,31,12.4,0.3011363447,0.3052687347,0.3096888661,0.3080039322,0.3057841659,0.3078227043,0.3073136806,0.006177335978,0.006177335978
21.2,32,12.8,0,0.003880911507,0.003995921463,0.004055161029,0.004081488587,0.003826320171,0.003967960365,0.003967960365,0.003967960365
21.6,0,0,0,0.004168168642,0.003888912499,0.004040913656,0.004176689312,0.004073321819,0.004069601186,0.004069601186,0.004069601186
21.6,1,0.4,0.3068181872,0.3134137988,0.3156048059,0.3172580004,0.3145406246,0.3142855167,0.3150205612,0.008202373981,0.008202361874
21.6,2,0.8,0.5938416123,0.6015369296,0.6063076854,0.60782969,0.6022663116,0.6028712988,0.604162395,0.01032078266,0.01032077055
21.6,3,1.2,0.8610703945,0.8688434362,0.8750498891,0.876473546,0.8711987734,0.8689944744,0.8721120954,0.01104170084,0.01104162913
21.6,4,1.6,1.108504415,1.116675854,1.122069478,1.124625564,1.118459582,1.115768433,1.11951983,0.01101541519,0.01101536769
21.6,5,2,1.336143732,1.343811274,1.347000957,1.349714994,1.344586968,1.342134237,1.345449686,0.009305953979,0.009305953979
21.6,6,2.4,1.543988228,1.549824119,1.550130367,1.551674724,1.549015641,1.547789812,1.549687028,0.005698800087,0.005698704626
21.6,7,2.8,1.73203814,1.735641718,1.734662771,1.734886646,1.733605146,1.732479215,1.734255075,0.002216935158,0.002216958907
21.6,8,3.2,1.900293231,1.900354624,1.899159551,1.898570776,1.898745894,1.898617983,1.899089813,-0.001203417778,0.001228022622
21.6,9,3.6,2.048753738,2.046482086,2.045581579,2.044445753,2.043623447,2.044671535,2.044961214,-0.003792524338,0.003792858217
21.6,10,4,2.177419424,2.173435688,2.172264099,2.170170307,2.169295549,2.171504498,2.171334028,-0.006085395813,0.006085395813
21.6,11,4.4,2.286290407,2.280274868,2.279164553,2.276038885,2.276272058,2.279024363,2.27815485,-0.008135557175,0.00813546218
21.6,12,4.8,2.375366449,2.368548155,2.366518259,2.363148928,2.365864754,2.367092848,2.366234541,-0.009131908417,0.009131860919
21.6,13,5.2,2.444648027,2.435250282,2.434700727,2.43120265,2.434429884,2.43497324,2.434111357,-0.01053667068,0.01053667068
21.6,14,5.6,2.494134903,2.482924223,2.482260227,2.478528023,2.483227968,2.484528065,2.482293606,-0.01184129715,0.01184120215
21.6,15,6,2.523826838,2.510550499,2.510662079,2.508242607,2.512935162,2.513747931,2.511227846,-0.01259899139,0.01259918232
21.6,16,6.4,2.533724308,2.51973176,2.52013278,2.517649174,2.523709774,2.523753166,2.520995378,-0.01272892952,0.01272897702
21.6,17,6.8,2.523826838,2.509541988,2.509746552,2.507626534,2.51385808,2.514550924,2.511065006,-0.01276183128,0.0127620222
21.6,18,7.2,2.494134903,2.480443954,2.479822636,2.478778124,2.485589743,2.484747648,2.481876612,-0.01225829124,0.01225848217
21.6,19,7.6,2.444648027,2.432275057,2.430579185,2.431877136,2.435855627,2.43467617,2.43305254,-0.01159548759,0.0115953926
21.6,20,8,2.375366449,2.364503145,2.362164736,2.365211248,2.367339611,2.364686489,2.364781141,-0.01058530807,0.01058540307
21.6,21,8.4,2.286290407,2.277374744,2.272573948,2.277629137,2.279253244,2.277165651,2.276799202,-0.009491205215,0.009491061792
21.6,22,8.8,2.177419424,2.17066431,2.164803028,2.169072628,2.171394587,2.168154716,2.168817997,-0.008601427078,0.008601570502
21.6,23,9.2,2.048753738,2.044018745,2.037244081,2.042757273,2.043699026,2.041328192,2.041809559,-0.006944179535,0.006944274995
21.6,24,9.6,1.900293231,1.898505807,1.892718434,1.896379352,1.896694779,1.894747972,1.895809174,-0.004484057426,0.004483961966
21.6,25,10,1.73203814,1.733034372,1.728332877,1.731059194,1.730344057,1.728832126,1.730320573,-0.001717567444,0.002116107848
21.6,26,10.4,1.543988228,1.547509193,1.545909882,1.546607852,1.544631958,1.54584837,1.546101451,0.002113223076,0.002113223076
21.6,27,10.8,1.336143732,1.341423273,1.342207789,1.342875719,1.339097738,1.340872884,1.341295481,0.005151748657,0.005151748657
21.6,28,11.2,1.108504415,1.115723133,1.118006825,1.116309285,1.113060355,1.115187526,1.115657449,0.00715303421,0.007153010461
21.6,29,11.6,0.8610703945,0.8682371378,0.8723766804,0.8695324063,0.8663246036,0.8696795106,0.8692300916,0.008159697056,0.008159672841
21.6,30,12,0.5938416123,0.5995079279,0.6054866314,0.5998795629,0.5986050963,0.6017797589,0.6010518074,0.007210195065,0.007210182957
21.6,31,12.4,0.3068181872,0.3109775484,0.3158163428,0.313860625,0.3118080497,0.3135709465,0.3132067323,0.006388545036,0.006388515234
21.6,32,12.8,0,0.003976247273,0.004096031189,0.004154711962,0.004187635612,0.003777340055,0.004038393032,0.004038393032,0.004038393032
22,0,0,0,0.004243137315,0.003969743848,0.00433347933,0.004222815856,0.004329569638,0.004219749011,0.004219749011,0.004219749011
22,1,0.4,0.3125,0.3186045289,0.3213927746,0.3229791522,0.3205625117,0.3200030625,0.3207083941,0.008208394051,0.008208406158
22,2,0.8,0.6048387289,0.6119853854,0.6174604297,0.6189953685,0.6137844324,0.6141366959,0.6152724028,0.01043367386,0.01043373346
22,3,1.2,0.8770161271,0.8841271996,0.8911869526,0.89251405,0.887686491,0.8854825497,0.8881994486,0.01118332148,0.01118332148
22,4,1.6,1.129032254,1.13660419,1.142719507,1.145391941,1.139528275,1.136600494,1.140168905,0.01113665104,0.01113662682
22,5,2,1.360887051,1.368005991,1.371801257,1.374818444,1.36978662,1.367229581,1.370328307,0.009441256523,0.009441328235
22,6,2.4,1.572580576,1.577810049,1.578468561,1.580190659,1.577757359,1.576550722,1.578155518,0.005574941635,0.005574894138
22,7,2.8,1.76411283,1.767151475,1.766340256,1.766885757,1.765838504,1.764511347,1.766145468,0.002032637596,0.002032637596
22,8,3.2,1.935483813,1.935237527,1.933775187,1.933744431,1.9338094,1.933698177,1.934053063,-0.001430749893,0.001430869102
22,9,3.6,2.086693525,2.084032297,2.083020926,2.082250118,2.081235647,2.081937075,2.082495213,-0.004198312759,0.004198312759
22,10,4,2.217741966,2.213340759,2.212059498,2.210038424,2.209131956,2.21116209,2.211146593,-0.006595373154,0.006595420651
22,11,4.4,2.328629017,2.322324753,2.320772648,2.31811142,2.318071365,2.320545435,2.319964886,-0.008664131165,0.008663892746
22,12,4.8,2.419354916,2.412085772,2.409816504,2.406670809,2.409314871,2.410151005,2.409607649,-0.009747266769,0.009747123346
22,13,5.2,2.489919424,2.480093956,2.479266167,2.475655794,2.478957176,2.479047775,2.478604078,-0.01131534576,0.01131525077
22,14,5.6,2.540322542,2.528653145,2.527791262,2.5239501,2.528585196,2.529690742,2.527734041,-0.01258850098,0.01258845348
22,15,6,2.570564508,2.556956291,2.556654453,2.554177046,2.55884099,2.559452534,2.557216167,-0.01334834099,0.01334824599
22,16,6.4,2.580645084,2.566308737,2.566424847,2.563855886,2.569965839,2.5697577,2.56726265,-0.01338243484,0.01338248234
22,17,6.8,2.570564508,2.555960178,2.555856705,2.553705931,2.559936523,2.56043005,2.557177782,-0.01338672638,0.01338663138
22,18,7.2,2.540322542,2.526372433,2.525336266,2.524563551,2.53137207,2.530201912,2.527569294,-0.01275324821,0.01275329571
22,19,7.6,2.489919424,2.47748661,2.475304604,2.476994038,2.480708361,2.479529381,2.478004694,-0.01191473007,0.01191482507
22,20,8,2.419354916,2.408459663,2.405760527,2.409475803,2.410945415,2.408656597,2.408659697,-0.01069521904,0.01069531403
22,21,8.4,2.328629017,2.319832325,2.314641714,2.320427418,2.321378946,2.319353342,2.319126606,-0.009502410889,0.009502267465
22,22,8.8,2.217741966,2.211256981,2.205081463,2.209939241,2.211619854,2.208593845,2.209298372,-0.008443593979,0.008443688974
22,23,9.2,2.086693525,2.082475424,2.075199127,2.081381083,2.081671238,2.079360008,2.080017328,-0.006676197052,0.006676149555
22,24,9.6,1.935483813,1.934290886,1.928250551,1.932596326,1.932184815,1.930656314,1.931595802,-0.003888010979,0.003888034727
22,25,10,1.76411283,1.765847206,1.760864735,1.763735414,1.76264286,1.761586428,1.762935281,-0.001177549362,0.001871252083
22,26,10.4,1.572580576,1.576922059,1.575342894,1.575796962,1.573654771,1.575661302,1.575475574,0.002894997597,0.002895021345
22,27,10.8,1.360887051,1.367020488,1.367866397,1.368261337,1.364495635,1.36689055,1.366906881,0.006019830704,0.006019830704
22,28,11.2,1.129032254,1.136953354,1.139507771,1.137073636,1.13404119,1.136908889,1.136896968,0.007864713669,0.007864713669
22,29,11.6,0.8770161271,0.8846186996,0.8891535997,0.88528651,0.8827150464,0.8866841793,0.8856916428,0.008675515652,0.008675480261
22,30,12,0.6048387289,0.6105875969,0.6171001792,0.6104859114,0.6099713445,0.6135027409,0.6123296022,0.007490873337,0.007490825839
22,31,12.4,0.3125,0.3166840374,0.3219380975,0.3197207451,0.3178825378,0.3196249604,0.3191700876,0.006670087576,0.006670075469
22,32,12.8,0,0.004088156857,0.004191860557,0.004143724218,0.004300460219,0.003944538534,0.004133748356,0.004133748356,0.004133748356
22.4,0,0,0,0.004315245431,0.004214517772,0.004638314247,0.004288483411,0.004575937986,0.004406499676,0.004406499676,0.004406499676
22.4,1,0.4,0.3181818128,0.3237879872,0.3271722496,0.3286882937,0.3265000284,0.3257615864,0.3263820112,0.008200198412,0.008200216107
22.4,2,0.8,0.6158357859,0.622436285,0.6286660433,0.6302354336,0.6251790524,0.6253796816,0.6263793111,0.01054352522,0.01054351311
22.4,3,1.2,0.8929618597,0.899420917,0.9072566628,0.9084461331,0.9041549563,0.9018685222,0.9042294621,0.01126760244,0.01126757823
22.4,4,1.6,1.149560094,1.156568646,1.163384795,1.166164041,1.160457015,1.157296896,1.160774231,0.01121413708,0.01121418457
22.4,5,2,1.385630488,1.392243147,1.396669507,1.40002656,1.394854784,1.392133355,1.395185351,0.009554862976,0.009554982185
22.4,6,2.4,1.601173043,1.605841875,1.606925011,1.608894944,1.606415272,1.605260849,1.606667757,0.005494713783,0.005494547077
22.4,7,2.8,1.796187639,1.798704147,1.798212647,1.798952579,1.798039079,1.796233177,1.798028231,0.001840591431,0.001840686775
22.4,8,3.2,1.970674515,1.970175862,1.968497276,1.969095349,1.968787193,1.968651175,1.969041228,-0.001633286476,0.001633143402
22.4,9,3.6,2.124633312,2.121640921,2.120672464,2.120117188,2.118802786,2.11950779,2.120148182,-0.00448513031,0.004485082813
22.4,10,4,2.258064508,2.253301382,2.25202322,2.250057459,2.248883963,2.250938892,2.251040936,-0.007023572922,0.007023525424
22.4,11,4.4,2.370967627,2.364445448,2.362605095,2.360306501,2.359830618,2.362258196,2.361889362,-0.009078264236,0.009078455158
22.4,12,4.8,2.463343143,2.455683231,2.453144312,2.450255394,2.452772379,2.453290939,2.453029156,-0.01031398773,0.01031389274
22.4,13,5.2,2.535190582,2.525010586,2.523881197,2.520261526,2.523433685,2.52334547,2.523186445,-0.01200413704,0.01200408954
22.4,14,5.6,2.586510181,2.574454784,2.573462248,2.569544077,2.574071407,2.575088978,2.573324203,-0.01318597794,0.01318588294
22.4,15,6,2.617301941,2.60342741,2.602553844,2.600205421,2.604846478,2.605365276,2.603279829,-0.01402211189,0.01402225532
22.4,16,6.4,2.627565861,2.612963438,2.612836123,2.610249043,2.616286516,2.615808487,2.613628864,-0.01393699646,0.01393713988
22.4,17,6.8,2.617301941,2.602462053,2.602007389,2.600055933,2.606023312,2.606253624,2.603360653,-0.01394128799,0.01394147892
22.4,18,7.2,2.586510181,2.572374821,2.570775747,2.57048893,2.577182531,2.575381756,2.573240757,-0.01326942444,0.01326942444
22.4,19,7.6,2.535190582,2.522763491,2.52004838,2.522262335,2.525625944,2.524189472,2.522977829,-0.0122127533,0.0122126583
22.4,20,8,2.463343143,2.45249486,2.449358702,2.453832388,2.45465064,2.452263594,2.452520132,-0.0108230114,0.01082310639
22.4,21,8.4,2.370967627,2.362376928,2.356876373,2.36325717,2.363498449,2.361349583,2.361471891,-0.009495735168,0.00949592609
22.4,22,8.8,2.258064508,2.251938105,2.245420456,2.251001358,2.25178504,2.248845339,2.249798059,-0.008266448975,0.008266448975
22.4,23,9.2,2.124633312,2.121014833,2.113325834,2.120154619,2.119667768,2.117470026,2.118326664,-0.006306648254,0.006306695752
22.4,24,9.6,1.970674515,1.970138788,1.963920593,1.96897018,1.96765852,1.966485143,1.967434645,-0.003239870071,0.003239870071
22.4,25,10,1.796187639,1.798724055,1.793524027,1.796464443,1.794877887,1.79452908,1.795624018,-0.000563621521,0.001689028693
22.4,26,10.4,1.601173043,1.606410384,1.604842186,1.604970455,1.602712512,1.605321407,1.604851484,0.003678441048,0.003678345587
22.4,27,10.8,1.385630488,1.392685652,1.39353323,1.393737435,1.389801621,1.39295435,1.392542481,0.006911993027,0.006911969278
22.4,28,11.2,1.149560094,1.158231616,1.16097331,1.157806277,1.15502274,1.158833623,1.158173442,0.008613348007,0.008613419719
22.4,29,11.6,0.8929618597,0.9010416269,0.9057779908,0.9010244608,0.8991007209,0.903659761,0.9021209478,0.009159088135,0.009159052745
22.4,30,12,0.6158357859,0.6217022538,0.6287254095,0.6212176085,0.6213683486,0.6255392432,0.6237105727,0.007874786854,0.007874786854
22.4,31,12.4,0.3181818128,0.3224070668,0.3279261291,0.3255210221,0.3239077628,0.3260753751,0.3251674771,0.006985664368,0.006985658314
22.4,32,12.8,0,0.004196416587,0.004318371415,0.004085583612,0.004403993953,0.004273593426,0.004255591892,0.004255591892,0.004255591892
22.8,0,0,0,0.004378381651,0.004510574043,0.004614049569,0.004372818395,0.004620365798,0.004499237984,0.004499237984,0.004499237984
22.8,1,0.4,0.3238636255,0.3289214075,0.3329308033,0.3341627419,0.3324498534,0.3315940797,0.3320117593,0.008148133755,0.00814815145
22.8,2,0.8,0.6268328428,0.6328486204,0.6398641467,0.6407630444,0.6364333034,0.6363636255,0.6372545362,0.01042169333,0.01042170543
22.8,3,1.2,0.9089075923,0.9146700501,0.9233610034,0.9237612486,0.9205652475,0.9179673791,0.9200649261,0.01115733385,0.01115739346
22.8,4,1.6,1.170087934,1.176514626,1.18400526,1.186011314,1.181345105,1.177826762,1.181140661,0.0110527277,0.0110526802
22.8,5,2,1.410373926,1.416453123,1.421593666,1.424242258,1.419985294,1.416574121,1.419769645,0.009395718575,0.009395766072
22.8,6,2.4,1.629765391,1.633848429,1.635342836,1.636979938,1.635210872,1.633626461,1.635001779,0.005236387253,0.005236315541
22.8,7,2.8,1.828262448,1.830201864,1.830054283,1.830983281,1.830264568,1.827988505,1.829898477,0.00163602829,0.001745629357
22.8,8,3.2,2.005865097,2.005089521,2.003195763,2.004038811,2.003891945,2.003432751,2.003929853,-0.001935243607,0.001935338951
22.8,9,3.6,2.162573338,2.159203291,2.158342123,2.157606125,2.15645957,2.157034874,2.157729149,-0.00484418869,0.004844141193
22.8,10,4,2.298387051,2.293195486,2.29194808,2.289696217,2.288523674,2.290949583,2.29086256,-0.007524490356,0.007524442859
22.8,11,4.4,2.413306475,2.406544685,2.404430389,2.401997328,2.401590586,2.404380083,2.403788567,-0.009517908096,0.009517860599
22.8,12,4.8,2.507331371,2.49922967,2.496524096,2.493562222,2.496204376,2.496667624,2.49643755,-0.01089382172,0.01089377422
22.8,13,5.2,2.58046174,2.569897175,2.568481207,2.564759254,2.567753792,2.567916393,2.56776166,-0.01270008087,0.01270017587
22.8,14,5.6,2.632697821,2.620214224,2.619184494,2.614871502,2.619484663,2.620612621,2.618873596,-0.01382422447,0.01382431947
22.8,15,6,2.664039612,2.649846077,2.648455381,2.646048307,2.650739431,2.651502371,2.649318457,-0.01472115517,0.01472129859
22.8,16,6.4,2.674486876,2.659584045,2.65929389,2.656645536,2.662597179,2.661987782,2.660021544,-0.01446533203,0.01446518861
22.8,17,6.8,2.664039612,2.648942709,2.648228884,2.646295547,2.652137041,2.6523633,2.649593353,-0.01444625854,0.01444611512
22.8,18,7.2,2.632697821,2.618356466,2.616231203,2.616371393,2.622810364,2.620844603,2.61892271,-0.01377511024,0.01377501525
22.8,19,7.6,2.58046174,2.567996979,2.56479454,2.567368269,2.570548534,2.568802595,2.567902088,-0.01255965233,0.01255955733
22.8,20,8,2.507331371,2.496522427,2.492825747,2.497847795,2.498420477,2.496056795,2.496334553,-0.01099681854,0.01099672355
22.8,21,8.4,2.413306475,2.404947758,2.399111271,2.405499458,2.405703068,2.403737783,2.403799772,-0.009506702423,0.009506607428
22.8,22,8.8,2.298387051,2.292635679,2.285801172,2.292168617,2.292083263,2.289158583,2.290369511,-0.008017539978,0.008017587475
22.8,23,9.2,2.162573338,2.159572601,2.151422262,2.158661127,2.157859087,2.155934095,2.156689882,-0.005883455276,0.005883502774
22.8,24,9.6,2.005865097,2.005962372,1.999660969,2.004996538,2.003330231,2.002186298,2.003227234,-0.002637863159,0.002676725388
22.8,25,10,1.828262448,1.831590533,1.826139331,1.829357624,1.827306271,1.827455997,1.828369856,0.0001074075699,0.001661801361
22.8,26,10.4,1.629765391,1.635929704,1.634266973,1.634117246,1.63201046,1.634821296,1.634229064,0.004463672638,0.00446374435
22.8,27,10.8,1.410373926,1.418377757,1.419044495,1.418619394,1.415275693,1.418925285,1.418048501,0.007674574852,0.007674598601
22.8,28,11.2,1.170087934,1.179490566,1.182319522,1.178603292,1.176197052,1.180560946,1.179434299,0.009346365929,0.009346341714
22.8,29,11.6,0.9089075923,0.9174572229,0.9222692251,0.9167966843,0.9156599641,0.9204502702,0.9185266495,0.009619057178,0.009619081393
22.8,30,12,0.6268328428,0.632809937,0.6402480006,0.6323178411,0.6326842904,0.6374195814,0.6350958943,0.00826305151,0.0082630869
22.8,31,12.4,0.3238636255,0.3281077445,0.3338828087,0.3316652179,0.3297523558,0.332559526,0.3311935365,0.007329910994,0.00732990494
22.8,32,12.8,0,0.0042947568,0.004432823509,0.004450598732,0.004432518966,0.004746153951,0.004471370485,0.004471370485,0.004471370485
23.2,0,0,0,0.004438024946,0.004549346864,0.004544567317,0.004370035604,0.00452991575,0.004486378282,0.004486378282,0.004486378282
23.2,1,0.4,0.3295454383,0.3340257406,0.3385246694,0.3388459086,0.3381865323,0.3366642594,0.337249428,0.007703989744,0.007703983691
23.2,2,0.8,0.6378298998,0.6432459354,0.6509113312,0.6503914595,0.647768259,0.6464748383,0.6477583647,0.00992846489,0.00992846489
23.2,3,1.2,0.9248533845,0.9299132228,0.9390187263,0.938105762,0.936722517,0.9330479503,0.9353616834,0.01050829887,0.01050825138
23.2,4,1.6,1.190615773,1.196462393,1.204392791,1.204899549,1.202095032,1.19804132,1.201178312,0.0105625391,0.01056244411
23.2,5,2,1.435117245,1.440682173,1.446529984,1.447646976,1.444881678,1.440962434,1.444140673,0.009023427963,0.009023403749
23.2,6,2.4,1.658357739,1.661867857,1.663568616,1.664862156,1.663957715,1.661834478,1.663218141,0.004860401154,0.004860424902
23.2,7,2.8,1.860337257,1.861729383,1.86173296,1.862714767,1.86224544,1.859856606,1.861655831,0.001318573952,0.001510834671
23.2,8,3.2,2.041055679,2.04007411,2.038099051,2.039151669,2.038886547,2.038445711,2.03893137,-0.00212430954,0.00212426181
23.2,9,3.6,2.200513124,2.196827412,2.195791483,2.195570469,2.194031477,2.194967747,2.19543767,-0.005075454712,0.005075407214
23.2,10,4,2.338709593,2.333163261,2.332068682,2.330080509,2.328299999,2.33130002,2.330982447,-0.007727146149,0.007727098651
23.2,11,4.4,2.455645084,2.448754787,2.446690321,2.444498301,2.443498135,2.446624517,2.446013212,-0.009631872177,0.009631872177
23.2,12,4.8,2.551319599,2.542858124,2.539997339,2.537702084,2.539641619,2.540447474,2.540129185,-0.01119041443,0.01119027101
23.2,13,5.2,2.625733137,2.614885569,2.613372564,2.610105515,2.612315893,2.612831354,2.612702131,-0.01303100586,0.01303095836
23.2,14,5.6,2.678885698,2.666071653,2.664951801,2.661182165,2.665148258,2.666115284,2.664693832,-0.01419186592,0.01419186592
23.2,15,6,2.710777044,2.696366787,2.694605827,2.6928792,2.696973085,2.697478294,2.695660591,-0.01511645317,0.01511640567
23.2,16,6.4,2.721407652,2.706323147,2.705359697,2.703744173,2.709094763,2.708141565,2.706532717,-0.01487493515,0.01487498265
23.2,17,6.8,2.710777044,2.69554925,2.694487333,2.69323802,2.698335648,2.698430777,2.696008205,-0.01476883888,0.01476883888
23.2,18,7.2,2.678885698,2.664460659,2.661911964,2.663003206,2.668559074,2.666378021,2.664862633,-0.01402306557,0.01402311306
23.2,19,7.6,2.625733137,2.613345861,2.609173059,2.613108397,2.615511894,2.613854408,2.612998724,-0.01273441315,0.01273441315
23.2,20,8,2.551319599,2.540676832,2.536078691,2.542219877,2.542372465,2.540392637,2.540348291,-0.01097130775,0.01097149868
23.2,21,8.4,2.455645084,2.447648764,2.441520929,2.448482037,2.447855473,2.44658494,2.446418285,-0.009226799011,0.009226655588
23.2,22,8.8,2.338709593,2.333450556,2.326527596,2.333389759,2.332379341,2.33044982,2.331239223,-0.007470369339,0.007470178418
23.2,23,9.2,2.200513124,2.19823575,2.189910412,2.197609663,2.196068764,2.194958925,2.195356846,-0.00515627861,0.005156421568
23.2,24,9.6,2.041055679,2.041863918,2.035405159,2.041237116,2.038892746,2.038573027,2.039194584,-0.001861095428,0.002257156419
23.2,25,10,1.860337257,1.864541411,1.859080195,1.862467051,1.859722137,1.860891104,1.861340284,0.001003026962,0.001751995063
23.2,26,10.4,1.658357739,1.665525675,1.66377604,1.663548708,1.661108732,1.664276958,1.663647294,0.005289554596,0.005289482884
23.2,27,10.8,1.435117245,1.444121838,1.444640994,1.443845987,1.440591097,1.444395185,1.443518996,0.008401751518,0.008401775733
23.2,28,11.2,1.190615773,1.200775981,1.203328967,1.19944036,1.197202682,1.201627612,1.200475097,0.009859323502,0.009859347716
23.2,29,11.6,0.9248533845,0.9338951111,0.9387029409,0.9325972199,0.9320755601,0.9362404943,0.9347022772,0.009848892689,0.009848880582
23.2,30,12,0.6378298998,0.6439295411,0.6510185003,0.6430568099,0.6439590454,0.6483652592,0.6460658312,0.008235931396,0.008235931396
23.2,31,12.4,0.3295454383,0.3337945044,0.3395854533,0.3367558718,0.3352214694,0.3378626108,0.3366439939,0.007098555565,0.007098543458
23.2,32,12.8,0,0.004393966869,0.004383038729,0.004498448223,0.004462612793,0.004789963365,0.004505605903,0.004505605903,0.004505605903
23.6,0,0,0,0.004509069957,0.004744030535,0.004510587081,0.004567353055,0.004558220506,0.004577851854,0.004577851854,0.004577851854
23.6,1,0.4,0.3352272809,0.3391155303,0.3439776003,0.3434489667,0.3439261317,0.3415984511,0.342413336,0.007186055183,0.007186055183
23.6,2,0.8,0.6488269567,0.6535820365,0.6609749198,0.6598479152,0.6589479446,0.6564007401,0.6579506993,0.00912374258,0.009123754688
23.6,3,1.2,0.9407991171,0.9450725317,0.9541751146,0.9523583055,0.9526921511,0.9480970502,0.9504790306,0.009679913521,0.009679913521
23.6,4,1.6,1.211143732,1.216328859,1.224777579,1.223634005,1.222638369,1.218013883,1.221078515,0.009934782982,0.009934807196
23.6,5,2,1.459860682,1.464819551,1.470980883,1.470819473,1.469833016,1.46524322,1.468339205,0.008478522301,0.008478546515
23.6,6,2.4,1.686950088,1.689774156,1.691856742,1.692633986,1.692590475,1.690188885,1.691408873,0.004458785057,0.004458761308
23.6,7,2.8,1.892411947,1.893138409,1.893523812,1.894306183,1.894154191,1.89175272,1.893375039,0.0009630918503,0.001226806664
23.6,8,3.2,2.076246262,2.074971437,2.073199749,2.074139833,2.073729038,2.073437214,2.073895216,-0.002351045609,0.00235080719
23.6,9,3.6,2.23845315,2.234345913,2.233619928,2.233481884,2.231516361,2.232922316,2.233177423,-0.005275726318,0.005275869276
23.6,10,4,2.379032135,2.373030901,2.372351408,2.370400906,2.368315458,2.371700764,2.371159792,-0.007872343063,0.007872248068
23.6,11,4.4,2.497983932,2.490875244,2.489358902,2.486953497,2.485681534,2.489067793,2.488387585,-0.009596347809,0.00959653873
23.6,12,4.8,2.595307827,2.586358786,2.584070206,2.581815004,2.583393335,2.584395409,2.584006548,-0.01130127907,0.01130127907
23.6,13,5.2,2.671004295,2.65974021,2.658198357,2.655405521,2.657291889,2.657914162,2.657710075,-0.01329421997,0.01329426747
23.6,14,5.6,2.725073338,2.711786509,2.710387945,2.707494497,2.710825205,2.711777925,2.710454464,-0.0146188736,0.01461892109
23.6,15,6,2.757514715,2.742779732,2.740796804,2.739637852,2.74339366,2.743672848,2.74205637,-0.01545834541,0.01545853633
23.6,16,6.4,2.768328428,2.752967358,2.751623631,2.75080514,2.755553246,2.754515886,2.753093004,-0.01523542404,0.01523537654
23.6,17,6.8,2.757514715,2.742065191,2.740846872,2.740195274,2.744578838,2.744514704,2.742439985,-0.01507472992,0.015074539
23.6,18,7.2,2.725073338,2.71045804,2.707939148,2.709605217,2.71425581,2.712144136,2.710880518,-0.0141928196,0.01419286709
23.6,19,7.6,2.671004295,2.658566952,2.653971434,2.658752203,2.660620689,2.659212589,2.658224821,-0.01277947426,0.01277952176
23.6,20,8,2.595307827,2.584742069,2.580080509,2.586522579,2.586339235,2.584935188,2.584523916,-0.01078391075,0.01078391075
23.6,21,8.4,2.497983932,2.490278244,2.48447299,2.491372347,2.490320206,2.489500046,2.489188671,-0.008795261383,0.008795166388
23.6,22,8.8,2.379032135,2.374170542,2.36771512,2.374555588,2.372673988,2.371969223,2.372216702,-0.006815433502,0.006815242581
23.6,23,9.2,2.23845315,2.236836195,2.229030132,2.236477852,2.234236002,2.234223843,2.234160662,-0.004292488098,0.00429234514
23.6,24,9.6,2.076246262,2.077655077,2.071650982,2.077416658,2.074356318,2.07514286,2.075244427,-0.001001834869,0.002033567522
23.6,25,10,1.892411947,1.89741385,1.892037868,1.895542622,1.891995788,1.894404173,1.894278884,0.001866936684,0.002183008241
23.6,26,10.4,1.686950088,1.695097566,1.693163872,1.692873955,1.690286756,1.69364953,1.693014383,0.006064295769,0.006064248271
23.6,27,10.8,1.459860682,1.469819546,1.470187783,1.469049931,1.465795159,1.469659567,1.468902349,0.009041666985,0.009041714482
23.6,28,11.2,1.211143732,1.222023845,1.224134564,1.220144868,1.218199134,1.222543716,1.221409202,0.01026546955,0.01026549377
23.6,29,11.6,0.9407991171,0.9503061771,0.9544855952,0.9482249022,0.9481868148,0.9518938661,0.9506195188,0.009820401669,0.009820354171
23.6,30,12,0.6488269567,0.6550577283,0.6617848873,0.6536858678,0.6549982429,0.6590403318,0.6569133997,0.008086442947,0.008086455055
23.6,31,12.4,0.3352272809,0.339471817,0.3449342251,0.3416809142,0.3409076035,0.3430058956,0.3420000672,0.006772786379,0.006772810128
23.6,32,12.8,-0,0.004483557306,0.00462185964,0.004505345598,0.00437141303,0.00470302254,0.004537039436,0.004537039436,0.004537039436
24,0,0,0,0.004580167122,0.004875659943,0.004509514198,0.004584051669,0.004570633173,0.004624005407,0.004624005407,0.004624005407
24,1,0.4,0.3409090936,0.3441841006,0.3485237062,0.3480040729,0.3494516909,0.3464781642,0.347328335,0.006419241428,0.006419253536
24,2,0.8,0.6598240137,0.6638832092,0.6706002355,0.6692459583,0.6699978709,0.666205287,0.6679865122,0.008162498474,0.008162498474
24,3,1.2,0.9567448497,0.9601792097,0.9688699841,0.9665471911,0.9686897993,0.9630333781,0.9654639363,0.008719086647,0.008719062433
24,4,1.6,1.231671572,1.236175537,1.244199157,1.24232316,1.24336791,1.237839222,1.240781069,0.00910949707,0.009109425358
24,5,2,1.48460412,1.488916039,1.494950294,1.493966341,1.494768739,1.489386082,1.492397547,0.007793426514,0.007793379016
24,6,2.4,1.715542555,1.717631936,1.720034361,1.720429301,1.721240878,1.718466043,1.719560623,0.004018068314,0.004017949104
24,7,2.8,1.924486756,1.924507499,1.925339818,1.926004648,1.926359177,1.923609614,1.925164223,0.0006774663925,0.001028251601
24,8,3.2,2.111436844,2.109850645,2.108428955,2.109316349,2.10857296,2.10837388,2.108908415,-0.002528429031,0.002528286073
24,9,3.6,2.276392937,2.271846294,2.2719419,2.271552563,2.269326925,2.270847321,2.271102905,-0.005290031433,0.005289935973
24,10,4,2.419354916,2.412874699,2.412962198,2.410896778,2.408587217,2.412082195,2.411480665,-0.007874250412,0.007874297909
24,11,4.4,2.540322542,2.533003807,2.531616926,2.529651403,2.528052568,2.531515121,2.530767918,-0.009554624557,0.00955457706
24,12,4.8,2.639296055,2.629852772,2.628143787,2.626119852,2.627005339,2.628402233,2.627904892,-0.01139116287,0.01139125787
24,13,5.2,2.716275692,2.704596758,2.703478336,2.700925112,2.70228529,2.703094006,2.702875853,-0.0133998394,0.0133997919
24,14,5.6,2.771260977,2.757506847,2.756521225,2.754038095,2.756635904,2.757550478,2.756450415,-0.01481056213,0.01481046714
24,15,6,2.804252148,2.789221287,2.787435532,2.78664279,2.789622068,2.789985657,2.788581371,-0.01567077637,0.01567068137
24,16,6.4,2.815249205,2.799653769,2.798291206,2.798123121,2.801976681,2.800946474,2.799798489,-0.01545071602,0.01545095444
24,17,6.8,2.804252148,2.788639545,2.787479162,2.787420273,2.790738344,2.790736437,2.789002657,-0.01524949074,0.01524939574
24,18,7.2,2.771260977,2.756485462,2.75425005,2.756474733,2.760031223,2.758019209,2.757051945,-0.01420903206,0.01420884114
24,19,7.6,2.716275692,2.703798532,2.699721098,2.70459342,2.705914259,2.704621077,2.703729868,-0.01254582405,0.01254601497
24,20,8,2.639296055,2.628861904,2.624774694,2.630971193,2.630269051,2.629453421,2.628865957,-0.01043009758,0.01043000259
24,21,8.4,2.540322542,2.532974005,2.527951479,2.534403563,2.532726049,2.532424688,2.532096148,-0.008226394653,0.008226585574
24,22,8.8,2.419354916,2.414931059,2.409367323,2.415864944,2.413228035,2.413430214,2.413364172,-0.005990743637,0.005990600679
24,23,9.2,2.276392937,2.275480986,2.268808126,2.27543211,2.272533417,2.273434162,2.273137569,-0.003255367279,0.003255176591
24,24,9.6,2.111436844,2.113427877,2.108171225,2.113688707,2.110239744,2.111562252,2.111418247,-1.859664917e-05,0.001766204834
24,25,10,1.924486756,1.930300355,1.925131559,1.928691149,1.924727321,1.927767634,1.927323699,0.002836942673,0.002836847212
24,26,10.4,1.715542555,1.724680901,1.722544909,1.722207427,1.719777346,1.722904086,1.722422957,0.006880402565,0.006880378816
24,27,10.8,1.48460412,1.495506287,1.495487928,1.494213223,1.491403937,1.494774699,1.494277239,0.009673118591,0.009673094377
24,28,11.2,1.231671572,1.243266344,1.244234681,1.240802169,1.239250183,1.243301868,1.242171049,0.01049947739,0.01049947739
24,29,11.6,0.9567448497,0.9667019844,0.969804883,0.9638028145,0.964396596,0.9673683643,0.9664148092,0.009669959545,0.009670078754
24,30,12,0.6598240137,0.6662000418,0.6719011664,0.6642521024,0.6659173965,0.6695433855,0.6675627828,0.007738769054,0.00773880491
24,31,12.4,0.3409090936,0.3451807201,0.3499290645,0.3465379477,0.3465720415,0.3480782807,0.3472595811,0.006350487471,0.006350517273
24,32,12.8,0,0.004560656846,0.004640821368,0.004510462284,0.004326973576,0.004688292742,0.004545441363,0.004545441363,0.004545441363
24.4,0,0,0,0.004651983269,0.004848197103,0.004530185834,0.00449414365,0.004570417106,0.004618985113,0.004618985113,0.004618985113
24.4,1,0.4,0.3465909064,0.3491969407,0.3530396521,0.3525215983,0.3546156585,0.351337105,0.352142185,0.005551278591,0.005551284645
24.4,2,0.8,0.6708211303,0.67405653,0.680100441,0.6785590649,0.6801247001,0.6758582592,0.677739799,0.006918668747,0.006918668747
24.4,3,1.2,0.9726905823,0.9752013683,0.9834576845,0.9806603193,0.9838248491,0.977820456,0.9801929593,0.007502377033,0.007502353285
24.4,4,1.6,1.252199411,1.255939245,1.263393998,1.260921955,1.263456345,1.257509112,1.260244131,0.008044719696,0.008044719696
24.4,5,2,1.509347439,1.512964845,1.518850684,1.517044663,1.519061565,1.513437033,1.51627183,0.006924390793,0.006924319081
24.4,6,2.4,1.744134903,1.745413661,1.748437524,1.748162866,1.749643683,1.746631742,1.747658014,0.003523111343,0.003522992134
24.4,7,2.8,1.956561565,1.95580411,1.957305312,1.957614779,1.958323121,1.955465913,1.956902742,0.0003411769867,0.001082325005
24.4,8,3.2,2.146627426,2.14464283,2.143831015,2.144453287,2.143760443,2.143323898,2.144002438,-0.002624988556,0.002625131514
24.4,9,3.6,2.314332724,2.309288979,2.310024261,2.309537172,2.307490826,2.308763266,2.309020996,-0.005311727524,0.005311822984
24.4,10,4,2.459677458,2.452642918,2.453395367,2.451342821,2.449523926,2.452484846,2.451878071,-0.007799386978,0.007799482439
24.4,11,4.4,2.582661152,2.575195312,2.573966265,2.572303534,2.570903301,2.573873281,2.573248386,-0.009412765503,0.009412813
24.4,12,4.8,2.683284521,2.673305511,2.672299147,2.670388699,2.671107292,2.67246604,2.671913385,-0.01137113571,0.01137118321
24.4,13,5.2,2.76154685,2.749423742,2.748661041,2.746398926,2.747394085,2.748393297,2.748054266,-0.01349258423,0.01349263173
24.4,14,5.6,2.817448616,2.803242207,2.802803993,2.800557852,2.802519083,2.803397417,2.802504063,-0.01494455338,0.01494450588
24.4,15,6,2.85098958,2.835722208,2.834186316,2.833632946,2.835981131,2.836381435,2.835180998,-0.01580858231,0.0158087723
24.4,16,6.4,2.862169981,2.846372843,2.845291853,2.845433712,2.84839797,2.847425222,2.84658432,-0.01558566093,0.01558566093
24.4,17,6.8,2.85098958,2.835252047,2.834335804,2.834655523,2.837237835,2.837208986,2.835738182,-0.01525139809,0.01525154151
24.4,18,7.2,2.817448616,2.802550077,2.800574303,2.803351164,2.806116581,2.804033756,2.803325176,-0.01412343979,0.01412343979
24.4,19,7.6,2.76154685,2.749006987,2.745548725,2.750424385,2.75133276,2.750163317,2.749295235,-0.01225161552,0.01225161552
24.4,20,8,2.683284521,2.673052311,2.669478893,2.675408363,2.674701452,2.674008131,2.67332983,-0.009954690933,0.009954690933
24.4,21,8.4,2.582661152,2.575712681,2.571499348,2.577390671,2.575424194,2.57549715,2.575104952,-0.007556200027,0.007556342985
24.4,22,8.8,2.459677458,2.455729246,2.451157093,2.457182169,2.454174757,2.454869986,2.454622746,-0.005054712296,0.005054807756
24.4,23,9.2,2.314332724,2.314101458,2.308406115,2.314388752,2.310850143,2.31265831,2.31208086,-0.00225186348,0.002274179365
24.4,24,9.6,2.146627426,2.149125099,2.144598484,2.149963617,2.146076202,2.148059607,2.14756465,0.0009372234344,0.001969242003
24.4,25,10,1.956561565,1.96317184,1.958303332,1.961809874,1.957548976,1.9611516,1.960397124,0.003835558891,0.003835558891
24.4,26,10.4,1.744134903,1.754254103,1.75179255,1.751494646,1.748693109,1.752222657,1.751691461,0.007556557655,0.007556510158
24.4,27,10.8,1.509347439,1.5211519,1.520535827,1.519303441,1.516420722,1.519839525,1.519450426,0.01010298729,0.01010284387
24.4,28,11.2,1.252199411,1.264475584,1.264482498,1.261357069,1.259756804,1.263923049,1.262799025,0.01059961319,0.01059958898
24.4,29,11.6,0.9726905823,0.9830597639,0.9850080013,0.979331255,0.9798573256,0.9827241898,0.9819961786,0.009305596352,0.00930552464
24.4,30,12,0.6708211303,0.6773951054,0.6814824939,0.6748150587,0.6763157845,0.6798588634,0.6779735088,0.007152378559,0.007152331062
24.4,31,12.4,0.3465909064,0.3508470654,0.3545906842,0.3514479995,0.3518401682,0.3530556858,0.3523563147,0.005765408278,0.005765414331
24.4,32,12.8,0,0.004652541131,0.004681795835,0.004537349567,0.004417934455,0.004708118737,0.004599547945,0.004599547945,0.004599547945
24.8,0,0,0,0.004642072134,0.00482609868,0.004567367956,0.004543077201,0.004539616406,0.004623646382,0.004623646382,0.004623646382
24.8,1,0.4,0.3522727191,0.3541656733,0.3575650454,0.3570136428,0.3591815829,0.3560899794,0.3568032086,0.004530489445,0.004530465696
24.8,2,0.8,0.6818181872,0.6840949655,0.6896158457,0.6878106594,0.6900960207,0.6854015589,0.6874037981,0.005585610867,0.005585622974
24.8,3,1.2,0.9886363745,0.9902064204,0.9980154634,0.9947196245,0.9983450174,0.9924573898,0.9947487712,0.006112396717,0.006112408824
24.8,4,1.6,1.272727251,1.275694013,1.282584429,1.279449105,1.282819867,1.277114391,1.279532313,0.006805062294,0.006805109791
24.8,5,2,1.534090877,1.536985755,1.542752266,1.540074706,1.542925119,1.537401199,1.540027857,0.005936980247,0.00593693275
24.8,6,2.4,1.772727251,1.773191571,1.776853323,1.775854588,1.777749181,1.774648666,1.775659561,0.002932310104,0.002932214644
24.8,7,2.8,1.988636374,1.987031817,1.989229202,1.989163756,1.99009788,1.987383604,1.9885813,-5.507469177e-05,0.001087808632
24.8,8,3.2,2.181818247,2.179404736,2.179201126,2.179563046,2.179163933,2.178373575,2.179141283,-0.002676963806,0.002676963806
24.8,9,3.6,2.352272749,2.346831083,2.348078966,2.347455025,2.345974445,2.346711636,2.347010374,-0.005262374878,0.005262517836
24.8,10,4,2.5,2.492498636,2.493736267,2.491755247,2.49098134,2.492861032,2.492366314,-0.007633686066,0.007633495145
24.8,11,4.4,2.625,2.617478848,2.616286039,2.614924192,2.614396334,2.616265774,2.615870237,-0.00912976265,0.00912976265
24.8,12,4.8,2.727272749,2.716747284,2.716424942,2.714635372,2.715608835,2.71647048,2.71597743,-0.0112953186,0.0112953661
24.8,13,5.2,2.806818247,2.794260979,2.793820858,2.791842461,2.792820454,2.793705225,2.7932899,-0.01352834702,0.01352825202
24.8,14,5.6,2.863636255,2.849045038,2.849081755,2.847064734,2.848814487,2.84927249,2.848655939,-0.01498031616,0.01498055458
24.8,15,6,2.897727251,2.882341862,2.880948544,2.880623102,2.882625341,2.882773638,2.881862402,-0.01586484909,0.0158647541
24.8,16,6.4,2.909090757,2.893293858,2.89230299,2.89274621,2.895237923,2.893963814,2.893508911,-0.01558184624,0.01558179874
24.8,17,6.8,2.897727251,2.88208127,2.881178379,2.881911039,2.884268284,2.88379097,2.882646084,-0.01508116722,0.01508126222
24.8,18,7.2,2.863636255,2.8487463,2.846927643,2.850245476,2.852587461,2.850206137,2.849742651,-0.01389360428,0.01389365178
24.8,19,7.6,2.806818247,2.794379234,2.79138422,2.796256781,2.797045946,2.795804977,2.794974089,-0.01184415817,0.01184401475
24.8,20,8,2.727272749,2.717433453,2.714195967,2.719847441,2.71943593,2.718906879,2.717963696,-0.009309053421,0.009308815002
24.8,21,8.4,2.625,2.618581772,2.615074396,2.620352745,2.618535995,2.618682623,2.618245602,-0.006754398346,0.006754493807
24.8,22,8.8,2.5,2.496674538,2.492914915,2.498515606,2.495266199,2.496345997,2.495943546,-0.004056453705,0.004056549165
24.8,23,9.2,2.352272749,2.352774382,2.347976446,2.353358269,2.349383593,2.351811171,2.351060867,-0.001211881638,0.001846838044
24.8,24,9.6,2.181818247,2.184926987,2.1810534,2.186252356,2.181644917,2.184415579,2.1836586,0.001840353012,0.002215671586
24.8,25,10,1.988636374,1.996136427,1.99146986,1.994918942,1.990416288,1.994429946,1.993474245,0.004837870598,0.004837918095
24.8,26,10.4,1.772727251,1.78379786,1.781000972,1.780764341,1.777553082,1.781403542,1.780904055,0.008176803589,0.008176708594
24.8,27,10.8,1.534090877,1.546775818,1.545630217,1.544346452,1.541079044,1.544828176,1.544532061,0.01044118404,0.01044106483
24.8,28,11.2,1.272727251,1.285742521,1.284816504,1.281838417,1.279898405,1.284202099,1.283299565,0.01057231426,0.01057233848
24.8,29,11.6,0.9886363745,0.9994286299,1.000272155,0.9948275685,0.9951553345,0.9977656007,0.99748981,0.008853435516,0.008853483014
24.8,30,12,0.6818181872,0.6886962652,0.6910688281,0.6853838563,0.6866688728,0.6898827553,0.6883400679,0.006521880627,0.006521928124
24.8,31,12.4,0.3522727191,0.3565101326,0.3592779934,0.3564109802,0.3569146395,0.357950896,0.3574129343,0.005140215158,0.005140209105
24.8,32,12.8,0,0.004794026725,0.00469198823,0.004581253976,0.004549819976,0.004712671041,0.004665952176,0.004665952176,0.004665952176
25.2,0,0,0,0.004484748468,0.004823885858,0.004642629996,0.004643652588,0.004551962018,0.004629375879,0.004629375879,0.004629375879
25.2,1,0.4,0.3579545319,0.3587019742,0.3620750308,0.3614680767,0.3637695312,0.3606275022,0.361328423,0.003373891115,0.003373891115
25.2,2,0.8,0.6928152442,0.6939344406,0.6990894079,0.6969988942,0.6999570131,0.6948614717,0.6969682574,0.004153013229,0.004153001122
25.2,3,1.2,1.004582047,1.005039692,1.012502313,1.008707643,1.012798786,1.007095695,1.009228826,0.004646778107,0.004646778107
25.2,4,1.6,1.293255091,1.295129061,1.30170548,1.297880411,1.301948428,1.296725154,1.298677683,0.005422592163,0.005422615912
25.2,5,2,1.558834314,1.560644388,1.56658721,1.563050032,1.566565633,1.561439157,1.563657284,0.004822969437,0.004822969437
25.2,6,2.4,1.801319599,1.800917387,1.805244684,1.803500533,1.805744767,1.80281353,1.80364418,0.002324581146,0.002485465957
25.2,7,2.8,2.020711184,2.018186808,2.021122694,2.020681381,2.021873236,2.019458294,2.020264387,-0.0004467964172,0.001076126122
25.2,8,3.2,2.217008829,2.214131832,2.214555979,2.214683294,2.21453476,2.213567734,2.21429491,-0.002713918686,0.002714109374
25.2,9,3.6,2.390212536,2.384530067,2.386129379,2.385330915,2.384451866,2.384825706,2.385053635,-0.005158901215,0.005158948712
25.2,10,4,2.540322542,2.532630205,2.534067869,2.532153845,2.53247571,2.533414364,2.532948256,-0.007374286652,0.007374143694
25.2,11,4.4,2.66733861,2.659888029,2.658605337,2.657562256,2.657915354,2.658899546,2.658574104,-0.008764505386,0.008764505386
25.2,12,4.8,2.771260977,2.760383129,2.760555744,2.758882999,2.760040522,2.760705709,2.760113478,-0.01114749908,0.01114735566
25.2,13,5.2,2.852089405,2.839305401,2.838995934,2.837283373,2.838352203,2.83917594,2.83862257,-0.01346683502,0.01346683502
25.2,14,5.6,2.909823895,2.895310402,2.895385027,2.893630028,2.894980431,2.895389557,2.894938946,-0.01488494873,0.01488480531
25.2,15,6,2.944464684,2.929291487,2.927749872,2.927682161,2.929322958,2.929374218,2.928684235,-0.01578044891,0.01578054391
25.2,16,6.4,2.956011772,2.940469265,2.939345121,2.940117121,2.9421525,2.940793991,2.940575361,-0.0154364109,0.01543617249
25.2,17,6.8,2.944464684,2.929344177,2.928051233,2.929211378,2.931518316,2.930459976,2.929717064,-0.01474761963,0.01474766713
25.2,18,7.2,2.909823895,2.89520216,2.893319607,2.897208214,2.8991189,2.896664858,2.8963027,-0.01352119446,0.01352114696
25.2,19,7.6,2.852089405,2.840149403,2.837265015,2.842115402,2.842954874,2.841710567,2.840838909,-0.01125049591,0.01125035249
25.2,20,8,2.771260977,2.762023211,2.758929491,2.764322758,2.764138699,2.763957262,2.762674093,-0.008586883545,0.008586692624
25.2,21,8.4,2.66733861,2.66150403,2.658670187,2.663312197,2.661792994,2.662099361,2.661475658,-0.005862951279,0.005862855818
25.2,22,8.8,2.540322542,2.53772378,2.534667492,2.539920092,2.536381245,2.53797555,2.537333727,-0.002988815308,0.002988910768
25.2,23,9.2,2.390212536,2.391303778,2.387557268,2.392382383,2.387912989,2.390790462,2.389989376,-0.00022315979,0.001758766128
25.2,24,9.6,2.217008829,2.220776081,2.217521906,2.222611427,2.217161179,2.220534325,2.219721079,0.002712249756,0.002712154295
25.2,25,10,2.020711184,2.029012203,2.024641991,2.028042078,2.022919178,2.027449608,2.026413202,0.005702018738,0.005701827817
25.2,26,10.4,1.801319599,1.812956572,1.810174942,1.810037374,1.806154966,1.810389042,1.809942603,0.00862300396,0.008622979745
25.2,27,10.8,1.558834314,1.571917653,1.57070291,1.569351435,1.565624952,1.569639444,1.569447279,0.01061296463,0.01061296463
25.2,28,11.2,1.293255091,1.306679964,1.305122852,1.302239895,1.29987812,1.304197788,1.303623676,0.01036858559,0.01036863308
25.2,29,11.6,1.004582047,1.015514731,1.015508294,1.010283709,1.01033318,1.012651682,1.012858391,0.008276343346,0.008276271634
25.2,30,12,0.6928152442,0.6995461583,0.7006208897,0.6959531307,0.6970297098,0.6997229457,0.6985746026,0.005759358406,0.00575932255
25.2,31,12.4,0.3579545319,0.361800313,0.3639426827,0.3614270687,0.361962378,0.3628106117,0.3623886108,0.004434078932,0.004434078932
25.2,32,12.8,-1.065154989e-40,0.00506127812,0.004702072591,0.004620853812,0.004669413436,0.004661567509,0.004743036814,0.004743036814,0.004743036814
25.6,0,0,0,0.004614474718,0.004771478474,0.004648532718,0.004746928811,0.004596538842,0.004675590433,0.004675590433,0.004675590433
25.6,1,0.4,0.3636363447,0.3631317019,0.3664461374,0.3658547997,0.3683724403,0.3651818633,0.3657973707,0.002161026001,0.002362900879
25.6,2,0.8,0.7038123012,0.7031784654,0.7084384561,0.7061507702,0.7097792625,0.7043399811,0.706377387,0.002565085888,0.002818620298
25.6,3,1.2,1.02052784,1.019280434,1.026840329,1.022589922,1.027195096,1.021697879,1.023520708,0.002992868423,0.003491854761
25.6,4,1.6,1.31378293,1.314120293,1.32073164,1.316236734,1.32098937,1.316287518,1.317673087,0.003890156746,0.003890180495
25.6,5,2,1.583577633,1.584069014,1.590312243,1.585966468,1.590054393,1.585458279,1.587172151,0.003594517708,0.003594446229
25.6,6,2.4,1.829911947,1.828472137,1.833585739,1.831065178,1.833609581,1.830989361,1.831544518,0.00163257122,0.002208375838
25.6,7,2.8,2.052785873,2.0496943,2.053001881,2.052113771,2.05359149,2.05151248,2.05198288,-0.0008029937744,0.001211738563
25.6,8,3.2,2.252199411,2.24934721,2.249947309,2.249826908,2.249751091,2.248714209,2.249517441,-0.002681970596,0.002682066057
25.6,9,3.6,2.428152561,2.422523022,2.424242258,2.423179865,2.422848463,2.422850847,2.423128843,-0.00502371788,0.005023670383
25.6,10,4,2.580645084,2.573325396,2.574628592,2.572691917,2.573901415,2.574004412,2.573710203,-0.00693488121,0.006934738252
25.6,11,4.4,2.709677458,2.702479124,2.70110774,2.700179577,2.701405048,2.701555014,2.701345444,-0.008332014084,0.008332157508
25.6,12,4.8,2.815249205,2.804721117,2.804784775,2.803137779,2.804445028,2.804911613,2.804399967,-0.01084923744,0.01084914245
25.6,13,5.2,2.897360563,2.884948492,2.884267569,2.882802486,2.883941174,2.884643555,2.884120464,-0.01324009895,0.01323990803
25.6,14,5.6,2.956011772,2.941979885,2.941893816,2.940246344,2.941171646,2.941571236,2.941372633,-0.01463913918,0.01463918667
25.6,15,6,2.991202354,2.976907492,2.974817991,2.974751472,2.976104259,2.976005554,2.975717545,-0.01548480988,0.0154850008
25.6,16,6.4,3.002932549,2.988150835,2.986531496,2.987523317,2.989098549,2.987633705,2.987787724,-0.01514482498,0.01514496841
25.6,17,6.8,2.991202354,2.976910114,2.97510767,2.976650953,2.978811264,2.977168083,2.976929665,-0.01427268982,0.01427273732
25.6,18,7.2,2.956011772,2.942578316,2.940002203,2.944242477,2.945720434,2.943235874,2.943156004,-0.0128557682,0.01285591163
25.6,19,7.6,2.897360563,2.88650322,2.883265018,2.888078928,2.888963223,2.887671947,2.88689661,-0.01046395302,0.01046409644
25.6,20,8,2.815249205,2.807053089,2.803842306,2.808814287,2.808886528,2.809027672,2.807524681,-0.007724523544,0.007724428084
25.6,21,8.4,2.709677458,2.704867125,2.70245719,2.706410885,2.704990625,2.705747843,2.704894543,-0.004782915115,0.004782724194
25.6,22,8.8,2.580645084,2.579084873,2.576550722,2.581332684,2.577451944,2.579674006,2.578818798,-0.001826286316,0.002101278398
25.6,23,9.2,2.428152561,2.430269003,2.427265167,2.431503296,2.426356554,2.429803371,2.429039478,0.0008869171143,0.001960277557
25.6,24,9.6,2.252199411,2.256803513,2.253965139,2.259015083,2.252629519,2.256674051,2.255817413,0.003618001938,0.003618049668
25.6,25,10,2.052785873,2.061663866,2.05756402,2.061098337,2.055402756,2.060465336,2.059238911,0.006453037262,0.006452989765
25.6,26,10.4,1.829911947,1.841938138,1.839195371,1.8393327,1.834728003,1.839407802,1.838920355,0.009008407593,0.00900845509
25.6,27,10.8,1.583577633,1.596801281,1.595502496,1.594338894,1.59012866,1.594426036,1.594239473,0.01066184044,0.01066184044
25.6,28,11.2,1.31378293,1.326876044,1.325170636,1.322548151,1.319819212,1.324188709,1.323720574,0.009937644005,0.00993761979
25.6,29,11.6,1.02052784,1.031028748,1.030315518,1.025669575,1.025494218,1.027558088,1.028013229,0.007485389709,0.007485389709
25.6,30,12,0.7038123012,0.7097647786,0.7099619508,0.7063646317,0.7074146867,0.7095522881,0.7086116672,0.004799365997,0.004799365997
25.6,31,12.4,0.3636363447,0.3670188487,0.3684823811,0.3663938046,0.3670780659,0.3676703274,0.3673287034,0.003692358732,0.003692340804
25.6,32,12.8,-6.538458635e-40,0.005050594918,0.004762291908,0.004686569795,0.00480244495,0.004692599177,0.004798900336,0.004798900336,0.004798900336
26,0,0,0,0.00479036849,0.004741244018,0.00478536915,0.004857372493,0.004660211504,0.004766913131,0.004766913131,0.004766913131
26,1,0.4,0.3693181872,0.3673169315,0.3707732856,0.3702576756,0.3729773462,0.3697228134,0.3702096343,0.0008914470673,0.001691925572
26,2,0.8,0.7148093581,0.7119315863,0.7176164985,0.7153037786,0.7195962071,0.7137992382,0.715649426,0.0008400678635,0.002395260381
26,3,1.2,1.036473632,1.032926083,1.040982842,1.036344886,1.04158473,1.036269426,1.037621498,0.001147866249,0.002700161887
26,4,1.6,1.334310889,1.332378745,1.339558363,1.334486246,1.340023875,1.335770249,1.336443424,0.002132534981,0.002905464265
26,5,2,1.608321071,1.606862783,1.613790274,1.608870983,1.613510013,1.609438419,1.610494614,0.002173542976,0.00275673857
26,6,2.4,1.858504415,1.855795503,1.861735225,1.858678579,1.861464381,1.859156132,1.859365821,0.0008614063263,0.001945114112
26,7,2.8,2.084860563,2.081172466,2.084742546,2.083545208,2.085316658,2.083518505,2.083658934,-0.001201629639,0.001383924508
26,8,3.2,2.287389994,2.284484625,2.285246134,2.28493309,2.284968138,2.283810139,2.284688473,-0.00270152092,0.00270156865
26,9,3.6,2.466092348,2.46064353,2.462293863,2.461130142,2.461272001,2.460809469,2.461229801,-0.004862546921,0.004862546921
26,10,4,2.620967627,2.614232063,2.615106821,2.613233805,2.615380049,2.614543438,2.614499331,-0.006468296051,0.006468391512
26,11,4.4,2.752016068,2.745201349,2.743543386,2.742954254,2.744942904,2.744215965,2.744171619,-0.00784444809,0.007844495587
26,12,4.8,2.859237432,2.84919548,2.848948002,2.847429514,2.848908186,2.849178791,2.848731995,-0.01050543785,0.01050543785
26,13,5.2,2.94263196,2.930986404,2.929470539,2.928346157,2.929620981,2.930139065,2.929712772,-0.01291918755,0.01291933097
26,14,5.6,3.002199411,2.98908329,2.988394976,2.986985683,2.98743701,2.987819195,2.987944126,-0.01425528526,0.01425538026
26,15,6,3.037939787,3.024768591,3.021893263,3.021938562,3.022983789,3.022706747,3.022858143,-0.01508164406,0.01508159656
26,16,6.4,3.049853325,3.036236763,3.033679008,3.03490591,3.036113262,3.034534454,3.035094023,-0.01475930214,0.01475944556
26,17,6.8,3.037939787,3.025121212,3.022134781,3.02414012,3.026181936,3.023940325,3.024303675,-0.01363611221,0.01363611221
26,18,7.2,3.002199411,2.990447044,2.986717224,2.991399765,2.992396355,2.989886999,2.990169525,-0.01202988625,0.01202993374
26,19,7.6,2.94263196,2.933392048,2.929302216,2.934132099,2.935050249,2.93363452,2.933102131,-0.009529829025,0.00952973403
26,20,8,2.859237432,2.852716208,2.848753691,2.853355408,2.853705168,2.854132175,2.852532625,-0.006704807281,0.006704902742
26,21,8.4,2.752016068,2.748677015,2.746226549,2.749498367,2.748245001,2.749414444,2.748412371,-0.003603696823,0.003603792284
26,22,8.8,2.620967627,2.620775461,2.61841321,2.622754574,2.618597269,2.621387005,2.620385408,-0.0005822181702,0.001464653062
26,23,9.2,2.466092348,2.46941328,2.466937304,2.470719337,2.464841366,2.468820572,2.468146563,0.002054214478,0.002554416656
26,24,9.6,2.287389994,2.292891502,2.290325403,2.295445442,2.288146019,2.292778492,2.291917324,0.004527330399,0.004527377896
26,25,10,2.084860563,2.094029427,2.090389252,2.094265223,2.087956667,2.093439817,2.092015982,0.007155418396,0.007155513857
26,26,10.4,1.858504415,1.87056756,1.868035793,1.868757129,1.863356948,1.868355036,1.867814422,0.009310007095,0.009310078807
26,27,10.8,1.608321071,1.621326923,1.620122313,1.619374633,1.614669681,1.619150758,1.618928909,0.01060783863,0.01060779113
26,28,11.2,1.334310889,1.346412182,1.345059872,1.342908382,1.339782715,1.344142914,1.343661189,0.009350299835,0.00935032405
26,29,11.6,1.036473632,1.045541167,1.044917583,1.04115057,1.040681958,1.042443633,1.042947054,0.00647342205,0.006473350339
26,30,12,0.7148093581,0.7194207907,0.7191628218,0.7168118358,0.7178307176,0.7193491459,0.7185150385,0.00370568037,0.003705704119
26,31,12.4,0.3693181872,0.3717361391,0.3729686141,0.3713627458,0.3722316027,0.3724916279,0.3721581101,0.002839922905,0.002839958761
26,32,12.8,0,0.004894406535,0.004830576479,0.004778563976,0.004943999462,0.004730321467,0.004835573491,0.004835573491,0.004835573491
26.4,0,0,0,0.004939658567,0.00476154685,0.004917262122,0.004993800074,0.004722483456,0.004866950214,0.004866950214,0.004866950214
26.4,1,0.4,0.375,0.3713444471,0.3751179278,0.3746808767,0.3775745332,0.3742484152,0.3745932281,-0.0004067718983,0.00148374436
26.4,2,0.8,0.7258064151,0.7205739021,0.7266347408,0.7244721055,0.7293903828,0.7232330441,0.7248607874,-0.0009456276894,0.002710497472
26.4,3,1.2,1.052419305,1.046350956,1.05493784,1.050109625,1.055851221,1.050807714,1.051611543,-0.000807762146,0.00318801403
26.4,4,1.6,1.354838729,1.350628972,1.358198643,1.352597952,1.358907938,1.355171323,1.35510087,0.0002621412277,0.002842450049
26.4,5,2,1.633064508,1.629681826,1.637092948,1.631787658,1.636809349,1.633354664,1.633745193,0.0006806850433,0.002544593764
26.4,6,2.4,1.887096763,1.883123636,1.889804125,1.88621223,1.889185429,1.887300491,1.887125254,2.84910202e-05,0.001971483231
26.4,7,2.8,2.116935492,2.11272049,2.116488457,2.114880562,2.116960049,2.115490437,2.115308046,-0.001627445221,0.001637315727
26.4,8,3.2,2.322580576,2.319727659,2.320638895,2.320030928,2.320080519,2.318898439,2.31987524,-0.002705335617,0.002705287887
26.4,9,3.6,2.504032135,2.498937368,2.500523806,2.499137878,2.499684811,2.498754501,2.49940753,-0.004624605179,0.004624462221
26.4,10,4,2.661290169,2.655310392,2.655711412,2.653758287,2.656886339,2.65507865,2.655349016,-0.005941152573,0.005941152573
26.4,11,4.4,2.794354916,2.788039684,2.786176205,2.785767078,2.788537264,2.786922455,2.787088633,-0.007266283035,0.007266378496
26.4,12,4.8,2.90322566,2.893868685,2.89337039,2.891817093,2.893427134,2.893521786,2.893201113,-0.01002454758,0.01002464257
26.4,13,5.2,2.987903118,2.97714138,2.974938393,2.973982573,2.975398302,2.975729227,2.97543788,-0.01246523857,0.01246514358
26.4,14,5.6,3.048387051,3.036222458,3.035221815,3.033743382,3.033824444,3.034147024,3.034632206,-0.01375484467,0.01375522651
26.4,15,6,3.084677458,3.072802067,3.069323778,3.069182634,3.069995165,3.069506168,3.070161819,-0.01451563835,0.01451549493
26.4,16,6.4,3.096774101,3.084510326,3.081181288,3.082356453,3.083297253,3.081533194,3.08257556,-0.01419854164,0.01419839822
26.4,17,6.8,3.084677458,3.073599815,3.069499254,3.071664095,3.073648453,3.070797682,3.071841717,-0.01283574104,0.01283559762
26.4,18,7.2,3.048387051,3.038511515,3.03379488,3.038711786,3.039210081,3.036594629,3.037364483,-0.01102256775,0.01102247275
26.4,19,7.6,2.987903118,2.980494976,2.975750685,2.980258942,2.981232882,2.979644299,2.979476213,-0.008426904678,0.008426761255
26.4,20,8,2.90322566,2.898653507,2.893963337,2.897986412,2.898600101,2.89926362,2.897693157,-0.005532503128,0.005532264709
26.4,21,8.4,2.794354916,2.79279685,2.790291548,2.792673588,2.791556358,2.793118954,2.792087555,-0.002267360687,0.002267456148
26.4,22,8.8,2.661290169,2.662671089,2.66049552,2.664247036,2.659742832,2.663122416,2.662055731,0.0007655620575,0.001702403999
26.4,23,9.2,2.504032135,2.508620024,2.506788731,2.509948969,2.503255844,2.507831097,2.507288694,0.003256559372,0.003567314241
26.4,24,9.6,2.322580576,2.32904315,2.326820612,2.331954718,2.323624611,2.328871965,2.328063011,0.005482435226,0.005482435226
26.4,25,10,2.116935492,2.126527071,2.123322964,2.127513647,2.120475769,2.126398087,2.124847651,0.007912158966,0.007912015542
26.4,26,10.4,1.887096763,1.899144292,1.896834612,1.898274064,1.891923785,1.897250772,1.8966856,0.009588837624,0.009588742629
26.4,27,10.8,1.633064508,1.645735979,1.644681692,1.644398451,1.639126539,1.643789887,1.6435467,0.01048219204,0.01048200112
26.4,28,11.2,1.354838729,1.365846038,1.364840388,1.363339663,1.359621167,1.364046216,1.363538623,0.008699893951,0.008699965663
26.4,29,11.6,1.052419305,1.059819937,1.059389353,1.056626201,1.055821419,1.057256341,1.05778265,0.005363345146,0.005363345146
26.4,30,12,0.7258064151,0.7289951444,0.7282344103,0.7273122072,0.7282108068,0.7291352153,0.7283775806,0.002571165562,0.002571141813
26.4,31,12.4,0.375,0.3762291968,0.3773896098,0.376437515,0.3773916066,0.3773041964,0.3769504428,0.001950442791,0.001950424863
26.4,32,12.8,5.734553324e-39,0.004809702281,0.004895120859,0.004915878177,0.005071374588,0.004811838269,0.004900782369,0.004900782369,0.004900782369
26.8,0,0,0,0.005041694269,0.004959844053,0.0049493853,0.005052339286,0.004882343113,0.004977121018,0.004977121018,0.004977121018
26.8,1,0.4,0.3806818128,0.3753124774,0.3792598844,0.3787790537,0.3821314573,0.3787886798,0.3788543344,-0.001827478409,0.002407360123
26.8,2,0.8,0.7368035316,0.7290968895,0.7356159687,0.7332325578,0.7390074134,0.732601285,0.7339108586,-0.002892673016,0.003774261568
26.8,3,1.2,1.068365097,1.059737444,1.068764806,1.063539982,1.069964886,1.065236926,1.06544888,-0.00291621685,0.003716087434
26.8,4,1.6,1.375366569,1.368808866,1.376605392,1.370652676,1.377576709,1.374494672,1.373627663,-0.001738905907,0.003118491266
26.8,5,2,1.657807946,1.652437925,1.660231709,1.654456735,1.659761429,1.657236934,1.656824827,-0.0009831190109,0.002733898116
26.8,6,2.4,1.915689111,1.910253644,1.917756677,1.913221359,1.916734934,1.915372252,1.914667726,-0.001021385193,0.002266693162
26.8,7,2.8,2.149010181,2.144269228,2.148233891,2.145974874,2.1484828,2.147395849,2.146871567,-0.002138614655,0.002138853073
26.8,8,3.2,2.357771158,2.355003595,2.355957508,2.3551054,2.355040789,2.353849649,2.354991436,-0.002779722214,0.002779769944
26.8,9,3.6,2.54197216,2.537284136,2.538783073,2.537256956,2.53809309,2.536677837,2.537619114,-0.004353046417,0.004353141878
26.8,10,4,2.701612949,2.696485758,2.696282864,2.694488287,2.698281527,2.695576668,2.696223021,-0.005389928818,0.005389928818
26.8,11,4.4,2.836693525,2.831011057,2.828903437,2.828955889,2.832047224,2.829513788,2.830086231,-0.006607294083,0.006607246585
26.8,12,4.8,2.947214127,2.938587904,2.937871456,2.936541557,2.937860489,2.937860012,2.937744141,-0.009469985962,0.009469842538
26.8,13,5.2,3.033174515,3.023230314,3.02053237,3.020355463,3.021134138,3.021347284,3.021319866,-0.01185464859,0.01185460109
26.8,14,5.6,3.09457469,3.083362103,3.082156897,3.081077814,3.080286264,3.08049202,3.081474781,-0.01309990883,0.01309967041
26.8,15,6,3.13141489,3.12089324,3.116958857,3.117194414,3.117101908,3.116457939,3.117721081,-0.01369380951,0.01369361859
26.8,16,6.4,3.143694878,3.132835388,3.12892127,3.13030839,3.130533457,3.128615856,3.130242825,-0.01345205307,0.01345200557
26.8,17,6.8,3.13141489,3.122100592,3.11713171,3.119525433,3.121183395,3.117677927,3.119523525,-0.01189136505,0.01189107914
26.8,18,7.2,3.09457469,3.086609602,3.081126928,3.086006403,3.086001158,3.083230019,3.084594965,-0.009979724884,0.009979868308
26.8,19,7.6,3.033174515,3.027648211,3.022494793,3.026565313,3.027433395,3.025675058,3.025963306,-0.007211208344,0.007211160846
26.8,20,8,2.947214127,2.944586754,2.93937254,2.942882061,2.943483829,2.94431901,2.942928791,-0.004285335541,0.004285288043
26.8,21,8.4,2.836693525,2.836923122,2.834599257,2.835992336,2.834852695,2.836749077,2.835823298,-0.0008702278137,0.0009842872387
26.8,22,8.8,2.701612949,2.704513073,2.702652454,2.705745935,2.700762033,2.704771996,2.703689098,0.002076148987,0.002416515257
26.8,23,9.2,2.54197216,2.547856569,2.546650887,2.548853636,2.541530848,2.546885252,2.546355486,0.004383325577,0.004559802823
26.8,24,9.6,2.357771158,2.365266085,2.363369226,2.368238688,2.358850241,2.364896059,2.36412406,0.006352901459,0.006352901459
26.8,25,10,2.149010181,2.159058809,2.156173468,2.160520554,2.152729034,2.159275532,2.157551527,0.008541345596,0.008541298099
26.8,26,10.4,1.915689111,1.927703977,1.925468683,1.927141666,1.92018652,1.926078677,1.925315857,0.009626746178,0.009626793675
26.8,27,10.8,1.657807946,1.670005798,1.66898942,1.668919325,1.663436532,1.668406367,1.667951345,0.01014339924,0.01014354266
26.8,28,11.2,1.375366569,1.385048389,1.384282351,1.383461118,1.379180312,1.383948684,1.383184195,0.007817625999,0.007817601785
26.8,29,11.6,1.068365097,1.073844314,1.073604345,1.071827531,1.070754766,1.071995735,1.072405219,0.004040122032,0.004040241241
26.8,30,12,0.7368035316,0.7383406162,0.7370705009,0.737395823,0.7383138537,0.7388981581,0.73800385,0.001200318336,0.001200258732
26.8,31,12.4,0.3806818128,0.3804819882,0.3816744983,0.3811427355,0.3823554516,0.3820459247,0.3815401196,0.0008583068848,0.0009382367134
26.8,32,12.8,0,0.004826130345,0.005011834204,0.005025006831,0.005140468013,0.00488705188,0.004978098441,0.004978098441,0.004978098441
27.2,0,0,0,0.00513857929,0.005249984562,0.005108038895,0.005037296563,0.005037270486,0.005114234053,0.005114234053,0.005114234053
27.2,1,0.4,0.3863636255,0.379260987,0.3833706081,0.3826142251,0.3865563571,0.3832676709,0.3830139637,-0.003349661827,0.003426748561
27.2,2,0.8,0.7478005886,0.7375223637,0.7443515062,0.7414165735,0.7484903932,0.7419547439,0.742747128,-0.005053460598,0.005329394247
27.2,3,1.2,1.084310889,1.073077321,1.082240343,1.07638967,1.083901167,1.079564929,1.079034805,-0.005276083946,0.005276203156
27.2,4,1.6,1.395894408,1.386933684,1.394739747,1.388123751,1.396004677,1.393701673,1.391900659,-0.003993749619,0.004037809558
27.2,5,2,1.682551265,1.675135732,1.682920337,1.676703811,1.682682157,1.680995584,1.6796875,-0.002863764763,0.003063726472
27.2,6,2.4,1.944281459,1.937333465,1.94546771,1.940469742,1.944124103,1.943330765,1.942145109,-0.002136349678,0.00261080265
27.2,7,2.8,2.18108511,2.175714254,2.179762363,2.17746973,2.180046797,2.179245949,2.178447723,-0.002637386322,0.002637290861
27.2,8,3.2,2.39296174,2.390261889,2.391238928,2.390571117,2.390137911,2.388747931,2.390191555,-0.002770185471,0.002770185471
27.2,9,3.6,2.579911947,2.575612068,2.577040195,2.57583046,2.576630831,2.574577093,2.575938225,-0.003973722458,0.003973817918
27.2,10,4,2.741935492,2.737639666,2.736929178,2.735598803,2.739675522,2.736086607,2.737185955,-0.004749536514,0.004749536514
27.2,11,4.4,2.879032135,2.874033928,2.871732473,2.872466326,2.87566638,2.872130632,2.8732059,-0.005826234818,0.00582618732
27.2,12,4.8,2.991202354,2.983261824,2.982518673,2.981881618,2.982485771,2.982305765,2.982490778,-0.008711576462,0.008711623959
27.2,13,5.2,3.078445673,3.069290161,3.066233873,3.066935539,3.067260742,3.067131042,3.067370176,-0.01107549667,0.01107540168
27.2,14,5.6,3.140762329,3.130476713,3.128943682,3.1287992,3.127049446,3.126940012,3.128441811,-0.01232051849,0.01232051849
27.2,15,6,3.178152561,3.168978453,3.164748907,3.165278435,3.164537907,3.163623095,3.165433407,-0.01271915436,0.01271920186
27.2,16,6.4,3.190615892,3.181224108,3.176879406,3.178937912,3.178010702,3.175875187,3.178185701,-0.01243019104,0.01243042946
27.2,17,6.8,3.178152561,3.170680523,3.164970875,3.167763233,3.168859005,3.164684057,3.167391539,-0.01076102257,0.01076102257
27.2,18,7.2,3.140762329,3.134760857,3.128618479,3.133811235,3.13293314,3.129951477,3.132014751,-0.008747577667,0.008747291751
27.2,19,7.6,3.078445673,3.074820757,3.069504738,3.073446751,3.073884487,3.071810007,3.072693348,-0.005752325058,0.005752325058
27.2,20,8,2.991202354,2.990551949,2.985133648,2.988936901,2.988647699,2.989486217,2.988551378,-0.002650976181,0.002651071642
27.2,21,8.4,2.879032135,2.881117582,2.879145145,2.879949808,2.878344774,2.880392313,2.879789829,0.0007576942444,0.001032733941
27.2,22,8.8,2.741935492,2.746434689,2.74483037,2.747399569,2.742050171,2.746462345,2.745435238,0.003499746323,0.003499937011
27.2,23,9.2,2.579911947,2.58713007,2.586550474,2.587865591,2.580087185,2.586024523,2.585531473,0.005619525909,0.00561962137
27.2,24,9.6,2.39296174,2.401504278,2.399915457,2.404107094,2.394155741,2.400907755,2.400118113,0.00715637207,0.007156324573
27.2,25,10,2.18108511,2.191612244,2.188783884,2.193136215,2.184951782,2.192124128,2.190121651,0.009036540985,0.009036540985
27.2,26,10.4,1.944281459,1.956278443,1.954021215,1.955564022,1.948356748,1.954854727,1.953815103,0.009533643723,0.009533572011
27.2,27,10.8,1.682551265,1.69427979,1.693025827,1.692770958,1.687634587,1.692917466,1.692125678,0.0095744133,0.009574460797
27.2,28,11.2,1.395894408,1.404186249,1.403235555,1.402957916,1.398644567,1.403770924,1.402559042,0.006664633751,0.006664633751
27.2,29,11.6,1.084310889,1.087852478,1.087416053,1.086366892,1.085490108,1.086620092,1.086749077,0.002438187599,0.002438235329
27.2,30,12,0.7478005886,0.7476584315,0.7456915379,0.7468320727,0.7482316494,0.7486141324,0.7474055886,-0.0003949999809,0.0008928656462
27.2,31,12.4,0.3863636255,0.3847346902,0.3857860267,0.3848592341,0.3871674836,0.3866619468,0.3858418465,-0.0005217790604,0.0009626209503
27.2,32,12.8,0,0.004859552253,0.005084037781,0.005128506571,0.005098779686,0.005005147308,0.005035204347,0.005035204347,0.005035204347
27.6,0,0,0,0.005276722834,0.005386069417,0.00519932434,0.004989601672,0.005165927112,0.005203529261,0.005203529261,0.005203529261
27.6,1,0.4,0.3920454383,0.3831319809,0.387332052,0.3864003718,0.3906354606,0.3878127933,0.3870625496,-0.004982888699,0.004982906394
27.6,2,0.8,0.7587976456,0.7456691265,0.7525950074,0.749296248,0.7575156689,0.7513070107,0.7512766123,-0.007521033287,0.007521033287
27.6,3,1.2,1.100256562,1.086318612,1.095076203,1.088932753,1.09719348,1.093786716,1.092261553,-0.007995009422,0.007995009422
27.6,4,1.6,1.416422248,1.405113459,1.412559509,1.405207038,1.413983345,1.412719965,1.409916639,-0.006505608559,0.00650558481
27.6,5,2,1.707294703,1.697640777,1.705600977,1.698430419,1.705582976,1.704517126,1.702354431,-0.004940271378,0.004940247629
27.6,6,2.4,1.972873926,1.964386702,1.972905517,1.96753335,1.971370339,1.971008658,1.969440818,-0.00343310833,0.003445649054
27.6,7,2.8,2.2131598,2.207225084,2.211310148,2.209229946,2.211402655,2.21088171,2.210009813,-0.003149986267,0.003149890807
27.6,8,3.2,2.428152561,2.425565004,2.426178455,2.426406622,2.425267935,2.423683882,2.425420523,-0.002732038498,0.002732181456
27.6,9,3.6,2.617851973,2.614121437,2.615209103,2.614542961,2.615089893,2.612545729,2.61430192,-0.003550052643,0.003550148103
27.6,10,4,2.782258034,2.778933525,2.777761936,2.776922464,2.781159163,2.776735067,2.77830267,-0.003955364227,0.003955602646
27.6,11,4.4,2.921370983,2.917208195,2.914459705,2.916066647,2.919396162,2.914775133,2.916381121,-0.004989862442,0.004989814945
27.6,12,4.8,3.035190582,3.027978659,3.027249336,3.027403831,3.027716637,3.026849985,3.027439594,-0.007750988007,0.007750892546
27.6,13,5.2,3.12371707,3.115553379,3.112154007,3.113780975,3.114056826,3.113098621,3.113728762,-0.009988307953,0.009988307953
27.6,14,5.6,3.186950207,3.177681208,3.175713062,3.176738501,3.174326181,3.17347765,3.175587416,-0.01136279106,0.01136288606
27.6,15,6,3.224889994,3.217104197,3.212522268,3.21364975,3.212409019,3.210876226,3.213312149,-0.01157784462,0.0115777012
27.6,16,6.4,3.237536669,3.229881048,3.225040913,3.227747679,3.225822449,3.223176003,3.226333618,-0.01120305061,0.01120305061
27.6,17,6.8,3.224889994,3.219464302,3.21328187,3.216445208,3.216534853,3.211911678,3.215527296,-0.009362697601,0.009362411685
27.6,18,7.2,3.186950207,3.183153152,3.176510096,3.18192029,3.180354595,3.176660299,3.179719448,-0.007230758667,0.007230520248
27.6,19,7.6,3.12371707,3.121908665,3.1168046,3.120629787,3.12050128,3.118050098,3.119578838,-0.004138231277,0.00413818378
27.6,20,8,3.035190582,3.036789179,3.031229973,3.035107136,3.033985615,3.034835339,3.034389496,-0.0008010864258,0.001440572785
27.6,21,8.4,2.921370983,2.925606012,2.923786163,2.924123287,2.922196865,2.924161911,2.923974991,0.002604007721,0.002603864763
27.6,22,8.8,2.782258034,2.788664579,2.787232161,2.789143085,2.783607006,2.788180828,2.787365675,0.00510764122,0.005107498262
27.6,23,9.2,2.617851973,2.626554489,2.626876831,2.626867294,2.619056702,2.625231981,2.624917507,0.007065534592,0.007065487094
27.6,24,9.6,2.428152561,2.437842607,2.436697483,2.440016985,2.429907799,2.436934471,2.436279774,0.008127212524,0.008127307519
27.6,25,10,2.2131598,2.224283934,2.221776247,2.225599766,2.21724844,2.224843502,2.222750425,0.009590625763,0.009590578265
27.6,26,10.4,1.972873926,1.98486042,1.982541919,1.983629465,1.976871252,1.983658671,1.982312441,0.009438514709,0.009438419715
27.6,27,10.8,1.707294703,1.718307853,1.71685636,1.716295362,1.71199894,1.717136264,1.716119051,0.00882434845,0.008824253455
27.6,28,11.2,1.416422248,1.423163414,1.422039509,1.422257543,1.417752743,1.423254967,1.421693563,0.005271315575,0.005271387286
27.6,29,11.6,1.100256562,1.101748347,1.100942254,1.100635409,1.100007772,1.100997806,1.100866318,0.0006097555161,0.0007092714077
27.6,30,12,0.7587976456,0.756882906,0.7540689707,0.7560160756,0.7577646971,0.7581065297,0.7565678358,-0.002229809761,0.002229809761
27.6,31,12.4,0.3920454383,0.3891756535,0.3895928264,0.3884805739,0.3918828964,0.3912675381,0.3900799155,-0.001965522766,0.001965540694
27.6,32,12.8,3.328083853e-42,0.005134279374,0.0050701648,0.005250511691,0.005207704846,0.005282286555,0.005188989453,0.005188989453,0.005188989453
28,0,0,0,0.005050121807,0.005366757512,0.005242183805,0.005100980401,0.005311973393,0.005214403383,0.005214403383,0.005214403383
28,1,0.4,0.3977272809,0.3866733313,0.3907901049,0.3899261355,0.3945640028,0.3919402659,0.39077878,-0.006948500872,0.006948512979
28,2,0.8,0.7697947025,0.7536216378,0.76017344,0.7570679784,0.765917778,0.7600192428,0.7593600154,-0.01043468714,0.01043468714
28,3,1.2,1.116202354,1.09950757,1.107573032,1.101284027,1.109897375,1.107641697,1.10518074,-0.01102161407,0.01102161407
28,4,1.6,1.436950088,1.423012495,1.42992413,1.42215395,1.431766272,1.431407094,1.427652717,-0.009297370911,0.009297299199
28,5,2,1.73203814,1.72001338,1.728160501,1.720021844,1.728027463,1.727779508,1.724800467,-0.007237672806,0.007237601094
28,6,2.4,2.001466274,1.991231918,1.999993205,1.994447827,1.998223305,1.998642921,1.996507883,-0.00495839119,0.004958438687
28,7,2.8,2.245234489,2.238277674,2.242761612,2.241039753,2.242805004,2.242501974,2.241477251,-0.003757238388,0.003757286118
28,8,3.2,2.463343143,2.460549116,2.461345434,2.462174177,2.460638285,2.458577156,2.460656643,-0.002686500549,0.002686309861
28,9,3.6,2.655791759,2.652385235,2.65314579,2.653236389,2.653602839,2.650635242,2.652601242,-0.003190517426,0.003190660384
28,10,4,2.822580576,2.819691896,2.818518162,2.818323135,2.822727203,2.817681551,2.81938839,-0.003192186356,0.003250837326
28,11,4.4,2.963709593,2.959993124,2.957423687,2.959708214,2.962993383,2.95795989,2.959615707,-0.004093885422,0.004093932919
28,12,4.8,3.07917881,3.072451353,3.072106361,3.073018789,3.072820663,3.071983814,3.072476149,-0.006702661514,0.006702614017
28,13,5.2,3.168988228,3.16190052,3.158315182,3.160680056,3.160590172,3.159628391,3.160223007,-0.008765220642,0.008765364066
28,14,5.6,3.233137846,3.224803209,3.222951174,3.224723577,3.221648932,3.220501184,3.222925663,-0.010212183,0.0102122305
28,15,6,3.271627426,3.264964581,3.260233164,3.262145996,3.260667324,3.258152246,3.261232853,-0.01039457321,0.01039476413
28,16,6.4,3.284457445,3.277855396,3.273449183,3.276491642,3.274128675,3.271061182,3.274597645,-0.009859800339,0.009860229678
28,17,6.8,3.271627426,3.267782927,3.261743784,3.265230179,3.2644732,3.259683132,3.263782501,-0.007844924927,0.007844781503
28,18,7.2,3.233137846,3.231153965,3.2245996,3.23012805,3.227715015,3.223905325,3.227500439,-0.005637407303,0.0056374548
28,19,7.6,3.168988228,3.168871164,3.164143324,3.167915583,3.167327404,3.165060759,3.166663647,-0.002324581146,0.002324581146
28,20,8,3.07917881,3.082674026,3.077456474,3.081446648,3.07970047,3.080280066,3.080311537,0.001132726669,0.001821661019
28,21,8.4,2.963709593,2.969936848,2.968245745,2.968245268,2.966158628,2.968049526,2.968127489,0.004417896271,0.004417610355
28,22,8.8,2.822580576,2.831067324,2.829993963,2.830963373,2.825618505,2.829777718,2.829484224,0.006903648376,0.006903600879
28,23,9.2,2.655791759,2.666141987,2.667045832,2.665930271,2.658456802,2.664239883,2.664363146,0.008571386337,0.008571195416
28,24,9.6,2.463343143,2.474081039,2.473709106,2.476058722,2.46632576,2.472869396,2.472609043,0.009265899658,0.00926566124
28,25,10,2.245234489,2.257131815,2.255156755,2.258062363,2.250133753,2.257720947,2.255641222,0.01040673256,0.01040663756
28,26,10.4,2.001466274,2.013654947,2.011035919,2.011734962,2.005557537,2.012439966,2.010884523,0.00941824913,0.009418392554
28,27,10.8,1.73203814,1.742672563,1.740604639,1.739802003,1.736161947,1.741146445,1.740077376,0.008039236069,0.008039379492
28,28,11.2,1.436950088,1.442271352,1.440727472,1.441504359,1.436504126,1.442412376,1.440683961,0.003733873367,0.003912234213
28,29,11.6,1.116202354,1.115888476,1.114718914,1.114897132,1.114082813,1.114812732,1.114880085,-0.00132226944,0.001322340919
28,30,12,0.7697947025,0.7660149932,0.7626845241,0.7653021812,0.766551435,0.7672243714,0.765555501,-0.004239201546,0.004239201546
28,31,12.4,0.3977272809,0.3937217891,0.3933405876,0.3922313452,0.3961045146,0.3955640793,0.3941924572,-0.003534823656,0.003534817602
28,32,12.8,0,0.005296952091,0.005381703377,0.005402013659,0.005218179896,0.005425397307,0.005344849546,0.005344849546,0.005344849546
28.4,0,0,0,0.004893792793,0.005259253085,0.005262229592,0.005397815257,0.005656726658,0.005293963477,0.005293963477,0.005293963477
28.4,1,0.4,0.400000006,0.3901406527,0.3939463496,0.3933764696,0.3979039192,0.3946713507,0.3940077424,-0.005992263556,0.005992257502
28.4,2,0.8,0.7780644894,0.7614243627,0.7672790289,0.7643960118,0.7734858394,0.7679591775,0.766908884,-0.01115560532,0.01115560532
28.4,3,1.2,1.130055666,1.112351537,1.119984388,1.113095522,1.122411847,1.120239019,1.117616415,-0.01243925095,0.01243920345
28.4,4,1.6,1.455973268,1.440633655,1.446885705,1.438926458,1.449037313,1.448874235,1.444871545,-0.01110172272,0.01110179443
28.4,5,2,1.755817533,1.742138386,1.750285506,1.742144585,1.750334978,1.750083089,1.746997237,-0.008820295334,0.008820223622
28.4,6,2.4,2.029588461,2.017847061,2.026853323,2.021179199,2.025258541,2.025306463,2.023289204,-0.006299257278,0.006299543194
28.4,7,2.8,2.277285814,2.269070864,2.274223089,2.272985458,2.274367571,2.273808479,2.272891045,-0.004394769669,0.004394722171
28.4,8,3.2,2.49890995,2.495328665,2.496765852,2.498209238,2.496158123,2.493830919,2.496058464,-0.002851486206,0.002851390745
28.4,9,3.6,2.694460392,2.690859795,2.691354275,2.692115307,2.692559004,2.68961978,2.691301823,-0.003158569336,0.003158760024
28.4,10,4,2.863937616,2.860739231,2.859508038,2.859995365,2.864001274,2.859285355,2.860705853,-0.00323176384,0.003257226897
28.4,11,4.4,3.007341385,3.003077745,3.000902891,3.003629923,3.006425381,3.001843452,3.003175974,-0.004165410995,0.004165506456
28.4,12,4.8,3.124671698,3.117094755,3.1171875,3.11844635,3.118467808,3.117440462,3.117727518,-0.006944179535,0.006944322493
28.4,13,5.2,3.215928793,3.208460808,3.205033541,3.207666636,3.207328081,3.206751585,3.207047939,-0.008880853653,0.008880662732
28.4,14,5.6,3.281112194,3.272168875,3.270637751,3.272914171,3.269721508,3.268479347,3.270783901,-0.01032829285,0.01032786351
28.4,15,6,3.320222378,3.31299448,3.308318853,3.310370684,3.309516668,3.307005405,3.309641361,-0.01058101654,0.01058115996
28.4,16,6.4,3.333259106,3.326185465,3.322067976,3.3251791,3.322882175,3.320740461,3.323410749,-0.009848356247,0.009848070331
28.4,17,6.8,3.320222378,3.316285849,3.310472488,3.314083815,3.313451767,3.308638573,3.312586546,-0.007635831833,0.00763587933
28.4,18,7.2,3.281112194,3.279443264,3.273406506,3.278106928,3.276183128,3.273000479,3.276028156,-0.005084037781,0.005084133241
28.4,19,7.6,3.215928793,3.216247082,3.211898565,3.215243816,3.214562893,3.212995529,3.214189529,-0.001739263535,0.001866531326
28.4,20,8,3.124671698,3.128756046,3.123854637,3.127748251,3.126194,3.126533747,3.126617193,0.001945495605,0.002272462938
28.4,21,8.4,3.007341385,3.014327765,3.013056755,3.012590885,3.011009216,3.01225543,3.012648106,0.005306720734,0.005306625273
28.4,22,8.8,2.863937616,2.873425245,2.873022318,2.873263597,2.868072748,2.872023582,2.871961355,0.008023738861,0.008023882285
28.4,23,9.2,2.694460392,2.705914497,2.707406044,2.705632687,2.698271751,2.703647137,2.704174519,0.009714126587,0.009714031592
28.4,24,9.6,2.49890995,2.51068759,2.510894537,2.512854576,2.503168821,2.50927496,2.509376049,0.01046609879,0.01046614628
28.4,25,10,2.277285814,2.289958715,2.288398981,2.290395737,2.283102512,2.290615559,2.28849411,0.01120829582,0.01120848674
28.4,26,10.4,2.029588461,2.042346001,2.039525986,2.039698839,2.034363031,2.04023385,2.039233446,0.009644985199,0.009645080194
28.4,27,10.8,1.755817533,1.766672134,1.764145255,1.763199091,1.759558082,1.764580607,1.763631105,0.007813572884,0.007813501172
28.4,28,11.2,1.455973268,1.461043119,1.459063411,1.460380912,1.454958916,1.460691571,1.459227562,0.003254294395,0.003660059068
28.4,29,11.6,1.130055666,1.129551291,1.127910972,1.128491879,1.126655459,1.12846601,1.128215075,-0.001840591431,0.0018405437
28.4,30,12,0.7780644894,0.7749221921,0.7710960507,0.7737964988,0.7745609283,0.7747753859,0.773830235,-0.00423425436,0.004234278109
28.4,31,12.4,0.400000006,0.397862792,0.396894902,0.3961333036,0.3995025456,0.3983926773,0.3977572322,-0.002242773771,0.002242761897
28.4,32,12.8,0,0.005374492146,0.005439963192,0.005474314094,0.00527538266,0.005069255829,0.00532668177,0.00532668177,0.00532668177
28.8,0,0,0,0.00505576469,0.005215331912,0.005306479521,0.005457341671,0.005385302007,0.00528404396,0.00528404396,0.00528404396
28.8,1,0.4,0.400000006,0.393574357,0.3962240219,0.3961215913,0.4006627798,0.3969962001,0.39671579,-0.003284215927,0.003549325513
28.8,2,0.8,0.7845161557,0.7688119411,0.773793757,0.770596683,0.7807405591,0.7749213576,0.7737728357,-0.01074331999,0.01074329577
28.8,3,1.2,1.142513871,1.124419332,1.131596327,1.123727679,1.134142637,1.131807566,1.129138708,-0.01337516308,0.01337516308
28.8,4,1.6,1.473993301,1.457862735,1.463277698,1.455315828,1.465776443,1.465370893,1.461520791,-0.01247251034,0.01247258205
28.8,5,2,1.778954387,1.763905048,1.771719813,1.763940692,1.772293329,1.771807551,1.768733382,-0.01022100449,0.01022109948
28.8,6,2.4,2.057397127,2.044393778,2.053250551,2.047978163,2.05210638,2.051769972,2.049899817,-0.007497310638,0.007497358136
28.8,7,2.8,2.309321404,2.299880743,2.305570602,2.304729462,2.305879116,2.305447817,2.304301739,-0.005019664764,0.005019855686
28.8,8,3.2,2.534727335,2.529968262,2.532204866,2.534307003,2.531684399,2.529511452,2.531535149,-0.003192186356,0.003192138625
28.8,9,3.6,2.73361516,2.729451656,2.730255604,2.731706381,2.731340647,2.728724957,2.730295897,-0.003319263458,0.003319311189
28.8,10,4,2.905984402,2.901973963,2.901381016,2.902160406,2.905243635,2.900982857,2.902348518,-0.003635883331,0.003636026289
28.8,11,4.4,3.051835299,3.046535492,3.045157909,3.047899723,3.049995899,3.046416759,3.047201157,-0.004634141922,0.004634141922
28.8,12,4.8,3.17116785,3.162172794,3.163003445,3.164678097,3.164383888,3.163655758,3.163578749,-0.007589101791,0.007589054294
28.8,13,5.2,3.263982058,3.254937649,3.252628803,3.255360842,3.254556894,3.2546556,3.254427671,-0.009554386139,0.009554100223
28.8,14,5.6,3.33027792,3.319658995,3.319211006,3.321290016,3.318256378,3.317485094,3.31918025,-0.0110976696,0.0110976221
28.8,15,6,3.370055676,3.36142993,3.358315468,3.359406233,3.358620405,3.356467247,3.358847857,-0.01120781898,0.01120781898
28.8,16,6.4,3.383314848,3.375039577,3.371703386,3.374566078,3.371970654,3.370547533,3.372765779,-0.01054906845,0.01054940186
28.8,17,6.8,3.370055676,3.365014553,3.360121489,3.363405943,3.362515926,3.358397961,3.36189127,-0.008164405823,0.008164500818
28.8,18,7.2,3.33027792,3.327925682,3.322879791,3.326878309,3.324876785,3.322476149,3.3250072,-0.005270719528,0.00527057657
28.8,19,7.6,3.263982058,3.263931036,3.260603189,3.263404369,3.262179852,3.26159668,3.262343168,-0.001638889313,0.001639032387
28.8,20,8,3.17116785,3.175274134,3.171421766,3.174627304,3.172502041,3.173316002,3.173428059,0.00226020813,0.002260398818
28.8,21,8.4,3.051835299,3.058952808,3.058570385,3.057781219,3.055754662,3.057234287,3.057658672,0.005823373795,0.005823373795
28.8,22,8.8,2.905984402,2.915818691,2.916377068,2.916479349,2.910534143,2.915105581,2.91486311,0.008878707886,0.008878564462
28.8,23,9.2,2.73361516,2.745913029,2.747873068,2.746085644,2.738163233,2.743802547,2.744367599,0.0107524395,0.0107523445
28.8,24,9.6,2.534727335,2.547511101,2.547867537,2.549727917,2.540228844,2.546153545,2.546297789,0.01157045364,0.01157045364
28.8,25,10,2.309321404,2.32279563,2.321451187,2.322602272,2.315880299,2.322840452,2.321114063,0.01179265976,0.01179256476
28.8,26,10.4,2.057397127,2.070713043,2.066987514,2.067605734,2.062819004,2.068051815,2.06723547,0.009838342667,0.009838295169
28.8,27,10.8,1.778954387,1.790263534,1.786315322,1.785429478,1.782687068,1.786942363,1.7863276,0.007373213768,0.007373166271
28.8,28,11.2,1.473993301,1.479243875,1.475592971,1.477202415,1.473078966,1.477458477,1.476515293,0.00252199173,0.00288777356
28.8,29,11.6,1.142513871,1.142481685,1.139069557,1.1406914,1.139024854,1.140335679,1.140320539,-0.002193331718,0.002193236258
28.8,30,12,0.7845161557,0.7831939459,0.7778557539,0.780878365,0.7820101976,0.7812603116,0.7810396552,-0.003476500511,0.003476440907
28.8,31,12.4,0.400000006,0.4014019966,0.3994903862,0.3991982639,0.4022083879,0.4007277489,0.4006053507,0.0006053447723,0.001129895449
28.8,32,12.8,0,0.005523819011,0.005441308022,0.005320264027,0.005426778458,0.005334176123,0.005409269128,0.005409269128,0.005409269128
29.2,0,0,0,0.005241755396,0.005141444504,0.005259407684,0.005496289581,0.005351148546,0.005298009142,0.005298009142,0.005298009142
29.2,1,0.4,0.400000006,0.3963753283,0.3985809386,0.3982049227,0.4033798873,0.3994475603,0.3991977572,-0.0008022487164,0.002154231071
29.2,2,0.8,0.7909677625,0.775578022,0.7798281312,0.7757370472,0.7873944044,0.780471921,0.7798018456,-0.01116591692,0.01116585732
29.2,3,1.2,1.154972196,1.135609388,1.142314672,1.13348639,1.145422578,1.141961932,1.139758945,-0.01521325111,0.01521320362
29.2,4,1.6,1.492013335,1.474177241,1.479198575,1.470495343,1.481814742,1.480769277,1.477290988,-0.01472234726,0.01472229976
29.2,5,2,1.802091241,1.785365343,1.792765021,1.784816027,1.793692946,1.792913914,1.789910674,-0.01218056679,0.012180591
29.2,6,2.4,2.085205793,2.071122408,2.079403639,2.074433804,2.078896046,2.07782197,2.07633543,-0.008870363235,0.008870219812
29.2,7,2.8,2.341356993,2.331406116,2.337074518,2.336619854,2.337874651,2.336853743,2.335965872,-0.005391120911,0.005391216371
29.2,8,3.2,2.570544958,2.565412521,2.567626476,2.570475101,2.5679636,2.564977169,2.567290783,-0.003254175186,0.003253984498
29.2,9,3.6,2.77276969,2.768676758,2.769313097,2.771765947,2.770812988,2.768260479,2.769765854,-0.003003835678,0.003003835678
29.2,10,4,2.948031187,2.943704367,2.943493605,2.945214033,2.94710803,2.942973614,2.944498777,-0.003532409668,0.003532457398
29.2,11,4.4,3.096329212,3.090302467,3.089705467,3.092889547,3.093720436,3.090960026,3.091515779,-0.004813432693,0.004813623615
29.2,12,4.8,3.217664003,3.208555222,3.209244251,3.211918354,3.209909439,3.210463762,3.210018158,-0.007645845413,0.007645797916
29.2,13,5.2,3.312035561,3.302440643,3.30074811,3.303530693,3.302178144,3.303138256,3.302407026,-0.009628534317,0.009628390893
29.2,14,5.6,3.379443884,3.368511915,3.368149519,3.370281935,3.367035151,3.36737752,3.368271351,-0.01117253304,0.01117267646
29.2,15,6,3.419888735,3.410637856,3.408496618,3.409282923,3.407745838,3.406977654,3.408627987,-0.01126074791,0.01126055699
29.2,16,6.4,3.433370352,3.425127506,3.422194004,3.424520016,3.42148757,3.421301365,3.422925949,-0.01044440269,0.01044425927
29.2,17,6.8,3.419888735,3.414701462,3.410574913,3.41293478,3.411713362,3.409080267,3.411800861,-0.008087873459,0.008087778464
29.2,18,7.2,3.379443884,3.377315998,3.373119116,3.375981331,3.373976469,3.3725245,3.374583483,-0.004860401154,0.004860401154
29.2,19,7.6,3.312035561,3.312232494,3.309962988,3.312114954,3.31033659,3.310495377,3.311028242,-0.001007318497,0.001117610955
29.2,20,8,3.217664003,3.222149134,3.219455481,3.222117662,3.218797684,3.220785618,3.220661163,0.002997159958,0.002997112228
29.2,21,8.4,3.096329212,3.104308367,3.104628086,3.103461266,3.100525856,3.102638245,3.103112459,0.006783246994,0.006783151533
29.2,22,8.8,2.948031187,2.958580256,2.960119247,2.960194349,2.95293498,2.958120584,2.957989931,0.009958744049,0.009958696552
29.2,23,9.2,2.77276969,2.786008596,2.788520575,2.786794662,2.778026104,2.784403086,2.7847507,0.01198101044,0.01198091544
29.2,24,9.6,2.570544958,2.584346771,2.584894657,2.586280584,2.577178478,2.582713604,2.583082914,0.01253795624,0.01253786124
29.2,25,10,2.341356993,2.355548143,2.354132652,2.354336739,2.34860158,2.355204105,2.353564501,0.01220750809,0.01220765151
29.2,26,10.4,2.085205793,2.098506927,2.094000101,2.094304562,2.090711594,2.095598698,2.094624281,0.009418487549,0.009418582544
29.2,27,10.8,1.802091241,1.812819958,1.807593465,1.806603074,1.805053592,1.808695316,1.808153152,0.006061911583,0.006061839871
29.2,28,11.2,1.492013335,1.495953202,1.490994215,1.492883921,1.49040401,1.493255734,1.492698312,0.0006849765778,0.001736259437
29.2,29,11.6,1.154972196,1.153659105,1.149159312,1.151984453,1.15057683,1.150528193,1.151181579,-0.003790616989,0.003790616989
29.2,30,12,0.7909677625,0.7893520594,0.7836988568,0.787358284,0.7888512015,0.7868747711,0.7872270346,-0.003740727901,0.003740727901
29.2,31,12.4,0.400000006,0.4039346278,0.4017444849,0.4019777477,0.4045327902,0.4028142691,0.403000772,0.003000766039,0.003000777913
29.2,32,12.8,0,0.005451779813,0.005427192897,0.005397636443,0.005538964644,0.005501188338,0.005463352427,0.005463352427,0.005463352427
29.6,0,0,0,0.005247462075,0.005160540342,0.005191702396,0.005590196699,0.005299396813,0.005297859665,0.005297859665,0.005297859665
29.6,1,0.4,0.400000006,0.3991286159,0.4008873403,0.4002353549,0.4059734643,0.4014732838,0.4015396237,0.001539617777,0.001888161874
29.6,2,0.8,0.7974193692,0.7822271585,0.7856491804,0.7808009386,0.7940670252,0.7857900858,0.7857068181,-0.01171255112,0.01171249151
29.6,3,1.2,1.16743052,1.146354914,1.15273118,1.142990947,1.15643847,1.151675463,1.150038123,-0.01739239693,0.01739232615
29.6,4,1.6,1.510033369,1.489902377,1.494813323,1.485554338,1.497773528,1.495590806,1.492726922,-0.01730644703,0.01730649546
29.6,5,2,1.825227976,1.806441307,1.813552737,1.805274606,1.814871311,1.81345427,1.810718894,-0.01450908184,0.01450912934
29.6,6,2.4,2.11301446,2.098132372,2.105226755,2.100705624,2.105744839,2.103623867,2.102686644,-0.01032781601,0.01032776851
29.6,7,2.8,2.373392582,2.362795353,2.368407726,2.368052244,2.369849205,2.367878914,2.367396832,-0.005995750427,0.005995893385
29.6,8,3.2,2.606362581,2.601146936,2.603067398,2.606688738,2.604153633,2.60023284,2.603057861,-0.003304719925,0.003435134888
29.6,9,3.6,2.811924219,2.8079772,2.808450699,2.811749697,2.81046176,2.807427645,2.8092134,-0.002710819244,0.002710819244
29.6,10,4,2.990077734,2.985491514,2.985621452,2.988445282,2.989059925,2.985010147,2.986725569,-0.003352165222,0.003352069762
29.6,11,4.4,3.140823126,3.134537697,3.134396791,3.137892723,3.137388706,3.135807991,3.136004925,-0.004818201065,0.004818344023
29.6,12,4.8,3.264160156,3.255123377,3.255605698,3.25935483,3.255642653,3.257477045,3.256640673,-0.007519483566,0.007519436069
29.6,13,5.2,3.360088825,3.350296736,3.34909749,3.352194309,3.349858999,3.352025509,3.350694656,-0.009394168854,0.009394216351
29.6,14,5.6,3.42860961,3.417671919,3.41726923,3.419739246,3.415888309,3.4179883,3.417711258,-0.01089835167,0.01089820825
29.6,15,6,3.469721794,3.460367203,3.458780766,3.459648132,3.457207203,3.458373785,3.458875179,-0.01084661484,0.01084637642
29.6,16,6.4,3.483425856,3.475927353,3.472975016,3.475040436,3.471119642,3.472753048,3.473562956,-0.00986289978,0.009862756357
29.6,17,6.8,3.469721794,3.464920282,3.46126461,3.463382244,3.461138964,3.460149288,3.462170839,-0.007550954819,0.0075507164
29.6,18,7.2,3.42860961,3.42687273,3.423578501,3.425721169,3.423161507,3.423260927,3.424519062,-0.004090547562,0.004090643022
29.6,19,7.6,3.360088825,3.361095428,3.35946393,3.361450672,3.358636618,3.359376907,3.360004902,-8.392333984e-05,0.001031494117
29.6,20,8,3.264160156,3.269649029,3.26772666,3.269695997,3.265291214,3.2683599,3.268144608,0.003984451294,0.003984403796
29.6,21,8.4,3.140823126,3.149659157,3.150801659,3.149451256,3.145267248,3.148406267,3.148717165,0.007894039154,0.007893991657
29.6,22,8.8,2.990077734,3.001615286,3.004089832,3.003866911,2.995208502,3.001730442,3.001302242,0.01122450829,0.01122446079
29.6,23,9.2,2.811924219,2.826157808,2.829189301,2.827287197,2.817847013,2.825204372,2.8251369,0.01321268082,0.01321291924
29.6,24,9.6,2.606362581,2.62094903,2.62191081,2.622676373,2.614139318,2.61998868,2.619932652,0.01357007027,0.01357026119
29.6,25,10,2.373392582,2.387994051,2.386708021,2.385614157,2.381160021,2.387336493,2.385762691,0.01237010956,0.01236996613
29.6,26,10.4,2.11301446,2.125808001,2.120966196,2.120956182,2.118528843,2.122938871,2.121839762,0.008825302124,0.0088251587
29.6,27,10.8,1.825227976,1.834675312,1.828510046,1.827763319,1.827410221,1.830125928,1.829697013,0.004469037056,0.004468989559
29.6,28,11.2,1.510033369,1.512243032,1.505894542,1.508472919,1.507429004,1.508671165,1.50854218,-0.001491189003,0.002375102136
29.6,29,11.6,1.16743052,1.164407969,1.15877986,1.162900209,1.161827564,1.16046524,1.161676168,-0.005754351616,0.005754351616
29.6,30,12,0.7974193692,0.7951189876,0.7892454267,0.7937070727,0.7956470847,0.7922025323,0.7931842208,-0.00423514843,0.00423514843
29.6,31,12.4,0.400000006,0.4061916471,0.4037875533,0.4048502743,0.406947732,0.4047837853,0.4053122103,0.005312204361,0.005312192254
29.6,32,12.8,0,0.005328725558,0.005487464368,0.005447737873,0.005668893456,0.005462393165,0.005479042884,0.005479042884,0.005479042884
30,0,0,0,0.005249799229,0.005222916603,0.005119155161,0.005539100617,0.0051914379,0.005264481995,0.005264481995,0.005264481995
30,1,0.4,0.400000006,0.4015757143,0.4032030404,0.402099669,0.4080901146,0.4033854604,0.4036707878,0.003670781851,0.003670793725
30,2,0.8,0.8000000119,0.7883712649,0.7913575172,0.7857142091,0.7993843555,0.7910400629,0.7911734581,-0.008826553822,0.008826529607
30,3,1.2,1.176847339,1.156896472,1.162999272,1.152129173,1.166103125,1.161058784,1.159837484,-0.01700985432,0.01700997353
30,4,1.6,1.525779963,1.505344868,1.510269403,1.500377059,1.51262188,1.510023355,1.507727265,-0.01805269718,0.01805264875
30,5,2,1.846798062,1.827345729,1.834204555,1.82546258,1.83552289,1.833834291,1.831274033,-0.01552402973,0.01552405395
30,6,2.4,2.1399014,2.124830246,2.13099122,2.126534939,2.132166624,2.129451752,2.128794909,-0.01110649109,0.01110644359
30,7,2.8,2.405090332,2.3938241,2.399739265,2.399329901,2.401600122,2.398966789,2.398691893,-0.006398439407,0.006398296449
30,8,3.2,2.642364502,2.636563063,2.638558388,2.642912388,2.640651226,2.63569212,2.638875484,-0.003489017487,0.003708219621
30,9,3.6,2.851724148,2.847578526,2.84766674,2.851681948,2.850625753,2.846436262,2.848798037,-0.002926111221,0.00292630191
30,10,4,3.033169031,3.027507067,3.027838707,3.03168726,3.031648874,3.027213812,3.029179096,-0.003989934921,0.003989887424
30,11,4.4,3.18669939,3.179213524,3.179285526,3.183013201,3.182300091,3.180481195,3.180858612,-0.005840778351,0.00584068289
30,12,4.8,3.312315226,3.301878452,3.302129984,3.306991577,3.302635193,3.304741144,3.303675413,-0.008639812469,0.008639955893
30,13,5.2,3.410016298,3.398523331,3.397683382,3.401186705,3.398436785,3.401222467,3.399410725,-0.01060557365,0.01060576458
30,14,5.6,3.479802847,3.467386246,3.466626644,3.469469309,3.466212749,3.468882561,3.467715502,-0.01208734512,0.01208734512
30,15,6,3.521674871,3.51083684,3.509338617,3.510371447,3.507940769,3.510137558,3.509725094,-0.0119497776,0.0119498251
30,16,6.4,3.535632133,3.526881933,3.523964405,3.525608301,3.521947861,3.524626017,3.524605513,-0.01102662086,0.01102642994
30,17,6.8,3.521674871,3.515214205,3.512255669,3.514093161,3.511744499,3.511523247,3.512966156,-0.008708715439,0.008708715439
30,18,7.2,3.479802847,3.477134466,3.474330664,3.475729227,3.473392963,3.474143744,3.47494626,-0.004856586456,0.004856633954
30,19,7.6,3.410016298,3.410431623,3.409291744,3.410809517,3.407614231,3.408583641,3.409346104,-0.0006701946259,0.00115356443
30,20,8,3.312315226,3.317071676,3.316250563,3.317507267,3.312842607,3.315823555,3.315898895,0.003583669662,0.003583908081
30,21,8.4,3.18669939,3.194881678,3.197160959,3.195604086,3.190399885,3.194244146,3.194458246,0.00775885582,0.007758760359
30,22,8.8,3.033169031,3.044698954,3.048218727,3.047379255,3.038060188,3.04541707,3.044754744,0.01158571243,0.01158580743
30,23,9.2,2.851724148,2.866419554,2.870029926,2.867621183,2.858092308,2.86593771,2.865620136,0.01389598846,0.01389598846
30,24,9.6,2.642364502,2.657576323,2.659038305,2.658846378,2.650857687,2.657087803,2.656681538,0.01431703568,0.01431679726
30,25,10,2.405090332,2.419891834,2.419366121,2.416688442,2.41347456,2.419253826,2.417734861,0.01264452934,0.01264462434
30,26,10.4,2.1399014,2.15244627,2.147880316,2.147556782,2.145401001,2.150017262,2.148660183,0.00875878334,0.008758926764
30,27,10.8,1.846798062,1.855603933,1.84940052,1.84862113,1.848542213,1.851006985,1.850634933,0.003836870193,0.003836893942
30,28,11.2,1.525779963,1.527924895,1.520692229,1.523707151,1.522981882,1.523730755,1.523807406,-0.001972556114,0.002830553101
30,29,11.6,1.176847339,1.174300909,1.168269992,1.173475266,1.171598077,1.170077205,1.171544313,-0.005303025246,0.005303048994
30,30,12,0.8000000119,0.8005108237,0.794691205,0.7999207377,0.8012830615,0.7973328233,0.7987477183,-0.001252293587,0.001969826175
30,31,12.4,0.400000006,0.4083230793,0.4057614207,0.407371819,0.409122467,0.4068263471,0.4074810147,0.007481008768,0.007481020875
30,32,12.8,1.948904201e-34,0.005535767414,0.005545865744,0.005488462746,0.005379121751,0.005654599518,0.005520763341,0.005520763341,0.005520763341
30.4,0,0,0,0.005307638086,0.005372278392,0.005158003885,0.005622398108,0.005222588778,0.005336581729,0.005336581729,0.005336581729
30.4,1,0.4,0.400000006,0.4037949741,0.4054788053,0.4035541117,0.4090330303,0.4053558707,0.4054433703,0.005443364382,0.005443352275
30.4,2,0.8,0.8000000119,0.7942074537,0.79690063,0.790186584,0.8027956486,0.7961218357,0.7960424423,-0.003957569599,0.005075836089
30.4,3,1.2,1.184236407,1.167115688,1.173065782,1.160906196,1.174053788,1.17029047,1.169086337,-0.01515007019,0.01515002269
30.4,4,1.6,1.540010929,1.520381451,1.525513649,1.5149194,1.526340961,1.524336815,1.522298455,-0.01771247387,0.01771247387
30.4,5,2,1.867323518,1.84808588,1.854653716,1.84494257,1.855789542,1.853822947,1.851458907,-0.01586461067,0.01586458646
30.4,6,2.4,2.166173935,2.151170731,2.156645298,2.151645184,2.158359289,2.155409098,2.15464592,-0.01152801514,0.01152801514
30.4,7,2.8,2.436562538,2.424700975,2.430943012,2.430768967,2.43340683,2.429878473,2.429939747,-0.00662279129,0.006622886751
30.4,8,3.2,2.678489208,2.671733856,2.673939228,2.678554296,2.67749691,2.671386242,2.674622059,-0.003867149353,0.003893136978
30.4,9,3.6,2.891953945,2.88715744,2.886786699,2.891688585,2.891721964,2.885659695,2.888602734,-0.003351211548,0.00335106859
30.4,10,4,3.076956749,3.069578409,3.070023298,3.075176477,3.075311422,3.069683552,3.071954727,-0.00500202179,0.00500211725
30.4,11,4.4,3.233497381,3.223994255,3.224134684,3.228994131,3.228431463,3.225396156,3.22619009,-0.007307291031,0.007307243533
30.4,12,4.8,3.361576319,3.348629236,3.348625422,3.35510993,3.351891518,3.352190256,3.351289272,-0.01028704643,0.01028704643
30.4,13,5.2,3.461193085,3.446989059,3.446267366,3.450992823,3.448646307,3.45078516,3.448736191,-0.01245689392,0.01245694142
30.4,14,5.6,3.532348156,3.51721859,3.515993834,3.51979661,3.518306017,3.519994974,3.518262148,-0.01408600807,0.0140861515
30.4,15,6,3.575041056,3.561397076,3.559914589,3.561502218,3.560539007,3.561568022,3.560984135,-0.01405692101,0.01405687351
30.4,16,6.4,3.589272022,3.578103542,3.575017929,3.576622248,3.574578524,3.576478243,3.576159954,-0.01311206818,0.01311192475
30.4,17,6.8,3.575041056,3.565971375,3.563287258,3.56515646,3.563570023,3.563131332,3.564223528,-0.01081752777,0.01081776619
30.4,18,7.2,3.532348156,3.527857065,3.525111198,3.525992393,3.524237394,3.525174856,3.525674343,-0.006673812866,0.006673574448
30.4,19,7.6,3.461193085,3.459975719,3.459193707,3.460499287,3.457458496,3.458072424,3.459040165,-0.002152919769,0.002153158188
30.4,20,8,3.361576319,3.364794731,3.364787817,3.365818739,3.361252308,3.363665581,3.364063978,0.002487659454,0.002617120743
30.4,21,8.4,3.233497381,3.240361691,3.243481398,3.241826296,3.236802816,3.240309238,3.24055624,0.007058858871,0.007058906369
30.4,22,8.8,3.076956749,3.08788228,3.092314482,3.090765238,3.082412243,3.088900805,3.088454962,0.01149821281,0.01149826031
30.4,23,9.2,2.891953945,2.90679431,2.910811424,2.90820241,2.899574518,2.906630278,2.906402588,0.01444864273,0.01444864273
30.4,24,9.6,2.678489208,2.694165707,2.696089506,2.69457531,2.687885761,2.69421196,2.693385601,0.01489639282,0.01489644032
30.4,25,10,2.436562538,2.451858521,2.451975107,2.447918892,2.445159674,2.451245546,2.449631453,0.01306891441,0.01306900941
30.4,26,10.4,2.166173935,2.178845167,2.174660444,2.17374897,2.171783924,2.17701149,2.175209999,0.009036064148,0.009036064148
30.4,27,10.8,1.867323518,1.876125693,1.870127678,1.868800044,1.868474245,1.871703506,1.871046305,0.003722786903,0.003722715424
30.4,28,11.2,1.540010929,1.543156743,1.535329938,1.538525224,1.536451459,1.538181901,1.538329005,-0.001681923866,0.002940201666
30.4,29,11.6,1.184236407,1.183926225,1.17759347,1.183059931,1.17927742,1.179427981,1.180657029,-0.003579378128,0.003579401877
30.4,30,12,0.8000000119,0.8057785034,0.7999869585,0.8053838015,0.8047420382,0.8021473885,0.8036077619,0.003607749939,0.003612947417
30.4,31,12.4,0.400000006,0.4103630185,0.4076578021,0.4092258215,0.4099939466,0.4083088636,0.4091098905,0.009109884501,0.009109884501
30.4,32,12.8,4.785568942e-35,0.00575242145,0.005578875542,0.005549412221,0.005539638922,0.005825705826,0.005649210885,0.005649210885,0.005649210885
30.8,0,0,0,0.005766595714,0.005581490695,0.005439474247,0.005695559084,0.005469560623,0.005590536166,0.005590536166,0.005590536166
30.8,1,0.4,0.400000006,0.4056895673,0.407723546,0.4054473639,0.4098023474,0.4070840478,0.4071493745,0.007149368525,0.007149368525
30.8,2,0.8,0.8000000119,0.7995790243,0.8020938039,0.7942771316,0.8059961796,0.8006768227,0.8005245924,0.0005245804787,0.002982127713
30.8,3,1.2,1.191625595,1.176782131,1.182482123,1.169440985,1.181815982,1.179045916,1.177913427,-0.01371216774,0.01371216774
30.8,4,1.6,1.554241896,1.535044551,1.540323138,1.528739214,1.539726377,1.537891746,1.536345005,-0.01789689064,0.01789689064
30.8,5,2,1.887848973,1.868344903,1.874435782,1.863871098,1.87577188,1.87319231,1.871123075,-0.01672589779,0.01672577858
30.8,6,2.4,2.192446709,2.177186728,2.18182826,2.176862717,2.184371233,2.180456638,2.180140972,-0.01230573654,0.01230559312
30.8,7,2.8,2.468034983,2.4556005,2.461961031,2.462209225,2.464976072,2.460744381,2.461098194,-0.006936788559,0.006936741062
30.8,8,3.2,2.714614153,2.706900597,2.70926404,2.715069056,2.714282513,2.707123995,2.710527897,-0.004086256027,0.004268073943
30.8,9,3.6,2.932183743,2.927045584,2.925943136,2.932057381,2.932786703,2.925321102,2.928630829,-0.003552913666,0.003794145538
30.8,10,4,3.120744228,3.112017393,3.11212945,3.118942022,3.119146824,3.112650394,3.11497736,-0.005766868591,0.005767011549
30.8,11,4.4,3.28029561,3.269119024,3.268928289,3.275550842,3.274607182,3.27106905,3.271854877,-0.008440732956,0.008440732956
30.8,12,4.8,3.410837412,3.3963902,3.395421267,3.404396772,3.401362896,3.400290489,3.399571896,-0.01126551628,0.01126508694
30.8,13,5.2,3.512369871,3.496706724,3.495198488,3.501595497,3.499185801,3.500971079,3.498731613,-0.01363825798,0.01363835298
30.8,14,5.6,3.584893227,3.568115234,3.56553936,3.572170019,3.570610523,3.571644306,3.569615841,-0.01527738571,0.01527733821
30.8,15,6,3.62840724,3.612980366,3.6109128,3.614638567,3.613310337,3.613967896,3.613161802,-0.01524543762,0.0152452467
30.8,16,6.4,3.642911911,3.630299568,3.626386404,3.630144596,3.627319098,3.629348278,3.62869978,-0.0142121315,0.01421232242
30.8,17,6.8,3.62840724,3.617829323,3.614701986,3.618423462,3.615511894,3.615656614,3.616424561,-0.01198267937,0.01198258437
30.8,18,7.2,3.584893227,3.578915119,3.576433182,3.578465223,3.575244427,3.577227831,3.577257156,-0.007636070251,0.007636070251
30.8,19,7.6,3.512369871,3.510234118,3.509409666,3.511880875,3.507434845,3.508333206,3.509458542,-0.002911329269,0.002911329269
30.8,20,8,3.410837412,3.413191795,3.41355896,3.414638996,3.409791946,3.412011623,3.412638903,0.001801490784,0.002219438553
30.8,21,8.4,3.28029561,3.286368132,3.289997816,3.288598061,3.283226013,3.286368847,3.286911726,0.00661611557,0.006616163068
30.8,22,8.8,3.120744228,3.131597519,3.136453629,3.133902311,3.126734495,3.132513046,3.132240295,0.01149606705,0.01149597205
30.8,23,9.2,2.932183743,2.947454929,2.951834679,2.9472332,2.940985441,2.947038651,2.946909428,0.01472568512,0.01472563762
30.8,24,9.6,2.714614153,2.730940104,2.73336792,2.729652166,2.724881887,2.730647564,2.729897976,0.01528382301,0.01528377552
30.8,25,10,2.468034983,2.483631849,2.484621763,2.478577137,2.476716757,2.482511759,2.481211901,0.01317691803,0.01317687053
30.8,26,10.4,2.192446709,2.205122232,2.201071978,2.199141741,2.198124647,2.202870369,2.201266289,0.008819580078,0.008819485083
30.8,27,10.8,1.887848973,1.895876646,1.89055419,1.887730241,1.888161063,1.891512156,1.890766859,0.00291788578,0.002965378808
30.8,28,11.2,1.554241896,1.557337403,1.549506545,1.551117778,1.549625993,1.552448034,1.552007079,-0.002234816551,0.003472947981
30.8,29,11.6,1.191625595,1.19304204,1.186257124,1.190671802,1.186571002,1.188192725,1.188946962,-0.002678632736,0.003245234489
30.8,30,12,0.8000000119,0.8106640577,0.8048207164,0.8093503714,0.8080952764,0.8064782023,0.8078817129,0.007881700993,0.0078817131
30.8,31,12.4,0.400000006,0.4120717645,0.4092153311,0.4104233086,0.4107208848,0.4099133611,0.4104689062,0.0104689002,0.01046892442
30.8,32,12.8,1.470347249e-34,0.006217755843,0.005699314177,0.005646852776,0.005717701279,0.005901549011,0.005836634431,0.005836634431,0.005836634431
31.2,0,0,0,0.005791416392,0.005903013051,0.005773033015,0.00583793968,0.00573361665,0.005807803478,0.005807803478,0.005807803478
31.2,1,0.4,0.400000006,0.4077385366,0.4096959233,0.4073929787,0.4106217325,0.4088039398,0.4088506103,0.008850604296,0.008850616403
31.2,2,0.8,0.8000000119,0.8040025234,0.8069896698,0.7982699871,0.809047699,0.8050325513,0.8046685457,0.004668533802,0.005360484123
31.2,3,1.2,1.199014783,1.184972405,1.191419363,1.177662611,1.189525723,1.187425375,1.186201096,-0.01281368732,0.01281368732
31.2,4,1.6,1.568472862,1.547408462,1.554586768,1.542326808,1.552868128,1.550874949,1.549612999,-0.01885986328,0.01885983907
31.2,5,2,1.90837431,1.886347532,1.894159079,1.882648468,1.89537394,1.891943812,1.890094519,-0.01827979088,0.01827974245
31.2,6,2.4,2.218719244,2.201858521,2.206600428,2.201785564,2.21011281,2.20472002,2.205015659,-0.01370358467,0.01370377559
31.2,7,2.8,2.499507427,2.486122847,2.493097067,2.493160009,2.496351957,2.490840197,2.491914272,-0.007593154907,0.007593011949
31.2,8,3.2,2.750738859,2.742030859,2.744689941,2.751314878,2.750821829,2.742518902,2.746275425,-0.004463434219,0.004727172665
31.2,9,3.6,2.972413778,2.966585636,2.964997053,2.972467422,2.973651171,2.96474576,2.96848917,-0.003924608231,0.004440784454
31.2,10,4,3.164531946,3.15574646,3.154364586,3.163219452,3.162882328,3.155689001,3.158380508,-0.006151437759,0.006151580717
31.2,11,4.4,3.327093601,3.315749407,3.313899279,3.322352886,3.320759058,3.317103386,3.31797266,-0.009120941162,0.009120797738
31.2,12,4.8,3.460098505,3.445536613,3.4424963,3.453669786,3.450812817,3.448670864,3.448237181,-0.01186132431,0.01186122932
31.2,13,5.2,3.563546658,3.547991753,3.5443151,3.553078651,3.549962282,3.551517725,3.54937315,-0.01417350769,0.01417355519
31.2,14,5.6,3.637438297,3.621663809,3.615865469,3.625025988,3.623067379,3.624122381,3.621948957,-0.01548933983,0.01548929233
31.2,15,6,3.681773424,3.66696763,3.662387609,3.66852951,3.66624856,3.667407751,3.666308165,-0.01546525955,0.01546521205
31.2,16,6.4,3.696551561,3.684999704,3.678364038,3.684242249,3.680285931,3.682954311,3.682169437,-0.01438212395,0.01438231487
31.2,17,6.8,3.681773424,3.671984911,3.666613102,3.672280312,3.66775322,3.669199944,3.669566393,-0.01220703125,0.01220712624
31.2,18,7.2,3.637438297,3.632283211,3.628064632,3.631410837,3.626625299,3.629901886,3.62965703,-0.007781267166,0.007781124208
31.2,19,7.6,3.563546658,3.562389851,3.560186625,3.563406229,3.557718992,3.558933496,3.560527086,-0.003019571304,0.003019619035
31.2,20,8,3.460098505,3.463213205,3.462932587,3.463710308,3.458528996,3.460666418,3.46181035,0.001711845398,0.002339601517
31.2,21,8.4,3.327093601,3.333786964,3.336517334,3.33544445,3.329668999,3.332633257,3.333610058,0.006516456604,0.006516599562
31.2,22,8.8,3.164531946,3.175914526,3.180658102,3.176989317,3.170895576,3.176291227,3.176149845,0.01161789894,0.01161780395
31.2,23,9.2,2.972413778,2.988082647,2.993252993,2.986562252,2.982335329,2.987602234,2.987566948,0.01515316963,0.01515331306
31.2,24,9.6,2.750738859,2.767585754,2.770843506,2.765044451,2.761787176,2.767406464,2.766533375,0.01579451561,0.0157946106
31.2,25,10,2.499507427,2.514348269,2.517384052,2.509286404,2.508141041,2.513662577,2.512564421,0.01305699348,0.01305704098
31.2,26,10.4,2.218719244,2.22951889,2.227242947,2.223819733,2.224183321,2.228551388,2.226663113,0.007943868637,0.007944012061
31.2,27,10.8,1.90837431,1.914058924,1.910461307,1.906206369,1.907549739,1.910886288,1.909832358,0.00145804882,0.002655219985
31.2,28,11.2,1.568472862,1.569215894,1.563093662,1.563575268,1.562484145,1.565679073,1.564809561,-0.003663301468,0.003960466478
31.2,29,11.6,1.199014783,1.199692607,1.194127321,1.197872043,1.193531752,1.19640398,1.196325541,-0.002689242363,0.002960372018
31.2,30,12,0.8000000119,0.8130481243,0.8090850711,0.8127951622,0.8112920523,0.8104326129,0.8113306165,0.01133060455,0.01133059245
31.2,31,12.4,0.400000006,0.4125498533,0.4105231762,0.4116689563,0.4113608599,0.4111328721,0.4114471376,0.01144713163,0.01144713722
31.2,32,12.8,2.652083461e-40,0.006195516326,0.005828715861,0.006065415218,0.005898638628,0.00587791577,0.005973240826,0.005973240826,0.005973240826
31.6,0,0,0,0.005830295384,0.00636934489,0.005387712736,0.006048202515,0.005752101541,0.005877531134,0.005877531134,0.005877531134
31.6,1,0.4,0.400000006,0.4095882773,0.4116087556,0.4088972807,0.4115066826,0.4102131128,0.4103628099,0.01036280394,0.01036281604
31.6,2,0.8,0.8000000119,0.8081161976,0.8107253313,0.8013755083,0.8117787838,0.8090422153,0.8082076311,0.00820761919,0.008207594976
31.6,3,1.2,1.200000048,1.192737222,1.199212909,1.184810877,1.196956873,1.195477724,1.193839073,-0.006160974503,0.006160927005
31.6,4,1.6,1.577777743,1.559612393,1.567001462,1.555009604,1.565757275,1.563451052,1.562166452,-0.01561129093,0.01561138593
31.6,5,2,1.925333381,1.903982401,1.912825823,1.901027322,1.91453433,1.909976482,1.908469439,-0.01686394215,0.01686410978
31.6,6,2.4,2.242666721,2.225989819,2.231327534,2.225976229,2.235543013,2.228825331,2.22953248,-0.0131342411,0.0131343361
31.6,7,2.8,2.529777765,2.516433477,2.524331808,2.523597479,2.527616501,2.520692587,2.52253437,-0.007243394852,0.007243394852
31.6,8,3.2,2.786666632,2.776810646,2.780934095,2.786857605,2.787068367,2.777608156,2.781855822,-0.004810810089,0.005047941115
31.6,9,3.6,3.013333321,3.006382465,3.00493145,3.013424873,3.014498472,3.004038572,3.008655071,-0.004678249359,0.005180835724
31.6,10,4,3.209777832,3.199416637,3.1974895,3.208175182,3.206582308,3.199083805,3.20214963,-0.007628202438,0.007628345396
31.6,11,4.4,3.375999928,3.36240387,3.3600595,3.36973834,3.367136002,3.363479853,3.364563704,-0.01143622398,0.0114364149
31.6,12,4.8,3.511999846,3.494781256,3.490936518,3.504387856,3.500348806,3.497468472,3.497584581,-0.01441526413,0.01441526413
31.6,13,5.2,3.617777586,3.599542618,3.594815016,3.606159687,3.601183176,3.602346182,3.600809574,-0.01696801186,0.01696825027
31.6,14,5.6,3.693333149,3.675532818,3.667246819,3.679676771,3.675713539,3.676925898,3.675019026,-0.01831412315,0.01831397973
31.6,15,6,3.738666534,3.721502304,3.714149714,3.724119186,3.71953702,3.721178532,3.720097303,-0.01856923103,0.0185691826
31.6,16,6.4,3.753777742,3.740232706,3.731238365,3.739563704,3.733662367,3.737338305,3.736407042,-0.01737070084,0.01737065241
31.6,17,6.8,3.738666534,3.726582289,3.720256329,3.727176428,3.720254898,3.723769426,3.723608017,-0.01505851746,0.01505866088
31.6,18,7.2,3.693333149,3.686206341,3.681512833,3.685351849,3.678506613,3.683093309,3.682934284,-0.01039886475,0.01039895974
31.6,19,7.6,3.617777586,3.615134954,3.612666845,3.615042448,3.608401775,3.610136271,3.612276554,-0.005501031876,0.005501127336
31.6,20,8,3.511999846,3.513354778,3.51329875,3.51360631,3.507529497,3.509602308,3.511477947,-0.0005218982697,0.002225637436
31.6,21,8.4,3.375999928,3.381348372,3.384251356,3.382595539,3.376224995,3.379240513,3.380732059,0.004732131958,0.004732227419
31.6,22,8.8,3.209777832,3.220337868,3.225296736,3.220194817,3.215167761,3.220252752,3.220249891,0.01047205925,0.01047215424
31.6,23,9.2,3.013333321,3.028625965,3.035378218,3.026127815,3.023625851,3.028074741,3.028366566,0.01503324509,0.01503319759
31.6,24,9.6,2.786666632,2.804018259,2.808603764,2.80034852,2.798694849,2.804371357,2.803207397,0.01654076576,0.01654071733
31.6,25,10,2.529777765,2.544472456,2.549686909,2.539430857,2.539170265,2.54484725,2.543521404,0.01374363899,0.01374378242
31.6,26,10.4,2.242666721,2.253123283,2.253221512,2.247318983,2.249810696,2.254074335,2.251509905,0.008843183517,0.008843040094
31.6,27,10.8,1.925333381,1.931457639,1.92924881,1.923368692,1.926497817,1.929368258,1.927988291,0.002654910088,0.003440737724
31.6,28,11.2,1.577777743,1.580856442,1.576219559,1.573958278,1.574796557,1.578053832,1.576776981,-0.001000761986,0.002342724707
31.6,29,11.6,1.200000048,1.205930233,1.201265693,1.203714848,1.200168848,1.20382154,1.20298028,0.002980232239,0.002980184508
31.6,30,12,0.8000000119,0.814999938,0.8124198914,0.8146827817,0.8143366575,0.8135897517,0.8140057325,0.01400572062,0.01400579233
31.6,31,12.4,0.400000006,0.4125338793,0.4112316668,0.412124157,0.4120986462,0.4117310941,0.4119438529,0.01194384694,0.01194388233
31.6,32,12.8,0,0.006308150943,0.006071545184,0.006239743903,0.006260658614,0.005934663117,0.006162952632,0.006162952632,0.006162952632
32,0,0,0,0.005849773064,0.006237156689,0.005512591451,0.006343238056,0.005931690335,0.005974889733,0.005974889733,0.005974889733
32,1,0.4,0.400000006,0.411139071,0.4116550684,0.4098131657,0.4121385217,0.4111778438,0.4111847281,0.01118472219,0.01118472777
32,2,0.8,0.8000000119,0.8120785952,0.8138577342,0.804037571,0.8143912554,0.8116174936,0.811196506,0.0111964941,0.01119651832
32,3,1.2,1.200000048,1.200256228,1.205744743,1.190906048,1.203799844,1.202505946,1.200642586,0.0006425380707,0.004280114081
32,4,1.6,1.586324811,1.571357489,1.578832865,1.565605164,1.577986717,1.575108647,1.573778152,-0.01254665852,0.0125466343
32,5,2,1.941743612,1.921478748,1.930583477,1.917331696,1.932979822,1.926592588,1.92579329,-0.01595032215,0.01595034637
32,6,2.4,2.266256332,2.249996424,2.2542243,2.249773979,2.260609865,2.252255678,2.253371954,-0.01288437843,0.01288428344
32,7,2.8,2.559863329,2.546469212,2.552754164,2.553249598,2.55815196,2.550895452,2.552304029,-0.007559299469,0.007559251972
32,8,3.2,2.822564125,2.811355114,2.814551592,2.821554661,2.823289871,2.812829971,2.816716433,-0.00584769249,0.00613818178
32,9,3.6,3.054358959,3.046081543,3.043739319,3.053831816,3.055015326,3.043735743,3.048480749,-0.005878210068,0.006140756421
32,10,4,3.255247831,3.242985725,3.240484953,3.252282381,3.250176668,3.242856264,3.245757341,-0.00949048996,0.009490633383
32,11,4.4,3.425230742,3.409086704,3.405973196,3.418457031,3.413885117,3.410609722,3.411602497,-0.0136282444,0.01362838782
32,12,4.8,3.56430769,3.544214487,3.541381121,3.555610895,3.550307751,3.546799421,3.547662735,-0.01664495468,0.01664495468
32,13,5.2,3.672478676,3.651405811,3.647554636,3.66079545,3.65304637,3.654668808,3.653494358,-0.01898431778,0.0189844612
32,14,5.6,3.749743462,3.729585886,3.721463203,3.736536264,3.729341507,3.731234312,3.729632139,-0.0201113224,0.02011122741
32,15,6,3.796102524,3.775904417,3.769244671,3.781483889,3.773875952,3.776853561,3.775472164,-0.02063035965,0.02063002624
32,16,6.4,3.811555386,3.795458317,3.787215948,3.797071934,3.788033247,3.793360233,3.792227983,-0.01932740211,0.01932745054
32,17,6.8,3.796102524,3.781309128,3.775283575,3.782955408,3.773710251,3.779159069,3.778483629,-0.01761889458,0.017619038
32,18,7.2,3.749743462,3.740138292,3.73567915,3.740297318,3.731359243,3.737662792,3.737027407,-0.01271605492,0.01271610241
32,19,7.6,3.672478676,3.667999029,3.665579319,3.667992592,3.659684658,3.663544416,3.664959669,-0.007519006729,0.00751867285
32,20,8,3.56430769,3.563387871,3.563830853,3.564311743,3.557241678,3.560574532,3.561869144,-0.002438545227,0.002439975739
32,21,8.4,3.425230742,3.429018021,3.432387352,3.430723906,3.42355442,3.427059412,3.428548813,0.003318071365,0.003988408949
32,22,8.8,3.255247831,3.264827967,3.269336224,3.263848782,3.260018587,3.263707161,3.264347792,0.009099960327,0.00909991283
32,23,9.2,3.054358959,3.069176197,3.07481122,3.065255404,3.065124035,3.068344355,3.068542004,0.01418304443,0.01418328285
32,24,9.6,2.822564125,2.840449095,2.843894958,2.833981752,2.835575342,2.840279102,2.838835955,0.01627182961,0.0162719246
32,25,10,2.559863329,2.574592829,2.57943511,2.567450047,2.569726467,2.574471235,2.573135138,0.01327180862,0.01327180862
32,26,10.4,2.266256332,2.276607275,2.276716232,2.268752813,2.274603844,2.27828455,2.274993181,0.008736848831,0.008736610413
32,27,10.8,1.941743612,1.948529005,1.94669342,1.938489199,1.944322944,1.946065784,1.944820046,0.003076434135,0.004378223326
32,28,11.2,1.586324811,1.592074513,1.588615298,1.583038926,1.586391211,1.588348985,1.587693691,0.001368880272,0.002683329629
32,29,11.6,1.200000048,1.212159038,1.207712293,1.208076596,1.206238985,1.209243774,1.208686113,0.008686065674,0.008686089888
32,30,12,0.8000000119,0.8168593645,0.8156228662,0.8161131144,0.8164598942,0.8155173063,0.8161145449,0.01611453295,0.01611449756
32,31,12.4,0.400000006,0.412576139,0.4128754139,0.4120113552,0.4123339057,0.4123869538,0.4124367237,0.01243671775,0.01243674755
32,32,12.8,-1.433639032e-39,0.006474163383,0.006648942828,0.006017156877,0.006051034667,0.006104011089,0.006259061396,0.006259061396,0.006259061396
32.4,0,0,0,0.006385208108,0.00624961406,0.005784052424,0.006339024752,0.00622908026,0.006197395734,0.006197395734,0.006197395734
32.4,1,0.4,0.400000006,0.4122979939,0.4120718837,0.4111300111,0.4126896858,0.4119633734,0.4120306075,0.0120306015,0.01203058381
32.4,2,0.8,0.8000000119,0.8146559,0.8159046173,0.8071594238,0.81646806,0.8140103221,0.8136396408,0.01363962889,0.0136396531
32.4,3,1.2,1.200000048,1.20657289,1.210863233,1.197512507,1.209603071,1.208482265,1.206606746,0.006606698036,0.007601761725
32.4,4,1.6,1.594871759,1.58164084,1.589156628,1.575576901,1.589646697,1.586154342,1.584435105,-0.01043665409,0.01043667831
32.4,5,2,1.958153844,1.937838316,1.946317554,1.932833195,1.95065558,1.942935228,1.942116022,-0.01603782177,0.0160378702
32.4,6,2.4,2.289846182,2.272404432,2.275617838,2.272629261,2.284629822,2.275078773,2.276072025,-0.01377415657,0.01377415657
32.4,7,2.8,2.589948654,2.575455189,2.580459833,2.582237005,2.588087797,2.580269337,2.581301928,-0.008646726608,0.008646821603
32.4,8,3.2,2.85846138,2.845520258,2.848968267,2.855770111,2.859246492,2.848481655,2.851597309,-0.006864070892,0.007178068161
32.4,9,3.6,3.095384598,3.086020947,3.083938599,3.094105482,3.095529556,3.083667994,3.088652372,-0.006732225418,0.006790065672
32.4,10,4,3.300717831,3.286915541,3.284935951,3.296822548,3.293908834,3.286767721,3.289870024,-0.01084780693,0.01084771194
32.4,11,4.4,3.474461555,3.45603919,3.453925848,3.466836452,3.460883141,3.457762003,3.459089279,-0.01537227631,0.01537222881
32.4,12,4.8,3.616615295,3.59457016,3.593047142,3.607060432,3.600834131,3.596973896,3.598496914,-0.0181183815,0.01811814308
32.4,13,5.2,3.727179527,3.704533577,3.701653242,3.7159307,3.705624819,3.70741725,3.707031965,-0.02014756203,0.02014761046
32.4,14,5.6,3.806153774,3.784357071,3.77792263,3.793655157,3.783557415,3.786724091,3.785243273,-0.02091050148,0.02091050148
32.4,15,6,3.853538275,3.831705093,3.826696396,3.839319468,3.829132795,3.833173275,3.832005262,-0.02153301239,0.02153286897
32.4,16,6.4,3.869333267,3.851565361,3.845486641,3.855724096,3.843117476,3.850360394,3.849250793,-0.02008247375,0.02008247375
32.4,17,6.8,3.853538275,3.837087393,3.833089113,3.839924812,3.828582287,3.836362123,3.835009336,-0.01852893829,0.01852912828
32.4,18,7.2,3.806153774,3.795154095,3.791864872,3.795884371,3.784897804,3.793047905,3.792170048,-0.0139837265,0.01398396492
32.4,19,7.6,3.727179527,3.72143054,3.719675064,3.721260786,3.711528301,3.717971325,3.718373537,-0.008805990219,0.008806323633
32.4,20,8,3.616615295,3.614181995,3.615609646,3.61525631,3.607422113,3.612431526,3.612980366,-0.003634929657,0.003634977387
32.4,21,8.4,3.474461555,3.477116823,3.480952501,3.479000568,3.47130847,3.475337029,3.476743221,0.002281665802,0.003542757127
32.4,22,8.8,3.300717831,3.309546232,3.313546896,3.307432413,3.304940939,3.307866335,3.308666706,0.007948875427,0.007948732004
32.4,23,9.2,3.095384598,3.11009407,3.114652395,3.104227781,3.10674119,3.109213352,3.108985901,0.0136013031,0.01360115968
32.4,24,9.6,2.85846138,2.876486301,2.878793478,2.867840767,2.871991396,2.876217842,2.874265909,0.01580452919,0.01580457762
32.4,25,10,2.589948654,2.6041646,2.6074512,2.595449924,2.600133896,2.603998899,2.602239847,0.01229119301,0.01229104958
32.4,26,10.4,2.289846182,2.298878908,2.298794985,2.290002823,2.298216581,2.301234007,2.297425508,0.00757932663,0.007579279132
32.4,27,10.8,1.958153844,1.964036107,1.961894512,1.953178048,1.961190343,1.962266326,1.960512877,0.002359032631,0.00434954185
32.4,28,11.2,1.594871759,1.60201478,1.598309636,1.591384053,1.597151995,1.598469734,1.597466111,0.002594351768,0.003989362624
32.4,29,11.6,1.200000048,1.217549443,1.213052511,1.212367415,1.21201849,1.214689612,1.213935614,0.01393556595,0.01393544674
32.4,30,12,0.8000000119,0.8184161186,0.8173767924,0.8176276088,0.8178588748,0.8174138069,0.8177387118,0.01773869991,0.01773862913
32.4,31,12.4,0.400000006,0.4132834673,0.4129274487,0.4120053947,0.4125485718,0.4129860997,0.4127501845,0.01275017858,0.01275019068
32.4,32,12.8,-5.481575511e-39,0.006770945154,0.006316654384,0.005780525506,0.006087547168,0.006501048803,0.006291344762,0.006291344762,0.006291344762
32.8,0,0,0,0.006899241358,0.006489790976,0.006012248807,0.005885832012,0.006884850562,0.006434393115,0.006434393115,0.006434393115
32.8,1,0.4,0.400000006,0.4130360186,0.4125855863,0.4122465849,0.4124038517,0.4127854705,0.4126114845,0.01261147857,0.01261149626
32.8,2,0.8,0.8000000119,0.8165672421,0.8170776367,0.8099539876,0.8176698685,0.8163539171,0.8155244589,0.01552444696,0.01552451868
32.8,3,1.2,1.200000048,1.211806536,1.215387106,1.203315258,1.214348316,1.214000583,1.211771607,0.01177155972,0.01177151222
32.8,4,1.6,1.600000024,1.591864944,1.598542452,1.58526206,1.59967041,1.596406102,1.594349146,-0.005650877953,0.005650830455
32.8,5,2,1.972000003,1.95370996,1.960308075,1.948084474,1.967106342,1.959040642,1.957649946,-0.01435005665,0.01435010415
32.8,6,2.4,2.311652184,2.294312,2.296769857,2.29393959,2.307294846,2.2975986,2.297982931,-0.0136692524,0.0136692049
32.8,7,2.8,2.618956566,2.604330063,2.608106852,2.610483646,2.617550611,2.608971596,2.609888554,-0.009068012238,0.009068012238
32.8,8,3.2,2.893913031,2.880390644,2.883488178,2.889619112,2.895068407,2.883791208,2.886471272,-0.007441759109,0.007903670892
32.8,9,3.6,3.136521578,3.126160383,3.123804569,3.133487225,3.13623476,3.123585463,3.128654242,-0.007867336273,0.007867097855
32.8,10,4,3.346782446,3.332008839,3.329586744,3.341624498,3.338146687,3.330251932,3.334323406,-0.01245903969,0.01245870627
32.8,11,4.4,3.524695635,3.505000114,3.502835989,3.515498161,3.509067059,3.50487566,3.507455349,-0.01724028587,0.01724023744
32.8,12,4.8,3.670260906,3.646361589,3.645344019,3.658949375,3.652201414,3.647382259,3.650047779,-0.02021312714,0.02021317557
32.8,13,5.2,3.78347826,3.758265734,3.757026672,3.770895243,3.759178162,3.760112524,3.761095524,-0.02238273621,0.02238259278
32.8,14,5.6,3.864347696,3.840147495,3.835754633,3.850736618,3.839692354,3.842131615,3.841692448,-0.02265524864,0.02265515365
32.8,15,6,3.912869453,3.888960123,3.885677099,3.897527456,3.885993719,3.890096426,3.88965106,-0.02321839333,0.02321848832
32.8,16,6.4,3.929043293,3.908582211,3.905338526,3.913677692,3.900552988,3.908061028,3.907242537,-0.02180075645,0.02180080488
32.8,17,6.8,3.912869453,3.89430356,3.892583847,3.897562504,3.885297537,3.893985033,3.892746687,-0.02012276649,0.02012295648
32.8,18,7.2,3.864347696,3.850395918,3.849566221,3.85230279,3.840137005,3.849460125,3.848372698,-0.01597499847,0.01597528532
32.8,19,7.6,3.78347826,3.774942875,3.774806023,3.775099039,3.765180588,3.772590637,3.77252388,-0.01095438004,0.01095442753
32.8,20,8,3.670260906,3.665847063,3.668478727,3.666793585,3.658725262,3.664461136,3.664861202,-0.005399703979,0.005399751477
32.8,21,8.4,3.524695635,3.52654624,3.529693604,3.526792526,3.519698143,3.524416447,3.525429487,0.0007338523865,0.002844429109
32.8,22,8.8,3.346782446,3.355294466,3.357925415,3.350963354,3.349924326,3.352618694,3.353345156,0.006562709808,0.006562805269
32.8,23,9.2,3.136521578,3.151526451,3.154002428,3.143713236,3.14806366,3.149826765,3.14942646,0.01290488243,0.01290492993
32.8,24,9.6,2.893913031,2.911998034,2.913298368,2.901998043,2.907600641,2.911453485,2.90926981,0.0153567791,0.0153566841
32.8,25,10,2.618956566,2.633156061,2.634915113,2.624071598,2.629002094,2.633575678,2.630944014,0.01198744774,0.01198754273
32.8,26,10.4,2.311652184,2.320497036,2.320140839,2.310513973,2.319685936,2.323646307,2.31889677,0.007244586945,0.007699918933
32.8,27,10.8,1.972000003,1.978187919,1.976027131,1.966377258,1.975885868,1.977833152,1.974862337,0.002862334251,0.005111360457
32.8,28,11.2,1.600000024,1.60969758,1.607110143,1.598472476,1.605876565,1.607792139,1.605789781,0.005789756775,0.006400776096
32.8,29,11.6,1.200000048,1.221030951,1.21743381,1.21580255,1.21677494,1.219614506,1.218131304,0.0181312561,0.01813130453
32.8,30,12,0.8000000119,0.8203088045,0.8185883164,0.8185742497,0.8193700314,0.8188975453,0.8191477656,0.01914775372,0.01914777793
32.8,31,12.4,0.400000006,0.4139703512,0.412915051,0.4127654433,0.413394928,0.4134581387,0.4133008122,0.01330080628,0.01330077648
32.8,32,12.8,2.031828543e-38,0.006856702268,0.006416164339,0.006473672576,0.007071333006,0.0069010593,0.006743785925,0.006743785925,0.006743785925
33.2,0,0,0,0.007089951076,0.006598882377,0.006612926256,0.006177064031,0.006782606244,0.006652285811,0.006652285811,0.006652285811
33.2,1,0.4,0.400000006,0.4134826064,0.4126259089,0.4126676619,0.4123956561,0.4131751359,0.4128693938,0.01286938787,0.01286938787
33.2,2,0.8,0.8000000119,0.8184813261,0.8177971244,0.8121551871,0.8183897734,0.818592906,0.8170832396,0.01708322763,0.01708325185
33.2,3,1.2,1.200000048,1.216478467,1.219201565,1.208254337,1.217730284,1.218641162,1.216061234,0.01606118679,0.01606111601
33.2,4,1.6,1.600000024,1.600635052,1.60678494,1.594053626,1.608135223,1.60571897,1.603065491,0.003065466881,0.005444097333
33.2,5,2,1.981999993,1.967962027,1.973168492,1.962156057,1.981631637,1.974062681,1.971796274,-0.01020371914,0.01020381413
33.2,6,2.4,2.330782652,2.315273523,2.31700325,2.314827919,2.328153849,2.319488287,2.318949223,-0.01183342934,0.01183328591
33.2,7,2.8,2.646347761,2.632778168,2.634490728,2.637444735,2.645489216,2.637224197,2.637485504,-0.008862257004,0.008862351999
33.2,8,3.2,2.928695679,2.915183306,2.916951656,2.923018217,2.929671049,2.918758869,2.920716763,-0.007978916168,0.008369207382
33.2,9,3.6,3.177825928,3.165800333,3.163567781,3.173179626,3.176223755,3.163671732,3.168488741,-0.009337186813,0.009337281808
33.2,10,4,3.393738985,3.376924992,3.374450207,3.386629105,3.382543087,3.374078989,3.378925323,-0.01481366158,0.01481370907
33.2,11,4.4,3.576434612,3.554759741,3.55221653,3.565570831,3.557957172,3.55226469,3.556554079,-0.01988053322,0.01988082007
33.2,12,4.8,3.725913048,3.699625254,3.698609352,3.711768866,3.704514265,3.698475122,3.702598572,-0.02331447601,0.02331447601
33.2,13,5.2,3.842173815,3.814500332,3.813445091,3.826666832,3.814625263,3.814070225,3.816661358,-0.02551245689,0.0255122669
33.2,14,5.6,3.92521739,3.898281574,3.894757271,3.909071445,3.896798134,3.898301125,3.899441957,-0.02577543259,0.02577548102
33.2,15,6,3.975043297,3.948391914,3.9459939,3.95746994,3.945396185,3.947984934,3.949047565,-0.02599573135,0.02599592134
33.2,16,6.4,3.991652012,3.967697382,3.966781855,3.974138975,3.960378408,3.966797829,3.967158794,-0.02449321747,0.02449312247
33.2,17,6.8,3.975043297,3.953721046,3.953488111,3.957314253,3.944090605,3.952668428,3.95225668,-0.02278661728,0.02278680727
33.2,18,7.2,3.92521739,3.908202171,3.908343554,3.910150766,3.897475243,3.907112837,3.906256914,-0.01896047592,0.01896047592
33.2,19,7.6,3.842173815,3.8302176,3.830828905,3.830048084,3.820720196,3.828287125,3.828020573,-0.01415324211,0.01415343303
33.2,20,8,3.725913048,3.718313932,3.721791267,3.718851566,3.711517572,3.7170856,3.717511654,-0.00840139389,0.008401060477
33.2,21,8.4,3.576434612,3.576438665,3.578611374,3.575539827,3.568677664,3.573929787,3.574639559,-0.001795053482,0.002667474793
33.2,22,8.8,3.393738985,3.401198149,3.402233362,3.395321846,3.39449501,3.397232294,3.398096085,0.004357099533,0.004357147031
33.2,23,9.2,3.177825928,3.192229986,3.192701101,3.183915854,3.188269138,3.18994236,3.18941164,0.01158571243,0.01158575993
33.2,24,9.6,2.928695679,2.946599245,2.946837425,2.936151981,2.94192934,2.945602417,2.943423748,0.01472806931,0.01472840272
33.2,25,10,2.646347761,2.660183668,2.661529064,2.651319504,2.656404018,2.661728144,2.658232927,0.01188516617,0.01188511867
33.2,26,10.4,2.330782652,2.340057135,2.340061188,2.329863787,2.339714289,2.344777107,2.338894606,0.008111953735,0.008479595184
33.2,27,10.8,1.981999993,1.989751697,1.989292502,1.978969812,1.989411831,1.992048383,1.987894773,0.005894780159,0.007106923964
33.2,28,11.2,1.600000024,1.615438581,1.614954472,1.605721116,1.613594413,1.616526365,1.613246918,0.01324689388,0.01324696559
33.2,29,11.6,1.200000048,1.223281264,1.221425533,1.218911767,1.220497847,1.223996878,1.221622705,0.02162265778,0.02162260935
33.2,30,12,0.8000000119,0.8208089471,0.8194464445,0.819871366,0.8204639554,0.8198304772,0.8200842738,0.02008426189,0.0200842265
33.2,31,12.4,0.400000006,0.4138016403,0.4131665528,0.4136074483,0.4138320684,0.4135782719,0.4135971963,0.01359719038,0.01359719038
33.2,32,12.8,0,0.006944599561,0.006589524448,0.007005042396,0.007249383256,0.007110066712,0.006979723461,0.006979723461,0.006979723461
33.6,0,0,0,0.006767402403,0.006312966347,0.007041188423,0.006887987256,0.006922461092,0.006786401384,0.006786401384,0.006786401384
33.6,1,0.4,0.400000006,0.4138335586,0.4125034213,0.4130707383,0.4128146172,0.41369313,0.4131831229,0.01318311691,0.01318308711
33.6,2,0.8,0.8000000119,0.8196629882,0.8180516958,0.814340651,0.8188004494,0.8197061419,0.8181123734,0.01811236143,0.01811237261
33.6,3,1.2,1.200000048,1.220371366,1.222026944,1.212921262,1.220615506,1.222790241,1.21974504,0.01974499226,0.01974501647
33.6,4,1.6,1.600000024,1.609072328,1.614007711,1.602650881,1.615599036,1.613759995,1.611017942,0.01101791859,0.01101796608
33.6,5,2,1.991999984,1.981689095,1.985054731,1.975843191,1.994584084,1.987298369,1.984893799,-0.007106184959,0.0081397295
33.6,6,2.4,2.34991312,2.334893703,2.336495161,2.335260153,2.347494364,2.338905811,2.338609695,-0.01130342484,0.01130328141
33.6,7,2.8,2.673739195,2.66067934,2.660352468,2.664054155,2.672199726,2.663530111,2.664163113,-0.00957608223,0.009576034732
33.6,8,3.2,2.963478327,2.950003147,2.950338125,2.956114769,2.963293076,2.952428579,2.954435587,-0.009042739868,0.009042787366
33.6,9,3.6,3.219130278,3.205539227,3.203585148,3.212583065,3.216182947,3.203822374,3.208342791,-0.01078748703,0.01078772545
33.6,10,4,3.440695524,3.421887636,3.419424534,3.431503534,3.42757678,3.419071436,3.423892975,-0.01680254936,0.01680273935
33.6,11,4.4,3.628173828,3.604483604,3.60223484,3.615520716,3.607477427,3.601208925,3.606185198,-0.02198863029,0.02198872529
33.6,12,4.8,3.781565189,3.754014492,3.752885818,3.765015364,3.758060694,3.750570059,3.756109238,-0.02545595169,0.02545590326
33.6,13,5.2,3.90086937,3.871762514,3.870559216,3.883332968,3.871823311,3.869459867,3.873387575,-0.02748179436,0.02748179436
33.6,14,5.6,3.986086845,3.957378626,3.954970121,3.967989445,3.95556736,3.955838919,3.958348751,-0.02773809433,0.02773795091
33.6,15,6,4.03721714,4.008794785,4.007789135,4.018312931,4.005851269,4.007865906,4.00972271,-0.02749443054,0.02749433555
33.6,16,6.4,4.054260731,4.028160095,4.029004097,4.035121918,4.021708012,4.027596474,4.028317928,-0.02594280243,0.02594261244
33.6,17,6.8,4.03721714,4.014008999,4.015081406,4.017811775,4.004571915,4.013772011,4.013049126,-0.02416801453,0.02416791953
33.6,18,7.2,3.986086845,3.966761589,3.968076229,3.968866825,3.955981493,3.966198444,3.965176821,-0.02091002464,0.02090992965
33.6,19,7.6,3.90086937,3.886622667,3.88817215,3.885766506,3.877089024,3.885410547,3.884611845,-0.01625752449,0.01625719108
33.6,20,8,3.781565189,3.772074223,3.775501966,3.771217108,3.764766455,3.77157259,3.771026611,-0.01053857803,0.01053872146
33.6,21,8.4,3.628173828,3.62671113,3.627907753,3.624551535,3.6182971,3.624126196,3.6243186,-0.003855228424,0.003855085466
33.6,22,8.8,3.440695524,3.446865797,3.446674109,3.440066814,3.439353466,3.442513227,3.44309473,0.002399206161,0.003187465714
33.6,23,9.2,3.219130278,3.232697964,3.23109889,3.224378109,3.22754097,3.229146004,3.228972673,0.009842395782,0.009842109866
33.6,24,9.6,2.963478327,2.980672121,2.979222059,2.969918489,2.975456953,2.978662491,2.976786375,0.01330804825,0.01330809575
33.6,25,10,2.673739195,2.686727524,2.687123775,2.67842412,2.682961464,2.687196255,2.684486866,0.01074767113,0.01074743271
33.6,26,10.4,2.34991312,2.35836792,2.358762026,2.349016905,2.358557224,2.362621069,2.357465029,0.007551908493,0.007910395041
33.6,27,10.8,1.991999984,2.0009799,2.001632214,1.991301417,2.001421452,2.003303289,1.999727607,0.007727622986,0.008007097058
33.6,28,11.2,1.600000024,1.620901823,1.622277975,1.613111615,1.620353818,1.623007417,1.619930506,0.01993048191,0.01993050613
33.6,29,11.6,1.200000048,1.225087285,1.224521518,1.221760035,1.223739266,1.226948977,1.224411368,0.02441132069,0.02441136912
33.6,30,12,0.8000000119,0.821113348,0.8197433352,0.8209862709,0.8212060928,0.8214047551,0.8208907843,0.02089077234,0.02089074813
33.6,31,12.4,0.400000006,0.4139873683,0.41320467,0.4144357145,0.4146347046,0.4144022763,0.4141329825,0.01413297653,0.01413294114
33.6,32,12.8,0,0.007100557908,0.006612405181,0.00723042246,0.007117260247,0.007042244077,0.007020577788,0.007020577788,0.007020577788
34,0,0,0,0.006824115291,0.006514906883,0.007236238569,0.007374927402,0.007019497454,0.006993937306,0.006993937306,0.006993937306
34,1,0.4,0.400000006,0.4136664867,0.4126942158,0.4135737121,0.4134282172,0.4138137698,0.4134352803,0.01343527436,0.01343527436
34,2,0.8,0.8000000119,0.8204236031,0.8187977672,0.8165767789,0.819121182,0.8203119636,0.8190461993,0.0190461874,0.01904624701
34,3,1.2,1.200000048,1.223649502,1.223970056,1.21731627,1.223502159,1.225110292,1.222709656,0.02270960808,0.02270960808
34,4,1.6,1.600000024,1.616699576,1.61981678,1.610935092,1.62228477,1.619328499,1.61781311,0.01781308651,0.01781291887
34,5,2,2,1.994993925,1.996557474,1.989219666,2.007087231,1.998119831,1.997195601,-0.002804398537,0.005639267154
34,6,2.4,2.367588997,2.354455948,2.354850054,2.355239868,2.36613059,2.356392384,2.357413769,-0.01017522812,0.01017522812
34,7,2.8,2.700169325,2.688245296,2.685563087,2.690230608,2.697921753,2.687707424,2.689933777,-0.01023554802,0.01023569144
34,8,3.2,2.997741461,2.984162569,2.983030081,2.988892794,2.996211052,2.985109329,2.987481117,-0.01026034355,0.01026029605
34,9,3.6,3.260304928,3.244818687,3.243989468,3.252183199,3.254872322,3.243589163,3.247890472,-0.01241445541,0.01241436042
34,10,4,3.487859964,3.46650362,3.465453625,3.476593018,3.471861362,3.46502471,3.469087124,-0.0187728405,0.01877269708
34,11,4.4,3.68040657,3.654062748,3.652798414,3.665389538,3.657612801,3.652284384,3.656429291,-0.02397727966,0.02397699282
34,12,4.8,3.837944508,3.808591604,3.807841301,3.818707943,3.812606335,3.806396008,3.810828686,-0.02711582184,0.02711587027
34,13,5.2,3.960474253,3.92939806,3.929513216,3.940668344,3.930420876,3.928266048,3.931653261,-0.02882099152,0.02882094309
34,14,5.6,4.047995567,4.017267227,4.016973019,4.027276516,4.015918255,4.017019272,4.018891335,-0.02910423279,0.02910470963
34,15,6,4.100508213,4.070087433,4.071564674,4.079796791,4.067996502,4.071606636,4.072210789,-0.02829742432,0.02829780616
34,16,6.4,4.118012428,4.089598656,4.092642784,4.096777439,4.084068298,4.091919899,4.091001034,-0.0270113945,0.02701101266
34,17,6.8,4.100508213,4.075373173,4.077950478,4.079111099,4.067067623,4.077467442,4.075394154,-0.02511405945,0.02511424944
34,18,7.2,4.047995567,4.026330471,4.029178143,4.027805805,4.016232967,4.028437138,4.025597095,-0.02239847183,0.02239866182
34,19,7.6,3.960474253,3.943747044,3.946902037,3.942110777,3.93466568,3.94489336,3.942463636,-0.0180106163,0.01801047288
34,20,8,3.837944508,3.826536655,3.830318928,3.823894978,3.819057941,3.826980591,3.825357914,-0.01258659363,0.01258668862
34,21,8.4,3.68040657,3.677607536,3.67787385,3.673229218,3.668772221,3.675170422,3.674530745,-0.005875825882,0.005875921343
34,22,8.8,3.487859964,3.493065357,3.491141319,3.484778166,3.484587193,3.487561703,3.488226652,0.0003666877747,0.003027915955
34,23,9.2,3.260304928,3.27293992,3.269127607,3.264694691,3.266773224,3.26732707,3.268172503,0.007867574692,0.007867574692
34,24,9.6,2.997741461,3.014304399,3.010541677,3.00336194,3.008288622,3.009263277,3.009151936,0.01141047478,0.01141052227
34,25,10,2.700169325,2.713010311,2.711258173,2.705125093,2.709038496,2.710152864,2.709717035,0.009547710419,0.009547662921
34,26,10.4,2.367588997,2.375987053,2.376034737,2.367838621,2.376032352,2.377013922,2.374581575,0.006992578506,0.006992340088
34,27,10.8,2,2.011138678,2.011900663,2.003231287,2.012424707,2.011895418,2.010118008,0.01011800766,0.01011815108
34,28,11.2,1.600000024,1.625565052,1.627831459,1.619812369,1.626057982,1.627418876,1.625337243,0.02533721924,0.02533712424
34,29,11.6,1.200000048,1.225922465,1.226699114,1.22441709,1.226367354,1.228463769,1.226373911,0.02637386322,0.02637391165
34,30,12,0.8000000119,0.8205525875,0.821277082,0.8217027187,0.8214791417,0.8222956657,0.8214614987,0.02146148682,0.02146142721
34,31,12.4,0.400000006,0.4142254591,0.4144961536,0.415066272,0.4147918224,0.4148373008,0.4146834016,0.01468339562,0.01468339562
34,32,12.8,0,0.007167184725,0.007417134941,0.007487054914,0.006973313168,0.007068697363,0.007222677115,0.007222677115,0.007222677115
34.4,0,0,0,0.007464251481,0.007161580026,0.007479389198,0.007440660149,0.007598392665,0.007428854704,0.007428854704,0.007428854704
34.4,1,0.4,0.400000006,0.4141342938,0.4136701226,0.4140438437,0.4138229489,0.4142544866,0.4139851034,0.01398509741,0.0139851328
34.4,2,0.8,0.8000000119,0.8205212951,0.8200088739,0.8187203407,0.8199192286,0.8208140135,0.8199967146,0.01999670267,0.01999673806
34.4,3,1.2,1.200000048,1.225884795,1.225384235,1.221617937,1.225566864,1.22671032,1.225032806,0.02503275871,0.02503278293
34.4,4,1.6,1.600000024,1.622275352,1.624434829,1.618748307,1.628408074,1.623814106,1.62353611,0.02353608608,0.0235361103
34.4,5,2,2,2.0061059,2.006221056,2.002370358,2.018435955,2.007392168,2.00810504,0.008105039597,0.008105087094
34.4,6,2.4,2.379446745,2.372757196,2.370987177,2.374562502,2.383900642,2.37236762,2.374915123,-0.004531621933,0.006313276477
34.4,7,2.8,2.722755432,2.713713884,2.709269762,2.716015816,2.722034216,2.710475683,2.714302063,-0.008453369141,0.008453560062
34.4,8,3.2,3.029926538,3.016770124,3.014900923,3.021369696,3.027513027,3.016845942,3.019479752,-0.01044678688,0.01044659596
34.4,9,3.6,3.300959826,3.282748222,3.282727242,3.291467905,3.293027163,3.283252478,3.286644459,-0.01431536674,0.01431522332
34.4,10,4,3.535855293,3.510822296,3.51020503,3.521634817,3.516485691,3.511478186,3.514125347,-0.02172994614,0.02173008956
34.4,11,4.4,3.73461318,3.704735041,3.704131603,3.71520853,3.708699942,3.704191923,3.707393169,-0.02722001076,0.02721977234
34.4,12,4.8,3.897233009,3.864367247,3.864399195,3.872596025,3.868570089,3.863321543,3.86665082,-0.03058218956,0.03058218956
34.4,13,5.2,4.023715496,3.988796711,3.990276575,3.998373032,3.990658522,3.988530159,3.991326809,-0.03238868713,0.03238849714
34.4,14,5.6,4.114059925,4.079636097,4.08061409,4.08705759,4.078772545,4.080096722,4.081235409,-0.0328245163,0.0328245163
34.4,15,6,4.168266296,4.134194374,4.137230873,4.141649723,4.132053375,4.136767387,4.136379242,-0.03188705444,0.0318871513
34.4,16,6.4,4.186335087,4.153133869,4.158689976,4.158830643,4.149281025,4.157888889,4.155564785,-0.03077030182,0.03077020682
34.4,17,6.8,4.168266296,4.138934135,4.143750668,4.140865803,4.131768703,4.143061161,4.139676094,-0.02859020233,0.02859020233
34.4,18,7.2,4.114059925,4.087722778,4.093099594,4.086993217,4.078370094,4.092020988,4.087641239,-0.02641868591,0.02641859092
34.4,19,7.6,4.023715496,4.002231598,4.007380486,3.998515129,3.993587732,4.005660057,4.001474857,-0.02224063873,0.02224049531
34.4,20,8,3.897233009,3.882232666,3.886385918,3.876898766,3.874484062,3.883330822,3.880666256,-0.01656675339,0.0165665634
34.4,21,8.4,3.73461318,3.728741169,3.7287395,3.722002506,3.719397068,3.726991653,3.725174427,-0.009438753128,0.009438800626
34.4,22,8.8,3.535855293,3.538963795,3.535292149,3.529414654,3.529953241,3.533330202,3.53339076,-0.002464532852,0.003707885742
34.4,23,9.2,3.300959826,3.312384605,3.305999041,3.304908037,3.30592823,3.305496693,3.306943178,0.005983352661,0.005983495619
34.4,24,9.6,3.029926538,3.046508312,3.040628672,3.036637068,3.039721489,3.038957596,3.040490627,0.01056408882,0.01056408882
34.4,25,10,2.722755432,2.737375021,2.733510256,2.731722593,2.733031273,2.732091188,2.733546019,0.01079058647,0.01079063397
34.4,26,10.4,2.379446745,2.391679764,2.390940666,2.386338472,2.391165733,2.390209198,2.390066624,0.01061987877,0.01062002219
34.4,27,10.8,2,2.020099878,2.020303011,2.014668703,2.021966219,2.019086123,2.019224644,0.01922464371,0.01922478713
34.4,28,11.2,1.600000024,1.629383564,1.631253719,1.6259408,1.631047249,1.630160332,1.629557014,0.02955698967,0.02955710888
34.4,29,11.6,1.200000048,1.226804852,1.228313327,1.227013588,1.227924585,1.229164004,1.227844,0.02784395218,0.02784402296
34.4,30,12,0.8000000119,0.8204578757,0.8223614693,0.8224725723,0.82132864,0.8224518299,0.821814537,0.02181452513,0.02181446552
34.4,31,12.4,0.400000006,0.4146361947,0.4154401422,0.4156497717,0.4149135947,0.4150921702,0.4151464105,0.0151464045,0.01514636911
34.4,32,12.8,0,0.007193479687,0.007761470973,0.007827161811,0.007316173986,0.007421225309,0.007503903005,0.007503903005,0.007503903005
34.8,0,0,0,0.007792852819,0.007940366864,0.007673123386,0.007452134043,0.007852189243,0.007742133923,0.007742133923,0.007742133923
34.8,1,0.4,0.400000006,0.4147675633,0.4147984087,0.4145463109,0.4147205651,0.4149486423,0.4147562981,0.0147562921,0.0147562921
34.8,2,0.8,0.8000000119,0.8209781647,0.8210041523,0.8208302855,0.8210738301,0.8216459155,0.8211064339,0.02110642195,0.02110645734
34.8,3,1.2,1.200000048,1.227303386,1.226692796,1.225921154,1.227114439,1.227786064,1.226963639,0.02696359158,0.0269635208
34.8,4,1.6,1.600000024,1.626515627,1.628126025,1.626356721,1.631750226,1.627674341,1.62808454,0.02808451653,0.02808456495
34.8,5,2,2,2.014103174,2.014709711,2.015216112,2.0258708,2.015823841,2.01714468,0.01714468002,0.01714472845
34.8,6,2.4,2.391304255,2.38700676,2.386540413,2.39349246,2.397578478,2.387221575,2.390367985,-0.0009362697601,0.004321289249
34.8,7,2.8,2.745341539,2.735087872,2.732574224,2.741516113,2.743176222,2.732775211,2.737025738,-0.00831580162,0.008315610699
34.8,8,3.2,3.062111855,3.046231747,3.046233654,3.053392172,3.056287527,3.048279524,3.050085068,-0.0120267868,0.01202693023
34.8,9,3.6,3.341614962,3.319573164,3.320737839,3.330408335,3.329661131,3.322704315,3.324616909,-0.0169980526,0.01699800417
34.8,10,4,3.583850861,3.555110693,3.555167675,3.566494465,3.56191206,3.557703018,3.559277773,-0.02457308769,0.02457327768
34.8,11,4.4,3.78881979,3.756518602,3.755657434,3.765118361,3.761185169,3.756181002,3.758932114,-0.02988767624,0.02988767624
34.8,12,4.8,3.956521749,3.923213005,3.92134428,3.926684141,3.926619053,3.920606375,3.923693419,-0.03282833099,0.03282837942
34.8,13,5.2,4.086956501,4.052492142,4.0521245,4.056398869,4.054234982,4.049795628,4.053009033,-0.0339474678,0.03394727781
34.8,14,5.6,4.180124283,4.146623611,4.145610332,4.14709568,4.145195961,4.144042969,4.145713806,-0.03441047668,0.03441057354
34.8,15,6,4.236024857,4.2035923,4.203960419,4.203634739,4.199568272,4.202892303,4.202729225,-0.03329563141,0.03329525143
34.8,16,6.4,4.254658222,4.223012447,4.225643158,4.220860004,4.218179703,4.224634647,4.222465992,-0.03219223022,0.03219223022
34.8,17,6.8,4.236024857,4.207376003,4.210198879,4.202754974,4.198807716,4.20968914,4.205765724,-0.03025913239,0.03025951423
34.8,18,7.2,4.180124283,4.153963566,4.157856941,4.146255493,4.143241405,4.156499863,4.151563644,-0.02856063843,0.02856082842
34.8,19,7.6,4.086956501,4.064209938,4.067973137,4.054889202,4.053854465,4.067404747,4.061666012,-0.0252904892,0.02529020235
34.8,20,8,3.956521749,3.939698458,3.94281745,3.930106878,3.930157423,3.941133976,3.936782837,-0.01973891258,0.01973891258
34.8,21,8.4,3.78881979,3.780231953,3.779587984,3.770750284,3.769620419,3.779243231,3.775887012,-0.0129327774,0.01293301582
34.8,22,8.8,3.583850861,3.582535028,3.579269171,3.574014187,3.574082851,3.579147577,3.577809811,-0.006041049957,0.006041097455
34.8,23,9.2,3.341614962,3.347702026,3.342861176,3.345059872,3.342553854,3.343649626,3.344365358,0.002750396729,0.002750348998
34.8,24,9.6,3.062111855,3.073654175,3.069797039,3.069839001,3.068629265,3.068250895,3.070034027,0.007922172546,0.007922220044
34.8,25,10,2.745341539,2.756746769,2.754519939,2.75830555,2.753962517,2.752678156,2.755242586,0.009901046753,0.009901046753
34.8,26,10.4,2.391304255,2.40350771,2.404470682,2.404691458,2.404296398,2.402550459,2.403903484,0.01259922981,0.01259908639
34.8,27,10.8,2,2.026699781,2.027434349,2.0257411,2.029190063,2.025401115,2.026893377,0.0268933773,0.02689328231
34.8,28,11.2,1.600000024,1.631981373,1.634183168,1.631783962,1.633767605,1.632454276,1.632834077,0.03283405304,0.03283405304
34.8,29,11.6,1.200000048,1.228335023,1.229640126,1.229266167,1.229387999,1.229808688,1.229287624,0.02928757668,0.02928755246
34.8,30,12,0.8000000119,0.8216032982,0.823296845,0.823148489,0.8226174712,0.8225487471,0.822642982,0.02264297009,0.02264295891
34.8,31,12.4,0.400000006,0.4148693383,0.4159993529,0.416064322,0.4152469635,0.4152451754,0.4154849946,0.01548498869,0.01548502408
34.8,32,12.8,0,0.007401470095,0.007914610207,0.008161656559,0.007730305195,0.007725734264,0.00778675545,0.00778675545,0.00778675545
35.2,0,0,0,0.008033748716,0.007902778685,0.007676533423,0.007956653833,0.008072778583,0.007928499021,0.007928499021,0.007928499021
35.2,1,0.4,0.400000006,0.4152252972,0.4152052104,0.4154734015,0.4149867594,0.4156078398,0.4152997136,0.01529970765,0.01529969554
35.2,2,0.8,0.8000000119,0.8218460679,0.8220285177,0.822960794,0.8217847943,0.8224736452,0.8222187757,0.02221876383,0.02221875265
35.2,3,1.2,1.200000048,1.228393555,1.228141665,1.229217291,1.228377938,1.228741169,1.228574395,0.0285743475,0.02857427672
35.2,4,1.6,1.600000024,1.62947619,1.631819844,1.63159287,1.633839607,1.63088119,1.63152194,0.03152191639,0.03152191639
35.2,5,2,2,2.021137476,2.022320747,2.025090456,2.031521082,2.023842096,2.024782181,0.02478218079,0.02478237078
35.2,6,2.4,2.400000095,2.399844408,2.400997877,2.409709454,2.408827305,2.401499748,2.404175758,0.004175662994,0.004237937741
35.2,7,2.8,2.765714407,2.75503397,2.754441023,2.763930082,2.761968613,2.754538774,2.757982492,-0.00773191452,0.00773191452
35.2,8,3.2,3.092932224,3.074103832,3.076145887,3.082398176,3.083059788,3.079775095,3.079096556,-0.01383566856,0.01383566856
35.2,9,3.6,3.381654024,3.355293512,3.358115911,3.367235422,3.365062237,3.362059593,3.361553192,-0.02010083199,0.02010068856
35.2,10,4,3.631879568,3.599637747,3.600191116,3.610685587,3.606956959,3.603734016,3.604241133,-0.02763843536,0.02763848379
35.2,11,4.4,3.843608856,3.808709383,3.807518005,3.816178083,3.81467247,3.808276892,3.811070919,-0.03253793716,0.03253788874
35.2,12,4.8,4.016841888,3.983349323,3.978609085,3.983011007,3.985969543,3.978310108,3.98184967,-0.03499221802,0.03499207646
35.2,13,5.2,4.151578903,4.117720604,4.114664078,4.117527008,4.119858742,4.111515045,4.116257191,-0.03532171249,0.03532180935
35.2,14,5.6,4.247819424,4.215616226,4.21187067,4.210977077,4.214352608,4.20840168,4.212243557,-0.0355758667,0.03557576984
35.2,15,6,4.305563927,4.274849892,4.272194862,4.269897461,4.270821571,4.269767284,4.27150631,-0.03405761719,0.03405771405
35.2,16,6.4,4.324811935,4.294926643,4.293881893,4.287868023,4.290338993,4.291866779,4.29177618,-0.03303575516,0.03303546831
35.2,17,6.8,4.305563927,4.278651237,4.278004169,4.269140244,4.269221783,4.276886463,4.274380684,-0.0311832428,0.0311831478
35.2,18,7.2,4.247819424,4.22232008,4.223377705,4.20988369,4.2110219,4.221311569,4.217583179,-0.0302362442,0.03023643419
35.2,19,7.6,4.151578903,4.128478527,4.129924297,4.115334034,4.116648197,4.129659653,4.124009132,-0.02756977081,0.0275699608
35.2,20,8,4.016841888,3.998305321,3.999926805,3.986092567,3.987270117,3.999215126,3.994162083,-0.02267980576,0.02267990075
35.2,21,8.4,3.843608856,3.83212924,3.829571247,3.821024179,3.82097578,3.832060814,3.827152252,-0.016456604,0.016456604
35.2,22,8.8,3.631879568,3.626007318,3.623235226,3.61828804,3.618138075,3.625222921,3.622178316,-0.009701251984,0.009701251984
35.2,23,9.2,3.381654024,3.381609201,3.379257202,3.382205725,3.378114223,3.381626368,3.380562544,-0.001091480255,0.001312160515
35.2,24,9.6,3.092932224,3.099235535,3.097423792,3.099586725,3.095659256,3.0973382,3.097848415,0.004916191101,0.004916477017
35.2,25,10,2.765714407,2.774760246,2.77423501,2.780699015,2.77286458,2.772959232,2.775103331,0.009388923645,0.009389209561
35.2,26,10.4,2.400000095,2.41390419,2.416717768,2.419266224,2.415311337,2.414362669,2.41591239,0.01591229439,0.01591234282
35.2,27,10.8,2,2.031785965,2.033686161,2.034265995,2.034626245,2.03132081,2.033136845,0.03313684464,0.03313703462
35.2,28,11.2,1.600000024,1.633820176,1.636627078,1.635793567,1.636197567,1.634433866,1.635374427,0.035374403,0.03537442535
35.2,29,11.6,1.200000048,1.229389191,1.230959058,1.230563998,1.230329871,1.230205536,1.230289578,0.03028953075,0.03028948233
35.2,30,12,0.8000000119,0.8224748969,0.8240823746,0.8236185312,0.8233813047,0.8229923248,0.8233098984,0.02330988646,0.02330987528
35.2,31,12.4,0.400000006,0.4152943492,0.4166153371,0.4158971608,0.4157265723,0.4155929983,0.4158252776,0.01582527161,0.01582527719
35.2,32,12.8,1.046152821e-38,0.007655144669,0.008439317346,0.008009344339,0.008262528107,0.007968764752,0.008067020215,0.008067020215,0.008067020215
35.6,0,0,0,0.008329541422,0.007771328092,0.008109201677,0.008182868361,0.008118607104,0.008102308959,0.008102308959,0.008102308959
35.6,1,0.4,0.400000006,0.4157617688,0.4155071676,0.4162984192,0.4155203998,0.4160427153,0.4158260822,0.01582607627,0.01582608745
35.6,2,0.8,0.8000000119,0.8227095604,0.8224588037,0.8238239288,0.8229382634,0.8233408928,0.8230543137,0.02305430174,0.02305427752
35.6,3,1.2,1.200000048,1.229135394,1.229158282,1.230477929,1.229634047,1.229615211,1.229604125,0.02960407734,0.02960412577
35.6,4,1.6,1.600000024,1.632303715,1.634289026,1.634375453,1.635812044,1.633860111,1.634128213,0.03412818909,0.03412804753
35.6,5,2,2,2.02795577,2.028312206,2.030965328,2.035961151,2.031186104,2.030875921,0.03087592125,0.03087611124
35.6,6,2.4,2.400000095,2.412293673,2.413060427,2.419718504,2.41869688,2.41579318,2.41591239,0.01591229439,0.01591243781
35.6,7,2.8,2.779999971,2.774733305,2.774746656,2.779966593,2.778978586,2.776112795,2.776907444,-0.00309252739,0.003092384432
35.6,8,3.2,3.119999886,3.101772308,3.105035305,3.105437279,3.108693123,3.110615492,3.106310606,-0.01368927956,0.01368918456
35.6,9,3.6,3.419999838,3.391225338,3.395246029,3.399426222,3.399435759,3.401220083,3.397310734,-0.02268910408,0.02268915251
35.6,10,4,3.679999828,3.644160032,3.645488739,3.653223991,3.65146184,3.650292397,3.648925304,-0.03107452393,0.03107442893
35.6,11,4.4,3.899999857,3.861134529,3.860464811,3.86824131,3.868330479,3.861008644,3.863835812,-0.03616404533,0.03616390377
35.6,12,4.8,4.079999924,4.043633938,4.03781271,4.044005394,4.046183109,4.036496162,4.041625977,-0.03837394714,0.0383736603
35.6,13,5.2,4.21999979,4.183381557,4.178825855,4.184935093,4.187363625,4.173226833,4.181546211,-0.03845357895,0.03845319897
35.6,14,5.6,4.319999695,4.285180092,4.280837059,4.283239365,4.285874367,4.273741245,4.281774521,-0.03822517395,0.03822527081
35.6,15,6,4.379999638,4.346843243,4.343116283,4.345293522,4.344632149,4.337265015,4.343430519,-0.0365691185,0.03656959534
35.6,16,6.4,4.400000095,4.367377281,4.36499691,4.364575863,4.364636898,4.359862328,4.364289761,-0.03571033478,0.03571023792
35.6,17,6.8,4.379999638,4.35022831,4.348576546,4.344783306,4.342213631,4.344855309,4.346131802,-0.033867836,0.03386821598
35.6,18,7.2,4.319999695,4.291221142,4.291156292,4.282518387,4.281012058,4.287386894,4.286659241,-0.0333404541,0.03334074095
35.6,19,7.6,4.21999979,4.192969322,4.193499088,4.183222771,4.181548119,4.192521095,4.188752174,-0.03124761581,0.03124771081
35.6,20,8,4.079999924,4.057466984,4.057723045,4.046570778,4.045958042,4.057866573,4.053117275,-0.02688264847,0.02688283846
35.6,21,8.4,3.899999857,3.884130716,3.880627871,3.873352528,3.873359203,3.885538816,3.879401684,-0.02059817314,0.02059802972
35.6,22,8.8,3.679999828,3.669564486,3.667419434,3.66105628,3.662312746,3.671392441,3.666348934,-0.01365089417,0.01365075074
35.6,23,9.2,3.419999838,3.415573835,3.414306879,3.413759708,3.412420988,3.419504166,3.415112972,-0.004886865616,0.004886722658
35.6,24,9.6,3.119999886,3.124316931,3.123763561,3.121294975,3.121238947,3.125896215,3.123301983,0.003302097321,0.003302240279
35.6,25,10,2.779999971,2.792408228,2.791947603,2.794193983,2.790083408,2.792457581,2.79221797,0.0122179985,0.01221818943
35.6,26,10.4,2.400000095,2.424010754,2.427162886,2.427046537,2.424567699,2.425087214,2.42557478,0.02557468414,0.02557492256
35.6,27,10.8,2,2.036345243,2.038377762,2.03792882,2.03885746,2.036399364,2.037581682,0.03758168221,0.03758173063
35.6,28,11.2,1.600000024,1.635308266,1.638190389,1.637208104,1.637720823,1.635913253,1.636868119,0.0368680954,0.03686814383
35.6,29,11.6,1.200000048,1.23004353,1.231925964,1.231206417,1.231184959,1.230495334,1.230971217,0.03097116947,0.03097119369
35.6,30,12,0.8000000119,0.8231753111,0.8246628642,0.8239388466,0.8240748644,0.8236764073,0.8239056468,0.02390563488,0.02390564606
35.6,31,12.4,0.400000006,0.4156224132,0.4170278013,0.4161595404,0.4162087739,0.4160517454,0.4162140489,0.0162140429,0.01621404849
35.6,32,12.8,0,0.007773518097,0.008480489254,0.008137752302,0.008409202099,0.008015520871,0.008163296618,0.008163296618,0.008163296618
36,0,0,0,0.008520315401,0.008106790483,0.008542736992,0.008472077549,0.008661583066,0.008460700512,0.008460700512,0.008460700512
36,1,0.4,0.400000006,0.4161662459,0.4157901108,0.4168660641,0.416184783,0.4165554345,0.4163125455,0.01631253958,0.01631252095
36,2,0.8,0.8000000119,0.8233097792,0.8228231668,0.8244267106,0.8237547874,0.8237807751,0.8236190677,0.02361905575,0.02361903153
36,3,1.2,1.200000048,1.229424238,1.229472637,1.231583714,1.230618596,1.230393648,1.230298638,0.03029859066,0.03029851988
36,4,1.6,1.600000024,1.634842992,1.635336161,1.63686192,1.637185335,1.636764884,1.636198282,0.0361982584,0.03619823605
36,5,2,2,2.034536362,2.033171177,2.036626339,2.039577961,2.038310766,2.036444426,0.03644442558,0.03644452244
36,6,2.4,2.400000095,2.424331903,2.424024105,2.429137468,2.428072453,2.429348469,2.42698288,0.02698278427,0.02698278427
36,7,2.8,2.794285774,2.794056654,2.794018269,2.795637846,2.795116186,2.796972752,2.795160294,0.0008745193481,0.001073217369
36,8,3.2,3.147067547,3.129281759,3.132587671,3.127889872,3.133601665,3.140853882,3.132843018,-0.01422452927,0.01422457676
36,9,3.6,3.45834589,3.427263021,3.431427956,3.431191683,3.433770895,3.440210104,3.432772875,-0.02557301521,0.02557315864
36,10,4,3.728120327,3.688613653,3.690640926,3.695679665,3.696066141,3.697330713,3.693665981,-0.0344543457,0.03445410728
36,11,4.4,3.956390858,3.913829327,3.913790703,3.920841694,3.922672033,3.91453433,3.917133808,-0.03925704956,0.03925723955
36,12,4.8,4.143157959,4.104340076,4.09773159,4.105697155,4.107077599,4.095606804,4.102091312,-0.04106664658,0.0410673134
36,13,5.2,4.288421154,4.24970293,4.244608879,4.252910614,4.255569935,4.235769272,4.247712135,-0.04070901871,0.04070882872
36,14,5.6,4.392180443,4.355335236,4.352052689,4.356589794,4.358560085,4.340070248,4.352521896,-0.03965854645,0.0396588333
36,15,6,4.454435825,4.419625759,4.416733742,4.421402931,4.419567585,4.405781746,4.416622162,-0.03781366348,0.03781347349
36,16,6.4,4.475187778,4.440603733,4.438956738,4.441996098,4.440124989,4.428897858,4.438115597,-0.0370721817,0.03707189485
36,17,6.8,4.454435825,4.422462463,4.421587944,4.421420097,4.416471958,4.413644791,4.419117451,-0.03531837463,0.03531837463
36,18,7.2,4.392180443,4.360570908,4.36107111,4.356346607,4.352171421,4.354725838,4.356976986,-0.03520345688,0.03520326689
36,19,7.6,4.288421154,4.258158207,4.258633137,4.251502037,4.247199535,4.256006241,4.254300117,-0.03412103653,0.03412132338
36,20,8,4.143157959,4.117257118,4.116747379,4.107683182,4.105100632,4.117021561,4.112761974,-0.03039598465,0.03039598465
36,21,8.4,3.956390858,3.936441183,3.931927919,3.92570281,3.925753355,3.939482927,3.931861877,-0.02452898026,0.02452921867
36,22,8.8,3.728120327,3.713332653,3.710692406,3.703899145,3.706430435,3.717846155,3.710440159,-0.01768016815,0.01768016815
36,23,9.2,3.45834589,3.449434996,3.447822332,3.444799423,3.446722746,3.457385302,3.449232817,-0.009113073349,0.009112929925
36,24,9.6,3.147067547,3.149218321,3.148901701,3.142487288,3.146208763,3.153954506,3.14815402,0.001086473465,0.003262185957
36,25,10,2.794285774,2.809709072,2.808191776,2.807177782,2.806557417,2.811223984,2.808572054,0.01428627968,0.01428623218
36,26,10.4,2.400000095,2.43356061,2.435044527,2.434600592,2.433140516,2.435119629,2.43429327,0.03429317474,0.03429307789
36,27,10.8,2,2.040344,2.04119873,2.041066647,2.042284012,2.041146755,2.041208267,0.04120826721,0.04120802879
36,28,11.2,1.600000024,1.636324525,1.639084458,1.638557315,1.638978839,1.637226105,1.638034225,0.03803420067,0.03803422302
36,29,11.6,1.200000048,1.230350137,1.232176542,1.231424093,1.232113361,1.23065722,1.231344342,0.03134429455,0.03134422377
36,30,12,0.8000000119,0.8234245777,0.8245552182,0.8243552446,0.82468009,0.8241409063,0.8242311478,0.02423113585,0.02423119545
36,31,12.4,0.400000006,0.41578421,0.4169857502,0.416526407,0.4166287184,0.4169311225,0.4165712297,0.01657122374,0.01657123491
36,32,12.8,-1.113166697e-38,0.007908167318,0.008343443274,0.008324255235,0.008512390777,0.008734278381,0.008364507928,0.008364507928,0.008364507928
36.4,0,0,0,0.008263309486,0.008732452989,0.009006654844,0.008591938764,0.008975856006,0.008714042604,0.008714042604,0.008714042604
36.4,1,0.4,0.400000006,0.4160688818,0.4159059525,0.4173871577,0.4166398942,0.4170416892,0.416608721,0.01660871506,0.01660870947
36.4,2,0.8,0.8000000119,0.8237568736,0.8231403828,0.8249715567,0.8241025805,0.8245276809,0.8240998387,0.02409982681,0.0240998026
36.4,3,1.2,1.200000048,1.229897738,1.229784012,1.232362747,1.23132515,1.231582999,1.230990529,0.03099048138,0.03099048138
36.4,4,1.6,1.600000024,1.636396527,1.635892749,1.63864696,1.637811661,1.638548136,1.637459159,0.03745913506,0.03745918348
36.4,5,2,2,2.039414167,2.037238359,2.041350365,2.042101622,2.04330492,2.040681839,0.04068183899,0.04068188742
36.4,6,2.4,2.400000095,2.434152603,2.434419394,2.437776804,2.435837746,2.438879728,2.436213255,0.03621315956,0.03621315956
36.4,7,2.8,2.799999952,2.810637712,2.812585354,2.810403109,2.810119867,2.813022614,2.811353683,0.01135373116,0.01135377865
36.4,8,3.2,3.16842103,3.155113459,3.159127235,3.149428606,3.157772064,3.16555953,3.157400131,-0.01102089882,0.01102085132
36.4,9,3.6,3.493498325,3.46143651,3.467075586,3.462474108,3.467101336,3.474612474,3.466540098,-0.02695822716,0.02695832215
36.4,10,4,3.775232077,3.732936621,3.735845566,3.737888336,3.740626335,3.741752148,3.737809658,-0.03742241859,0.03742227703
36.4,11,4.4,4.013622284,3.967177153,3.96792984,3.973468542,3.976709843,3.968090773,3.97067523,-0.04294705391,0.04294705391
36.4,12,4.8,4.208668709,4.165678978,4.158382416,4.167984009,4.168353081,4.156392574,4.163358212,-0.04531049728,0.04531049728
36.4,13,5.2,4.36037159,4.317909241,4.311581135,4.321892738,4.324649811,4.303231716,4.315852642,-0.0445189476,0.04451866075
36.4,14,5.6,4.46873045,4.427758694,4.424909592,4.431006432,4.432409763,4.41245985,4.425709248,-0.04302120209,0.04302158207
36.4,15,6,4.533745766,4.49526453,4.492613316,4.49880743,4.495800495,4.480855942,4.492668152,-0.04107761383,0.04107742384
36.4,16,6.4,4.555418015,4.516747475,4.514819622,4.52061367,4.517589092,4.504940033,4.514941692,-0.04047632217,0.04047603533
36.4,17,6.8,4.533745766,4.497239113,4.496268749,4.49932766,4.492484093,4.489233494,4.49491024,-0.03883552551,0.03883514553
36.4,18,7.2,4.46873045,4.43206358,4.432632923,4.431222439,4.425603867,4.426765442,4.429657936,-0.03907251358,0.03907280043
36.4,19,7.6,4.36037159,4.325628281,4.325249672,4.320660591,4.314957619,4.323067188,4.321912289,-0.03845930099,0.03845892102
36.4,20,8,4.208668709,4.178873539,4.176645756,4.169484615,4.165434361,4.176901817,4.173468113,-0.03520059586,0.03520069271
36.4,21,8.4,4.013622284,3.989144564,3.983667374,3.977881432,3.978452206,3.991282701,3.984085798,-0.02953648567,0.0295366291
36.4,22,8.8,3.775232077,3.756611347,3.753789663,3.746497154,3.75019908,3.761419058,3.753703356,-0.02152872086,0.02152881585
36.4,23,9.2,3.493498325,3.481679916,3.480825186,3.475496531,3.479402065,3.490888119,3.481658459,-0.01183986664,0.01183996163
36.4,24,9.6,3.16842103,3.171532393,3.173031092,3.163225412,3.169481277,3.176577806,3.170769453,0.002348423004,0.004426813219
36.4,25,10,2.799999952,2.82482934,2.823102951,2.819770336,2.821542263,2.825183392,2.82288599,0.02288603783,0.02288570441
36.4,26,10.4,2.400000095,2.440961123,2.441503763,2.441495895,2.440371513,2.442754269,2.441417217,0.04141712189,0.04141721874
36.4,27,10.8,2,2.043144703,2.043089628,2.043561935,2.044826031,2.044544458,2.043833256,0.04383325577,0.04383335263
36.4,28,11.2,1.600000024,1.637616396,1.638990521,1.639451742,1.639635086,1.638937116,1.638926148,0.03892612457,0.03892614692
36.4,29,11.6,1.200000048,1.230680466,1.231712937,1.231859684,1.23246789,1.231922269,1.231728554,0.03172850609,0.03172860295
36.4,30,12,0.8000000119,0.8232323527,0.8242387176,0.8247082233,0.8252350688,0.8248218298,0.8244472742,0.02444726229,0.0244472269
36.4,31,12.4,0.400000006,0.4157744348,0.4164086878,0.4168180227,0.4169508815,0.4171996713,0.4166303277,0.01663032174,0.01663033292
36.4,32,12.8,4.714723054e-38,0.008104870096,0.008263505995,0.008525421843,0.008603613824,0.008776813745,0.008454845287,0.008454845287,0.008454845287
36.8,0,0,0,0.008577328175,0.009040132165,0.00947594922,0.008942715824,0.009249687195,0.00905716233,0.00905716233,0.00905716233
36.8,1,0.4,0.400000006,0.4169257879,0.4165858328,0.4182739258,0.4173049927,0.4176050127,0.4173390865,0.01733908057,0.01733910479
36.8,2,0.8,0.8000000119,0.8243058324,0.8241269588,0.8260707259,0.824469924,0.825158,0.8248263597,0.02482634783,0.02482627705
36.8,3,1.2,1.200000048,1.231170416,1.230849147,1.23318851,1.231508017,1.232650042,1.231873155,0.03187310696,0.03187317774
36.8,4,1.6,1.600000024,1.637872577,1.637555957,1.639800549,1.637780666,1.639462948,1.638494492,0.03849446774,0.03849451616
36.8,5,2,2,2.042403698,2.040710926,2.044562101,2.043298006,2.045373917,2.043269634,0.04326963425,0.0432697311
36.8,6,2.4,2.400000095,2.440407276,2.441848516,2.444996595,2.442231894,2.444407701,2.442778349,0.04277825356,0.04277830198
36.8,7,2.8,2.799999952,2.822698355,2.826733828,2.823272705,2.824490786,2.824117661,2.824262619,0.0242626667,0.02426271513
36.8,8,3.2,3.185964823,3.175070524,3.181223392,3.169623137,3.180557013,3.184602976,3.178215504,-0.007749319077,0.007749414537
36.8,9,3.6,3.52652216,3.491374969,3.499004602,3.493363142,3.499031544,3.50380826,3.497316837,-0.02920532227,0.02920565568
36.8,10,4,3.821671724,3.776346684,3.779929638,3.780011892,3.78492713,3.78346777,3.780936718,-0.04073500633,0.04073510319
36.8,11,4.4,4.071413517,4.022177219,4.02237606,4.026509762,4.030875206,4.02199316,4.024786949,-0.04662656784,0.04662723467
36.8,12,4.8,4.275748253,4.230148792,4.222555161,4.230920315,4.230845451,4.220767021,4.22704792,-0.04870033264,0.04870090634
36.8,13,5.2,4.43467474,4.389801025,4.383153439,4.392230988,4.395047665,4.375706673,4.387187958,-0.04748678207,0.04748678207
36.8,14,5.6,4.548193932,4.505887508,4.50219202,4.507113934,4.507543564,4.490742683,4.502696037,-0.04549789429,0.04549799114
36.8,15,6,4.616305351,4.575856686,4.572658062,4.578428268,4.573118687,4.562855244,4.572583199,-0.04372215271,0.04372196272
36.8,16,6.4,4.639008999,4.598863602,4.596037388,4.601103783,4.596640587,4.587887764,4.596106529,-0.04290246964,0.04290237278
36.8,17,6.8,4.616305351,4.576927185,4.575575352,4.579042435,4.569944382,4.570241451,4.574346066,-0.04195928574,0.04195918888
36.8,18,7.2,4.548193932,4.508451939,4.508329868,4.507223129,4.501171589,4.50358963,4.505753517,-0.04244041443,0.04244070128
36.8,19,7.6,4.43467474,4.396300316,4.394663811,4.39159441,4.384424686,4.393714905,4.392139435,-0.04253530502,0.04253511503
36.8,20,8,4.275748253,4.240074635,4.238607883,4.232040882,4.22700119,4.238705635,4.235285759,-0.0404624939,0.04046220705
36.8,21,8.4,4.071413517,4.038821697,4.035349846,4.029743195,4.031475544,4.042567253,4.035591125,-0.03582239151,0.03582201153
36.8,22,8.8,3.821671724,3.796324015,3.794774771,3.788333893,3.793070316,3.802180529,3.794936657,-0.02673506737,0.02673501894
36.8,23,9.2,3.52652216,3.509411097,3.50993371,3.504529715,3.510362387,3.51933527,3.510714293,-0.01580786705,0.01580772363
36.8,24,9.6,3.185964823,3.188769102,3.191873074,3.182268858,3.191058636,3.194148779,3.189623594,0.003658771515,0.005137252621
36.8,25,10,2.799999952,2.834801912,2.834015608,2.831105232,2.834700823,2.835251093,2.833974838,0.03397488594,0.0339749828
36.8,26,10.4,2.400000095,2.446085691,2.447005033,2.447212934,2.446034193,2.447476864,2.4467628,0.04676270485,0.04676284641
36.8,27,10.8,2,2.045456171,2.045150757,2.045639753,2.046373129,2.046629667,2.045850039,0.04585003853,0.04584989697
36.8,28,11.2,1.600000024,1.639443278,1.639574885,1.63978982,1.639682412,1.640446067,1.639787316,0.03978729248,0.03978727013
36.8,29,11.6,1.200000048,1.231831431,1.232197046,1.232946038,1.232668042,1.233310819,1.232590556,0.03259050846,0.03259062767
36.8,30,12,0.8000000119,0.8245443106,0.8246821165,0.8251829743,0.8252019882,0.8254971504,0.8250217438,0.02502173185,0.02502169646
36.8,31,12.4,0.400000006,0.4164746404,0.4167819619,0.4173986018,0.4176484346,0.4174699783,0.4171546996,0.0171546936,0.01715471782
36.8,32,12.8,0,0.008410572074,0.008418515325,0.008620170876,0.00856571272,0.008524790406,0.008507952094,0.008507952094,0.008507952094
37.2,0,0,0,0.008720928803,0.008943490684,0.009880832396,0.009027384222,0.009256914258,0.009165910073,0.009165910073,0.009165910073
37.2,1,0.4,0.400000006,0.4174158573,0.4176908433,0.41891101,0.4174379706,0.4178994298,0.4178709984,0.01787099242,0.01787101664
37.2,2,0.8,0.8000000119,0.8250307441,0.8254318237,0.8271626234,0.8253138065,0.8257936835,0.8257465363,0.02574652433,0.02574652433
37.2,3,1.2,1.200000048,1.232432008,1.232717633,1.234299064,1.231843233,1.233579159,1.232974172,0.03297412395,0.03297417238
37.2,4,1.6,1.600000024,1.639461398,1.639320374,1.641448021,1.637773037,1.640603185,1.639721274,0.03972125053,0.03972117975
37.2,5,2,2,2.045129538,2.044318676,2.047542572,2.043970346,2.046931744,2.04557848,0.04557847977,0.04557857662
37.2,6,2.4,2.400000095,2.445543528,2.447283506,2.450221062,2.44713521,2.448971748,2.447830915,0.04783082008,0.04783091694
37.2,7,2.8,2.799999952,2.832948208,2.837313414,2.832940817,2.835958719,2.834059715,2.834644079,0.03464412689,0.03464422375
37.2,8,3.2,3.200000048,3.192609549,3.199749231,3.187825203,3.200273514,3.202410221,3.196573734,-0.0034263134,0.004499959759
37.2,9,3.6,3.55735302,3.520290375,3.528111458,3.521526337,3.529729366,3.532017946,3.526335239,-0.0310177803,0.03101792373
37.2,10,4,3.867058754,3.819088459,3.822574139,3.821338654,3.82807374,3.82511878,3.82323885,-0.04381990433,0.04382000118
37.2,11,4.4,4.129117489,4.077199459,4.076807499,4.079657078,4.085617542,4.076683044,4.079192638,-0.04992485046,0.04992456362
37.2,12,4.8,4.343529224,4.295175076,4.288300514,4.295120239,4.295111179,4.285906315,4.291922569,-0.05160665512,0.05160655826
37.2,13,5.2,4.510293961,4.463854313,4.45719099,4.465023518,4.466874123,4.449641228,4.46051693,-0.04977703094,0.0497771278
37.2,14,5.6,4.629411697,4.585558414,4.582229137,4.586251736,4.58418417,4.571134567,4.581871986,-0.047539711,0.04754009098
37.2,15,6,4.700881958,4.658421516,4.655894756,4.66136694,4.652777195,4.64723444,4.655138969,-0.04574298859,0.04574298859
37.2,16,6.4,4.724705696,4.682982922,4.680101395,4.685122967,4.677862644,4.673337936,4.679881573,-0.04482412338,0.04482412338
37.2,17,6.8,4.700881958,4.658703804,4.657879829,4.662101269,4.650688171,4.653244972,4.656523705,-0.04435825348,0.04435835034
37.2,18,7.2,4.629411697,4.586499214,4.58622551,4.586438656,4.578285217,4.581924438,4.583874702,-0.04553699493,0.04553709179
37.2,19,7.6,4.510293961,4.468463898,4.466171741,4.464753151,4.455198288,4.465097427,4.463936806,-0.04635715485,0.04635705799
37.2,20,8,4.343529224,4.30254221,4.301101685,4.29610014,4.29011631,4.300902367,4.298152924,-0.04537630081,0.04537668079
37.2,21,8.4,4.129117489,4.089500427,4.086730957,4.082253933,4.084489822,4.093757629,4.087346554,-0.04177093506,0.04177093506
37.2,22,8.8,3.867058754,3.834797859,3.834053516,3.828477621,3.835363865,3.842151403,3.834969044,-0.03208971024,0.03208990023
37.2,23,9.2,3.55735302,3.536001921,3.536026955,3.530978918,3.53938365,3.546984911,3.537875414,-0.01947760582,0.01947774924
37.2,24,9.6,3.200000048,3.204641819,3.207614899,3.198310137,3.209697962,3.211295605,3.20631218,0.006312131882,0.006988001056
37.2,25,10,2.799999952,2.843156815,2.842462778,2.839798689,2.844853878,2.844518185,2.842957973,0.04295802116,0.04295811802
37.2,26,10.4,2.400000095,2.449887514,2.451058149,2.451551676,2.450278997,2.451655149,2.45088625,0.05088615417,0.0508862026
37.2,27,10.8,2,2.046836138,2.047328234,2.048079491,2.046430349,2.04848814,2.047432423,0.04743242264,0.04743247107
37.2,28,11.2,1.600000024,1.639825702,1.640960217,1.641564488,1.639779806,1.641888022,1.640803576,0.04080355167,0.04080362245
37.2,29,11.6,1.200000048,1.232799888,1.233709693,1.234282613,1.233070374,1.234494567,1.233671427,0.03367137909,0.03367137909
37.2,30,12,0.8000000119,0.8253406286,0.826125443,0.8262153864,0.8257188201,0.826423943,0.8259649277,0.02596491575,0.02596483193
37.2,31,12.4,0.400000006,0.417452246,0.4177722931,0.4179531038,0.4178699255,0.4177555442,0.4177606106,0.01776060462,0.0177606158
37.2,32,12.8,1.461678093e-34,0.008918019943,0.008892692626,0.008730986156,0.008798319846,0.008737970144,0.008815597743,0.008815597743,0.008815597743
37.6,0,0,0,0.00894648768,0.00922331214,0.01031272206,0.009294271469,0.00901504606,0.009358367883,0.009358367883,0.009358367883
37.6,1,0.4,0.400000006,0.4179232419,0.4185545146,0.4192530513,0.4182009101,0.4177214503,0.4183306694,0.01833066344,0.01833062805
37.6,2,0.8,0.8000000119,0.8262569308,0.8264672756,0.8278705478,0.8260933161,0.8261022568,0.8265581131,0.02655810118,0.02655805275
37.6,3,1.2,1.200000048,1.233870268,1.233718991,1.235629559,1.233272195,1.234290719,1.23415637,0.03415632248,0.03415630013
37.6,4,1.6,1.600000024,1.641126394,1.640815496,1.643172503,1.639769673,1.64125526,1.641227961,0.04122793674,0.04122783989
37.6,5,2,2,2.048250914,2.047307014,2.049840927,2.046111345,2.04787302,2.047876835,0.04787683487,0.04787664488
37.6,6,2.4,2.400000095,2.450093269,2.451971531,2.453827858,2.450998306,2.452140093,2.451806068,0.05180597305,0.05180611461
37.6,7,2.8,2.799999952,2.841799736,2.84680748,2.841046572,2.8444314,2.842358351,2.84328866,0.04328870773,0.04328875616
37.6,8,3.2,3.200000048,3.208532572,3.216888428,3.204098225,3.216519117,3.218683481,3.212944508,0.01294445992,0.01294431649
37.6,9,3.6,3.579411745,3.547593117,3.556137085,3.547807693,3.556169987,3.558932543,3.553328276,-0.02608346939,0.02608365938
37.6,10,4,3.908235312,3.861089945,3.864219904,3.861463547,3.868800402,3.865706921,3.864255905,-0.04397940636,0.04397916794
37.6,11,4.4,4.186470509,4.131762505,4.131311417,4.13262558,4.138863564,4.131363392,4.133185387,-0.05328512192,0.05328521878
37.6,12,4.8,4.414117336,4.360068321,4.354814529,4.359477997,4.360001564,4.352636814,4.35739994,-0.05671739578,0.05671749264
37.6,13,5.2,4.59117651,4.538195133,4.532609463,4.538608551,4.540013313,4.525400162,4.534965038,-0.05621147156,0.05621118471
37.6,14,5.6,4.717647076,4.665974617,4.663385391,4.66658926,4.663812637,4.65367651,4.662687778,-0.05495929718,0.05495939404
37.6,15,6,4.793529034,4.742690086,4.74059391,4.745361328,4.737421513,4.733282566,4.739869595,-0.05365943909,0.05365915224
37.6,16,6.4,4.818823338,4.768445015,4.765805244,4.77097559,4.763793468,4.760875225,4.765978813,-0.05284452438,0.05284442753
37.6,17,6.8,4.793529034,4.74250412,4.741400719,4.745777607,4.735276222,4.737802029,4.740551949,-0.05297708511,0.05297689512
37.6,18,7.2,4.717647076,4.666493893,4.665235519,4.667086124,4.659462452,4.661775589,4.664010525,-0.0536365509,0.05363636091
37.6,19,7.6,4.59117651,4.541012287,4.538657188,4.538602829,4.530611515,4.537279606,4.537232399,-0.05394411087,0.05394382402
37.6,20,8,4.414117336,4.365167618,4.363786697,4.360230446,4.355779171,4.363913536,4.361775398,-0.05234193802,0.05234184116
37.6,21,8.4,4.186470509,4.140284061,4.138467312,4.134605408,4.137651443,4.144870281,4.139175892,-0.0472946167,0.04729480669
37.6,22,8.8,3.908235312,3.872350931,3.872611046,3.867541552,3.875191689,3.881356955,3.873810291,-0.03442502022,0.03442487866
37.6,23,9.2,3.579411745,3.560743093,3.560855627,3.555929422,3.566127539,3.573173761,3.563365936,-0.01604580879,0.01604585722
37.6,24,9.6,3.200000048,3.218755007,3.222334385,3.212616205,3.224940062,3.226897001,3.221108675,0.02110862732,0.0211084839
37.6,25,10,2.799999952,2.85023737,2.849583864,2.846969843,2.852315426,2.852726221,2.850366592,0.05036664009,0.05036659166
37.6,26,10.4,2.400000095,2.453818083,2.454576731,2.454880238,2.453571796,2.454543114,2.454277992,0.05427789688,0.05427789688
37.6,27,10.8,2,2.049201727,2.049099445,2.050210714,2.047862768,2.050054312,2.049285889,0.04928588867,0.04928579181
37.6,28,11.2,1.600000024,1.641638517,1.641975045,1.64309597,1.641220808,1.642812133,1.642148376,0.04214835167,0.04214847088
37.6,29,11.6,1.200000048,1.2343539,1.234860659,1.23535037,1.233549953,1.23516953,1.234656811,0.03465676308,0.03465683386
37.6,30,12,0.8000000119,0.8265354633,0.8269221783,0.8270455003,0.8263203502,0.8271008134,0.8267849088,0.02678489685,0.02678484842
37.6,31,12.4,0.400000006,0.4184086919,0.4184707403,0.4184235334,0.4178694487,0.4177797735,0.4181904197,0.01819041371,0.01819043234
37.6,32,12.8,1.948904201e-34,0.009269586764,0.009399481118,0.009026881307,0.009040670469,0.009187731892,0.009184870869,0.009184870869,0.009184870869
38,0,0,0,0.009570953436,0.009985677898,0.01049907412,0.009760133922,0.009404234588,0.009844014421,0.009844014421,0.009844014421
38,1,0.4,0.400000006,0.4187288284,0.4192510545,0.4195382893,0.4187807143,0.4181800187,0.418895781,0.01889577508,0.01889577508
38,2,0.8,0.8000000119,0.8277051449,0.8275389671,0.8283781409,0.8270174265,0.826796174,0.8274871707,0.02748715878,0.02748715878
38,3,1.2,1.200000048,1.235715389,1.235533357,1.236708403,1.234903216,1.234601378,1.235492349,0.03549230099,0.03549230099
38,4,1.6,1.600000024,1.64311707,1.642959237,1.644442439,1.642138362,1.64196527,1.642924547,0.04292452335,0.04292445257
38,5,2,2,2.050386667,2.050023556,2.051642895,2.048739433,2.048623323,2.049883127,0.04988312721,0.04988317564
38,6,2.4,2.400000095,2.454066277,2.455648899,2.456740618,2.454734087,2.453898668,2.455017567,0.05501747131,0.05501761287
38,7,2.8,2.799999952,2.849371672,2.854448795,2.848656178,2.85217762,2.849351406,2.850800991,0.05080103874,0.0508011803
38,8,3.2,3.200000048,3.223520756,3.231379509,3.219738007,3.231406212,3.232708454,3.227750778,0.02775073051,0.02775054052
38,9,3.6,3.600000143,3.573899508,3.582032442,3.57401228,3.582126617,3.584665775,3.579347134,-0.02065300941,0.02065281942
38,10,4,3.948571444,3.902015448,3.904623032,3.901920795,3.908756971,3.905418158,3.904546738,-0.04402470589,0.04402456433
38,11,4.4,4.243516445,4.185688019,4.185805798,4.18602705,4.191223145,4.186117649,4.186972618,-0.05654382706,0.0565441139
38,12,4.8,4.484835148,4.424737453,4.420811176,4.42484951,4.424958229,4.420676708,4.423206806,-0.06162834167,0.06162853166
38,13,5.2,4.672527313,4.612279892,4.608226299,4.613328457,4.613358498,4.604136944,4.610266209,-0.06226110458,0.06226129457
38,14,5.6,4.806593418,4.747210503,4.745400429,4.748497963,4.745017529,4.738331318,4.744891167,-0.06170225143,0.06170187145
38,15,6,4.887032509,4.828174114,4.82591486,4.830890179,4.823563099,4.821215153,4.825951576,-0.06108093262,0.06108102947
38,16,6.4,4.913846016,4.855583668,4.852861881,4.858288288,4.851708412,4.849364281,4.853561401,-0.06028461456,0.06028471142
38,17,6.8,4.887032509,4.827512264,4.826559067,4.831069946,4.822360039,4.823926449,4.826285839,-0.06074666977,0.06074695662
38,18,7.2,4.806593418,4.747307301,4.745661736,4.749068737,4.742521763,4.743267059,4.745565414,-0.06102800369,0.06102810055
38,19,7.6,4.672527313,4.614185333,4.611244202,4.613689423,4.607258797,4.611314774,4.61153841,-0.06098890305,0.06098880619
38,20,8,4.484835148,4.427727699,4.426525116,4.425105572,4.421980858,4.427923679,4.425852776,-0.05898237228,0.05898256227
38,21,8.4,4.243516445,4.190502167,4.189477444,4.187529564,4.190188408,4.194988728,4.190537453,-0.05297899246,0.05297918245
38,22,8.8,3.948571444,3.909372807,3.909632444,3.906684875,3.913323402,3.918493748,3.911501408,-0.03707003593,0.03706998751
38,23,9.2,3.600000143,3.584400654,3.58485961,3.580477953,3.590681076,3.596270084,3.587337971,-0.01266217232,0.01266226731
38,24,9.6,3.200000048,3.23157692,3.235501528,3.226337194,3.237819433,3.238928318,3.234032869,0.03403282166,0.03403263167
38,25,10,2.799999952,2.856388092,2.8563025,2.853136539,2.858279228,2.857963324,2.856413841,0.05641388893,0.05641398579
38,26,10.4,2.400000095,2.457709312,2.458379984,2.457569361,2.45659256,2.457035542,2.457457304,0.05745720863,0.05745725706
38,27,10.8,2,2.051685095,2.051794291,2.051819086,2.050141811,2.050740719,2.051236391,0.05123639107,0.05123620108
38,28,11.2,1.600000024,1.644164205,1.643969059,1.644205093,1.642738342,1.643876314,1.643790603,0.04379057884,0.04379057884
38,29,11.6,1.200000048,1.236312389,1.23629427,1.236321926,1.235237241,1.235998988,1.236032963,0.03603291512,0.03603291512
38,30,12,0.8000000119,0.8280404806,0.8281529546,0.8278181553,0.8268822432,0.8276381493,0.8277064562,0.02770644426,0.02770638466
38,31,12.4,0.400000006,0.419378221,0.4190515578,0.4187235832,0.4178764224,0.4185982347,0.41872558,0.01872557402,0.01872559823
38,32,12.8,1.869362868e-37,0.009527636692,0.009751141071,0.009481791407,0.008995842189,0.009217001498,0.009394682944,0.009394682944,0.009394682944
38.4,0,0,0,0.01049927343,0.01024917513,0.0104475189,0.0100280717,0.009966485202,0.01023810543,0.01023810543,0.01023810543
38.4,1,0.4,0.400000006,0.4195485711,0.4198154509,0.4197796285,0.4193816781,0.4190533459,0.4195157588,0.01951575279,0.01951572858
38.4,2,0.8,0.8000000119,0.8285568953,0.8290377855,0.8286347985,0.8279306293,0.827860117,0.8284040689,0.02840405703,0.02840403281
38.4,3,1.2,1.200000048,1.237204671,1.237592816,1.237423778,1.236179113,1.235173345,1.236714721,0.03671467304,0.03671469539
38.4,4,1.6,1.600000024,1.644824505,1.645239949,1.645465851,1.644004583,1.642904997,1.644487977,0.04448795319,0.04448795319
38.4,5,2,2,2.0516572,2.05259347,2.052800179,2.051324844,2.049788713,2.051632881,0.05163288116,0.05163288116
38.4,6,2.4,2.400000095,2.457197428,2.459197521,2.458998442,2.457816601,2.456219196,2.457885742,0.05788564682,0.05788574368
38.4,7,2.8,2.799999952,2.856221437,2.859844446,2.855549335,2.858439922,2.855658293,2.857142925,0.05714297295,0.05714273453
38.4,8,3.2,3.200000048,3.237976789,3.244361877,3.234578848,3.244373083,3.245601416,3.241378307,0.04137825966,0.04137835652
38.4,9,3.6,3.600000143,3.599692583,3.606718779,3.599999428,3.606568813,3.608854532,3.604366779,0.004366636276,0.004489994142
38.4,10,4,3.977142811,3.943007946,3.944929123,3.942434072,3.947941542,3.945692301,3.944800854,-0.03234195709,0.03234181553
38.4,11,4.4,4.296263695,4.239562035,4.240027905,4.239654064,4.243130207,4.241127491,4.240700245,-0.05556344986,0.055563353
38.4,12,4.8,4.557362556,4.48950386,4.488469601,4.490583897,4.490156174,4.488933086,4.48952961,-0.06783294678,0.0678332299
38.4,13,5.2,4.760439396,4.687168598,4.684782505,4.688700199,4.686843872,4.683896542,4.686278343,-0.0741610527,0.0741610527
38.4,14,5.6,4.905494213,4.829173565,4.827834606,4.831264019,4.826862335,4.825213909,4.828069687,-0.07742452621,0.07742452621
38.4,15,6,4.992527008,4.914851189,4.912342548,4.917571068,4.91092062,4.910417557,4.913220406,-0.07930660248,0.07930640876
38.4,16,6.4,5.021538258,4.943795681,4.940124989,4.946349144,4.940551758,4.939357281,4.942035675,-0.07950258255,0.07950248569
38.4,17,6.8,4.992527008,4.913895607,4.911633015,4.917627335,4.911016464,4.910971642,4.913028717,-0.07949829102,0.07949819416
38.4,18,7.2,4.905494213,4.829013348,4.826117039,4.831902981,4.826396465,4.825603962,4.82780695,-0.07768726349,0.0776874572
38.4,19,7.6,4.760439396,4.68777132,4.684452057,4.689412117,4.68435812,4.685764313,4.686351299,-0.07408809662,0.0740878135
38.4,20,8,4.557362556,4.490534306,4.48879385,4.490604877,4.488703728,4.491261959,4.489979744,-0.0673828125,0.0673828125
38.4,21,8.4,4.296263695,4.240985394,4.240140915,4.240657806,4.242564678,4.245037556,4.241877556,-0.05438613892,0.05438642576
38.4,22,8.8,3.977142811,3.946017265,3.946481705,3.945686579,3.950732231,3.954862356,3.94875598,-0.02838683128,0.02838678285
38.4,23,9.2,3.600000143,3.607329607,3.607860088,3.604557753,3.613476276,3.617862463,3.610217333,0.01021718979,0.01021709479
38.4,24,9.6,3.200000048,3.243614435,3.247486115,3.239477873,3.249159575,3.249702454,3.245888233,0.0458881855,0.04588804394
38.4,25,10,2.799999952,2.861857653,2.861911774,2.858427286,2.862701178,2.862147093,2.861408949,0.06140899658,0.06140904501
38.4,26,10.4,2.400000095,2.460646391,2.461115122,2.459623337,2.458762169,2.458277225,2.459684849,0.05968475342,0.05968475342
38.4,27,10.8,2,2.05381155,2.053959846,2.052995205,2.051905632,2.051412582,2.052816868,0.05281686783,0.05281696469
38.4,28,11.2,1.600000024,1.646189094,1.646309257,1.645094872,1.644086003,1.644151926,1.645166159,0.04516613483,0.04516620561
38.4,29,11.6,1.200000048,1.238230944,1.238293648,1.237256646,1.236440659,1.236512423,1.237346888,0.0373468399,0.03734681755
38.4,30,12,0.8000000119,0.8296482563,0.8295943737,0.8286103606,0.8275846839,0.8277784586,0.8286432028,0.02864319086,0.02864321508
38.4,31,12.4,0.400000006,0.4200513959,0.4199692011,0.4190100431,0.4183599949,0.4192422032,0.4193265438,0.01932653785,0.01932656206
38.4,32,12.8,0,0.009887374006,0.01002913341,0.009799296968,0.009342174977,0.009612141177,0.009734024294,0.009734024294,0.009734024294
38.8,0,0,0,0.01125191897,0.01049856097,0.01026013028,0.01005732268,0.009843043983,0.01038219593,0.01038219593,0.01038219593
38.8,1,0.4,0.400000006,0.4203332663,0.4203647077,0.4200806618,0.419736445,0.4194507897,0.4199931622,0.01999315619,0.01999316737
38.8,2,0.8,0.8000000119,0.8297388554,0.8301590681,0.8290949464,0.8289234638,0.8280079365,0.8291848898,0.02918487787,0.02918484248
38.8,3,1.2,1.200000048,1.23850286,1.239307046,1.238073468,1.237546563,1.235930562,1.237872005,0.03787195683,0.03787205368
38.8,4,1.6,1.600000024,1.645935535,1.647226691,1.6461941,1.646145463,1.643106103,1.645721674,0.04572165012,0.04572155327
38.8,5,2,2,2.052992821,2.054652929,2.053508282,2.053955793,2.050595522,2.053141117,0.0531411171,0.05314106867
38.8,6,2.4,2.400000095,2.460280418,2.461882114,2.460769653,2.460902452,2.457888603,2.460344791,0.06034469604,0.06034455448
38.8,7,2.8,2.799999952,2.862650871,2.864788294,2.861341715,2.863806009,2.860659122,2.862649202,0.06264925003,0.06264925003
38.8,8,3.2,3.200000048,3.25136137,3.256319284,3.24823761,3.255915642,3.258122444,3.253991365,0.05399131775,0.05399122089
38.8,9,3.6,3.600000143,3.625132084,3.630239248,3.625357866,3.629628181,3.632043362,3.628480196,0.02848005295,0.02848000452
38.8,10,4,4,3.983694792,3.984996557,3.982481956,3.986713886,3.985670567,3.984711409,-0.01528859138,0.01528844796
38.8,11,4.4,4.346153736,4.293580055,4.294949055,4.293591976,4.295214176,4.295883656,4.294643879,-0.05150985718,0.05150995404
38.8,12,4.8,4.629370689,4.555229187,4.557091236,4.556882381,4.555711746,4.557522297,4.556487083,-0.07288360596,0.07288332283
38.8,13,5.2,4.849650383,4.763432026,4.763178825,4.764638901,4.761246204,4.764826775,4.763464451,-0.08618593216,0.0861858353
38.8,14,5.6,5.006992817,4.91242218,4.911902905,4.914661884,4.909933567,4.913292408,4.912442207,-0.09455060959,0.09455022961
38.8,15,6,5.101398468,5.002860069,5.00075388,5.004975319,5.000095367,5.001392365,5.002015591,-0.09938287735,0.09938307106
38.8,16,6.4,5.132866859,5.033254623,5.029559612,5.035378456,5.030602455,5.030992031,5.031957626,-0.1009092331,0.1009094268
38.8,17,6.8,5.101398468,5.001813412,4.998672485,5.005494595,5.001446724,4.998762131,5.001237869,-0.1001605988,0.1001605988
38.8,18,7.2,5.006992817,4.912021637,4.907958508,4.915689945,4.911824703,4.909506798,4.911400795,-0.09559202194,0.09559249878
38.8,19,7.6,4.849650383,4.76256609,4.758644581,4.76596117,4.763031006,4.761621475,4.762364864,-0.08728551865,0.08728551865
38.8,20,8,4.629370689,4.554290295,4.551451206,4.556968212,4.556313515,4.555128574,4.554830551,-0.07454013824,0.07454033196
38.8,21,8.4,4.346153736,4.291855812,4.290734291,4.29402256,4.295163155,4.295186043,4.293392181,-0.05276155472,0.05276136473
38.8,22,8.8,4,3.982321262,3.982704401,3.984375,3.987110615,3.990250587,3.985352278,-0.01464772224,0.01464762725
38.8,23,9.2,3.600000143,3.630162001,3.630268574,3.628304005,3.634751797,3.638407469,3.632378817,0.03237867355,0.03237862512
38.8,24,9.6,3.200000048,3.255359173,3.258465767,3.252075672,3.258924007,3.258507013,3.256666183,0.05666613579,0.05666627735
38.8,25,10,2.799999952,2.867346525,2.866625309,2.863219023,2.866046906,2.865492821,2.865746021,0.06574606895,0.06574616581
38.8,26,10.4,2.400000095,2.463347673,2.463170767,2.46162796,2.460568666,2.459704638,2.46168375,0.06168365479,0.06168384477
38.8,27,10.8,2,2.055860281,2.05568099,2.054466724,2.053512335,2.051969767,2.054297924,0.05429792404,0.0542980209
38.8,28,11.2,1.600000024,1.648284912,1.647948861,1.646410823,1.645737171,1.643597841,1.646395922,0.04639589787,0.04639589787
38.8,29,11.6,1.200000048,1.239940047,1.239659905,1.238286138,1.237944365,1.236219287,1.238409996,0.03840994835,0.03840989992
38.8,30,12,0.8000000119,0.8310599327,0.8305098414,0.8296208978,0.8288968205,0.8278950453,0.8295965195,0.02959650755,0.02959649637
38.8,31,12.4,0.400000006,0.4207837284,0.4205520749,0.4196293652,0.4196631312,0.419496417,0.4200249612,0.02002495527,0.02002493665
38.8,32,12.8,-1.514517775e-39,0.01020625047,0.01015627012,0.00979446061,0.009935194626,0.00975500606,0.009969437495,0.009969437495,0.009969437495
39.2,0,0,0,0.01123589836,0.01083793491,0.01008419972,0.01012095809,0.01038894802,0.01053358801,0.01053358801,0.01053358801
39.2,1,0.4,0.400000006,0.4215602875,0.4208426178,0.4203841388,0.4200273752,0.420409739,0.4206448495,0.02064484358,0.02064482495
39.2,2,0.8,0.8000000119,0.8304234743,0.8307803869,0.8298429847,0.8300988078,0.8289682865,0.8300228119,0.03002279997,0.03002277575
39.2,3,1.2,1.200000048,1.239281535,1.240180373,1.238595009,1.238856077,1.237637281,1.238910079,0.03891003132,0.03891000897
39.2,4,1.6,1.600000024,1.647410512,1.648992538,1.646661162,1.647938132,1.645478845,1.647296309,0.04729628563,0.04729621485
39.2,5,2,2,2.055232048,2.056480885,2.054205656,2.055806875,2.053203583,2.054985762,0.05498576164,0.05498581007
39.2,6,2.4,2.400000095,2.462957382,2.463661432,2.461989641,2.462940454,2.46077466,2.462464571,0.06246447563,0.06246461719
39.2,7,2.8,2.799999952,2.868243217,2.869493484,2.866093874,2.868567705,2.866123676,2.867704391,0.06770443916,0.06770443916
39.2,8,3.2,3.200000048,3.263886452,3.267076969,3.26082778,3.265969515,3.267314434,3.265015125,0.06501507759,0.06501498073
39.2,9,3.6,3.600000143,3.649587393,3.652207375,3.649730921,3.651449442,3.652424812,3.651079893,0.05107975006,0.05107984692
39.2,10,4,4,4.023264885,4.024562359,4.021914005,4.025051117,4.02331686,4.023621559,0.02362155914,0.02362184599
39.2,11,4.4,4.384615421,4.34804821,4.350423813,4.347449303,4.347518921,4.3495574,4.348599434,-0.0360159874,0.03601589054
39.2,12,4.8,4.699300766,4.620988369,4.626535892,4.623738289,4.62190485,4.626009941,4.623835564,-0.07546520233,0.07546529919
39.2,13,5.2,4.944055557,4.839672089,4.843289852,4.840944767,4.836808681,4.845524311,4.841248035,-0.1028075218,0.1028076187
39.2,14,5.6,5.118880749,4.99699688,4.997534752,4.99875021,4.995111942,5.001119614,4.99790287,-0.1209778786,0.1209780723
39.2,15,6,5.223775864,5.091608047,5.090723038,5.092597008,5.091398239,5.093426704,5.091950417,-0.1318254471,0.1318252534
39.2,16,6.4,5.258740902,5.123653889,5.120961666,5.125205994,5.122877121,5.123448849,5.123229504,-0.1355113983,0.1355113983
39.2,17,6.8,5.223775864,5.091009617,5.087273121,5.093916416,5.093815327,5.088700294,5.090943336,-0.1328325272,0.1328329146
39.2,18,7.2,5.118880749,4.995911598,4.990772724,5.000101089,4.999252319,4.994297981,4.996067047,-0.1228137016,0.1228136048
39.2,19,7.6,4.944055557,4.83820343,4.833418369,4.843165398,4.843175888,4.836861134,4.838964939,-0.1050906181,0.105090715
39.2,20,8,4.699300766,4.618780136,4.613829613,4.623788357,4.624866009,4.618567944,4.619966507,-0.07933425903,0.07933435589
39.2,21,8.4,4.384615421,4.342646122,4.340999126,4.347334385,4.347763538,4.343770027,4.344502449,-0.04011297226,0.04011278227
39.2,22,8.8,4,4.019220352,4.018282413,4.022690773,4.022835732,4.023405552,4.021286964,0.02128696442,0.02128696442
39.2,23,9.2,3.600000143,3.652115822,3.651556015,3.65174222,3.654932022,3.656805754,3.653430223,0.05343008041,0.05343022197
39.2,24,9.6,3.200000048,3.265912771,3.268454313,3.264229059,3.267255068,3.267199993,3.266610384,0.0666103363,0.06661019474
39.2,25,10,2.799999952,2.871344328,2.870401859,2.867721558,2.868361712,2.868575096,2.869280815,0.06928086281,0.06928095967
39.2,26,10.4,2.400000095,2.464972019,2.46473074,2.463584423,2.461713314,2.461788416,2.463357687,0.06335759163,0.06335768849
39.2,27,10.8,2,2.057254791,2.056890249,2.056050777,2.054182053,2.054385424,2.055752754,0.05575275421,0.05575265735
39.2,28,11.2,1.600000024,1.64958787,1.649024963,1.647908568,1.647049546,1.646461368,1.648006439,0.04800641537,0.04800643772
39.2,29,11.6,1.200000048,1.241147518,1.240313053,1.23929739,1.239041805,1.237787485,1.23951745,0.03951740265,0.03951740265
39.2,30,12,0.8000000119,0.8312689662,0.8307430744,0.8305475712,0.8302484751,0.8297080398,0.8305032849,0.03050327301,0.03050321341
39.2,31,12.4,0.400000006,0.4210079014,0.4208552241,0.4205293953,0.4209394455,0.4204043746,0.4207472801,0.02074727416,0.02074726298
39.2,32,12.8,4.245088523e-38,0.01055894047,0.01005729288,0.009935529903,0.01033834927,0.01009135693,0.0101962937,0.0101962937,0.0101962937
39.6,0,0,0,0.01079162862,0.01116472483,0.01019616239,0.01152081043,0.0109936893,0.01093340386,0.01093340386,0.01093340386
39.6,1,0.4,0.400000006,0.4220585525,0.4215639532,0.4205755293,0.42204988,0.4213224649,0.4215140939,0.02151408792,0.02151406929
39.6,2,0.8,0.8000000119,0.8316390514,0.8315287828,0.8304955363,0.8317497969,0.830879271,0.8312584758,0.03125846386,0.03125847504
39.6,3,1.2,1.200000048,1.240651608,1.240638971,1.23886013,1.241415858,1.240252018,1.240363717,0.0403636694,0.0403636694
39.6,4,1.6,1.600000024,1.649835587,1.649612546,1.647918344,1.649718761,1.649095774,1.649236083,0.04923605919,0.0492361784
39.6,5,2,2,2.057905436,2.057767153,2.055562019,2.057937384,2.056648493,2.057163954,0.05716395378,0.05716409534
39.6,6,2.4,2.400000095,2.465281963,2.465003252,2.463027239,2.464919329,2.463481188,2.464342594,0.06434249878,0.06434249878
39.6,7,2.8,2.799999952,2.872819662,2.872810364,2.870609045,2.872063875,2.870763302,2.871813297,0.07181334496,0.07181330025
39.6,8,3.2,3.200000048,3.275466204,3.276562929,3.273426533,3.275601864,3.27548933,3.275309324,0.07530927658,0.07530932128
39.6,9,3.6,3.600000143,3.672837257,3.673485756,3.673099518,3.671791315,3.67192173,3.672627211,0.07262706757,0.07262697071
39.6,10,4,4,4.063254356,4.063521862,4.061158657,4.0603652,4.060418606,4.061743736,0.06174373627,0.06174373627
39.6,11,4.4,4.400000095,4.403579235,4.406719208,4.401016235,4.396600723,4.403586864,4.402300835,0.002300739288,0.003660106566
39.6,12,4.8,4.759999752,4.688031197,4.697617531,4.690204144,4.68686676,4.694847584,4.691513538,-0.06848621368,0.06848631054
39.6,13,5.2,5.039999962,4.917302132,4.925797462,4.916755676,4.910792351,4.927730083,4.91967535,-0.1203246117,0.1203244179
39.6,14,5.6,5.239999771,5.082149982,5.085629463,5.083100319,5.078026772,5.090730667,5.083927631,-0.1560721397,0.1560723335
39.6,15,6,5.359999657,5.181316853,5.18341732,5.180499554,5.18159008,5.186258793,5.182616711,-0.177382946,0.1773831397
39.6,16,6.4,5.399999619,5.215109348,5.215301037,5.214965343,5.213553429,5.217011452,5.215188026,-0.1848115921,0.1848115027
39.6,17,6.8,5.359999657,5.181144714,5.178669453,5.181800365,5.184438705,5.179264545,5.181063652,-0.1789360046,0.178936094
39.6,18,7.2,5.239999771,5.08015871,5.076404572,5.084431171,5.084537506,5.078726768,5.080851555,-0.1591482162,0.1591480225
39.6,19,7.6,5.039999962,4.912930489,4.909500122,4.919806004,4.920767307,4.910858154,4.914772511,-0.1252274513,0.1252275407
39.6,20,8,4.759999752,4.682300091,4.676805973,4.690583229,4.689554691,4.680407524,4.683930397,-0.07606935501,0.07606945187
39.6,21,8.4,4.400000095,4.393364429,4.391864777,4.400517464,4.397373676,4.390945911,4.394813061,-0.005187034607,0.005393791012
39.6,22,8.8,4,4.056411743,4.053231239,4.060830116,4.056615353,4.05490303,4.056398392,0.05639839172,0.05639829487
39.6,23,9.2,3.600000143,3.673482895,3.67145443,3.675084829,3.674270391,3.674806118,3.67381978,0.0738196373,0.0738195926
39.6,24,9.6,3.200000048,3.276682377,3.276473284,3.276915789,3.276279926,3.275935888,3.276457548,0.07645750046,0.0764574036
39.6,25,10,2.799999952,2.874529362,2.87237072,2.872602463,2.87266016,2.872051001,2.872842789,0.07284283638,0.07284279168
39.6,26,10.4,2.400000095,2.46608758,2.464594603,2.464851618,2.465715408,2.464826584,2.465215206,0.06521511078,0.06521506608
39.6,27,10.8,2,2.05892849,2.057042122,2.057098627,2.058207273,2.057723284,2.057799816,0.05779981613,0.05779995769
39.6,28,11.2,1.600000024,1.650419354,1.648925424,1.648848653,1.649875045,1.650067449,1.649627328,0.04962730408,0.04962716252
39.6,29,11.6,1.200000048,1.241078377,1.240296721,1.240381241,1.240891695,1.240906358,1.240710974,0.04071092606,0.0407108292
39.6,30,12,0.8000000119,0.831007421,0.8307760358,0.8308783174,0.8318080902,0.8319520354,0.8312843442,0.03128433228,0.03128436953
39.6,31,12.4,0.400000006,0.421200037,0.4209367931,0.4219231606,0.4215461612,0.4215089381,0.4214230478,0.02142304182,0.02142301202
39.6,32,12.8,0,0.01095247921,0.01043321192,0.01086068992,0.01083824225,0.01076726243,0.01077037677,0.01077037677,0.01077037677
40,0,0,0,0.01114396751,0.0120152384,0.01211638376,0.01196837425,0.01214843243,0.01187847927,0.01187847927,0.01187847927
40,1,0.4,0.400000006,0.4223610759,0.4227236211,0.4217270315,0.4241266549,0.4228559732,0.4227588773,0.02275887132,0.02275886573
40,2,0.8,0.8000000119,0.8335054517,0.8323531151,0.8299998641,0.8340312839,0.8342557549,0.8328291178,0.03282910585,0.0328290835
40,3,1.2,1.200000048,1.242745996,1.242056251,1.240861893,1.243871927,1.244856834,1.242878556,0.04287850857,0.04287853092
40,4,1.6,1.600000024,1.652433872,1.650125861,1.648404121,1.652425528,1.652946949,1.65126729,0.05126726627,0.05126724392
40,5,2,2,2.060137749,2.059152603,2.058836699,2.059132576,2.061245441,2.059701204,0.0597012043,0.05970101431
40,6,2.4,2.400000095,2.467519522,2.466610193,2.46686697,2.467018366,2.466806412,2.466964245,0.06696414948,0.06696419418
40,7,2.8,2.799999952,2.876501799,2.876539469,2.876588821,2.875981331,2.874323606,2.875987053,0.0759871006,0.0759870559
40,8,3.2,3.200000048,3.287231445,3.286446333,3.288368702,3.285313368,3.284308434,3.286333799,0.08633375168,0.08633361012
40,9,3.6,3.600000143,3.696910858,3.695129156,3.695854187,3.690844059,3.692385912,3.694224834,0.09422469139,0.09422469139
40,10,4,4,4.104099751,4.101766586,4.101313114,4.094889164,4.097356319,4.099884987,0.09988498688,0.09988498688
40,11,4.4,4.400000095,4.459836483,4.463389874,4.454034805,4.447885036,4.459540844,4.456937313,0.05693721771,0.05693731457
40,12,4.8,4.800000191,4.757372379,4.770820618,4.756049156,4.753434658,4.767359734,4.761006832,-0.03899335861,0.03899288177
40,13,5.2,5.133333206,4.997642517,5.011124134,4.992695332,4.988038063,5.014389992,5.000777245,-0.1325559616,0.1325552016
40,14,5.6,5.371428013,5.169388771,5.177977085,5.168395996,5.165195942,5.185865879,5.173364639,-0.1980633736,0.1980632842
40,15,6,5.514285088,5.274367332,5.280205727,5.270365715,5.275071144,5.282292366,5.276460171,-0.2378249168,0.2378246337
40,16,6.4,5.56190443,5.308688164,5.314274788,5.30591011,5.3086133,5.313328743,5.310163021,-0.2517414093,0.2517414093
40,17,6.8,5.514285088,5.274765491,5.273389339,5.268075466,5.278848648,5.271862507,5.273388386,-0.2408967018,0.2408967912
40,18,7.2,5.371428013,5.166999817,5.164308548,5.168398857,5.173169136,5.163493156,5.167273521,-0.2041544914,0.204154104
40,19,7.6,5.133333206,4.988600254,4.987565517,4.996474743,5.001828194,4.983157635,4.991525173,-0.141808033,0.1418079436
40,20,8,4.800000191,4.745575428,4.741248608,4.757194042,4.757404327,4.73994112,4.748272896,-0.05172729492,0.05172748491
40,21,8.4,4.400000095,4.444140434,4.444314957,4.453602791,4.448141098,4.435872078,4.445214272,0.04521417618,0.04521417618
40,22,8.8,4,4.093085766,4.088700771,4.098862171,4.090702534,4.08430624,4.091131687,0.09113168716,0.09113149345
40,23,9.2,3.600000143,3.695691109,3.691954613,3.696821213,3.693068027,3.693510771,3.69420886,0.09420871735,0.09420900047
40,24,9.6,3.200000048,3.287703753,3.282562017,3.287470579,3.285643339,3.286418676,3.285959721,0.08595967293,0.08595962822
40,25,10,2.799999952,2.876386881,2.873181105,2.877940178,2.876928568,2.877584457,2.876404285,0.07640433311,0.07640428841
40,26,10.4,2.400000095,2.467760563,2.46526742,2.467519999,2.469313145,2.469407558,2.467854023,0.06785392761,0.06785364449
40,27,10.8,2,2.06027317,2.056991339,2.059612036,2.061297655,2.062663317,2.060167551,0.06016755104,0.06016750261
40,28,11.2,1.600000024,1.651225805,1.648278713,1.650893331,1.652193308,1.653779864,1.651274323,0.05127429962,0.05127418041
40,29,11.6,1.200000048,1.241666317,1.23871243,1.241450906,1.242240667,1.244740605,1.241762161,0.04176211357,0.04176213592
40,30,12,0.8000000119,0.8322691917,0.8305133581,0.8317143917,0.8324867487,0.8329862356,0.8319939375,0.03199392557,0.031993974
40,31,12.4,0.400000006,0.4224242568,0.4208892584,0.4213367701,0.4216571152,0.4217915833,0.4216198027,0.02161979675,0.02161979116
40,32,12.8,0,0.01103967149,0.01164120436,0.01162100118,0.01071699336,0.01121671312,0.01124711614,0.01124711614,0.01124711614


==> data/results/rocket_car/qpnn/rocket_car_qpnn_v.csv.provenance.json <==
{
  "file": "rocket_car_qpnn_v.csv",
  "provenance": {
    "git_commit": "8b8dd38a0412894b7742634e17690cc4a4cc0de0",
    "reproducible": true,
    "suite": "paper",
    "uv_lock_sha256": "84ce4f62697fafc3ee275bbee071f2fa5c1713297a5ef614cac763921ffe4311",
    "pyoptinn_commit": "d4c00ec1be578aaec29364b018eec18978b87579",
    "python": "3.13.5",
    "torch": "2.14.0+cu130",
    "cuda": "13.0",
    "device": "NVIDIA GeForce RTX 4090",
    "host": "SIMU",
    "argv": [
      "evaluate_rocket_car.py",
      "--method",
      "qpnn",
      "--seeds",
      "3",
      "4",
      "5",
      "6",
      "7"
    ],
    "started_at": "2026-10-16T16:56:21+00:00"
  }
}

==> data/results/rocket_car/qpnn/rocket_car_qpnn_v_error_bg.png.provenance.json <==
{
  "file": "rocket_car_qpnn_v_error_bg.png",
  "provenance": {
    "git_commit": "8b8dd38a0412894b7742634e17690cc4a4cc0de0",
    "reproducible": true,
    "suite": "paper",
    "uv_lock_sha256": "84ce4f62697fafc3ee275bbee071f2fa5c1713297a5ef614cac763921ffe4311",
    "pyoptinn_commit": "d4c00ec1be578aaec29364b018eec18978b87579",
    "python": "3.13.5",
    "torch": "2.14.0+cu130",
    "cuda": "13.0",
    "device": "NVIDIA GeForce RTX 4090",
    "host": "SIMU",
    "argv": [
      "evaluate_rocket_car.py",
      "--method",
      "qpnn",
      "--seeds",
      "7"
    ],
    "started_at": "2026-10-16T15:06:07+00:00"
  }
}

==> data/results/rocket_car/qpnn/rocket_car_qpnn_v_error_colormap.tex.provenance.json <==
{
  "file": "rocket_car_qpnn_v_error_colormap.tex",
  "provenance": {
    "git_commit": "8b8dd38a0412894b7742634e17690cc4a4cc0de0",
    "reproducible": true,
    "suite": "paper",
    "uv_lock_sha256": "84ce4f62697fafc3ee275bbee071f2fa5c1713297a5ef614cac763921ffe4311",
    "pyoptinn_commit": "d4c00ec1be578aaec29364b018eec18978b87579",
    "python": "3.13.5",
    "torch": "2.14.0+cu130",
    "cuda": "13.0",
    "device": "NVIDIA GeForce RTX 4090",
    "host": "SIMU",
    "argv": [
      "evaluate_rocket_car.py",
      "--method",
      "qpnn",
      "--seeds",
      "7"
    ],
    "started_at": "2026-10-16T15:06:07+00:00"
  }
}

==> data/results/rocket_car/qpnn/rocket_car_qpnn_x.csv <==
p,k,t,truth,seed3,seed4,seed5,seed6,seed7,mean,err,abs_err
0,0,0,1.147943702e-41,7.482618093e-05,-0.0001258892007,-9.087845683e-05,-2.292264253e-05,-3.664568067e-05,-4.030195851e-05,-4.030195851e-05,7.023243234e-05
0,1,0.4,-9.523366122e-27,-0.0006216205657,-0.0002409629524,-0.0001682993025,0.0005404110998,0.000363914296,-2.531148493e-05,-2.531148493e-05,0.0003870416549
0,2,0.8,-3.159674812e-26,-0.002906803042,-0.0003195889294,-0.0004983209074,0.00201190263,0.001066096127,-0.0001293428213,-0.0001293428213,0.001360542374
0,3,1.2,-5.322671325e-26,-0.006272759289,-0.0012558382,-0.001544896513,0.003841591999,0.00192916533,-0.0006605473463,-0.0006605473463,0.002968850313
0,4,1.6,-5.852122717e-26,-0.009998952039,-0.002438286319,-0.001970227808,0.006069563329,0.002794802887,-0.001108619967,-0.001108619967,0.004654366523
0,5,2,-6.490439379e-26,-0.01295776665,-0.003949630074,-0.002572306432,0.00796572119,0.003440789878,-0.001614638371,-0.001614638371,0.006177242845
0,6,2.4,-9.269894636e-26,-0.01523841172,-0.005153730512,-0.003349516541,0.00951756537,0.004048552364,-0.002035108162,-0.002035108162,0.007461555302
0,7,2.8,-1.218131769e-25,-0.01703126542,-0.006395693868,-0.004083592445,0.01043634675,0.004126790911,-0.002589482814,-0.002589482814,0.00841473788
0,8,3.2,-1.549613094e-25,-0.0184317939,-0.007829084992,-0.004826199263,0.01048757136,0.003714008257,-0.003377099754,-0.003377099754,0.009057732299
0,9,3.6,-1.771404666e-25,-0.01951041259,-0.009563818574,-0.005777031183,0.009570889175,0.003034133464,-0.004449247383,-0.004449247383,0.009491256438
0,10,4,-1.769355106e-25,-0.02012838796,-0.01131610572,-0.00656952709,0.00776078552,0.002001315355,-0.005650383886,-0.005650383886,0.009555224329
0,11,4.4,-1.78921961e-25,-0.02067030966,-0.01329799369,-0.007555022836,0.005172789097,-2.980232239e-05,-0.007276067976,-0.007276067976,0.009345183149
0,12,4.8,-1.97825176e-25,-0.02080105245,-0.01561688073,-0.008742908016,0.002403222956,-0.00247207284,-0.00904593803,-0.00904593803,0.01000722684
0,13,5.2,-2.119994904e-25,-0.02046576142,-0.01783878356,-0.01041258499,-0.0004434064031,-0.005658075213,-0.01096372213,-0.01096372213,0.01096372213
0,14,5.6,-2.180451971e-25,-0.02023297176,-0.01990766264,-0.01221747883,-0.003267667722,-0.009202070534,-0.0129655702,-0.0129655702,0.0129655702
0,15,6,-2.212147663e-25,-0.02050399035,-0.0220976118,-0.01448787376,-0.005711246282,-0.012862131,-0.01513257064,-0.01513257064,0.01513257064
0,16,6.4,-2.04223368e-25,-0.02094171941,-0.02381613106,-0.01667904109,-0.007929220796,-0.01603324711,-0.01707987115,-0.01707987115,0.01707987115
0,17,6.8,-1.949323121e-25,-0.0214619562,-0.02570641041,-0.01894542016,-0.009768933058,-0.01880853996,-0.0189382527,-0.0189382527,0.0189382527
0,18,7.2,-2.172225138e-25,-0.02225209214,-0.02652467787,-0.02045449242,-0.01065629534,-0.02115146071,-0.0202078037,-0.0202078037,0.0202078037
0,19,7.6,-2.370068741e-25,-0.02306774259,-0.02713097259,-0.0218107067,-0.01118902862,-0.02229610831,-0.02109891176,-0.02109891176,0.02109891176
0,20,8,-2.211321824e-25,-0.02343288064,-0.02641250566,-0.02255780995,-0.01128451992,-0.02247394621,-0.02123233303,-0.02123233303,0.02123233303
0,21,8.4,-1.906261423e-25,-0.02342900634,-0.02524775639,-0.02235120907,-0.01097936928,-0.02186203748,-0.02077387646,-0.02077387646,0.02077387646
0,22,8.8,-1.75269461e-25,-0.02319105156,-0.02294339985,-0.02142851427,-0.0104657039,-0.02072005346,-0.01974974573,-0.01974974573,0.01974974573
0,23,9.2,-1.68543633e-25,-0.02227729559,-0.01978790015,-0.0200082548,-0.00940175727,-0.01898305118,-0.01809165254,-0.01809165254,0.01809165254
0,24,9.6,-1.542432981e-25,-0.01995435357,-0.01583482698,-0.01769497991,-0.007860053331,-0.01653341949,-0.01557552628,-0.01557552628,0.01557552628
0,25,10,-1.313885062e-25,-0.01694729552,-0.01138535142,-0.01426406857,-0.006342228502,-0.0135320574,-0.01249420084,-0.01249420084,0.01249420084
0,26,10.4,-1.00306117e-25,-0.01282853633,-0.007066965103,-0.009618170559,-0.00458820723,-0.009524136782,-0.008725203574,-0.008725203574,0.008725203574
0,27,10.8,-8.239675574e-26,-0.008003287017,-0.002890326083,-0.004727067426,-0.002747546881,-0.005246486515,-0.004722942598,-0.004722942598,0.004722942598
0,28,11.2,-8.185991741e-26,-0.003001010045,0.001047246158,0.0002451762557,-0.0008446760476,-0.000914260745,-0.0006935048732,-0.0006935048732,0.001210473827
0,29,11.6,-6.924361565e-26,0.002174045891,0.004607643932,0.004266679287,0.001327682287,0.003069326282,0.003089075442,0.003089075442,0.003089075442
0,30,12,-3.926197703e-26,0.006130777299,0.007636931725,0.007338322699,0.003484196961,0.006539419293,0.006225929596,0.006225929596,0.006225929596
0,31,12.4,-1.122077369e-26,0.008715905249,0.008845053613,0.00863391161,0.004900394008,0.008340153843,0.007887083106,0.007887083106,0.007887083106
0,32,12.8,0,0.009048596025,0.0091458112,0.008784677833,0.005183616653,0.008601114154,0.008152763359,0.008152763359,0.008152763359
0.4,0,0,1.147943702e-41,-1.252070069e-05,-5.058012903e-06,-2.67624855e-05,1.583248377e-05,-5.669891834e-05,-1.704152601e-05,-1.704152601e-05,2.337451951e-05
0.4,1,0.4,0.0011363636,0.0003446303308,0.001057587564,0.0009400900453,0.001523854211,0.001455413178,0.001064315089,-7.204851136e-05,0.0003546646039
0.4,2,0.8,0.004472140688,0.00143719092,0.003886880353,0.003641894087,0.005855061114,0.005183149129,0.004000835121,-0.0004713055678,0.001308877137
0.4,3,1.2,0.009860703722,0.003511358052,0.008313976228,0.008101977408,0.01252539642,0.01103565842,0.008697673678,-0.001163030043,0.002698889468
0.4,4,1.6,0.01715542562,0.007340240292,0.01430352405,0.01457515359,0.0211372748,0.01858846098,0.01518893056,-0.001966495067,0.004132448696
0.4,5,2,0.02620967664,0.01344630867,0.02183306962,0.02274728939,0.03143939376,0.02763445675,0.02342010476,-0.002789571881,0.005451371893
0.4,6,2.4,0.0368768312,0.02189291269,0.03093265928,0.0322993435,0.04299296439,0.03832122311,0.03328781947,-0.003589011729,0.006613220088
0.4,7,2.8,0.04901026189,0.03216630965,0.04161121324,0.04351709038,0.0554401353,0.05007122457,0.04456119612,-0.004449065775,0.007445401512
0.4,8,3.2,0.06246334314,0.04415850341,0.05348148569,0.05612688884,0.06866791099,0.06266786158,0.05702053383,-0.005442809314,0.008006447926
0.4,9,3.6,0.0770894438,0.0576342456,0.06629665196,0.06973794848,0.08245163411,0.07644663006,0.07051341981,-0.006576023996,0.008720898069
0.4,10,4,0.09274193645,0.07257202268,0.07992436737,0.0844867602,0.0965622589,0.09069440514,0.08484796435,-0.007893972099,0.009422102943
0.4,11,4.4,0.1092741936,0.08840179443,0.09440886229,0.1000684649,0.1110930964,0.1052851379,0.09985147417,-0.009422719479,0.01015028358
0.4,12,4.8,0.126539588,0.1054383367,0.1094979942,0.1160458475,0.126116693,0.1199939251,0.1154185534,-0.01112103462,0.01112102903
0.4,13,5.2,0.144391492,0.1232960671,0.1250779033,0.1322222948,0.1416158527,0.1347535998,0.1313931495,-0.01299834251,0.0129983481
0.4,14,5.6,0.1626832783,0.1416530311,0.1410651207,0.1486683339,0.1576742679,0.1495243609,0.1477170289,-0.01496624947,0.01496625505
0.4,15,6,0.1812683344,0.160004124,0.1574312299,0.1650864482,0.1742208898,0.1646208763,0.1642727107,-0.01699562371,0.01699561998
0.4,16,6.4,0.200000003,0.1781248301,0.1739958674,0.1815371513,0.1912198514,0.1801381558,0.1810031831,-0.01899681985,0.01899683103
0.4,17,6.8,0.2187316716,0.1960111856,0.1908619702,0.1980640292,0.2085594237,0.1960591525,0.1979111582,-0.02082051337,0.02082051896
0.4,18,7.2,0.2373167127,0.213709116,0.2080521882,0.2148009241,0.2261151522,0.212470755,0.2150296271,-0.02228708565,0.02228708565
0.4,19,7.6,0.2556084991,0.2310675532,0.2255931646,0.231617704,0.2437998652,0.2293296158,0.2322815955,-0.02332690358,0.02332691848
0.4,20,8,0.273460418,0.2482286692,0.2434366345,0.2484131008,0.261402905,0.2464642078,0.2495891154,-0.0238713026,0.02387131378
0.4,21,8.4,0.2907257974,0.2651389241,0.2616190314,0.2653960586,0.2787552476,0.2637768388,0.2669371963,-0.02378860116,0.02378857695
0.4,22,8.8,0.3072580695,0.281690836,0.2798977494,0.2823481262,0.2956399322,0.2808461785,0.2840845585,-0.02317351103,0.02317350544
0.4,23,9.2,0.3229105473,0.2978564799,0.2978908718,0.2991449237,0.311917007,0.2978717387,0.3009361923,-0.02197435498,0.02197434381
0.4,24,9.6,0.3375366628,0.3139611483,0.3156546354,0.3154302835,0.3274925649,0.3145068288,0.3174090981,-0.02012756467,0.02012757026
0.4,25,10,0.3509897292,0.3299148679,0.3326951265,0.3315260112,0.3420386612,0.3304961622,0.3333341479,-0.01765558124,0.01765556261
0.4,26,10.4,0.3631231785,0.3451018631,0.3484776914,0.3472470343,0.3554326892,0.3459089994,0.3484336734,-0.0146895051,0.0146895228
0.4,27,10.8,0.3737903237,0.3595651686,0.3627480268,0.3620129526,0.3675127923,0.3603461385,0.3624370098,-0.01135331392,0.01135330833
0.4,28,11.2,0.3828445673,0.3728007078,0.3751898706,0.3751049042,0.3781253695,0.3732612729,0.3748964369,-0.007948130369,0.007948142476
0.4,29,11.6,0.3901392817,0.3840610385,0.3857700229,0.3857800066,0.3870056272,0.3841949701,0.3853623271,-0.004776954651,0.004776948597
0.4,30,12,0.3955278695,0.3925277293,0.3936726749,0.3936071694,0.3938489556,0.3926248848,0.3932562768,-0.002271592617,0.002271586563
0.4,31,12.4,0.3988636434,0.3977743685,0.3983426094,0.3980374336,0.3982490003,0.3980913758,0.3980989456,-0.0007646977901,0.0007646858576
0.4,32,12.8,0.400000006,0.399680078,0.399982512,0.3994755149,0.3998086452,0.4000609219,0.3998015523,-0.0001984536648,0.0002228379308
0.8,0,0,8.609577765e-42,1.419335604e-05,2.346560359e-05,-9.331852198e-06,3.898795694e-05,4.675239325e-05,2.281349225e-05,2.281349225e-05,2.654623313e-05
0.8,1,0.4,0.002272727201,0.001532014459,0.002154126763,0.002111798152,0.002529218793,0.002499140799,0.002165259793,-0.0001074674074,0.0003006294719
0.8,2,0.8,0.008944281377,0.006047740579,0.00829125382,0.008111299947,0.009696951136,0.009308513254,0.008291151375,-0.0006531300023,0.001099890331
0.8,3,1.2,0.01972140744,0.01371780783,0.01815483719,0.01789562032,0.02122078091,0.02012494951,0.01822279766,-0.001498609781,0.002259774599
0.8,4,1.6,0.03431085125,0.02508686297,0.03152631968,0.031561248,0.0364812091,0.03474803269,0.03188073635,-0.002430114895,0.003473132383
0.8,5,2,0.05241935328,0.04056584835,0.0482355319,0.04872650653,0.05518602207,0.05256736279,0.04905625433,-0.003363098949,0.004528970458
0.8,6,2.4,0.07375366241,0.05997114629,0.06814774871,0.06898340583,0.07688829303,0.07364843041,0.06952780485,-0.004225857556,0.005479709711
0.8,7,2.8,0.09802052379,0.08274778724,0.09103646874,0.09243375063,0.1011240929,0.09742997587,0.09295441955,-0.005066104233,0.00630753627
0.8,8,3.2,0.1249266863,0.108540006,0.1165024564,0.1186804175,0.1276620328,0.1236684993,0.1190106869,-0.005915999413,0.007010142319
0.8,9,3.6,0.1541788876,0.1369444281,0.1441518068,0.1472638845,0.1562484205,0.152181685,0.147358045,-0.006820842624,0.007648655679
0.8,10,4,0.1854838729,0.1677780598,0.1737732589,0.1780481339,0.1865787804,0.1824674904,0.1777291298,-0.007754743099,0.008192691021
0.8,11,4.4,0.2185483873,0.2005346417,0.2051301003,0.210606277,0.2184677869,0.2139769346,0.2097431421,-0.008805245161,0.008805239573
0.8,12,4.8,0.2530791759,0.2351471782,0.2379198372,0.2443533838,0.2516100407,0.2465103567,0.2431081533,-0.009971022606,0.009971017018
0.8,13,5.2,0.288782984,0.2711697519,0.2718113065,0.2789643705,0.2859177291,0.2797545791,0.2775235772,-0.01125940681,0.01125943661
0.8,14,5.6,0.3253665566,0.3081355989,0.3065561652,0.3142340779,0.321202606,0.3136335611,0.3127523959,-0.01261416078,0.01261415519
0.8,15,6,0.3625366688,0.3454288244,0.3419741988,0.3498778343,0.3571638465,0.3480247259,0.3484938741,-0.0140427947,0.0140427826
0.8,16,6.4,0.400000006,0.3826371431,0.3777459264,0.3856254816,0.3935423195,0.3830181062,0.3845137954,-0.01548621058,0.01548621058
0.8,17,6.8,0.4374633431,0.4196280539,0.413731277,0.4214224517,0.4301640391,0.4182523489,0.4206396043,-0.01682373881,0.01682370901
0.8,18,7.2,0.4746334255,0.4561813772,0.4497790635,0.4571484029,0.4667563438,0.4536965191,0.4567123353,-0.01792109013,0.01792108454
0.8,19,7.6,0.5112169981,0.4921178222,0.485784322,0.4925488532,0.5030148029,0.4891584516,0.4925248623,-0.01869213581,0.01869214699
0.8,20,8,0.546920836,0.5272955894,0.5214372873,0.5274445415,0.5386549234,0.5243484974,0.5278362036,-0.0190846324,0.01908466779
0.8,21,8.4,0.5814515948,0.5615577698,0.5567541718,0.5617940426,0.573264122,0.5588664412,0.5624473095,-0.01900428534,0.01900428534
0.8,22,8.8,0.614516139,0.5946534872,0.5912811756,0.5952271223,0.6065776348,0.5924598575,0.5960398912,-0.01847624779,0.01847628318
0.8,23,9.2,0.6458210945,0.626457572,0.6245156527,0.6274661422,0.6383245587,0.6249647737,0.6283457279,-0.01747536659,0.01747535542
0.8,24,9.6,0.6750733256,0.6569694281,0.6563402414,0.6581536531,0.6681401134,0.6558794379,0.6590965986,-0.01597672701,0.01597675122
0.8,25,10,0.7019794583,0.6858696938,0.6861953139,0.6872467995,0.6957290173,0.6848398447,0.6879761815,-0.01400327682,0.01400332432
0.8,26,10.4,0.726246357,0.712598443,0.7136095762,0.7144408226,0.7208549976,0.7118120193,0.7146631479,-0.01158320904,0.01158318482
0.8,27,10.8,0.7475806475,0.7369091511,0.7380405664,0.7391123176,0.7431731224,0.7362825274,0.7387035489,-0.00887709856,0.008877110668
0.8,28,11.2,0.7656891346,0.758241117,0.7590513229,0.7605084777,0.7623476386,0.7575492263,0.7595396042,-0.006149530411,0.006149577908
0.8,29,11.6,0.7802785635,0.7758392096,0.7764800191,0.7778820992,0.7780411243,0.7751669884,0.7766819,-0.003596663475,0.003596675349
0.8,30,12,0.7910557389,0.7889227271,0.7893583179,0.790587306,0.7898179889,0.788536787,0.7894446254,-0.001611113548,0.001611113548
0.8,31,12.4,0.7977272868,0.7970148325,0.7971824408,0.7981183529,0.7971690893,0.7970191836,0.797300756,-0.000426530838,0.0005829334259
0.8,32,12.8,0.8000000119,0.7998761535,0.7999615669,0.8006087542,0.799744904,0.8001396656,0.8000661731,6.61611557e-05,0.0002331614523
1.2,0,0,-1.147943702e-41,3.764778376e-05,4.155561328e-05,1.539289951e-05,6.907712668e-05,7.19986856e-05,4.713442104e-05,4.713442104e-05,4.713442104e-05
1.2,1,0.4,0.003409090685,0.002722300589,0.003281071782,0.003274608403,0.00357638672,0.003539629281,0.003278799355,-0.0001302913297,0.0002494251821
1.2,2,0.8,0.0134164216,0.01067009941,0.01268933155,0.0125597883,0.01357705891,0.01344249025,0.01258775312,-0.0008286684752,0.0009033503011
1.2,3,1.2,0.02958211116,0.02392746881,0.02796759829,0.02762914076,0.02991688624,0.02932934463,0.027754087,-0.001828024164,0.001961933449
1.2,4,1.6,0.05146627501,0.04284034669,0.04871555045,0.04844044521,0.05187209696,0.05088918284,0.0485515222,-0.002914752811,0.003077079309
1.2,5,2,0.07862903178,0.06769492477,0.07461761683,0.07454498112,0.07894206792,0.07760760933,0.07468143851,-0.003947593272,0.004072806332
1.2,6,2.4,0.1106304973,0.09807217121,0.1053642184,0.1054412574,0.1107724458,0.1091941446,0.1057688445,-0.004861652851,0.004918429069
1.2,7,2.8,0.1470307857,0.1333494037,0.1404529512,0.1410491914,0.1468166113,0.1450231671,0.141338259,-0.005692526698,0.005692520645
1.2,8,3.2,0.1873900294,0.1729305685,0.1795090735,0.1808562577,0.1866439879,0.1848862469,0.180965215,-0.006424814463,0.006424802355
1.2,9,3.6,0.2312683314,0.2162609547,0.2219991535,0.2243131399,0.2300187647,0.2282508016,0.224168539,-0.007099792361,0.007099768613
1.2,10,4,0.2782258093,0.2629857957,0.2676016688,0.2710387111,0.2765718699,0.2745504081,0.2705496848,-0.007676124573,0.007676118519
1.2,11,4.4,0.327822566,0.3126520514,0.3158531189,0.320464313,0.3257935047,0.3231056333,0.3195737302,-0.008248835802,0.00824884139
1.2,12,4.8,0.3796187639,0.3648346961,0.3663387001,0.3718735874,0.3770901859,0.373539269,0.3707353175,-0.008883446455,0.008883476257
1.2,13,5.2,0.4331744909,0.4190098941,0.4185531139,0.424808532,0.430231452,0.4253953099,0.4235996604,-0.009574830532,0.009574830532
1.2,14,5.6,0.4880498648,0.4745732248,0.472065866,0.4787960351,0.4847052991,0.478413105,0.4777107239,-0.01033914089,0.01033915859
1.2,15,6,0.5438050032,0.5307953358,0.5265507698,0.5335446,0.5400797725,0.5322564244,0.5326453447,-0.01115965843,0.01115962304
1.2,16,6.4,0.6000000238,0.5870856047,0.5815281272,0.5884866714,0.5959224105,0.5867022276,0.5879449844,-0.01205503941,0.01205501519
1.2,17,6.8,0.6561949849,0.6431496143,0.6366229653,0.643435359,0.6518198252,0.641382277,0.6432819963,-0.01291298866,0.01291297656
1.2,18,7.2,0.7119501233,0.6985669136,0.6915476322,0.6980321407,0.7074183226,0.6959081888,0.6982946396,-0.01365548372,0.01365548372
1.2,19,7.6,0.7668254972,0.7530591488,0.7459815741,0.7519152761,0.7623072863,0.7500585318,0.7526643872,-0.01416110992,0.01416113414
1.2,20,8,0.8203812242,0.8062516451,0.7994980216,0.8048108816,0.8159887791,0.8032929897,0.8059684634,-0.01441276073,0.01441276073
1.2,21,8.4,0.872177422,0.8578496575,0.851937294,0.8564176559,0.8678370714,0.8551868796,0.857845664,-0.01433175802,0.01433171052
1.2,22,8.8,0.9217742085,0.9074875116,0.9026894569,0.9062392116,0.9176133871,0.9053170681,0.907869339,-0.01390486956,0.01390488166
1.2,23,9.2,0.9687316418,0.9549274445,0.9511870742,0.9538397193,0.9648180604,0.9532478452,0.9556040764,-0.01312756538,0.01312761288
1.2,24,9.6,1.012609959,0.9998330474,0.9970775247,0.9988393784,1.008875251,0.9984117746,1.000607371,-0.01200258732,0.0120025631
1.2,25,10,1.052969217,1.041686058,1.039779305,1.040864229,1.049486637,1.040382862,1.042439699,-0.01052951813,0.01052939892
1.2,26,10.4,1.089369535,1.079957604,1.078795075,1.079476833,1.086372852,1.078800201,1.08068049,-0.008689045906,0.008689021692
1.2,27,10.8,1.121370912,1.114124656,1.113384008,1.113997579,1.118947148,1.113208771,1.114732385,-0.006638526917,0.006638479419
1.2,28,11.2,1.148533702,1.143568873,1.142997861,1.143652916,1.146668673,1.14272666,1.143923044,-0.004610657692,0.004610705189
1.2,29,11.6,1.170417905,1.167522907,1.167183876,1.167688251,1.169192195,1.166858912,1.167689323,-0.002728581429,0.002728676889
1.2,30,12,1.186583519,1.185230732,1.185065746,1.185251713,1.185872316,1.184949398,1.185274005,-0.001309514046,0.001309537911
1.2,31,12.4,1.1965909,1.196169376,1.196063638,1.19586575,1.196191788,1.196332693,1.196124673,-0.0004662275314,0.0004662513675
1.2,32,12.8,1.200000048,1.19999969,1.199948668,1.199411035,1.199825883,1.200382233,1.199913502,-8.654594421e-05,0.00023941994
1.6,0,0,-4.017802957e-41,5.615875125e-05,6.399489939e-05,4.135072231e-05,8.5208565e-05,9.61124897e-05,6.856508844e-05,6.856508844e-05,6.856508844e-05
1.6,1,0.4,0.004545454402,0.003913108259,0.004410749301,0.004443529993,0.004633948207,0.00462272577,0.00440481212,-0.0001406422816,0.0002069481707
1.6,2,0.8,0.01788856275,0.01529155299,0.01709293388,0.01703953743,0.01754952595,0.01757371798,0.01690945402,-0.0009791087359,0.0009791090852
1.6,3,1.2,0.03944281489,0.03412975371,0.03777776286,0.03742372617,0.03869410604,0.03858549148,0.03732217103,-0.002120643854,0.002120646881
1.6,4,1.6,0.06862170249,0.06058064103,0.06591268629,0.06542111933,0.06739723682,0.0671402216,0.06529037654,-0.003331325948,0.003331321524
1.6,5,2,0.1048387066,0.09480708092,0.1010103002,0.1005178839,0.1027593836,0.1027705073,0.1003730297,-0.004465676844,0.004465675447
1.6,6,2.4,0.1475073248,0.1361618042,0.1425820291,0.1421194673,0.1447085142,0.144889906,0.1420923322,-0.005414992571,0.005414980464
1.6,7,2.8,0.1960410476,0.1839275509,0.1898924559,0.1899625063,0.1925290823,0.1928648353,0.1898352802,-0.006205767393,0.00620576134
1.6,8,3.2,0.2498533726,0.2372849584,0.242528826,0.2434137762,0.2456362545,0.2462468445,0.2430221289,-0.006831243634,0.00683124084
1.6,9,3.6,0.3083577752,0.2955330908,0.2998720706,0.3018241227,0.3037404418,0.3043793142,0.3010697961,-0.007287979126,0.007287967019
1.6,10,4,0.3709677458,0.3581443727,0.3614426851,0.3645921648,0.3665024638,0.3665493727,0.3634462059,-0.007521539927,0.007521533873
1.6,11,4.4,0.4370967746,0.4247119427,0.4266060591,0.4309774935,0.4330335855,0.4319949448,0.429464817,-0.007631957531,0.007631969638
1.6,12,4.8,0.5061583519,0.494458586,0.4947910309,0.5001556277,0.5024831295,0.5002473593,0.498427093,-0.007731258869,0.007731205318
1.6,13,5.2,0.577565968,0.5667713881,0.565330565,0.5715280175,0.5744143724,0.5706218481,0.5697332621,-0.007832705975,0.007832730189
1.6,14,5.6,0.6507331133,0.6409229636,0.6376191378,0.6443529725,0.6480368972,0.6426429749,0.6427149773,-0.008018136024,0.008018123917
1.6,15,6,0.7250733376,0.7160666585,0.7111738324,0.7183080912,0.7228193879,0.71574229,0.7168220282,-0.008251309395,0.00825128518
1.6,16,6.4,0.8000000119,0.7914395332,0.7853575349,0.7925701141,0.7981186509,0.78952384,0.7914019227,-0.008598089218,0.008598077111
1.6,17,6.8,0.8749266863,0.8665509224,0.8595782518,0.866781354,0.8732939959,0.8634532094,0.8659316301,-0.008995056152,0.008995139971
1.6,18,7.2,0.9492668509,0.940841496,0.9333667159,0.9403563738,0.9479855895,0.9369783401,0.9399057627,-0.009361088276,0.009361147881
1.6,19,7.6,1.022433996,1.013865709,1.006230593,1.012841702,1.021510363,1.009685278,1.012826681,-0.009607315063,0.009607267566
1.6,20,8,1.093841672,1.085076451,1.077639818,1.083847165,1.09326756,1.080972195,1.084160566,-0.009681105614,0.009681033902
1.6,21,8.4,1.16290319,1.154000401,1.147191644,1.152809858,1.162343144,1.150189757,1.153306961,-0.0095962286,0.0095962286
1.6,22,8.8,1.229032278,1.220181584,1.214184642,1.219121218,1.228569269,1.216742158,1.219759703,-0.009272575378,0.009272503667
1.6,23,9.2,1.291642189,1.283247232,1.277956605,1.282189727,1.29126668,1.280133605,1.282958865,-0.00868332386,0.008683418855
1.6,24,9.6,1.350146651,1.342537522,1.337918758,1.341572046,1.349550009,1.339676499,1.342250943,-0.007895708084,0.00789568387
1.6,25,10,1.403958917,1.397343516,1.393488288,1.396618366,1.403166413,1.39474225,1.397071838,-0.006887078285,0.006887149997
1.6,26,10.4,1.452492714,1.447150946,1.444078207,1.446728468,1.451791644,1.444765091,1.446902871,-0.005589842796,0.005589842796
1.6,27,10.8,1.495161295,1.491173506,1.488836765,1.491167307,1.494588733,1.489135504,1.490980387,-0.004180908203,0.004180931952
1.6,28,11.2,1.531378269,1.528731823,1.527064323,1.529138565,1.530828595,1.527009845,1.528554678,-0.002823591232,0.002823638963
1.6,29,11.6,1.560557127,1.559051991,1.558021665,1.559875727,1.560218334,1.557782054,1.558990002,-0.00156712532,0.001567173051
1.6,30,12,1.582111478,1.581385612,1.580924273,1.58234036,1.581790209,1.580695868,1.581427336,-0.0006841421127,0.0007757663843
1.6,31,12.4,1.595454574,1.595170736,1.595101357,1.596053123,1.595126271,1.594948888,1.595280051,-0.0001745223999,0.0004139184894
1.6,32,12.8,1.600000024,1.599978924,1.600080967,1.600671649,1.599828362,1.599964261,1.600104928,0.0001049041748,0.0001962184906
2,0,0,-2.869859255e-42,7.020682096e-05,8.596666157e-05,6.588175893e-05,-3.044586629e-05,6.708875299e-05,5.173962563e-05,5.173962563e-05,6.391797069e-05
2,1,0.4,0.005681817885,0.005104675889,0.005538238212,0.005596864969,0.005566190928,0.005604559556,0.005482106004,-0.0001997118816,0.0001997119689
2,2,0.8,0.02236070298,0.01991318166,0.0214936994,0.02148459479,0.02196244895,0.02166547626,0.02130388096,-0.001056822017,0.001056822715
2,3,1.2,0.04930351675,0.04432711005,0.047571145,0.04716318101,0.04837272316,0.04783390835,0.04705361277,-0.002249903977,0.002249903278
2,4,1.6,0.08577712625,0.07831133157,0.08309605718,0.08230037987,0.08421913534,0.08348619193,0.08228261769,-0.003494508564,0.003494507167
2,5,2,0.1310483813,0.1219074875,0.1273813099,0.1263364404,0.1285305917,0.1280138195,0.1264339387,-0.004614442587,0.004614451434
2,6,2.4,0.1843841672,0.1742490083,0.1797451973,0.1785737574,0.180788368,0.1806836873,0.1788080037,-0.00557616353,0.00557616353
2,7,2.8,0.2450513244,0.2344933152,0.2392781079,0.2385812104,0.2406504899,0.2408200055,0.2387646139,-0.006286710501,0.006286698394
2,8,3.2,0.3123167157,0.301617533,0.3054721057,0.3055862486,0.3071624041,0.3077438176,0.3055164218,-0.006800293922,0.006800293922
2,9,3.6,0.3854472041,0.3747775853,0.3776611686,0.3788505197,0.3799052536,0.3806103766,0.3783609569,-0.007086247206,0.007086223457
2,10,4,0.4637096822,0.4532749653,0.4551678896,0.4575606883,0.4583733976,0.4585564137,0.456586659,-0.007123023272,0.007123011164
2,11,4.4,0.5463709831,0.5367398858,0.5372325182,0.5407910943,0.5418457389,0.5408312678,0.5394881368,-0.006882846355,0.006882882211
2,12,4.8,0.6326979399,0.6240494251,0.6230875254,0.6276161671,0.6288077235,0.6267480254,0.6260617971,-0.006636142731,0.006636166479
2,13,5.2,0.7219575047,0.7144902349,0.7119255066,0.7173230648,0.7187425494,0.7155556679,0.7156074047,-0.00635010004,0.00635010004
2,14,5.6,0.8134164214,0.8072243929,0.8029706478,0.8088866472,0.8108361363,0.8064911366,0.8072817922,-0.00613462925,0.00613462925
2,15,6,0.9063416123,0.9012869596,0.8955693841,0.9019168019,0.904486835,0.8988265395,0.9004173279,-0.005924284458,0.005924308207
2,16,6.4,1,0.9957473278,0.9889244437,0.9953898787,0.9988901615,0.9918292761,0.9941562414,-0.005843758583,0.005843782332
2,17,6.8,1.093658328,1.089886189,1.082253933,1.08873117,1.093465209,1.084867716,1.087840796,-0.005817532539,0.005817485042
2,18,7.2,1.186583519,1.183063745,1.174875021,1.181165576,1.187008977,1.177314043,1.180685401,-0.005898118019,0.006068229675
2,19,7.6,1.278042555,1.274600029,1.266134143,1.272144437,1.279112577,1.268479109,1.272094131,-0.005948424339,0.006376504898
2,20,8,1.36730206,1.363838434,1.355440497,1.361147165,1.368766308,1.357691646,1.361376882,-0.005925178528,0.006510949228
2,21,8.4,1.453629017,1.450080156,1.442071199,1.447355628,1.455314159,1.44421947,1.447808146,-0.005820870399,0.006494951434
2,22,8.8,1.536290288,1.532812476,1.525292754,1.530050278,1.538295746,1.527343154,1.530758977,-0.005531311035,0.006333589554
2,23,9.2,1.614552736,1.611497283,1.604329467,1.608490467,1.616358876,1.606269717,1.609389067,-0.005163669586,0.005886030383
2,24,9.6,1.687683225,1.68516767,1.678356647,1.682154179,1.688876033,1.680225968,1.6829561,-0.004727125168,0.005204248242
2,25,10,1.754948735,1.75292778,1.746791124,1.750155449,1.755741954,1.748501897,1.750823617,-0.004125118256,0.004442381673
2,26,10.4,1.815615892,1.814269304,1.808916092,1.811718345,1.81607914,1.810307503,1.812258124,-0.003357768059,0.003543114755
2,27,10.8,1.868951559,1.868149281,1.863842487,1.866027355,1.869207144,1.864861488,1.866417527,-0.002534031868,0.002636241959
2,28,11.2,1.914222836,1.913823724,1.910675406,1.912277818,1.914338827,1.911299109,1.912482858,-0.00173997879,0.00178625586
2,29,11.6,1.950696468,1.950523496,1.948410749,1.94968152,1.950434446,1.94882977,1.94957602,-0.001120448112,0.001120471978
2,30,12,1.977639318,1.97748661,1.976343274,1.977035999,1.977226853,1.976613045,1.976941109,-0.0006982088089,0.0006981611368
2,31,12.4,1.994318128,1.994117022,1.993697524,1.993832827,1.993765593,1.993821859,1.993847132,-0.000470995903,0.0004711627844
2,32,12.8,2,1.999913692,1.999763846,1.999530435,1.999573469,1.999871492,1.999730468,-0.0002695322037,0.0002694129944
2.4,0,0,-2.295887404e-41,9.790807962e-05,0.000103821978,9.433925152e-05,8.599180728e-05,5.4448843e-05,8.730198897e-05,8.730198897e-05,8.730198897e-05
2.4,1,0.4,0.006818181369,0.006300065666,0.006665144116,0.006767941639,0.006724979728,0.006594199687,0.006610466633,-0.0002077147365,0.0002077152021
2.4,2,0.8,0.0268328432,0.02452839166,0.02589281648,0.02596273459,0.02641839534,0.02576328442,0.02571312524,-0.001119717956,0.001119718654
2.4,3,1.2,0.05916422233,0.05448612571,0.0573720932,0.05696127936,0.05802560598,0.0570830889,0.0567856431,-0.002378579229,0.002378583653
2.4,4,1.6,0.10293255,0.09604737908,0.1003099158,0.09928587079,0.1010370553,0.09984005243,0.09930405021,-0.003628499806,0.003628495382
2.4,5,2,0.1572580636,0.1489391327,0.1538284868,0.1523255259,0.1544803679,0.153274551,0.1525696069,-0.004688456655,0.004688450601
2.4,6,2.4,0.2212609947,0.2122579813,0.2169433087,0.2152876854,0.2174919844,0.2165077478,0.2156977355,-0.005563259125,0.005563253071
2.4,7,2.8,0.2940615714,0.2849554718,0.2887309492,0.2875271142,0.2896078229,0.2888073623,0.2879257798,-0.00613579154,0.006135827396
2.4,8,3.2,0.3747800589,0.3658126891,0.3685134351,0.3681665659,0.3697041571,0.3692781627,0.3682950139,-0.006485044956,0.006485057063
2.4,9,3.6,0.4625366628,0.4538411498,0.4555768967,0.456363827,0.457172364,0.456886977,0.455968231,-0.006568431854,0.006568419747
2.4,10,4,0.5564516187,0.5483324528,0.5490337014,0.5511142015,0.5513255596,0.5506317019,0.5500875115,-0.006364107132,0.006364095025
2.4,11,4.4,0.6556451321,0.6485456824,0.6480404735,0.6512929797,0.6511313915,0.649748981,0.6497519016,-0.005893230438,0.005893230438
2.4,12,4.8,0.7592375278,0.7534697652,0.7515605688,0.7558870912,0.7555752993,0.7533516884,0.7539688945,-0.005268633366,0.005268645473
2.4,13,5.2,0.8663489819,0.8620705009,0.8587162495,0.8640245795,0.8635245562,0.860604763,0.8617881536,-0.004560828209,0.004560851958
2.4,14,5.6,0.9760997295,0.9733093977,0.9685432911,0.9744537473,0.974180758,0.9704814553,0.972193718,-0.003906011581,0.003905999707
2.4,15,6,1.087610006,1.086364746,1.080221295,1.086656213,1.086363673,1.082058191,1.084332824,-0.003277182579,0.003277182579
2.4,16,6.4,1.200000048,1.199915171,1.192739725,1.199470997,1.199455023,1.194294453,1.197175145,-0.002824902534,0.002824974013
2.4,17,6.8,1.31238997,1.313030005,1.305197954,1.312041759,1.312625527,1.306486249,1.309876204,-0.002513766289,0.002863907721
2.4,18,7.2,1.423900247,1.425125718,1.416698098,1.423447847,1.424870729,1.41785872,1.421600223,-0.002300024033,0.003178405808
2.4,19,7.6,1.533650994,1.53516233,1.526341319,1.533033252,1.535224915,1.527508616,1.531454086,-0.002196907997,0.003431010293
2.4,20,8,1.640762448,1.642409444,1.633585453,1.640148282,1.642728329,1.63466537,1.638707399,-0.002055048943,0.00350022316
2.4,21,8.4,1.744354844,1.746025205,1.737312198,1.743703008,1.746592641,1.738508224,1.742428184,-0.001926660538,0.003489851952
2.4,22,8.8,1.843548417,1.84538734,1.836794972,1.842868924,1.846092701,1.838217258,1.841872215,-0.00167620182,0.003429460572
2.4,23,9.2,1.937463284,1.939644098,1.931144714,1.936794281,1.939944506,1.932694316,1.936044335,-0.001418948174,0.003283715341
2.4,24,9.6,2.025219917,2.027675152,2.019283295,2.024802208,2.027386427,2.021086693,2.024046659,-0.001173257828,0.00302186003
2.4,25,10,2.105938435,2.108446121,2.100605488,2.105842352,2.107721567,2.102577686,2.105038404,-0.0009000301361,0.002616119338
2.4,26,10.4,2.178739071,2.181335926,2.17427063,2.178940773,2.180232286,2.176171303,2.178190231,-0.0005488395691,0.002265596297
2.4,27,10.8,2.242741823,2.245052814,2.239404202,2.243201971,2.24394989,2.240925074,2.242506742,-0.000235080719,0.001826715423
2.4,28,11.2,2.297067404,2.298871279,2.294836283,2.297771692,2.297907829,2.295933962,2.297064304,-3.099441528e-06,0.001342630363
2.4,29,11.6,2.34083581,2.341994286,2.339402676,2.341897488,2.341267109,2.340223551,2.340956926,0.0001211166382,0.0009393692017
2.4,30,12,2.373167038,2.373659611,2.372400045,2.374189615,2.373209715,2.372877359,2.373267174,0.0001001358032,0.000522899616
2.4,31,12.4,2.393181801,2.393183947,2.392923117,2.394079447,2.392957687,2.393051147,2.393239021,5.722045898e-05,0.0003026485501
2.4,32,12.8,2.400000095,2.399917126,2.40008378,2.400912285,2.399844885,2.400149345,2.400181532,0.0001814365387,0.000276660925
2.8,0,0,0,-3.956258297e-06,9.581074119e-05,0.0001068487763,0.0001156348735,6.189383566e-05,7.524639659e-05,7.524639659e-05,7.682889554e-05
2.8,1,0.4,0.007954545319,0.007461331785,0.007783852518,0.007928844541,0.008008189499,0.007589936256,0.007754431106,-0.0002001142129,0.0002215720742
2.8,2,0.8,0.03130498528,0.02916035429,0.03025379218,0.03039246053,0.0308387354,0.02985734679,0.03010053933,-0.001204445958,0.001204447472
2.8,3,1.2,0.06902492791,0.06475380808,0.067171745,0.06669811904,0.06764318049,0.06630890816,0.06651515514,-0.002509772778,0.002509775804
2.8,4,1.6,0.1200879738,0.1137453467,0.1175358593,0.1161680371,0.1177330911,0.1161578521,0.1162680387,-0.003819935024,0.003819936421
2.8,5,2,0.1834677458,0.1756985933,0.1802581847,0.1781749725,0.180144608,0.1784857213,0.1785524189,-0.004915326834,0.004915329628
2.8,6,2.4,0.2581378222,0.2497172356,0.2541170716,0.2517719567,0.2538100779,0.2522726059,0.2523377836,-0.005800038576,0.005800032523
2.8,7,2.8,0.3430718482,0.334744215,0.3381668925,0.3361624777,0.3380683064,0.3367019296,0.3367687762,-0.006303071976,0.006303084083
2.8,8,3.2,0.437243402,0.4291397333,0.431543529,0.4303464293,0.4317341745,0.4306892753,0.4306906164,-0.006552785635,0.006552773528
2.8,9,3.6,0.5396261215,0.5319453478,0.5334128737,0.5333753228,0.533829093,0.5330119133,0.5331149101,-0.006511211395,0.006511211395
2.8,10,4,0.6491935253,0.6422669291,0.6427437067,0.6439877748,0.6436266899,0.6425386667,0.6430327296,-0.006160795689,0.00616077194
2.8,11,4.4,0.7649193406,0.7593194842,0.7586003542,0.7610223889,0.7599848509,0.7584690452,0.7594792247,-0.005440115929,0.005440115929
2.8,12,4.8,0.8857771158,0.8818295002,0.8797155023,0.883264482,0.8818559051,0.8797358871,0.8812802434,-0.004496872425,0.004496860318
2.8,13,5.2,1.010740519,1.008793712,1.005086422,1.009645343,1.007874727,1.005400181,1.00736022,-0.003380298615,0.003380441573
2.8,14,5.6,1.138782978,1.138740301,1.133617163,1.138852596,1.136954784,1.134199619,1.13647294,-0.002310037613,0.002337932587
2.8,15,6,1.268878341,1.270885944,1.264275908,1.270066977,1.267997384,1.264972925,1.267639875,-0.001238465309,0.002517008688
2.8,16,6.4,1.399999976,1.403852105,1.395939946,1.402065516,1.399913311,1.396408558,1.399635911,-0.0003640651703,0.002731156303
2.8,17,6.8,1.531121731,1.536263943,1.52749598,1.533709288,1.531775951,1.527751446,1.531399369,0.0002776384354,0.003076005029
2.8,18,7.2,1.661216974,1.667345643,1.657815933,1.663964868,1.662708282,1.658009648,1.661968827,0.0007518529892,0.003395247506
2.8,19,7.6,1.789259553,1.795980334,1.785868287,1.792036772,1.791359425,1.78612411,1.790273666,0.001014113426,0.003624916077
2.8,20,8,1.914222836,1.921359658,1.910958052,1.917106152,1.916790247,1.911201358,1.915483117,0.001260280609,0.003774762154
2.8,21,8.4,2.035080671,2.042379141,2.031731129,2.037905216,2.037972212,2.032320976,2.036461592,0.00138092041,0.003824758576
2.8,22,8.8,2.150806427,2.158322096,2.14742589,2.153445005,2.15401721,2.148584843,2.152359009,0.001552581787,0.003793430282
2.8,23,9.2,2.260373831,2.26804328,2.257018805,2.262732983,2.263676643,2.258590221,2.262012482,0.001638650894,0.003694009734
2.8,24,9.6,2.362756491,2.370322227,2.359288931,2.364981413,2.365931749,2.361406326,2.364386082,0.001629590988,0.003556728363
2.8,25,10,2.456928253,2.463974476,2.453463316,2.458971262,2.45982933,2.456079721,2.45846343,0.001535177231,0.003260755446
2.8,26,10.4,2.541862249,2.54822135,2.538686037,2.543546677,2.544397831,2.541436434,2.543257713,0.001395463943,0.002836227417
2.8,27,10.8,2.616532326,2.621804476,2.614059687,2.61769104,2.618525743,2.616378069,2.617691755,0.00115942955,0.002210235689
2.8,28,11.2,2.67991209,2.683763266,2.678102255,2.680583954,2.681352854,2.679942608,2.680749178,0.0008370876312,0.001560831093
2.8,29,11.6,2.730975151,2.733457327,2.729502201,2.731381178,2.731825829,2.730972767,2.73142767,0.0004525184631,0.001042842865
2.8,30,12,2.768695116,2.769894838,2.767567158,2.768572092,2.768909693,2.768485069,2.768685818,-9.298324585e-06,0.0005750656128
2.8,31,12.4,2.792045355,2.792403936,2.791232109,2.791547298,2.79186058,2.791624784,2.791733742,-0.0003116130829,0.0004550456943
2.8,32,12.8,2.799999952,2.800041914,2.799543619,2.799534082,2.799811125,2.799779177,2.799741983,-0.0002579689026,0.0002747535764
3.2,0,0,8.609577765e-42,-8.314847946e-06,5.19156456e-05,0.000124309212,3.764778376e-05,8.260086179e-05,5.763173249e-05,5.763173249e-05,6.095767094e-05
3.2,1,0.4,0.009090908803,0.008724018931,0.008874420077,0.00909005478,0.009182978421,0.008589396253,0.008892173879,-0.0001987349242,0.0002355629549
3.2,2,0.8,0.03577712551,0.03414355218,0.03469381854,0.03483981639,0.03522152826,0.03398755193,0.03457725421,-0.001199871302,0.001199872
3.2,3,1.2,0.07888562977,0.0755687058,0.07706049085,0.07647804916,0.07720848173,0.0755469352,0.07637252659,-0.002513103187,0.002513097133
3.2,4,1.6,0.137243405,0.1322847307,0.1348408461,0.1331158876,0.1344655007,0.1324838698,0.1334381551,-0.003805249929,0.003805238055
3.2,5,2,0.2096774131,0.2033662945,0.206745401,0.2041309923,0.2058037072,0.2037288845,0.204755038,-0.004922375083,0.004922357388
3.2,6,2.4,0.2950146496,0.2878856659,0.2913970053,0.2884187996,0.290186286,0.2880771458,0.2891929746,-0.005821675062,0.005821669009
3.2,7,2.8,0.3920820951,0.3847712874,0.3876862824,0.3850150108,0.3865381479,0.3846414089,0.3857304454,-0.006351649761,0.006351667456
3.2,8,3.2,0.4997067451,0.49263677,0.4946795404,0.4927992821,0.4937156439,0.4921462536,0.4931955338,-0.006511211395,0.006511247251
3.2,9,3.6,0.6167155504,0.6101740599,0.6113305688,0.6107033491,0.6104785204,0.6091701984,0.6103713512,-0.006344199181,0.006344211288
3.2,10,4,0.7419354916,0.7363675237,0.7366264462,0.7372674942,0.735894382,0.7345405817,0.7361392975,-0.005796194077,0.005796206184
3.2,11,4.4,0.8741935492,0.8700973988,0.8692981005,0.8712162971,0.8688479066,0.8672985435,0.869351685,-0.004841864109,0.004841899965
3.2,12,4.8,1.012316704,1.010062933,1.008031726,1.011182666,1.008049607,1.006281495,1.00872159,-0.003595113754,0.003595018294
3.2,13,5.2,1.155131936,1.154937863,1.151583076,1.155901074,1.152075291,1.150364399,1.152972341,-0.00215959549,0.002467250917
3.2,14,5.6,1.301466227,1.303324103,1.298827171,1.30397439,1.299553156,1.298136711,1.30076313,-0.0007030963898,0.00244953623
3.2,15,6,1.450146675,1.454161406,1.448484421,1.454277277,1.449408889,1.448118091,1.450890064,0.0007433891296,0.002514791442
3.2,16,6.4,1.600000024,1.605986595,1.599360585,1.605559468,1.600134015,1.598792076,1.6019665,0.00196647644,0.002705478575
3.2,17,6.8,1.749853373,1.757315397,1.750092626,1.756336451,1.750785708,1.749327183,1.752771378,0.00291800499,0.003128576325
3.2,18,7.2,1.898533702,1.907152534,1.899320126,1.905521154,1.900365353,1.898499012,1.902171731,0.003638029099,0.003651809646
3.2,19,7.6,2.044867992,2.054241419,2.045921087,2.052170038,2.047422886,2.045097589,2.048970461,0.004102468491,0.004102611449
3.2,20,8,2.187683344,2.197479725,2.188893557,2.195277929,2.190741539,2.188151121,2.19210887,0.004425525665,0.004425430205
3.2,21,8.4,2.325806379,2.335820913,2.326864481,2.33339119,2.329333305,2.32656908,2.330395937,0.004589557648,0.00458941469
3.2,22,8.8,2.458064556,2.46820116,2.45877099,2.465369225,2.461958408,2.45939517,2.462738991,0.004674434662,0.004674434662
3.2,23,9.2,2.583284378,2.593373537,2.58358264,2.590092659,2.587445021,2.584978342,2.58789444,0.004610061646,0.004610061646
3.2,24,9.6,2.700293303,2.709969282,2.700015068,2.706631422,2.704450369,2.702245951,2.704662561,0.004369258881,0.004480409436
3.2,25,10,2.807917833,2.816791058,2.807123423,2.813618183,2.811974764,2.810110569,2.811923504,0.004005670547,0.004323530011
3.2,26,10.4,2.904985428,2.912693501,2.904050589,2.909750938,2.908638,2.907228947,2.908472538,0.003487110138,0.00386090274
3.2,27,10.8,2.99032259,2.996525049,2.989659548,2.993828535,2.99323988,2.992383242,2.993127346,0.002804756165,0.003069877625
3.2,28,11.2,3.062756538,3.067166805,3.062339544,3.065079451,3.06487298,3.064497232,3.064791203,0.002034664154,0.002201461699
3.2,29,11.6,3.121114254,3.123700142,3.12060833,3.122593403,3.122506618,3.122274637,3.122336626,0.001222372055,0.001424741698
3.2,30,12,3.164222956,3.1653409,3.163731337,3.164718151,3.164725065,3.164678097,3.164638519,0.0004155635834,0.0006124019856
3.2,31,12.4,3.190909147,3.191095829,3.190644979,3.190786123,3.190708637,3.19080019,3.190806866,-0.0001022815704,0.0001766681671
3.2,32,12.8,3.200000048,3.199983358,3.200139284,3.199957371,3.199861765,3.200004339,3.199989319,-1.072883606e-05,6.823540025e-05
3.6,0,0,-1.434929627e-41,-1.516193151e-05,2.262555063e-05,0.0001556314528,8.168630302e-05,0.0001186039299,7.267705951e-05,7.267705951e-05,7.874183211e-05
3.6,1,0.4,0.01022727229,0.009974651039,0.009964125231,0.01024261303,0.01028367877,0.009642899036,0.01002159342,-0.0002056788653,0.0002343777596
3.6,2,0.8,0.04024926573,0.03913285956,0.03912317753,0.03927428275,0.03960345685,0.03814616054,0.03905599192,-0.001193273813,0.001193278236
3.6,3,1.2,0.08874633163,0.0863750428,0.08691437542,0.08623541892,0.08683785796,0.08488245308,0.08624903113,-0.002497300506,0.002497301903
3.6,4,1.6,0.1543988287,0.1507996172,0.1520994604,0.1500087678,0.1511982381,0.1488018036,0.1505815685,-0.003817260265,0.003817251418
3.6,5,2,0.2358870953,0.2310031503,0.2331884354,0.2300407141,0.2314645648,0.2291939557,0.2309781611,-0.004908934236,0.004908931442
3.6,6,2.4,0.3318915069,0.3260383606,0.3285852373,0.3250122368,0.3265202045,0.3240214884,0.3260354996,-0.005856007338,0.005856001284
3.6,7,2.8,0.4410923719,0.4347733855,0.4371091723,0.4337843657,0.4350253344,0.4326004982,0.4346585274,-0.006433844566,0.006433820818
3.6,8,3.2,0.5621700883,0.5560799837,0.5576714873,0.5551441312,0.5557965636,0.5536543131,0.5556693077,-0.006500780582,0.00650079269
3.6,9,3.6,0.6938049793,0.6883487105,0.689091444,0.6878687739,0.6873255968,0.6853142977,0.6875897646,-0.006215214729,0.006215214729
3.6,10,4,0.8346773982,0.830421567,0.8303105831,0.8303923011,0.8284891248,0.8265247941,0.8292276263,-0.005449771881,0.005449724384
3.6,11,4.4,0.9834677577,0.9808117151,0.9797808528,0.9812148213,0.9780195355,0.97609514,0.9791843295,-0.004283428192,0.004283344839
3.6,12,4.8,1.138856292,1.138219476,1.136100054,1.138879776,1.134645104,1.132891417,1.136147141,-0.002709150314,0.002718520118
3.6,13,5.2,1.299523473,1.301000834,1.297812104,1.301936269,1.296760201,1.295305848,1.298563004,-0.0009604692459,0.002516484354
3.6,14,5.6,1.464149594,1.467804432,1.463720679,1.468865037,1.462832212,1.461844683,1.465013266,0.0008636713028,0.002484297846
3.6,15,6,1.631415009,1.637327194,1.632340431,1.638221383,1.631430864,1.631036162,1.634071112,0.00265610218,0.002807736397
3.6,16,6.4,1.799999952,1.807991743,1.802382588,1.808808327,1.801149845,1.801014185,1.804269433,0.004269480705,0.004269385245
3.6,17,6.8,1.968585014,1.978224039,1.972260714,1.978651047,1.971015573,1.970666885,1.974163651,0.005578637123,0.005578637123
3.6,18,7.2,2.13585043,2.146795988,2.140344381,2.146748304,2.139506578,2.138667107,2.142412424,0.006561994553,0.00656204205
3.6,19,7.6,2.300476551,2.312333345,2.305450201,2.311964273,2.305094481,2.303721428,2.307712793,0.007236242294,0.007236194797
3.6,20,8,2.461143732,2.473441839,2.466297626,2.473101139,2.466493368,2.464790344,2.468824863,0.007681131363,0.007681131363
3.6,21,8.4,2.616532326,2.629066229,2.621428967,2.628509521,2.622366905,2.620614767,2.624397278,0.007864952087,0.007864952087
3.6,22,8.8,2.765322685,2.777900934,2.769516945,2.776885509,2.771600723,2.769922733,2.773165226,0.007842540741,0.007842684165
3.6,23,9.2,2.906194925,2.918531179,2.909532547,2.917018652,2.912647009,2.911049128,2.913755894,0.007560968399,0.007560777478
3.6,24,9.6,3.037829876,3.049418211,3.040099859,3.047840834,3.04422617,3.042809725,3.04487896,0.00704908371,0.00704908371
3.6,25,10,3.158907652,3.169411898,3.160133839,3.167777538,3.165128708,3.163884878,3.165267467,0.006359815598,0.006359720137
3.6,26,10.4,3.268108606,3.276950598,3.268715858,3.275517225,3.273623943,3.272660255,3.273494005,0.005385398865,0.005384969525
3.6,27,10.8,3.364112854,3.371028185,3.364533186,3.369517326,3.368694305,3.36807704,3.368370056,0.004257202148,0.004257154651
3.6,28,11.2,3.445601225,3.450358391,3.445846796,3.449090242,3.449019909,3.448793411,3.44862175,0.003020524979,0.003020524979
3.6,29,11.6,3.511253595,3.513756037,3.510990143,3.513367176,3.513378143,3.513396502,3.5129776,0.001724004745,0.001829385757
3.6,30,12,3.559750795,3.560573101,3.559181929,3.560410261,3.560592175,3.560811758,3.560313702,0.0005629062653,0.0007905960083
3.6,31,12.4,3.589772701,3.589568615,3.589358568,3.589560509,3.589735031,3.589944839,3.589633465,-0.0001392364502,0.0002080440463
3.6,32,12.8,3.599999905,3.599726915,3.600012064,3.599945545,3.599852085,3.600001812,3.599907637,-9.226799011e-05,9.784698341e-05
4,0,0,0,-8.504837751e-06,3.081560135e-05,0.0001672282815,-7.310882211e-06,0.0001256205142,6.156973541e-05,6.156973541e-05,6.789602048e-05
4,1,0.4,0.01136363577,0.01120039448,0.01104939356,0.01129339077,0.01137757115,0.01081048883,0.01114624739,-0.000217388384,0.0002229621605
4,2,0.8,0.04472140595,0.04415191337,0.04354597628,0.04383214936,0.0438667573,0.04271288961,0.04362193868,-0.001099467278,0.001099468791
4,3,1.2,0.09860703349,0.09724870324,0.0967264697,0.09603860229,0.09648479521,0.09484821558,0.09626935422,-0.002337679267,0.00233767624
4,4,1.6,0.1715542525,0.1693687439,0.1693398356,0.1671553701,0.1680455804,0.1660050303,0.1679829061,-0.003571346402,0.003571340349
4,5,2,0.2620967627,0.2586718798,0.2596275806,0.2561128438,0.2575114071,0.2553563416,0.2574560046,-0.004640758038,0.004640751984
4,6,2.4,0.3687683344,0.3641687036,0.3657620251,0.3619040549,0.3633393347,0.3608671725,0.3632082343,-0.005560100079,0.00556007633
4,7,2.8,0.4901026487,0.4848814309,0.4864776134,0.4829870462,0.4841787219,0.4815186858,0.4840086997,-0.00609394908,0.00609394908
4,8,3.2,0.6246334314,0.6195777655,0.620606482,0.6179223061,0.6185669899,0.6162151694,0.6185777783,-0.006055653095,0.006055688951
4,9,3.6,0.7708944082,0.7665581703,0.766836822,0.7653592229,0.7650315166,0.7626509666,0.7652873397,-0.005607068539,0.005607068539
4,10,4,0.9274193645,0.9245516062,0.9239649773,0.9236807823,0.922126174,0.919631958,0.9227911234,-0.004628241062,0.004628264811
4,11,4.4,1.092741966,1.091587305,1.090237498,1.091195941,1.088382959,1.085975766,1.08947587,-0.003266096115,0.003266072366
4,12,4.8,1.26539588,1.266440749,1.264110923,1.266322017,1.262351513,1.260079384,1.263860941,-0.001534938812,0.002323365305
4,13,5.2,1.443915009,1.447273374,1.444013715,1.447530985,1.442465544,1.440517783,1.444360256,0.0004452466965,0.002383947372
4,14,5.6,1.626832843,1.632546663,1.628534198,1.633260012,1.626942039,1.625632048,1.629382849,0.002550005913,0.00303046708
4,15,6,1.812683225,1.820668221,1.816136003,1.821434855,1.814174414,1.813502312,1.817183137,0.004499912262,0.004499936011
4,16,6.4,2,2.010242224,2.005324841,2.010957718,2.002766371,2.002482414,2.006354809,0.006354808807,0.006354713347
4,17,6.8,2.187316656,2.199390888,2.194328547,2.200008869,2.191296101,2.191205025,2.195245981,0.007929325104,0.007929230109
4,18,7.2,2.373167038,2.386723757,2.381271839,2.386902809,2.378273726,2.378018856,2.382238388,0.009071350098,0.009071159177
4,19,7.6,2.55608511,2.570729971,2.564855099,2.570638657,2.562066317,2.561518192,2.565961361,0.009876251221,0.009876537137
4,20,8,2.73460412,2.74979949,2.743628025,2.749666691,2.741272211,2.740458488,2.744964838,0.01036071777,0.0103608612
4,21,8.4,2.907258034,2.922748089,2.915880203,2.922583342,2.91443181,2.913398266,2.917808056,0.01055002213,0.01055030804
4,22,8.8,3.072580576,3.08813405,3.080190659,3.087331533,3.080085754,3.079021692,3.082952738,0.01037216187,0.01037216187
4,23,9.2,3.229105473,3.244259357,3.235401154,3.243030787,3.236654758,3.23555541,3.238980532,0.009875059128,0.009874820709
4,24,9.6,3.375366449,3.389356136,3.380063295,3.388097048,3.382725239,3.381608248,3.384370089,0.009003639221,0.009003544226
4,25,10,3.50989747,3.52247715,3.513053179,3.521282911,3.516835451,3.515963554,3.517922163,0.008024692535,0.008024978451
4,26,10.4,3.631231785,3.641694546,3.633321285,3.640421391,3.637432575,3.636581659,3.637890339,0.006658554077,0.00665850658
4,27,10.8,3.737903118,3.746029377,3.739293337,3.744670153,3.74288106,3.742336512,3.743041992,0.005138874054,0.005138969515
4,28,11.2,3.828445673,3.833997965,3.829276085,3.833091974,3.832042694,3.831853867,3.832052708,0.003607034683,0.003606843995
4,29,11.6,3.901392937,3.904422045,3.901278257,3.903941631,3.90343523,3.903422356,3.903299809,0.001906871796,0.001952838851
4,30,12,3.955278635,3.956389427,3.954536676,3.956036806,3.956002712,3.956078768,3.955809116,0.0005304813385,0.0008270263788
4,31,12.4,3.988636255,3.988628626,3.98807168,3.988213539,3.988485336,3.988608599,3.98840189,-0.0002343654633,0.0002346992551
4,32,12.8,4,3.999993324,3.999860525,3.999813318,3.999835968,3.999819756,3.999864578,-0.0001354217529,0.0001354217529
4.4,0,0,-2.295887404e-41,6.343796849e-05,9.099952877e-05,0.0001725815237,4.422385246e-05,5.129538476e-05,8.450765017e-05,8.450765017e-05,8.450765017e-05
4.4,1,0.4,0.01249999925,0.01251697913,0.01217164285,0.01242962666,0.01240095496,0.01204275806,0.01231239177,-0.0001876074821,0.0001943988755
4.4,2,0.8,0.04919354618,0.04912461713,0.04793901742,0.04824374616,0.04812408611,0.04746019468,0.04817833379,-0.001015212387,0.0010152139
4.4,3,1.2,0.1084677428,0.1081066132,0.1065868363,0.1059696674,0.1060086638,0.1051813439,0.1063706279,-0.002097114921,0.002097117947
4.4,4,1.6,0.1887096763,0.1878263652,0.1863758564,0.1844813079,0.1849280149,0.1838801056,0.185498327,-0.003211349249,0.003211346222
4.4,5,2,0.2883064449,0.2863181829,0.2858697772,0.2826170921,0.2835299373,0.282354176,0.2841378152,-0.004168629646,0.004168611951
4.4,6,2.4,0.4056451619,0.4023368955,0.4028225541,0.3992619514,0.4001007676,0.3985233009,0.4006091058,-0.005036056042,0.005036068149
4.4,7,2.8,0.5391129255,0.5350672603,0.5356404781,0.5325056911,0.533195138,0.5313942432,0.5335606337,-0.00555229187,0.005552363582
4.4,8,3.2,0.6870967746,0.6830131412,0.6833490729,0.6810140014,0.6811447144,0.6796102524,0.6816262007,-0.005470573902,0.005470538046
4.4,9,3.6,0.8479838371,0.8448731899,0.8445425034,0.8430995941,0.8424688578,0.8407745361,0.8431517482,-0.004832088947,0.004832101054
4.4,10,4,1.020161271,1.018576145,1.017457485,1.017134666,1.015454412,1.013663054,1.0164572,-0.003704071045,0.003704118775
4.4,11,4.4,1.202016115,1.202398777,1.200552225,1.201310515,1.198424101,1.196742296,1.199885607,-0.002130508423,0.002283596899
4.4,12,4.8,1.391935468,1.394634724,1.391982317,1.393831968,1.389770865,1.388320804,1.391708136,-0.0002273321152,0.002084374428
4.4,13,5.2,1.588306427,1.59352529,1.590001345,1.592977881,1.587883949,1.58656323,1.590190291,0.001883864403,0.002750182059
4.4,14,5.6,1.789516091,1.797247171,1.793109655,1.797245026,1.790719628,1.790098548,1.793684006,0.004167914391,0.004167914391
4.4,15,6,1.993951559,2.00409174,1.999789476,2.004337072,1.996688247,1.9965657,2.000294447,0.006342887878,0.006342887878
4.4,16,6.4,2.200000048,2.212583542,2.208165169,2.212636948,2.204104424,2.204402685,2.208378553,0.008378505707,0.008378505707
4.4,17,6.8,2.406048298,2.420669317,2.416209698,2.42070508,2.41133666,2.412040234,2.416192293,0.01014399529,0.01014390029
4.4,18,7.2,2.610483885,2.626729965,2.622098684,2.626458883,2.616857767,2.617574215,2.621943951,0.01146006584,0.01146001834
4.4,19,7.6,2.81169343,2.829085827,2.824181557,2.82874465,2.81885767,2.819403887,2.82405448,0.01236104965,0.01236128807
4.4,20,8,3.008064508,3.026052713,3.020807505,3.025686979,3.015826702,3.016185045,3.020911694,0.01284718513,0.01284728013
4.4,21,8.4,3.19798398,3.216322422,3.21021986,3.215961933,3.20633316,3.206221104,3.21101141,0.01302742958,0.0130277155
4.4,22,8.8,3.379838705,3.398221731,3.390775204,3.397200823,3.388394833,3.38811636,3.392541885,0.01270318031,0.01270308532
4.4,23,9.2,3.55201602,3.569810867,3.561480999,3.568456173,3.560471535,3.560069799,3.564057827,0.01204180717,0.01204185467
4.4,24,9.6,3.712903261,3.729331255,3.720368147,3.727926254,3.721068144,3.720369101,3.72381258,0.01090931892,0.01090931892
4.4,25,10,3.860887051,3.875421286,3.866312504,3.874171495,3.868462563,3.867822409,3.870438099,0.009551048279,0.009551000781
4.4,26,10.4,3.994354725,4.006452084,3.998250961,4.005039692,4.00098753,4.000400543,4.002226353,0.007871627808,0.007871436886
4.4,27,10.8,4.111693382,4.121013165,4.114568233,4.119505882,4.116887093,4.116457462,4.117686272,0.005992889404,0.005992984865
4.4,28,11.2,4.211290359,4.217647076,4.21310854,4.216749191,4.214848995,4.214716911,4.215414524,0.004124164581,0.004123783205
4.4,29,11.6,4.29153204,4.294952393,4.291856289,4.294453144,4.293450832,4.293426991,4.293627739,0.00209569931,0.002095889999
4.4,30,12,4.350806236,4.352083683,4.350157738,4.351612568,4.351321697,4.351326466,4.35130024,0.0004940032959,0.0007535934565
4.4,31,12.4,4.387499809,4.387497902,4.386878967,4.387094021,4.387110233,4.387144566,4.387145042,-0.0003547668457,0.0003546714725
4.4,32,12.8,4.400000095,4.399992466,4.399856091,4.399830341,4.399684429,4.399621487,4.399796963,-0.0002031326294,0.0002031326294
4.8,0,0,-1.46940157e-41,0.0001653432846,0.000184558332,0.0001256763935,0.0001374036074,0.0001223087311,0.0001470580755,0.0001470580755,0.0001470580755
4.8,1,0.4,0.01363636274,0.01382173598,0.01353217475,0.01350799017,0.01348117739,0.01333263889,0.01353514381,-0.0001012189314,0.0001753685938
4.8,2,0.8,0.0536656864,0.05395532772,0.05274748802,0.05261692777,0.05240410194,0.05227250233,0.05279927328,-0.0008664131165,0.00098227337
4.8,3,1.2,0.1183284447,0.1187189072,0.1167335287,0.1158379167,0.1155871898,0.1154824197,0.1164719835,-0.001856461167,0.002012637211
4.8,4,1.6,0.2058651,0.2060041279,0.2038961649,0.2018517256,0.2017955482,0.201621145,0.2030337602,-0.002831339836,0.002886968898
4.8,5,2,0.3145161271,0.3138643205,0.3123809099,0.3091026843,0.3095009327,0.3090239465,0.3107745647,-0.003741562366,0.00374156842
4.8,6,2.4,0.4425219893,0.4405969381,0.4400917888,0.4364674091,0.4368661642,0.436001122,0.4380046725,-0.004517316818,0.004517304711
4.8,7,2.8,0.5881231427,0.5855027437,0.5854353905,0.5819166303,0.5821776986,0.581120491,0.5832306147,-0.004892528057,0.004892551806
4.8,8,3.2,0.7495601177,0.747063756,0.746694088,0.7438587546,0.7437660694,0.7426783442,0.7448121905,-0.004747927189,0.004747915082
4.8,9,3.6,0.9250733256,0.923648715,0.9226284623,0.9206796885,0.9199200273,0.9185795188,0.9210912585,-0.003982067108,0.003982043359
4.8,10,4,1.112903237,1.112944841,1.11156559,1.110547066,1.108850002,1.107386708,1.110258818,-0.00264441967,0.002661037492
4.8,11,4.4,1.311290264,1.313399792,1.311162829,1.311206698,1.308535933,1.307312489,1.310323596,-0.000966668129,0.001810526825
4.8,12,4.8,1.518475056,1.523118973,1.52009356,1.521256924,1.517275572,1.516354442,1.519619942,0.001144886017,0.002472877502
4.8,13,5.2,1.732697964,1.73974514,1.73631084,1.73844111,1.733406782,1.732647777,1.73611033,0.003412365913,0.003432440804
4.8,14,5.6,1.952199459,1.961701989,1.957994461,1.960920215,1.954562664,1.954516053,1.957939148,0.005739688873,0.005739617161
4.8,15,6,2.175220013,2.187237501,2.183420658,2.186855793,2.179281235,2.179700613,2.183299303,0.00807929039,0.008079146966
4.8,16,6.4,2.400000095,2.414711952,2.410600424,2.414391279,2.405525684,2.40652132,2.410350084,0.01034998894,0.01035003643
4.8,17,6.8,2.62477994,2.641665936,2.637658358,2.641384363,2.631512642,2.633057833,2.637055874,0.01227593422,0.01227588672
4.8,18,7.2,2.847800493,2.86639595,2.862076998,2.866129637,2.855512142,2.857410669,2.861505032,0.01370453835,0.01370458584
4.8,19,7.6,3.067301989,3.087119341,3.082318306,3.086827755,3.075718403,3.07767415,3.081931591,0.01462960243,0.01462960243
4.8,20,8,3.281524897,3.301961899,3.296705961,3.301725149,3.290528297,3.292186022,3.296621799,0.01509690285,0.01509656943
4.8,21,8.4,3.488709688,3.50946784,3.503260374,3.509201527,3.498399258,3.499544621,3.503974438,0.01526474953,0.01526503544
4.8,22,8.8,3.687096834,3.707796812,3.700525999,3.707077265,3.696887255,3.697757006,3.702008724,0.01491189003,0.01491203345
4.8,23,9.2,3.874926567,3.894848824,3.886618137,3.893831015,3.884518623,3.885069609,3.888977051,0.0140504837,0.01405067462
4.8,24,9.6,4.050439835,4.068934441,4.060200214,4.067769051,4.059621811,4.05975771,4.063256741,0.01281690598,0.01281681098
4.8,25,10,4.211876869,4.227926731,4.219367981,4.227037907,4.220325947,4.220314026,4.222994328,0.01111745834,0.01111764926
4.8,26,10.4,4.357478142,4.370861053,4.363147259,4.369583607,4.36478281,4.364609241,4.366596699,0.009118556976,0.009118651971
4.8,27,10.8,4.485483646,4.495721817,4.489657879,4.494556427,4.491202831,4.491005898,4.492429256,0.006945610046,0.00694532413
4.8,28,11.2,4.594134808,4.601076603,4.596864223,4.600441456,4.597968102,4.59788847,4.598847866,0.004713058472,0.004712963011
4.8,29,11.6,4.681671619,4.68543911,4.682630062,4.685099125,4.683808804,4.683661461,4.684127808,0.002456188202,0.002456092741
4.8,30,12,4.746334076,4.747644424,4.746146202,4.747407436,4.746949196,4.746789455,4.746987343,0.0006532669067,0.0007284164312
4.8,31,12.4,4.786363602,4.786371708,4.785851479,4.786179543,4.786095619,4.785912514,4.786082268,-0.0002813339233,0.0002846717834
4.8,32,12.8,4.800000191,4.799870491,4.799764156,4.799909592,4.799835205,4.799612045,4.799798012,-0.0002021789551,0.0002018928499
5.2,0,0,-1.147943702e-41,0.0001814533025,0.0001935530454,0.0001664124429,0.0002167429775,0.000143699348,0.0001803722262,0.0001803722262,0.0001803722262
5.2,1,0.4,0.01477272622,0.01512604579,0.01487847418,0.01472390629,0.01467335969,0.01461514179,0.01480338536,3.065913916e-05,0.0001529676811
5.2,2,0.8,0.05813782662,0.05876294896,0.05759434775,0.05699744448,0.05693598837,0.05707897991,0.05747394636,-0.0006638802588,0.0009139336762
5.2,3,1.2,0.1281891465,0.1292518228,0.1270896792,0.1257619262,0.1253569126,0.12580432,0.1266529262,-0.001536220312,0.001961284783
5.2,4,1.6,0.2230205238,0.224137485,0.221656844,0.2191031873,0.2188106477,0.2193673104,0.2206151038,-0.002405419946,0.002852213336
5.2,5,2,0.3407258093,0.3414746225,0.3392827511,0.3356112242,0.335452795,0.3357734382,0.33751899,-0.003206819296,0.003506368492
5.2,6,2.4,0.4793988168,0.4794490337,0.4777544141,0.4736045003,0.4735847116,0.4735217988,0.4755828977,-0.003815919161,0.00383601198
5.2,7,2.8,0.6371334195,0.6366382241,0.6354264617,0.6311202049,0.6311578155,0.6309128404,0.6330510974,-0.004082322121,0.004082310013
5.2,8,3.2,0.8120234609,0.8120453358,0.810430944,0.8065603971,0.8063644171,0.8058535457,0.8082509041,-0.003772556782,0.003781282809
5.2,9,3.6,1.002162695,1.003353477,1.001214862,0.9980235696,0.997350812,0.9965062141,0.9992898107,-0.002872884274,0.003349220846
5.2,10,4,1.205645204,1.208326101,1.205964684,1.203501463,1.20213306,1.201195955,1.204224229,-0.001420974731,0.00262110238
5.2,11,4.4,1.420564532,1.425384045,1.422225595,1.420888543,1.418433309,1.417920232,1.420970201,0.0004056692123,0.002316021826
5.2,12,4.8,1.645014644,1.652227879,1.648517847,1.648116827,1.644446611,1.644470811,1.647556067,0.002541422844,0.002986097243
5.2,13,5.2,1.877089381,1.886694074,1.882818103,1.8834306,1.87819016,1.878838897,1.881994247,0.004904866219,0.004904985428
5.2,14,5.6,2.114882708,2.126748562,2.122992039,2.124316454,2.117796183,2.119024277,2.122175455,0.007292747498,0.007292794995
5.2,15,6,2.356488228,2.370802402,2.367110491,2.369152546,2.361006737,2.363011599,2.366216898,0.00972867012,0.009728526697
5.2,16,6.4,2.599999905,2.616893768,2.613041162,2.61574316,2.605923414,2.608773708,2.61207509,0.01207518578,0.01207513828
5.2,17,6.8,2.84351182,2.862652779,2.858787537,2.861753225,2.850566387,2.854245901,2.857601166,0.01408934593,0.01408934593
5.2,18,7.2,3.08511734,3.105939388,3.101797342,3.105278969,3.092955589,3.097404003,3.100675106,0.01555776596,0.01555771846
5.2,19,7.6,3.322910547,3.34489584,3.34027791,3.344421864,3.331424713,3.336106777,3.339425564,0.01651501656,0.01651487313
5.2,20,8,3.554985285,3.577517986,3.572484493,3.577394724,3.564272165,3.568456411,3.572024822,0.01703953743,0.01703987084
5.2,21,8.4,3.779435396,3.802271366,3.796315432,3.801991463,3.789193869,3.793108463,3.796576262,0.01714086533,0.0171407219
5.2,22,8.8,3.994354725,4.016895771,4.009967804,4.016672134,4.004329681,4.007699966,4.011113167,0.01675844193,0.01675834693
5.2,23,9.2,4.197837353,4.219379902,4.21176815,4.218849182,4.207514763,4.210353374,4.213573456,0.01573610306,0.01573572122
5.2,24,9.6,4.387976646,4.407775879,4.399825096,4.407325745,4.39705801,4.399440289,4.402285099,0.01430845261,0.01430835761
5.2,25,10,4.562866688,4.580130577,4.572354317,4.579761505,4.57105732,4.573117256,4.575284004,0.01241731644,0.01241750736
5.2,26,10.4,4.720601082,4.734972477,4.728087425,4.734233856,4.727558136,4.729151249,4.730800629,0.01019954681,0.01019954681
5.2,27,10.8,4.859274387,4.870253086,4.86492157,4.869543076,4.864740849,4.865831375,4.8670578,0.007783412933,0.007783603854
5.2,28,11.2,4.976979256,4.984428406,4.98079443,4.984005928,4.980705261,4.981366158,4.982260227,0.005280971527,0.005280780606
5.2,29,11.6,5.071810722,5.075809956,5.073687077,5.075832844,5.073672771,5.074186802,5.07463789,0.002827167511,0.002827167511
5.2,30,12,5.141862392,5.143370152,5.14232254,5.143307686,5.142165184,5.142561436,5.142745018,0.0008826255798,0.0008830070728
5.2,31,12.4,5.185227394,5.185295582,5.184978485,5.185437679,5.184707642,5.184996605,5.185082912,-0.0001444816589,0.0002555847168
5.2,32,12.8,5.199999809,5.199923992,5.199959278,5.200232506,5.199659348,5.19991684,5.199938297,-6.151199341e-05,0.0001544952393
5.6,0,0,-1.721915553e-41,0.0001537967473,0.0001865755767,8.437409997e-05,0.00015575625,-4.339963198e-07,0.0001160137326,0.0001160137326,0.000116187337
5.6,1,0.4,0.01590909064,0.01639388502,0.01617649756,0.01589723118,0.01591151394,0.01590878144,0.01605758071,0.0001484900713,0.0001533586474
5.6,2,0.8,0.06260997057,0.06368289888,0.06236442924,0.06155656278,0.06150650978,0.06187073886,0.06219623238,-0.0004137381911,0.0008429139853
5.6,3,1.2,0.1380498558,0.1398673058,0.1374670565,0.1358519793,0.1354076415,0.1362258494,0.1369639635,-0.00108589232,0.001812869334
5.6,4,1.6,0.2401759475,0.2423389852,0.2394345552,0.2364131808,0.2360738516,0.2371793836,0.2382880002,-0.001887947321,0.002753171371
5.6,5,2,0.3669354916,0.3691984415,0.3661495745,0.3620111942,0.3618776202,0.3627372086,0.3643948138,-0.002540677786,0.003445863724
5.6,6,2.4,0.5162756443,0.5182361603,0.5153611302,0.5107424259,0.5105960965,0.5111525059,0.513217628,-0.0030580163,0.003842186881
5.6,7,2.8,0.6861436963,0.6878510714,0.6852971911,0.6804973483,0.6802837849,0.680819273,0.6829497218,-0.003193974495,0.00387691264
5.6,8,3.2,0.874486804,0.8770053387,0.8740819693,0.8692842126,0.8690403104,0.8692725301,0.8717368841,-0.002749919891,0.003757345723
5.6,9,3.6,1.079252243,1.083100677,1.079688072,1.075536013,1.07478714,1.074610114,1.077544451,-0.001707792282,0.003421545029
5.6,10,4,1.298387051,1.303699851,1.300114632,1.296582222,1.295144916,1.295170665,1.298142552,-0.0002444982529,0.003060746239
5.6,11,4.4,1.529838681,1.537248611,1.533151865,1.530588984,1.528032899,1.528546333,1.531513691,0.001675009727,0.002914309502
5.6,12,4.8,1.771554232,1.781213522,1.776766896,1.775204778,1.771167397,1.772665858,1.775403619,0.003849387169,0.004004192539
5.6,13,5.2,2.021481037,2.033426523,2.029040813,2.028466463,2.022797346,2.025067329,2.02775979,0.006278753281,0.00627865782
5.6,14,5.6,2.277565956,2.291682243,2.287513971,2.287883997,2.28068924,2.283501625,2.286254168,0.008688211441,0.008688258938
5.6,15,6,2.537756681,2.554294109,2.550316572,2.551275969,2.542414427,2.546411514,2.548942566,0.01118588448,0.01118583698
5.6,16,6.4,2.799999952,2.818934202,2.814916372,2.816801071,2.805917025,2.810966015,2.813506603,0.01350665092,0.01350698434
5.6,17,6.8,3.062243462,3.083383083,3.079251051,3.08168602,3.069266558,3.075403929,3.077798128,0.01555466652,0.01555466652
5.6,18,7.2,3.322433949,3.34531045,3.340790987,3.343871593,3.33016777,3.337263346,3.339480877,0.01704692841,0.01704687998
5.6,19,7.6,3.578519106,3.602619648,3.597502232,3.601583242,3.586849928,3.594340563,3.596579313,0.01806020737,0.01806001738
5.6,20,8,3.828445673,3.853040934,3.847513199,3.852690697,3.837489843,3.844796658,3.847106218,0.01866054535,0.01866059378
5.6,21,8.4,4.070161343,4.094833374,4.088573456,4.094611168,4.079585552,4.086631298,4.08884716,0.01868581772,0.01868562773
5.6,22,8.8,4.301612854,4.325718403,4.318605423,4.325604916,4.311133385,4.317619801,4.319736481,0.01812362671,0.01812353171
5.6,23,9.2,4.520747662,4.543618202,4.536200523,4.543548584,4.529941082,4.535603523,4.537782192,0.01703453064,0.01703472063
5.6,24,9.6,4.725512981,4.746344566,4.738762856,4.746433258,4.734118462,4.739068031,4.740945339,0.01543235779,0.01543245278
5.6,25,10,4.913856506,4.931999207,4.924590588,4.931968212,4.921526432,4.925837994,4.927184582,0.01332807541,0.01332798041
5.6,26,10.4,5.083724499,5.098753929,5.092157364,5.098308086,5.090146542,5.093676567,5.094608307,0.01088380814,0.01088399906
5.6,27,10.8,5.233064651,5.24444294,5.239452362,5.243987083,5.238068104,5.24054575,5.241299152,0.008234500885,0.00823459588
5.6,28,11.2,5.359824181,5.367380142,5.364136219,5.367043495,5.363194466,5.364731312,5.365296841,0.005472660065,0.005472945981
5.6,29,11.6,5.461950302,5.465952873,5.464065552,5.465984344,5.463479042,5.46462822,5.464821815,0.002871513367,0.002871704055
5.6,30,12,5.537390232,5.538709641,5.537872314,5.538712502,5.537370205,5.538313389,5.53819561,0.0008053779602,0.0008133888477
5.6,31,12.4,5.58409071,5.583929062,5.583658218,5.583934784,5.583469391,5.584117413,5.583821774,-0.0002689361572,0.0002796173212
5.6,32,12.8,5.599999905,5.599833012,5.599778175,5.599772453,5.599697113,5.600183964,5.599853039,-0.0001468658447,0.0002205848723
6,0,0,2.295887404e-41,0.0001518279314,0.0001893341541,0.0001233518124,0.0001827017404,9.210221469e-05,0.0001478635677,0.0001478635677,0.0001478635677
6,1,0.4,0.01704545319,0.01765369251,0.01741615497,0.01708611473,0.01709826477,0.01716628857,0.01728410274,0.0002386495471,0.0002386499254
6,2,0.8,0.06708210707,0.06856037676,0.06716030836,0.06636315584,0.06607244164,0.06661582738,0.06695441902,-0.0001276880503,0.0007502734661
6,3,1.2,0.1479105502,0.1503833383,0.1478108168,0.1460728347,0.1454817802,0.1464900672,0.1472477615,-0.0006627887487,0.001651898026
6,4,1.6,0.2573313713,0.2604745626,0.2571127415,0.2539880872,0.2534038126,0.254730612,0.2559419572,-0.001389414072,0.002646684647
6,5,2,0.393145144,0.3967308998,0.3929249644,0.388704896,0.3882443309,0.3893776834,0.3911965489,-0.001948595047,0.003382891417
6,6,2.4,0.5531525016,0.5568640232,0.552882731,0.5481376052,0.5476120114,0.5486667156,0.5508326292,-0.002319872379,0.003804492997
6,7,2.8,0.7351539731,0.7389475107,0.7351420522,0.7300486565,0.7294072509,0.7303685546,0.7327828407,-0.002371132374,0.003888583276
6,8,3.2,0.9369501472,0.9417330027,0.9374750853,0.9324045777,0.9316616058,0.9323774576,0.9351302981,-0.001819849014,0.003942918964
6,9,3.6,1.156341672,1.162568212,1.15798533,1.153280139,1.152015328,1.152424097,1.15565455,-0.000687122345,0.003835129784
6,10,4,1.391129017,1.398845315,1.394082069,1.390075922,1.388071537,1.388746738,1.391964316,0.0008352994919,0.003432440804
6,11,4.4,1.639112949,1.648828149,1.643850803,1.640547633,1.637401223,1.638900995,1.641905785,0.002792835236,0.003562283469
6,12,4.8,1.89809382,1.909915566,1.904887557,1.902602077,1.897784114,1.900415659,1.903120995,0.00502717495,0.00515105715
6,13,5.2,2.165872335,2.179879427,2.174978495,2.173642397,2.167231798,2.170803308,2.173306942,0.007434606552,0.00743474951
6,14,5.6,2.440249205,2.456353188,2.451961279,2.451515436,2.44333005,2.447748423,2.450181484,0.009932279587,0.009932470508
6,15,6,2.719024897,2.737451553,2.733332872,2.733676434,2.723613262,2.729342222,2.731483221,0.01245832443,0.01245837193
6,16,6.4,3,3.020639896,3.016730547,3.017844915,3.005913734,3.012910366,3.01480794,0.01480793953,0.01480789203
6,17,6.8,3.280975103,3.303788662,3.299675465,3.301558733,3.287962437,3.296113014,3.297819614,0.01684451103,0.01684455946
6,18,7.2,3.559750795,3.584381104,3.579694033,3.582433462,3.567410469,3.576601267,3.578104019,0.0183532238,0.01835327223
6,19,7.6,3.834127665,3.859956026,3.854693174,3.858540535,3.842358589,3.852178335,3.853545427,0.01941776276,0.01941766776
6,20,8,4.1019063,4.128250122,4.122401714,4.127773285,4.110686302,4.120564461,4.121935368,0.02002906799,0.020028878
6,21,8.4,4.360887051,4.387059212,4.380620003,4.387150764,4.369974613,4.379374504,4.380835533,0.01994848251,0.01994876936
6,22,8.8,4.608870983,4.634262085,4.627300262,4.634381294,4.617910385,4.626683235,4.628107548,0.01923656464,0.01923646964
6,23,9.2,4.843658447,4.867590904,4.86050415,4.867919445,4.852401257,4.860270977,4.861737251,0.01807880402,0.01807889901
6,24,9.6,5.063049793,5.084634781,5.077729702,5.085290432,5.071177959,5.078090191,5.079384804,0.01633501053,0.01633482054
6,25,10,5.264845848,5.283512115,5.277008057,5.284130096,5.272128105,5.277865887,5.278929234,0.01408338547,0.01408300363
6,26,10.4,5.446847439,5.462166309,5.456285,5.462504387,5.452914715,5.457445621,5.45826292,0.01141548157,0.01141576748
6,27,10.8,5.606854916,5.618308544,5.613908291,5.618425846,5.611461163,5.614648819,5.615350723,0.008495807648,0.008495616727
6,28,11.2,5.742668629,5.750041962,5.747447014,5.750384808,5.745739937,5.747652531,5.748253345,0.005584716797,0.005584621336
6,29,11.6,5.852089405,5.855788231,5.854458809,5.85643816,5.853442669,5.854467869,5.854918957,0.002829551697,0.002829742385
6,30,12,5.932918072,5.933791637,5.933334827,5.934288025,5.932891846,5.933400631,5.933541298,0.0006232261658,0.0006338119274
6,31,12.4,5.982954502,5.982306957,5.982392311,5.982858181,5.982454777,5.982570171,5.982516289,-0.0004382133484,0.0004380226019
6,32,12.8,6,5.999458313,5.999512196,6.000025749,5.999931335,5.999747753,5.999735355,-0.0002646446228,0.0002752304135
6.4,0,0,-1.147943702e-41,0.0002766307443,0.0002315342426,0.0001666322351,0.0001807576045,0.0001987479627,0.0002108605549,0.0002108605549,0.0002108605549
6.4,1,0.4,0.01818181761,0.01900957525,0.01857474074,0.0183025524,0.01833125018,0.01852057688,0.01854773983,0.0003659222275,0.0003659214708
6.4,2,0.8,0.07155425102,0.07332476974,0.07188224047,0.07114306837,0.07065288723,0.07148225605,0.07169704139,0.0001427903771,0.0006966099027
6.4,3,1.2,0.1577712595,0.1606678218,0.1579207778,0.1562798917,0.1555357724,0.1568125039,0.1574433595,-0.0003279000521,0.001546338201
6.4,4,1.6,0.27448681,0.2785753608,0.2746441662,0.271702826,0.2707092166,0.2721252143,0.2735513747,-0.0009354352951,0.002633816097
6.4,5,2,0.4193548262,0.4240731299,0.4196407497,0.4158405066,0.4145161808,0.4159618318,0.4180064797,-0.001348346472,0.003350037383
6.4,6,2.4,0.5900292993,0.5952357054,0.5905565619,0.5857453346,0.5844814777,0.5859822035,0.5884002447,-0.001629054546,0.003922509961
6.4,7,2.8,0.7841641903,0.7900546789,0.7850747705,0.7799632549,0.7783434391,0.7799464464,0.782676518,-0.001487672329,0.004208100028
6.4,8,3.2,0.9994134903,1.006199241,1.0010432,0.9959601164,0.9940719604,0.9952485561,0.9985046387,-0.0009088516235,0.004275059793
6.4,9,3.6,1.233431101,1.241683602,1.236288309,1.231599927,1.229033232,1.230056405,1.233732343,0.0003012418747,0.004142689519
6.4,10,4,1.483870983,1.49378705,1.488238692,1.484035015,1.480718732,1.482133985,1.485782623,0.001911640167,0.00386741152
6.4,11,4.4,1.748387098,1.760287523,1.754522443,1.751101613,1.746442676,1.749052882,1.752281427,0.003894329071,0.004672097974
6.4,12,4.8,2.024633408,2.038541794,2.033024549,2.030299187,2.024054766,2.028042555,2.030792713,0.006159305573,0.006390619092
6.4,13,5.2,2.310263872,2.32630682,2.321096897,2.319284916,2.311333895,2.316460371,2.31889677,0.008632898331,0.00863270741
6.4,14,5.6,2.602932453,2.621077061,2.616500139,2.615418673,2.605620384,2.612046003,2.614132404,0.01119995117,0.01119999867
6.4,15,6,2.90029335,2.920426846,2.91644001,2.916071653,2.904406548,2.912226677,2.913914204,0.01362085342,0.01362099685
6.4,16,6.4,3.200000048,3.222398996,3.218576908,3.218837976,3.205535889,3.214900494,3.21604991,0.01604986191,0.01605000533
6.4,17,6.8,3.499706745,3.524257183,3.520292044,3.521348476,3.506271839,3.517002583,3.517834187,0.01812744141,0.01812767982
6.4,18,7.2,3.797067404,3.823432684,3.819016218,3.820683241,3.804230213,3.816255093,3.816723585,0.01965618134,0.01965608634
6.4,19,7.6,4.089735985,4.117263317,4.112241268,4.11524868,4.097398758,4.110225201,4.11047554,0.02073955536,0.02073946036
6.4,20,8,4.375366688,4.40354538,4.397771358,4.402171135,4.383441925,4.396499634,4.3966856,0.02131891251,0.02131919935
6.4,21,8.4,4.651612759,4.679588795,4.673398495,4.678744793,4.659832001,4.67280817,4.672874451,0.02126169205,0.02126169205
6.4,22,8.8,4.916129112,4.943115711,4.936745167,4.942397594,4.92418766,4.936287403,4.936546326,0.02041721344,0.02041759528
6.4,23,9.2,5.166568756,5.191749573,5.185507298,5.191351414,5.174330711,5.185419083,5.185671806,0.01910305023,0.01910286024
6.4,24,9.6,5.400586605,5.423243046,5.417359829,5.423120499,5.407693386,5.417618275,5.417807102,0.01722049713,0.01722040214
6.4,25,10,5.615835667,5.63537693,5.630020142,5.635477543,5.622122288,5.630398273,5.630679131,0.0148434639,0.0148433689
6.4,26,10.4,5.809970856,5.825851917,5.821325779,5.825699806,5.815057755,5.821790695,5.82194519,0.01197433472,0.01197433472
6.4,27,10.8,5.98064518,5.9925704,5.989310741,5.992422104,5.984277248,5.989467144,5.989609718,0.008964538574,0.008964347653
6.4,28,11.2,6.125513077,6.133352757,6.131574631,6.133343697,6.127734184,6.131218433,6.131444454,0.005931377411,0.005931663327
6.4,29,11.6,6.242228508,6.246443272,6.245729446,6.24652195,6.242876053,6.244924545,6.245298862,0.003070354462,0.00307054515
6.4,30,12,6.328445911,6.329929829,6.329695225,6.329604626,6.327848911,6.328979015,6.329211235,0.0007653236389,0.001004409743
6.4,31,12.4,6.381818295,6.381738663,6.381975174,6.381500721,6.380873203,6.381421566,6.381501675,-0.000316619873,0.000379180914
6.4,32,12.8,6.400000095,6.399860382,6.400207996,6.400098801,6.399619102,6.399773598,6.399911404,-8.869171143e-05,0.0002107620239
6.8,0,0,-6.033991187e-42,0.0003581270576,0.0002109780908,0.0002151504159,0.0002192659304,0.0002660304308,0.0002539103734,0.0002539103734,0.0002539103734
6.8,1,0.4,0.01931818016,0.02031793073,0.01972527057,0.01946999133,0.01945465431,0.01964039728,0.01972164772,0.0004034675658,0.0004034686717
6.8,2,0.8,0.07602638751,0.07808434218,0.07649035752,0.07564559579,0.0753422603,0.07623171806,0.07635885477,0.000332467258,0.0007584348205
6.8,3,1.2,0.1676319689,0.1709986925,0.1679911315,0.1662881821,0.1655391753,0.1668692827,0.1675372869,-9.468197823e-05,0.001585030579
6.8,4,1.6,0.2916422188,0.2965587974,0.2920536101,0.2892007828,0.2881797552,0.2897656858,0.2911517322,-0.0004904866219,0.002621680498
6.8,5,2,0.4455645084,0.4513924122,0.4461801648,0.4424216747,0.440956831,0.4428029358,0.4447507858,-0.0008137226105,0.003391128732
6.8,6,2.4,0.6269061565,0.6335264444,0.6278675199,0.6232360601,0.6216076016,0.6234536171,0.6259382963,-0.0009678602219,0.004000568297
6.8,7,2.8,0.8331744671,0.840808928,0.8346525431,0.8296930194,0.8276854753,0.8295868635,0.8324853778,-0.0006890892982,0.004334115889
6.8,8,3.2,1.061876774,1.070518494,1.064231277,1.059203267,1.056877971,1.058558106,1.061877847,1.072883606e-06,0.00439743977
6.8,9,3.6,1.31052053,1.320659876,1.314160466,1.309445262,1.306518435,1.308000088,1.311756849,0.001236319542,0.004275417421
6.8,10,4,1.576612949,1.588683844,1.581917644,1.577542901,1.573778272,1.575904131,1.579565287,0.002952337265,0.00436980743
6.8,11,4.4,1.857661247,1.871613503,1.864818335,1.861010194,1.856113911,1.85944581,1.862600327,0.004939079285,0.005558037665
6.8,12,4.8,2.151173115,2.167089939,2.160589457,2.15738368,2.151025534,2.155754089,2.158368587,0.007195472717,0.007254457567
6.8,13,5.2,2.454655409,2.472540855,2.466663361,2.46413517,2.456144094,2.462321281,2.464360952,0.009705543518,0.009705543518
6.8,14,5.6,2.76561594,2.785542965,2.780363798,2.778370142,2.768790245,2.776297808,2.777872801,0.01225686073,0.01225705165
6.8,15,6,3.081561565,3.103293896,3.098880529,3.097554684,3.086301088,3.095370054,3.09627986,0.01471829414,0.01471848506
6.8,16,6.4,3.400000095,3.423935175,3.419716835,3.419019938,3.406239748,3.417078018,3.417197704,0.01719760895,0.01719784737
6.8,17,6.8,3.718438387,3.744490147,3.74011445,3.740209103,3.725584745,3.738037348,3.737687349,0.0192489624,0.01924877241
6.8,18,7.2,4.034384251,4.062138081,4.057440758,4.058187485,4.042159557,4.056201458,4.055225849,0.02084159851,0.02084121667
6.8,19,7.6,4.345344543,4.37428093,4.3689785,4.370946407,4.353547573,4.36839819,4.367230415,0.02188587189,0.02188577689
6.8,20,8,4.648827076,4.67829895,4.672376633,4.675562859,4.65738821,4.672579765,4.671240807,0.02241373062,0.02241420746
6.8,21,8.4,4.942338467,4.971561432,4.965286732,4.969254017,4.950973511,4.966081619,4.964631081,0.02229261398,0.02229299583
6.8,22,8.8,5.223387241,5.251468182,5.245187283,5.249415398,5.231753349,5.246359348,5.244836807,0.02144956589,0.02144947089
6.8,23,9.2,5.489479542,5.515617847,5.50949049,5.513893604,5.497475624,5.510948658,5.509484768,0.02000522614,0.02000570297
6.8,24,9.6,5.73812294,5.761454105,5.755938053,5.760284901,5.74555254,5.757359505,5.756117821,0.01799488068,0.01799488068
6.8,25,10,5.966825485,5.986944199,5.981897354,5.985996723,5.973314762,5.98337698,5.982306004,0.01548051834,0.01548051834
6.8,26,10.4,6.173093796,6.189239979,6.185144424,6.188404083,6.178401947,6.186537743,6.185545444,0.01245164871,0.01245183963
6.8,27,10.8,6.354435444,6.366544247,6.363474846,6.365765095,6.358261585,6.36459446,6.36372757,0.009292125702,0.009292602539
6.8,28,11.2,6.508358002,6.516504765,6.514502525,6.515793324,6.5107131,6.515042305,6.514511108,0.006153106689,0.00615320215
6.8,29,11.6,6.632368088,6.636826038,6.635706425,6.636159897,6.633182049,6.635961056,6.635566711,0.003198623657,0.003199005034
6.8,30,12,6.723973751,6.72577095,6.724964619,6.72478199,6.72373867,6.725056648,6.724862576,0.0008888244629,0.0009828567272
6.8,31,12.4,6.78068161,6.780860901,6.780470848,6.78000021,6.780095577,6.780580521,6.780401707,-0.0002799034119,0.0003517150762
6.8,32,12.8,6.800000191,6.7999897,6.799903393,6.79968071,6.799828053,6.800260067,6.799932003,-6.818771362e-05,0.0001717567502
7.2,0,0,-8.494671291e-42,0.0003582146019,0.0001799110323,0.0002502240241,0.0002569004428,0.0001681540161,0.0002426808205,0.0002426808205,0.0002426808205
7.2,1,0.4,0.02045454457,0.0215655677,0.02086968161,0.02065263689,0.02059867978,0.02097946033,0.02093320526,0.0004786606878,0.0004786606878
7.2,2,0.8,0.08049853146,0.0828043595,0.08109689504,0.08011134714,0.07984869182,0.08089105785,0.08095047623,0.0004519447684,0.0008667483926
7.2,3,1.2,0.1774926633,0.181365788,0.1780485213,0.1763024926,0.1755837053,0.1772423983,0.1777085811,0.0002159178257,0.001555675291
7.2,4,1.6,0.3087976575,0.3143563271,0.3094548583,0.30667907,0.3056135774,0.307659924,0.3087527156,-4.494190216e-05,0.002531254198
7.2,5,2,0.4717741907,0.4784882665,0.4727152586,0.4690118432,0.4675199986,0.4697314501,0.4714933336,-0.0002808570862,0.003342884826
7.2,6,2.4,0.6637830138,0.6715166569,0.6651755571,0.6608490348,0.6587558389,0.661344409,0.6635282636,-0.0002547502518,0.003905188991
7.2,7,2.8,0.8821847439,0.8910765648,0.8842197657,0.8794991374,0.8770440221,0.8797249794,0.8823128939,0.0001281499863,0.004242586903
7.2,8,3.2,1.124340177,1.134446859,1.12741518,1.122487903,1.119673133,1.122173309,1.125239253,0.0008990764618,0.004373574164
7.2,9,3.6,1.387609959,1.399340272,1.392048478,1.387292266,1.383997917,1.386371493,1.389810085,0.002200126648,0.00426740665
7.2,10,4,1.669354796,1.68303299,1.675607681,1.671062708,1.666727781,1.669909954,1.67326808,0.003913283348,0.004964232445
7.2,11,4.4,1.966935515,1.982450366,1.975127101,1.970953345,1.965672493,1.969981074,1.972836852,0.00590133667,0.006406569388
7.2,12,4.8,2.277712584,2.295161486,2.28818059,2.284558058,2.277867794,2.283504248,2.28585434,0.008141756058,0.008141851053
7.2,13,5.2,2.599046946,2.61835146,2.61226058,2.609023809,2.600773335,2.607899666,2.609661579,0.01061463356,0.01061482448
7.2,14,5.6,2.928299189,2.94949007,2.944292545,2.941361904,2.931665182,2.940163612,2.941394567,0.01309537888,0.01309547387
7.2,15,6,3.262830019,3.285821438,3.281398058,3.27911377,3.267730236,3.277884483,3.278389692,0.01555967331,0.01555957831
7.2,16,6.4,3.599999905,3.62502861,3.620947599,3.619336605,3.606382847,3.618029594,3.617945194,0.01794528961,0.01794514619
7.2,17,6.8,3.937170029,3.964286804,3.960049629,3.959174395,3.94461441,3.957710266,3.957167149,0.0199971199,0.01999707147
7.2,18,7.2,4.271700859,4.300354481,4.295985222,4.295818806,4.279666424,4.294229031,4.293210983,0.02151012421,0.02150993422
7.2,19,7.6,4.600953102,4.63065052,4.625856876,4.626826286,4.609294891,4.624907017,4.6235075,0.02255439758,0.02255401574
7.2,20,8,4.922287464,4.952428818,4.947128296,4.949133396,4.930788994,4.94686985,4.945269585,0.02298212051,0.02298240736
7.2,21,8.4,5.233064651,5.262817383,5.257329464,5.25992012,5.241580009,5.257474422,5.255824566,0.0227599144,0.02275962755
7.2,22,8.8,5.53064537,5.559109688,5.55378294,5.556675911,5.538826466,5.554088593,5.552496433,0.02185106277,0.02185134962
7.2,23,9.2,5.812389851,5.838745594,5.83365345,5.836706161,5.820054054,5.834023476,5.832636356,0.02024650574,0.02024669573
7.2,24,9.6,6.075659752,6.098974228,6.094686031,6.097767353,6.082829952,6.095020294,6.093855858,0.01819610596,0.01819581911
7.2,25,10,6.317815304,6.337725639,6.333967209,6.336821079,6.323929787,6.334246635,6.333338261,0.01552295685,0.01552276593
7.2,26,10.4,6.536217213,6.552006245,6.549132347,6.55148983,6.541147709,6.549254417,6.548605919,0.01238870621,0.01238889713
7.2,27,10.8,6.728225708,6.739883423,6.73781538,6.739505291,6.731712341,6.73756218,6.737295628,0.009069919586,0.009070014581
7.2,28,11.2,6.89120245,6.89888525,6.897603512,6.898621082,6.893144131,6.897006512,6.897051811,0.00584936142,0.005849647336
7.2,29,11.6,7.022507191,7.026392937,7.025867462,7.026238918,7.022969246,7.025075912,7.025308132,0.002800941467,0.002801704453
7.2,30,12,7.119501591,7.120710373,7.120418072,7.120434761,7.119001389,7.119736195,7.120060921,0.0005593299866,0.0007586479187
7.2,31,12.4,7.179545403,7.179155827,7.179143906,7.179044247,7.17883873,7.178766727,7.178990364,-0.0005550384521,0.0005555152893
7.2,32,12.8,7.199999809,7.199543476,7.199779987,7.199752808,7.199754715,7.199599743,7.199685574,-0.0003142356873,0.0003136634768
7.6,0,0,-2.869859255e-41,0.0003307852894,0.0001145079732,0.0002462342381,0.0002088316251,7.481127977e-05,0.0001950340811,0.0001950340811,0.0001950340811
7.6,1,0.4,0.02159090713,0.02278420702,0.02199639753,0.02186793275,0.02184712142,0.02222708613,0.02214454859,0.0005536414683,0.0005536418175
7.6,2,0.8,0.08497067541,0.08752135932,0.08568504453,0.08464600891,0.08438632637,0.08570311964,0.08558837324,0.000617697835,0.0009813025827
7.6,3,1.2,0.1873533726,0.1916958541,0.1880409718,0.1863719523,0.1857660413,0.1876836866,0.1879117191,0.0005583465099,0.001585829305
7.6,4,1.6,0.3259530663,0.3321276605,0.3267906606,0.3243338466,0.3230928779,0.3255844116,0.3263858855,0.000432819128,0.002372050192
7.6,5,2,0.4979838729,0.50559479,0.499227941,0.4957496524,0.4941225946,0.4968439639,0.4983077943,0.000323921442,0.00321807852
7.6,6,2.4,0.7006598115,0.7093874216,0.7024653554,0.698597908,0.6961368322,0.6993435621,0.7011862993,0.0005264878273,0.003686857177
7.6,7,2.8,0.9311950207,0.9412839413,0.9336881042,0.9294095039,0.9265768528,0.9300557971,0.932202816,0.001007795334,0.004024982452
7.6,8,3.2,1.18680346,1.198310375,1.190520763,1.185847402,1.182537079,1.186028004,1.188648701,0.001845240593,0.004244423006
7.6,9,3.6,1.464699388,1.477947235,1.469911814,1.465242028,1.461470604,1.465018988,1.467918158,0.003218770027,0.004510259721
7.6,10,4,1.762096763,1.77728188,1.769273281,1.764636636,1.75974369,1.764273524,1.767041802,0.004945039749,0.005886268802
7.6,11,4.4,2.076209784,2.093339682,2.085374594,2.080996752,2.075318336,2.081038237,2.083213568,0.00700378418,0.007360315416
7.6,12,4.8,2.404252291,2.423261881,2.415734768,2.411772013,2.404839516,2.411732674,2.413468122,0.009215831757,0.009215879254
7.6,13,5.2,2.743438482,2.764315128,2.75783515,2.753874063,2.745530367,2.753992081,2.75510931,0.01167082787,0.01167087536
7.6,14,5.6,3.090982437,3.113614798,3.108232021,3.104301453,3.094620705,3.104631186,3.105080128,0.01409769058,0.01409759559
7.6,15,6,3.444098234,3.468495846,3.46400404,3.460480452,3.449231863,3.460905313,3.460623503,0.01652526855,0.01652526855
7.6,16,6.4,3.799999952,3.826298952,3.822235346,3.819446802,3.806468248,3.819648266,3.818819523,0.01881957054,0.01881957054
7.6,17,6.8,4.155901909,4.184276581,4.18008709,4.177815437,4.163478374,4.178203106,4.176772118,0.02087020874,0.02087020874
7.6,18,7.2,4.509017467,4.538962841,4.534667969,4.533138275,4.5170784,4.533207893,4.531411171,0.02239370346,0.02239360847
7.6,19,7.6,4.856561661,4.887447834,4.882901192,4.882372379,4.864843369,4.882248402,4.879962444,0.02340078354,0.02340097353
7.6,20,8,5.195747852,5.226975441,5.222014904,5.222217083,5.204054832,5.221980095,5.219449043,0.02370119095,0.02370061912
7.6,21,8.4,5.523790359,5.554533482,5.549546719,5.550127983,5.532052517,5.549728394,5.547198296,0.0234079361,0.02340745926
7.6,22,8.8,5.837903023,5.867308617,5.862518787,5.863475323,5.845809937,5.862868309,5.860396385,0.02249336243,0.02249317244
7.6,23,9.2,6.135300636,6.162397861,6.158055305,6.159133434,6.142648697,6.158257961,6.156098843,0.02079820633,0.02079801634
7.6,24,9.6,6.413196564,6.437095642,6.433618069,6.434713364,6.419949532,6.433823109,6.431839943,0.01864337921,0.01864337921
7.6,25,10,6.668805122,6.689089775,6.686213493,6.687160969,6.674573898,6.686347961,6.684677124,0.01587200165,0.01587209664
7.6,26,10.4,6.899340153,6.915435314,6.913314819,6.914071083,6.903809071,6.913306713,6.911987305,0.01264715195,0.01264724694
7.6,27,10.8,7.102015972,7.113893032,7.112314224,7.112807751,7.105148315,7.112174034,7.111268044,0.009252071381,0.009251499549
7.6,28,11.2,7.274046898,7.281794548,7.28082943,7.280970573,7.275631905,7.280487537,7.279942513,0.005895614624,0.00589590054
7.6,29,11.6,7.41264677,7.416618347,7.416194916,7.41600132,7.412745953,7.415867805,7.415485382,0.002838611603,0.002838897752
7.6,30,12,7.51502943,7.51633358,7.515999317,7.515739918,7.514251709,7.516078472,7.51568079,0.0006513595581,0.0009622573853
7.6,31,12.4,7.578409195,7.578268528,7.577964306,7.577667713,7.577441216,7.578603745,7.577989101,-0.0004200935364,0.0004979133373
7.6,32,12.8,7.599999905,7.599944115,7.599804878,7.599478722,7.599543095,7.6005826,7.599871159,-0.0001287460327,0.000362300867
8,0,0,-2.941605736e-41,0.0002971794456,0.0001332163811,0.000239584595,0.000163213117,0.0002656318247,0.0002197650756,0.0002197650756,0.0002197650756
8,1,0.4,0.02272727154,0.02399437875,0.02317668498,0.02308979444,0.02302146703,0.02360040322,0.02337654494,0.0006492733955,0.0006492741522
8,2,0.8,0.08944281191,0.0922318548,0.0901979059,0.08927948028,0.0891033411,0.09050255269,0.09026302397,0.0008202120662,0.001021336066
8,3,1.2,0.197214067,0.2019896805,0.1980515718,0.1965860128,0.1961334795,0.1979522109,0.1981425881,0.0009285211563,0.001611980842
8,4,1.6,0.343108505,0.3498496115,0.3440274,0.342114985,0.3408699632,0.3433164358,0.3440356553,0.0009271502495,0.002219998743
8,5,2,0.5241935253,0.5326399803,0.525587678,0.5227928162,0.5209998488,0.5237466097,0.5251533389,0.0009598135948,0.002976381686
8,6,2.4,0.7375366688,0.7471545339,0.7395250201,0.7364610434,0.7336794138,0.7371417284,0.7387923002,0.001255631447,0.003386807395
8,7,2.8,0.9802052975,0.9913691282,0.9830833077,0.979459703,0.9760752916,0.9801458716,0.9820266962,0.001821398735,0.003795373486
8,8,3.2,1.249266863,1.26201582,1.253335238,1.249427676,1.245648623,1.249659181,1.25201726,0.002750396729,0.004197740462
8,9,3.6,1.541788816,1.556361556,1.547608495,1.543477535,1.538941383,1.543195486,1.545916915,0.004128098488,0.005267047789
8,10,4,1.854838729,1.871299386,1.862679839,1.858373046,1.852940559,1.858178377,1.860694289,0.005855560303,0.006614780519
8,11,4.4,2.185483932,2.204000711,2.19547677,2.191296339,2.184910059,2.191279888,2.193392515,0.007908582687,0.0081383707
8,12,4.8,2.530791759,2.551090956,2.543223619,2.539285183,2.531807423,2.539247513,2.540930986,0.01013922691,0.01013917942
8,13,5.2,2.887830019,2.909992218,2.903135777,2.898974419,2.890321016,2.89922142,2.900329113,0.01249909401,0.01249895059
8,14,5.6,3.253665686,3.277418852,3.27194047,3.267591,3.25770998,3.268137455,3.268559217,0.0148935318,0.01489386521
8,15,6,3.625366449,3.650804758,3.646352768,3.6422472,3.630672455,3.642776251,3.642570496,0.01720404625,0.01720423624
8,16,6.4,4,4.027178288,4.023300648,4.019807339,4.00664854,4.020243168,4.019435406,0.01943540573,0.01943559572
8,17,6.8,4.374633312,4.403829098,4.399982452,4.396755695,4.382284164,4.397494793,4.396069527,0.02143621445,0.0214359276
8,18,7.2,4.746334076,4.777149677,4.773183823,4.770627499,4.75439167,4.770985126,4.769267082,0.02293300629,0.02293348312
8,19,7.6,5.112170219,5.143784046,5.139665127,5.138013363,5.120347023,5.137963772,5.135954857,0.02378463745,0.02378444746
8,20,8,5.469208241,5.501030922,5.49669838,5.495595932,5.477362633,5.495419979,5.49322176,0.02401351929,0.0240133293
8,21,8.4,5.814516068,5.845726013,5.841607571,5.840723991,5.822453976,5.840409756,5.838184357,0.02366828918,0.02366819419
8,22,8.8,6.145161152,6.174980164,6.171009541,6.170600891,6.152892113,6.169883728,6.167873383,0.02271223068,0.02271213569
8,23,9.2,6.458210945,6.48548317,6.482175827,6.481887817,6.46537447,6.480892658,6.479162693,0.02095174789,0.02095184289
8,24,9.6,6.750732899,6.774633884,6.772235394,6.772008896,6.757051945,6.770902634,6.769366264,0.01863336563,0.01863365248
8,25,10,7.019794941,7.039840221,7.0382514,7.037846565,7.025088787,7.036735535,7.035552979,0.01575803757,0.01575756073
8,26,10.4,7.26246357,7.278243065,7.277177334,7.276902676,7.266513348,7.275841236,7.274935722,0.01247215271,0.01247196179
8,27,10.8,7.475806236,7.487269402,7.486519337,7.486390114,7.478593826,7.485341072,7.48482275,0.009016513824,0.009016513824
8,28,11.2,7.656891346,7.664016247,7.663749695,7.663624763,7.658285141,7.662467003,7.662428379,0.005537033081,0.005537224002
8,29,11.6,7.802785873,7.806175232,7.806191921,7.80604887,7.802831173,7.805215836,7.805293083,0.002507209778,0.002506732941
8,30,12,7.91055727,7.911290169,7.911410809,7.911296368,7.909875393,7.910720348,7.910918236,0.0003609657288,0.0006340980763
8,31,12.4,7.977272511,7.976740837,7.976588726,7.976618767,7.976570606,7.976674557,7.97663784,-0.0006346702576,0.0006338119274
8,32,12.8,8,7.999711514,7.999639988,7.999531269,8.000127792,7.999853611,7.999772549,-0.0002274513245,0.0002782821539
8.4,0,0,5.73971851e-42,0.0002657808363,0.0001317728311,0.0002494938672,0.0001851207344,0.0003430265933,0.0002350389695,0.0002350389695,0.0002350389695
8.4,1,0.4,0.02386363596,0.02520040423,0.02447584458,0.02426705696,0.02419464476,0.02477022447,0.02458163351,0.000717997551,0.0007179990644
8.4,2,0.8,0.09391495585,0.09691340476,0.0948318541,0.09404989332,0.09391772747,0.09510655701,0.09496388584,0.001048929989,0.001048931503
8.4,3,1.2,0.2070747763,0.2121919245,0.2082268149,0.2069289386,0.2064983845,0.2081887126,0.2084069699,0.001332193613,0.001621070551
8.4,4,1.6,0.3602639139,0.3674938679,0.3615597486,0.3600486517,0.3586305678,0.3610326052,0.3617530763,0.001489162445,0.002228617668
8.4,5,2,0.5504032373,0.559476018,0.5521063209,0.550085783,0.5478929877,0.5509241819,0.5520970225,0.001693785191,0.002824902534
8.4,6,2.4,0.7744134665,0.7850025892,0.7767826915,0.774327755,0.7712712884,0.7751429677,0.7765054107,0.002091944218,0.003383147763
8.4,7,2.8,1.029215574,1.041377187,1.032811522,1.029619694,1.025793195,1.030409098,1.032002091,0.002786517143,0.004155516624
8.4,8,3.2,1.311730146,1.325555921,1.316590309,1.313144088,1.308791637,1.313581705,1.315532684,0.003802537918,0.004977989011
8.4,9,3.6,1.618878245,1.634649992,1.625530601,1.621777415,1.61648488,1.621896982,1.624067903,0.005189657211,0.006147074513
8.4,10,4,1.947580695,1.965247035,1.956346512,1.952170968,1.946186185,1.952364087,1.954463005,0.006882309914,0.007440066431
8.4,11,4.4,2.294758081,2.314450979,2.305942059,2.301589251,2.294504404,2.301956415,2.303688526,0.008930444717,0.009032011032
8.4,12,4.8,2.657331467,2.678853273,2.671045542,2.666772604,2.658653498,2.667275667,2.668519974,0.01118850708,0.0111886505
8.4,13,5.2,3.032221317,3.055439234,3.048656225,3.044120073,3.035009384,3.044979095,3.045640707,0.01341938972,0.01341948472
8.4,14,5.6,3.416348934,3.441112518,3.435705185,3.430963039,3.420564175,3.432067871,3.432082653,0.01573371887,0.01573362388
8.4,15,6,3.806634903,3.8330369,3.82871604,3.824058294,3.811959028,3.825137138,3.824581623,0.01794672012,0.0179465767
8.4,16,6.4,4.199999809,4.22811985,4.224413872,4.220020294,4.20651722,4.22136116,4.220086098,0.02008628845,0.02008667029
8.4,17,6.8,4.593365192,4.623364449,4.619753361,4.615679741,4.600698948,4.617074013,4.615314484,0.02194929123,0.02194890939
8.4,18,7.2,4.983651161,5.015214443,5.011419296,5.007947922,4.991221428,5.008938789,5.006947994,0.02329683304,0.02329721488
8.4,19,7.6,5.367778778,5.400091171,5.396216393,5.393417358,5.375382423,5.394019127,5.391825199,0.02404642105,0.02404651605
8.4,20,8,5.742668629,5.775152683,5.771090984,5.76884222,5.750141144,5.76939249,5.766923904,0.02425527573,0.02425527573
8.4,21,8.4,6.105241776,6.136936188,6.133190632,6.131290913,6.112330914,6.131446838,6.129038811,0.02379703522,0.02379732206
8.4,22,8.8,6.452419281,6.482616901,6.479061604,6.477544308,6.459066391,6.477288723,6.475115299,0.02269601822,0.02269630507
8.4,23,9.2,6.781121731,6.808681965,6.805914879,6.804523945,6.787140846,6.804049492,6.802062035,0.0209403038,0.02094049379
8.4,24,9.6,7.088269711,7.112312794,7.11054039,7.109266758,7.093349934,7.108585835,7.10681057,0.01854085922,0.01854143105
8.4,25,10,7.370784283,7.390721321,7.389968872,7.388584614,7.37475872,7.38774395,7.3863554,0.0155711174,0.0155712124
8.4,26,10.4,7.62558651,7.641120911,7.640904903,7.63973093,7.62829113,7.638912678,7.63779211,0.01220560074,0.01220560074
8.4,27,10.8,7.849596977,7.86063385,7.860778332,7.859978676,7.851098537,7.858960629,7.858290195,0.008693218231,0.00869302731
8.4,28,11.2,8.039735794,8.046303749,8.04679203,8.046332359,8.040054321,8.045145988,8.04492569,0.00518989563,0.00518989563
8.4,29,11.6,8.192925453,8.195823669,8.196574211,8.196063995,8.192115784,8.195035934,8.195123672,0.002198219299,0.002521133516
8.4,30,12,8.306084633,8.30632782,8.307082176,8.306844711,8.304702759,8.305978775,8.30618763,0.0001029968262,0.0006977081066
8.4,31,12.4,8.37613678,8.37528038,8.37547493,8.375662804,8.375086784,8.375041962,8.375309944,-0.0008268356323,0.0008274078136
8.4,32,12.8,8.399999619,8.399541855,8.399780273,8.399726868,8.399965286,8.399520874,8.399706841,-0.0002927780151,0.0002925872686
8.8,0,0,0,0.0002692565322,0.0001552458853,0.0002270750701,0.0002450419124,0.000359505415,0.000251224963,0.000251224963,0.000251224963
8.8,1,0.4,0.02499999851,0.02637758479,0.02581087686,0.02545601688,0.0253581088,0.02595347352,0.02579121292,0.0007912144065,0.0007912136498
8.8,2,0.8,0.09838709235,0.1016179845,0.09958809614,0.09883672744,0.09880232066,0.09977287799,0.09972359985,0.001336507499,0.001336509013
8.8,3,1.2,0.2169354856,0.2224187851,0.2184002697,0.2173189521,0.2168870866,0.2184845358,0.2187019289,0.001766443253,0.001785799861
8.8,4,1.6,0.3774193525,0.3851448298,0.3790414929,0.377972573,0.3764968216,0.37891379,0.3795138896,0.00209453702,0.00246356125
8.8,5,2,0.5766128898,0.586283803,0.5785869956,0.5773246884,0.5748558044,0.5781511068,0.5790404081,0.002427518368,0.003130424069
8.8,6,2.4,0.8112903237,0.8229401112,0.8140765429,0.8122238517,0.8089768291,0.8132303953,0.8142895699,0.00299924612,0.003924620338
8.8,7,2.8,1.078225851,1.091479182,1.082374692,1.079770088,1.075662136,1.080864787,1.082030177,0.003804326057,0.004829811864
8.8,8,3.2,1.374193549,1.389183044,1.379840016,1.376826048,1.371866941,1.377705932,1.379084468,0.004890918732,0.005821490195
8.8,9,3.6,1.695967674,1.713028789,1.703419089,1.700013399,1.694075346,1.700808406,1.702268958,0.006301283836,0.007058262825
8.8,10,4,2.040322542,2.059265375,2.050014257,2.045954943,2.039388895,2.046937943,2.048312187,0.007989645004,0.00836319942
8.8,11,4.4,2.40403223,2.425018072,2.416222334,2.41177702,2.404172182,2.412988186,2.41403532,0.0100030899,0.01000332832
8.8,12,4.8,2.783870935,2.806718111,2.798600197,2.794103146,2.785485744,2.795565844,2.796094656,0.01222372055,0.01222367305
8.8,13,5.2,3.176612854,3.200947046,3.1940341,3.189127207,3.179765224,3.19103241,3.190981388,0.01436853409,0.01436834317
8.8,14,5.6,3.579032183,3.604938984,3.599241734,3.594145298,3.583412409,3.596220493,3.595591784,0.01655960083,0.01655960083
8.8,15,6,3.987903118,4.015476227,4.010760307,4.005642891,3.993324041,4.007803917,4.00660181,0.01869869232,0.01869835891
8.8,16,6.4,4.400000095,4.429302216,4.425192833,4.420062542,4.40632391,4.422558308,4.420687675,0.02068758011,0.02068786696
8.8,17,6.8,4.812096596,4.843039513,4.839177132,4.834367275,4.81901598,4.836770058,4.834474087,0.022377491,0.022377396
8.8,18,7.2,5.22096777,5.253483295,5.24926424,5.245040417,5.228021622,5.24712944,5.244587898,0.02362012863,0.02362003364
8.8,19,7.6,5.62338686,5.656625271,5.652416706,5.648587704,5.630458355,5.650364876,5.647690773,0.02430391312,0.02430372313
8.8,20,8,6.016129017,6.049527645,6.045133591,6.041851521,6.022851944,6.043441772,6.040561199,0.02443218231,0.02443227731
8.8,21,8.4,6.39596796,6.428405285,6.424247265,6.421524525,6.402191162,6.422742844,6.419822693,0.02385473251,0.02385425568
8.8,22,8.8,6.75967741,6.790483952,6.78677702,6.784196854,6.765129089,6.785025597,6.782322884,0.02264547348,0.02264509164
8.8,23,9.2,7.10403204,7.132197857,7.129240513,7.126855373,7.108616829,7.127414703,7.124865055,0.02083301544,0.02083301544
8.8,24,9.6,7.425806522,7.450414181,7.448484898,7.446184635,7.429539204,7.446564674,7.444237709,0.01843118668,0.01843099669
8.8,25,10,7.721774101,7.742002964,7.741355419,7.738999844,7.724350452,7.739208698,7.737183571,0.0154094696,0.01540937461
8.8,26,10.4,7.98870945,8.004357338,8.004426003,8.002304077,7.989950657,8.002463341,8.000699997,0.01199054718,0.0119908331
8.8,27,10.8,8.223386765,8.234386444,8.23493576,8.233323097,8.223482132,8.233158112,8.231856346,0.008469581604,0.008470344357
8.8,28,11.2,8.422580719,8.429080009,8.429871559,8.42880249,8.421648979,8.428461075,8.42757225,0.004991531372,0.005364799406
8.8,29,11.6,8.583064079,8.586036682,8.586819649,8.585940361,8.581306458,8.585580826,8.585136414,0.00207233429,0.002775764558
8.8,30,12,8.701612473,8.701889992,8.702643394,8.702259064,8.699516296,8.701963425,8.701654434,4.196166992e-05,0.0008804321405
8.8,31,12.4,8.774999619,8.774333,8.77438736,8.774595261,8.773611069,8.774358749,8.774256706,-0.0007429122925,0.0007425307995
8.8,32,12.8,8.800000191,8.799900055,8.799685478,8.79987812,8.799714088,8.799947739,8.799824715,-0.0001754760742,0.0001750946103
9.2,0,0,0,0.0002987105399,0.0002075713128,0.0001579523087,0.0002942444989,0.0003351457417,0.0002587248746,0.0002587248746,0.0002587248746
9.2,1,0.4,0.02613636293,0.02758798748,0.02710617334,0.02666096389,0.02660955116,0.02711806074,0.02701654658,0.000880183652,0.0008801844087
9.2,2,0.8,0.1028592363,0.1063189209,0.1043216214,0.1036366522,0.1036413684,0.1044278219,0.104469277,0.001610040665,0.001610040665
9.2,3,1.2,0.22679618,0.2325788736,0.2285721153,0.2277545482,0.2272597849,0.2287454307,0.2289821655,0.002185985446,0.002185970545
9.2,4,1.6,0.3945747614,0.4027661085,0.3964865208,0.3958483636,0.3944099844,0.3967510462,0.3972524107,0.00267764926,0.002743554069
9.2,5,2,0.6028226018,0.6131369472,0.6050758958,0.6044352055,0.6018429995,0.6053087711,0.6059599519,0.003137350082,0.003529202892
9.2,6,2.4,0.8481671214,0.8607411385,0.8513892889,0.8500900865,0.8466212153,0.851238668,0.8520160913,0.003848969936,0.004467320628
9.2,7,2.8,1.127236009,1.141465783,1.131859541,1.129811525,1.125451446,1.131149411,1.131947517,0.004711508751,0.005425357725
9.2,8,3.2,1.436656833,1.452762127,1.442998767,1.440340281,1.434954166,1.441647887,1.442540765,0.005883932114,0.006564879324
9.2,9,3.6,1.773057222,1.7912606,1.781319976,1.778019309,1.771750331,1.779440284,1.780358076,0.007300853729,0.007823633961
9.2,10,4,2.133064508,2.153205156,2.143685579,2.139548063,2.132599831,2.14124012,2.14205575,0.008991241455,0.009177112952
9.2,11,4.4,2.513306379,2.535447598,2.52644372,2.52161622,2.513841391,2.523730278,2.524215937,0.01090955734,0.01090946235
9.2,12,4.8,2.910410643,2.934288025,2.926129818,2.920981169,2.912415504,2.923520803,2.923467159,0.01305651665,0.01305642165
9.2,13,5.2,3.321004391,3.346191645,3.339363098,3.333676338,3.324420929,3.336693525,3.336069107,0.01506471634,0.01506471634
9.2,14,5.6,3.741715431,3.768388987,3.762830496,3.756765842,3.746244192,3.759933949,3.758832455,0.01711702347,0.01711726189
9.2,15,6,4.169171333,4.197497845,4.192840099,4.186581135,4.174676895,4.190003395,4.18832016,0.0191488266,0.01914853975
9.2,16,6.4,4.599999905,4.630027771,4.626069546,4.619503975,4.606204033,4.6232481,4.62101078,0.0210108757,0.02101078071
9.2,17,6.8,5.030828476,5.062327862,5.058743477,5.052326679,5.037424088,5.05589056,5.053342342,0.02251386642,0.02251405641
9.2,18,7.2,5.458284378,5.491117001,5.487314701,5.481388569,5.465006351,5.484732151,5.481911659,0.02362728119,0.02362737618
9.2,19,7.6,5.878995419,5.912615776,5.908886909,5.90297842,5.885654926,5.906117439,5.903250694,0.02425527573,0.02425527573
9.2,20,8,6.289589405,6.323324203,6.319437027,6.314034939,6.29572916,6.316809177,6.313866615,0.02427721024,0.02427749708
9.2,21,8.4,6.686693668,6.719418526,6.715620518,6.710771561,6.692141056,6.713318348,6.710253716,0.02356004715,0.023560334
9.2,22,8.8,7.066935539,7.097823143,7.094771385,7.089890003,7.071375847,7.092023373,7.089176178,0.02224063873,0.02224121056
9.2,23,9.2,7.426942825,7.455064297,7.452902794,7.448173046,7.430348873,7.45002079,7.447302341,0.02035951614,0.0203591343
9.2,24,9.6,7.763343334,7.787871361,7.786746025,7.782020092,7.765901089,7.783711433,7.78125,0.0179066658,0.0179066658
9.2,25,10,8.072764397,8.092861176,8.093056679,8.088331223,8.074172974,8.089804649,8.087644577,0.01488018036,0.01488094311
9.2,26,10.4,8.35183239,8.367145538,8.36829567,8.363870621,8.351880074,8.365158081,8.363269806,0.01143741608,0.011437607
9.2,27,10.8,8.597177505,8.607739449,8.609379768,8.605649948,8.596068382,8.606525421,8.605072975,0.007895469666,0.008338737302
9.2,28,11.2,8.805425644,8.81146431,8.813270569,8.810243607,8.803531647,8.810883522,8.809878349,0.004452705383,0.005210685544
9.2,29,11.6,8.973203659,8.975634575,8.97736454,8.974919319,8.970683098,8.975287437,8.974778175,0.001574516296,0.002582359361
9.2,30,12,9.097140312,9.096954346,9.098470688,9.096764565,9.094604492,9.097091675,9.096776962,-0.0003633499146,0.0008953094366
9.2,31,12.4,9.173863411,9.172833443,9.173540115,9.17265892,9.172355652,9.172842026,9.172846794,-0.001016616821,0.001017379807
9.2,32,12.8,9.199999809,9.199604034,9.199835777,9.199242592,9.199672699,9.199542046,9.199579239,-0.0004205703735,0.000420379627
9.6,0,0,5.73971851e-41,0.000346288085,0.0002809353173,0.0001217499375,0.0003110449761,0.0003090016544,0.0002738040057,0.0002738040057,0.0002738040057
9.6,1,0.4,0.02727272548,0.0287948437,0.02839071117,0.02789274789,0.02793675847,0.02828794345,0.02826059982,0.000987874344,0.0009878755081
9.6,2,0.8,0.1073313728,0.1109388247,0.1090270951,0.1084132865,0.1084834337,0.1090686321,0.1091862544,0.001854881644,0.001854881644
9.6,3,1.2,0.2366568893,0.2428707927,0.2387188524,0.2382147908,0.2376873493,0.2390061021,0.2392995805,0.002642691135,0.002642688109
9.6,4,1.6,0.4117302001,0.4206071198,0.4139403105,0.4136861563,0.4122985005,0.4145358801,0.4150136113,0.003283411264,0.003283393336
9.6,5,2,0.6290322542,0.6403732896,0.6315761209,0.631477654,0.6288483739,0.6324368119,0.6329424381,0.003910183907,0.003983748145
9.6,6,2.4,0.8850439787,0.898719728,0.888641715,0.8879565597,0.8842190504,0.8892377019,0.889754951,0.004710972309,0.005040943623
9.6,7,2.8,1.176246285,1.191786647,1.18130517,1.179890633,1.175183415,1.181425571,1.181918263,0.005671977997,0.006097150035
9.6,8,3.2,1.499120235,1.516762137,1.506081581,1.50391531,1.498087049,1.505586863,1.506086588,0.006966352463,0.007379627321
9.6,9,3.6,1.850146651,1.869817734,1.859184027,1.856217027,1.849518538,1.858063936,1.858560205,0.008413553238,0.00866484642
9.6,10,4,2.225806475,2.247510433,2.237240076,2.233315706,2.225847244,2.235560894,2.23589468,0.01008820534,0.01008839626
9.6,11,4.4,2.622580528,2.646217108,2.636522532,2.63168931,2.623651028,2.634503365,2.634516716,0.01193618774,0.01193614025
9.6,12,4.8,3.036950111,3.062149525,3.053466082,3.048050642,3.039513588,3.051473856,3.050930738,0.01398062706,0.01398062706
9.6,13,5.2,3.465395927,3.491786957,3.484475851,3.478478193,3.4692204,3.482411623,3.481274843,0.01587891579,0.01587867737
9.6,14,5.6,3.904398918,3.932140827,3.926121473,3.919685841,3.909201384,3.923761606,3.92218256,0.01778364182,0.0177833084
9.6,15,6,4.350440025,4.379671097,4.374629498,4.367910385,4.356266022,4.372313976,4.370158195,0.01971817017,0.01971817017
9.6,16,6.4,4.800000191,4.830783844,4.826527596,4.819407463,4.806596756,4.824047565,4.821472645,0.02147245407,0.02147245407
9.6,17,6.8,5.249559879,5.281633377,5.277868271,5.270824432,5.256313324,5.275222778,5.272372246,0.02281236649,0.02281255648
9.6,18,7.2,5.695600986,5.728704929,5.725068092,5.71835041,5.70263195,5.722540855,5.719459534,0.02385854721,0.02385826036
9.6,19,7.6,6.134603977,6.168447971,6.164910793,6.158149719,6.141404629,6.162127018,6.159008026,0.02440404892,0.02440404892
9.6,20,8,6.563049793,6.596790791,6.593271255,6.586907387,6.569326401,6.590494156,6.587357998,0.02430820465,0.02430820465
9.6,21,8.4,6.977419376,7.010125637,7.00668478,7.000796795,6.982793808,7.004225731,7.000925541,0.02350616455,0.02350597456
9.6,22,8.8,7.374193668,7.404747963,7.402345181,7.396400452,7.378460884,7.399350643,7.396260738,0.02206707001,0.02206735685
9.6,23,9.2,7.749853134,7.777493954,7.776163101,7.770310402,7.752951622,7.772995949,7.769982815,0.02012968063,0.02012987062
9.6,24,9.6,8.100879669,8.124868393,8.124644279,8.118746758,8.103151321,8.121232033,8.118528366,0.0176486969,0.01764888689
9.6,25,10,8.423753738,8.443371773,8.444328308,8.438580513,8.42488575,8.44079113,8.438390732,0.01463699341,0.01463775616
9.6,26,10.4,8.714956284,8.729863167,8.731702805,8.72635746,8.714736938,8.728270531,8.726186752,0.01123046875,0.01131763496
9.6,27,10.8,8.970967293,8.981154442,8.983329773,8.978908539,8.969665527,8.980323792,8.978676796,0.007709503174,0.008229827508
9.6,28,11.2,9.188269615,9.194090843,9.196178436,9.192666054,9.186466217,9.193717003,9.192624092,0.004354476929,0.005075454712
9.6,29,11.6,9.363343239,9.365449905,9.367436409,9.364780426,9.361018181,9.365450859,9.36482811,0.001484870911,0.002413940383
9.6,30,12,9.492668152,9.492480278,9.493846893,9.492172241,9.490691185,9.492677689,9.492373466,-0.0002946853638,0.0007698059198
9.6,31,12.4,9.572727203,9.571763992,9.572246552,9.571656227,9.571899414,9.571873665,9.57188797,-0.0008392333984,0.0008392333984
9.6,32,12.8,9.600000381,9.599776268,9.599622726,9.599509239,9.60050869,9.59967804,9.599819183,-0.0001811981201,0.0003847122134
10,0,0,0,0.0003500403836,0.0003619007766,0.0001195967197,0.0002157352865,0.0002938080579,0.0002682162449,0.0002682162449,0.0002682162449
10,1,0.4,0.02840908989,0.0300068073,0.0296578519,0.0291190315,0.02926719375,0.02946705557,0.02950358763,0.00109449774,0.00109449809
10,2,0.8,0.1118035167,0.1155544966,0.1137269139,0.11318589,0.1130406186,0.1136886701,0.1138393134,0.002035796642,0.002035801066
10,3,1.2,0.2465175837,0.2531945705,0.2488220036,0.2486585081,0.2479663044,0.2492461652,0.2495774925,0.003059908748,0.003059926676
10,4,1.6,0.4288856387,0.4384786785,0.4313648641,0.4315100312,0.4299209416,0.4322514236,0.432705164,0.003819525242,0.003819548991
10,5,2,0.6552419066,0.6676265597,0.658072114,0.6584839225,0.6556418538,0.6594933867,0.6598635912,0.004621684551,0.004621660803
10,6,2.4,0.921920836,0.9367758036,0.9258472919,0.9258026481,0.9216604233,0.9271652102,0.9274502993,0.005529463291,0.005633604713
10,7,2.8,1.225256562,1.242176652,1.230739951,1.229982972,1.224529505,1.23160696,1.231807232,0.00655066967,0.006841468625
10,8,3.2,1.561583519,1.580804229,1.569135427,1.567495108,1.560723305,1.569417834,1.569515228,0.00793170929,0.008275747299
10,9,3.6,1.92723608,1.948531628,1.937075853,1.934451818,1.926734209,1.936548829,1.936668634,0.009432554245,0.009633135982
10,10,4,2.318548441,2.341852188,2.33080101,2.327120304,2.318455696,2.329743624,2.329594612,0.01104617119,0.01108322106
10,11,4.4,2.731854916,2.757009029,2.746618032,2.741823435,2.732738733,2.745126486,2.744663,0.01280808449,0.01280822791
10,12,4.8,3.163489819,3.190069437,3.180833101,3.175177336,3.165872812,3.17922616,3.178235531,0.01474571228,0.0147459507
10,13,5.2,3.609787464,3.637495041,3.629644156,3.623388052,3.613364935,3.627940655,3.626366854,0.01657938957,0.01657910272
10,14,5.6,4.067081928,4.095994949,4.089466095,4.082706451,4.071485996,4.087432861,4.085417271,0.01833534241,0.01833534241
10,15,6,4.531708241,4.561984062,4.556518078,4.549339771,4.537033558,4.554413795,4.551857948,0.02014970779,0.0201496128
10,16,6.4,5,5.031626225,5.027040958,5.019436836,5.005980015,5.024613857,5.021739483,0.02173948288,0.02173957787
10,17,6.8,5.468291759,5.500987053,5.497086525,5.489468098,5.474533081,5.494387627,5.491292477,0.02300071716,0.02300071716
10,18,7.2,5.932918072,5.966412067,5.963021278,5.955474854,5.939298153,5.960144997,5.956870079,0.02395200729,0.02395219728
10,19,7.6,6.390212536,6.42433691,6.421090126,6.413530827,6.396294594,6.41795063,6.41463995,0.02442741394,0.02442808077
10,20,8,6.836510181,6.870255947,6.867272854,6.859988213,6.841891766,6.864004135,6.860682487,0.02417230606,0.02417240106
10,21,8.4,7.268145084,7.300715446,7.298026085,7.291018963,7.272594929,7.294956684,7.291462898,0.02331781387,0.02331733704
10,22,8.8,7.681451797,7.711575031,7.71017313,7.70311594,7.684595108,7.706449986,7.70318222,0.02173042297,0.02173004113
10,23,9.2,8.072763443,8.099837303,8.099676132,8.092671394,8.074731827,8.09575367,8.092533112,0.01976966858,0.01977062225
10,24,9.6,8.438416481,8.461812973,8.462851524,8.455693245,8.439265251,8.458522797,8.455629349,0.01721286774,0.01721267775
10,25,10,8.77474308,8.793787003,8.795886993,8.789025307,8.774272919,8.791527748,8.788900375,0.01415729523,0.01434497815
10,26,10.4,9.078079224,9.092525482,9.095387459,9.089084625,9.076357841,9.091126442,9.088895798,0.0108165741,0.01150569879
10,27,10.8,9.344758034,9.354561806,9.357543945,9.35239315,9.341915131,9.353862762,9.35205555,0.007297515869,0.008434486575
10,28,11.2,9.57111454,9.576763153,9.579363823,9.575283051,9.567852974,9.576272011,9.575106621,0.003992080688,0.00529708853
10,29,11.6,9.753482819,9.75549221,9.757826805,9.754835129,9.749979973,9.755354881,9.7546978,0.001214981079,0.002616119338
10,30,12,9.888196945,9.888212204,9.889574051,9.887787819,9.885335922,9.888002396,9.887782097,-0.0004148483276,0.0009714126354
10,31,12.4,9.971590996,9.970941544,9.971284866,9.97082901,9.969894409,9.970700264,9.970729828,-0.0008611679077,0.0008609771612
10,32,12.8,10,10.00017166,9.999786377,9.999958038,9.999707222,9.99958992,9.999842644,-0.0001573562622,0.000226020813
10.4,0,0,1.147943702e-40,0.0003246115521,0.0004466958344,0.0001288577914,0.000254729297,0.0002883952111,0.0002886579314,0.0002886579314,0.0002886579314
10.4,1,0.4,0.02954545245,0.03121953458,0.03091172501,0.03034704737,0.03040548228,0.03064965829,0.03070668876,0.001161236316,0.001161237014
10.4,2,0.8,0.1162756532,0.1201765612,0.118415758,0.1179372743,0.1177113205,0.118314229,0.1185110211,0.002235367894,0.002235375345
10.4,3,1.2,0.256378293,0.2634668946,0.2589192688,0.2590499222,0.2581531107,0.2594097853,0.2597997785,0.003421485424,0.003421503352
10.4,4,1.6,0.4460410476,0.4562556744,0.4487624764,0.4492929876,0.447746098,0.4498537183,0.4503821731,0.004341125488,0.004341143183
10.4,5,2,0.6814516187,0.6947140098,0.6845407486,0.6854176521,0.6822791696,0.6863206029,0.6866544485,0.005202829838,0.005202817731
10.4,6,2.4,0.9587976336,0.9746906757,0.9629427791,0.9635685086,0.9588626027,0.9648621082,0.9649852514,0.006187617779,0.006187701132
10.4,7,2.8,1.274266839,1.292411685,1.280072927,1.279993176,1.274035692,1.281566978,1.281616092,0.007349252701,0.007441711612
10.4,8,3.2,1.624046922,1.644608498,1.632080078,1.630953431,1.623583913,1.632913351,1.632827759,0.008780837059,0.008966135792
10.4,9,3.6,2.00432539,2.026988506,2.014831066,2.012587547,2.004299641,2.014760017,2.01469326,0.01036787033,0.01037826575
10.4,10,4,2.411290407,2.435913086,2.424259424,2.420802355,2.411626816,2.423573732,2.42323494,0.01194453239,0.01194467582
10.4,11,4.4,2.841129065,2.867503881,2.856592417,2.851817846,2.842339754,2.855378866,2.854726553,0.0135974884,0.0135974884
10.4,12,4.8,3.290029287,3.317612886,3.308074713,3.302136421,3.29248929,3.306630611,3.305388689,0.0153594017,0.0153594967
10.4,13,5.2,3.754178762,3.782766819,3.774680614,3.768140793,3.757735968,3.773118258,3.771288633,0.01710987091,0.01710972749
10.4,14,5.6,4.229765415,4.259501934,4.252711773,4.245580196,4.234104156,4.250789642,4.24853754,0.01877212524,0.01877212524
10.4,15,6,4.712976456,4.743830204,4.738298893,4.730559826,4.718174458,4.736154079,4.733403206,0.02042675018,0.02042703703
10.4,16,6.4,5.199999809,5.231973648,5.227456093,5.219263077,5.205679417,5.224909306,5.221856117,0.02185630798,0.02185649797
10.4,17,6.8,5.68702364,5.7198596,5.71619463,5.707864761,5.693006039,5.713318348,5.710048676,0.02302503586,0.02302503586
10.4,18,7.2,6.17023468,6.203717709,6.200843334,6.192325592,6.176194668,6.197544575,6.194125175,0.0238904953,0.0238904953
10.4,19,7.6,6.645821095,6.679636955,6.677140236,6.668640614,6.651520252,6.673596859,6.670106411,0.02428531647,0.0242858883
10.4,20,8,7.10997057,7.143100739,7.141172409,7.132741928,7.11491251,7.137464523,7.133878231,0.02390766144,0.02390785143
10.4,21,8.4,7.558870792,7.590626717,7.589322567,7.580873966,7.562707901,7.585509777,7.581807613,0.02293682098,0.02293739282
10.4,22,8.8,7.98870945,8.017867088,8.017957687,8.009418488,7.991315365,8.013514519,8.010014534,0.02130508423,0.02130517922
10.4,23,9.2,8.395674706,8.421653748,8.42309761,8.414579391,8.396992683,8.418363571,8.414937019,0.01926231384,0.01926269569
10.4,24,9.6,8.775953293,8.798315048,8.800971031,8.79210186,8.775897026,8.795732498,8.792604446,0.01665115356,0.01667270623
10.4,25,10,9.125733376,9.143741608,9.147397995,9.138868332,9.124487877,9.1421175,9.139322281,0.01358890533,0.01408748608
10.4,26,10.4,9.441202164,9.454692841,9.458985329,9.451226234,9.438632011,9.453819275,9.451471329,0.01026916504,0.01129703503
10.4,27,10.8,9.718548775,9.727560997,9.731684685,9.725233078,9.715053558,9.727230072,9.725352287,0.006803512573,0.008201790042
10.4,28,11.2,9.953958511,9.958952904,9.962444305,9.957244873,9.949959755,9.958767891,9.957473755,0.00351524353,0.005114936735
10.4,29,11.6,10.14362144,10.14526463,10.1481123,10.14418602,10.13967514,10.14526844,10.14450169,0.000880241394,0.002458381699
10.4,30,12,10.28372478,10.28355885,10.28521538,10.28269482,10.28059769,10.28329754,10.28307343,-0.0006513595581,0.001248168992
10.4,31,12.4,10.37045479,10.36981773,10.37021446,10.36924648,10.36863422,10.36940289,10.36946297,-0.0009918212891,0.0009916306008
10.4,32,12.8,10.39999962,10.40025043,10.39985943,10.39964771,10.39960098,10.39950562,10.39977264,-0.0002269744873,0.0003271102905
10.8,0,0,0,0.0003088898957,0.000523082912,0.000211250037,0.000212022569,0.0002918965183,0.0003094283747,0.0003094283747,0.0003094283747
10.8,1,0.4,0.03068181686,0.03239331767,0.03212744743,0.03158050776,0.03167052567,0.03184110671,0.03192257881,0.001240761951,0.001240764163
10.8,2,0.8,0.1207477972,0.1248511672,0.123073034,0.1227009296,0.1223006845,0.122948125,0.1231747866,0.002426989377,0.002426990774
10.8,3,1.2,0.2662389874,0.2736475766,0.2689848244,0.2693166435,0.2682758868,0.2695339322,0.2699517608,0.003712773323,0.003712785197
10.8,4,1.6,0.4631964862,0.4739453793,0.4660729766,0.4671187997,0.4650357962,0.467397362,0.4679140449,0.004717558622,0.004717576317
10.8,5,2,0.7076612711,0.7216132879,0.7109124064,0.7123826146,0.7089093924,0.7130286098,0.7133692503,0.005707979202,0.005707991309
10.8,6,2.4,0.9956744909,1.012461782,0.9997871518,1.001362324,0.9962477684,1.002434492,1.002458811,0.006784319878,0.006784212776
10.8,7,2.8,1.323277116,1.342532158,1.329145908,1.330076694,1.323522449,1.331407785,1.331336975,0.008059859276,0.00805988349
10.8,8,3.2,1.686510205,1.70819962,1.69474709,1.694498539,1.686681628,1.696214795,1.696068406,0.009558200836,0.009558129124
10.8,9,3.6,2.081414938,2.105213404,2.092260122,2.090773582,2.081963778,2.092812538,2.092604637,0.01118969917,0.01118974667
10.8,10,4,2.504032135,2.529715776,2.517443895,2.514497042,2.505073547,2.517211914,2.516788483,0.01275634766,0.01275630016
10.8,11,4.4,2.950403214,2.977667093,2.966238022,2.962003469,2.952454329,2.965441465,2.964761019,0.01435780525,0.01435766183
10.8,12,4.8,3.416568995,3.444892645,3.434975147,3.429361582,3.419643641,3.433859825,3.432546139,0.01597714424,0.01597757265
10.8,13,5.2,3.898570299,3.927762985,3.919370413,3.913038015,3.90265131,3.91811347,3.916187286,0.01761698723,0.0176169388
10.8,14,5.6,4.392448902,4.422595978,4.415649891,4.408618927,4.397404194,4.414003849,4.411654472,0.01920557022,0.01920566522
10.8,15,6,4.894244671,4.925326824,4.919763565,4.911949158,4.900033951,4.917719364,4.914958477,0.02071380615,0.02071390115
10.8,16,6.4,5.400000095,5.431964397,5.427557468,5.419264793,5.406319141,5.42508173,5.422037125,0.02203702927,0.02203741111
10.8,17,6.8,5.905755043,5.938390732,5.93495512,5.926490307,5.912437439,5.932158947,5.92888689,0.02313184738,0.02313146554
10.8,18,7.2,6.407551289,6.440578461,6.438305378,6.429461002,6.414189816,6.434871197,6.431481361,0.02393007278,0.02392988279
10.8,19,7.6,6.901429653,6.934484005,6.932837009,6.924028873,6.907851696,6.929198265,6.925679684,0.02425003052,0.02425031736
10.8,20,8,7.383430958,7.415608883,7.414740562,7.405774593,7.389093399,7.410941124,7.407231808,0.02380084991,0.02380075492
10.8,21,8.4,7.849596977,7.880197525,7.880397797,7.870992184,7.854082584,7.876020908,7.872338295,0.02274131775,0.02274122275
10.8,22,8.8,8.295968056,8.323886871,8.325491905,8.316040993,8.299171448,8.320609093,8.317040443,0.0210723877,0.02107200585
10.8,23,9.2,8.718585014,8.743262291,8.746181488,8.736765862,8.720327377,8.740965843,8.737501144,0.01891613007,0.01891555823
10.8,24,9.6,9.113490105,9.134478569,9.138733864,9.128949165,9.113898277,9.132959366,9.129803658,0.01631355286,0.01631374285
10.8,25,10,9.476722717,9.493432999,9.49861145,9.489123344,9.475910187,9.492690086,9.489953995,0.01323127747,0.01355590858
10.8,26,10.4,9.804325104,9.816567421,9.822213173,9.813724518,9.802117348,9.816488266,9.814222336,0.009897232056,0.01078014355
10.8,27,10.8,10.09233856,10.10025501,10.1054554,10.09836483,10.089221,10.10056496,10.098773,0.006434440613,0.007680702023
10.8,28,11.2,10.33680344,10.34091091,10.34508896,10.33959961,10.33317947,10.34128857,10.3400135,0.003210067749,0.00465965271
10.8,29,11.6,10.53376102,10.53478718,10.53793526,10.53396893,10.53005409,10.53524399,10.53439903,0.0006380081177,0.002119636629
10.8,30,12,10.67925262,10.67858505,10.68041897,10.67801666,10.67634869,10.67864895,10.67840385,-0.0008487701416,0.001315498375
10.8,31,12.4,10.76931858,10.76834106,10.7686615,10.76797104,10.76766109,10.76812172,10.76815224,-0.001166343689,0.001167297363
10.8,32,12.8,10.80000019,10.80002499,10.79948235,10.79973221,10.79977894,10.79950905,10.79970551,-0.0002946853638,0.0003046035708
11.2,0,0,-2.869859255e-41,0.0003076940775,0.0004115141928,0.0003312341869,0.0002101506107,0.0003008339554,0.0003122854105,0.0003122854105,0.0003122854105
11.2,1,0.4,0.03181818128,0.03358477354,0.03323656321,0.03290786222,0.03294520453,0.03307025507,0.03314892948,0.0013307482,0.001330750412
11.2,2,0.8,0.1252199411,0.1295390576,0.1276587397,0.1274747998,0.1269133836,0.1275958419,0.1278363615,0.002616420388,0.002616423415
11.2,3,1.2,0.2760997117,0.2837978601,0.279063493,0.2795751989,0.2783763111,0.2796339691,0.2800893784,0.0039896667,0.003989654593
11.2,4,1.6,0.4803518951,0.4915857613,0.4834918976,0.4850316942,0.4824323356,0.4849540293,0.4854991436,0.005147248507,0.005147248507
11.2,5,2,0.7338709831,0.7484571934,0.7373369932,0.7395499945,0.7355635762,0.7397825122,0.7401380539,0.00626707077,0.00626707077
11.2,6,2.4,1.032551289,1.050179243,1.036889553,1.039361715,1.03364718,1.040048361,1.040025115,0.007473826408,0.007473921869
11.2,7,2.8,1.372287393,1.392585993,1.37847054,1.380338311,1.372972727,1.381241322,1.381121755,0.00883436203,0.008834386244
11.2,8,3.2,1.748973608,1.771699667,1.757649779,1.758276701,1.749794841,1.759501934,1.759384513,0.01041090488,0.0104109766
11.2,9,3.6,2.158504486,2.18332696,2.169954538,2.169005632,2.159610987,2.170799732,2.170539379,0.01203489304,0.01203508396
11.2,10,4,2.596774101,2.6233778,2.61079216,2.608289957,2.59836483,2.610821724,2.610329151,0.0135550499,0.01355519332
11.2,11,4.4,3.059677362,3.087688923,3.076215267,3.072246075,3.062286139,3.075539112,3.074795246,0.01511788368,0.01511774026
11.2,12,4.8,3.543108463,3.572047234,3.561876059,3.556726694,3.546710253,3.561092615,3.559690475,0.01658201218,0.01658210717
11.2,13,5.2,4.042962074,4.072615147,4.064148903,4.057971478,4.047385693,4.063096523,4.061043739,0.01808166504,0.01808147505
11.2,14,5.6,4.555131912,4.585521698,4.578609943,4.571632862,4.560489178,4.577299118,4.574710369,0.01957845688,0.01957864687
11.2,15,6,5.075513363,5.106657505,5.101257801,5.093352318,5.081702232,5.099300861,5.096453667,0.0209403038,0.02094078064
11.2,16,6.4,5.599999905,5.631777287,5.627485275,5.619184494,5.606799603,5.625299454,5.622109413,0.02210950851,0.02210931852
11.2,17,6.8,6.124486923,6.156731606,6.153622627,6.144994736,6.131712437,6.151067734,6.147625923,0.02313899994,0.02313890494
11.2,18,7.2,6.644867897,6.677250862,6.675321579,6.666429996,6.652143955,6.672285557,6.668686867,0.02381896973,0.02381849289
11.2,19,7.6,7.157038212,7.189128399,7.188149452,7.179068089,7.164070606,7.184909821,7.181065559,0.02402734756,0.02402706072
11.2,20,8,7.656891346,7.687944412,7.687965393,7.678434372,7.663115978,7.684528828,7.680397987,0.02350664139,0.0235064514
11.2,21,8.4,8.140322685,8.169576645,8.170976639,8.160776138,8.145260811,8.166685104,8.16265583,0.02233314514,0.02233238146
11.2,22,8.8,8.603225708,8.629758835,8.63250351,8.622271538,8.606882095,8.627801895,8.623843193,0.02061748505,0.02061786689
11.2,23,9.2,9.041495323,9.06472683,9.068996429,9.058566093,9.043494225,9.063743591,9.059906006,0.01841068268,0.01841011085
11.2,24,9.6,9.451025963,9.47048378,9.476297379,9.465517998,9.451826096,9.470298767,9.466885567,0.01585960388,0.0158588402
11.2,25,10,9.827713013,9.842978477,9.849700928,9.839138985,9.827052116,9.843400955,9.840454102,0.01274108887,0.0130056385
11.2,26,10.4,10.167449,10.17830372,10.1854496,10.17592621,10.16544914,10.17926216,10.17687798,0.009428977966,0.01022911072
11.2,27,10.8,10.4661293,10.47284412,10.47916508,10.4713707,10.46327019,10.47407627,10.47214508,0.006015777588,0.00715961447
11.2,28,11.2,10.71964836,10.7227354,10.72774029,10.72185993,10.71619225,10.72397137,10.72249985,0.002851486206,0.004233932588
11.2,29,11.6,10.9239006,10.92417431,10.92790985,10.92378807,10.92029572,10.92536354,10.92430592,0.0004053115845,0.001892662025
11.2,30,12,11.07478046,11.07349968,11.0758152,11.07339001,11.07184887,11.07428932,11.07376862,-0.00101184845,0.001425743103
11.2,31,12.4,11.16818142,11.1667614,11.16752052,11.16683102,11.16644382,11.16709805,11.16693115,-0.001250267029,0.001250457717
11.2,32,12.8,11.19999981,11.19970036,11.19958019,11.19986916,11.19968128,11.1997776,11.19972229,-0.0002775192261,0.0002780914365
11.6,0,0,5.73971851e-41,0.0003038942814,0.0003950707614,0.0003613568842,0.0002070250921,0.0003923475742,0.000331938907,0.000331938907,0.000331938907
11.6,1,0.4,0.03295454383,0.03478313982,0.03432275355,0.03423672542,0.03417540342,0.0344077833,0.03438515961,0.001430615783,0.001430617296
11.6,2,0.8,0.1296920776,0.1342381239,0.1322363168,0.1322477758,0.1315456927,0.1322425753,0.1325020939,0.002810016274,0.002810019301
11.6,3,1.2,0.2859604061,0.2939545214,0.2891513109,0.289929837,0.2884562314,0.2897375524,0.2902458906,0.004285484552,0.004285484552
11.6,4,1.6,0.4975073338,0.509234488,0.500946641,0.5029280186,0.4999100864,0.5026481748,0.5031334758,0.005626142025,0.005626148079
11.6,5,2,0.7600806355,0.7753288746,0.7637841702,0.7667427659,0.7622884512,0.7666954994,0.7669679523,0.006887316704,0.006887316704
11.6,6,2.4,1.069428086,1.087943673,1.074309587,1.077391624,1.071082473,1.077769279,1.077699423,0.008271336555,0.008271241561
11.6,7,2.8,1.421297669,1.442700624,1.42821455,1.430586576,1.422581077,1.431236029,1.43106389,0.009766221046,0.009766101837
11.6,8,3.2,1.811436892,1.835275173,1.82084322,1.821994543,1.812850952,1.822917819,1.822776437,0.01133954525,0.01133945026
11.6,9,3.6,2.235593796,2.261528492,2.247649193,2.247200251,2.237216473,2.248797894,2.248478651,0.01288485527,0.01288466435
11.6,10,4,2.689516068,2.717143774,2.7041502,2.70194459,2.691726685,2.704410553,2.703875065,0.01435899734,0.01435909234
11.6,11,4.4,3.168951511,3.19784379,3.18612051,3.182250738,3.172014952,3.185647964,3.184775829,0.01582431793,0.01582407951
11.6,12,4.8,3.66964817,3.69935894,3.689022064,3.68380785,3.673669815,3.688272715,3.686826229,0.01717805862,0.01717810705
11.6,13,5.2,4.187353134,4.217646122,4.208882809,4.202684402,4.192115784,4.207892895,4.205844402,0.01849126816,0.01849126816
11.6,14,5.6,4.717815399,4.748644829,4.741398811,4.734371185,4.723460197,4.740463257,4.737668037,0.01985263824,0.0198522564
11.6,15,6,5.256781578,5.288211346,5.282369137,5.274438381,5.263189316,5.280712605,5.277783871,0.02100229263,0.02100257948
11.6,16,6.4,5.800000191,5.831851006,5.827061653,5.818734169,5.807023525,5.825399876,5.822013855,0.02201366425,0.02201385424
11.6,17,6.8,6.343218327,6.375339508,6.371729374,6.363084316,6.350678444,6.369710922,6.366108418,0.02289009094,0.02289018594
11.6,18,7.2,6.882184505,6.914228916,6.911823273,6.902897358,6.889763355,6.909435272,6.905629158,0.02344465256,0.02344512939
11.6,19,7.6,7.41264677,7.444094181,7.442956448,7.433566093,7.419896603,7.440270424,7.436157227,0.02351045609,0.02350997925
11.6,20,8,7.930351734,7.960641861,7.960591316,7.950563431,7.936664104,7.957644463,7.953221321,0.02286958694,0.0228693001
11.6,21,8.4,8.431048393,8.459342003,8.460659981,8.4500494,8.436039925,8.457044601,8.452627182,0.02157878876,0.02157878876
11.6,22,8.8,8.910484314,8.936048508,8.939002037,8.927920341,8.914112091,8.934563637,8.930329323,0.01984500885,0.01984500885
11.6,23,9.2,9.364406586,9.38663578,9.391295433,9.379814148,9.366260529,9.386152267,9.382031441,0.01762485504,0.01762504503
11.6,24,9.6,9.788562775,9.80695343,9.813261986,9.801420212,9.789156914,9.807186127,9.803595543,0.01503276825,0.01503295917
11.6,25,10,10.17870235,10.19300747,10.20055103,10.18866539,10.17775726,10.19361877,10.1907196,0.01201725006,0.01239566784
11.6,26,10.4,10.53057194,10.5405426,10.54818058,10.53762817,10.52833652,10.54170322,10.53927803,0.008706092834,0.009600448422
11.6,27,10.8,10.83991909,10.8459568,10.8524847,10.84394646,10.8368206,10.84727764,10.84529781,0.005378723145,0.006617546082
11.6,28,11.2,11.10249233,11.10509872,11.1100893,11.10366917,11.09869003,11.10637188,11.10478401,0.002291679382,0.00381240854
11.6,29,11.6,11.31403923,11.31411457,11.31750393,11.31311512,11.31012154,11.31533337,11.31403732,-1.907348633e-06,0.001935195876
11.6,30,12,11.4703083,11.46898842,11.47086525,11.4684124,11.46696281,11.46990967,11.46902752,-0.001280784607,0.001503372216
11.6,31,12.4,11.56704521,11.5657692,11.56607246,11.56540012,11.56497669,11.5660181,11.56564713,-0.001398086548,0.00139789586
11.6,32,12.8,11.60000038,11.59996319,11.59956646,11.59964371,11.59946823,11.59994125,11.59971619,-0.0002841949463,0.0002838134824
12,0,0,0,0.000300809741,0.0003063604236,0.0003919154406,0.000254818704,0.0004128892906,0.0003333587083,0.0003333587083,0.0003333587083
12,1,0.4,0.03409090638,0.03598580509,0.03543196619,0.03554421663,0.03523111343,0.03561772779,0.03556216508,0.0014712587,0.001471259398
12,2,0.8,0.1341642141,0.1389314234,0.1367646456,0.1370142102,0.1361330152,0.1369306147,0.1371547729,0.002990558743,0.002990567591
12,3,1.2,0.2958211005,0.304066062,0.2992188334,0.30030936,0.2984134257,0.3000578582,0.3004131019,0.004592001438,0.004592007492
12,4,1.6,0.5146627426,0.5268041492,0.518314898,0.5208426118,0.5174962878,0.5203925371,0.5207700729,0.006107330322,0.006107354071
12,5,2,0.786290288,0.8021082282,0.7903407812,0.7939524055,0.7889112234,0.7937315702,0.7938088179,0.007518529892,0.007518553641
12,6,2.4,1.106305003,1.125599146,1.111737013,1.115422606,1.108472228,1.115512609,1.115348816,0.009043812752,0.009043717757
12,7,2.8,1.470307946,1.492667675,1.477907062,1.480858564,1.472156525,1.481153488,1.480948687,0.01064074039,0.01064071618
12,8,3.2,1.873900294,1.898675442,1.884059548,1.885727286,1.875744343,1.886347532,1.886110902,0.01221060753,0.01221053582
12,9,3.6,2.312683344,2.339496613,2.325447798,2.325416803,2.314707756,2.326744795,2.326362848,0.01367950439,0.0136794094
12,10,4,2.782258034,2.810638905,2.797605753,2.795623302,2.784929037,2.79790473,2.797340393,0.01508235931,0.01508231182
12,11,4.4,3.278225899,3.307715178,3.296066999,3.29229188,3.281571627,3.295474291,3.294623852,0.01639795303,0.01639809646
12,12,4.8,3.796187639,3.826356411,3.816184282,3.810927153,3.800517559,3.815035582,3.81380415,0.01761651039,0.01761655882
12,13,5.2,4.331744671,4.36233139,4.353599072,4.347427368,4.336780548,4.352291107,4.350485802,0.01874113083,0.01874122582
12,14,5.6,4.880498409,4.911376953,4.904211044,4.897168636,4.886365891,4.902873516,4.900399208,0.0199007988,0.0199007988
12,15,6,5.438049793,5.46933651,5.463429928,5.455591679,5.444662571,5.461541653,5.458912373,0.02086257935,0.02086267434
12,16,6.4,6,6.031470299,6.026600361,6.018383503,6.007228374,6.024672508,6.021671295,0.02167129517,0.02167100832
12,17,6.8,6.561950207,6.593448639,6.589727402,6.581236362,6.569587708,6.587471962,6.584294319,0.0223441124,0.02234420739
12,18,7.2,7.119501591,7.150669575,7.148250103,7.139424324,7.12732935,7.14552927,7.142240047,0.02273845673,0.02273893356
12,19,7.6,7.668255329,7.698502541,7.697621822,7.688123226,7.675663471,7.694466114,7.690875053,0.02261972427,0.02262010612
12,20,8,8.203812599,8.232760429,8.233076096,8.222795486,8.210169792,8.229534149,8.225667,0.02185440063,0.02185459062
12,21,8.4,8.721774101,8.748490334,8.750245094,8.739362717,8.726792336,8.746086121,8.742195129,0.02042102814,0.02042121813
12,22,8.8,9.217741966,9.241713524,9.245307922,9.23363018,9.221261978,9.240030289,9.23638916,0.01864719391,0.01864681207
12,23,9.2,9.687316895,9.707920074,9.713503838,9.701119423,9.689264297,9.707187653,9.703798294,0.01648139954,0.01648216322
12,24,9.6,10.12609959,10.14275742,10.15016365,10.13739204,10.1265192,10.14285374,10.13993645,0.01383686066,0.01383762341
12,25,10,10.5296917,10.54233265,10.55125904,10.53821564,10.52864838,10.54293537,10.54067802,0.01098632812,0.01140384655
12,26,10.4,10.89369488,10.90205669,10.91093636,10.89942265,10.89132881,10.90332031,10.90141296,0.007718086243,0.008664513007
12,27,10.8,11.21370983,11.2183466,11.22581673,11.21663857,11.21034718,11.21972084,11.21817493,0.004465103149,0.005809211638
12,28,11.2,11.48533726,11.48670673,11.49244022,11.48561001,11.48133469,11.48813629,11.48684502,0.001507759094,0.003109359648
12,29,11.6,11.70417881,11.70327568,11.70718956,11.70258236,11.70016289,11.70467377,11.70357704,-0.0006017684937,0.002004242036
12,30,12,11.86583614,11.86369133,11.86598206,11.86357117,11.86244297,11.86485481,11.86410809,-0.001728057861,0.001786041306
12,31,12.4,11.965909,11.96402073,11.96469593,11.96414757,11.963871,11.96457291,11.96426201,-0.001646995544,0.001647377037
12,32,12.8,12,11.99944782,11.99960232,11.99958229,11.99953079,11.99969006,11.99957085,-0.0004291534424,0.0004293441889
12.4,0,0,-3.300338143e-41,0.000308890827,0.0003002695739,0.0004283897579,0.0002994220704,0.0003743479028,0.0003422640148,0.0003422640148,0.0003422640148
12.4,1,0.4,0.03522727266,0.03722210974,0.0366634056,0.03685794771,0.03633198887,0.03679128736,0.03677334636,0.001546073705,0.001546075218
12.4,2,0.8,0.1386363655,0.1436382383,0.141384542,0.1417748034,0.1407277584,0.1416392028,0.1418329179,0.003196552396,0.003196543548
12.4,3,1.2,0.3056818247,0.314253211,0.3094076812,0.3106833994,0.3084244132,0.3103919029,0.3106321394,0.00495031476,0.004950297065
12.4,4,1.6,0.5318181515,0.5444234014,0.5361036658,0.5387593508,0.5350607634,0.5382400155,0.5385174155,0.00669926405,0.006699287798
12.4,5,2,0.8125,0.8289413452,0.8174630404,0.821154952,0.8154957294,0.8207400441,0.8207589984,0.008258998394,0.008259022608
12.4,6,2.4,1.143181801,1.163352966,1.149484873,1.153448105,1.145910025,1.153239965,1.153087258,0.009905457497,0.009905385785
12.4,7,2.8,1.519318223,1.542698145,1.527882814,1.531150103,1.521748185,1.531028152,1.530901551,0.01158332825,0.01158325654
12.4,8,3.2,1.936363578,1.962180972,1.94744432,1.94949019,1.938625693,1.949716806,1.949491739,0.01312816143,0.01312801801
12.4,9,3.6,2.389772654,2.417636871,2.403447151,2.403695107,2.392189741,2.404696465,2.404333115,0.01456046104,0.01456041355
12.4,10,4,2.875,2.904291868,2.891246319,2.889391422,2.878018379,2.891341209,2.890857697,0.01585769653,0.01585783996
12.4,11,4.4,3.387500048,3.417778492,3.406004667,3.402430773,3.391139984,3.405191183,3.404509068,0.01700901985,0.01700897142
12.4,12,4.8,3.922727346,3.953596592,3.943223238,3.93816781,3.927235126,3.941753864,3.940795183,0.01806783676,0.01806798019
12.4,13,5.2,4.476136208,4.507255554,4.498318672,4.49230051,4.48134613,4.496622086,4.495168686,0.01903247833,0.01903238334
12.4,14,5.6,5.043181896,5.07440424,5.06708765,5.060127735,5.049142838,5.065116405,5.063176155,0.01999425888,0.01999387704
12.4,15,6,5.619318008,5.650745869,5.644617558,5.636937618,5.625980377,5.642231941,5.640102386,0.02078437805,0.0207846649
12.4,16,6.4,6.199999809,6.231420994,6.226443768,6.21826458,6.207330704,6.223816395,6.221455097,0.02145528793,0.02145547792
12.4,17,6.8,6.78068161,6.811834812,6.807990074,6.799609661,6.788380623,6.805084229,6.802580357,0.02189874649,0.02189826965
12.4,18,7.2,7.356818199,7.38741827,7.384932518,7.376206398,7.364580154,7.381496906,7.378926754,0.02210855484,0.02210864983
12.4,19,7.6,7.923863411,7.953315258,7.952383995,7.942964077,7.93114233,7.948459625,7.945652962,0.02178955078,0.02178964578
12.4,20,8,8.477272987,8.505224228,8.505573273,8.49533844,8.483478546,8.50120163,8.498163223,0.0208902359,0.0208902359
12.4,21,8.4,9.012499809,9.038094521,9.039958,9.028980255,9.017295837,9.034926414,9.031850815,0.01935100555,0.01935119554
12.4,22,8.8,9.524999619,9.547828674,9.551369667,9.53966713,9.528214455,9.54537487,9.542490959,0.01749134064,0.01749134064
12.4,23,9.2,10.0102272,10.02966309,10.0350008,10.02276707,10.01202679,10.02807713,10.02550697,0.0152797699,0.0152797699
12.4,24,9.6,10.4636364,10.47909451,10.48634148,10.47370529,10.46376324,10.47846031,10.47627258,0.01263618469,0.01263656653
12.4,25,10,10.88068199,10.89224625,10.90081024,10.88808918,10.87944603,10.8921957,10.89055824,0.009876251221,0.01036987267
12.4,26,10.4,11.25681782,11.2642355,11.27289867,11.26161003,11.25417519,11.26487255,11.26355839,0.006740570068,0.007797622588
12.4,27,10.8,11.58749962,11.5913372,11.5985527,11.58969307,11.58377457,11.59216213,11.59110451,0.003604888916,0.005094337277
12.4,28,11.2,11.86818218,11.86899471,11.87434006,11.86793327,11.86399746,11.86993885,11.86904049,0.0008583068848,0.002632141113
12.4,29,11.6,12.09431839,12.09310722,12.09656334,12.09242725,12.09016228,12.09401417,12.09325504,-0.001063346863,0.001961517381
12.4,30,12,12.26136398,12.25910759,12.26099777,12.25911427,12.25784779,12.25991535,12.25939655,-0.001967430115,0.001967430115
12.4,31,12.4,12.3647728,12.36295033,12.36341858,12.36327362,12.36276817,12.3631258,12.36310673,-0.001666069031,0.001665496849
12.4,32,12.8,12.39999962,12.39963341,12.39962769,12.39991188,12.39957142,12.39949131,12.39964676,-0.0003528594971,0.0003524780332
12.8,0,0,0,0.0003383327276,0.0003305859864,0.0004653036594,0.0002940446138,0.0003792811185,0.0003615096211,0.0003615096211,0.0003615096211
12.8,1,0.4,0.03636363521,0.03847435489,0.0379229784,0.03815739229,0.03745948523,0.03797218949,0.03799727559,0.001633640379,0.001633644802
12.8,2,0.8,0.143108502,0.1482464075,0.1461693794,0.1465255618,0.1452998519,0.1463355422,0.1465153396,0.003406837583,0.00340684643
12.8,3,1.2,0.3155425191,0.3244927526,0.3198550045,0.3210414648,0.3183742762,0.3206884265,0.320890367,0.005347847939,0.005347865634
12.8,4,1.6,0.5489736199,0.5620385408,0.5541663766,0.5566351414,0.5524346232,0.5560419559,0.5562633276,0.007289707661,0.007289707661
12.8,5,2,0.8387096524,0.8557813168,0.844877243,0.8483012915,0.8419837952,0.8477111459,0.8477309346,0.009021282196,0.00902130641
12.8,6,2.4,1.180058599,1.200929761,1.187777519,1.191402674,1.183134556,1.190952063,1.19083941,0.01078081131,0.01078071631
12.8,7,2.8,1.568328381,1.592480779,1.578321815,1.581343651,1.571166039,1.580895901,1.58084166,0.01251327991,0.0125132557
12.8,8,3.2,1.998826981,2.025472164,2.011367798,2.013124943,2.001485586,2.013030291,2.012896061,0.01406908035,0.01406917535
12.8,9,3.6,2.466862202,2.495544195,2.481875896,2.481791258,2.469658613,2.482590914,2.482292175,0.0154299736,0.0154299736
12.8,10,4,2.967741966,2.997813225,2.98515439,2.982959986,2.970984221,2.984732628,2.984328747,0.01658678055,0.01658692397
12.8,11,4.4,3.496774197,3.527696371,3.516357422,3.512340546,3.500577927,3.514891386,3.514372587,0.01759839058,0.017598534
12.8,12,4.8,4.049266815,4.080589771,4.070605278,4.065141201,4.053791046,4.06846714,4.06771946,0.01845264435,0.01845207252
12.8,13,5.2,4.620527744,4.65195322,4.643362045,4.636867046,4.625731468,4.640944004,4.639771461,0.01924371719,0.01924381219
12.8,14,5.6,5.205864906,5.237301826,5.230164051,5.222745419,5.211792469,5.227398396,5.225880623,0.02001571655,0.02001552656
12.8,15,6,5.8005867,5.832014084,5.825934887,5.817892551,5.807199478,5.822947502,5.82119751,0.02061080933,0.02061099932
12.8,16,6.4,6.400000095,6.43118906,6.426310062,6.417715549,6.407211781,6.423034191,6.421092033,0.02109193802,0.02109203301
12.8,17,6.8,6.99941349,7.030077457,7.026210308,7.017513275,7.006937981,7.022777557,7.020703316,0.02128982544,0.02128982544
12.8,18,7.2,7.594134808,7.623946667,7.621393204,7.612474442,7.601714134,7.617551804,7.61541605,0.02128124237,0.02128124237
12.8,19,7.6,8.17947197,8.2079916,8.206856728,8.197260857,8.186506271,8.202567101,8.20023632,0.02076435089,0.02076454088
12.8,20,8,8.750733376,8.777435303,8.777673721,8.767294884,8.756770134,8.772984505,8.770431519,0.01969814301,0.019698333
12.8,21,8.4,9.303225517,9.327492714,9.329154015,9.317979813,9.307750702,9.323895454,9.32125473,0.01802921295,0.01802902296
12.8,22,8.8,9.832258224,9.853630066,9.856852531,9.845043182,9.835169792,9.8508358,9.848306656,0.0160484314,0.01604804955
12.8,23,9.2,10.33313751,10.35106754,10.35595608,10.34373665,10.33459282,10.34912205,10.34689522,0.01375770569,0.01375751477
12.8,24,9.6,10.80117321,10.81527042,10.82171822,10.80930996,10.80103302,10.81423855,10.81231499,0.01114177704,0.01119689923
12.8,25,10,11.23167133,11.24191952,11.24948597,11.23722267,11.23015785,11.24160957,11.24007893,0.008407592773,0.009013175964
12.8,26,10.4,11.61994171,11.62629604,11.63391304,11.62303543,11.61703014,11.62660027,11.62537575,0.005434036255,0.006597900297
12.8,27,10.8,11.96129036,11.96415043,11.9706192,11.96198654,11.95726299,11.96477509,11.96375847,0.002468109131,0.004079437349
12.8,28,11.2,12.25102615,12.25121403,12.25581646,12.24947453,12.24666023,12.25190353,12.25101376,-1.239776611e-05,0.002354621887
12.8,29,11.6,12.48445702,12.48279953,12.48576736,12.48146725,12.48012829,12.48356533,12.48274612,-0.001710891724,0.002235603286
12.8,30,12,12.65689182,12.65441513,12.65599918,12.65384769,12.65340519,12.65514851,12.654562,-0.002329826355,0.002328681992
12.8,31,12.4,12.76363659,12.76171017,12.7620945,12.76158619,12.76157093,12.76187611,12.76176643,-0.001870155334,0.001869010972
12.8,32,12.8,12.80000019,12.79958057,12.79951954,12.79943466,12.79959106,12.79947376,12.79952049,-0.0004796981812,0.0004802703916
13.2,0,0,3.443831106e-41,0.00037703407,0.0003512613475,0.0005165152252,0.0003799656406,0.000380276877,0.0004010106495,0.0004010106495,0.0004010106495
13.2,1,0.4,0.03749999776,0.03969015554,0.03918971866,0.039423123,0.0386874415,0.03915318847,0.03922872618,0.001728728414,0.001728727715
13.2,2,0.8,0.1475806385,0.1528679579,0.1509546191,0.1512827724,0.1498689353,0.1510410458,0.1512030661,0.003622427583,0.003622427583
13.2,3,1.2,0.3254032135,0.3346293569,0.3302795291,0.3314047158,0.3284134865,0.3309817314,0.3311417699,0.005738556385,0.005738550331
13.2,4,1.6,0.5661290288,0.5795781016,0.5721969604,0.5745049119,0.5696918964,0.5738494992,0.5739642382,0.00783520937,0.00783524476
13.2,5,2,0.8649193645,0.8825216293,0.8722342253,0.8754578233,0.8684774041,0.8746912479,0.8746765256,0.00975716114,0.009757101536
13.2,6,2.4,1.216935515,1.238357186,1.226035953,1.229375005,1.220347881,1.22865808,1.228554845,0.01161932945,0.01161930524
13.2,7,2.8,1.617338657,1.642109632,1.62875402,1.631562829,1.620608926,1.63077271,1.630761504,0.01342284679,0.013422966
13.2,8,3.2,2.061290264,2.088576078,2.075238943,2.076789618,2.064422369,2.076352596,2.076276064,0.01498579979,0.01498565637
13.2,9,3.6,2.543951511,2.57323122,2.560313702,2.559929609,2.547148705,2.560497046,2.560224056,0.01627254486,0.01627254486
13.2,10,4,3.060483932,3.091130733,3.079080582,3.076590538,3.064043522,3.078147173,3.077798367,0.01731443405,0.01731457748
13.2,11,4.4,3.606048346,3.637385607,3.626675606,3.622324944,3.610114813,3.624615192,3.624223232,0.0181748867,0.0181748867
13.2,12,4.8,4.175806522,4.207402706,4.198020458,4.192189217,4.180448055,4.195224285,4.194657326,0.01885080338,0.01885042153
13.2,13,5.2,4.764919281,4.796503067,4.78843832,4.781522751,4.770179749,4.785296917,4.784388542,0.01946926117,0.01946887933
13.2,14,5.6,5.368548393,5.40002346,5.393225193,5.385447025,5.374475002,5.389723301,5.388578892,0.0200304985,0.02003040351
13.2,15,6,5.981854916,6.013152122,6.007320404,5.998948574,5.988482475,6.003712654,6.002323151,0.02046823502,0.02046833001
13.2,16,6.4,6.599999905,6.630861759,6.626160622,6.617293835,6.607118607,6.622300148,6.620747566,0.02074766159,0.02074708976
13.2,17,6.8,7.21814537,7.24824667,7.244498253,7.235589027,7.225631714,7.240541935,7.238901615,0.02075624466,0.02075614966
13.2,18,7.2,7.831451416,7.860470772,7.857940197,7.848891258,7.838952065,7.853652,7.851981163,0.02052974701,0.020529842
13.2,19,7.6,8.435080528,8.46257782,8.461429596,8.451778412,8.441966057,8.456747055,8.454899788,0.01981925964,0.01981925964
13.2,20,8,9.024193764,9.049705505,9.049899101,9.039459229,9.030075073,9.044834137,9.042795181,0.01860141754,0.01860084571
13.2,21,8.4,9.593951225,9.61695385,9.618486404,9.60723877,9.598339081,9.612934113,9.610790253,0.0168390274,0.01683921739
13.2,22,8.8,10.13951588,10.15954208,10.16247749,10.15068817,10.14233398,10.15636635,10.15428162,0.01476573944,0.01476573944
13.2,23,9.2,10.65604877,10.67258358,10.67703247,10.66501236,10.65740108,10.67026901,10.66845989,0.01241111755,0.01241092663
13.2,24,9.6,11.13871002,11.15151787,11.15728569,11.14522743,11.13851166,11.15010452,11.14853001,0.009819984436,0.009898757562
13.2,25,10,11.58266163,11.59170723,11.59838486,11.5867157,11.58108044,11.59111881,11.58980179,0.007140159607,0.007772254758
13.2,26,10.4,11.98306465,11.98840809,11.99515343,11.98484135,11.98014832,11.98843479,11.98739719,0.004332542419,0.00549907703
13.2,27,10.8,12.3350811,12.33710003,12.34284878,12.33467579,12.33119202,12.33750153,12.3366642,0.001583099365,0.003300285432
13.2,28,11.2,12.63387108,12.63344193,12.63751888,12.63141441,12.6296339,12.63397598,12.63319683,-0.0006742477417,0.002175140427
13.2,29,11.6,12.8745966,12.87257385,12.87517166,12.87094784,12.87059307,12.87322617,12.87250328,-0.002093315125,0.002324104309
13.2,30,12,13.05241966,13.04979229,13.05120564,13.04900932,13.04934502,13.05049419,13.04996967,-0.002449989319,0.002450370695
13.2,31,12.4,13.16250038,13.16051865,13.16093254,13.16031933,13.16079903,13.16076088,13.16066551,-0.001834869385,0.001834297203
13.2,32,12.8,13.19999981,13.19963169,13.19962406,13.19941521,13.20003128,13.19960022,13.19966125,-0.0003385543823,0.0003519058228
13.6,0,0,1.147943702e-40,0.0004297072301,0.0003727227449,0.0005802474916,0.0004625851288,0.0003882686433,0.0004467062536,0.0004467062536,0.0004467062536
13.6,1,0.4,0.03863636032,0.04091659561,0.04042586312,0.04067790508,0.03992795199,0.04032728449,0.04045512155,0.00181876123,0.001818759716
13.6,2,0.8,0.152052775,0.1575003266,0.1557242274,0.1560429931,0.1544265002,0.155742988,0.15588741,0.003834635019,0.003834631993
13.6,3,1.2,0.3352639377,0.3447235525,0.3406647444,0.3417766988,0.3384419382,0.3412600756,0.3413734138,0.006109476089,0.006109463982
13.6,4,1.6,0.5832844377,0.5970619917,0.5901641846,0.5923975706,0.5868984461,0.5916364193,0.5916317701,0.008347332478,0.00834728498
13.6,5,2,0.8911290169,0.9091801643,0.899513483,0.9026470184,0.8948845267,0.9016587734,0.901576817,0.01044780016,0.01044777595
13.6,6,2.4,1.253812313,1.275730491,1.264197469,1.267371297,1.257435679,1.266343474,1.266215682,0.01240336895,0.01240336895
13.6,7,2.8,1.666348934,1.69164145,1.679085374,1.681809545,1.669909716,1.680623531,1.680614114,0.01426517963,0.01426498871
13.6,8,3.2,2.123753548,2.15157485,2.138997078,2.140485287,2.127138138,2.139624596,2.139564037,0.01581048965,0.01581044123
13.6,9,3.6,2.621041059,2.65079093,2.638647795,2.638102531,2.62439847,2.638357878,2.638059616,0.01701855659,0.0170184616
13.6,10,4,3.153225899,3.18428278,3.172922611,3.170267582,3.156816483,3.171513081,3.17116046,0.01793456078,0.0179346092
13.6,11,4.4,3.715322495,3.746929169,3.736871719,3.732345581,3.719339371,3.734289646,3.733954906,0.01863241196,0.01863260195
13.6,12,4.8,4.30234623,4.33409214,4.325298786,4.319261074,4.306777477,4.321911335,4.321468353,0.01912212372,0.01912193373
13.6,13,5.2,4.909310818,4.940916061,4.933397293,4.926233292,4.91421032,4.929566383,4.928864479,0.01955366135,0.01955385134
13.6,14,5.6,5.53123188,5.562589169,5.556169033,5.548191071,5.536750317,5.551964283,5.551133156,0.01990127563,0.01990089379
13.6,15,6,6.163123131,6.194150925,6.188621998,6.180047989,6.169305325,6.184374332,6.183300018,0.02017688751,0.02017698251
13.6,16,6.4,6.800000191,6.83039999,6.825894356,6.816921711,6.80655241,6.821442127,6.820242405,0.0202422142,0.02024192736
13.6,17,6.8,7.436876774,7.466277599,7.462708473,7.453726292,7.44382,7.458181858,7.456942558,0.02006578445,0.0200660713
13.6,18,7.2,8.068768501,8.096851349,8.094447136,8.085348129,8.075641632,8.089614868,8.088380814,0.01961231232,0.01961212233
13.6,19,7.6,8.690689087,8.717027664,8.715977669,8.706367493,8.696849823,8.710783958,8.709402084,0.01871299744,0.01871223375
13.6,20,8,9.297654152,9.321864128,9.322110176,9.311700821,9.302781105,9.31653595,9.314998627,0.01734447479,0.0173442848
13.6,21,8.4,9.884676933,9.906302452,9.907803535,9.896578789,9.888289452,9.901801109,9.900156021,0.01547908783,0.01547813416
13.6,22,8.8,10.44677448,10.46535873,10.46809387,10.4564085,10.4488287,10.46172333,10.46008301,0.01330852509,0.01330814324
13.6,23,9.2,10.97895908,10.99401855,10.99810314,10.98637581,10.9794693,10.99124146,10.98984241,0.0108833313,0.01088256855
13.6,24,9.6,11.47624588,11.48766327,11.49283791,11.48123074,11.47521973,11.4857893,11.48454857,0.008302688599,0.008712768555
13.6,25,10,11.93365097,11.94139862,11.94727802,11.93631744,11.93117046,11.94044781,11.93932247,0.00567150116,0.006663703825
13.6,26,10.4,12.34618759,12.35044003,12.35635185,12.34675694,12.34239483,12.35008335,12.34920502,0.003017425537,0.004534912296
13.6,27,10.8,12.70887089,12.70999336,12.71500111,12.70747948,12.70418358,12.71004105,12.70934105,0.000470161438,0.002900314284
13.6,28,11.2,13.016716,13.01559544,13.01912498,13.0134697,13.01163864,13.01585007,13.01513672,-0.001579284668,0.002543830778
13.6,29,11.6,13.26473618,13.26227093,13.26450157,13.26056004,13.26006889,13.26268864,13.2620182,-0.002717971802,0.00271816249
13.6,30,12,13.4479475,13.44508839,13.44631386,13.44431782,13.44429207,13.44563389,13.44512939,-0.002818107605,0.002818298293
13.6,31,12.4,13.56136322,13.55928612,13.55964661,13.55918598,13.55901051,13.55946255,13.55931854,-0.002044677734,0.002044868423
13.6,32,12.8,13.60000038,13.59963894,13.59958839,13.59954071,13.59944916,13.59953308,13.59955025,-0.0004501342773,0.0004503250238
14,0,0,1.721915553e-41,0.0004824368225,0.0003892108798,0.000668246299,0.0004888707772,0.0004020433407,0.000486161618,0.000486161618,0.000486161618
14,1,0.4,0.0397727266,0.04214720801,0.04165051877,0.04191685095,0.04117171466,0.04149952158,0.04167716205,0.001904435456,0.001904436154
14,2,0.8,0.1565249264,0.1621375978,0.1604889929,0.1608058065,0.1589411795,0.1604404151,0.1605627984,0.004037871957,0.004037871957
14,3,1.2,0.3451246321,0.3548108935,0.3510167003,0.3521540165,0.348470062,0.3515267372,0.3515956998,0.006471067667,0.006471049972
14,4,1.6,0.6004398465,0.6145319343,0.6080881357,0.6103300452,0.6042586565,0.6094087958,0.6093235016,0.008883655071,0.008883667178
14,5,2,0.9173387289,0.9358273149,0.9267425537,0.9298970103,0.9214075208,0.9286205769,0.928499043,0.01116031408,0.01116026659
14,6,2.4,1.290689111,1.313105345,1.302291036,1.305404067,1.294744849,1.304023027,1.303913713,0.01322460175,0.01322455425
14,7,2.8,1.715359211,1.741167188,1.729363918,1.732087493,1.71941793,1.730463266,1.730499983,0.01514077187,0.01514074765
14,8,3.2,2.18621707,2.2145679,2.202697992,2.204235077,2.190105438,2.202880383,2.20289731,0.01668024063,0.01668028906
14,9,3.6,2.698130369,2.728339672,2.716938734,2.716341019,2.701889038,2.716201305,2.715941906,0.01781153679,0.01781158522
14,10,4,3.245967627,3.277418375,3.266711712,3.264004707,3.249826431,3.264868021,3.264565945,0.0185983181,0.01859822311
14,11,4.4,3.824596643,3.856465578,3.847014427,3.842425823,3.828821421,3.843965769,3.843738556,0.01914191246,0.01914196089
14,12,4.8,4.42888546,4.460778236,4.452544689,4.44636631,4.433373451,4.448593616,4.448330879,0.01944541931,0.01944580115
14,13,5.2,5.053702354,5.085328102,5.078318596,5.071028233,5.05852747,5.07381916,5.073403835,0.01970148087,0.0197019577
14,14,5.6,5.69391489,5.725147724,5.719080925,5.71099472,5.699295998,5.714213848,5.713746548,0.01983165741,0.0198317524
14,15,6,6.344391346,6.375136852,6.369936466,6.361232281,6.350418568,6.365028858,6.364350319,0.01995897293,0.01995925978
14,16,6.4,7,7.029933929,7.025645733,7.016636848,7.006397724,7.020577431,7.019837856,0.01983785629,0.01983833313
14,17,6.8,7.655608654,7.684295654,7.680961132,7.67198658,7.662378311,7.67582655,7.675089359,0.01948070526,0.01948099211
14,18,7.2,8.306084633,8.333228111,8.331019402,8.321922302,8.312735558,8.325581551,8.324896812,0.01881217957,0.0188127514
14,19,7.6,8.946297646,8.971470833,8.970612526,8.961118698,8.952218056,8.96483326,8.964050293,0.0177526474,0.01775302924
14,20,8,9.57111454,9.594027519,9.594416618,9.584117889,9.575953484,9.588255882,9.58735466,0.01624011993,0.01623973809
14,21,8.4,10.17540359,10.19565487,10.19721508,10.18612003,10.1787653,10.19068146,10.18968773,0.01428413391,0.01428375207
14,22,8.8,10.75403214,10.77119255,10.77381229,10.76231956,10.75584698,10.76708794,10.76605225,0.01202011108,0.01201972924
14,23,9.2,11.30186939,11.31547737,11.31929588,11.30794716,11.30207253,11.31223011,11.31140327,0.009533882141,0.009535217658
14,24,9.6,11.81378269,11.82384491,11.82848835,11.81749725,11.81247616,11.82148743,11.82075882,0.006976127625,0.00749874115
14,25,10,12.28464031,12.29112911,12.29629421,12.28618336,12.28189468,12.28978443,12.28905678,0.004416465759,0.005515098572
14,26,10.4,12.70931053,12.71250057,12.71764851,12.70899487,12.70529366,12.71174526,12.71123695,0.001926422119,0.003659057664
14,27,10.8,13.08266163,13.08293724,13.08723927,13.08059978,13.07776356,13.08260059,13.08222771,-0.000433921814,0.002374839736
14,28,11.2,13.39955997,13.3978014,13.40080166,13.39583015,13.39430237,13.39775276,13.39729786,-0.002262115479,0.002758979797
14,29,11.6,13.65487576,13.65201855,13.65389061,13.65051651,13.65011787,13.65216637,13.65174294,-0.003132820129,0.003133773804
14,30,12,13.84347534,13.84044838,13.84148502,13.83996964,13.83984852,13.84076881,13.84050465,-0.002970695496,0.002971267793
14,31,12.4,13.96022701,13.95811653,13.95841408,13.9584074,13.95794868,13.95817947,13.9582119,-0.002015113831,0.00201377878
14,32,12.8,14,13.99971485,13.99956608,14.00001812,13.99952888,13.99948788,13.9996624,-0.000337600708,0.0003440856817
14.4,0,0,-6.887662212e-41,0.0005394779146,0.0004173032939,0.0006544999778,0.0005012610927,0.0004241422284,0.0005073369248,0.0005073369248,0.0005073369248
14.4,1,0.4,0.04090908915,0.04338620231,0.04286872968,0.0430178605,0.04243884236,0.04267568141,0.04287745804,0.001968368888,0.00196837401
14.4,2,0.8,0.1609970629,0.1667779535,0.1652442813,0.1655435264,0.1634463072,0.1651090682,0.1652242243,0.004227161407,0.004227164201
14.4,3,1.2,0.3549853265,0.3648737669,0.3613352478,0.3625254333,0.3584819138,0.3617728055,0.3617978394,0.006812512875,0.006812506821
14.4,4,1.6,0.617595315,0.6319489479,0.625995934,0.6281512976,0.6216688752,0.6271542311,0.6269838214,0.009388506413,0.009388541803
14.4,5,2,0.9435483813,0.9624147415,0.9539613724,0.9569397569,0.9479380846,0.9555467367,0.9553601146,0.01181173325,0.01181175746
14.4,6,2.4,1.327566028,1.35041523,1.340322614,1.343259096,1.332077503,1.341661453,1.341547132,0.0139811039,0.01398115139
14.4,7,2.8,1.764369488,1.790602803,1.779577494,1.782144904,1.768928528,1.780246019,1.780299902,0.0159304142,0.01593046263
14.4,8,3.2,2.248680353,2.277453899,2.266344547,2.267692327,2.253100395,2.266113281,2.266140938,0.01746058464,0.01746053621
14.4,9,3.6,2.775219917,2.805750608,2.795167446,2.794212341,2.779374838,2.793975353,2.793696165,0.01847624779,0.01847619936
14.4,10,4,3.338709593,3.37037015,3.360420227,3.357475519,3.342787027,3.358182669,3.357846737,0.01913714409,0.01913752593
14.4,11,4.4,3.933871031,3.965817928,3.957080364,3.952203512,3.938252449,3.953634501,3.953397751,0.01952672005,0.01952672005
14.4,12,4.8,4.555425167,4.587267399,4.579707623,4.573205471,4.559958935,4.575287342,4.57508564,0.01966047287,0.01966018602
14.4,13,5.2,5.198093891,5.229521751,5.223164082,5.215432644,5.202840328,5.218082905,5.217808723,0.01971483231,0.01971445046
14.4,14,5.6,5.856598377,5.887461185,5.881922722,5.873497009,5.861828804,5.876560211,5.876254082,0.0196557045,0.0196556095
14.4,15,6,6.525660038,6.555848598,6.551170349,6.542090416,6.531521797,6.545742989,6.545274258,0.01961421967,0.0196147915
14.4,16,6.4,7.199999809,7.229164124,7.225320339,7.215975761,7.206308842,7.219804764,7.219314575,0.01931476593,0.01931495592
14.4,17,6.8,7.874340057,7.901979446,7.89914465,7.889900684,7.881000519,7.893578053,7.893120766,0.01878070831,0.01878061332
14.4,18,7.2,8.543401718,8.569248199,8.56752491,8.558121681,8.549915314,8.561712265,8.561304092,0.01790237427,0.01790275611
14.4,19,7.6,9.201906204,9.225552559,9.22519207,9.215409279,9.207727432,9.219043732,9.218584061,0.01667785645,0.01667881012
14.4,20,8,9.844574928,9.865805626,9.866634369,9.856084824,9.849264145,9.860182762,9.859594345,0.01501941681,0.01501941681
14.4,21,8.4,10.4661293,10.4846096,10.48653221,10.4752121,10.46939468,10.47977543,10.479105,0.01297569275,0.01297550183
14.4,22,8.8,11.06129074,11.07659912,11.07946968,11.06787014,11.06302738,11.07265949,11.07192421,0.01063346863,0.0106344223
14.4,23,9.2,11.6247797,11.63651085,11.64039993,11.62902546,11.62484264,11.63346291,11.63284874,0.008069038391,0.008068656549
14.4,24,9.6,12.1513195,12.15959549,12.16404629,12.15323162,12.14988327,12.15742874,12.15683746,0.005517959595,0.006092071533
14.4,25,10,12.63563061,12.64040089,12.64525509,12.63545799,12.63276577,12.63925838,12.63862801,0.002997398376,0.004211998079
14.4,26,10.4,13.07243443,13.0740881,13.07884979,13.07051373,13.06838703,13.07352448,13.07307243,0.0006380081177,0.003025436308
14.4,27,10.8,13.45645142,13.45543003,13.45938206,13.45304871,13.45147705,13.45530701,13.4549284,-0.001523017883,0.002694702242
14.4,28,11.2,13.7824049,13.77953148,13.78239346,13.77754879,13.77711868,13.77977562,13.77927399,-0.003130912781,0.003131294157
14.4,29,11.6,14.04501438,14.04128551,14.0431633,14.03974724,14.04031181,14.0417347,14.04124928,-0.003765106201,0.003765869187
14.4,30,12,14.23900318,14.23532963,14.2365427,14.23493481,14.23554039,14.23593616,14.23565674,-0.003346443176,0.003346443176
14.4,31,12.4,14.35909081,14.35647964,14.35703373,14.35694981,14.35706997,14.35686398,14.35687828,-0.002212524414,0.002211380051
14.4,32,12.8,14.39999962,14.39932156,14.39945221,14.39980602,14.39974213,14.39946175,14.39955711,-0.0004425048828,0.0004428863467
14.8,0,0,-8.89656369e-41,0.0005909516476,0.0004318132997,0.0005572065711,0.0005406634882,0.0004520064685,0.0005145283067,0.0005145283067,0.0005145283067
14.8,1,0.4,0.0420454517,0.04461821169,0.04412796348,0.04416386783,0.04370431602,0.04386083037,0.04409503937,0.002049587667,0.00204958627
14.8,2,0.8,0.1654691994,0.1714483351,0.1699486822,0.1703263521,0.1679531187,0.1697668582,0.1698886752,0.004419475794,0.00441946974
14.8,3,1.2,0.3648460209,0.3749136627,0.3716921806,0.3729499578,0.3684701622,0.3720065057,0.3720065057,0.007160484791,0.007160472684
14.8,4,1.6,0.6347507238,0.6493626833,0.6439154148,0.646030426,0.6390300393,0.6448780894,0.6446433663,0.009892642498,0.009892607108
14.8,5,2,0.9697580338,0.9889892936,0.9812049866,0.9839501977,0.974360764,0.9824519157,0.9821914434,0.01243340969,0.01243339758
14.8,6,2.4,1.364442825,1.387767315,1.378385425,1.381153464,1.369260311,1.379263759,1.379166126,0.01472330093,0.01472322922
14.8,7,2.8,1.813379765,1.840062499,1.829827309,1.832187653,1.818274975,1.82998848,1.830068231,0.01668846607,0.01668841764
14.8,8,3.2,2.311143637,2.340387583,2.330071688,2.331054926,2.315919876,2.329289913,2.329344988,0.01820135117,0.01820116118
14.8,9,3.6,2.852309465,2.883177519,2.873440742,2.872298241,2.856657743,2.87168479,2.871451855,0.0191423893,0.01914234087
14.8,10,4,3.431451559,3.463353157,3.454192638,3.451197863,3.43548131,3.451431751,3.451131344,0.01967978477,0.01967978477
14.8,11,4.4,4.04314518,4.075239182,4.067218781,4.062302113,4.047386169,4.063243866,4.063077927,0.01993274689,0.01993284188
14.8,12,4.8,4.681964874,4.71385479,4.706976891,4.700437069,4.68623209,4.701924324,4.701885223,0.01992034912,0.01992015913
14.8,13,5.2,5.342485428,5.373815536,5.368099213,5.360237598,5.346818924,5.362287045,5.362251759,0.01976633072,0.01976623572
14.8,14,5.6,6.019281387,6.049908638,6.044924259,6.036458969,6.023946762,6.038874149,6.038822651,0.01954126358,0.01954116859
14.8,15,6,6.706928253,6.736720085,6.732533932,6.723482132,6.712180138,6.726404667,6.726264,0.01933574677,0.01933593675
14.8,16,6.4,7.400000095,7.428576946,7.425189495,7.415726185,7.405805588,7.418988228,7.418857574,0.0188574791,0.01885719225
14.8,17,6.8,8.093071938,8.119865417,8.117500305,8.108141899,8.09919548,8.111317635,8.111204147,0.01813220978,0.01813220978
14.8,18,7.2,8.780718803,8.805477142,8.804227829,8.794778824,8.786681175,8.797825813,8.797798157,0.01707935333,0.01707935333
14.8,19,7.6,9.457514763,9.479905128,9.479974747,9.4700737,9.462759018,9.473256111,9.473194122,0.01567935944,0.01567897759
14.8,20,8,10.11803532,10.13787365,10.13906097,10.12852001,10.12214184,10.13210106,10.13193989,0.01390457153,0.01390418969
14.8,21,8.4,10.75685501,10.77388573,10.77601242,10.76475143,10.75949955,10.76886654,10.76860332,0.0117483139,0.01174812298
14.8,22,8.8,11.36854839,11.38233566,11.38529682,11.37393188,11.36967373,11.37822723,11.37789345,0.009345054626,0.009344672784
14.8,23,9.2,11.94769096,11.9579134,11.96169376,11.95061588,11.94703484,11.9547081,11.95439339,0.006702423096,0.006964683533
14.8,24,9.6,12.48885632,12.49572945,12.49982452,12.48941612,12.48672485,12.49337196,12.49301338,0.004157066345,0.005009651184
14.8,25,10,12.98661995,12.99008083,12.99446774,12.98501873,12.98302174,12.98872471,12.98826313,0.001643180847,0.003722572234
14.8,26,10.4,13.43555737,13.43610668,13.44032383,13.43220329,13.43082809,13.43530273,13.43495178,-0.0006055831909,0.002730750944
14.8,27,10.8,13.83024216,13.82838535,13.83180904,13.82552242,13.82457924,13.82801056,13.82766151,-0.0025806427,0.003207588103
14.8,28,11.2,14.16524887,14.16169643,14.16425133,14.1594162,14.1592989,14.16178989,14.16129017,-0.003958702087,0.003958320711
14.8,29,11.6,14.43515396,14.43102551,14.43270206,14.42919159,14.42990685,14.43131447,14.43082714,-0.004326820374,0.004325866699
14.8,30,12,14.63453102,14.63072014,14.63186932,14.63007736,14.63056374,14.63108826,14.63086414,-0.003666877747,0.003667259123
14.8,31,12.4,14.7579546,14.75543785,14.75599861,14.75558853,14.75553799,14.75555229,14.75562286,-0.002331733704,0.002331543015
14.8,32,12.8,14.80000019,14.79948521,14.79968357,14.79967976,14.79930496,14.7994442,14.79951954,-0.0004806518555,0.0004806518555
15.2,0,0,-8.609577765e-42,0.0005894112401,0.0004430375993,0.0005132332444,0.000488717109,0.0004526800476,0.0004974158364,0.0004974158364,0.0004974158364
15.2,1,0.4,0.04318181425,0.04576131701,0.04540555552,0.04543378949,0.04488741606,0.04508090392,0.04531379417,0.002131979913,0.002131982241
15.2,2,0.8,0.1699413508,0.1761387736,0.1746251732,0.1751175523,0.172539562,0.1744392514,0.1745720804,0.004630729556,0.004630711861
15.2,3,1.2,0.3747067451,0.3849680126,0.3820426762,0.3833115101,0.378505677,0.3822311759,0.3822118342,0.007505089045,0.007505065296
15.2,4,1.6,0.6519061327,0.6667758226,0.6618125439,0.6639395952,0.6565273404,0.662573874,0.6623257995,0.01041966677,0.01041970216
15.2,5,2,0.9959677458,1.015524387,1.008427501,1.011081457,1.001059055,1.009331703,1.00908494,0.01311719418,0.01311707497
15.2,6,2.4,1.401319623,1.425086021,1.416407704,1.41909349,1.406761408,1.416814446,1.416832685,0.01551306248,0.01551299077
15.2,7,2.8,1.862390041,1.889418483,1.880016685,1.882256985,1.867902279,1.879670739,1.87985301,0.01746296883,0.01746299304
15.2,8,3.2,2.37360692,2.4032166,2.393735647,2.394584417,2.378989458,2.392390013,2.39258337,0.01897644997,0.01897630654
15.2,9,3.6,2.929398775,2.960475683,2.951634884,2.950470448,2.934371948,2.949323893,2.949255466,0.01985669136,0.01985659637
15.2,10,4,3.524193525,3.556167364,3.547862053,3.54496479,3.528752327,3.544639111,3.544476986,0.02028346062,0.02028360404
15.2,11,4.4,4.152419567,4.184523106,4.177231312,4.172513008,4.156954288,4.172837257,4.172811985,0.02039241791,0.02039222792
15.2,12,4.8,4.808504581,4.840256691,4.834133148,4.827753067,4.812932968,4.828576088,4.828730106,0.0202255249,0.02022581175
15.2,13,5.2,5.486876965,5.517912388,5.512888908,5.505152225,5.491271973,5.506577492,5.506760597,0.01988363266,0.01988363266
15.2,14,5.6,6.181964874,6.212162971,6.207801342,6.199428082,6.186702728,6.201277256,6.20147419,0.01950931549,0.01950960234
15.2,15,6,6.888196468,6.91740942,6.913728714,6.904831886,6.893554688,6.907136917,6.907331944,0.01913547516,0.019135857
15.2,16,6.4,7.599999905,7.627764225,7.624890327,7.615525246,7.605801582,7.618287086,7.618453026,0.01845312119,0.01845378801
15.2,17,6.8,8.311803818,8.337491989,8.335663795,8.326352119,8.317709923,8.329143524,8.32927227,0.01746845245,0.01746845245
15.2,18,7.2,9.018034935,9.041510582,9.040736198,9.031394005,9.023768425,9.034072876,9.034296036,0.01626110077,0.01626148261
15.2,19,7.6,9.713123322,9.734032631,9.734556198,9.724708557,9.718138695,9.727615356,9.72781086,0.01468753815,0.01468696631
15.2,20,8,10.3914957,10.40969181,10.41128159,10.40083408,10.39542007,10.40419102,10.40428352,0.01278781891,0.01278800983
15.2,21,8.4,11.04758072,11.06290054,11.06524658,11.05426788,11.05013847,11.05813026,11.05813599,0.01055526733,0.01055603009
15.2,22,8.8,11.67580605,11.68773651,11.69084549,11.67990398,11.67666435,11.6839819,11.6838274,0.008021354675,0.008020401001
15.2,23,9.2,12.27060127,12.27903557,12.28271389,12.27217102,12.26977921,12.27614117,12.27596855,0.005367279053,0.005695724394
15.2,24,9.6,12.82639313,12.83154488,12.83533478,12.82549763,12.82404137,12.8294735,12.82917976,0.002786636353,0.004084205721
15.2,25,10,13.33761024,13.33948326,13.34341908,13.33454037,13.3337965,13.33835316,13.33791924,0.0003089904785,0.003061675932
15.2,26,10.4,13.79868031,13.79787064,13.80150223,13.79393578,13.79385662,13.79721451,13.79687691,-0.001803398132,0.002933120821
15.2,27,10.8,14.20403194,14.20102215,14.20394325,14.19806004,14.19833469,14.20079708,14.20042992,-0.003602027893,0.003600501921
15.2,28,11.2,14.5480938,14.54353046,14.5457983,14.5413599,14.54220486,14.54386806,14.54335213,-0.004741668701,0.00474147778
15.2,29,11.6,14.82529354,14.82041359,14.82192135,14.81875134,14.82025623,14.82091904,14.82045269,-0.00484085083,0.004841232207
15.2,30,12,15.03005886,15.02581692,15.02685356,15.02519417,15.02645969,15.02627373,15.02612019,-0.003938674927,0.003939247224
15.2,31,12.4,15.15681839,15.15416908,15.15463161,15.15419865,15.1547308,15.15428257,15.15440178,-0.002416610718,0.002415847732
15.2,32,12.8,15.19999981,15.19939041,15.1996088,15.19954205,15.19972038,15.19937897,15.19952869,-0.0004711151123,0.0004716873227
15.6,0,0,5.73971851e-41,0.0004660058767,0.0004627220333,0.0004716031253,0.0005381600931,0.0004650410265,0.0004807064252,0.0004807064252,0.0004807064252
15.6,1,0.4,0.04431818053,0.04690006748,0.04668346792,0.04669645429,0.04602008313,0.04632534087,0.04652508348,0.002206902951,0.002206902253
15.6,2,0.8,0.1744134873,0.1806269586,0.1793006361,0.1798903197,0.1772797853,0.179112941,0.1792421341,0.004828646779,0.004828640725
15.6,3,1.2,0.3845674396,0.395069927,0.3923816979,0.3936701417,0.3886419237,0.392439723,0.3924407065,0.007873266935,0.007873242721
15.6,4,1.6,0.6690616012,0.684188664,0.6796990037,0.68183285,0.6741376519,0.6802580357,0.680023253,0.0109616518,0.01096163969
15.6,5,2,1.022177458,1.04200685,1.035640836,1.038214803,1.027873278,1.036198497,1.0359869,0.01380944252,0.01380939502
15.6,6,2.4,1.438196421,1.462239265,1.454402208,1.457036018,1.444240808,1.454361916,1.454455972,0.01625955105,0.01625962183
15.6,7,2.8,1.911400318,1.938757062,1.930180907,1.932313323,1.917706013,1.929362774,1.929664016,0.01826369762,0.01826369762
15.6,8,3.2,2.436070442,2.465982437,2.457366467,2.458095789,2.442254066,2.455495834,2.455838919,0.01976847649,0.01976847649
15.6,9,3.6,3.006488323,3.037861347,3.029794693,3.028621912,3.012146473,3.026970863,3.027079105,0.02059078217,0.02059073374
15.6,10,4,3.616935492,3.64911294,3.641483068,3.638703346,3.62234211,3.637872458,3.637902737,0.0209672451,0.02096729353
15.6,11,4.4,4.261693478,4.29383564,4.287199974,4.28269577,4.266656876,4.282461166,4.282569885,0.02087640762,0.02087640762
15.6,12,4.8,4.935043812,4.966707706,4.961236954,4.955018044,4.93973875,4.955295086,4.955599308,0.02055549622,0.02055549622
15.6,13,5.2,5.631268501,5.662223816,5.657621861,5.650025845,5.635710716,5.650959015,5.651308537,0.02004003525,0.0200397484
15.6,14,5.6,6.344647884,6.374694347,6.37061882,6.362368107,6.349523544,6.363792419,6.364199638,0.019551754,0.01955156401
15.6,15,6,7.069464684,7.098341465,7.094862461,7.086125851,7.074792385,7.087994099,7.088423252,0.01895856857,0.01895856857
15.6,16,6.4,7.800000191,7.827156067,7.824518681,7.815293789,7.805466175,7.817727566,7.818032265,0.01803207397,0.01803226396
15.6,17,6.8,8.530534744,8.555399895,8.553754807,8.544527054,8.535840988,8.547138214,8.54733181,0.01679706573,0.01679744758
15.6,18,7.2,9.25535202,9.277699471,9.277158737,9.267938614,9.260260582,9.270510674,9.270713806,0.01536178589,0.01536159497
15.6,19,7.6,9.96873188,9.988380432,9.989045143,9.979310036,9.972999573,9.982192039,9.982385635,0.01365375519,0.01365356427
15.6,20,8,10.66495609,10.68175411,10.68341637,10.67310905,10.66819191,10.67651081,10.67659569,0.01163959503,0.01164035778
15.6,21,8.4,11.33830643,11.35210896,11.35438156,11.34375381,11.34013844,11.34762192,11.34760094,0.009294509888,0.009294509888
15.6,22,8.8,11.98306465,11.99333382,11.99630451,11.98584461,11.98297024,11.98997784,11.98968697,0.006622314453,0.00665931683
15.6,23,9.2,12.59351158,12.60032272,12.60363674,12.59371185,12.59183884,12.59784698,12.59747124,0.003959655762,0.004628944211
15.6,24,9.6,13.16392994,13.16755009,13.17074299,13.16158772,13.16059399,13.16586113,13.16526794,0.001338005066,0.003608512925
15.6,25,10,13.68859959,13.6892767,13.69228458,13.68408108,13.68393803,13.68828297,13.68757343,-0.001026153564,0.00277175894
15.6,26,10.4,14.16180325,14.15982342,14.16256714,14.15570831,14.15625191,14.15944195,14.15875816,-0.003045082092,0.003350257874
15.6,27,10.8,14.57782269,14.5738306,14.57597733,14.57066441,14.57164669,14.57390213,14.57320404,-0.004618644714,0.004618453793
15.6,28,11.2,14.93093872,14.92572308,14.92725277,14.92335892,14.92477036,14.92629147,14.92547894,-0.005459785461,0.005459404085
15.6,29,11.6,15.21543217,15.2101078,15.21104336,15.20839214,15.21018791,15.21086979,15.21011925,-0.005312919617,0.005311965942
15.6,30,12,15.4255867,15.42116261,15.42175102,15.42041588,15.42189789,15.42178726,15.42140198,-0.0041847229,0.004183769226
15.6,31,12.4,15.55568218,15.55288887,15.55318832,15.55292702,15.55355167,15.5533762,15.55318642,-0.002495765686,0.002495765686
15.6,32,12.8,15.60000038,15.59937,15.5994606,15.59952641,15.59987736,15.59966373,15.59957886,-0.0004215240479,0.00042076112
16,0,0,9.183549616e-41,0.0004464597441,0.0005073808134,0.0004434920847,0.0005791913718,0.0004837294109,0.0004920506617,0.0004920506617,0.0004920506617
16,1,0.4,0.04545454308,0.04806438088,0.04792901129,0.04793655872,0.0472029075,0.04758154973,0.04774288461,0.002288341522,0.002288338495
16,2,0.8,0.1788856238,0.1851539612,0.1839914769,0.184639141,0.181926623,0.1837834865,0.1838989407,0.00501331687,0.005013314076
16,3,1.2,0.394428134,0.4052036405,0.4027175307,0.4040429592,0.3987833858,0.4026281536,0.4026751518,0.00824701786,0.008247000165
16,4,1.6,0.68621701,0.7016985416,0.6976044178,0.6997191906,0.6917726398,0.6979076266,0.6977404952,0.01152348518,0.01152347308
16,5,2,1.048387051,1.068548799,1.062867284,1.065351605,1.054722667,1.063011289,1.062900305,0.01451325417,0.01451327838
16,6,2.4,1.475073338,1.499483347,1.492384791,1.494961739,1.481881857,1.491844177,1.492111206,0.0170378685,0.01703784429
16,7,2.8,1.960410595,1.988242269,1.980339289,1.982345343,1.967661977,1.978973985,1.979512572,0.01910197735,0.01910197735
16,8,3.2,2.498533726,2.528871059,2.520991564,2.521569967,2.505546331,2.518488169,2.519093513,0.02055978775,0.02055969276
16,9,3.6,3.083577633,3.115310907,3.107950687,3.106721401,3.090177774,3.104482412,3.104928493,0.0213508606,0.02135100402
16,10,4,3.709677458,3.742125511,3.735109806,3.732377529,3.715970993,3.730954409,3.731307507,0.02163004875,0.02163019218
16,11,4.4,4.370967865,4.403259754,4.397183895,4.392793179,4.37663126,4.391921997,4.392357826,0.02138996124,0.02139015123
16,12,4.8,5.061583519,5.093225479,5.088350296,5.082192421,5.066495419,5.0818367,5.082419872,0.0208363533,0.02083654329
16,13,5.2,5.775660038,5.806584358,5.802388191,5.794804573,5.780190945,5.795143604,5.79582262,0.0201625824,0.02016229555
16,14,5.6,6.507331371,6.5372262,6.533459663,6.525205135,6.511973381,6.526104927,6.52679348,0.01946210861,0.01946249045
16,15,6,7.250732899,7.279132366,7.276034832,7.267291546,7.255625248,7.268622398,7.269341469,0.0186085701,0.01860838011
16,16,6.4,8,8.026346207,8.024167061,8.014919281,8.004662514,8.016911507,8.017400742,0.01740074158,0.01740131341
16,17,6.8,8.749266624,8.773054123,8.771903038,8.762581825,8.753540039,8.764882088,8.765192032,0.01592540741,0.0159255974
16,18,7.2,9.492668152,9.513712883,9.513643265,9.504323006,9.496277809,9.506680489,9.506926537,0.0142583847,0.01425933838
16,19,7.6,10.22434044,10.24248409,10.24360085,10.23376942,10.22712708,10.2364912,10.23669434,0.01235389709,0.01235408802
16,20,8,10.93841648,10.95350838,10.95562458,10.94524288,10.94015408,10.94853497,10.94861412,0.01019763947,0.01019649487
16,21,8.4,11.62903214,11.64088821,11.64363956,11.63308525,11.6292038,11.63681507,11.63672543,0.00769329071,0.007694244385
16,22,8.8,12.2903223,12.29862595,12.3018856,12.2916317,12.28869724,12.29564667,12.29529762,0.004975318909,0.005625152495
16,23,9.2,12.91642189,12.92129898,12.92467308,12.91510391,12.91314316,12.91920662,12.91868591,0.002264022827,0.004101944156
16,24,9.6,13.5014658,13.50324059,13.50630283,13.49754333,13.49655914,13.501894,13.50110817,-0.0003576278687,0.003173828125
16,25,10,14.03958988,14.03868008,14.04127693,14.03350639,14.03352833,14.03782463,14.03696251,-0.002627372742,0.003301429795
16,26,10.4,14.52492714,14.52153111,14.52377987,14.51739597,14.51810741,14.52127552,14.52041817,-0.004508972168,0.004509163089
16,27,10.8,14.95161247,14.94645405,14.94816208,14.9431963,14.94439983,14.94660854,14.94576454,-0.005847930908,0.005848312285
16,28,11.2,15.31378269,15.30777264,15.30886841,15.30528736,15.30668068,15.30830383,15.30738258,-0.006400108337,0.006400108337
16,29,11.6,15.60557175,15.59975052,15.60037041,15.59797668,15.59969425,15.60039902,15.59963703,-0.005934715271,0.005933570676
16,30,12,15.82111454,15.81646156,15.81682587,15.81560326,15.81691265,15.81686974,15.81653404,-0.004580497742,0.004579925444
16,31,12.4,15.95454502,15.95177746,15.95193386,15.95165253,15.95210552,15.95205307,15.9519043,-0.002640724182,0.002640533494
16,32,12.8,16,15.99953175,15.99951267,15.99947739,15.99951839,15.99953938,15.99951649,-0.0004835128784,0.0004840850888
16.4,0,0,1.377532442e-40,0.000470250845,0.000564519316,0.0004208758473,0.0005578976125,0.000491630286,0.0005010347813,0.0005010347813,0.0005010347813
16.4,1,0.4,0.04659090564,0.04923070222,0.04910470918,0.04916558415,0.04842565954,0.04888022318,0.04896137491,0.002370469272,0.002370469971
16.4,2,0.8,0.1833577603,0.1897255629,0.1887169629,0.1893796772,0.1865936816,0.1884834617,0.1885798723,0.00522211194,0.005222109146
16.4,3,1.2,0.4042888582,0.4152917862,0.412982583,0.4144223034,0.4088879228,0.412830025,0.4128829539,0.008594095707,0.008594065905
16.4,4,1.6,0.7033724189,0.7191517949,0.7154989839,0.7176185846,0.7093907595,0.7155385613,0.7154396772,0.01206725836,0.01206731796
16.4,5,2,1.074596763,1.095025897,1.089972019,1.092494011,1.081558228,1.089773536,1.089764833,0.01516807079,0.0151679758
16.4,6,2.4,1.511950135,1.536649108,1.530267954,1.532890201,1.519627929,1.529329538,1.52975297,0.01780283451,0.0178028103
16.4,7,2.8,2.009420872,2.037665367,2.030417204,2.032401562,2.017712355,2.028611422,2.029361486,0.0199406147,0.0199407097
16.4,8,3.2,2.560997009,2.591668367,2.58447957,2.585057974,2.569070339,2.581517458,2.582358837,0.02136182785,0.02136173286
16.4,9,3.6,3.160667181,3.192615271,3.185862541,3.184826612,3.168290854,3.182036638,3.182726383,0.02205920219,0.02205920219
16.4,10,4,3.802419424,3.834969759,3.828583241,3.826080322,3.809731722,3.824069738,3.824686766,0.02226734161,0.0222675316
16.4,11,4.4,4.480241776,4.512518406,4.507044315,4.502918243,4.486792564,4.5014081,4.50213623,0.02189445496,0.02189454995
16.4,12,4.8,5.188123226,5.219629765,5.21528244,5.209392071,5.193650246,5.208450317,5.209280968,0.02115774155,0.02115774155
16.4,13,5.2,5.920051098,5.950828075,5.946976662,5.939639091,5.924936771,5.939428329,5.940361977,0.02031087875,0.02031068876
16.4,14,5.6,6.670014858,6.69959259,6.696165085,6.688096523,6.674742222,6.688481331,6.689415932,0.01940107346,0.01940069161
16.4,15,6,7.432001591,7.459753513,7.457043648,7.448504925,7.436639309,7.449357986,7.450260162,0.01825857162,0.01825828478
16.4,16,6.4,8.199999809,8.22532177,8.223619461,8.214606285,8.204212189,8.21616745,8.216785431,0.01678562164,0.01678562164
16.4,17,6.8,8.967998505,8.99050808,8.989914894,8.980711937,8.971648216,8.982745171,8.983106613,0.01510810852,0.01510715485
16.4,18,7.2,9.729985237,9.749529839,9.750042915,9.740773201,9.732778549,9.74297905,9.743220329,0.01323509216,0.01323547401
16.4,19,7.6,10.479949,10.49638844,10.49809074,10.48831272,10.48171616,10.49092579,10.49108696,0.01113796234,0.01113777142
16.4,20,8,11.21187687,11.22511005,11.22774792,11.21747684,11.21247005,11.22069073,11.22069931,0.008822441101,0.00882225018
16.4,21,8.4,11.91975784,11.92949295,11.93288803,11.92251205,11.91869831,11.92621231,11.92596054,0.006202697754,0.006626701448
16.4,22,8.8,12.59758091,12.60377884,12.60735989,12.59752369,12.59480286,12.60150433,12.60099411,0.003413200378,0.004547119141
16.4,23,9.2,13.23933315,13.24215508,13.24562263,13.23661041,13.23496151,13.24072266,13.24001503,0.0006818771362,0.003519058228
16.4,24,9.6,13.83900261,13.83882236,13.841856,13.83362103,13.83314514,13.83810234,13.83710957,-0.001893043518,0.003034591675
16.4,25,10,14.39057922,14.38791847,14.39021397,14.38305473,14.3835535,14.3875494,14.38645744,-0.004121780396,0.004121208098
16.4,26,10.4,14.88805008,14.88312817,14.88499165,14.87921715,14.88038731,14.88331127,14.88220692,-0.005843162537,0.005842971615
16.4,27,10.8,15.32540321,15.31898308,15.32028961,15.31588459,15.31744576,15.31949615,15.31842041,-0.006982803345,0.006983375642
16.4,28,11.2,15.69662762,15.68968773,15.6904068,15.687356,15.68895245,15.69052505,15.68938637,-0.007241249084,0.007242011838
16.4,29,11.6,15.99571133,15.98930645,15.9896822,15.98771191,15.98945427,15.99013042,15.98925591,-0.006455421448,0.006454276852
16.4,30,12,16.21664238,16.21170425,16.21183395,16.2109642,16.21222305,16.21220398,16.21178627,-0.004856109619,0.004856490996
16.4,31,12.4,16.35340881,16.35068893,16.35059929,16.3505249,16.35070419,16.35093689,16.35068893,-0.00271987915,0.002717971802
16.4,32,12.8,16.39999962,16.39966965,16.39951134,16.39958382,16.39942551,16.39964867,16.39956856,-0.000431060791,0.0004318237188
16.8,0,0,5.556008281e-41,0.0005411366001,0.0005950108171,0.0004142448306,0.0006103795022,0.0004662266001,0.0005253996933,0.0005253996933,0.0005253996933
16.8,1,0.4,0.04772727191,0.05049832165,0.05026514828,0.05036806688,0.0497164242,0.05014880002,0.0501993522,0.00247208029,0.00247208029
16.8,2,0.8,0.1878299117,0.1943195164,0.193417117,0.1941005886,0.1912937611,0.1931649297,0.1932591796,0.005429267883,0.005429270677
16.8,3,1.2,0.4141495526,0.4253740609,0.4232043624,0.4247895479,0.4191405773,0.4230057001,0.4231028557,0.008953303099,0.008953297511
16.8,4,1.6,0.7205278277,0.7365304828,0.7332918048,0.7355186939,0.7271217704,0.7330863476,0.7331098318,0.01258200407,0.01258199196
16.8,5,2,1.100806475,1.121439457,1.116969824,1.119620442,1.108506799,1.116471887,1.116601706,0.01579523087,0.01579520665
16.8,6,2.4,1.548826933,1.573716879,1.568005323,1.57077539,1.55738759,1.566712379,1.567319512,0.01849257946,0.01849257946
16.8,7,2.8,2.058431149,2.086967707,2.080346823,2.082432032,2.067649603,2.078086853,2.079096556,0.02066540718,0.02066545561
16.8,8,3.2,2.623460293,2.654170513,2.647767305,2.648501158,2.632502556,2.644345522,2.645457506,0.02199721336,0.02199711837
16.8,9,3.6,3.237756491,3.269664526,3.263593197,3.262878895,3.246320963,3.259326935,3.260356903,0.02260041237,0.02260041237
16.8,10,4,3.89516139,3.927480221,3.921878338,3.919719696,3.903102875,3.916940689,3.917824507,0.02266311646,0.02266297303
16.8,11,4.4,4.589516163,4.621418953,4.616779327,4.612976074,4.596547604,4.610656261,4.611675739,0.02215957642,0.02215948142
16.8,12,4.8,5.314662933,5.345748901,5.342044353,5.33648634,5.320428371,5.334814072,5.335904598,0.02124166489,0.0212414749
16.8,13,5.2,6.064442635,6.094749928,6.091448784,6.084403038,6.069414139,6.083481789,6.084700108,0.02025747299,0.02025690116
16.8,14,5.6,6.832697868,6.8615942,6.858807564,6.850888729,6.837229252,6.850594997,6.851822853,0.01912498474,0.01912507974
16.8,15,6,7.613269806,7.639957428,7.637992859,7.629616261,7.617368698,7.629849911,7.630957127,0.01768732071,0.01768722571
16.8,16,6.4,8.399999619,8.423944473,8.422984123,8.414188385,8.403590202,8.415235519,8.415987968,0.01598834991,0.01598892175
16.8,17,6.8,9.186730385,9.207614899,9.20788002,9.198744774,9.189724922,9.200423241,9.20087719,0.01414680481,0.01414718665
16.8,18,7.2,9.967302322,9.984968185,9.986446381,9.977117538,9.969255447,9.979100227,9.979376793,0.01207447052,0.01207523327
16.8,19,7.6,10.73555756,10.74983025,10.75257587,10.74276161,10.73637676,10.74517632,10.74534416,0.009786605835,0.009786605835
16.8,20,8,11.48533726,11.4963131,11.49986458,11.4895916,11.48488903,11.49268055,11.49266815,0.00733089447,0.007509803865
16.8,21,8.4,12.21048355,12.217659,12.22210407,12.21182919,12.208395,12.21535873,12.21506882,0.004585266113,0.005421066191
16.8,22,8.8,12.90483856,12.90861607,12.91285229,12.90329838,12.90113926,12.90716267,12.90661335,0.001774787903,0.00387096405
16.8,23,9.2,13.56224346,13.56271458,13.56657124,13.55798244,13.55700588,13.56208611,13.56127167,-0.0009717941284,0.00289096823
16.8,24,9.6,14.17653942,14.17398739,14.17740154,14.16961384,14.16977406,14.17403889,14.17296314,-0.003576278687,0.003921127412
16.8,25,10,14.74156857,14.73667526,14.73923397,14.73250675,14.73374557,14.73701477,14.73583508,-0.00573348999,0.005733299069
16.8,26,10.4,15.25117302,15.24435234,15.24620056,15.24095726,15.24284554,15.2450285,15.24387646,-0.007296562195,0.007296180818
16.8,27,10.8,15.69919395,15.69107437,15.69240475,15.68849277,15.69071674,15.69209671,15.69095802,-0.008235931396,0.008236885071
16.8,28,11.2,16.07947159,16.0711937,16.07187653,16.06930733,16.07143021,16.07244682,16.07125282,-0.008218765259,0.008220672607
16.8,29,11.6,16.38585091,16.37841797,16.3789444,16.37733841,16.37932396,16.37954903,16.37871361,-0.007137298584,0.007136153989
16.8,30,12,16.61216927,16.60654068,16.6068306,16.60623169,16.60747337,16.60725212,16.60686684,-0.005302429199,0.005303573795
16.8,31,12.4,16.75227356,16.74925423,16.74926758,16.74927711,16.74938774,16.74949074,16.74933434,-0.002939224243,0.002938079881
16.8,32,12.8,16.79999924,16.79951668,16.79952431,16.79953957,16.79950714,16.79947472,16.79951286,-0.0004863739014,0.0004867553653
17.2,0,0,-2.295887404e-40,0.0005256533623,0.0005894564092,0.0004170015454,0.0006464850157,0.0004830546677,0.0005323301884,0.0005323301884,0.0005323301884
17.2,1,0.4,0.04886363447,0.05175835267,0.05139896274,0.0515745692,0.05100337788,0.05141492933,0.05143003911,0.002566404641,0.002566403942
17.2,2,0.8,0.1923020482,0.1989914775,0.1981012821,0.1988274008,0.1960058063,0.1978293508,0.1979510635,0.005649015307,0.005649015307
17.2,3,1.2,0.424010247,0.4353555739,0.433504343,0.4351574481,0.4293762743,0.4331658483,0.4333118796,0.009301632643,0.009301650338
17.2,4,1.6,0.7376832962,0.7537353635,0.7511165142,0.7534235716,0.7448903322,0.7505839467,0.7507499456,0.01306664944,0.01306664944
17.2,5,2,1.127016068,1.14766407,1.143906593,1.146731973,1.135406256,1.143125057,1.143366694,0.01635062695,0.01635072194
17.2,6,2.4,1.58570385,1.610730886,1.605644464,1.608639002,1.59505856,1.604051232,1.604824781,0.01912093163,0.01912098005
17.2,7,2.8,2.107441425,2.136053562,2.130273819,2.132434845,2.117435455,2.127490044,2.12873745,0.02129602432,0.02129611932
17.2,8,3.2,2.685923815,2.716601849,2.710926294,2.711923599,2.695778847,2.707070589,2.708460331,0.02253651619,0.02253642119
17.2,9,3.6,3.314846039,3.34662962,3.341217756,3.340914249,3.324187279,3.336496353,3.337889194,0.02304315567,0.02304301225
17.2,10,4,3.987903118,4.019852161,4.015006542,4.013334751,3.996242046,4.009665966,4.010820389,0.02291727066,0.02291717567
17.2,11,4.4,4.698790073,4.730189323,4.726332188,4.722977161,4.706082344,4.719824791,4.721081734,0.02229166031,0.02229108848
17.2,12,4.8,5.441202164,5.471697807,5.468607903,5.463534832,5.446997166,5.461048603,5.462377071,0.02117490768,0.02117509767
17.2,13,5.2,6.208834171,6.238331795,6.235765457,6.22909832,6.213663578,6.227440834,6.228859901,0.02002573013,0.02002582513
17.2,14,5.6,6.995381355,7.023310661,7.021297455,7.013623238,6.999504566,7.012677193,7.014082432,0.01870107651,0.0187012665
17.2,15,6,7.794538021,7.820047379,7.818944454,7.810624123,7.79789114,7.810270309,7.811555386,0.0170173645,0.0170174595
17.2,16,6.4,8.600000381,8.622458458,8.622358322,8.613669395,8.602789879,8.614237785,8.615102768,0.01510238647,0.01510238647
17.2,17,6.8,9.405462265,9.424715996,9.425800323,9.41667366,9.407612801,9.418110847,9.418582916,0.01312065125,0.01312046032
17.2,18,7.2,10.20461845,10.22040749,10.22268867,10.21332836,10.20559216,10.21522045,10.21544838,0.01082992554,0.01082897186
17.2,19,7.6,10.99116611,11.0034399,11.00686646,10.9970789,10.99092197,10.99945354,10.99955177,0.008385658264,0.008483695798
17.2,20,8,11.75879765,11.76744461,11.7718544,11.76157188,11.75720787,11.76467037,11.76455116,0.005753517151,0.006388091948
17.2,21,8.4,12.50120926,12.5061245,12.51110077,12.50098705,12.49798107,12.50452709,12.50414467,0.002935409546,0.004314994905
17.2,22,8.8,13.21209717,13.21359825,13.21824074,13.2089138,13.20738983,13.2128582,13.21220112,0.0001039505005,0.003259277437
17.2,23,9.2,13.88515377,13.8834343,13.88741398,13.87920666,13.87895298,13.88347244,13.88249493,-0.002658843994,0.003561782883
17.2,24,9.6,14.51407623,14.50953484,14.51279354,14.50543022,14.50621128,14.51003647,14.50880146,-0.005274772644,0.005274963565
17.2,25,10,15.09255886,15.0858736,15.08821583,15.08181953,15.08368492,15.08650684,15.08522034,-0.007338523865,0.007338714786
17.2,26,10.4,15.61429596,15.60588551,15.60719299,15.60256004,15.60507584,15.60676956,15.60549641,-0.008799552917,0.008799171075
17.2,27,10.8,16.0729847,16.06361961,16.06445694,16.06096458,16.06376457,16.06471634,16.06350327,-0.009481430054,0.009480285458
17.2,28,11.2,16.46231651,16.45320129,16.45332146,16.45113945,16.45362473,16.4543457,16.45312881,-0.009187698364,0.009189987555
17.2,29,11.6,16.77598953,16.76808167,16.76809311,16.76683617,16.76892853,16.76897049,16.76818275,-0.007806777954,0.007807540707
17.2,30,12,17.00769806,17.00187111,17.00176048,17.00139236,17.00247002,17.00231743,17.00196266,-0.005735397339,0.005735778715
17.2,31,12.4,17.1511364,17.14793777,17.14790344,17.14792633,17.14780998,17.1480217,17.1479187,-0.003217697144,0.003216552781
17.2,32,12.8,17.20000076,17.19953346,17.19950867,17.19939804,17.19934845,17.19930267,17.19941902,-0.000581741333,0.0005825042608
17.6,0,0,5.62060814e-42,0.000521864742,0.0005122460425,0.0004634298384,0.000670844689,0.0005817804486,0.0005500331754,0.0005500331754,0.0005500331754
17.6,1,0.4,0.04999999702,0.05293716118,0.05267358571,0.05277187377,0.05219839513,0.05257602781,0.05263140798,0.002631410956,0.002631411655
17.6,2,0.8,0.1967741847,0.2036175728,0.2027705312,0.2035154402,0.2006896734,0.2023653239,0.2025917023,0.005817517638,0.005817523692
17.6,3,1.2,0.4338709712,0.4452296197,0.4436651468,0.4455299377,0.4395971,0.4432178736,0.4434479773,0.009577006102,0.009576964192
17.6,4,1.6,0.7548387051,0.770938158,0.7688053846,0.7713242769,0.762498796,0.7679914832,0.7683116198,0.0134729147,0.0134729147
17.6,5,2,1.15322578,1.173803806,1.170982957,1.173829436,1.162243247,1.169701099,1.170112133,0.01688635349,0.01688632928
17.6,6,2.4,1.622580647,1.647612572,1.643456578,1.646481395,1.632758617,1.641396284,1.642341018,0.01976037025,0.01976044104
17.6,7,2.8,2.156451702,2.185062885,2.179993629,2.182441473,2.167259693,2.17692256,2.178336143,0.02188444138,0.02188434638
17.6,8,3.2,2.748387098,2.779010773,2.773954391,2.775352478,2.758862257,2.76983881,2.77140379,0.02301669121,0.02301664278
17.6,9,3.6,3.391935349,3.423408508,3.418879271,3.418903828,3.401935339,3.413714886,3.415368557,0.02343320847,0.02343301848
17.6,10,4,4.080645084,4.112112045,4.108037949,4.106909752,4.089543343,4.102469444,4.103814602,0.02316951752,0.02316942252
17.6,11,4.4,4.808064461,4.838880062,4.835521221,4.832928181,4.815576553,4.82914257,4.830410004,0.02234554291,0.02234525606
17.6,12,4.8,5.567741871,5.597542286,5.594970226,5.590537071,5.573660851,5.587362766,5.588814735,0.02107286453,0.02107276954
17.6,13,5.2,6.353225708,6.381755352,6.379870892,6.373804569,6.358050346,6.371515751,6.372999191,0.01977348328,0.01977367327
17.6,14,5.6,7.158064365,7.18494606,7.183334827,7.176297188,7.161988735,7.174884796,7.176290989,0.01822662354,0.01822595671
17.6,15,6,7.975806236,7.999968529,7.999402046,7.991587639,7.979003906,7.990871906,7.992166996,0.01636075974,0.01636056975
17.6,16,6.4,8.800000191,8.820904732,8.821385384,8.813134193,8.802495956,8.813530922,8.814290047,0.01428985596,0.01429004688
17.6,17,6.8,9.624193192,9.641697884,9.643278122,9.634578705,9.625738144,9.635996819,9.636259079,0.01206588745,0.01206474286
17.6,18,7.2,10.44193554,10.45575714,10.4585247,10.44949818,10.44237232,10.45177078,10.45158482,0.009649276733,0.009649085812
17.6,19,7.6,11.24677372,11.25692272,11.26073742,11.25139713,11.24592209,11.25416565,11.253829,0.007055282593,0.007395935245
17.6,20,8,12.03225803,12.03838921,12.04347897,12.03366852,12.03015518,12.03707695,12.03655434,0.004296302795,0.005136871245
17.6,21,8.4,12.79193592,12.79444408,12.79984379,12.79018879,12.78829193,12.79419613,12.79339314,0.001457214355,0.003613471985
17.6,22,8.8,13.51935482,13.51842785,13.52326393,13.51463318,13.51427078,13.51899242,13.51791668,-0.001438140869,0.003000831697
17.6,23,9.2,14.20806408,14.20416355,14.20806503,14.20051479,14.20149517,14.20529175,14.20390606,-0.00415802002,0.004158401396
17.6,24,9.6,14.85161304,14.84508514,14.84800434,14.8414135,14.8433609,14.84659481,14.84489155,-0.006721496582,0.006721305661
17.6,25,10,15.4435482,15.43495274,15.43697071,15.43136787,15.43424416,15.4364748,15.43480206,-0.008746147156,0.008746147156
17.6,26,10.4,15.9774189,15.96747017,15.96842861,15.96438313,15.96788025,15.96897125,15.96742535,-0.009993553162,0.009992217645
17.6,27,10.8,16.44677353,16.43620872,16.4367466,16.43373871,16.43738174,16.43786621,16.43638992,-0.01038360596,0.01038513146
17.6,28,11.2,16.84516144,16.83519363,16.83499527,16.83329964,16.83648491,16.83666992,16.83532906,-0.009832382202,0.009832764044
17.6,29,11.6,17.16612816,17.15773392,17.15730286,17.15672493,17.15908241,17.15875244,17.15791893,-0.008209228516,0.008208846673
17.6,30,12,17.40322495,17.39712715,17.39679909,17.39699173,17.39808083,17.39780998,17.39736176,-0.005863189697,0.005863189697
17.6,31,12.4,17.54999924,17.54645538,17.54662514,17.54703712,17.54698753,17.5468998,17.54680061,-0.003198623657,0.003198242281
17.6,32,12.8,17.60000038,17.5993824,17.59962463,17.5997715,17.59965897,17.59945679,17.59957886,-0.0004215240479,0.0004215240479
18,0,0,-3.443831106e-41,0.0005438514054,0.0005357712507,0.0005878470838,0.0006505101919,0.000486777164,0.0005609514192,0.0005609514192,0.0005609514192
18,1,0.4,0.05113635957,0.05405486748,0.05385273322,0.05392617732,0.05340727419,0.0535630174,0.05376081541,0.002624455839,0.002624454442
18,2,0.8,0.2012463361,0.2081187665,0.2074034065,0.2081602067,0.2053994238,0.2067822069,0.2071727961,0.005926460028,0.005926466081
18,3,1.2,0.4437316656,0.4550527632,0.4539151192,0.4558651149,0.4498189092,0.4533161521,0.4535936415,0.009861975908,0.009861946106
18,4,1.6,0.7719941139,0.7880347371,0.7865070105,0.7891737223,0.7799425721,0.7854731679,0.7858262658,0.01383215189,0.01383212768
18,5,2,1.179435492,1.199908495,1.197865725,1.200890064,1.189009786,1.196193457,1.196773529,0.01733803749,0.01733801328
18,6,2.4,1.659457445,1.684309363,1.681130171,1.684198976,1.670348525,1.678589225,1.679715157,0.02025771141,0.02025780641
18,7,2.8,2.205461979,2.233854771,2.229750395,2.232333422,2.216942072,2.226287365,2.227833509,0.02237153053,0.02237162553
18,8,3.2,2.810850382,2.841181517,2.837093353,2.838650227,2.822002888,2.832583189,2.834302425,0.02345204353,0.02345185354
18,9,3.6,3.469024897,3.500067234,3.49640727,3.496616602,3.479678631,3.491226912,3.492799044,0.02377414703,0.02377443388
18,10,4,4.173387051,4.20438242,4.201028347,4.200288296,4.18275547,4.195193291,4.196730137,0.02334308624,0.02334251441
18,11,4.4,4.917338848,4.947630882,4.944841862,4.942507267,4.92511797,4.938279629,4.939675331,0.022336483,0.02233667299
18,12,4.8,5.694281578,5.723471165,5.72136116,5.717196941,5.700185299,5.713791847,5.715201378,0.0209197998,0.02091970481
18,13,5.2,6.497617245,6.525379658,6.523843765,6.51809454,6.502242088,6.515575409,6.517027378,0.01941013336,0.01940984651
18,14,5.6,7.320747852,7.346609116,7.345379829,7.338395119,7.324242592,7.337117672,7.338348389,0.01760053635,0.01760101318
18,15,6,8.157074928,8.180071831,8.179738998,8.171987534,8.159739494,8.171628952,8.172633171,0.0155582428,0.01555843372
18,16,6.4,9,9.019472122,9.020299911,9.012033463,9.001752853,9.012756348,9.013262749,0.01326274872,0.01326293964
18,17,6.8,9.842925072,9.858847618,9.860569954,9.851836205,9.843537331,9.853696823,9.853696823,0.0107717514,0.01077251416
18,18,7.2,10.67925262,10.6913414,10.69419479,10.68499184,10.67863274,10.6881876,10.68746948,0.00821685791,0.008465004154
18,19,7.6,11.50238228,11.51066208,11.5144701,11.50502491,11.50051498,11.50896358,11.50792694,0.005544662476,0.006291770842
18,20,8,12.30571842,12.30990696,12.31485176,12.3050518,12.30259323,12.30953312,12.3083868,0.002668380737,0.004185676575
18,21,8.4,13.08266163,13.08328533,13.08838844,13.07855606,13.07812119,13.08393574,13.08245659,-0.000205039978,0.003254127456
18,22,8.8,13.82661247,13.82390594,13.82830334,13.81956768,13.82057667,13.82542419,13.8235569,-0.00305557251,0.003733253572
18,23,9.2,14.53097534,14.52541733,14.52871037,14.52088261,14.52337646,14.52730083,14.52513695,-0.005838394165,0.005837821867
18,24,9.6,15.18914986,15.18126297,15.18331623,15.17653656,15.1799612,15.1831274,15.18084145,-0.008308410645,0.008308982477
18,25,10,15.7945385,15.78477669,15.78584671,15.78006268,15.78424835,15.78662682,15.78431225,-0.01022624969,0.01022624969
18,26,10.4,16.34054184,16.32972336,16.32984924,16.3252964,16.33010674,16.33146095,16.32928848,-0.01125335693,0.01125450153
18,27,10.8,16.82056427,16.80945206,16.80916786,16.80567932,16.81033707,16.81122589,16.80917168,-0.01139259338,0.01139183063
18,28,11.2,17.22800636,17.21771812,17.21699333,17.21459579,17.21878815,17.21923065,17.21746445,-0.01054191589,0.01054115314
18,29,11.6,17.55626869,17.54787064,17.54693604,17.54576302,17.54872322,17.54895782,17.54764938,-0.008619308472,0.008618545718
18,30,12,17.79875374,17.79288101,17.79221535,17.79175758,17.79314041,17.79344177,17.79268837,-0.006065368652,0.006066513248
18,31,12.4,17.94886398,17.94553757,17.94560242,17.94532776,17.94573975,17.94600677,17.94564438,-0.003219604492,0.003221130464
18,32,12.8,18,17.99959564,17.99980545,17.99925804,17.99950981,17.99967384,17.99956894,-0.000431060791,0.0004314422549
18.4,0,0,9.183549616e-41,0.0005925856531,0.0005595684052,0.0006479993463,0.0005681868643,0.000524497591,0.0005785675603,0.0005785675603,0.0005785675603
18.4,1,0.4,0.05227272585,0.05513226241,0.05501529202,0.05502052978,0.05457694829,0.05484658852,0.05491832644,0.002645600587,0.002645598259
18.4,2,0.8,0.2057184726,0.2125378251,0.2120169103,0.2130507529,0.2100234479,0.2114398181,0.2118137628,0.006095290184,0.006095278077
18.4,3,1.2,0.45359236,0.4648120999,0.4641349316,0.4660735726,0.4600237906,0.46323511,0.463655889,0.01006352901,0.01006354112
18.4,4,1.6,0.7891495228,0.8050054908,0.8041682839,0.8070508838,0.7977752686,0.8026793003,0.8033358455,0.01418632269,0.01418632269
18.4,5,2,1.205645204,1.225908875,1.224689007,1.228071928,1.21615994,1.222420096,1.223449945,0.01780474186,0.01780476607
18.4,6,2.4,1.696334243,1.720883369,1.718717337,1.721958041,1.708270073,1.715473771,1.717060447,0.02072620392,0.0207262747
18.4,7,2.8,2.254472017,2.282400608,2.279430151,2.282413483,2.266976118,2.275197029,2.27728343,0.02281141281,0.02281146124
18.4,8,3.2,2.873313665,2.90312314,2.900072575,2.902060986,2.885619879,2.89496851,2.897169113,0.02385544777,0.02385535277
18.4,9,3.6,3.546114445,3.576517105,3.573779345,3.574736118,3.557815075,3.568053722,3.570180416,0.02406597137,0.02406582795
18.4,10,4,4.266129017,4.296441555,4.293830395,4.294038773,4.276468754,4.287625313,4.289681435,0.02355241776,0.02355194092
18.4,11,4.4,5.026612759,5.056165218,5.053949356,5.05273056,5.035220623,5.04701519,5.049016476,0.02240371704,0.02240343019
18.4,12,4.8,5.820821285,5.849164963,5.847492695,5.844445705,5.827462673,5.839606285,5.841634274,0.02081298828,0.02081317827
18.4,13,5.2,6.642008781,6.668768406,6.667556286,6.662986279,6.647141457,6.659008026,6.661092281,0.01908349991,0.01908330992
18.4,14,5.6,7.483430862,7.507948875,7.507083893,7.501183987,7.487201214,7.498513222,7.500386238,0.01695537567,0.01695537567
18.4,15,6,8.338342667,8.359794617,8.359695435,8.35310173,8.340950966,8.351441383,8.352996826,0.01465415955,0.01465415955
18.4,16,6.4,9.199999809,9.217739105,9.218783379,9.211779594,9.20145607,9.211019516,9.212156296,0.01215648651,0.01215572376
18.4,17,6.8,10.06165695,10.07564545,10.07745743,10.0700016,10.06181717,10.07057953,10.07110023,0.009443283081,0.009443283081
18.4,18,7.2,10.91656876,10.9265728,10.92936802,10.92170048,10.9153738,10.92341709,10.92328644,0.006717681885,0.007195663638
18.4,19,7.6,11.75799084,11.76404476,11.76769066,11.75976944,11.75536156,11.76245499,11.76186466,0.003873825073,0.004925155547
18.4,20,8,12.57917881,12.5812273,12.58568573,12.57734013,12.57515812,12.58080959,12.58004379,0.000864982605,0.003209114075
18.4,21,8.4,13.37338734,13.37195206,13.3763485,13.36807632,13.36797428,13.37218094,13.37130737,-0.002079963684,0.003265380859
18.4,22,8.8,14.13387108,14.12920952,14.13276005,14.12547493,14.12695694,14.13009834,14.12890053,-0.004970550537,0.004971122835
18.4,23,9.2,14.85388565,14.84648705,14.84878063,14.84242821,14.84543419,14.84770489,14.84616661,-0.007719039917,0.00771865854
18.4,24,9.6,15.52668667,15.51711845,15.51800346,15.51265812,15.51670837,15.51817989,15.5165329,-0.01015377045,0.01015300769
18.4,25,10,16.14552879,16.13437271,16.1341114,16.12977028,16.13452339,16.13534355,16.13362503,-0.01190376282,0.01190452557
18.4,26,10.4,16.70366478,16.69171333,16.69061852,16.68730354,16.69252777,16.69242477,16.69091797,-0.01274681091,0.01274719276
18.4,27,10.8,17.19435501,17.18244171,17.18089104,17.17849731,17.18348885,17.18320274,17.18170547,-0.01264953613,0.01265068073
18.4,28,11.2,17.61085129,17.60000229,17.5982914,17.59690094,17.60114479,17.60052299,17.59937286,-0.01147842407,0.01147880591
18.4,29,11.6,17.94640732,17.93766594,17.93589211,17.93563271,17.93856812,17.93792725,17.9371376,-0.009269714355,0.009270096198
18.4,30,12,18.19428062,18.18817139,18.18694687,18.18734741,18.18858337,18.18832016,18.18787575,-0.006404876709,0.006406784058
18.4,31,12.4,18.34772682,18.34431076,18.34391785,18.34435272,18.34455681,18.34446907,18.3443203,-0.003406524658,0.003405380296
18.4,32,12.8,18.39999962,18.39938927,18.3993206,18.39927483,18.39941597,18.39946556,18.3993721,-0.0006275177002,0.0006263732794
18.8,0,0,-2.350972447e-40,0.0006384868175,0.0005841255188,0.0006034635007,0.0004920326173,0.0005756020546,0.0005787421251,0.0005787421251,0.0005787421251
18.8,1,0.4,0.0534090884,0.0562098287,0.05618557334,0.05634653568,0.05574852973,0.05613580719,0.05612525344,0.002716165036,0.002716166433
18.8,2,0.8,0.2101906091,0.2169623375,0.2166360617,0.2178122848,0.2146744281,0.2161128521,0.216439575,0.006248965859,0.006248983555
18.8,3,1.2,0.4634530842,0.4745673835,0.4743650556,0.4763793051,0.4702512026,0.4731421471,0.4737409949,0.0102879107,0.01028793491
18.8,4,1.6,0.8063049912,0.8219704032,0.8218414783,0.8247892857,0.8156474233,0.8198221326,0.8208141327,0.01450914145,0.01450915355
18.8,5,2,1.231854796,1.25190866,1.251532078,1.255090952,1.243319154,1.248609304,1.250092149,0.01823735237,0.01823723316
18.8,6,2.4,1.73321116,1.757473946,1.756322026,1.759939671,1.746196747,1.752315044,1.754449487,0.02123832703,0.02123832703
18.8,7,2.8,2.303482294,2.330959558,2.329159975,2.332438469,2.31702137,2.324055672,2.326727152,0.02324485779,0.02324471436
18.8,8,3.2,2.935777187,2.965078831,2.963114262,2.965517044,2.949258804,2.957255363,2.960044861,0.02426767349,0.02426767349
18.8,9,3.6,3.623203754,3.65298605,3.651223183,3.652812481,3.635983467,3.644819498,3.647565126,0.02436137199,0.024361182
18.8,10,4,4.358870983,4.388525009,4.386732101,4.38760376,4.370214939,4.379961967,4.38260746,0.0237364769,0.02373657189
18.8,11,4.4,5.135887146,5.164741039,5.163181782,5.162765503,5.145374298,5.155708313,5.158354282,0.02246713638,0.02246704139
18.8,12,4.8,5.947360516,5.974906445,5.973780632,5.971648216,5.954827785,5.965382099,5.968108654,0.02074813843,0.02074852027
18.8,13,5.2,6.786400318,6.812211037,6.811445236,6.807676792,6.792135715,6.802434444,6.80518055,0.01878023148,0.01878032647
18.8,14,5.6,7.646114349,7.669345379,7.669011593,7.664009571,7.650261402,7.659967899,7.662518978,0.01640462875,0.01640481874
18.8,15,6,8.519611359,8.539589882,8.539906502,8.534141541,8.522293091,8.531285286,8.533443451,0.01383209229,0.01383190136
18.8,16,6.4,9.399999619,9.416099548,9.417534828,9.411234856,9.40132618,9.409362793,9.411111832,0.01111221313,0.01111202221
18.8,17,6.8,10.28038883,10.29252434,10.29465485,10.28802967,10.2802763,10.28760147,10.28861809,0.008229255676,0.008273506537
18.8,18,7.2,11.15388584,11.16191101,11.16489124,11.15777779,11.15230179,11.15878201,11.15913296,0.005247116089,0.005880546756
18.8,19,7.6,12.0135994,12.01753139,12.02126884,12.01392174,12.01041412,12.016119,12.01585102,0.002251625061,0.003525733948
18.8,20,8,12.8526392,12.85267735,12.85693645,12.84941769,12.8479557,12.85228348,12.85185528,-0.0007839202881,0.002519226167
18.8,21,8.4,13.66411304,13.66075706,13.6647253,13.65742779,13.65807247,13.66064167,13.660326,-0.00378704071,0.004033088684
18.8,22,8.8,14.44112873,14.43467426,14.43769169,14.43120766,14.43360806,14.43500328,14.43443775,-0.006690979004,0.006691741757
18.8,23,9.2,15.17679596,15.16772652,15.16935062,15.16379166,15.16778564,15.16835308,15.16740131,-0.009394645691,0.00939445477
18.8,24,9.6,15.86422253,15.85315037,15.85320187,15.84869671,15.8537302,15.85353565,15.85246277,-0.011759758,0.01175956707
18.8,25,10,16.49651718,16.48415565,16.48292923,16.47940826,16.48508835,16.48433685,16.48318291,-0.01333427429,0.01333351154
18.8,26,10.4,17.06678963,17.05389023,17.0519371,17.04915237,17.05527115,17.05368805,17.05278778,-0.01400184631,0.01400184631
18.8,27,10.8,17.56814575,17.55563736,17.55319214,17.55138969,17.5569725,17.55546379,17.5545311,-0.01361465454,0.01361465454
18.8,28,11.2,17.99369431,17.98251724,17.98015785,17.97920418,17.98383141,17.98210716,17.98156357,-0.0121307373,0.0121307373
18.8,29,11.6,18.33654785,18.32768631,18.3254509,18.32538223,18.32877922,18.3272171,18.32690239,-0.009645462036,0.009644699283
18.8,30,12,18.58980942,18.58369446,18.58226204,18.58271217,18.58440208,18.58348465,18.58330917,-0.006500244141,0.006498336792
18.8,31,12.4,18.74659157,18.74332809,18.742836,18.74324417,18.74373627,18.74324799,18.7432785,-0.003313064575,0.003313064575
18.8,32,12.8,18.79999924,18.7994194,18.79943466,18.79948235,18.79969788,18.79955673,18.79951859,-0.0004806518555,0.0004810333194
19.2,0,0,2.755064885e-40,0.0006819870323,0.0006074570119,0.0006528608501,0.0004379227757,0.0005991514772,0.0005958758411,0.0005958758411,0.0005958758411
19.2,1,0.4,0.05454545096,0.05733461305,0.05735356361,0.05773026496,0.05688201636,0.05733253807,0.05732660368,0.002781152725,0.002781148301
19.2,2,0.8,0.2146627456,0.2214049846,0.2212526947,0.2223978788,0.2193418294,0.2207069546,0.2210208625,0.006358116865,0.006358122919
19.2,3,1.2,0.4733137786,0.484279573,0.4845803082,0.4865216911,0.4804712534,0.4830688536,0.4837843478,0.01047056913,0.01047055703
19.2,4,1.6,0.8234604001,0.8388600349,0.8394946456,0.8424406052,0.8334730268,0.8369958997,0.8382528424,0.01479244232,0.01479244232
19.2,5,2,1.258064508,1.277813792,1.278349638,1.282001138,1.270461082,1.274775386,1.276680231,0.01861572266,0.01861569844
19.2,6,2.4,1.770087957,1.793970466,1.793874979,1.79780364,1.784153819,1.78914237,1.791789055,0.02170109749,0.02170109749
19.2,7,2.8,2.352492571,2.379375219,2.378847122,2.38245368,2.367199421,2.372970819,2.376169205,0.02367663383,0.02367668226
19.2,8,3.2,2.998240471,3.026848555,3.026106596,3.028808355,3.01292944,3.01954031,3.022846699,0.02460622787,0.02460617945
19.2,9,3.6,3.700293303,3.729267836,3.728606224,3.730623722,3.714184046,3.721612692,3.724858761,0.0245654583,0.02456560172
19.2,10,4,4.451612949,4.480361938,4.479578972,4.480849266,4.464015961,4.47225666,4.475412846,0.02379989624,0.02379960939
19.2,11,4.4,5.245161057,5.273067951,5.27236414,5.272403717,5.255558014,5.264335155,5.267546177,0.02238512039,0.02238473855
19.2,12,4.8,6.073900223,6.100409985,6.100014687,6.09833765,6.082117081,6.091136932,6.094403267,0.02050304413,0.02050304413
19.2,13,5.2,6.930791855,6.955354691,6.955279827,6.951972961,6.936996937,6.945817947,6.949084282,0.01829242706,0.01829261705
19.2,14,5.6,7.808797836,7.830481052,7.83091116,7.82638216,7.813164234,7.821481228,7.824483395,0.01568555832,0.01568613015
19.2,15,6,8.700880051,8.719124794,8.720086098,8.714800835,8.703454018,8.711256981,8.713744164,0.01286411285,0.0128644947
19.2,16,6.4,9.600000381,9.614236832,9.616251945,9.610103607,9.600954056,9.607901573,9.60988903,0.009888648987,0.009889220819
19.2,17,6.8,10.49911976,10.50915909,10.51183701,10.5053196,10.49840927,10.50460148,10.5058651,0.00674533844,0.007029724307
19.2,18,7.2,11.39120197,11.3969841,11.40040112,11.39335442,11.38885307,11.3942976,11.39477921,0.003577232361,0.004515647888
19.2,19,7.6,12.26920795,12.2707634,12.2748394,12.26755333,12.2651062,12.26970387,12.26959324,0.0003852844238,0.0026878356
19.2,20,8,13.12609959,13.1238699,13.12821865,13.1208744,13.12031841,13.12361622,13.12337971,-0.00271987915,0.003567695618
19.2,21,8.4,13.95483875,13.94931316,13.95311928,13.94632149,13.94768715,13.94924355,13.94913673,-0.005702018738,0.005701827817
19.2,22,8.8,14.74838734,14.73989677,14.74265385,14.7366066,14.73976517,14.74004936,14.73979473,-0.008592605591,0.008592987433
19.2,23,9.2,15.49970627,15.48876476,15.48994541,15.48482513,15.4896183,15.48898888,15.48842907,-0.01127719879,0.01127777062
19.2,24,9.6,16.20175934,16.18896675,16.1884346,16.18446922,16.19022369,16.18886948,16.18819237,-0.01356697083,0.01356658898
19.2,25,10,16.84750748,16.83372116,16.83180046,16.82873535,16.83514214,16.83324623,16.83252907,-0.01497840881,0.01497840881
19.2,26,10.4,17.42991257,17.41582298,17.4132843,17.41088486,17.41749191,17.41504478,17.41450691,-0.01540565491,0.0154067995
19.2,27,10.8,17.94193459,17.92860794,17.92552948,17.92403221,17.92996597,17.92770576,17.92716599,-0.01476860046,0.01476631127
19.2,28,11.2,18.37653923,18.36477089,18.36206627,18.36121559,18.36604309,18.36383438,18.36358643,-0.01295280457,0.01295318641
19.2,29,11.6,18.72668648,18.7174511,18.715065,18.71492577,18.71848106,18.71654892,18.71649551,-0.01019096375,0.01019210834
19.2,30,12,18.9853363,18.97897148,18.97761345,18.97776604,18.97968292,18.97854233,18.97851562,-0.006820678711,0.006821060088
19.2,31,12.4,19.14545441,19.1421032,19.14177704,19.14183426,19.14232826,19.14189339,19.14198685,-0.003467559814,0.003467178438
19.2,32,12.8,19.20000076,19.19920158,19.19956398,19.19951057,19.19946289,19.19947624,19.19944382,-0.0005569458008,0.0005577087286
19.6,0,0,0,0.0006523746997,0.0006217733026,0.0006565004587,0.0004606693983,0.0006332676858,0.0006049171207,0.0006049171207,0.0006049171207
19.6,1,0.4,0.05568181351,0.05861309543,0.05853339285,0.05909072608,0.05805432796,0.05852779001,0.05856386945,0.002882055938,0.002882052911
19.6,2,0.8,0.219134897,0.2258747667,0.2258806378,0.2269583195,0.2240381539,0.2252890915,0.2256081998,0.006473302841,0.006473296788
19.6,3,1.2,0.483174473,0.4938976169,0.4947903454,0.4966735542,0.4907705784,0.4929723442,0.4938209057,0.01064643264,0.01064641494
19.6,4,1.6,0.840615809,0.8556047082,0.8571611047,0.8600974083,0.8512712121,0.8540837169,0.8556435704,0.01502776146,0.01502782106
19.6,5,2,1.28427422,1.303633094,1.305210829,1.308991313,1.297641039,1.300863981,1.303268075,0.01899385452,0.01899383031
19.6,6,2.4,1.806964755,1.83029139,1.831437588,1.835573435,1.822195411,1.825899243,1.82907939,0.02211463451,0.02211465873
19.6,7,2.8,2.401502848,2.427639484,2.42852354,2.432384968,2.417510509,2.421771288,2.425565958,0.02406311035,0.02406311035
19.6,8,3.2,3.060703754,3.088403702,3.08907938,3.092089176,3.076723099,3.081662416,3.085591555,0.02488780022,0.02488780022
19.6,9,3.6,3.777382612,3.805373669,3.805983543,3.808347702,3.792534113,3.798219442,3.802091599,0.02470898628,0.02470908128
19.6,10,4,4.544354916,4.571951866,4.572440147,4.573908329,4.557930946,4.564328671,4.568111897,0.0237569809,0.02375707589
19.6,11,4.4,5.354435444,5.381105423,5.381537914,5.381715775,5.365796089,5.372776508,5.37658596,0.02215051651,0.02215089835
19.6,12,4.8,6.20043993,6.225649357,6.226208687,6.224703789,6.209432602,6.216690063,6.220537186,0.02009725571,0.02009696886
19.6,13,5.2,7.075183392,7.098123074,7.099041939,7.095959187,7.081868172,7.089007854,7.09280014,0.01761674881,0.01761665381
19.6,14,5.6,7.971480846,7.991422176,7.992739677,7.988423347,7.976068497,7.982764721,7.986283302,0.0148024559,0.01480283774
19.6,15,6,8.882147789,8.898545265,8.900194168,8.895088196,8.884597778,8.890991211,8.893883705,0.01173591614,0.0117355343
19.6,16,6.4,9.800000191,9.812395096,9.814853668,9.808603287,9.800457954,9.806207657,9.808504105,0.008503913879,0.008503342047
19.6,17,6.8,10.71785164,10.72570038,10.72890663,10.72214508,10.71637249,10.72143078,10.72291088,0.005059242249,0.005651092622
19.6,18,7.2,11.62851906,11.63197803,11.63577366,11.62850952,11.62519455,11.62957764,11.63020706,0.00168800354,0.003021240234
19.6,19,7.6,12.52481651,12.52392197,12.52825069,12.5206995,12.51957798,12.52310276,12.52311039,-0.001706123352,0.003079605056
19.6,20,8,13.39955997,13.39504528,13.39933491,13.39179039,13.39246368,13.39476585,13.39468098,-0.004878997803,0.004879951477
19.6,21,8.4,14.24556446,14.23780155,14.24134064,14.23463917,14.23698807,14.23764801,14.2376833,-0.007881164551,0.00788097363
19.6,22,8.8,15.05564499,15.04513741,15.04746723,15.04144955,15.04555607,15.04490376,15.04490376,-0.01074123383,0.0107421875
19.6,23,9.2,15.82261753,15.80997944,15.81038952,15.80536747,15.81110096,15.8094244,15.80925179,-0.01336574554,0.01336517371
19.6,24,9.6,16.5392971,16.52496529,16.52353287,16.5197773,16.52648354,16.52401352,16.52375412,-0.01554298401,0.01554260217
19.6,25,10,17.19849777,17.1834507,17.1805439,17.17773819,17.18496132,17.18195915,17.18173027,-0.01676750183,0.01676711999
19.6,26,10.4,17.79303551,17.77800751,17.77451134,17.77228165,17.77955437,17.77615547,17.77610207,-0.01693344116,0.01693344116
19.6,27,10.8,18.31572533,18.30187988,18.29779053,18.29640579,18.30293083,18.29972649,18.29974747,-0.0159778595,0.01597862318
19.6,28,11.2,18.75938416,18.74716759,18.74386024,18.74291992,18.74822807,18.74528694,18.74549294,-0.01389122009,0.01389160194
19.6,29,11.6,19.1168251,19.10738373,19.10458565,19.10430908,19.10812759,19.1056385,19.10600853,-0.0108165741,0.01081619225
19.6,30,12,19.3808651,19.37441444,19.37286377,19.37268448,19.374897,19.37333107,19.37363815,-0.00722694397,0.00722694397
19.6,31,12.4,19.54431725,19.54106331,19.54063988,19.54026413,19.54092407,19.54027176,19.54063034,-0.003686904907,0.003684616182
19.6,32,12.8,19.60000038,19.59917831,19.59965897,19.59942627,19.59928131,19.59915161,19.59933853,-0.0006618499756,0.0006610870478
20,0,0,3.852491777e-40,0.000613771379,0.0006350018084,0.0006758868694,0.0005108881742,0.0006891991943,0.0006249494618,0.0006249494618,0.0006249494618
20,1,0.4,0.05681817979,0.05972938612,0.05974663794,0.06043361872,0.05926951393,0.05973507464,0.05978285149,0.002964671701,0.002964666579
20,2,0.8,0.2236070335,0.2301043868,0.2305143625,0.2315399945,0.2287416458,0.2298774123,0.2301555574,0.006548523903,0.006548526697
20,3,1.2,0.4930351675,0.5034550428,0.5049833059,0.5068653226,0.5011355877,0.5028822422,0.5038642883,0.01082912087,0.01082913298
20,4,1.6,0.8577712774,0.8723322153,0.874802053,0.8777453899,0.8691347241,0.8711535335,0.8730335236,0.01526224613,0.01526230574
20,5,2,1.310483813,1.329273582,1.332044363,1.336001754,1.324908018,1.32694912,1.329835296,0.01935148239,0.01935155317
20,6,2.4,1.843841672,1.86634481,1.869020581,1.873387814,1.860356569,1.862679005,1.866357803,0.0225161314,0.02251608297
20,7,2.8,2.450513124,2.475765705,2.478131771,2.482377291,2.467948437,2.470606804,2.474965811,0.02445268631,0.0244528763
20,8,3.2,3.123167038,3.149914026,3.151989222,3.155521154,3.140692711,3.143808842,3.148385286,0.02521824837,0.02521815337
20,9,3.6,3.85447216,3.881509781,3.883353233,3.88621068,3.871104002,3.874868155,3.879409075,0.02493691444,0.02493700944
20,10,4,4.637096882,4.663745403,4.665332317,4.667125702,4.652087212,4.656460285,4.660950184,0.023853302,0.023853302
20,11,4.4,5.463709831,5.489314556,5.490736008,5.491265774,5.476298332,5.481309891,5.485785484,0.02207565308,0.02207508124
20,12,4.8,6.326979637,6.350990772,6.352402687,6.351335049,6.337079048,6.342387199,6.346838951,0.01985931396,0.01985931396
20,13,5.2,7.219574928,7.24126482,7.24281168,7.240218163,7.227122307,7.232379436,7.236759186,0.01718425751,0.0171843525
20,14,5.6,8.134163857,8.15282917,8.154587746,8.150784492,8.13938427,8.144257545,8.148368835,0.01420497894,0.01420478802
20,15,6,9.063416481,9.078443527,9.080345154,9.075716019,9.066215515,9.070954323,9.074335098,0.01091861725,0.01091842633
20,16,6.4,10,10.01093578,10.01347923,10.00748539,10.00046921,10.00478172,10.00742912,0.007429122925,0.00743026752
20,17,6.8,10.93658352,10.94289207,10.94604778,10.93942165,10.93489742,10.9386034,10.94037247,0.003788948059,0.004463386722
20,18,7.2,11.86583614,11.86772633,11.87124443,11.86412811,11.86211681,11.86521149,11.86608601,0.0002498626709,0.002670097398
20,19,7.6,12.78042507,12.77796459,12.7817812,12.77441311,12.7746954,12.77690887,12.77715302,-0.00327205658,0.003814887954
20,20,8,13.67302036,13.66693592,13.67052841,13.66329288,13.66531372,13.66635799,13.66648579,-0.006534576416,0.006534576416
20,21,8.4,14.53629017,14.52697563,14.5296917,14.52356815,14.5270319,14.52652931,14.52675915,-0.009531021118,0.009530830197
20,22,8.8,15.36290359,15.35098648,15.35235119,15.34697342,15.35213375,15.35026264,15.35054207,-0.01236152649,0.01236209832
20,23,9.2,16.14552689,16.13162994,16.13097572,16.12665558,16.13341522,16.1303997,16.13061523,-0.01491165161,0.01491165161
20,24,9.6,16.87683296,16.86153221,16.85882187,16.85585403,16.86360741,16.85972595,16.85990715,-0.01692581177,0.0169246681
20,25,10,17.54948616,17.53383636,17.52949524,17.52757263,17.5357151,17.53125381,17.53157425,-0.01791191101,0.01791152917
20,26,10.4,18.15615845,18.14096642,18.13592911,18.13455009,18.14260674,18.13785744,18.13838196,-0.01777648926,0.01777648926
20,27,10.8,18.68951607,18.67582321,18.67032814,18.66970444,18.67694473,18.672369,18.67303467,-0.01648139954,0.01648216322
20,28,11.2,19.14222908,19.13061523,19.12587166,19.12554169,19.13151169,19.1273632,19.12817955,-0.01404953003,0.01404838543
20,29,11.6,19.50696564,19.49837494,19.49433327,19.49459267,19.49888039,19.49537277,19.49631119,-0.01065444946,0.01065483131
20,30,12,19.77639389,19.77099037,19.76833916,19.76853561,19.77124596,19.76876259,19.76957321,-0.006820678711,0.006819152739
20,31,12.4,19.94318199,19.94098282,19.93973351,19.93960953,19.9407444,19.93932724,19.94007874,-0.003103256226,0.00310249324
20,32,12.8,20,20.00035858,20.00004387,20.00025558,20.00031662,19.99951744,20.00009918,9.918212891e-05,0.0002914428769
20.4,0,0,-2.295887404e-41,0.0005927234888,0.0006589442492,0.0006708204746,0.0005652196705,0.0007641725242,0.0006503760815,0.0006503760815,0.0006503760815
20.4,1,0.4,0.05795454234,0.06081860885,0.06095417589,0.06154508516,0.06049316376,0.06094941124,0.06095208973,0.002997547388,0.00299754669
20.4,2,0.8,0.22807917,0.2343024611,0.2351281792,0.2362293005,0.2334225774,0.2344615906,0.2347088158,0.006629645824,0.006629651878
20.4,3,1.2,0.5028958917,0.5129149556,0.5150945187,0.5170075893,0.5114463568,0.512745738,0.5138418078,0.01094591618,0.01094594039
20.4,4,1.6,0.8749266863,0.8888983727,0.8923415542,0.8951541185,0.886924386,0.8881705999,0.8902977705,0.01537108421,0.0153711196
20.4,5,2,1.336693525,1.354674816,1.358747244,1.362655997,1.352004886,1.352940559,1.356204748,0.01951122284,0.01951117441
20.4,6,2.4,1.88071847,1.902106643,1.90641439,1.910884023,1.898292661,1.89934814,1.903409243,0.02269077301,0.02269070223
20.4,7,2.8,2.499523401,2.523517609,2.527513027,2.531948566,2.518119097,2.519305944,2.524080753,0.02455735207,0.02455744706
20.4,8,3.2,3.18563056,3.210989237,3.214611292,3.218711853,3.204351187,3.205796719,3.2108922,0.02526164055,0.02526149713
20.4,9,3.6,3.93156147,3.957113743,3.960417032,3.963616133,3.949290276,3.951303959,3.956348419,0.02478694916,0.02478675917
20.4,10,4,4.729838848,4.754929543,4.757875919,4.760036469,4.745773315,4.748365402,4.753396034,0.02355718613,0.02355728112
20.4,11,4.4,5.572983742,5.596845627,5.599537849,5.600598812,5.58626461,5.589595795,5.594568729,0.02158498764,0.02158479765
20.4,12,4.8,6.453518867,6.475588322,6.478168964,6.477538586,6.464129448,6.467821598,6.472649574,0.01913070679,0.0191305168
20.4,13,5.2,7.363966465,7.383608818,7.386104584,7.383944988,7.371722698,7.375461578,7.380167961,0.01620149612,0.01620206796
20.4,14,5.6,8.296847343,8.313339233,8.315923691,8.312514305,8.301973343,8.305458069,8.30984211,0.01299476624,0.01299438439
20.4,15,6,9.244685173,9.257375717,9.259939194,9.255579948,9.247031212,9.250576973,9.2541008,0.009415626526,0.009415435605
20.4,16,6.4,10.19999981,10.20838737,10.21150112,10.20576096,10.19966125,10.20299911,10.20566177,0.005661964417,0.005797577091
20.4,17,6.8,11.1553154,11.15895844,11.16255379,11.1560154,11.15253162,11.15543842,11.15709877,0.001783370972,0.00289764395
20.4,18,7.2,12.10315228,12.10225105,12.10605145,12.09888649,12.09812355,12.10045624,12.10115337,-0.001998901367,0.003158187959
20.4,19,7.6,13.03603363,13.03076077,13.03462315,13.02739334,13.02882576,13.03029346,13.03038025,-0.005653381348,0.005654335022
20.4,20,8,13.94648075,13.93749142,13.9409914,13.93394375,13.93714237,13.93756294,13.93742657,-0.00905418396,0.009054374881
20.4,21,8.4,14.82701588,14.81477642,14.81729698,14.8114233,14.81595325,14.814991,14.814888,-0.01212787628,0.01212768536
20.4,22,8.8,15.67016125,15.65539455,15.65641594,15.65145302,15.65752411,15.65513611,15.65518475,-0.01497650146,0.01497650146
20.4,23,9.2,16.4684391,16.4517765,16.45068932,16.44707489,16.45449829,16.45089722,16.45098686,-0.01745223999,0.01745185815
20.4,24,9.6,17.21436882,17.19652939,17.19322777,17.19099998,17.19944572,17.19492722,17.1950264,-0.01934242249,0.01934280433
20.4,25,10,17.90047646,17.88260841,17.877491,17.87645721,17.88509941,17.87996483,17.88032532,-0.02015113831,0.02015228197
20.4,26,10.4,18.51928139,18.50224876,18.49635696,18.49578667,18.50424957,18.49895668,18.49951935,-0.01976203918,0.01976165734
20.4,27,10.8,19.06330681,19.04803658,19.04184532,19.04205322,19.04950142,19.044384,19.0451622,-0.01814460754,0.0181427002
20.4,28,11.2,19.52507401,19.51231384,19.50681114,19.50721931,19.51327515,19.50873566,19.50967026,-0.01540374756,0.01540298481
20.4,29,11.6,19.89710426,19.88757324,19.88298225,19.88371277,19.88810349,19.88444138,19.88536453,-0.01173973083,0.01174163818
20.4,30,12,20.17192078,20.16576767,20.16266823,20.16319084,20.16600037,20.1634922,20.16422462,-0.007696151733,0.007696914487
20.4,31,12.4,20.34204483,20.33906174,20.33767319,20.33755302,20.33898163,20.33764458,20.33818436,-0.003860473633,0.003861999605
20.4,32,12.8,20.39999962,20.3997097,20.39928246,20.39946556,20.39975739,20.39911842,20.39946556,-0.0005340576172,0.0005329131964
20.8,0,0,-7.347007848e-41,0.0005926787853,0.0006791837513,0.0006551742554,0.0006283335388,0.0008443240076,0.0006799388793,0.0006799388793,0.0006799388793
20.8,1,0.4,0.05909090489,0.06188848987,0.06216093153,0.06267920136,0.06172919646,0.0621688962,0.06212534383,0.003034438938,0.003034438239
20.8,2,0.8,0.2325513065,0.238489449,0.2397513539,0.2408948988,0.2381094843,0.238984704,0.239245981,0.006694674492,0.006694671698
20.8,3,1.2,0.5127565861,0.5223150253,0.5252046585,0.5270153284,0.5217713118,0.5226073861,0.5237827301,0.01102614403,0.01102615613
20.8,4,1.6,0.8920820951,0.9053741693,0.9099040031,0.9125168324,0.9047318697,0.9052873254,0.9075628519,0.01548075676,0.01548074465
20.8,5,2,1.362903237,1.379984736,1.385477781,1.389210582,1.379098296,1.378999114,1.382554173,0.01965093613,0.01965086535
20.8,6,2.4,1.917595267,1.93779242,1.943848491,1.948262453,1.936221242,1.936037898,1.940432549,0.02283728123,0.0228372328
20.8,7,2.8,2.548533678,2.571170092,2.576962948,2.581544399,2.568290234,2.568166971,2.573226929,0.02469325066,0.02469325066
20.8,8,3.2,3.248093843,3.271970272,3.277332067,3.281642914,3.26800704,3.267958164,3.273382187,0.02528834343,0.02528824843
20.8,9,3.6,4.00865078,4.032622814,4.037602425,4.041167736,4.027488232,4.02794838,4.033366203,0.02471542358,0.02471513674
20.8,10,4,4.822580814,4.845983028,4.850566387,4.853231907,4.839457512,4.840537548,4.845955849,0.02337503433,0.0233744625
20.8,11,4.4,5.682258129,5.704267979,5.708525181,5.710107803,5.696232796,5.69818306,5.703463554,0.02120542526,0.02120523527
20.8,12,4.8,6.580058575,6.600106716,6.604159832,6.604114532,6.591178894,6.593639851,6.598639488,0.01858091354,0.01858139038
20.8,13,5.2,7.508357525,7.525876045,7.529652119,7.528143406,7.516336441,7.518975258,7.523797035,0.01543951035,0.0154391285
20.8,14,5.6,8.45953083,8.473765373,8.477556229,8.474653244,8.464570999,8.467236519,8.47155571,0.01202487946,0.01202564221
20.8,15,6,9.425952911,9.436226845,9.43986702,9.43595314,9.427853584,9.430820465,9.434144974,0.008192062378,0.008191299625
20.8,16,6.4,10.39999962,10.40579796,10.40989017,10.40464401,10.39890003,10.40181828,10.40421009,0.004210472107,0.004650306888
20.8,17,6.8,11.37404728,11.37502384,11.37948227,11.37330532,11.37022972,11.37295055,11.37419796,0.000150680542,0.002413559007
20.8,18,7.2,12.34046936,12.33678532,12.34130955,12.33450127,12.33418369,12.33645725,12.33664703,-0.00382232666,0.00415802002
20.8,19,7.6,13.29164219,13.28356647,13.28795052,13.28103638,13.28300762,13.28453922,13.28402138,-0.007620811462,0.007622146513
20.8,20,8,14.21994114,14.20808506,14.21199036,14.20554829,14.20903778,14.20966911,14.20886517,-0.01107597351,0.01107501984
20.8,21,8.4,15.11774158,15.10265923,15.10547161,15.10019684,15.1049366,15.10438538,15.10352898,-0.01421260834,0.01421165466
20.8,22,8.8,15.9774189,15.95990467,15.96108055,15.95696163,15.96299744,15.96110535,15.96040916,-0.01700973511,0.01700897142
20.8,23,9.2,16.79134941,16.77206612,16.77103996,16.7685585,16.77566719,16.77246666,16.77196121,-0.01938819885,0.01938972436
20.8,24,9.6,17.55190659,17.53173065,17.52831268,17.52739143,17.53537369,17.53124428,17.5308094,-0.02109718323,0.02109603956
20.8,25,10,18.25146675,18.2315731,18.22620392,18.22646332,18.23458099,18.22984886,18.22973442,-0.02173233032,0.02173271216
20.8,26,10.4,18.88240433,18.86372757,18.85749817,18.85825729,18.86599922,18.86125183,18.8613472,-0.02105712891,0.02105751075
20.8,27,10.8,19.43709755,19.42050362,19.41411018,19.41548347,19.42218208,19.4176178,19.41798019,-0.01911735535,0.01911811903
20.8,28,11.2,19.90791702,19.8942318,19.88851357,19.88995552,19.89518356,19.8913784,19.89185333,-0.01606369019,0.01606445387
20.8,29,11.6,20.28724289,20.27702522,20.27242279,20.27379036,20.27747536,20.27473068,20.27508926,-0.01215362549,0.01215400733
20.8,30,12,20.56744957,20.56076622,20.557827,20.55856705,20.56091118,20.55941963,20.55949783,-0.00795173645,0.007951354608
20.8,31,12.4,20.74090958,20.7374115,20.73642921,20.73624039,20.73738289,20.73724174,20.73694229,-0.003967285156,0.003968429752
20.8,32,12.8,20.79999924,20.79932976,20.79932785,20.79927635,20.79936981,20.79992104,20.7994442,-0.0005550384521,0.0005542755243
21.2,0,0,6.429157354e-42,0.0005944855511,0.0006927661598,0.000651948154,0.0006949417293,0.0008296146989,0.0006927512586,0.0006927512586,0.0006927512586
21.2,1,0.4,0.06022727117,0.06296186894,0.06334908307,0.06381257623,0.06297627836,0.0633604303,0.06329204142,0.003064770252,0.003064776305
21.2,2,0.8,0.2370234579,0.2426828444,0.2443459928,0.2455269992,0.2428121567,0.2434075773,0.243755132,0.006731674075,0.00673165638
21.2,3,1.2,0.5226172805,0.531699121,0.5352413654,0.5369951725,0.5321184397,0.5326386094,0.5337384939,0.01112121344,0.01112126093
21.2,4,1.6,0.909237504,0.921823442,0.9273988605,0.92985636,0.9225822687,0.9223562479,0.9248034358,0.0155659318,0.0155659318
21.2,5,2,1.38911283,1.405268788,1.4121207,1.415739179,1.40622735,1.404993176,1.408869743,0.01975691319,0.01975700818
21.2,6,2.4,1.954472184,1.973485827,1.981174231,1.985581279,1.974181414,1.972477436,1.977380037,0.02290785313,0.02290785313
21.2,7,2.8,2.597543955,2.618815899,2.626314163,2.631091595,2.618513823,2.616909504,2.622328997,0.02478504181,0.02478504181
21.2,8,3.2,3.310557127,3.332955837,3.339976311,3.34450078,3.33173418,3.329910755,3.33581543,0.02525830269,0.02525844611
21.2,9,3.6,4.085740566,4.108149052,4.114705563,4.118683338,4.105782509,4.104397774,4.110342979,0.02460241318,0.02460308
21.2,10,4,4.915322781,4.937058449,4.943192005,4.946371555,4.933240891,4.932262421,4.938425064,0.02310228348,0.02310228348
21.2,11,4.4,5.79153204,5.811742783,5.817485809,5.819571972,5.806334972,5.80634737,5.812296867,0.02076482773,0.02076454088
21.2,12,4.8,6.706598282,6.724711418,6.730160236,6.730681419,6.718379974,6.718749523,6.724536896,0.01793861389,0.01793823205
21.2,13,5.2,7.652749062,7.668244839,7.673254013,7.672307491,7.661122322,7.662004471,7.667387486,0.01463842392,0.01463756524
21.2,14,5.6,8.622214317,8.634309769,8.639247894,8.636784554,8.627345085,8.62857914,8.633253098,0.01103878021,0.01103897113
21.2,15,6,9.607221603,9.615225792,9.619903564,9.616322517,9.608899117,9.610468864,9.614164352,0.006942749023,0.006942367647
21.2,16,6.4,10.60000038,10.60339737,10.60835457,10.60355091,10.59838486,10.60028839,10.6027956,0.002795219421,0.003441047622
21.2,17,6.8,11.59277821,11.59130096,11.59653282,11.59068394,11.58821201,11.59013271,11.59137249,-0.001405715942,0.002907562302
21.2,18,7.2,12.57778549,12.57155418,12.57673931,12.57021713,12.57054615,12.57216644,12.57224464,-0.005540847778,0.005540847778
21.2,19,7.6,13.54725075,13.53663731,13.54148674,13.53477764,13.5375185,13.53840637,13.5377655,-0.009485244751,0.009485435672
21.2,20,8,14.49340153,14.47898006,14.48319721,14.47726917,14.48128796,14.48146725,14.48044014,-0.01296138763,0.01296119671
21.2,21,8.4,15.40846729,15.39088535,15.39391422,15.38913918,15.39428234,15.3934269,15.39232922,-0.01613807678,0.01613769494
21.2,22,8.8,16.28467751,16.26479721,16.26598167,16.26267815,16.26886559,16.26704979,16.26587486,-0.01880264282,0.01880302466
21.2,23,9.2,17.11425972,17.09277344,17.09167862,17.09021187,17.09724998,17.09391594,17.09316635,-0.02109336853,0.02109375037
21.2,24,9.6,17.88944244,17.86735916,17.8637352,17.86403656,17.87173462,17.86740112,17.86685371,-0.02258872986,0.0225891117
21.2,25,10,18.60245514,18.58098221,18.57524872,18.5766983,18.58452034,18.57961464,18.57941246,-0.02304267883,0.02304229699
21.2,26,10.4,19.24552727,19.22566032,19.2189312,19.22101593,19.22821808,19.22318649,19.22340393,-0.02212333679,0.0221248623
21.2,27,10.8,19.81088638,19.79345512,19.78668976,19.789217,19.79535866,19.79040527,19.79102516,-0.01986122131,0.01986122131
21.2,28,11.2,20.29076195,20.2766552,20.27053261,20.27298737,20.27761078,20.2735405,20.27426529,-0.01649665833,0.01649665833
21.2,29,11.6,20.67738342,20.66700172,20.66218376,20.66415977,20.66739082,20.6643734,20.6650219,-0.01236152649,0.01236152649
21.2,30,12,20.96297646,20.95628738,20.95334053,20.95421028,20.95638466,20.95447922,20.9549408,-0.00803565979,0.008036041632
21.2,31,12.4,21.13977242,21.13629723,21.13554764,21.1352005,21.13637161,21.13580513,21.13584328,-0.003929138184,0.003927993588
21.2,32,12.8,21.20000076,21.19948196,21.1996994,21.19932938,21.19958305,21.19975662,21.1995697,-0.000431060791,0.0004306793271
21.6,0,0,-1.120394174e-40,0.0005924515426,0.0007272399962,0.0006687529385,0.0006911531091,0.0008712168783,0.0007101629162,0.0007101629162,0.0007101629162
21.6,1,0.4,0.06136363372,0.06403455138,0.06452706456,0.06492516398,0.06417992711,0.06447377801,0.0644280985,0.003064464778,0.003064463381
21.6,2,0.8,0.2414955944,0.2468770146,0.2488905787,0.250082016,0.2475664169,0.2478262484,0.2482484579,0.006752863526,0.006752860732
21.6,3,1.2,0.5324779749,0.5410773754,0.5451873541,0.5469212532,0.5424383879,0.5424252748,0.5436099172,0.01113194227,0.01113195438
21.6,4,1.6,0.9263929725,0.9382610917,0.9447580576,0.9470893741,0.9404482245,0.9395267367,0.9420167208,0.0156237483,0.01562372409
21.6,5,2,1.415322542,1.430543184,1.438621521,1.442192912,1.433262229,1.43107152,1.435138345,0.01981580257,0.01981573179
21.6,6,2.4,1.991348982,2.009179354,2.018275261,2.022775412,2.012017965,2.009076118,2.014264822,0.02291584015,0.02291584015
21.6,7,2.8,2.646554232,2.666452408,2.675424576,2.680525541,2.668588877,2.665475368,2.671293259,0.02473902702,0.02473912202
21.6,8,3.2,3.373020411,3.393927574,3.402342319,3.407178164,3.39524889,3.39208889,3.398157597,0.02513718605,0.02513675764
21.6,9,3.6,4.162829876,4.183662415,4.191503048,4.196058273,4.183853149,4.181022644,4.187220097,0.02439022064,0.02439003065
21.6,10,4,5.00806427,5.028119087,5.03545332,5.039339066,5.026799679,5.024429321,5.030827999,0.0227637291,0.02276382409
21.6,11,4.4,5.900806427,5.919207573,5.926083088,5.928913116,5.916256428,5.914696217,5.921030998,0.02022457123,0.02022485808
21.6,12,4.8,6.833137989,6.849302292,6.855762005,6.857098103,6.845261097,6.84414053,6.85031271,0.01717472076,0.01717481576
21.6,13,5.2,7.797140598,7.810591698,7.816449165,7.816380978,7.805635929,7.804962635,7.81080389,0.01366329193,0.01366348285
21.6,14,5.6,8.784897804,8.794826508,8.800484657,8.798827171,8.789770126,8.789546967,8.794691086,0.009793281555,0.009793281555
21.6,15,6,9.788489342,9.794192314,9.799480438,9.796622276,9.789610863,9.789884567,9.793958664,0.005469322205,0.005468749907
21.6,16,6.4,10.80000019,10.80097485,10.80621815,10.80243874,10.7975359,10.79811573,10.80105591,0.001055717468,0.002795982407
21.6,17,6.8,11.81151009,11.80754662,11.81299496,11.80809021,11.80581093,11.80652523,11.80819416,-0.003315925598,0.003910446074
21.6,18,7.2,12.81510258,12.80630398,12.81156731,12.80604267,12.80648232,12.80679893,12.80743885,-0.007663726807,0.007663535886
21.6,19,7.6,13.80285931,13.78966999,13.79438972,13.78868866,13.79158592,13.79138565,13.79114342,-0.01171588898,0.01171531714
21.6,20,8,14.76686192,14.74985886,14.75370121,14.74913502,14.75309086,14.75222778,14.75160217,-0.01525974274,0.0152591709
21.6,21,8.4,15.69919395,15.67908669,15.6816349,15.67835426,15.68317032,15.68175602,15.68080139,-0.01839256287,0.01839351654
21.6,22,8.8,16.59193611,16.56966591,16.57011223,16.56869888,16.57422829,16.57172585,16.57088661,-0.02104949951,0.02104988135
21.6,23,9.2,17.43717003,17.41346931,17.41152573,17.41209602,17.41832161,17.41427803,17.41393661,-0.0232334137,0.02323188819
21.6,24,9.6,18.22698021,18.20295715,18.19838715,18.20106316,18.20749664,18.2027607,18.20253372,-0.02444648743,0.02444725111
21.6,25,10,18.95344543,18.9303875,18.92348289,18.92730522,18.93391228,18.92846107,18.92870903,-0.02473640442,0.02473564073
21.6,26,10.4,19.60865021,19.58758736,19.57948303,19.5842495,19.58991623,19.58446121,19.58513832,-0.0235118866,0.02351074293
21.6,27,10.8,20.18467712,20.16640282,20.1583519,20.16338539,20.16790771,20.16292191,20.16379356,-0.02088356018,0.02088317834
21.6,28,11.2,20.67360687,20.65908241,20.65162849,20.65645218,20.6595211,20.65542793,20.65642166,-0.01718521118,0.0171844475
21.6,29,11.6,21.06752205,21.0569725,21.05103111,21.05500031,21.0567646,21.05373383,21.05469894,-0.01282310486,0.01282157935
21.6,30,12,21.35850525,21.3518219,21.3479557,21.35028458,21.35130882,21.34951782,21.35017776,-0.008327484131,0.008327484131
21.6,31,12.4,21.53863716,21.53520775,21.53372383,21.53463364,21.53484535,21.53433609,21.53454971,-0.00408744812,0.004087829497
21.6,32,12.8,21.60000038,21.5996666,21.59913826,21.59983826,21.59929657,21.59914589,21.59941673,-0.0005836486816,0.0005832671886
22,0,0,1.836709923e-40,0.0005940943956,0.0007489323616,0.0007275231183,0.0006707794964,0.0009014941752,0.0007285646861,0.0007285646861,0.0007285646861
22,1,0.4,0.06249999627,0.06510429084,0.06571176648,0.06606394053,0.06538681686,0.06558816135,0.06557099521,0.003070998937,0.003070998937
22,2,0.8,0.2459677309,0.2510744929,0.2534205317,0.2545920908,0.252343148,0.2523351312,0.2527530789,0.006785348058,0.006785348058
22,3,1.2,0.5423387289,0.5504055619,0.5551322103,0.5567581654,0.5527754426,0.5522119403,0.5534566641,0.01111793518,0.01111793518
22,4,1.6,0.9435483813,0.954628706,0.9621260762,0.9644283056,0.9583415389,0.9567571878,0.959256351,0.01570796967,0.01570798084
22,5,2,1.441532254,1.455728054,1.465163589,1.468528032,1.460290909,1.457550168,1.461452127,0.01991987228,0.0199198965
22,6,2.4,2.028225899,2.044775963,2.055379391,2.059677601,2.049844503,2.046277761,2.051191092,0.02296519279,0.02296514437
22,7,2.8,2.695564508,2.713962793,2.724552393,2.729458094,2.718663454,2.714608192,2.720248938,0.02468442917,0.0246844776
22,8,3.2,3.435483932,3.454731226,3.464732647,3.469781637,3.458739519,3.454629183,3.46052289,0.0250389576,0.02503890917
22,9,3.6,4.239919186,4.258964062,4.268371582,4.273346424,4.261915684,4.257919312,4.264103413,0.02418422699,0.02418422699
22,10,4,5.100806236,5.118919373,5.127783775,5.132148743,5.120347023,5.116843224,5.123208523,0.02240228653,0.02240219153
22,11,4.4,6.010080814,6.026393414,6.034753799,6.03806591,6.026185513,6.02350378,6.029780388,0.01969957352,0.01969966851
22,12,4.8,6.959677219,6.973591328,6.981400967,6.983256817,6.972125053,6.969791889,6.976033211,0.01635599136,0.01635599136
22,13,5.2,7.941532135,7.952598572,7.959700108,7.960121155,7.95016861,7.948105335,7.954138756,0.01260662079,0.01260662079
22,14,5.6,8.947580338,8.954947472,8.961740494,8.960530281,8.952205658,8.95057869,8.955999374,0.008419036865,0.008420181461
22,15,6,9.969758034,9.972743034,9.979064941,9.976623535,9.970346451,9.969075203,9.973570824,0.003812789917,0.004085731693
22,16,6.4,11,10.99810314,11.00412655,11.00094891,10.99674892,10.99574757,10.99913502,-0.000864982605,0.002895164536
22,17,6.8,12.03024197,12.02329445,12.029459,12.02517986,12.02349186,12.02253914,12.02479267,-0.005449295044,0.005449104123
22,18,7.2,13.05241966,13.04054546,13.04641533,13.04154873,13.0424881,13.04132175,13.0424633,-0.009956359863,0.009955788031
22,19,7.6,14.05846786,14.04214287,14.04728127,14.04253769,14.04572296,14.04387093,14.04431152,-0.01415634155,0.01415672339
22,20,8,15.0403223,15.02015114,15.02422905,15.02068043,15.02497768,15.02252007,15.02251148,-0.01781082153,0.01781063154
22,21,8.4,15.98991966,15.96668339,15.96940041,15.96727753,15.97214031,15.96917725,15.96893597,-0.02098369598,0.02098388597
22,22,8.8,16.89919281,16.87392807,16.87428093,16.87438965,16.87971878,16.87543106,16.87554932,-0.02364349365,0.02364311181
22,23,9.2,17.76008034,17.73353004,17.73141479,17.73369789,17.7395134,17.73400307,17.73443222,-0.02564811707,0.02564849891
22,24,9.6,18.56451607,18.53792,18.53305626,18.53764153,18.54335403,18.53735542,18.53786659,-0.0266494751,0.02665061876
22,25,10,19.30443573,19.27911568,19.27178001,19.27777672,19.28344917,19.27674675,19.27777481,-0.02666091919,0.02666206285
22,26,10.4,19.97177505,19.94882584,19.94010735,19.94693756,19.95179176,19.94524002,19.94657898,-0.02519607544,0.02519454993
22,27,10.8,20.55846786,20.53864861,20.53007889,20.53698158,20.54062271,20.53505898,20.53627777,-0.02219009399,0.02218971215
22,28,11.2,21.0564518,21.04078293,21.03276634,21.03946686,21.04164696,21.03710747,21.03835487,-0.01809692383,0.01809768751
22,29,11.6,21.45766068,21.44628334,21.43989754,21.44527626,21.44635582,21.44337845,21.44423866,-0.01342201233,0.01342239417
22,30,12,21.75403214,21.74667168,21.74260712,21.74560165,21.74646759,21.74492264,21.74525452,-0.008777618408,0.00877800025
22,31,12.4,21.9375,21.93344116,21.93187714,21.93306732,21.93355179,21.9329319,21.93297195,-0.004528045654,0.004526138306
22,32,12.8,22,21.99912453,21.99859428,21.99921799,21.99927902,21.99909019,21.99906158,-0.0009384155273,0.0009387970204
22.4,0,0,-5.605193857e-45,0.0005958024412,0.000698748976,0.0008165687323,0.000624909997,0.0007647946477,0.0007001649356,0.0007001649356,0.0007001649356
22.4,1,0.4,0.06363636255,0.06618124992,0.06694940478,0.06723286211,0.06661005318,0.06664393097,0.06672349572,0.003087133169,0.003087137593
22.4,2,0.8,0.2504398823,0.2552802563,0.2579609454,0.2590299249,0.2570709586,0.2566850781,0.2572054267,0.006765544415,0.006765550468
22.4,3,1.2,0.5521994233,0.5597392321,0.5651878715,0.5665712953,0.5629869103,0.5620030165,0.5632976294,0.01109820604,0.01109824143
22.4,4,1.6,0.9607037902,0.9710124135,0.9794732928,0.9816983938,0.976095736,0.9739119411,0.9764383435,0.01573455334,0.01573456451
22.4,5,2,1.467741966,1.4809407,1.491710663,1.494720697,1.487202644,1.483871579,1.487689257,0.01994729042,0.01994729042
22.4,6,2.4,2.065102577,2.080432177,2.092635393,2.096602201,2.087481499,2.0832479,2.088079929,0.02297735214,0.02297725715
22.4,7,2.8,2.744574785,2.761554956,2.773867846,2.778384924,2.768571854,2.763738155,2.769223452,0.02464866638,0.02464876138
22.4,8,3.2,3.497947216,3.515622854,3.527464867,3.532399416,3.521978378,3.516878128,3.522868633,0.02492141724,0.02492151223
22.4,9,3.6,4.317008972,4.334377766,4.345594883,4.350560188,4.339853287,4.3346138,4.34100008,0.02399110794,0.02399101295
22.4,10,4,5.193548203,5.209850311,5.220562458,5.225007534,5.213730812,5.209082127,5.215646744,0.02209854126,0.02209844626
22.4,11,4.4,6.119354725,6.133732319,6.144015789,6.147367477,6.135930061,6.132091522,6.138627529,0.01927280426,0.01927270927
22.4,12,4.8,7.086216927,7.09806633,7.107530117,7.109597683,7.098781586,7.095515728,7.101898193,0.01568126678,0.01568136178
22.4,13,5.2,8.085924149,8.094804764,8.103468895,8.104288101,8.094573975,8.091409683,8.097707748,0.01178359985,0.01178493537
22.4,14,5.6,9.110263824,9.115303993,9.12334156,9.122502327,9.114559174,9.111674309,9.117476463,0.007212638855,0.007212447934
22.4,15,6,10.15102673,10.15155983,10.15930367,10.15709019,10.15096474,10.14851952,10.15348816,0.002461433411,0.003488540649
22.4,16,6.4,11.19999981,11.19551945,11.20279789,11.19989395,11.19586945,11.19356918,11.19753075,-0.002469062805,0.003589057829
22.4,17,6.8,12.24897385,12.23936272,12.24666309,12.24276924,12.24113178,12.23849773,12.24168587,-0.007287979126,0.0072889328
22.4,18,7.2,13.28973579,13.27513599,13.28194904,13.27759361,13.27842617,13.27566624,13.27775383,-0.01198196411,0.01198158227
22.4,19,7.6,14.31407642,14.29498768,14.30104446,14.29707718,14.29990101,14.29630756,14.29786396,-0.01621246338,0.01621284522
22.4,20,8,15.31378269,15.29085827,15.29572487,15.29310322,15.29685593,15.29251289,15.29381084,-0.01997184753,0.01997165754
22.4,21,8.4,16.28064537,16.25473404,16.25791359,16.25717163,16.26120758,16.25608063,16.25742149,-0.02322387695,0.02322387695
22.4,22,8.8,17.20645142,17.17867279,17.17928505,17.18099976,17.18524551,17.17915154,17.18066978,-0.02578163147,0.02578048781
22.4,23,9.2,18.08299065,18.0541172,18.05211067,18.05620956,18.06069565,18.0537529,18.05537796,-0.02761268616,0.02761344984
22.4,24,9.6,18.90205193,18.87341881,18.86880493,18.87520409,18.87926865,18.87158012,18.87365723,-0.0283946991,0.02839660645
22.4,25,10,19.65542603,19.62841606,19.6213398,19.62935066,19.63294983,19.62487602,19.62738609,-0.02803993225,0.02803955041
22.4,26,10.4,20.33489799,20.31065178,20.30213356,20.31072235,20.31364059,20.3059845,20.30862808,-0.02626991272,0.02627143823
22.4,27,10.8,20.93225861,20.91153145,20.90302849,20.91174889,20.91333008,20.90709305,20.90934753,-0.02291107178,0.02291221544
22.4,28,11.2,21.43929672,21.42315102,21.41519356,21.42361259,21.42372704,21.41892052,21.42092133,-0.01837539673,0.01837577857
22.4,29,11.6,21.84780121,21.83627129,21.8300972,21.8367157,21.83588409,21.83288765,21.83436966,-0.01343154907,0.01343002357
22.4,30,12,22.14956093,22.14221001,22.13841629,22.1421299,22.14148903,22.13988113,22.14082336,-0.008737564087,0.008735656738
22.4,31,12.4,22.33636284,22.33236313,22.33115578,22.33272362,22.33208275,22.33148575,22.33196449,-0.004398345947,0.004400634672
22.4,32,12.8,22.39999962,22.39929581,22.39910126,22.39986038,22.39925766,22.3990593,22.39931679,-0.0006828308105,0.0006847381592
22.8,0,0,-9.183549616e-41,0.0006127990782,0.0006737336516,0.0007965601981,0.0006379000843,0.0006834734231,0.0006808933103,0.0006808933103,0.0006808933103
22.8,1,0.4,0.06477272511,0.06726388633,0.06815436482,0.06809641421,0.06782726198,0.06775277853,0.06781893969,0.003046214581,0.003046215978
22.8,2,0.8,0.2549120188,0.2594639659,0.2625673413,0.2629639208,0.2617954612,0.2611381412,0.261585772,0.006673753262,0.006673747208
22.8,3,1.2,0.5620601177,0.5690335631,0.5751649737,0.5758607388,0.5731667876,0.5717374682,0.5729926825,0.01093256474,0.01093258895
22.8,4,1.6,0.977859199,0.9873527884,0.9967637062,0.9978574514,0.9937985539,0.9907197356,0.9932984114,0.01543921232,0.01543924771
22.8,5,2,1.493951559,1.506078124,1.518197417,1.519901276,1.514005542,1.509713769,1.513579249,0.01962769032,0.0196276661
22.8,6,2.4,2.101979494,2.116037607,2.129806757,2.132257462,2.125076771,2.119878054,2.124611378,0.02263188362,0.02263183519
22.8,7,2.8,2.793585062,2.809082747,2.823116064,2.825987577,2.818500757,2.812274933,2.817792416,0.02420735359,0.02420735359
22.8,8,3.2,3.5604105,3.576422453,3.59002161,3.593063354,3.585301161,3.578465939,3.584655046,0.02424454689,0.02424440347
22.8,9,3.6,4.394098282,4.409686089,4.422748089,4.425693035,4.417931557,4.410768032,4.417365551,0.02326726913,0.02326707914
22.8,10,4,5.286290169,5.300651073,5.313179493,5.315604687,5.307311535,5.300646782,5.307478905,0.02118873596,0.02118854597
22.8,11,4.4,6.228629112,6.240911484,6.253169537,6.254477024,6.245819569,6.240294456,6.246934414,0.01830530167,0.01830530167
22.8,12,4.8,7.212756634,7.222383976,7.233612537,7.234252453,7.225511551,7.221096039,7.227371216,0.01461458206,0.01461467706
22.8,13,5.2,8.230315208,8.236824036,8.247086525,8.246446609,8.238884926,8.234746933,8.240797043,0.01048183441,0.01048259716
22.8,14,5.6,9.272947311,9.275470734,9.284788132,9.282914162,9.276953697,9.273005486,9.278627396,0.005680084229,0.005679130554
22.8,15,6,10.33229446,10.3301506,10.33938408,10.33566475,10.33160019,10.32787418,10.33293438,0.0006399154663,0.003543663071
22.8,16,6.4,11.39999962,11.39269733,11.40136623,11.39685345,11.39491272,11.39121246,11.39540863,-0.004590988159,0.005137824919
22.8,17,6.8,12.46770573,12.45517635,12.46365738,12.45823669,12.45868397,12.45471859,12.4580946,-0.009611129761,0.009611129761
22.8,18,7.2,13.52705288,13.50944424,13.51738358,13.51158333,13.51431465,13.51023102,13.51259136,-0.01446151733,0.01446151733
22.8,19,7.6,14.56968498,14.54757023,14.5546751,14.54906368,14.55390549,14.54922485,14.55088806,-0.01879692078,0.01879711077
22.8,20,8,15.58724308,15.56130028,15.56718731,15.563097,15.56854439,15.56267262,15.56455994,-0.02268314362,0.02268276177
22.8,21,8.4,16.57137108,16.54251099,16.54639053,16.54488182,16.55020142,16.54350281,16.54549789,-0.0258731842,0.02587356605
22.8,22,8.8,17.51371002,17.48313904,17.48426437,17.48549652,17.49066544,17.48321915,17.48535728,-0.02835273743,0.02835311927
22.8,23,9.2,18.40590096,18.3744545,18.37265015,18.37659264,18.38173294,18.37379074,18.37584496,-0.03005599976,0.03005676344
22.8,24,9.6,19.23958969,19.20866776,19.20441818,19.21039772,19.21517372,19.20636177,19.20900345,-0.03058624268,0.03058586083
22.8,25,10,20.00641441,19.9774456,19.97091675,19.97866821,19.98247719,19.9733429,19.97657013,-0.02984428406,0.02984428406
22.8,26,10.4,20.69802094,20.67223167,20.66406059,20.67267418,20.67551041,20.66706657,20.67030907,-0.02771186829,0.02771225013
22.8,27,10.8,21.30604744,21.28419876,21.27581215,21.28441429,21.2863102,21.27942276,21.28203201,-0.02401542664,0.02401580848
22.8,28,11.2,21.82214165,21.80527115,21.79753685,21.80535507,21.80602074,21.80109024,21.80305481,-0.01908683777,0.01908683777
22.8,29,11.6,22.23793983,22.22598648,22.22010803,22.22573853,22.22575569,22.22240067,22.22399521,-0.01394462585,0.01394195575
22.8,30,12,22.54508781,22.53747559,22.53408241,22.5367794,22.53674889,22.53513336,22.53604507,-0.009042739868,0.009043884464
22.8,31,12.4,22.73522758,22.73103142,22.7302494,22.73069572,22.7308197,22.73052025,22.7306633,-0.004564285278,0.004564285278
22.8,32,12.8,22.79999924,22.79916763,22.7993927,22.79929161,22.79940224,22.79941368,22.79933357,-0.0006656646729,0.0006656646729
23.2,0,0,1.724213682e-40,0.0006424691528,0.0006728358567,0.0008231885731,0.0006502903998,0.0006793811917,0.0006936330465,0.0006936330465,0.0006936330465
23.2,1,0.4,0.06590908766,0.06834317744,0.06938458979,0.06906302273,0.06913657486,0.06880283356,0.06894604117,0.003036953509,0.003036952112
23.2,2,0.8,0.2593841553,0.2636452913,0.2672189772,0.2667489946,0.2665001154,0.2651960552,0.2658618987,0.006477743387,0.00647773128
23.2,3,1.2,0.5719208121,0.578302145,0.5850587487,0.5845141411,0.5833405256,0.5808439255,0.5824118853,0.01049107313,0.01049108524
23.2,4,1.6,0.9950146675,1.00366044,1.013696074,1.013139248,1.011154056,1.006827593,1.009695411,0.01468074322,0.01468081493
23.2,5,2,1.520161271,1.531175971,1.544368982,1.543768287,1.540604472,1.534891963,1.538962007,0.01880073547,0.01880066469
23.2,6,2.4,2.138856173,2.151663065,2.166396141,2.166439772,2.16245079,2.15558362,2.160506725,0.02165055275,0.02165050432
23.2,7,2.8,2.842595339,2.856608391,2.871678591,2.872059584,2.868149996,2.859950542,2.865689516,0.02309417725,0.02309408225
23.2,8,3.2,3.622873783,3.637252331,3.652015686,3.652501106,3.648616552,3.6396842,3.646013975,0.02314019203,0.02314019203
23.2,9,3.6,4.471187592,4.485037327,4.499220371,4.499782562,4.495614052,4.486541271,4.493239403,0.02205181122,0.02205152437
23.2,10,4,5.379032135,5.391506672,5.405192375,5.405398369,5.400519848,5.392030239,5.398930073,0.01989793777,0.01989736594
23.2,11,4.4,6.337903023,6.348194599,6.361403942,6.3607831,6.355237961,6.348160267,6.354755878,0.01685285568,0.01685295068
23.2,12,4.8,7.339296341,7.346861839,7.359232426,7.357882023,7.352042198,7.346199512,7.352443695,0.01314735413,0.01314725913
23.2,13,5.2,8.374706268,8.379031181,8.390284538,8.38796711,8.383154869,8.377627373,8.383613586,0.008907318115,0.008906746283
23.2,14,5.6,9.435630798,9.435851097,9.446578026,9.442852974,9.439293861,9.433783531,9.43967247,0.004041671753,0.004780006595
23.2,15,6,10.51356316,10.5089941,10.51911068,10.51424217,10.51234722,10.50710011,10.51235867,-0.001204490662,0.003694915678
23.2,16,6.4,11.60000038,11.59017467,11.59977341,11.5942688,11.59428215,11.58885098,11.59347057,-0.006529808044,0.006530380342
23.2,17,6.8,12.68643665,12.67135143,12.68032742,12.67442036,12.67648983,12.67093182,12.67470455,-0.01173210144,0.01173248328
23.2,18,7.2,13.76436901,13.74414253,13.75272179,13.74633312,13.75054073,13.74477386,13.74770164,-0.01666736603,0.01666660234
23.2,19,7.6,14.82529354,14.80060387,14.80773354,14.8024559,14.80813408,14.80186653,14.80415821,-0.0211353302,0.02113475837
23.2,20,8,15.86070347,15.83223629,15.83782387,15.83441734,15.84045124,15.83331871,15.83564949,-0.02505397797,0.02505397797
23.2,21,8.4,16.86209679,16.83084106,16.83436775,16.83359146,16.83947945,16.83153534,16.83396339,-0.02813339233,0.02813377418
23.2,22,8.8,17.82096863,17.78820992,17.78897858,17.79105377,17.79656219,17.78808784,17.79057693,-0.03039169312,0.03039016761
23.2,23,9.2,18.72881317,18.69547272,18.69318962,18.6983242,18.70324516,18.69446564,18.69694138,-0.03187179565,0.031873703
23.2,24,9.6,19.57712555,19.54462433,19.53959084,19.54712105,19.55135918,19.5422287,19.54498482,-0.03214073181,0.03214073181
23.2,25,10,20.35740471,20.32719421,20.32001877,20.32927513,20.33228111,20.32324409,20.32640266,-0.03100204468,0.03100204468
23.2,26,10.4,21.06114388,21.0345726,21.02559853,21.03574371,21.03783798,21.02930069,21.03261185,-0.0285320282,0.02853317186
23.2,27,10.8,21.67983818,21.65767479,21.64873314,21.65845871,21.65943909,21.65265465,21.65539169,-0.02444648743,0.02444610558
23.2,28,11.2,22.20498466,22.18820381,22.17956161,22.18837738,22.18834496,22.18343163,22.18558502,-0.01939964294,0.01940078661
23.2,29,11.6,22.62807846,22.61652756,22.60969925,22.61617088,22.61561203,22.61222839,22.614048,-0.01403045654,0.01403083839
23.2,30,12,22.94061661,22.93356895,22.92928886,22.93270874,22.93211555,22.93042564,22.93162155,-0.008995056152,0.008995056152
23.2,31,12.4,23.13409042,23.13054085,23.12897682,23.12994385,23.12944603,23.12913322,23.12961006,-0.004480361938,0.004482269287
23.2,32,12.8,23.20000076,23.1998558,23.19922829,23.19963646,23.19930649,23.1991539,23.1994381,-0.0005626678467,0.0005645751953
23.6,0,0,4.701804763e-40,0.0006780289114,0.0007483512163,0.0007595382631,0.0008070096374,0.0005869269371,0.000715970993,0.000715970993,0.000715970993
23.6,1,0.4,0.06704545021,0.0693994239,0.07021722198,0.07008891553,0.07057219744,0.06968989968,0.06999353319,0.002948082983,0.002948081587
23.6,2,0.8,0.2638562918,0.2678048313,0.271140784,0.270601809,0.2709215283,0.2691040039,0.2699145675,0.0060582757,0.006058299448
23.6,3,1.2,0.5817815065,0.587495625,0.5943029523,0.5930740833,0.5931715369,0.5898302794,0.5915748477,0.00979334116,0.009793388657
23.6,4,1.6,1.012170076,1.019868612,1.030202508,1.028250337,1.028170824,1.022950172,1.025888443,0.01371836662,0.01371841412
23.6,5,2,1.546370983,1.55614233,1.569402933,1.567282319,1.566960812,1.559807539,1.563919306,0.01754832268,0.01754820347
23.6,6,2.4,2.175733089,2.187142372,2.20207572,2.200169802,2.19979763,2.191085339,2.196053982,0.02032089233,0.02032108232
23.6,7,2.8,2.891605616,2.903928518,2.919336081,2.917634249,2.917510748,2.907602787,2.913202763,0.02159714699,0.02159686014
23.6,8,3.2,3.685337305,3.697856188,3.712944508,3.71156764,3.711649179,3.700838327,3.706971407,0.02163410187,0.02163386345
23.6,9,3.6,4.548276901,4.560081005,4.574878693,4.573383331,4.573016644,4.562351704,4.568742275,0.02046537399,0.02046537399
23.6,10,4,5.471774101,5.482020378,5.49649477,5.494645119,5.493207932,5.48360157,5.489994049,0.01821994781,0.01821985282
23.6,11,4.4,6.44717741,6.455089569,6.469148636,6.466557026,6.46452713,6.456198692,6.462304115,0.01512670517,0.01512680016
23.6,12,4.8,7.465835571,7.470932961,7.484125137,7.480900288,7.478663445,7.471576691,7.477240086,0.01140451431,0.01140413247
23.6,13,5.2,8.519098282,8.520780563,8.533370018,8.528849602,8.52740097,8.520710945,8.526222229,0.007123947144,0.007124138065
23.6,14,5.6,9.598313332,9.595718384,9.607888222,9.602070808,9.601567268,9.595029831,9.60045433,0.00214099884,0.004492950626
23.6,15,6,10.69483089,10.68726063,10.69879532,10.69216728,10.69317532,10.68672562,10.6916256,-0.003205299377,0.004791832063
23.6,16,6.4,11.80000019,11.78706169,11.79796696,11.79098892,11.79356098,11.78692722,11.79130077,-0.008699417114,0.008699035272
23.6,17,6.8,12.90516853,12.88686943,12.89714718,12.88988018,12.89427948,12.88747597,12.89113045,-0.01403808594,0.01403808594
23.6,18,7.2,14.0016861,13.97814178,13.98785782,13.98050213,13.98679161,13.97967529,13.98259449,-0.01909160614,0.01909236982
23.6,19,7.6,15.0809021,15.05286598,15.06107044,15.05511093,15.06243229,15.0548687,15.0572691,-0.02363300323,0.0236324314
23.6,20,8,16.13416481,16.10238266,16.10894203,16.10502243,16.11268616,16.10449409,16.10670471,-0.02746009827,0.02745933458
23.6,21,8.4,17.15282249,17.11834717,17.12298012,17.12160873,17.12903404,17.12023926,17.12244034,-0.03038215637,0.03038063087
23.6,22,8.8,18.12822533,18.0923996,18.09413719,18.09581375,18.10270882,18.09362793,18.09573746,-0.03248786926,0.03248786926
23.6,23,9.2,19.05172348,19.015625,19.01461983,19.01919746,19.02521706,19.01590919,19.01811218,-0.03361129761,0.03360977024
23.6,24,9.6,19.91466331,19.8797226,19.87605476,19.88297272,19.88809586,19.87892723,19.88115311,-0.03351020813,0.03350868076
23.6,25,10,20.708395,20.67600441,20.670187,20.67896461,20.68263054,20.6740036,20.67635727,-0.03203773499,0.0320369713
23.6,26,10.4,21.42426682,21.39597511,21.38842583,21.39786148,21.40042305,21.39273262,21.39508438,-0.02918243408,0.02918319777
23.6,27,10.8,22.05362892,22.03022003,22.02269745,22.03156662,22.03295898,22.0268364,22.02885818,-0.02477073669,0.02477302589
23.6,28,11.2,22.58782959,22.57016182,22.5629406,22.57060051,22.57111168,22.56667519,22.56829834,-0.01953125,0.01953163184
23.6,29,11.6,23.01821899,23.00605392,23.00000763,23.00564766,23.00586891,23.00286293,23.00408745,-0.01413154602,0.01413078327
23.6,30,12,23.33614349,23.32862473,23.3248558,23.32754898,23.32780075,23.32638168,23.32704544,-0.009098052979,0.009101104923
23.6,31,12.4,23.53295517,23.52905846,23.52779198,23.52804184,23.52853584,23.52829933,23.52834511,-0.004610061646,0.004609680269
23.6,32,12.8,23.60000038,23.59956741,23.59942627,23.59878159,23.59922028,23.59936333,23.59927177,-0.0007286071777,0.0007286071777
24,0,0,-7.787646151e-40,0.0007245652378,0.0006594359875,0.0007149726152,0.0008569434285,0.0005354322493,0.0006982699269,0.0006982699269,0.0006982699269
24,1,0.4,0.06818181276,0.07044605911,0.07100784779,0.07108876109,0.07177507877,0.07057857513,0.07097925991,0.002797447145,0.002797451569
24,2,0.8,0.2683284283,0.27196455,0.2748082876,0.2744040191,0.2752116024,0.272993505,0.273876369,0.005547940731,0.00554796448
24,3,1.2,0.5916422009,0.5966505408,0.602787137,0.6015753746,0.6027336717,0.5987972021,0.6005088091,0.008866608143,0.008866583928
24,4,1.6,1.029325485,1.036006689,1.045537829,1.043334723,1.045150638,1.038958669,1.041797638,0.01247215271,0.01247222442
24,5,2,1.572580576,1.581032276,1.593553185,1.590750813,1.592942953,1.584551692,1.588566184,0.0159856081,0.0159856081
24,6,2.4,2.212610006,2.222557783,2.236593485,2.233828306,2.236555099,2.22632122,2.231171131,0.0185611248,0.01856117323
24,7,2.8,2.940615892,2.951146841,2.965857983,2.963191748,2.966459513,2.955003262,2.960331678,0.01971578598,0.01971597597
24,8,3.2,3.747800589,3.758323431,3.773052454,3.770584345,3.773988724,3.761690617,3.767527819,0.01972723007,0.01972732507
24,9,3.6,4.625366688,4.635000229,4.649706841,4.647063255,4.64981842,4.637848854,4.64388752,0.01852083206,0.01852083206
24,10,4,5.564516068,5.572395325,5.58713913,5.584001541,5.585693836,5.574843407,5.580814362,0.01629829407,0.01629858091
24,11,4.4,6.556451797,6.561850071,6.576198578,6.572537422,6.573336124,6.563921928,6.569568634,0.01311683655,0.01311702747
24,12,4.8,7.592375278,7.59488821,7.608647823,7.60423851,7.605001926,7.596579075,7.601870537,0.009495258331,0.009495830163
24,13,5.2,8.663489342,8.662419319,8.67557621,8.670149803,8.671310425,8.663434982,8.668577194,0.005087852478,0.005538559053
24,14,5.6,9.760996819,9.755459785,9.768276215,9.761826515,9.763666153,9.756064415,9.761057854,6.103515625e-05,0.004249572754
24,15,6,10.87609959,10.8653965,10.87771893,10.87067318,10.8733902,10.86615944,10.87066841,-0.005431175232,0.006079673767
24,16,6.4,12,11.98385715,11.99546719,11.98836899,11.99232674,11.98484421,11.98897362,-0.01102638245,0.0110271452
24,17,6.8,13.12390041,13.10231495,13.11349201,13.10613918,13.11172962,13.10393906,13.10752296,-0.01637744904,0.01637744904
24,18,7.2,14.23900318,14.21207809,14.22288704,14.2156229,14.22261906,14.21452141,14.21754646,-0.02145671844,0.02145748213
24,19,7.6,15.33651066,15.30503559,15.31437969,15.30879688,15.3165741,15.30784035,15.31052589,-0.0259847641,0.02598533593
24,20,8,16.4076252,16.37247467,16.38026237,16.37674713,16.3849659,16.37563515,16.37801743,-0.02960777283,0.02960815467
24,21,8.4,17.4435482,17.40583611,17.41201019,17.41082764,17.41848564,17.40891075,17.41121483,-0.03233337402,0.03233413771
24,22,8.8,18.43548393,18.39657593,18.4002285,18.40188217,18.40883827,18.39915466,18.40133667,-0.03414726257,0.03414802626
24,23,9.2,19.37463379,19.33579254,19.33704758,19.34136009,19.34704781,19.33744431,19.33973694,-0.03489685059,0.03489532322
24,24,9.6,20.25219917,20.21487045,20.21374321,20.22021866,20.22484589,20.21564293,20.21786308,-0.03433609009,0.03433494642
24,25,10,21.05938339,21.02486038,21.02151108,21.03001404,21.03314018,21.02469826,21.02684402,-0.03253936768,0.03253860399
24,26,10.4,21.78738976,21.75738335,21.75229454,21.76144218,21.76341248,21.75607872,21.75812149,-0.02926826477,0.02926750109
24,27,10.8,22.42741966,22.4027977,22.39725113,22.40606308,22.40696716,22.40091324,22.4027977,-0.0246219635,0.02462119982
24,28,11.2,22.97067451,22.95212555,22.9466629,22.95424843,22.95453262,22.94974136,22.95146179,-0.01921272278,0.01921234094
24,29,11.6,23.40835762,23.39562035,23.39067268,23.39654541,23.39655685,23.39329147,23.39453697,-0.01382064819,0.01382026635
24,30,12,23.73167229,23.72372246,23.72047043,23.72374725,23.7239151,23.72208023,23.72278786,-0.008884429932,0.008885192685
24,31,12.4,23.93181801,23.92764282,23.92650032,23.92749786,23.92789268,23.92717171,23.92734146,-0.004476547241,0.004476928618
24,32,12.8,24,23.99933052,23.99921036,23.99923134,23.99971008,23.99923515,23.99934387,-0.0006561279297,0.0006565094227
24.4,0,0,1.102025954e-39,0.0008156485856,0.0006165169179,0.000688098371,0.0008191950619,0.0005219765007,0.0006922871107,0.0006922871107,0.0006922871107
24.4,1,0.4,0.06931817532,0.07148805261,0.07190743834,0.0720660165,0.07250132412,0.07145882398,0.07188432664,0.002566151321,0.002566155745
24.4,2,0.8,0.2728005648,0.2760798931,0.2786071002,0.2781781554,0.2793342173,0.276830107,0.2778058946,0.005005329847,0.005005329847
24.4,3,1.2,0.6015028954,0.6057435274,0.6112805009,0.6100102663,0.6118982434,0.607685864,0.6093236804,0.007820785046,0.007820785046
24.4,4,1.6,1.046480894,1.052031517,1.060795903,1.058315039,1.061241269,1.054822564,1.057441235,0.0109603405,0.01096036471
24.4,5,2,1.598790288,1.605810761,1.617335439,1.614096522,1.617615223,1.609142303,1.612800002,0.01400971413,0.01400976162
24.4,6,2.4,2.249486685,2.257841587,2.270938396,2.267315149,2.271718979,2.261398792,2.265842438,0.01635575294,0.01635589637
24.4,7,2.8,2.989626169,2.998223305,3.012272596,3.008575916,3.01361084,3.002125502,3.006961584,0.01733541489,0.01733546332
24.4,8,3.2,3.810263872,3.81850791,3.832966566,3.829375029,3.834540129,3.822262764,3.827530622,0.01726675034,0.01726660691
24.4,9,3.6,4.702455997,4.709641933,4.724182129,4.720516682,4.725078583,4.713075638,4.718499184,0.01604318619,0.0160429962
24.4,10,4,5.657258034,5.662477493,5.677287579,5.673095226,5.676892757,5.665785789,5.671108246,0.0138502121,0.01384973526
24.4,11,4.4,6.665725708,6.668357372,6.683027267,6.67823267,6.681274891,6.671494484,6.676476955,0.01075124741,0.01075162925
24.4,12,4.8,7.718914986,7.718585968,7.732762814,7.727283001,7.730116367,7.721321583,7.726014137,0.007099151611,0.007230567746
24.4,13,5.2,8.807881355,8.80375576,8.817508698,8.811166763,8.814249992,8.805950165,8.810525894,0.002644538879,0.005067634396
24.4,14,5.6,9.923680305,9.914872169,9.928484917,9.921261787,9.924672127,9.916902542,9.921238899,-0.00244140625,0.00476016989
24.4,15,6,11.05736828,11.04325867,11.05649662,11.04884148,11.05286694,11.04546833,11.04938698,-0.007981300354,0.007981872186
24.4,16,6.4,12.19999981,12.18037891,12.19313908,12.1854105,12.19066334,12.18271351,12.18646049,-0.01353931427,0.01353874244
24.4,17,6.8,13.34263229,13.31748009,13.32985115,13.3220768,13.32852745,13.3204031,13.32366753,-0.01896476746,0.01896457747
24.4,18,7.2,14.47631931,14.44581223,14.45778847,14.45045376,14.45807743,14.4494009,14.45230579,-0.02401351929,0.0240127556
24.4,19,7.6,15.59211826,15.55701637,15.56783962,15.5621624,15.57064438,15.56098843,15.56373024,-0.02838802338,0.02838802338
24.4,20,8,16.68108559,16.64238358,16.65168381,16.64817047,16.65687943,16.64691544,16.64920616,-0.03187942505,0.03187904507
24.4,21,8.4,17.73427391,17.69318962,17.70101547,17.69974136,17.70782852,17.69773674,17.69990158,-0.03437232971,0.03437156603
24.4,22,8.8,18.74274254,18.70060539,18.70643997,18.70764923,18.71477318,18.70481873,18.70685768,-0.03588485718,0.03588523716
24.4,23,9.2,19.6975441,19.65581322,19.65960503,19.66320038,19.66877174,19.6592598,19.66133118,-0.03621292114,0.03621406481
24.4,24,9.6,20.58973694,20.54986191,20.55142212,20.55717468,20.56152153,20.55262184,20.55451965,-0.03521728516,0.03521652147
24.4,25,10,21.41037369,21.37352943,21.373209,21.38078499,21.38348389,21.37570381,21.37734222,-0.03303146362,0.03303146362
24.4,26,10.4,22.1505127,22.11863136,22.11646461,22.12472725,22.12618256,22.11981964,22.12116623,-0.02934646606,0.02934760973
24.4,27,10.8,22.8012104,22.77516556,22.77227974,22.78023338,22.78052711,22.7753582,22.77671432,-0.02449607849,0.024497604
24.4,28,11.2,23.35351944,23.33385658,23.33071518,23.33759689,23.3371048,23.33317566,23.33448982,-0.01902961731,0.01902961731
24.4,29,11.6,23.79849625,23.78496742,23.78188515,23.78713417,23.78652,23.78398323,23.78489876,-0.0135974884,0.01359825116
24.4,30,12,24.12719917,24.11863136,24.11662483,24.11962318,24.11912727,24.11806107,24.11841393,-0.008785247803,0.008785629645
24.4,31,12.4,24.33068275,24.32599449,24.3254776,24.32658386,24.32614136,24.32615089,24.32606888,-0.004613876343,0.00461311359
24.4,32,12.8,24.39999962,24.39891815,24.39913177,24.39933395,24.39924049,24.39929962,24.39918518,-0.0008144378662,0.0008148193592
24.8,0,0,-5.69375592e-41,0.0009277909994,0.0006143376231,0.0006744898856,0.0008065514266,0.0005481168628,0.0007142573595,0.0007142573595,0.0007142573595
24.8,1,0.4,0.07045454532,0.07251018286,0.07284639776,0.07302182913,0.07344651967,0.07229010761,0.07282301039,0.002368465066,0.002368462039
24.8,2,0.8,0.2772727311,0.2802095711,0.282348901,0.2819337547,0.2830530703,0.2806631327,0.2816416621,0.004368931055,0.004368954804
24.8,3,1.2,0.6113636494,0.6147597432,0.619767487,0.6183938384,0.6206648946,0.6164129972,0.6179997325,0.006636083126,0.006636142731
24.8,4,1.6,1.063636303,1.067938209,1.075995803,1.073217034,1.076748371,1.070394516,1.07285881,0.009222507477,0.009222483262
24.8,5,2,1.625,1.63052249,1.641105533,1.637347937,1.641831756,1.633482695,1.636857986,0.01185798645,0.01185808145
24.8,6,2.4,2.286363602,2.292977095,2.305245161,2.300673246,2.306250334,2.296194792,2.300268173,0.01390457153,0.01390452404
24.8,7,2.8,3.038636446,3.045162439,3.058660984,3.0538311,3.060168743,3.048916578,3.053348064,0.01471161842,0.01471152343
24.8,8,3.2,3.872727156,3.878618479,3.892777205,3.887998343,3.894319296,3.882433414,3.887229443,0.01450228691,0.01450219192
24.8,9,3.6,4.779545307,4.78421545,4.79857254,4.793793678,4.799868107,4.787857533,4.792861462,0.01331615448,0.01331615448
24.8,10,4,5.75,5.752406597,5.767321587,5.761992455,5.767539024,5.756315231,5.761115074,0.01111507416,0.01111497916
24.8,11,4.4,6.775000095,6.774839878,6.789769173,6.783716679,6.788954735,6.778654575,6.783186913,0.008186817169,0.008250999264
24.8,12,4.8,7.845454693,7.842273712,7.856791496,7.850106716,7.855279922,7.845619202,7.850013733,0.00455904007,0.005831909366
24.8,13,5.2,8.952272415,8.945052147,8.959383011,8.951976776,8.957475662,8.948072433,8.952392578,0.0001201629639,0.004805946257
24.8,14,5.6,10.08636379,10.07422829,10.08858681,10.08047295,10.08621216,10.07735729,10.08137131,-0.004992485046,0.00588150043
24.8,15,6,11.23863602,11.22122955,11.23522282,11.22677517,11.2331543,11.22445488,11.22816753,-0.01046848297,0.01046867389
24.8,16,6.4,12.39999962,12.37700462,12.39069462,12.38221931,12.38965797,12.38040257,12.38399506,-0.01600456238,0.01600379869
24.8,17,6.8,13.56136322,13.53277969,13.54609966,13.53778458,13.54628086,13.53662777,13.53991413,-0.02144908905,0.02144870721
24.8,18,7.2,14.7136364,14.67984581,14.69252014,14.68508244,14.69454861,14.6841774,14.68723488,-0.02640151978,0.02640151978
24.8,19,7.6,15.84772682,15.80932617,15.82114124,15.81532669,15.82546616,15.81426716,15.81710529,-0.03062152863,0.03062133864
24.8,20,8,16.95454597,16.91270828,16.92301559,16.91939163,16.92968941,16.91819191,16.92059898,-0.03394699097,0.03394661099
24.8,21,8.4,18.02499962,17.98109245,17.98984718,17.98844147,17.99830627,17.98672867,17.98888206,-0.03611755371,0.03611641005
24.8,22,8.8,19.04999924,19.00523949,19.01257133,19.013237,19.02216721,19.01066399,19.01277542,-0.03722381592,0.03722343594
24.8,23,9.2,20.02045441,19.97644806,19.98205376,19.98483276,19.99217415,19.98137283,19.98337746,-0.03707695007,0.03707809374
24.8,24,9.6,20.9272728,20.88542938,20.88897896,20.89396286,20.8996048,20.88975716,20.89154625,-0.03572654724,0.03572616726
24.8,25,10,21.76136398,21.72284698,21.72480202,21.73140526,21.73538208,21.72687149,21.72826195,-0.03310203552,0.0331024155
24.8,26,10.4,22.51363564,22.48044586,22.48050117,22.48784828,22.4901886,22.48350525,22.48449707,-0.02913856506,0.02913780138
24.8,27,10.8,23.17499924,23.14819336,23.14721107,23.15423203,23.1553421,23.14984322,23.15096283,-0.02403640747,0.02403488196
24.8,28,11.2,23.73636436,23.71622658,23.71469498,23.72076988,23.7209053,23.71665764,23.71785355,-0.01851081848,0.01851348951
24.8,29,11.6,24.18863678,24.17502403,24.17310143,24.17757416,24.17735481,24.17450333,24.17551041,-0.01312637329,0.0131252287
24.8,30,12,24.52272797,24.51434135,24.51282692,24.51533127,24.51519966,24.51374435,24.51428795,-0.0084400177,0.008439254947
24.8,31,12.4,24.72954559,24.72513199,24.72450256,24.72550201,24.72549248,24.72485924,24.72509956,-0.004446029663,0.004447937012
24.8,32,12.8,24.79999924,24.79920959,24.79908562,24.7992897,24.79957199,24.79909706,24.79925156,-0.0007476806641,0.0007484435919
25.2,0,0,9.206530911e-43,0.001027349383,0.0006420500576,0.0006983168423,0.0007326155901,0.0005849972367,0.0007370657986,0.0007370657986,0.0007370657986
25.2,1,0.4,0.07159090787,0.07344910502,0.07380445302,0.07396015525,0.07426888496,0.07330451906,0.07375742495,0.002166517079,0.002166515682
25.2,2,0.8,0.2817448676,0.284104228,0.2860583067,0.2856387198,0.2867801189,0.2845058143,0.2854174376,0.00367256999,0.00367256999
25.2,3,1.2,0.6212243438,0.6235340238,0.6282137036,0.6266839504,0.6293290854,0.6250509024,0.6265622973,0.005337953568,0.005337989423
25.2,4,1.6,1.080791831,1.083413482,1.091127753,1.088023782,1.092188358,1.085903168,1.088131309,0.007339477539,0.007339477539
25.2,5,2,1.651209712,1.654803634,1.664821029,1.660462022,1.665912986,1.65764606,1.66072917,0.009519457817,0.009519433603
25.2,6,2.4,2.323240519,2.327522278,2.339415789,2.333874226,2.340589523,2.330824614,2.334445477,0.01120495796,0.01120476704
25.2,7,2.8,3.087646723,3.091463327,3.104926348,3.098938227,3.106410503,3.095520735,3.099452019,0.01180529594,0.01180510502
25.2,8,3.2,3.935190678,3.938266754,3.952466726,3.946435213,3.953927517,3.942460775,3.946711302,0.01152062416,0.01152071916
25.2,9,3.6,4.856635094,4.858336449,4.872832775,4.866881371,4.874150276,4.862542629,4.866948605,0.01031351089,0.01031360589
25.2,10,4,5.842741966,5.841753006,5.857230186,5.850721836,5.857892036,5.846653461,5.850850105,0.008108139038,0.008503722958
25.2,11,4.4,6.884274006,6.880905151,6.896389484,6.889016151,6.896341324,6.885684967,6.889666557,0.005392551422,0.006740951445
25.2,12,4.8,7.971993923,7.965565205,7.980707645,7.972754478,7.980294228,7.969935417,7.973851681,0.001857757568,0.005252361298
25.2,13,5.2,9.096664429,9.085879326,9.101172447,9.092648506,9.100521088,9.090378761,9.094120026,-0.002544403076,0.005890273955
25.2,14,5.6,10.24904728,10.23329735,10.24859428,10.23953342,10.24766636,10.2380209,10.24142265,-0.00762462616,0.007624817081
25.2,15,6,11.41990471,11.3989563,11.41388226,11.40455437,11.41317081,11.40363979,11.40684032,-0.01306438446,0.01306400262
25.2,16,6.4,12.60000038,12.57355785,12.58814812,12.57890034,12.5882864,12.57837582,12.58145332,-0.01854705811,0.01854667626
25.2,17,6.8,13.7800951,13.74815941,13.7622633,13.75343418,13.76377106,13.75337029,13.75619984,-0.02389526367,0.02389545366
25.2,18,7.2,14.95095348,14.91419601,14.92720318,14.91970634,14.9308548,14.91953373,14.92229939,-0.02865409851,0.02865467034
25.2,19,7.6,16.10333633,16.06213951,16.07437897,16.06849098,16.08025742,16.06806755,16.07066727,-0.03266906738,0.03266944736
25.2,20,8,17.22800636,17.18360138,17.19433022,17.19062996,17.20256615,17.19020462,17.19226646,-0.03573989868,0.03573989868
25.2,21,8.4,18.31572533,18.26977921,18.27866936,18.27718353,18.28883171,18.27653313,18.27820015,-0.037525177,0.03752594069
25.2,22,8.8,19.35725784,19.31056976,19.3187027,19.3189106,19.32948303,19.31746483,19.31902695,-0.038230896,0.03823165968
25.2,23,9.2,20.34336472,20.29792786,20.30449867,20.30653381,20.31549835,20.30441093,20.30577469,-0.03759002686,0.03759079054
25.2,24,9.6,21.26480865,21.22154427,21.22655869,21.23089409,21.23764801,21.22777748,21.22888565,-0.03592300415,0.03592414781
25.2,25,10,22.11235428,22.07280731,22.07642555,22.0821743,22.08696175,22.07875252,22.0794239,-0.03293037415,0.03292999417
25.2,26,10.4,22.87675858,22.84271812,22.84453773,22.85114861,22.8541069,22.84773445,22.84804916,-0.02870941162,0.02870941162
25.2,27,10.8,23.54878998,23.52165413,23.52215195,23.52838707,23.52984238,23.5248909,23.5253849,-0.02340507507,0.02340469323
25.2,28,11.2,24.11920738,24.09884644,24.09868622,24.10411453,24.10436821,24.10075569,24.1013546,-0.0178527832,0.01785316505
25.2,29,11.6,24.57877541,24.56494522,24.56430054,24.56818199,24.5677681,24.56563568,24.56616592,-0.01260948181,0.01260909997
25.2,30,12,24.91825485,24.90980339,24.90903854,24.91118431,24.91085243,24.90987587,24.91015053,-0.008104324341,0.008103942499
25.2,31,12.4,25.12840843,25.12399292,25.12351036,25.12453461,25.12426758,25.12397194,25.12405586,-0.00435256958,0.004352950957
25.2,32,12.8,25.20000076,25.19915199,25.19903755,25.19938087,25.19932747,25.1991272,25.1992054,-0.0007953643799,0.0007957458729
25.6,0,0,2.151805896e-40,0.0009744651616,0.000692397356,0.0007211472839,0.0006934255362,0.0005827881396,0.0007328446954,0.0007328446954,0.0007328446954
25.6,1,0.4,0.07272727042,0.07412681729,0.07480924577,0.07485325634,0.0751183629,0.07431530207,0.07464460284,0.001917332411,0.001917326474
25.6,2,0.8,0.2862170041,0.2874756455,0.2896646857,0.2893035114,0.2905400395,0.2883046567,0.2890577018,0.002840697765,0.002840703819
25.6,3,1.2,0.6310850382,0.6318190694,0.636602819,0.6349138021,0.6379725337,0.6336268783,0.6349869967,0.003901958466,0.003901982214
25.6,4,1.6,1.09794724,1.098366141,1.106076241,1.102698445,1.107575774,1.101345539,1.103212476,0.005265235901,0.005265188403
25.6,5,2,1.677419305,1.678131104,1.688305616,1.683338284,1.689848661,1.681743741,1.684273481,0.006854176521,0.006854176521
25.6,6,2.4,2.360117197,2.361006021,2.373357534,2.366820335,2.374722481,2.365276337,2.368236542,0.008119344711,0.008119344711
25.6,7,2.8,3.136656761,3.136934996,3.150858164,3.143744469,3.152430534,3.141987085,3.145190954,0.008534193039,0.008534288034
25.6,8,3.2,3.997653961,3.99694252,4.011820793,4.004538059,4.01329422,4.002367496,4.005792618,0.008138656616,0.008423233405
25.6,9,3.6,4.933724403,4.931432724,4.94695425,4.939633369,4.948193073,4.937110424,4.940665245,0.006940841675,0.007857036777
25.6,10,4,5.935483932,5.930792809,5.947009087,5.939136505,5.947935581,5.936929703,5.940360546,0.004876613617,0.006753253751
25.6,11,4.4,6.993548393,6.986484528,7.002849102,6.994067669,7.003410816,6.992485523,6.995859623,0.002311229706,0.005561828613
25.6,12,4.8,8.09853363,8.088503838,8.104534149,8.095178604,8.105003357,8.094207764,8.097485542,-0.001048088074,0.006036186125
25.6,13,5.2,9.241055489,9.226742744,9.242846489,9.233092308,9.243271828,9.232574463,9.235705376,-0.005350112915,0.006952858064
25.6,14,5.6,10.41172981,10.39270496,10.4085989,10.39837456,10.40878868,10.39853668,10.40140057,-0.01032924652,0.0103290556
25.6,15,6,11.6011734,11.57701302,11.5926075,11.58213329,11.59290123,11.58273888,11.58547974,-0.01569366455,0.01569461823
25.6,16,6.4,12.80000019,12.77078724,12.78580666,12.77532673,12.78667068,12.77618027,12.77895451,-0.02104568481,0.0210458748
25.6,17,6.8,13.99882698,13.96442127,13.97879982,13.96887493,13.98103046,13.96997547,13.97262096,-0.02620601654,0.02620658837
25.6,18,7.2,15.18826962,15.14946079,15.16236019,15.15402603,15.16694927,15.15484524,15.15752888,-0.03074073792,0.03074130975
25.6,19,7.6,16.35894394,16.31638718,16.32814217,16.32149696,16.33485031,16.3218441,16.324543,-0.03440093994,0.03439979628
25.6,20,8,17.50146675,17.45624161,17.46639633,17.46173477,17.47530746,17.46220589,17.46437645,-0.03709030151,0.03708953783
25.6,21,8.4,18.60645103,18.5598259,18.56840515,18.56579971,18.57919884,18.56631279,18.56790924,-0.03854179382,0.03854255751
25.6,22,8.8,19.66451645,19.61771965,19.62559128,19.62449455,19.63667679,19.62436867,19.62577057,-0.03874588013,0.03874626011
25.6,23,9.2,20.66627502,20.6211834,20.62772179,20.62819672,20.63863754,20.62738037,20.62862396,-0.03765106201,0.03765106201
25.6,24,9.6,21.60234642,21.55964661,21.56504822,21.56773186,21.57553101,21.56588745,21.56676865,-0.03557777405,0.03557739407
25.6,25,10,22.46334267,22.42467117,22.42871094,22.43286896,22.43840027,22.43065453,22.4310627,-0.03227996826,0.03228149563
25.6,26,10.4,23.23988342,23.20674706,23.20939827,23.21429253,23.21780396,23.21203613,23.21205521,-0.02782821655,0.02782783471
25.6,27,10.8,23.92258072,23.89646912,23.89778328,23.90239334,23.90418816,23.89988899,23.90014267,-0.02243804932,0.02243614197
25.6,28,11.2,24.50205231,24.48265839,24.48325348,24.48727417,24.48767281,24.48487091,24.48514557,-0.01690673828,0.01690635644
25.6,29,11.6,24.96891403,24.95596886,24.95596123,24.95859718,24.95808792,24.95671082,24.95706558,-0.01184844971,0.01184883155
25.6,30,12,25.31378365,25.30586243,25.30549812,25.30677032,25.30634308,25.3059082,25.30607605,-0.007707595825,0.007707214449
25.6,31,12.4,25.52727318,25.52321243,25.52276802,25.52313805,25.52295494,25.52292633,25.52300072,-0.004272460938,0.004273223691
25.6,32,12.8,25.60000038,25.59929848,25.59913063,25.59909058,25.59899712,25.59908104,25.59911919,-0.0008811950684,0.0008808135753
26,0,0,7.346839693e-40,0.0009026564658,0.0007690340281,0.0007963739336,0.0006592758,0.0006107874215,0.0007476255414,0.0007476255414,0.0007476255414
26,1,0.4,0.07386363298,0.07494266331,0.07580514252,0.07577769458,0.07598459721,0.075348638,0.07557174563,0.001708112657,0.00170811417
26,2,0.8,0.2906891406,0.2906358838,0.2932177186,0.2928095758,0.2943152785,0.2920779586,0.2926113009,0.001922160387,0.001943445182
26,3,1.2,0.6409457326,0.6396847367,0.6448580027,0.6431438327,0.6466079354,0.6421608925,0.6432911158,0.002345383167,0.002849745797
26,4,1.6,1.115102649,1.112737775,1.120803952,1.117330432,1.122937202,1.116747499,1.118111372,0.003008723259,0.00395467272
26,5,2,1.703629017,1.700652838,1.711501122,1.706121564,1.713736415,1.705736995,1.70754981,0.003920793533,0.005111241248
26,6,2.4,2.396994114,2.393499374,2.406895876,2.399681568,2.408801079,2.399623632,2.401700258,0.004706144333,0.006104087923
26,7,2.8,3.185667038,3.181196451,3.196339607,3.188409567,3.198432207,3.188350916,3.190545559,0.004878520966,0.006666946225
26,8,3.2,4.060117245,4.054509163,4.070656776,4.062542439,4.072636127,4.062122345,4.064493179,0.004375934601,0.00661935797
26,9,3.6,5.010813713,5.003653526,5.020516396,5.012216568,5.022263527,5.0115242,5.014035225,0.003221511841,0.006085204892
26,10,4,6.028225899,6.018884659,6.036233425,6.027488708,6.037977219,6.027032375,6.029523373,0.001297473907,0.005806160159
26,11,4.4,7.102822781,7.091264725,7.108692169,7.099069595,7.110496998,7.09916544,7.101737976,-0.001084804535,0.006502437405
26,12,4.8,8.225072861,8.210715294,8.227743149,8.217618942,8.229756355,8.218336105,8.220834732,-0.004238128662,0.007180404849
26,13,5.2,9.385447502,9.36722374,9.383912086,9.373539925,9.38608551,9.374650002,9.377081871,-0.008365631104,0.008620453067
26,14,5.6,10.5744133,10.55180645,10.56796551,10.55724239,10.57001305,10.55893135,10.56119061,-0.0132226944,0.0132215498
26,15,6,11.78244114,11.75504494,11.77071762,11.75978088,11.77273655,11.76176167,11.76400852,-0.01843261719,0.01843280718
26,16,6.4,13,12.96799088,12.98274422,12.97179508,12.98522377,12.97395229,12.97634125,-0.02365875244,0.02365875244
26,17,6.8,14.21755886,14.18094921,14.19464874,14.18443966,14.1985054,14.18653011,14.18901539,-0.02854347229,0.02854423597
26,18,7.2,15.4255867,15.38506222,15.39692783,15.38846207,15.40326023,15.39013767,15.39277077,-0.03281593323,0.03281669691
26,19,7.6,16.61455345,16.57079887,16.58126259,16.57457542,16.58969498,16.5756588,16.57839775,-0.03615570068,0.0361553207
26,20,8,17.77492714,17.72926903,17.73786926,17.73300743,17.74832916,17.73425865,17.73654747,-0.03837966919,0.03838043287
26,21,8.4,18.89717674,18.8507061,18.85763359,18.85461235,18.86987686,18.85607338,18.85778046,-0.03939628601,0.03939628601
26,22,8.8,19.97177505,19.9257946,19.93189621,19.93022346,19.94421005,19.93132401,19.93268776,-0.03908729553,0.03908538818
26,23,9.2,20.98918533,20.94513512,20.95031738,20.95010567,20.96214104,20.95040512,20.9516201,-0.03756523132,0.03756446764
26,24,9.6,21.93988228,21.89880943,21.90296173,21.90476227,21.91379356,21.90406799,21.90488052,-0.03500175476,0.03500328213
26,25,10,22.81433296,22.77759933,22.78037643,22.7838192,22.7902298,22.78256226,22.78291702,-0.03141593933,0.03141555935
26,26,10.4,23.60300636,23.57180786,23.5735836,23.57767105,23.5819397,23.57635307,23.57627296,-0.02673339844,0.02673530579
26,27,10.8,24.29637146,24.27187538,24.27266693,24.27660942,24.27899933,24.27494812,24.2750206,-0.0213508606,0.02135162428
26,28,11.2,24.88489723,24.86702156,24.86706734,24.87068748,24.8714447,24.86897087,24.86903763,-0.01585960388,0.0158588402
26,29,11.6,25.35905457,25.34723091,25.34673309,25.34921455,25.34891319,25.34778404,25.34797478,-0.01107978821,0.01107940637
26,30,12,25.70931053,25.70199394,25.70106125,25.70257568,25.70231056,25.70188332,25.70196533,-0.007345199585,0.007345580962
26,31,12.4,25.92613602,25.92193031,25.92111397,25.92194557,25.92212105,25.92184639,25.92179298,-0.004343032837,0.004344558809
26,32,12.8,26,25.99888611,25.998312,25.99911308,25.99919891,25.99902916,25.99890709,-0.001092910767,0.001092147781
26.4,0,0,0,0.0007141456008,0.0008779242635,0.0009303037077,0.0006187818944,0.0006518214941,0.0007585954154,0.0007585954154,0.0007585954154
26.4,1,0.4,0.07499999553,0.07579283416,0.07676187903,0.0766486004,0.07688676566,0.07638315111,0.07649464905,0.001494653523,0.001494650496
26.4,2,0.8,0.2951612771,0.2938660085,0.2967337966,0.2962380946,0.2980694771,0.2958302796,0.2961475253,0.0009862482548,0.001504361629
26.4,3,1.2,0.650806427,0.6473958492,0.6529560089,0.6513245702,0.6551985741,0.6506567001,0.6515063047,0.000699877739,0.002124035265
26.4,4,1.6,1.132258058,1.126854539,1.13532114,1.131894231,1.138254762,1.132084012,1.132881641,0.0006235837936,0.003000235651
26.4,5,2,1.729838729,1.722970128,1.734487653,1.728827,1.737498522,1.72964704,1.730685949,0.0008472204208,0.004076146986
26.4,6,2.4,2.433871031,2.425693989,2.440089703,2.432379007,2.442721844,2.433867931,2.43495059,0.001079559326,0.004948330112
26.4,7,2.8,3.234677315,3.225196838,3.241520166,3.232912302,3.24417901,3.234614372,3.235684156,0.00100684166,0.005530595779
26.4,8,3.2,4.122580528,4.111907959,4.129199028,4.120391369,4.131742954,4.121750355,4.122998238,0.0004177093506,0.005894565489
26.4,9,3.6,5.087903023,5.075841427,5.093816757,5.084606171,5.096079826,5.085793972,5.087227821,-0.000675201416,0.006311607547
26.4,10,4,6.120967865,6.107001305,6.125326633,6.115577221,6.127761841,6.117015362,6.118536949,-0.002430915833,0.006892490201
26.4,11,4.4,7.212096691,7.196178436,7.214377403,7.203878403,7.217358112,7.205729485,7.207504272,-0.004592418671,0.007609176449
26.4,12,4.8,8.351613045,8.333106041,8.350902557,8.34000206,8.354334831,8.342375755,8.344144821,-0.007468223572,0.008557510562
26.4,13,5.2,9.529838562,9.507843018,9.525100708,9.513800621,9.528758049,9.51666069,9.518432617,-0.01140594482,0.01140594482
26.4,14,5.6,10.73709679,10.71113873,10.72756577,10.71608448,10.73112392,10.71930122,10.72104359,-0.01605319977,0.01605396345
26.4,15,6,11.96370983,11.93350697,11.94920921,11.93733501,11.95259666,11.94079494,11.9426899,-0.02101993561,0.02102127112
26.4,16,6.4,13.19999981,13.16562366,13.18006516,13.16825676,13.18379974,13.17177296,13.17390442,-0.02609539032,0.026096154
26.4,17,6.8,14.43629074,14.39810658,14.41105366,14.40001202,14.41606903,14.40315723,14.4056797,-0.03061103821,0.03061103821
26.4,18,7.2,15.66290283,15.62134838,15.63235188,15.62285709,15.63962269,15.6255312,15.62834167,-0.03456115723,0.03456058353
26.4,19,7.6,16.87016106,16.82599449,16.83527374,16.82777977,16.84470367,16.82959938,16.83267021,-0.03749084473,0.03749084473
26.4,20,8,18.04838753,18.00299263,18.01036072,18.00432587,18.021595,18.00647163,18.00914955,-0.03923797607,0.03923835605
26.4,21,8.4,19.18790245,19.14240646,19.14811897,19.14355469,19.16085052,19.14598656,19.14818382,-0.03971862793,0.03971900791
26.4,22,8.8,20.27903175,20.23465538,20.23949814,20.23617744,20.25210762,20.23849869,20.24018478,-0.0388469696,0.03884429857
26.4,23,9.2,21.31209755,21.27005386,21.27422142,21.2721653,21.28591919,21.27367973,21.27520752,-0.03689002991,0.03688964993
26.4,24,9.6,22.27742004,22.23887253,22.24235535,22.24186134,22.25231743,22.24243355,22.24356842,-0.03385162354,0.03385200351
26.4,25,10,23.16532326,23.13144684,23.13360786,23.13498688,23.14237022,23.13467407,23.13541794,-0.02990531921,0.0299060829
26.4,26,10.4,23.9661293,23.93787575,23.9393158,23.94130135,23.94636726,23.94084358,23.94113922,-0.02499008179,0.02498855628
26.4,27,10.8,24.6701622,24.64833832,24.64907074,24.65107155,24.65400696,24.65019035,24.65053558,-0.01962661743,0.01962661743
26.4,28,11.2,25.26774216,25.25218391,25.25242805,25.25431442,25.25539589,25.25324249,25.25351334,-0.0142288208,0.01422920264
26.4,29,11.6,25.74919319,25.73911476,25.73894691,25.73999596,25.73996735,25.73901939,25.73940659,-0.009786605835,0.009784316644
26.4,30,12,26.10483932,26.09862709,26.09811974,26.0984726,26.09847832,26.09799385,26.09833908,-0.006500244141,0.006501006894
26.4,31,12.4,26.32500076,26.32126427,26.3208828,26.320858,26.32147598,26.3208847,26.32107544,-0.003925323486,0.003927612212
26.4,32,12.8,26.39999962,26.3991642,26.39895821,26.39941216,26.39956856,26.3991375,26.39924622,-0.00075340271,0.0007514953613
26.8,0,0,-8.227317557e-40,0.0005330815911,0.0009969547391,0.0009463783354,0.0006335191429,0.0007193312049,0.0007658529794,0.0007658529794,0.0007658529794
26.8,1,0.4,0.07613635808,0.07654865086,0.07766662538,0.07739919424,0.07786847651,0.0773993656,0.07737646252,0.001240104437,0.001240104437
26.8,2,0.8,0.2996334136,0.2971286476,0.3002466261,0.299666971,0.3018844128,0.2995957136,0.2997044921,7.107853889e-05,0.001088047051
26.8,3,1.2,0.6606671214,0.655013442,0.6609746218,0.6591256261,0.6636853218,0.659132719,0.6595863104,-0.001080811024,0.002411055611
26.8,4,1.6,1.149413466,1.140764117,1.149690747,1.145927548,1.153407812,1.147257209,1.147409558,-0.002003908157,0.003712630365
26.8,5,2,1.756048322,1.745092273,1.757277131,1.75061965,1.760888457,1.753466249,1.753468752,-0.002579569817,0.005007147789
26.8,6,2.4,2.470747709,2.457702398,2.473057985,2.464111805,2.476264715,2.467975378,2.467822552,-0.002925157547,0.006056165788
26.8,7,2.8,3.283687592,3.268908024,3.286435127,3.276651382,3.289395332,3.280687332,3.280415297,-0.003272294998,0.006654262543
26.8,8,3.2,4.185043812,4.169074059,4.187424183,4.17707634,4.190363884,4.181219578,4.181031227,-0.004012584686,0.007092380431
26.8,9,3.6,5.164992809,5.147750854,5.166769028,5.155969143,5.16926384,5.159775734,5.15990591,-0.005086898804,0.007505989168
26.8,10,4,6.213709831,6.194902897,6.214149475,6.202692032,6.216882706,6.206717491,6.207068443,-0.006641387939,0.008085918613
26.8,11,4.4,7.321371078,7.30094099,7.319777966,7.308133602,7.323567867,7.312046051,7.312893867,-0.008477210999,0.009356498718
26.8,12,4.8,8.478152275,8.455323219,8.473786354,8.461765289,8.478357315,8.466129303,8.467072487,-0.01107978821,0.01116199512
26.8,13,5.2,9.674230576,9.6483078,9.665943146,9.653570175,9.670737267,9.658511162,9.659414291,-0.01481628418,0.01481666602
26.8,14,5.6,10.89978027,10.87025928,10.88700104,10.87445927,10.89165783,10.87949085,10.88057327,-0.01920700073,0.01920661889
26.8,15,6,12.14497757,12.11175537,12.12751865,12.11467457,12.13196468,12.11954117,12.12109089,-0.0238866806,0.0238866806
26.8,16,6.4,13.39999962,13.36318111,13.37739182,13.36504555,13.3820591,13.36944866,13.37142467,-0.02857494354,0.02857437171
26.8,17,6.8,14.65502167,14.61510468,14.62750912,14.61584663,14.63317299,14.61957455,14.62224102,-0.03278064728,0.03278007358
26.8,18,7.2,15.90021992,15.85749054,15.86800861,15.85783195,15.87553692,15.8608036,15.86393452,-0.03628540039,0.03628559038
26.8,19,7.6,17.12577057,17.08121109,17.08951759,17.08127022,17.09913445,17.08346558,17.08691978,-0.0388507843,0.0388507843
26.8,20,8,18.32184792,18.27662086,18.28312874,18.27626228,18.29446983,18.2784996,18.2817955,-0.04005241394,0.04005165026
26.8,21,8.4,19.47862816,19.43400574,19.43897438,19.43300247,19.45138931,19.43580246,19.43863487,-0.03999328613,0.03999328613
26.8,22,8.8,20.58629036,20.5433979,20.54745865,20.54262543,20.55970383,20.5453949,20.54771805,-0.0385723114,0.03857421875
26.8,23,9.2,21.63500786,21.59495354,21.59850311,21.59475327,21.60923576,21.59677505,21.59884262,-0.03616523743,0.03616371006
26.8,24,9.6,22.6149559,22.5788784,22.5820446,22.57957077,22.59040451,22.58050346,22.58228111,-0.03267478943,0.03267555311
26.8,25,10,23.51631165,23.4852829,23.48727417,23.48654366,23.4940033,23.48661232,23.48794174,-0.02836990356,0.02836837806
26.8,26,10.4,24.32925224,24.30390358,24.30542183,24.30534554,24.3100853,24.30504417,24.30596161,-0.02329063416,0.02329215966
26.8,27,10.8,25.04395103,25.02480125,25.025774,25.02610397,25.02831268,25.02523804,25.02604485,-0.01790618896,0.0179050453
26.8,28,11.2,25.65058708,25.6372776,25.63800812,25.63832474,25.63845253,25.6373539,25.63788223,-0.01270484924,0.01270370465
26.8,29,11.6,26.13933372,26.13074875,26.13132286,26.1310463,26.13011932,26.1300621,26.1306572,-0.008676528931,0.008673858829
26.8,30,12,26.50036621,26.49487495,26.49521446,26.49437904,26.49373627,26.49396515,26.49443436,-0.005931854248,0.005932235625
26.8,31,12.4,26.7238636,26.72027779,26.72058678,26.71998978,26.71976089,26.71984482,26.72009277,-0.003770828247,0.003771591233
26.8,32,12.8,26.79999924,26.79910088,26.79961205,26.79928589,26.79886436,26.79909325,26.79919052,-0.0008087158203,0.0008079528925
27.2,0,0,-6.892258471e-40,0.0003737546504,0.0009187161922,0.0007593333721,0.0006588585675,0.0008743777871,0.0007170081371,0.0007170081371,0.0007170081371
27.2,1,0.4,0.07727272063,0.07729279995,0.07854649425,0.0779934153,0.07884884626,0.07843078673,0.0782224685,0.0009497478604,0.0009497478604
27.2,2,0.8,0.3041055501,0.3003612459,0.3036062717,0.3028324544,0.3057998419,0.3032910526,0.3031781912,-0.0009273588657,0.001605093479
27.2,3,1.2,0.6705278754,0.6625495553,0.6687717438,0.6662489176,0.6720511913,0.6675397158,0.667432189,-0.003095686436,0.003704976989
27.2,4,1.6,1.166568875,1.154541373,1.163967848,1.159037232,1.168367386,1.162240148,1.16163075,-0.00493812561,0.005657481961
27.2,5,2,1.782258034,1.767059088,1.779696822,1.771713495,1.78395617,1.777136087,1.775912285,-0.006345748901,0.007024955936
27.2,6,2.4,2.507624626,2.489556789,2.505435944,2.495301962,2.509435654,2.501864672,2.500319004,-0.007305622101,0.008030032739
27.2,7,2.8,3.332697868,3.312417507,3.330828428,3.319256544,3.334515572,3.326580763,3.324719667,-0.007978200912,0.008705186658
27.2,8,3.2,4.247507095,4.226000309,4.245128155,4.233270645,4.248812675,4.240496635,4.238741875,-0.008765220642,0.009287643246
27.2,9,3.6,5.242082119,5.219394207,5.238944054,5.226885796,5.242369175,5.233491421,5.232216835,-0.009865283966,0.0099800108
27.2,10,4,6.306451797,6.282533646,6.302183151,6.289608479,6.305936337,6.296138763,6.29527998,-0.01117181778,0.01117172278
27.2,11,4.4,7.430644989,7.405433178,7.424535751,7.411915302,7.429637909,7.418181419,7.417940617,-0.01270437241,0.01270427741
27.2,12,4.8,8.604692459,8.577319145,8.595890045,8.583222389,8.602280617,8.589632988,8.589669228,-0.01502323151,0.01502342243
27.2,13,5.2,9.818621635,9.788514137,9.80613327,9.793452263,9.812673569,9.800173759,9.800189972,-0.01843166351,0.01843223535
27.2,14,5.6,11.06246376,11.02911186,11.04582119,11.03315258,11.05242634,11.03962421,11.04002666,-0.02243709564,0.02243652381
27.2,15,6,12.32624626,12.2897253,12.30513573,12.29267406,12.31156349,12.29828644,12.29947662,-0.02676963806,0.02676925622
27.2,16,6.4,13.60000038,13.56050396,13.57430458,13.56248951,13.58077908,13.56718636,13.56905174,-0.03094863892,0.03094768524
27.2,17,6.8,14.87375355,14.83184528,14.84348965,14.83267021,14.85072613,14.83614063,14.838974,-0.03477954865,0.03477916867
27.2,18,7.2,16.137537,16.09341621,16.10328484,16.09385681,16.11191177,16.09617805,16.09972763,-0.03780937195,0.0378074646
27.2,19,7.6,17.38137817,17.33617592,17.34362793,17.33610535,17.35419655,17.33750534,17.34152222,-0.03985595703,0.03985595703
27.2,20,8,18.5953083,18.55006981,18.55574417,18.54995728,18.56805992,18.55078506,18.5549221,-0.04038619995,0.04038505629
27.2,21,8.4,19.76935387,19.72541046,19.72983551,19.72477341,19.74268341,19.72584534,19.72970963,-0.03964424133,0.03964424133
27.2,22,8.8,20.89354897,20.85203743,20.8555088,20.85130882,20.86800385,20.85247231,20.85586548,-0.03768348694,0.03768272325
27.2,23,9.2,21.95791817,21.91981888,21.9227829,21.91952705,21.93343735,21.92023468,21.92316055,-0.03475761414,0.03475799412
27.2,24,9.6,22.95249176,22.91885757,22.92171478,22.9192543,22.92952347,22.9188385,22.92163658,-0.03085517883,0.03085403517
27.2,25,10,23.86730194,23.83904648,23.84092903,23.84017372,23.84667397,23.83886909,23.84113693,-0.02616500854,0.02616348304
27.2,26,10.4,24.69237518,24.66986084,24.67132759,24.67108345,24.67481232,24.66950226,24.67131615,-0.02105903625,0.02105789259
27.2,27,10.8,25.41774178,25.40125084,25.40219879,25.40261459,25.40361023,25.4006443,25.40206528,-0.01567649841,0.01567802392
27.2,28,11.2,26.03343201,26.02236557,26.02337646,26.02333641,26.02231026,26.02175522,26.02262878,-0.01080322266,0.01080322266
27.2,29,11.6,26.52947235,26.52238846,26.52306366,26.52293777,26.52114487,26.52143288,26.52219582,-0.007276535034,0.007278823759
27.2,30,12,26.895895,26.89108658,26.89167595,26.89119339,26.88978577,26.89016151,26.8907814,-0.005113601685,0.005114364438
27.2,31,12.4,27.12272644,27.1193409,27.1196537,27.11937141,27.11869621,27.11904144,27.11922073,-0.003505706787,0.003505706787
27.2,32,12.8,27.20000076,27.19901276,27.19937515,27.1992054,27.19886589,27.1992588,27.19914627,-0.0008544921875,0.0008571624639
27.6,0,0,-2.938735877e-39,0.0003835521638,0.0007715597749,0.0006179716438,0.0006988234818,0.001053374261,0.0007050562417,0.0007050562417,0.0007050562417
27.6,1,0.4,0.07840908319,0.07798703015,0.07922621071,0.0786447227,0.07961387187,0.07937003672,0.07896836847,0.0005592852831,0.0007281124708
27.6,2,0.8,0.3085777164,0.3035295904,0.3067066073,0.3057132661,0.3092277944,0.306892097,0.3064138889,-0.002163827419,0.002423876431
27.6,3,1.2,0.6803885698,0.6700255871,0.6762748957,0.6730622649,0.6800855994,0.6758269668,0.6750550866,-0.005333483219,0.005333506968
27.6,4,1.6,1.183724284,1.168048024,1.177684903,1.171871185,1.182354689,1.176981688,1.175388098,-0.008336186409,0.008336186409
27.6,5,2,1.808467746,1.788701534,1.801406741,1.792537332,1.806418777,1.800612092,1.797935247,-0.01053249836,0.01053245086
27.6,6,2.4,2.544501543,2.521158218,2.537153721,2.525952816,2.541864157,2.535589218,2.532343626,-0.01215791702,0.01215791702
27.6,7,2.8,3.381708145,3.355520248,3.374204159,3.361396313,3.378714085,3.372230053,3.36841321,-0.01329493523,0.01329517365
27.6,8,3.2,4.309970856,4.28238678,4.301765919,4.288879395,4.306537151,4.299421787,4.295798302,-0.01417255402,0.01417264901
27.6,9,3.6,5.319171429,5.290565491,5.310248852,5.297401428,5.314647675,5.306909561,5.303954601,-0.01521682739,0.01521682739
27.6,10,4,6.399193287,6.369823456,6.389506817,6.3761096,6.394367695,6.385133266,6.382988453,-0.01620483398,0.01620512083
27.6,11,4.4,7.539919376,7.509595394,7.528410435,7.515247345,7.534967899,7.523992062,7.522442818,-0.01747655869,0.01747674868
27.6,12,4.8,8.731231689,8.699139595,8.717107773,8.704527855,8.725152969,8.71279335,8.711744308,-0.01948738098,0.01948738098
27.6,13,5.2,9.963012695,9.928505898,9.945631981,9.93324852,9.953989983,9.941659927,9.940607071,-0.02240562439,0.0224054344
27.6,14,5.6,11.22514629,11.18793011,11.20411396,11.1919899,11.21251011,11.19952011,11.19921303,-0.02593326569,0.02593345568
27.6,15,6,12.50751495,12.46757412,12.4823103,12.47075748,12.49058247,12.47699356,12.47764397,-0.02987098694,0.02987136878
27.6,16,6.4,13.80000019,13.75789261,13.77062798,13.75989342,13.77915192,13.7647562,13.76646423,-0.03353595734,0.03353576735
27.6,17,6.8,15.09248543,15.04857731,15.05895519,15.04963017,15.0682869,15.05250549,15.05559063,-0.03689479828,0.0368944183
27.6,18,7.2,16.37485313,16.32951355,16.33797646,16.33018112,16.34839249,16.33132744,16.33547783,-0.03937530518,0.0393749252
27.6,19,7.6,17.63698769,17.59138298,17.59763527,17.5916214,17.60958481,17.5914135,17.59632874,-0.04065895081,0.04066009447
27.6,20,8,18.86876869,18.82392311,18.82824898,18.82403183,18.84195709,18.82304573,18.82824135,-0.04052734375,0.04052734375
27.6,21,8.4,20.06008148,20.01727295,20.0205307,20.01692581,20.03425407,20.01587296,20.0209713,-0.03911018372,0.03911018372
27.6,22,8.8,21.20080566,21.16133118,21.16394043,21.16064453,21.17655945,21.15947914,21.16439056,-0.0364151001,0.03641472012
27.6,23,9.2,22.28082848,22.2454567,22.24748802,22.24518204,22.25826645,22.24366379,22.24801254,-0.03281593323,0.03281707689
27.6,24,9.6,23.29002953,23.25975418,23.26164627,23.25976944,23.26952934,23.25730896,23.2616024,-0.02842712402,0.02842788771
27.6,25,10,24.21829224,24.19361687,24.19499016,24.19439888,24.20054054,24.19115829,24.19494057,-0.02335166931,0.02335128747
27.6,26,10.4,25.05549812,25.03675079,25.03749466,25.03764343,25.04078293,25.03396225,25.03732872,-0.01816940308,0.01817131042
27.6,27,10.8,25.79153252,25.77864265,25.77910614,25.7793808,25.78014755,25.77614403,25.77868271,-0.01284980774,0.01284828223
27.6,28,11.2,26.41627502,26.40836906,26.40886307,26.40865707,26.40784454,26.40597916,26.40794373,-0.008331298828,0.008332443424
27.6,29,11.6,26.91961098,26.91498375,26.91501427,26.91492844,26.91320992,26.9126358,26.91415405,-0.005456924438,0.005456543062
27.6,30,12,27.29142189,27.28820992,27.28786087,27.28804016,27.28654861,27.28598022,27.28732872,-0.004093170166,0.004093932919
27.6,31,12.4,27.52159119,27.51931381,27.51853943,27.51865578,27.51817894,27.51797676,27.51853371,-0.003057479858,0.003058242844
27.6,32,12.8,27.60000038,27.59972,27.59917831,27.59907532,27.59955215,27.5990696,27.59931946,-0.0006809234619,0.0006813049549
28,0,0,3.134331919e-39,0.0005214251578,0.0006644055247,0.0005884710699,0.0009082257748,0.0009807832539,0.0007326621562,0.0007326621562,0.0007326621562
28,1,0.4,0.07954545319,0.07849618047,0.07967767864,0.0792940408,0.08028358221,0.08008547127,0.0795673877,2.193450928e-05,0.000542211521
28,2,0.8,0.3130498528,0.3066391051,0.3098474741,0.3084352612,0.3123687804,0.310100913,0.3094783127,-0.003571540117,0.003571546171
28,3,1.2,0.6902492642,0.6770848036,0.6832455993,0.6798330545,0.6873126626,0.6835967898,0.6822146177,-0.008034646511,0.008034681901
28,4,1.6,1.200879693,1.181607485,1.190971613,1.184516311,1.195504189,1.191020727,1.18872416,-0.01215553284,0.01215562783
28,5,2,1.834677458,1.810065031,1.822653532,1.813075542,1.827974319,1.823115826,1.819376707,-0.01530075073,0.01530060731
28,6,2.4,2.581378222,2.552466631,2.568372726,2.55630827,2.573278904,2.568723917,2.563829899,-0.01754832268,0.01754813269
28,7,2.8,3.430718422,3.398330212,3.41703248,3.403234959,3.421861172,3.417062044,3.411504269,-0.01921415329,0.01921424828
28,8,3.2,4.372434139,4.338218689,4.35789299,4.344022274,4.362743855,4.357692719,4.352114201,-0.02031993866,0.02032003365
28,9,3.6,5.396260738,5.361364365,5.381319046,5.36752224,5.385828018,5.379694462,5.375145912,-0.0211148262,0.02111511305
28,10,4,6.491935253,6.456348419,6.476184368,6.462244034,6.481628895,6.47349453,6.469979763,-0.02195549011,0.02195520326
28,11,4.4,7.649193287,7.612680912,7.631599426,7.6182127,7.639214039,7.629254341,7.626191616,-0.02300167084,0.02300100401
28,12,4.8,8.85777092,8.819895744,8.838026047,8.825444221,8.846901894,8.835694313,8.833191872,-0.02457904816,0.02457847632
28,13,5.2,10.10740471,10.06746292,10.08477974,10.07280064,10.09424591,10.08263397,10.08038521,-0.02701950073,0.02702007256
28,14,5.6,11.38782978,11.34529018,11.3619709,11.35056591,11.3712616,11.3592844,11.3576746,-0.03015518188,0.03015518188
28,15,6,12.68878269,12.64400101,12.65939903,12.64863968,12.66847992,12.65593243,12.6552906,-0.03349208832,0.03349227831
28,16,6.4,14,13.95337677,13.96674728,13.95704079,13.97635746,13.96255112,13.96321392,-0.03678607941,0.03678531572
28,17,6.8,15.31121731,15.26323509,15.27451038,15.26636219,15.28510189,15.26974487,15.27179146,-0.03942584991,0.03942642361
28,18,7.2,16.61216927,16.5638237,16.57288551,16.56643105,16.58421707,16.56704712,16.57088089,-0.04128837585,0.04128837585
28,19,7.6,17.89259529,17.8447094,17.851717,17.84710884,17.86415482,17.84604263,17.85074425,-0.0418510437,0.04184875637
28,20,8,19.14222908,19.0959301,19.10113525,19.09807587,19.11470032,19.0965023,19.10126877,-0.04096031189,0.04096031189
28,21,8.4,20.35080719,20.30723,20.31150055,20.30910492,20.3248024,20.30713463,20.3119545,-0.03885269165,0.03885269165
28,22,8.8,21.50806427,21.46871185,21.47226906,21.47013283,21.48446274,21.46808243,21.47272873,-0.03533554077,0.03533248976
28,23,9.2,22.60373878,22.56928062,22.57281494,22.57092476,22.5824852,22.56830597,22.57276154,-0.03097724915,0.03097648546
28,24,9.6,23.62756538,23.5988884,23.60224152,23.60059166,23.60935593,23.59724998,23.6016655,-0.02589988708,0.02589988708
28,25,10,24.56928062,24.54616547,24.54954147,24.54899216,24.55413818,24.54483986,24.54873466,-0.02054595947,0.02054519579
28,26,10.4,25.41862106,25.40167809,25.4041996,25.40459251,25.4067955,25.40018272,25.40349007,-0.0151309967,0.01513137855
28,27,10.8,26.16532326,26.15421677,26.15629196,26.15649605,26.15663719,26.15300369,26.15532875,-0.009994506836,0.009994124994
28,28,11.2,26.79911995,26.79284286,26.7943573,26.79439545,26.79281044,26.79127884,26.7931366,-0.005983352661,0.005982971285
28,29,11.6,27.30975151,27.30599022,27.30719566,27.30730057,27.30455971,27.30476189,27.3059597,-0.003791809082,0.003789901733
28,30,12,27.68695068,27.68393135,27.68431854,27.68506622,27.68207741,27.68282127,27.68364334,-0.003307342529,0.003307723906
28,31,12.4,27.92045403,27.91756058,27.91724586,27.91823387,27.91629219,27.9173584,27.91733932,-0.003114700317,0.00311584468
28,32,12.8,28,27.99899864,27.99895668,27.99930954,27.99879456,27.99934578,27.99908066,-0.000919342041,0.000918960548
28.4,0,0,3.7320416e-35,0.0007541701198,0.0005527511239,0.0006721764803,0.0008585192263,0.0006303712726,0.0006935976562,0.0006935976562,0.0006935976562
28.4,1,0.4,0.07999999821,0.07918035984,0.08015458286,0.07987526059,0.08110024035,0.08044947684,0.08015199006,0.0001519918442,0.0005297362804
28.4,2,0.8,0.3156129122,0.3096025884,0.3128025532,0.3111723661,0.3154512644,0.3128449619,0.3123747706,-0.003238141537,0.003238165285
28.4,3,1.2,0.6972369552,0.6839820743,0.6898699999,0.6864640713,0.6942509413,0.6898706555,0.6888875365,-0.00834941864,0.008349406533
28.4,4,1.6,1.21444273,1.194704175,1.203614235,1.196841478,1.208260059,1.203657031,1.20141542,-0.01302731037,0.01302733459
28.4,5,2,1.856800914,1.831055403,1.843130946,1.833187938,1.848530769,1.84361434,1.839903831,-0.01689708233,0.0168970339
28.4,6,2.4,2.613882065,2.583233118,2.598763704,2.586067915,2.603843451,2.59894371,2.594170332,-0.01971173286,0.01971168444
28.4,7,2.8,3.47525692,3.440677643,3.458920479,3.444931269,3.463881016,3.458957434,3.453473568,-0.0217833519,0.0217833519
28.4,8,3.2,4.430496216,4.393754959,4.413341999,4.398949623,4.418034554,4.412782669,4.407372475,-0.02312374115,0.0231234543
28.4,9,3.6,5.469170094,5.43170166,5.451376438,5.437369347,5.456485748,5.449707508,5.445327759,-0.02384233475,0.02384195291
28.4,10,4,6.580849648,6.542339325,6.562060356,6.548219681,6.568368912,6.559774876,6.556152344,-0.02469730377,0.02469701692
28.4,11,4.4,7.755105495,7.715574741,7.734236717,7.721356869,7.742832661,7.732753754,7.729351044,-0.02575445175,0.02575454675
28.4,12,4.8,8.981508255,8.940467834,8.958518028,8.946281433,8.968179703,8.957099915,8.954109192,-0.02739906311,0.02739887312
28.4,13,5.2,10.24962807,10.20620918,10.22367287,10.21215248,10.23397064,10.22255611,10.21971321,-0.02991485596,0.02991580963
28.4,14,5.6,11.54903698,11.50275421,11.51947594,11.50887966,11.53033352,11.51826096,11.51594067,-0.03309631348,0.03309612349
28.4,15,6,12.8693037,12.82057571,12.8363533,12.82633781,12.84676456,12.83425426,12.83285713,-0.03644657135,0.03644657135
28.4,16,6.4,14.19999981,14.14926338,14.16287994,14.15411186,14.17420387,14.16063786,14.16021919,-0.03978061676,0.03978042677
28.4,17,6.8,15.53069592,15.478508,15.49040413,15.48280907,15.50226116,15.48711777,15.48822021,-0.04247570038,0.04247589037
28.4,18,7.2,16.85096359,16.79870033,16.80857468,16.80237961,16.82091331,16.80437088,16.80698776,-0.04397583008,0.04397583008
28.4,19,7.6,18.15037155,18.09877396,18.10635757,18.10215378,18.12019539,18.10286522,18.10606956,-0.04430198669,0.04430236667
28.4,20,8,19.41849136,19.36881447,19.37469292,19.37170219,19.3891468,19.37174416,19.37521935,-0.04327201843,0.04327125475
28.4,21,8.4,20.64489365,20.59835434,20.60326385,20.60101509,20.61744881,20.6009922,20.60421371,-0.04067993164,0.04067878798
28.4,22,8.8,21.81915092,21.77710724,21.78168297,21.77943611,21.79455566,21.77886009,21.78232956,-0.03682136536,0.03682250902
28.4,23,9.2,22.93083,22.89403915,22.89927101,22.89653969,22.90926361,22.89541245,22.8989048,-0.03192520142,0.03192482144
28.4,24,9.6,23.9695034,23.93880653,23.94402695,23.94142532,23.95127106,23.93927574,23.94296265,-0.02654075623,0.02654228173
28.4,25,10,24.92474365,24.89994812,24.90543556,24.90368843,24.91014671,24.90079689,24.90400314,-0.02074050903,0.02074050903
28.4,26,10.4,25.78611755,25.76776314,25.77221298,25.77171898,25.7750721,25.76883698,25.77112198,-0.01499557495,0.01499671955
28.4,27,10.8,26.54319954,26.53097534,26.5345211,26.53382874,26.53539848,26.53131104,26.53320885,-0.009990692139,0.009992599487
28.4,28,11.2,27.18555641,27.1782341,27.18074036,27.18031693,27.17993164,27.17804527,27.1794529,-0.006103515625,0.006102752872
28.4,29,11.6,27.7027626,27.69777679,27.69992828,27.6995697,27.69780922,27.69782829,27.6985817,-0.004180908203,0.00418014545
28.4,30,12,28.08438683,28.08043289,28.08125496,28.0816803,28.07980728,28.08008194,28.08065224,-0.003734588623,0.003735351609
28.4,31,12.4,28.31999969,28.31655502,28.31657791,28.31728363,28.31615067,28.31652069,28.31661987,-0.003379821777,0.003382110503
28.4,32,12.8,28.39999962,28.39901352,28.39914894,28.39911842,28.39917183,28.39928246,28.39914513,-0.0008544921875,0.0008525848389
28.8,0,0,-1.159860276e-34,0.000863365829,0.0007236078382,0.0006182827055,0.0008726418018,0.0006558001041,0.000746739679,0.000746739679,0.000746739679
28.8,1,0.4,0.07999999821,0.08021152765,0.08065775037,0.08041881025,0.08202032745,0.08096522093,0.08085472882,0.0008547306061,0.0008547290927
28.8,2,0.8,0.3169032335,0.3123830259,0.3148018122,0.3133695722,0.3179404736,0.3149692416,0.3146928251,-0.002210408449,0.002625304507
28.8,3,1.2,0.7023092508,0.6908690333,0.6957513094,0.6919931173,0.700773716,0.6958066821,0.6950387359,-0.007270514965,0.007270479109
28.8,4,1.6,1.225610733,1.207228184,1.214946389,1.207881451,1.220539212,1.21487534,1.213093996,-0.01251673698,0.01251661777
28.8,5,2,1.876200199,1.851495981,1.861935496,1.851898432,1.868274212,1.862511873,1.859223127,-0.01697707176,0.01697700098
28.8,6,2.4,2.643470526,2.613067865,2.627008677,2.614245892,2.633397102,2.627388716,2.623021603,-0.02044892311,0.02044887468
28.8,7,2.8,3.516814232,3.482433319,3.499159813,3.48482585,3.505029678,3.499232531,3.494136333,-0.02267789841,0.0226779934
28.8,8,3.2,4.485623837,4.448893547,4.467040062,4.452803612,4.472796917,4.466070175,4.461520672,-0.02410316467,0.02410297468
28.8,9,3.6,5.539292336,5.501347542,5.519733429,5.506241322,5.526041031,5.518071175,5.514286995,-0.02500534058,0.02500543557
28.8,10,4,6.667212486,6.627831459,6.646395206,6.633530617,6.654004097,6.644731045,6.641297817,-0.02591466904,0.02591400221
28.8,11,4.4,7.858776569,7.818113327,7.836039066,7.823945522,7.84540844,7.83495903,7.831692696,-0.02708387375,0.02708349191
28.8,12,4.8,9.103377342,9.060549736,9.078434944,9.067189217,9.088567734,9.077475548,9.074442863,-0.02893447876,0.02893390693
28.8,13,5.2,10.39040756,10.34437275,10.36223984,10.35168839,10.37315845,10.36171055,10.35863304,-0.03177452087,0.0317735672
28.8,14,5.6,11.70925903,11.66026592,11.67726231,11.66766548,11.68879032,11.67678165,11.67415333,-0.03510570526,0.03510589525
28.8,15,6,13.04932594,12.99737644,13.0136137,13.00444031,13.02481651,13.01270199,13.0105896,-0.03873634338,0.03873615339
28.8,16,6.4,14.39999962,14.34565163,14.36026764,14.35188293,14.37158775,14.35876083,14.35762978,-0.04236984253,0.04236946255
28.8,17,6.8,15.75067425,15.69423008,15.70784473,15.70046616,15.71951103,15.70566463,15.70554352,-0.04513072968,0.04513091967
28.8,18,7.2,17.0907402,17.034132,17.04550552,17.03947639,17.0579319,17.04290962,17.04398918,-0.04675102234,0.04674911499
28.8,19,7.6,18.40959358,18.35354805,18.36302185,18.35868645,18.37641525,18.36058807,18.36245346,-0.04714012146,0.04714164883
28.8,20,8,19.69662285,19.64242744,19.65039635,19.64738655,19.66418839,19.64869118,19.6506176,-0.04600524902,0.04600486904
28.8,21,8.4,20.94122314,20.89048004,20.89760017,20.89487267,20.91080856,20.89601898,20.89795685,-0.04326629639,0.04326706007
28.8,22,8.8,22.1327877,22.08627319,22.09374809,22.09116745,22.10530472,22.09172821,22.0936451,-0.03914260864,0.03914337233
28.8,23,9.2,23.26070786,23.2197094,23.22801208,23.2250061,23.23677826,23.2248497,23.22687149,-0.03383636475,0.03383674473
28.8,24,9.6,24.31437683,24.27957153,24.28845787,24.28542709,24.2939415,24.28424263,24.28632736,-0.02804946899,0.02804870531
28.8,25,10,25.28318596,25.25506783,25.26367378,25.2614975,25.26662254,25.25982285,25.26133728,-0.02184867859,0.02184906043
28.8,26,10.4,26.15653038,26.13521957,26.14258194,26.14132309,26.14400673,26.13982201,26.14059067,-0.01593971252,0.01593971252
28.8,27,10.8,26.92379951,26.90897942,26.91469574,26.91333961,26.91481781,26.91259003,26.91288376,-0.01091575623,0.01091499347
28.8,28,11.2,27.5743885,27.56427193,27.568573,27.56744003,27.5675087,27.56726265,27.56701088,-0.007377624512,0.007377243135
28.8,29,11.6,28.09769058,28.09003639,28.0931797,28.09267998,28.09151649,28.09225655,28.0919342,-0.005756378174,0.00575675955
28.8,30,12,28.48309708,28.47680283,28.47844887,28.47872543,28.47753143,28.47838783,28.47797775,-0.00511932373,0.005117797758
28.8,31,12.4,28.71999931,28.71545792,28.71583366,28.71671104,28.71597481,28.71640778,28.7160759,-0.003923416138,0.003922271542
28.8,32,12.8,28.79999924,28.79890823,28.79882812,28.79929161,28.79925728,28.79929352,28.79911423,-0.0008850097656,0.00088348391
29.2,0,0,5.995428135e-35,0.0009913370013,0.0007821619511,0.0006570089608,0.0008069016039,0.0006586611271,0.0007792141405,0.0007792141405,0.0007792141405
29.2,1,0.4,0.07999999821,0.08105079085,0.08119236678,0.08106054366,0.08254246414,0.08128814399,0.0814268589,0.00142686069,0.001426863717
29.2,2,0.8,0.3181935549,0.3152343333,0.316806376,0.315431118,0.3203747571,0.3168925643,0.3169478476,-0.001245707273,0.002118206117
29.2,3,1.2,0.7073815465,0.6971036196,0.7012988329,0.6969929934,0.7069340944,0.7013641,0.700738728,-0.006642818451,0.006642818451
29.2,4,1.6,1.236778617,1.218780518,1.225710154,1.21777761,1.232423067,1.225722432,1.224082708,-0.01269590855,0.01269586105
29.2,5,2,1.895599604,1.870871067,1.880039454,1.868963957,1.887364984,1.880375147,1.877522826,-0.01807677746,0.01807668246
29.2,6,2.4,2.673058987,2.64231205,2.654527664,2.640973568,2.662081718,2.654728651,2.650924921,-0.02213406563,0.02213425562
29.2,7,2.8,3.558371544,3.523045301,3.538339615,3.523370266,3.545631886,3.537966967,3.533670902,-0.02470064163,0.02470073663
29.2,8,3.2,4.540751934,4.503058434,4.519464493,4.50510931,4.527125835,4.518488884,4.514649391,-0.02610254288,0.02610254288
29.2,9,3.6,5.609415054,5.570234776,5.587170601,5.573809147,5.595411301,5.585588455,5.58244276,-0.02697229385,0.02697219886
29.2,10,4,6.753574848,6.713117599,6.73011446,6.717645168,6.739398956,6.728200436,6.725695133,-0.02787971497,0.02787952498
29.2,11,4.4,7.962447166,7.920359612,7.937218189,7.92566824,7.948176384,7.935256004,7.933335781,-0.02911138535,0.02911148034
29.2,12,4.8,9.225245476,9.180535316,9.197705269,9.187414169,9.209399223,9.196269989,9.194265366,-0.03098011017,0.030980682
29.2,13,5.2,10.5311861,10.4833622,10.50042915,10.4910183,10.51261139,10.49954224,10.49739265,-0.0337934494,0.0337934494
29.2,14,5.6,11.86948204,11.81834412,11.83498859,11.82641602,11.84723282,11.83432674,11.83226204,-0.03722000122,0.0372203812
29.2,15,6,13.22934818,13.17510223,13.19109726,13.18306828,13.20297337,13.19021988,13.18849182,-0.04085636139,0.04085598141
29.2,16,6.4,14.60000038,14.54303551,14.55811405,14.5505743,14.56952,14.55678272,14.55560589,-0.0443944931,0.0443950668
29.2,17,6.8,15.97065163,15.91185474,15.92576313,15.91922188,15.93730259,15.92406559,15.92364216,-0.04700946808,0.04701004177
29.2,18,7.2,17.33051872,17.27161789,17.28334618,17.27793121,17.29551315,17.28132439,17.28194618,-0.04857254028,0.0485721603
29.2,19,7.6,18.66881371,18.61057663,18.62088013,18.61673546,18.63342094,18.61873817,18.6200695,-0.04874420166,0.04874343798
29.2,20,8,19.97475433,19.91853142,19.92777252,19.92468452,19.94009972,19.92603874,19.92742538,-0.04732894897,0.04732894897
29.2,21,8.4,21.23755264,21.18504143,21.19373131,21.19099426,21.20527267,21.19187737,21.19338417,-0.04416847229,0.04416923597
29.2,22,8.8,22.44642448,22.39854813,22.40791321,22.40493965,22.41724014,22.40555,22.40683937,-0.03958511353,0.03958625719
29.2,23,9.2,23.59058571,23.54886627,23.55905533,23.55567741,23.56509018,23.55552673,23.5568428,-0.03374290466,0.03374252468
29.2,24,9.6,24.65924835,24.6239872,24.63513374,24.63142586,24.63751793,24.63064575,24.63174248,-0.02750587463,0.02750625648
29.2,25,10,25.64162827,25.61350441,25.62422371,25.62116432,25.62413216,25.6197319,25.62055016,-0.02107810974,0.02107696608
29.2,26,10.4,26.5269413,26.50596809,26.51524544,26.51249695,26.51366997,26.51177597,26.51183128,-0.01511001587,0.01511001587
29.2,27,10.8,27.30439949,27.28974152,27.29698753,27.29413223,27.29461288,27.2943306,27.29396057,-0.01043891907,0.01043853723
29.2,28,11.2,27.9632206,27.95272064,27.95828438,27.95571518,27.95536041,27.95663452,27.95574379,-0.007476806641,0.007477569394
29.2,29,11.6,28.49261856,28.4844265,28.48800468,28.48623657,28.48521042,28.48698044,28.48617172,-0.006446838379,0.006446838379
29.2,30,12,28.88180733,28.87468719,28.87659645,28.87599564,28.87481308,28.87637329,28.87569237,-0.006114959717,0.006114196964
29.2,31,12.4,29.12000084,29.11499405,29.11565018,29.11579895,29.1154995,29.11591148,29.11557007,-0.004430770874,0.004430008121
29.2,32,12.8,29.20000076,29.19892883,29.19903374,29.19909477,29.19936371,29.19918442,29.19912148,-0.0008792877197,0.0008796692127
29.6,0,0,-2.399686339e-35,0.0009415932,0.0008115842938,0.0006807520986,0.0009159222245,0.0006745532155,0.0008048809832,0.0008048809832,0.0008048809832
29.6,1,0.4,0.07999999821,0.08157895505,0.08174913377,0.08151000738,0.08300220221,0.08175082505,0.08191822469,0.00191822648,0.00191822648
29.6,2,0.8,0.3194838762,0.3176551759,0.3189791143,0.3173600137,0.3228262365,0.3190231919,0.3191687465,-0.0003151297569,0.001652073814
29.6,3,1.2,0.7124538422,0.7031285763,0.7067754865,0.7019745708,0.7130178809,0.7065411806,0.7062875628,-0.006166279316,0.006391918752
29.6,4,1.6,1.24794662,1.230057955,1.236248136,1.227388024,1.244043469,1.235823512,1.234712243,-0.01323437691,0.01323440112
29.6,5,2,1.914998889,1.889543056,1.897833586,1.885656834,1.906296015,1.897594929,1.895385027,-0.01961386204,0.01961400546
29.6,6,2.4,2.702647448,2.670595884,2.681700468,2.66699791,2.690533161,2.681093693,2.678184032,-0.02446341515,0.02446322516
29.6,7,2.8,3.599928856,3.563097,3.576753378,3.56110549,3.586007833,3.575548172,3.572502613,-0.02742624283,0.02742648125
29.6,8,3.2,4.595880032,4.556239605,4.571363449,4.556345463,4.581171513,4.56965971,4.566956043,-0.02892398834,0.02892408334
29.6,9,3.6,5.679537296,5.63843441,5.654057503,5.640401363,5.6644907,5.651714325,5.649819851,-0.02971744537,0.02971763536
29.6,10,4,6.839937687,6.797663689,6.813217163,6.80095911,6.824749947,6.810489178,6.809416294,-0.03052139282,0.03052186966
29.6,11,4.4,8.06611824,8.022130013,8.037809372,8.02675724,8.050600052,8.034798622,8.03441906,-0.0316991806,0.0316991806
29.6,12,4.8,9.347114563,9.300275803,9.316374779,9.306740761,9.330033302,9.314124107,9.313508987,-0.03360557556,0.03360481188
29.6,13,5.2,10.67196465,10.62215424,10.63801479,10.62990093,10.65178013,10.63673306,10.63571739,-0.03624725342,0.0362480171
29.6,14,5.6,12.02970409,11.97659969,11.99209118,11.98486996,12.00549507,11.99162865,11.9901371,-0.03956699371,0.0395671837
29.6,15,6,13.40937042,13.35291862,13.36807632,13.36150646,13.38100815,13.36767292,13.36623669,-0.04313373566,0.04313392565
29.6,16,6.4,14.80000019,14.74105549,14.75553513,14.74953365,14.76747131,14.75475693,14.75367165,-0.04632854462,0.04632968828
29.6,17,6.8,16.19062996,16.13025475,16.14327621,16.13814926,16.15504074,16.1422081,16.14178467,-0.04884529114,0.04884414747
29.6,18,7.2,17.57029533,17.50974274,17.52098656,17.51688957,17.5330143,17.52002144,17.52013016,-0.05016517639,0.05016441271
29.6,19,7.6,18.92803574,18.86842918,18.87873077,18.87546349,18.89028931,18.87732697,18.87804794,-0.04998779297,0.04998779297
29.6,20,8,20.25288582,20.19590759,20.20521355,20.20278168,20.21623802,20.2039299,20.20481491,-0.04807090759,0.04807167128
29.6,21,8.4,21.53388214,21.48068619,21.49007988,21.48786736,21.49970055,21.48863602,21.48939514,-0.04448699951,0.04448814318
29.6,22,8.8,22.76006317,22.7122097,22.72236633,22.71964455,22.72939301,22.72014618,22.72075272,-0.03931045532,0.03931121901
29.6,23,9.2,23.92046356,23.87938118,23.89046478,23.88727951,23.8933506,23.8869648,23.8874855,-0.03297805786,0.03297538683
29.6,24,9.6,25.00411987,24.96969414,24.98200417,24.97864723,24.98109436,24.97766876,24.97782135,-0.02629852295,0.02629814111
29.6,25,10,26.00007057,25.97318649,25.98506355,25.98179436,25.98183441,25.98057938,25.98049355,-0.01957702637,0.01957893372
29.6,26,10.4,26.89735222,26.87761116,26.88810539,26.88476181,26.88348961,26.8844471,26.88368607,-0.01366615295,0.0136692049
29.6,27,10.8,27.68500137,27.67115974,27.67952347,27.67604828,27.67442513,27.67686081,27.67560387,-0.009397506714,0.009397888556
29.6,28,11.2,28.35205269,28.34223366,28.34798622,28.34481239,28.34326553,28.34631157,28.34492111,-0.007131576538,0.007130813785
29.6,29,11.6,28.88754654,28.87926865,28.88267136,28.88088417,28.87884903,28.88186646,28.88070679,-0.006839752197,0.006838607602
29.6,30,12,29.28051567,29.2727623,29.27414513,29.27416801,29.27200127,29.27428627,29.27347374,-0.007041931152,0.007043075748
29.6,31,12.4,29.52000046,29.51478767,29.51479721,29.51554298,29.51483154,29.51540565,29.51507187,-0.004928588867,0.004927444272
29.6,32,12.8,29.60000038,29.59904289,29.59855652,29.59952354,29.59926414,29.599226,29.59912491,-0.0008754730225,0.0008777618641
30,0,0,-1.690760484e-39,0.0007796809077,0.0008494332433,0.0005683954805,0.0009817481041,0.0008148401976,0.0007988195866,0.0007988195866,0.0007988195866
30,1,0.4,0.07999999821,0.08197745681,0.08229474723,0.08185808361,0.08372255415,0.08216708899,0.08240398765,0.002403989434,0.002403988037
30,2,0.8,0.3199999928,0.3196338117,0.3211132288,0.3192113638,0.3252484798,0.3209795356,0.3212372661,0.001237273216,0.00169921515
30,3,1.2,0.715369463,0.7086411119,0.7121532559,0.7066180706,0.7185043097,0.7114180923,0.7114669681,-0.003902494907,0.005156433675
30,4,1.6,1.255894899,1.240962029,1.246629953,1.236665845,1.254260898,1.245519042,1.244807601,-0.01108729839,0.01108734589
30,5,2,1.930410504,1.907671452,1.915483713,1.901931167,1.923843741,1.914201736,1.912626266,-0.01778423786,0.01778414287
30,6,2.4,2.727750301,2.698190212,2.708648443,2.692513943,2.717315435,2.706736803,2.70468092,-0.02306938171,0.02306933329
30,7,2.8,3.636748791,3.60229516,3.614919901,3.598151207,3.624195814,3.612620831,3.610436678,-0.02631211281,0.0263122078
30,8,3.2,4.646239758,4.608569145,4.62306881,4.606892586,4.632749557,4.620223999,4.618300438,-0.02793931961,0.02793893777
30,9,3.6,5.745057583,5.705633163,5.720756054,5.706269741,5.731563091,5.717123032,5.716269493,-0.02878808975,0.02878856659
30,10,4,6.922036171,6.881211758,6.896224022,6.883464813,6.908660412,6.892244339,6.892361641,-0.02967453003,0.02967510186
30,11,4.4,8.166009903,8.122961998,8.138296127,8.12706089,8.152299881,8.134129524,8.134949684,-0.03106021881,0.03106021881
30,12,4.8,9.465812683,9.419658661,9.434998512,9.425377846,9.450064659,9.431808472,9.43238163,-0.03343105316,0.03343105316
30,13,5.2,10.81027889,10.76045322,10.77567101,10.76804638,10.79071712,10.77382183,10.77374268,-0.03653621674,0.03653698042
30,14,5.6,12.18824291,12.13443947,12.14931202,12.14294147,12.16412735,12.14888763,12.14794159,-0.04030132294,0.04030132294
30,15,6,13.58853817,13.53091526,13.54531574,13.53964615,13.55989647,13.54510593,13.5441761,-0.04436206818,0.04436225817
30,16,6.4,15,14.939291,14.95321274,14.94817638,14.96666813,14.95290089,14.95204926,-0.04795074463,0.04795017093
30,17,6.8,16.41146088,16.34880829,16.36120033,16.35684586,16.37436676,16.3608532,16.36041641,-0.05104446411,0.05104599148
30,18,7.2,17.81175613,17.74848747,17.7592411,17.7558136,17.77231216,17.75894356,17.75896072,-0.05279541016,0.05279655382
30,19,7.6,19.18972015,19.12715149,19.13722038,19.13417625,19.14987373,19.13662529,19.13701057,-0.05270957947,0.05271072313
30,20,8,20.53418732,20.4737606,20.48345566,20.48094368,20.495327,20.48276711,20.48324966,-0.05093765259,0.05093650892
30,21,8.4,21.8339901,21.77748871,21.78728104,21.78481102,21.7972641,21.78613853,21.7865963,-0.04739379883,0.04739341885
30,22,8.8,23.07796288,23.02682304,23.03777695,23.0345974,23.04456902,23.03543091,23.03583908,-0.04212379456,0.04212341458
30,23,9.2,24.25494194,24.21046448,24.2228508,24.21888733,24.22540092,24.2191906,24.21936035,-0.03558158875,0.03558311611
30,24,9.6,25.35375977,25.31662178,25.32998466,25.3259716,25.32861328,25.32535172,25.32530785,-0.02845191956,0.02845115587
30,25,10,26.36325073,26.33365631,26.34709549,26.34249496,26.34315491,26.34210968,26.34170151,-0.02154922485,0.02154846117
30,26,10.4,27.27224922,27.2497673,27.26211357,27.25685692,27.25638199,27.25760651,27.25654221,-0.01570701599,0.01570396498
30,27,10.8,28.06958961,28.05329895,28.06320381,28.0579319,28.05663681,28.05965614,28.05814552,-0.0114440918,0.0114440918
30,28,11.2,28.74410439,28.73195267,28.7388401,28.73391342,28.73290062,28.73612022,28.73474693,-0.009357452393,0.009358977899
30,29,11.6,29.28462982,29.27405739,29.27842522,29.27531433,29.27389145,29.27685547,29.27570724,-0.008922576904,0.008921051398
30,30,12,29.68000031,29.67085648,29.67279816,29.671772,29.67051888,29.6719532,29.67157936,-0.008420944214,0.008420562372
30,31,12.4,29.92000008,29.91447067,29.91496086,29.91469002,29.91422653,29.91471481,29.91461182,-0.005388259888,0.005387497135
30,32,12.8,30,29.9991436,29.99909592,29.99942017,29.99922562,29.9992466,29.99922752,-0.0007724761963,0.0007736206171
30.4,0,0,-1.682763274e-40,0.000617813319,0.0008867010474,0.0005105156451,0.0008990056813,0.0008780099452,0.0007584091509,0.0007584091509,0.0007584091509
30.4,1,0.4,0.07999999821,0.08222956955,0.08284538984,0.08185352385,0.08373948932,0.08262781054,0.08265915513,0.002659156919,0.002659158316
30.4,2,0.8,0.3199999928,0.3215605021,0.3232194781,0.3204572499,0.3261791766,0.3229985237,0.3228829801,0.002882987261,0.002882993314
30.4,3,1.2,0.7168473005,0.7137578726,0.71740973,0.7105638385,0.7216662765,0.7160611749,0.7158917785,-0.0009555220604,0.003108084202
30.4,4,1.6,1.261696815,1.251454711,1.256854177,1.245886207,1.261737585,1.255173683,1.25422132,-0.007475495338,0.00749185076
30.4,5,2,1.943163633,1.925184608,1.932910562,1.917938828,1.938082337,1.930574179,1.92893815,-0.01422548294,0.01422553044
30.4,6,2.4,2.749863148,2.725346804,2.735295773,2.717609882,2.740921259,2.732289791,2.730292797,-0.01957035065,0.01957044564
30.4,7,2.8,3.670410633,3.640803099,3.652763128,3.63417697,3.659333706,3.649497986,3.647314787,-0.02309584618,0.02309565619
30.4,8,3.2,4.693420887,4.660074234,4.674418926,4.656795502,4.681733608,4.670248032,4.668654442,-0.02476644516,0.024766827
30.4,9,3.6,5.807509422,5.772031784,5.787025452,5.771238804,5.79594326,5.781858921,5.781619549,-0.0258898735,0.02588977851
30.4,10,4,7.001291752,6.963947773,6.978796959,6.965322495,6.989879131,6.973714828,6.974332333,-0.02695941925,0.02695951425
30.4,11,4.4,8.263382912,8.223035812,8.238315582,8.226837158,8.251344681,8.233398438,8.234586716,-0.02879619598,0.02879657783
30.4,12,4.8,9.582397461,9.53830719,9.553200722,9.544013023,9.568041801,9.549768448,9.550666809,-0.03173065186,0.03173122555
30.4,13,5.2,10.94695091,10.89809704,10.91290092,10.9057703,10.92879486,10.91125965,10.9113636,-0.03558731079,0.03558635712
30.4,14,5.6,12.34565926,12.29161167,12.30608845,12.30077267,12.32282257,12.30600262,12.30545998,-0.04019927979,0.04019965976
30.4,15,6,13.76713753,13.70834541,13.72211456,13.71807003,13.73937321,13.72302818,13.72218609,-0.0449514389,0.04495124891
30.4,16,6.4,15.19999981,15.13708878,15.15040302,15.14675236,15.16730976,15.15161037,15.1506319,-0.04936790466,0.04936695099
30.4,17,6.8,16.63286209,16.56697655,16.57872963,16.57629204,16.59596634,16.5802803,16.57964706,-0.05321502686,0.05321311951
30.4,18,7.2,18.05434036,17.98692513,17.99718094,17.99556351,18.01449203,17.99864578,17.99856186,-0.05577850342,0.0557788834
30.4,19,7.6,19.45304871,19.38569832,19.3953228,19.39373779,19.41190338,19.3966198,19.39665604,-0.05639266968,0.0563922897
30.4,20,8,20.81760216,20.75173187,20.76130676,20.76051331,20.77711678,20.76224709,20.76258278,-0.05501937866,0.05501899868
30.4,21,8.4,22.13661766,22.0743618,22.08417511,22.0835743,22.09815216,22.08423996,22.0848999,-0.05171775818,0.05171699449
30.4,22,8.8,23.39870834,23.3415699,23.35282326,23.35120583,23.36346054,23.35147285,23.35210609,-0.04660224915,0.04660186917
30.4,23,9.2,24.59249115,24.54191971,24.55480766,24.55181694,24.56128883,24.55226326,24.55241776,-0.04007339478,0.04007186741
30.4,24,9.6,25.70657921,25.66379166,25.6776123,25.6742115,25.68035889,25.6739006,25.67397499,-0.03260421753,0.03260421753
30.4,25,10,26.72958946,26.69443893,26.70878983,26.7040596,26.70854187,26.70439911,26.70404625,-0.02554321289,0.02554359473
30.4,26,10.4,27.65013695,27.6222229,27.63562202,27.63029099,27.63351822,27.63125992,27.6305809,-0.01955604553,0.01955413818
30.4,27,10.8,28.4568367,28.43561745,28.44639397,28.44052505,28.44308281,28.4427166,28.44166946,-0.01516723633,0.01516952552
30.4,28,11.2,29.13830376,29.12168312,29.1291008,29.12378883,29.12592316,29.12669182,29.12543678,-0.01286697388,0.01286621112
30.4,29,11.6,29.68315315,29.66885567,29.67354965,29.66986084,29.67085075,29.6719799,29.67102051,-0.01213264465,0.01213378925
30.4,30,12,30.07999992,30.06884384,30.07079506,30.06911469,30.06954956,30.07006073,30.06967163,-0.01032829285,0.01032714825
30.4,31,12.4,30.31999969,30.3141098,30.31432152,30.31375313,30.31429482,30.3141861,30.31413269,-0.005867004395,0.005866623018
30.4,32,12.8,30.39999962,30.39924431,30.39884758,30.39893913,30.39941597,30.39905357,30.39909935,-0.0009002685547,0.0008995056269
30.8,0,0,6.385198621e-40,0.0006020925939,0.001074425876,0.0005490910262,0.0008434429765,0.0007922500372,0.0007722604787,0.0007722604787,0.0007722604787
30.8,1,0.4,0.07999999821,0.08257870376,0.08362717181,0.0823020488,0.08386550844,0.08320509642,0.08311571181,0.003115713596,0.003115707543
30.8,2,0.8,0.3199999928,0.3233166635,0.3252227008,0.322073549,0.3270170093,0.3246868551,0.3244633377,0.004463344812,0.004463362508
30.8,3,1.2,0.7183251381,0.7183588147,0.7220796943,0.7147117257,0.7246235013,0.7204669118,0.72004807,0.001722931862,0.003168356372
30.8,4,1.6,1.267498612,1.260792494,1.266431093,1.254353762,1.268887877,1.263894677,1.262871981,-0.004626631737,0.005182337947
30.8,5,2,1.955916762,1.941375852,1.94961834,1.932902694,1.95203054,1.946177244,1.944421053,-0.01149570942,0.01149582863
30.8,6,2.4,2.771975994,2.750781298,2.76091671,2.741096497,2.764113665,2.757104158,2.754802227,-0.01717376709,0.01717352867
30.8,7,2.8,3.704072237,3.677367687,3.689674377,3.669169188,3.69399786,3.685412645,3.683124542,-0.02094769478,0.02094788477
30.8,8,3.2,4.740602016,4.710033417,4.724483013,4.704979897,4.730177402,4.719245434,4.717783928,-0.02281808853,0.02281818353
30.8,9,3.6,5.869961739,5.836999893,5.852177143,5.834699631,5.859854698,5.846035004,5.845953465,-0.02400827408,0.02400846407
30.8,10,4,7.080547333,7.045048237,7.060260296,7.0454669,7.070693016,7.054280281,7.055150032,-0.02539730072,0.02539758757
30.8,11,4.4,8.360754967,8.322083473,8.337203026,8.324845314,8.349970818,8.331729889,8.333166122,-0.0275888443,0.02758846246
30.8,12,4.8,9.698982239,9.655945778,9.670670509,9.661372185,9.685688019,9.666760445,9.668087006,-0.03089523315,0.03089485131
30.8,13,5.2,11.08362293,11.03521061,11.0493412,11.04336071,11.06659412,11.04782009,11.04846573,-0.03515720367,0.03515758365
30.8,14,5.6,12.5030756,12.4486351,12.46226788,12.45913029,12.48122501,12.46292877,12.46283722,-0.04023838043,0.04023819044
30.8,15,6,13.94573593,13.88567352,13.89841461,13.89741611,13.91881561,13.90100384,13.90026379,-0.04547214508,0.04547119141
30.8,16,6.4,15.39999962,15.33531284,15.34672165,15.34704018,15.36789894,15.35031605,15.34945869,-0.05054092407,0.05054168776
30.8,17,6.8,16.85426331,16.78609085,16.79574013,16.79778099,16.81745911,16.8002739,16.79946899,-0.05479431152,0.05479431152
30.8,18,7.2,18.29692459,18.2263031,18.23511887,18.23797798,18.25671005,18.24000549,18.23922348,-0.05770111084,0.05770149082
30.8,19,7.6,19.71637726,19.64536285,19.65351105,19.65722466,19.67429543,19.65823174,19.65772629,-0.05865097046,0.05865211412
30.8,20,8,21.10101891,21.03166199,21.03929901,21.0437603,21.05918503,21.04359055,21.04349899,-0.05751991272,0.05751953274
30.8,21,8.4,22.43924522,22.37301826,22.38152504,22.38570404,22.39938736,22.38447762,22.38482094,-0.05442428589,0.05442275852
30.8,22,8.8,23.7194519,23.65820885,23.66822052,23.67187881,23.68257713,23.66948128,23.67007256,-0.04937934875,0.04937858507
30.8,23,9.2,24.93003845,24.87541962,24.88734627,24.88957024,24.89753151,24.88679886,24.88733292,-0.04270553589,0.04270515591
30.8,24,9.6,26.05939865,26.0128994,26.02620125,26.02647591,26.0323391,26.02390289,26.02436447,-0.03503417969,0.03503494337
30.8,25,10,27.09592819,27.05729103,27.07148933,27.06988716,27.07416153,27.06827354,27.06821823,-0.02770996094,0.02770767175
30.8,26,10.4,28.02802467,27.99686241,28.01018524,28.00697327,28.01079941,28.00669861,28.00630569,-0.02171897888,0.02172088623
30.8,27,10.8,28.84408379,28.81908226,28.83034325,28.82624245,28.82962608,28.82732391,28.82652664,-0.01755714417,0.01756019518
30.8,28,11.2,29.53250122,29.51161385,29.52011108,29.51575279,29.51888275,29.51804352,29.51688194,-0.01561927795,0.01562042255
30.8,29,11.6,30.08167458,30.06373596,30.0691185,30.06589699,30.06780624,30.06780052,30.06686974,-0.01480484009,0.01480293274
30.8,30,12,30.47999954,30.4666214,30.46912384,30.46751785,30.46862984,30.46856308,30.46809006,-0.01190948486,0.01190834027
30.8,31,12.4,30.71999931,30.71322441,30.71380043,30.71357536,30.7143116,30.7137661,30.71373558,-0.00626373291,0.00626373291
30.8,32,12.8,30.79999924,30.79902077,30.79895401,30.79886055,30.7996006,30.79891777,30.79906845,-0.0009307861328,0.0009284972912
31.2,0,0,6.032589889e-42,0.0005493722856,0.001109674573,0.0009246524423,0.0008438527584,0.0009297057986,0.0008714515716,0.0008714515716,0.0008714515716
31.2,1,0.4,0.07999999821,0.08294452727,0.08419219404,0.08305197954,0.08401114494,0.08373218775,0.08358640969,0.003586411476,0.003586408449
31.2,2,0.8,0.3199999928,0.3249433935,0.3271166086,0.3239383996,0.3277762234,0.3262955844,0.3260140419,0.006014049053,0.006014049053
31.2,3,1.2,0.7198029757,0.7227969766,0.7262536883,0.7190847993,0.7273887992,0.7247691154,0.7240586877,0.004255712032,0.004542970564
31.2,4,1.6,1.273300529,1.269176722,1.275415778,1.26289475,1.275788546,1.272471428,1.271149397,-0.00215113163,0.003992390819
31.2,5,2,1.968670011,1.95589447,1.96525526,1.947679639,1.965605497,1.961348772,1.959156632,-0.009513378143,0.009513283148
31.2,6,2.4,2.794088602,2.77373457,2.785592318,2.764024734,2.786746025,2.780889034,2.778197527,-0.01589107513,0.01589126512
31.2,7,2.8,3.737734079,3.711386442,3.725733995,3.703315496,3.72798562,3.720155716,3.717715502,-0.02001857758,0.020018626
31.2,8,3.2,4.787783146,4.756953716,4.773851395,4.752438545,4.777806759,4.766898155,4.765589714,-0.02219343185,0.02219343185
31.2,9,3.6,5.932413578,5.899196625,5.916154385,5.897629261,5.923027515,5.909011841,5.909003735,-0.02340984344,0.02340965346
31.2,10,4,7.159802914,7.123967171,7.140780926,7.125170231,7.150712967,7.133571625,7.134840488,-0.02496242523,0.02496233024
31.2,11,4.4,8.458127975,8.419083595,8.435110092,8.422675133,8.44773674,8.428761482,8.430673599,-0.02745437622,0.02745456621
31.2,12,4.8,9.815566063,9.771841049,9.787222862,9.778820992,9.802638054,9.782517433,9.784607887,-0.03095817566,0.03095798567
31.2,13,5.2,11.22029591,11.17089558,11.18503094,11.18087101,11.20361042,11.18336296,11.18475342,-0.0355424881,0.03554172441
31.2,14,5.6,12.6604929,12.60544682,12.61796093,12.61728382,12.63893509,12.61913204,12.61975193,-0.0407409668,0.04074115679
31.2,15,6,14.12433529,14.06378174,14.0741148,14.07689476,14.09768391,14.0782814,14.07815075,-0.04618453979,0.0461839661
31.2,16,6.4,15.60000038,15.53543568,15.54282475,15.54797935,15.56804276,15.54894352,15.54864502,-0.05135536194,0.05135517195
31.2,17,6.8,17.07566452,17.00769234,17.01287079,17.02005386,17.03854942,17.02043343,17.01991844,-0.05574607849,0.05574455112
31.2,18,7.2,18.53950691,18.46947861,18.47306824,18.48158836,18.49855042,18.48147392,18.48083115,-0.05867576599,0.05867500231
31.2,19,7.6,19.9797039,19.9095192,19.91204643,19.92175484,19.93665886,19.9203434,19.92006302,-0.0596408844,0.05963935703
31.2,20,8,21.38443375,21.31604385,21.31804848,21.32848167,21.34119034,21.32567978,21.32589149,-0.05854225159,0.05854492262
31.2,21,8.4,22.74187279,22.67677116,22.67956161,22.68928719,22.70052147,22.68541336,22.68630981,-0.05556297302,0.05556182936
31.2,22,8.8,24.04019737,23.98042488,23.98436737,23.99377251,24.00180435,23.98838615,23.98975182,-0.05044555664,0.05044632033
31.2,23,9.2,25.26758575,25.21507263,25.22122192,25.22857094,25.2339077,25.22251701,25.22425842,-0.04332733154,0.04332771152
31.2,24,9.6,26.41221619,26.36783981,26.37560844,26.38053322,26.38421631,26.3750267,26.37664413,-0.035572052,0.03557128832
31.2,25,10,27.46226501,27.42597771,27.43496704,27.43711853,27.43976212,27.43291855,27.43414879,-0.0281162262,0.0281162262
31.2,26,10.4,28.40591049,28.3766098,28.38578415,28.38498688,28.3878746,28.3830452,28.38366127,-0.0222492218,0.02225036547
31.2,27,10.8,29.23133087,29.20671654,29.21532631,29.21295166,29.21595764,29.21266174,29.21272278,-0.01860809326,0.01860809326
31.2,28,11.2,29.92669868,29.90548706,29.91179085,29.90889359,29.91156197,29.90963364,29.90947342,-0.0172252655,0.0172252655
31.2,29,11.6,30.48019791,30.46154976,30.46482468,30.46282387,30.46448898,30.46392632,30.46352196,-0.0166759491,0.01667518541
31.2,30,12,30.87999916,30.86610413,30.86744308,30.86693573,30.86741638,30.86732483,30.86704445,-0.01295471191,0.01295433007
31.2,31,12.4,31.12000084,31.11345291,31.11335182,31.11377335,31.11391258,31.11357307,31.11361313,-0.006387710571,0.006388091948
31.2,32,12.8,31.20000076,31.19940376,31.19914818,31.19931221,31.19938278,31.19908905,31.19926834,-0.000732421875,0.0007335662958
31.6,0,0,-1.297613588e-39,0.0007000789046,0.0005613788962,0.000737445429,0.0009722523391,0.001161761582,0.0008265834185,0.0008265834185,0.0008265834185
31.6,1,0.4,0.07999999821,0.08346471936,0.08400806785,0.08360283077,0.08416773379,0.08419170976,0.08388701081,0.003887012601,0.003887013998
31.6,2,0.8,0.3199999928,0.3267211318,0.3283856511,0.3256456256,0.3285793066,0.3277439773,0.3274151385,0.007415145636,0.007415145636
31.6,3,1.2,0.7200000286,0.726797998,0.7298206091,0.7224655151,0.7299129367,0.7286531329,0.7275300622,0.007530033588,0.00753000984
31.6,4,1.6,1.275555611,1.277145386,1.283424139,1.270089269,1.282290816,1.280553222,1.27870059,0.003144979477,0.005331492517
31.6,5,2,1.976177812,1.96973896,1.979392767,1.960789204,1.978541374,1.975484848,1.972789407,-0.003388404846,0.005619788077
31.6,6,2.4,2.809777737,2.795667171,2.808846474,2.786374331,2.808512211,2.803546906,2.800589323,-0.00918841362,0.009188318625
31.6,7,2.8,3.764266729,3.744314671,3.760635853,3.736319542,3.761237621,3.753873587,3.751276493,-0.01299023628,0.0129904747
31.6,8,3.2,4.827555656,4.803183079,4.821561337,4.798544407,4.824692249,4.813686371,4.812333107,-0.01522254944,0.0152221676
31.6,9,3.6,5.987555504,5.960334301,5.979079247,5.958719254,5.985289097,5.970506191,5.970785618,-0.01676988602,0.01676988602
31.6,10,4,7.232177734,7.201884747,7.220179081,7.2030406,7.229811668,7.211508751,7.213284969,-0.01889276505,0.01889276505
31.6,11,4.4,8.549333572,8.514649391,8.531921387,8.51951313,8.544837952,8.524699211,8.527124405,-0.02220916748,0.02220935747
31.6,12,4.8,9.926933289,9.886606216,9.902696609,9.895393372,9.918966293,9.897455215,9.900222778,-0.02671051025,0.02670974657
31.6,13,5.2,11.35288906,11.30615997,11.3200016,11.317976,11.34002876,11.31811523,11.32045555,-0.03243350983,0.03243274614
31.6,14,5.6,12.81511116,12.76211357,12.77307796,12.77541447,12.79614353,12.77488232,12.77632618,-0.03878498077,0.03878479078
31.6,15,6,14.30151081,14.24216557,14.25006485,14.25696945,14.27621174,14.25529575,14.25614166,-0.04536914825,0.04536933824
31.6,16,6.4,15.80000019,15.7353878,15.73999023,15.75057983,15.76784897,15.74792099,15.74834633,-0.051653862,0.05165462568
31.6,17,6.8,17.29848862,17.2297039,17.23137283,17.24443817,17.25958824,17.2410183,17.24122429,-0.057264328,0.057264328
31.6,18,7.2,18.78488922,18.7133503,18.71340942,18.72835922,18.74048424,18.72344589,18.7238102,-0.06107902527,0.06107940525
31.6,19,7.6,20.24711037,20.1746254,20.17293549,20.18959999,20.19930649,20.18334198,20.18396187,-0.06314849854,0.06314849854
31.6,20,8,21.67306709,21.6014843,21.59962463,21.61646843,21.62363434,21.60857391,21.60995865,-0.06310844421,0.06310997158
31.6,21,8.4,23.05066681,22.9818573,22.98044205,22.99705315,23.0019455,22.98758507,22.98977661,-0.06089019775,0.06089019775
31.6,22,8.8,24.36782265,24.30357742,24.30340195,24.31904602,24.32149124,24.30842209,24.31118774,-0.05663490295,0.05663490295
31.6,23,9.2,25.61244392,25.55504227,25.55678749,25.57050514,25.57078743,25.55967522,25.56255913,-0.04988479614,0.04988441616
31.6,24,9.6,26.77244377,26.72342682,26.72735214,26.73780441,26.73663139,26.72758865,26.7305603,-0.04188346863,0.04188308865
31.6,25,10,27.83573341,27.79487228,27.8010006,27.80706787,27.80584908,27.79884529,27.80152512,-0.03420829773,0.03420639038
31.6,26,10.4,28.79022217,28.75617599,28.76365089,28.76610374,28.76532364,28.7605114,28.7623539,-0.02786827087,0.02786903456
31.6,27,10.8,29.62382126,29.59463882,29.60205078,29.60179329,29.6025238,29.59873772,29.59994888,-0.02387237549,0.02387237549
31.6,28,11.2,30.32444382,30.29920006,30.30510902,30.30302048,30.30436707,30.30179405,30.30269814,-0.02174568176,0.02174568176
31.6,29,11.6,30.87999916,30.85895157,30.8623867,30.86044502,30.86124039,30.86035728,30.86067581,-0.019323349,0.01932296716
31.6,30,12,31.28000069,31.26534462,31.26682854,31.26627541,31.26605797,31.26604843,31.26610947,-0.01389122009,0.01388969459
31.6,31,12.4,31.52000046,31.5131588,31.51334381,31.5134964,31.51348114,31.5133152,31.51336098,-0.006639480591,0.006641387939
31.6,32,12.8,31.60000038,31.59917259,31.59874153,31.59895134,31.59903336,31.59920311,31.59902,-0.0009803771973,0.0009799957043
32,0,0,4.512853678e-40,0.0009140260518,0.0006455332041,0.0009177457541,0.001041941345,0.001203618944,0.000944573083,0.000944573083,0.000944573083
32,1,0.4,0.07999999821,0.08421987295,0.0842397511,0.08411201835,0.08433122933,0.08443006873,0.08426658809,0.00426658988,0.00426658988
32,2,0.8,0.3199999928,0.328411907,0.3286809325,0.3266317248,0.3292554617,0.3289003074,0.3283760548,0.008376061916,0.008376074024
32,3,1.2,0.7200000286,0.7306219339,0.7325636148,0.7253742218,0.7322026491,0.7314686775,0.7304462194,0.01044619083,0.01044619083
32,4,1.6,1.277264953,1.285021782,1.289472222,1.276391268,1.288572788,1.28693521,1.285278559,0.008013606071,0.008363175206
32,5,2,1.982878685,1.983193755,1.991133332,1.972748995,1.990629673,1.987441778,1.985029459,0.002150774002,0.006202697754
32,6,2.4,2.824478626,2.817268848,2.828133821,2.806310415,2.829514265,2.823488474,2.820943356,-0.003535270691,0.007011794951
32,7,2.8,3.789702654,3.776659727,3.790117502,3.767083406,3.79379797,3.784589052,3.782449722,-0.007252931595,0.009057188407
32,8,3.2,4.866188049,4.84890604,4.864040375,4.842197418,4.870551586,4.857584953,4.856656075,-0.009531974792,0.01127738971
32,9,3.6,6.041572571,6.0210495,6.036133766,6.01766634,6.046623707,6.029213905,6.030137539,-0.01143503189,0.01345558185
32,10,4,7.303493977,7.279458523,7.293262482,7.279108047,7.307773113,7.28685379,7.289291382,-0.01420259476,0.01591444016
32,11,4.4,8.63958931,8.60990715,8.623021126,8.613985062,8.64107132,8.618300438,8.621256828,-0.01833248138,0.01892509498
32,12,4.8,10.03749752,10.00113773,10.01328754,10.00946236,10.0344162,10.01015186,10.01369095,-0.02380657196,0.02380638197
32,13,5.2,11.4848547,11.44122791,11.45214653,11.45311165,11.47576141,11.45120907,11.45469189,-0.03016281128,0.03016338311
32,14,5.6,12.96929932,12.91847134,12.92652512,12.93351173,12.95316696,12.92925739,12.93218708,-0.03711223602,0.03711280972
32,15,6,14.47846794,14.420434,14.42547512,14.43791771,14.45475483,14.43139458,14.43399525,-0.0444726944,0.0444726944
32,16,6.4,16,15.93528938,15.93754768,15.95441437,15.96810436,15.94680119,15.94843102,-0.05156898499,0.05156860501
32,17,6.8,17.52153206,17.45164108,17.45134354,17.47133446,17.48152351,17.46281242,17.46373177,-0.05780029297,0.05780105665
32,18,7.2,19.03070068,18.95693588,18.95456123,18.97719002,18.98387718,18.96676826,18.9678669,-0.06283378601,0.06283416599
32,19,7.6,20.51514435,20.43949699,20.43597603,20.46026611,20.46332359,20.44818687,20.44945145,-0.06569290161,0.06569442898
32,20,8,21.96250343,21.88681602,21.88309479,21.90800095,21.90784836,21.89408302,21.89596939,-0.06653404236,0.06653480232
32,21,8.4,23.36041069,23.28673172,23.28348351,23.30842972,23.30521965,23.29287148,23.29534721,-0.06506347656,0.06506347656
32,22,8.8,24.6965065,24.6267395,24.62573242,24.64879608,24.64336586,24.63277435,24.63548088,-0.06102561951,0.06102485582
32,23,9.2,25.95842743,25.89485168,25.89631844,25.91633606,25.9096489,25.90031815,25.90349388,-0.05493354797,0.05493278429
32,24,9.6,27.13381195,27.0786705,27.08202171,27.09739685,27.09136772,27.08342171,27.08657455,-0.04723739624,0.04723625258
32,25,10,28.21029663,28.16369247,28.16790581,28.1794529,28.1740799,28.1683197,28.17069054,-0.03960609436,0.03960647434
32,26,10.4,29.17552185,29.13550186,29.14043617,29.14882088,29.14480019,29.14097786,29.14210892,-0.03341293335,0.03341446072
32,27,10.8,30.01712036,29.98236275,29.98721695,29.99173546,29.99043083,29.98736191,29.98782349,-0.029296875,0.02929878235
32,28,11.2,30.72273445,30.6925106,30.69674492,30.69787788,30.69826126,30.69608498,30.6962986,-0.02643585205,0.02643852308
32,29,11.6,31.28000069,31.25576973,31.2585907,31.2579155,31.25897026,31.25727844,31.25770569,-0.02229499817,0.02229576185
32,30,12,31.68000031,31.66395569,31.66501808,31.66493034,31.66534996,31.66445923,31.66474342,-0.01525688171,0.01525764447
32,31,12.4,31.92000008,31.91213989,31.91295242,31.91273499,31.9135685,31.91264725,31.91280746,-0.007192611694,0.007191467099
32,32,12.8,32,31.99855232,31.9989109,31.99876404,31.99939919,31.99914169,31.99895287,-0.001047134399,0.001046371413
32.4,0,0,-4.203895393e-43,0.0009019002318,0.0009328052402,0.001061590388,0.001197930425,0.001063264906,0.001031498192,0.001031498192,0.001031498192
32.4,1,0.4,0.07999999821,0.08412804455,0.08399674296,0.08396922797,0.08415736258,0.08452416956,0.08415510505,0.004155106843,0.004155111499
32.4,2,0.8,0.3199999928,0.3300069273,0.3293737769,0.3274727166,0.3296948075,0.3297625184,0.3292621076,0.009262114763,0.009262156673
32.4,3,1.2,0.7200000286,0.7337998748,0.7345564961,0.7281314135,0.7345513105,0.7339842319,0.7330046892,0.01300466061,0.01300463639
32.4,4,1.6,1.278974414,1.291159749,1.29439497,1.282870412,1.294207215,1.292890549,1.291104555,0.01213014126,0.01213016547
32.4,5,2,1.989579558,1.995575786,2.00139904,1.984751105,2.002307177,1.998893976,1.996585488,0.007005929947,0.008937239647
32.4,6,2.4,2.839179516,2.837604523,2.845788479,2.826245546,2.849919081,2.842591047,2.840429783,0.001250267029,0.007053804584
32.4,7,2.8,3.815138578,3.807124615,3.817051411,3.797270298,3.825367212,3.81393671,3.812149763,-0.002988815308,0.007845115848
32.4,8,3.2,4.904820442,4.891905308,4.903295517,4.885059834,4.915145874,4.900152683,4.899111748,-0.005708694458,0.009838772006
32.4,9,3.6,6.095589638,6.079188824,6.090230465,6.075573921,6.106327534,6.086710453,6.087605953,-0.00798368454,0.01227855682
32.4,10,4,7.374810219,7.354343891,7.36438179,7.354696274,7.384513855,7.361080647,7.36380291,-0.01100730896,0.01488838159
32.4,11,4.4,8.729846001,8.70348835,8.71267128,8.707507133,8.735920906,8.710663795,8.714050293,-0.0157957077,0.01822566986
32.4,12,4.8,10.14806175,10.11419964,10.12320328,10.12304211,10.14910793,10.12217712,10.12634659,-0.02171516418,0.02213420905
32.4,13,5.2,11.61682034,11.57524872,11.58318996,11.5883894,11.61086559,11.583395,11.58821869,-0.02860164642,0.0286026001
32.4,14,5.6,13.12348747,13.07380867,13.0796299,13.091465,13.10964108,13.08313274,13.0875349,-0.03595256805,0.03595199436
32.4,15,6,14.65542603,14.59844494,14.6013689,14.61859226,14.6330843,14.60790825,14.61187935,-0.04354667664,0.04354629666
32.4,16,6.4,16.20000076,16.13603973,16.13678169,16.15866089,16.16845512,16.14568138,16.14912415,-0.05087661743,0.05087699741
32.4,17,6.8,17.74457359,17.67449951,17.6737709,17.69916344,17.7040062,17.68406487,17.68709946,-0.05747413635,0.05747260898
32.4,18,7.2,19.27651215,19.20235252,19.19983864,19.22687149,19.22792244,19.21106148,19.2136097,-0.06290245056,0.06290283054
32.4,19,7.6,20.78318024,20.70662308,20.70368576,20.73200226,20.72785568,20.71437263,20.7169075,-0.0662727356,0.06627235562
32.4,20,8,22.25193787,22.1746521,22.17195129,22.20078659,22.19301605,22.18148041,22.18437767,-0.06756019592,0.0675605759
32.4,21,8.4,23.67015457,23.59449577,23.59301949,23.62109184,23.60966682,23.60037994,23.60373116,-0.06642341614,0.06642379612
32.4,22,8.8,25.02519035,24.95310593,24.95377731,24.98007011,24.96647072,24.95883179,24.96245193,-0.06273841858,0.06273917854
32.4,23,9.2,26.30441093,26.23906708,26.24086189,26.26377296,26.25024986,26.24345779,26.2474823,-0.05692863464,0.05692901462
32.4,24,9.6,27.49518013,27.4379406,27.44108582,27.45931053,27.44769287,27.44201851,27.44561195,-0.04956817627,0.0495704636
32.4,25,10,28.58486176,28.53588486,28.54031181,28.55389404,28.54389954,28.53972626,28.54274368,-0.04211807251,0.04211845249
32.4,26,10.4,29.56081963,29.51844978,29.52332878,29.53288841,29.52512932,29.522789,29.52451706,-0.03630256653,0.03630256653
32.4,27,10.8,30.41042137,30.37277412,30.37740326,30.38327789,30.37905121,30.37757492,30.37801552,-0.03240585327,0.03240508959
32.4,28,11.2,31.12102509,31.08753967,31.09147644,31.09409904,31.09257507,31.09167099,31.09147263,-0.02955245972,0.02955284156
32.4,29,11.6,31.68000031,31.65366554,31.65570259,31.65691185,31.65633011,31.65621948,31.65576553,-0.02423477173,0.02423438989
32.4,30,12,32.08000183,32.06323624,32.06417465,32.06499863,32.06468201,32.06445694,32.06430817,-0.01569366455,0.01569213904
32.4,31,12.4,32.31999969,32.31215286,32.31240463,32.31334305,32.31283188,32.31278229,32.31270218,-0.007297515869,0.007296753116
32.4,32,12.8,32.40000153,32.39889526,32.39876556,32.39945984,32.39906311,32.3993454,32.39910889,-0.0008926391602,0.0008956909296
32.8,0,0,4.618279106e-35,0.001263216138,0.0008929669857,0.001036765054,0.000859182328,0.000604853034,0.0009313967312,0.0009313967312,0.0009313967312
32.8,1,0.4,0.07999999821,0.08483196795,0.0839824006,0.08418671042,0.08420312405,0.08441578597,0.08432399482,0.004323996603,0.004323999397
32.8,2,0.8,0.3199999928,0.3307880461,0.3298829794,0.3282307088,0.3301794231,0.3302588463,0.3298680186,0.00986802578,0.009868008085
32.8,3,1.2,0.7200000286,0.7364895344,0.7360970378,0.7308820486,0.7364307046,0.7364000678,0.7352598906,0.01525986195,0.01525984984
32.8,4,1.6,1.279999971,1.297322989,1.298807502,1.28870368,1.299250841,1.298556328,1.29652822,0.01652824879,0.01652829722
32.8,5,2,1.994400024,2.006419897,2.01096034,1.995938659,2.012769222,2.00941062,2.007099867,0.01269984245,0.01269972324
32.8,6,2.4,2.851130486,2.856265068,2.862445354,2.844245672,2.868159533,2.860925674,2.858408213,0.007277727127,0.01003170013
32.8,7,2.8,3.83725214,3.836248398,3.843392372,3.825006485,3.853923798,3.842178583,3.840150118,0.002897977829,0.008197546005
32.8,8,3.2,4.939826012,4.933190823,4.941696644,4.925093651,4.956545353,4.941363335,4.939578056,-0.0002479553223,0.008298968896
32.8,9,3.6,6.145913124,6.135091305,6.143342972,6.130329132,6.163181782,6.143473625,6.143084049,-0.00282907486,0.009736823849
32.8,10,4,7.442574024,7.427242279,7.434678555,7.426409245,7.458841324,7.434808254,7.436396122,-0.006177902222,0.012685013
32.8,11,4.4,8.816869736,8.795455933,8.801950455,8.798020363,8.828723907,8.802065849,8.805243492,-0.01162624359,0.01636810228
32.8,12,4.8,10.25586128,10.22678852,10.23211861,10.23385239,10.26166058,10.23338509,10.23756123,-0.01830005646,0.02061996423
32.8,13,5.2,11.74660873,11.70873356,11.71315956,11.72088242,11.74465942,11.71518898,11.72052479,-0.02608394623,0.02608394623
32.8,14,5.6,13.27617359,13.22919846,13.23284245,13.24631214,13.26489449,13.23641586,13.24193096,-0.03424263,0.03424091265
32.8,15,6,14.83161736,14.77596378,14.77834797,14.7967844,14.81122684,14.78412819,14.78928947,-0.04232788086,0.04232711717
32.8,16,6.4,16.39999962,16.33688545,16.33766556,16.36048889,16.36953163,16.34458351,16.34983063,-0.05016899109,0.05016861111
32.8,17,6.8,17.96838188,17.89867973,17.89834213,17.92383766,17.92759323,17.90578461,17.91084671,-0.05753517151,0.05753440782
32.8,18,7.2,19.5238266,19.44896507,19.44783783,19.47538376,19.47364044,19.45614243,19.46039391,-0.06343269348,0.06343269348
32.8,19,7.6,21.0533905,20.97538376,20.97413635,21.00199127,20.99566269,20.98143578,20.98572159,-0.06766891479,0.06766853482
32.8,20,8,22.54413986,22.46507072,22.46431541,22.49180984,22.48181152,22.47006989,22.4746151,-0.06952476501,0.06952438504
32.8,21,8.4,23.9831295,23.90446854,23.90534973,23.93189621,23.91839409,23.90963364,23.91394997,-0.06917953491,0.06918106228
32.8,22,8.8,25.35742569,25.2824955,25.28444099,25.30919266,25.29368019,25.28643608,25.29124832,-0.06617736816,0.0661766082
32.8,23,9.2,26.65408707,26.58515549,26.58836937,26.60941887,26.59450912,26.58818626,26.5931282,-0.0609588623,0.06095924228
32.8,24,9.6,27.86017418,27.79942513,27.80332375,27.82039833,27.80747032,27.80215073,27.80655479,-0.05361938477,0.05362052843
32.8,25,10,28.96274757,28.91028404,28.91510773,28.92716026,28.9166851,28.91267395,28.91638184,-0.04636573792,0.04636535794
32.8,26,10.4,29.94886971,29.90297508,29.90812302,29.9162674,29.90806961,29.90570641,29.90822792,-0.04064178467,0.04064140469
32.8,27,10.8,30.80559921,30.76490402,30.76885033,30.77390862,30.76931953,30.76812363,30.76902199,-0.03657722473,0.03657798842
32.8,28,11.2,31.52000046,31.48418999,31.48743439,31.48901749,31.48805428,31.48737144,31.48721313,-0.032787323,0.03278694302
32.8,29,11.6,32.08000183,32.05220795,32.0543251,32.054245,32.05445862,32.05509949,32.05406952,-0.02593231201,0.0259346012
32.8,30,12,32.47999954,32.46279526,32.46395493,32.46364212,32.4637146,32.46462631,32.46374893,-0.01625061035,0.01625289954
32.8,31,12.4,32.72000122,32.71214676,32.71268463,32.7121582,32.71229553,32.71349335,32.71255493,-0.007446289062,0.007445526309
32.8,32,12.8,32.79999924,32.7990036,32.79877472,32.79853439,32.79899979,32.79974365,32.79901123,-0.0009880065918,0.0009880065918
33.2,0,0,1.343920421e-34,0.001429703087,0.0007972568274,0.001062082127,0.0006955638528,0.0008109994233,0.0009591210401,0.0009591210401,0.0009591210401
33.2,1,0.4,0.07999999821,0.08528517187,0.08445978165,0.08459991962,0.08437643945,0.08431367576,0.08460700512,0.004607006907,0.004606999457
33.2,2,0.8,0.3199999928,0.331518501,0.3306070864,0.3296408653,0.3304244578,0.3304231763,0.3305228353,0.01052284241,0.01052282471
33.2,3,1.2,0.7200000286,0.7382488251,0.7380728722,0.7338123918,0.7382219434,0.7380926609,0.7372897267,0.01728969812,0.0172897093
33.2,4,1.6,1.279999971,1.301969647,1.303384066,1.294232368,1.303696275,1.303196311,1.301295757,0.0212957859,0.02129576169
33.2,5,2,1.996399999,2.015911341,2.019682646,2.005259275,2.021845579,2.019259214,2.016391754,0.01999175549,0.01999161206
33.2,6,2.4,2.858956575,2.872450352,2.877728939,2.860701799,2.884011984,2.877643824,2.874507427,0.01555085182,0.01555080432
33.2,7,2.8,3.854382753,3.862341404,3.868281364,3.851142168,3.87912035,3.869158506,3.866008759,0.01162600517,0.01292223949
33.2,8,3.2,4.969391346,4.972207546,4.978745937,4.963736534,4.994504929,4.981062889,4.978051662,0.008660316467,0.01092214603
33.2,9,3.6,6.190695763,6.188375473,6.195335388,6.18329668,6.216195107,6.197746754,6.19618988,0.005494117737,0.009381866083
33.2,10,4,7.505008698,7.497658253,7.503612995,7.495909691,7.528664112,7.506397247,7.506448269,0.001439571381,0.008577823639
33.2,11,4.4,8.899043083,8.885298729,8.889549255,8.887048721,8.917356491,8.892027855,8.894256592,-0.004786491394,0.01211223565
33.2,12,4.8,10.35951328,10.3372097,10.34013081,10.34333801,10.37056828,10.3426733,10.34678459,-0.0127286911,0.01715126075
33.2,13,5.2,11.8731308,11.84056091,11.84340477,11.85215187,11.87541199,11.84574986,11.85145569,-0.02167510986,0.02258739434
33.2,14,5.6,13.42660904,13.3840456,13.38611984,13.40016842,13.41844082,13.38897324,13.39555073,-0.03105831146,0.03105945513
33.2,15,6,15.00666046,14.95421124,14.9553194,14.97479343,14.98757935,14.95949936,14.96628094,-0.04037952423,0.04037990421
33.2,16,6.4,16.60000038,16.53860474,16.53934669,16.56244278,16.56992149,16.54361916,16.55078506,-0.04921531677,0.04921340942
33.2,17,6.8,18.19333839,18.12407684,18.12429047,18.15006828,18.15169334,18.12836075,18.13570023,-0.05763816833,0.05764045566
33.2,18,7.2,19.77339172,19.69771385,19.69778442,19.72483253,19.72109795,19.70160294,19.70860672,-0.06478500366,0.06478538364
33.2,19,7.6,21.32686996,21.24668121,21.24706078,21.27428627,21.26586914,21.24998093,21.2567749,-0.07009506226,0.0700943023
33.2,20,8,22.84048653,22.75812149,22.75885582,22.78537369,22.77377319,22.76071358,22.76736832,-0.07311820984,0.0731189698
33.2,21,8.4,24.30095673,24.21826553,24.22063065,24.24572945,24.23086357,24.22022629,24.22714233,-0.07381439209,0.07381363213
33.2,22,8.8,25.69499207,25.61559296,25.61781311,25.64129639,25.62483215,25.61558914,25.62302589,-0.07196617126,0.07196731865
33.2,23,9.2,27.00930405,26.93553925,26.9383049,26.95877457,26.94296265,26.93481445,26.94207764,-0.06722640991,0.06722488254
33.2,24,9.6,28.23060799,28.16501999,28.16779137,28.18472672,28.17062187,28.16362,28.17035484,-0.06025314331,0.06025199965
33.2,25,10,29.34561729,29.28806686,29.29159546,29.30407906,29.29199028,29.28679276,29.29250526,-0.05311203003,0.05311241001
33.2,26,10.4,30.34104347,30.29040718,30.29394341,30.30229187,30.29317093,30.28964043,30.29389,-0.0471534729,0.04715270922
33.2,27,10.8,31.20359993,31.15852356,31.16155815,31.16607857,31.16109657,31.15907288,31.16126633,-0.04233360291,0.04233398288
33.2,28,11.2,31.92000008,31.88175392,31.88435936,31.88520813,31.88400459,31.88278389,31.88362122,-0.03637886047,0.03637809679
33.2,29,11.6,32.47999954,32.45111847,32.45358276,32.45261383,32.45302963,32.45333099,32.4527359,-0.02726364136,0.02726440504
33.2,30,12,32.88000107,32.86241913,32.86406326,32.86272812,32.86333084,32.8646431,32.86343765,-0.01656341553,0.01656417921
33.2,31,12.4,33.11999893,33.11181641,33.11296844,33.11213303,33.11245728,33.11319351,33.11251068,-0.007488250732,0.007485198788
33.2,32,12.8,33.20000076,33.19862747,33.19900513,33.19884872,33.19919968,33.19925308,33.19898605,-0.001014709473,0.001013946487
33.6,0,0,-1.181079097e-34,0.001281104982,0.0009080171585,0.00110774301,0.0006942227483,0.001377001405,0.001073617837,0.001073617837,0.001073617837
33.6,1,0.4,0.07999999821,0.08559540659,0.08475479484,0.08523221314,0.08443645388,0.08518778533,0.08504132926,0.005041331053,0.00504133245
33.6,2,0.8,0.3199999928,0.3319437504,0.3313577175,0.3307843506,0.3307313025,0.3311911225,0.3312016428,0.0112016499,0.01120165549
33.6,3,1.2,0.7200000286,0.7403119206,0.7394809723,0.7362561226,0.739300549,0.7397937775,0.7390286326,0.01902860403,0.01902863942
33.6,4,1.6,1.279999971,1.306095958,1.30690074,1.299192667,1.306915641,1.307041049,1.305229187,0.02522921562,0.02522923984
33.6,5,2,1.998400092,2.024332523,2.026791573,2.01479578,2.029198647,2.027537584,2.024531126,0.0261310339,0.02613112889
33.6,6,2.4,2.866782665,2.887660027,2.891340256,2.876906395,2.89754653,2.892898798,2.889270306,0.02248764038,0.02248773538
33.6,7,2.8,3.871513128,3.887379169,3.891074896,3.877216339,3.901502371,3.893648148,3.890164137,0.01865100861,0.01865105703
33.6,8,3.2,4.99895668,5.009941101,5.01349926,5.001816273,5.029143333,5.016930103,5.014266014,0.0153093338,0.0153093338
33.6,9,3.6,6.235478401,6.241096497,6.244749546,6.235880852,6.265708447,6.248819351,6.247250557,0.01177215576,0.0117725376
33.6,10,4,7.567443371,7.567225933,7.570160866,7.564940453,7.594935417,7.573599339,7.574172974,0.006729602814,0.007817173377
33.6,11,4.4,8.981217384,8.973484039,8.974975586,8.975481987,9.002824783,8.978507996,8.981054306,-0.0001630783081,0.008805465885
33.6,12,4.8,10.46316528,10.446064,10.44661713,10.45211792,10.47671986,10.44940948,10.45418549,-0.008979797363,0.01440143585
33.6,13,5.2,11.99965191,11.97166157,11.97211456,11.98262787,12.00375557,11.97457314,11.98094654,-0.01870536804,0.02034683153
33.6,14,5.6,13.57704353,13.53860664,13.53838921,13.55382442,13.57044792,13.54007053,13.54826832,-0.02877521515,0.02877578698
33.6,15,6,15.18170452,15.13289738,15.13162231,15.15256977,15.16339302,15.13422012,15.14294147,-0.03876304626,0.03876399994
33.6,16,6.4,16.79999924,16.74114227,16.74000168,16.764328,16.76980972,16.74274445,16.75160599,-0.04839324951,0.0483940132
33.6,17,6.8,18.41829491,18.35071373,18.35009384,18.37610435,18.37641144,18.35193443,18.36105156,-0.05724334717,0.05724334717
33.6,18,7.2,20.02295685,19.94818878,19.94795609,19.97467995,19.96976089,19.94919395,19.95795822,-0.06499862671,0.06500091404
33.6,19,7.6,21.60034752,21.5207634,21.52002144,21.54687119,21.53815842,21.52095985,21.529356,-0.07099151611,0.0709926635
33.6,20,8,23.1368351,23.0538559,23.05405235,23.07964897,23.06755638,23.05360413,23.06174469,-0.07509040833,0.07509155571
33.6,21,8.4,24.61878204,24.5353775,24.53619766,24.56032181,24.54592323,24.53412437,24.54238892,-0.07639312744,0.07639312744
33.6,22,8.8,26.03255653,25.95162201,25.95235062,25.97453499,25.95895767,25.94880486,25.95725441,-0.07530212402,0.075302504
33.6,23,9.2,27.36452103,27.28909111,27.28965187,27.30910492,27.2942524,27.28498459,27.29341698,-0.07110404968,0.07110404968
33.6,24,9.6,28.6010437,28.53352356,28.53330421,28.54985046,28.53635406,28.5282402,28.53625488,-0.06478881836,0.06478919834
33.6,25,10,29.72848701,29.6690197,29.66886139,29.68173981,29.66988564,29.66351318,29.67060471,-0.05788230896,0.05788307264
33.6,26,10.4,30.73321724,30.67987061,30.68042183,30.68889046,30.68037796,30.67547226,30.68100548,-0.05221176147,0.05221061781
33.6,27,10.8,31.60160065,31.5538559,31.55432129,31.5588913,31.55439758,31.55061531,31.55441666,-0.04718399048,0.04718437046
33.6,28,11.2,32.31999969,32.28060913,32.28076935,32.28203583,32.2806015,32.27786636,32.28037643,-0.0396232605,0.0396232605
33.6,29,11.6,32.88000107,32.85186768,32.85237122,32.85108948,32.85184479,32.84996796,32.85142899,-0.02857208252,0.0285728462
33.6,30,12,33.27999878,33.26304245,33.26380157,33.26192856,33.26343155,33.26242828,33.26292801,-0.01707077026,0.01707229577
33.6,31,12.4,33.52000046,33.51253891,33.51264954,33.51189423,33.51309967,33.51176453,33.51239014,-0.007610321045,0.007611083798
33.6,32,12.8,33.59999847,33.59929657,33.59885788,33.59880066,33.59962082,33.59832764,33.59897995,-0.00101852417,0.001017761184
34,0,0,-1.402980022e-41,0.001157931983,0.001213915646,0.001228794456,0.0008287727833,0.001365311444,0.001158945262,0.001158945262,0.001158945262
34,1,0.4,0.07999999821,0.0855595544,0.08513438702,0.08558194339,0.08481119573,0.08540262282,0.08529794216,0.00529794395,0.005297942553
34,2,0.8,0.3199999928,0.3323470354,0.331613034,0.3315027356,0.3314125538,0.33221066,0.3318172097,0.01181721687,0.01181721129
34,3,1.2,0.7200000286,0.7417536378,0.7404946089,0.7382650375,0.7401925921,0.7412847281,0.740398109,0.02039808035,0.02039809152
34,4,1.6,1.279999971,1.309452772,1.309499145,1.303708315,1.309470296,1.309835672,1.30839324,0.02839326859,0.02839326859
34,5,2,2,2.031891823,2.03278017,2.023859501,2.035483837,2.033665657,2.031536341,0.03153634071,0.03153619915
34,6,2.4,2.873517752,2.902014256,2.90306139,2.892706394,2.910254002,2.904653072,2.902537823,0.02902007103,0.02902007103
34,7,2.8,3.887069464,3.910982847,3.911291599,3.902309895,3.922686815,3.91369319,3.912192822,0.02512335777,0.0251234062
34,8,3.2,5.026651859,5.045817375,5.045316219,5.038559914,5.061880589,5.048377991,5.047990322,0.02133846283,0.02133855782
34,9,3.6,6.278260708,6.291963577,6.29110384,6.287160397,6.313043594,6.294631481,6.295580864,0.0173201561,0.01731986925
34,10,4,7.627893925,7.634894371,7.633718491,7.633213997,7.659086227,7.636864185,7.639555454,0.01166152954,0.01166152954
34,11,4.4,9.061547279,9.059859276,9.0583601,9.062673569,9.085931778,9.060792923,9.065523148,0.003975868225,0.006228065584
34,12,4.8,10.56521702,10.55304623,10.55104733,10.55994415,10.58108902,10.55347824,10.55972099,-0.005496025085,0.01184482593
34,13,5.2,12.12490082,12.1010828,12.09937191,12.11245632,12.13046455,12.10149574,12.1089735,-0.01592731476,0.01815204695
34,14,5.6,13.72659492,13.69173717,13.68932247,13.70698929,13.72103024,13.69130325,13.7000761,-0.02651882172,0.02651843987
34,15,6,15.35629559,15.31015968,15.30792999,15.32956886,15.3386488,15.31015301,15.31929207,-0.03700351715,0.03700351715
34,16,6.4,17,16.94323349,16.94142532,16.96590805,16.97003937,16.94391441,16.95290375,-0.04709625244,0.04709587246
34,17,6.8,18.64370346,18.57753563,18.57694244,18.60243416,18.60168839,18.57920837,18.58756065,-0.05614280701,0.05614166334
34,18,7.2,20.27340508,20.19914055,20.19977188,20.22507477,20.21982193,20.20155334,20.20907211,-0.06433296204,0.06433258206
34,19,7.6,21.87509918,21.79502296,21.79603386,21.82017326,21.81174088,21.79799461,21.8041954,-0.07090377808,0.0709060654
34,20,8,23.43478203,23.35025406,23.35297966,23.37465668,23.36360741,23.35395813,23.35909081,-0.07569122314,0.07569084316
34,21,8.4,24.93845367,24.85303879,24.85581779,24.87569427,24.86276436,24.85573006,24.86060715,-0.0778465271,0.07784461975
34,22,8.8,26.37210655,26.28850746,26.29149246,26.30869293,26.29500771,26.29007721,26.29475784,-0.07734870911,0.07735099643
34,23,9.2,27.72173882,27.64374161,27.64521599,27.66026115,27.64747429,27.64305496,27.64794922,-0.07378959656,0.07378921658
34,24,9.6,28.97334862,28.90303421,28.90349197,28.91608238,28.90426445,28.90019989,28.90541458,-0.06793403625,0.06793403625
34,25,10,30.1129303,30.05039787,30.049263,30.05987549,30.04938316,30.04606819,30.05099869,-0.06193161011,0.06193275377
34,26,10.4,31.12648201,31.07014465,31.06903076,31.07613373,31.06863403,31.06573677,31.06993675,-0.05654525757,0.05654602125
34,27,10.8,32,31.94980431,31.94850349,31.95238686,31.9481945,31.94569397,31.94891739,-0.05108261108,0.05108337477
34,28,11.2,32.72000122,32.67913818,32.67843246,32.67914581,32.67780685,32.6757431,32.67805099,-0.04195022583,0.0419479385
34,29,11.6,33.27999878,33.25188446,33.251297,33.24993134,33.25054932,33.24919891,33.2505722,-0.02942657471,0.02942657471
34,30,12,33.68000031,33.66309738,33.66300201,33.66170883,33.66271591,33.66199112,33.66250229,-0.01749801636,0.01749725267
34,31,12.4,33.91999817,33.91265488,33.91209793,33.91176224,33.91230392,33.91210556,33.91218567,-0.0078125,0.007813262753
34,32,12.8,34,33.99934387,33.99878693,33.99865341,33.99926758,33.99898148,33.99900436,-0.0009956359863,0.0009933471447
34.4,0,0,-2.073403247e-40,0.001448854804,0.001195751131,0.001278525218,0.0009896159172,0.001106925309,0.001203934429,0.001203934429,0.001203934429
34.4,1,0.4,0.07999999821,0.08561119437,0.08531452715,0.08570960164,0.08485995233,0.08553694934,0.08540644497,0.005406446755,0.005406446755
34.4,2,0.8,0.3199999928,0.3327108324,0.3320116401,0.3322517276,0.3319378197,0.3327276409,0.3323279321,0.01232793927,0.01232793927
34.4,3,1.2,0.7200000286,0.7422991991,0.7410954833,0.740211308,0.7408311367,0.7423636317,0.7413601279,0.02136009932,0.02136012353
34.4,4,1.6,1.279999971,1.312268257,1.311105847,1.308205128,1.311116815,1.312325716,1.311004281,0.03100430965,0.03100438043
34.4,5,2,2,2.038132191,2.037270069,2.032444,2.041013956,2.038589239,2.037489891,0.03748989105,0.03748989105
34.4,6,2.4,2.875889301,2.91450882,2.913097858,2.908150911,2.921350241,2.915019035,2.914425373,0.03853607178,0.03853607178
34.4,7,2.8,3.89632988,3.93211937,3.929116964,3.926626682,3.94233036,3.931979179,3.932434559,0.03610467911,0.03610463068
34.4,8,3.2,5.046866417,5.078558445,5.07413435,5.074406147,5.092834473,5.07739687,5.079465866,0.03259944916,0.03259963915
34.4,9,3.6,6.313043594,6.339150429,6.334333897,6.337552071,6.357594013,6.338012695,6.341328621,0.02828502655,0.02828502655
34.4,10,4,7.68040657,7.698549271,7.693470478,7.700670242,7.720388889,7.697525024,7.702120781,0.02171421051,0.02171421051
34.4,11,4.4,9.134500504,9.14199543,9.137078285,9.148838997,9.166658401,9.141288757,9.147172928,0.01267242432,0.01267147064
34.4,12,4.8,10.6608696,10.65645409,10.65167236,10.66692066,10.68281841,10.65555859,10.66268539,0.001815795898,0.009384727105
34.4,13,5.2,12.24505901,12.2284565,12.22336388,12.24186039,12.25532722,12.22688103,12.23517799,-0.009881019592,0.01398849487
34.4,14,5.6,13.87261391,13.84262085,13.83836651,13.85968781,13.8700037,13.84191513,13.85051918,-0.02209472656,0.0220951084
34.4,15,6,15.52907944,15.48643684,15.48304653,15.50628567,15.5134573,15.48589993,15.49502563,-0.03405380249,0.03405418247
34.4,16,6.4,17.20000076,17.14529037,17.14325905,17.16744614,17.17113686,17.14598846,17.15462494,-0.04537582397,0.04537658766
34.4,17,6.8,18.87092018,18.805336,18.8046608,18.82875443,18.82863617,18.8074646,18.81497002,-0.05595016479,0.05594978482
34.4,18,7.2,20.52738571,20.45183182,20.45313835,20.47548866,20.47218895,20.45577812,20.46168518,-0.06570053101,0.06570053101
34.4,19,7.6,22.15494156,22.07091522,22.07477188,22.09382439,22.08782959,22.07685471,22.08083725,-0.07410430908,0.07410240173
34.4,20,8,23.73913002,23.64990807,23.65489006,23.67016792,23.66300392,23.65656471,23.65890694,-0.0802230835,0.0802230835
34.4,21,8.4,25.26549911,25.17374039,25.17926025,25.1916256,25.18332481,25.18054199,25.18169785,-0.08380126953,0.08380050957
34.4,22,8.8,26.71959305,26.62908554,26.63392258,26.6435585,26.63471031,26.63458443,26.6351738,-0.08441925049,0.08442077786
34.4,23,9.2,28.08695602,28.00133324,28.0038662,28.01223373,28.00342178,28.00441551,28.00505447,-0.08190155029,0.08190193027
34.4,24,9.6,29.35313416,29.27508163,29.27535439,29.28280067,29.27477646,29.27561378,29.27672768,-0.07640647888,0.07640876621
34.4,25,10,30.50366974,30.43360901,30.43161774,30.43854141,30.4315033,30.43163109,30.43338013,-0.07028961182,0.07028923184
34.4,26,10.4,31.52411079,31.46169472,31.45854187,31.4638443,31.45825195,31.45813751,31.46009445,-0.06401634216,0.06401672214
34.4,27,10.8,32.40000153,32.34599686,32.34272766,32.34615326,32.34305573,32.3419342,32.34397125,-0.05603027344,0.05602798611
34.4,28,11.2,33.11999893,33.07791519,33.07521057,33.07653809,33.0760994,33.07427597,33.07600784,-0.04399108887,0.04399108887
34.4,29,11.6,33.68000031,33.65147018,33.64928818,33.64925766,33.65013504,33.64858246,33.64974213,-0.03025817871,0.03025360033
34.4,30,12,34.08000183,34.0630722,34.06161499,34.06175232,34.06201935,34.06161118,34.06201553,-0.01798629761,0.01798782311
34.4,31,12.4,34.31999969,34.31248474,34.31144714,34.31180954,34.31184387,34.31197739,34.31191254,-0.008087158203,0.008087158203
34.4,32,12.8,34.40000153,34.39920807,34.39881897,34.39905548,34.39927292,34.39912796,34.39909744,-0.000904083252,0.0009048461798
34.8,0,0,-3.222986468e-44,0.001232936978,0.001572445035,0.001376867294,0.001424126327,0.001002009958,0.001321677119,0.001321677119,0.001321677119
34.8,1,0.4,0.07999999821,0.08566911519,0.08570554107,0.0857931897,0.08553291857,0.08539940417,0.08562003076,0.005620032549,0.005620035343
34.8,2,0.8,0.3199999928,0.3329458237,0.3323964179,0.3328503072,0.3324411809,0.3329195082,0.3327106535,0.0127106607,0.01271065511
34.8,3,1.2,0.7200000286,0.7428892255,0.7415359616,0.7421625257,0.7418386936,0.7429581881,0.7422769666,0.02227693796,0.02227688953
34.8,4,1.6,1.279999971,1.314149261,1.312321067,1.312594414,1.313921452,1.314400434,1.313477278,0.03347730637,0.03347735479
34.8,5,2,2,2.042741537,2.041175842,2.040824652,2.045511961,2.043181181,2.042687178,0.04268717766,0.0426870361
34.8,6,2.4,2.878260851,2.923323631,2.922094107,2.923215151,2.93022728,2.924182415,2.924608707,0.04634785652,0.04634766653
34.8,7,2.8,3.905590057,3.947947502,3.945742369,3.950417042,3.958972931,3.948482752,3.950312376,0.04472231865,0.04472246021
34.8,8,3.2,5.067080975,5.105008602,5.101865292,5.109778404,5.119232655,5.105009556,5.108178616,0.04109764099,0.04109792784
34.8,9,3.6,6.347826004,6.378805637,6.376030922,6.387120247,6.396752834,6.37980938,6.383703709,0.03587770462,0.03587780148
34.8,10,4,7.732919216,7.75424099,7.751410484,7.767235756,7.775714874,7.756239891,7.760968685,0.02804946899,0.02804918215
34.8,11,4.4,9.207453728,9.217115402,9.214217186,9.233959198,9.241276741,9.219549179,9.225222588,0.01776885986,0.01776981354
34.8,12,4.8,10.75652218,10.75373459,10.75084972,10.7731123,10.77944279,10.75588036,10.76260376,0.006081581116,0.009722518735
34.8,13,5.2,12.36521721,12.34991741,12.3461895,12.37057209,12.37653732,12.35104465,12.35885143,-0.006365776062,0.01303501148
34.8,14,5.6,14.01863384,13.99044228,13.98671341,14.01181126,14.01755238,13.99108791,13.99952126,-0.01911258698,0.01911239699
34.8,15,6,15.70186329,15.66154003,15.6581068,15.68278027,15.68791389,15.66135693,15.67033863,-0.0315246582,0.03152370453
34.8,16,6.4,17.39999962,17.348032,17.34497261,17.36881828,17.37285805,17.34801865,17.35654068,-0.0434589386,0.04345970228
34.8,17,6.8,19.0981369,19.03526306,19.03316307,19.05452538,19.05734634,19.03609848,19.04327965,-0.05485725403,0.05485763401
34.8,18,7.2,20.78136635,20.70883369,20.707901,20.72562981,20.72689247,20.71088409,20.71602821,-0.06533813477,0.06533813477
34.8,19,7.6,22.43478203,22.35379028,22.35480499,22.36727905,22.3676796,22.35718918,22.36014938,-0.07463264465,0.07463340461
34.8,20,8,24.04347801,23.95643425,23.95820999,23.96538925,23.96608734,23.96066856,23.96135902,-0.08211898804,0.08212013543
34.8,21,8.4,25.59254646,25.50208664,25.50432777,25.50756454,25.50807762,25.50676346,25.50576401,-0.08678245544,0.08678245544
34.8,22,8.8,27.06708145,26.97640038,26.97796822,26.97817993,26.97853851,26.98054886,26.9783268,-0.08875465393,0.08875427395
34.8,23,9.2,28.45217323,28.36429024,28.36426163,28.36400414,28.3639431,28.36725044,28.36475182,-0.08742141724,0.08742332458
34.8,24,9.6,29.73291969,29.65080261,29.6485424,29.6491127,29.64804268,29.65192986,29.64968491,-0.08323478699,0.0832336396
34.8,25,10,30.89440918,30.81892204,30.81522751,30.81685448,30.81483078,30.81805038,30.81677818,-0.0776309967,0.07763214409
34.8,26,10.4,31.92173958,31.85280418,31.84889221,31.85132217,31.84874344,31.85099411,31.85055161,-0.07118797302,0.071188353
34.8,27,10.8,32.79999924,32.74108505,32.73729324,32.73961639,32.73762894,32.73890305,32.73890686,-0.06109237671,0.06109390408
34.8,28,11.2,33.52000046,33.47528839,33.47214508,33.47338867,33.47280884,33.47288513,33.47330475,-0.04669570923,0.0466972366
34.8,29,11.6,34.08000183,34.04948425,34.04751968,34.04817963,34.04804993,34.04806137,34.04825974,-0.03174209595,0.03174285963
34.8,30,12,34.47999954,34.46207809,34.46020889,34.46099854,34.46094131,34.46094131,34.46103287,-0.0189666748,0.01896591112
34.8,31,12.4,34.72000122,34.71165848,34.71110916,34.71130371,34.71128845,34.71146774,34.71136856,-0.008632659912,0.008635711856
34.8,32,12.8,34.79999924,34.79861832,34.79905701,34.79883957,34.79877853,34.79896545,34.79885101,-0.001148223877,0.001147460891
35.2,0,0,-1.087473469e-39,0.001309767365,0.001489445567,0.001641888171,0.001608833671,0.0009432993829,0.001398646855,0.001398646855,0.001398646855
35.2,1,0.4,0.07999999821,0.08568827808,0.08559851348,0.085766837,0.08594983816,0.08528354019,0.08565740287,0.005657404661,0.005657403264
35.2,2,0.8,0.3199999928,0.3333795369,0.3325749636,0.3332901895,0.3329329491,0.3332942724,0.3330943882,0.0130943954,0.01309438981
35.2,3,1.2,0.7200000286,0.7432595491,0.7422823906,0.7435613275,0.7424846292,0.7434657812,0.7430106997,0.02301067114,0.02301070653
35.2,4,1.6,1.279999971,1.315274954,1.3143363,1.316170454,1.315449357,1.31620276,1.31548667,0.03548669815,0.03548679501
35.2,5,2,2,2.045857191,2.045411587,2.047670841,2.048369646,2.047283173,2.046918392,0.04691839218,0.04691848904
35.2,6,2.4,2.880000114,2.930488348,2.929766178,2.934943676,2.936959267,2.932835102,2.932998657,0.05299854279,0.05299840122
35.2,7,2.8,3.91314292,3.961700916,3.961428642,3.9699893,3.971811056,3.964202404,3.965826511,0.05268359184,0.05268354341
35.2,8,3.2,5.084872246,5.127955914,5.128250599,5.139757633,5.141285419,5.131491661,5.133748055,0.04887580872,0.04887599871
35.2,9,3.6,6.379789352,6.414726734,6.415605545,6.429997444,6.431339264,6.420289993,6.422392368,0.0426030159,0.0426024422
35.2,10,4,7.782496452,7.806090355,7.807948589,7.826553822,7.826322556,7.814006805,7.816184044,0.03368759155,0.03368797153
35.2,11,4.4,9.277593613,9.288328171,9.290021896,9.312178612,9.311132431,9.29701519,9.299735069,0.0221414566,0.02214164659
35.2,12,4.8,10.84968472,10.84757233,10.84802914,10.8731432,10.87236118,10.85533905,10.85928917,0.009604454041,0.01111145038
35.2,13,5.2,12.48336887,12.46879196,12.46786976,12.49433517,12.49467087,12.47438049,12.48000908,-0.003359794617,0.0122665409
35.2,14,5.6,14.16324806,14.13628864,14.13451004,14.16105843,14.16263294,14.13967037,14.14683056,-0.01641750336,0.01641597785
35.2,15,6,15.87392521,15.83544159,15.83224392,15.85804749,15.86065483,15.83627129,15.84453297,-0.02939224243,0.0293933861
35.2,16,6.4,17.60000038,17.55055809,17.54655838,17.57052422,17.57410431,17.54976273,17.55830002,-0.04170036316,0.04169883579
35.2,17,6.8,19.3260746,19.26643372,19.26228714,19.28307152,19.28730774,19.26495934,19.27281189,-0.05326271057,0.05326271057
35.2,18,7.2,21.0367527,20.96807861,20.96404457,20.98010254,20.98436737,20.96611404,20.9725399,-0.06421279907,0.0642112717
35.2,19,7.6,22.71663094,22.63960266,22.63621902,22.64667511,22.65141487,22.63771248,22.64232445,-0.07430648804,0.07430610806
35.2,20,8,24.35031509,24.26651001,24.26394844,24.26863289,24.27399635,24.26485252,24.26758766,-0.08272743225,0.08272705227
35.2,21,8.4,25.92240524,25.83455086,25.83153534,25.83130074,25.83740234,25.83328247,25.83361244,-0.0887928009,0.08879089355
35.2,22,8.8,27.41750336,27.32814217,27.32406425,27.32121468,27.32757378,27.3267498,27.32555008,-0.09195327759,0.09195442498
35.2,23,9.2,28.8202095,28.73165703,28.72659111,28.72340393,28.72874069,28.73025131,28.72813034,-0.0920791626,0.09208068997
35.2,24,9.6,30.11512756,30.02971077,30.02379036,30.02134514,30.02585411,30.02823067,30.02578735,-0.08934020996,0.08934135735
35.2,25,10,31.2868576,31.20684814,31.20040703,31.19934654,31.2018528,31.20471954,31.20263672,-0.08422088623,0.08422279358
35.2,26,10.4,32.31999969,32.2465744,32.24008942,32.24164581,32.24148178,32.24410629,32.24277878,-0.07722091675,0.07722015679
35.2,27,10.8,33.20000076,33.13784027,33.13277054,33.13512802,33.13377762,33.13578796,33.13506317,-0.06493759155,0.06493987888
35.2,28,11.2,33.91999817,33.87335587,33.86925125,33.87110901,33.87042236,33.87147141,33.87112045,-0.04887771606,0.0488761887
35.2,29,11.6,34.47999954,34.4484787,34.44552612,34.44697952,34.44623184,34.44680023,34.44680023,-0.0331993103,0.03319625929
35.2,30,12,34.88000107,34.86154175,34.85940933,34.86016464,34.86003113,34.85984421,34.86019897,-0.01980209351,0.01980285719
35.2,31,12.4,35.11999893,35.11141205,35.11066437,35.1109848,35.11087799,35.1105957,35.11090851,-0.009090423584,0.00909194909
35.2,32,12.8,35.20000076,35.19854355,35.19856262,35.19847107,35.19861221,35.19843674,35.19852448,-0.001476287842,0.001475524856
35.6,0,0,-3.755591988e-40,0.001214459538,0.001316554844,0.001502687111,0.001597985625,0.001384641975,0.001403265866,0.001403265866,0.001403265866
35.6,1,0.4,0.07999999821,0.08563081175,0.08558969945,0.08620102704,0.08653761446,0.08597870171,0.0859875679,0.00598756969,0.005987572484
35.6,2,0.8,0.3199999928,0.3334626555,0.3328947425,0.3340800405,0.3337767422,0.3338099122,0.3336048126,0.01360481977,0.01360482536
35.6,3,1.2,0.7200000286,0.743617177,0.7430105209,0.7449279428,0.7440205216,0.7443107367,0.7439773679,0.02397733927,0.02397735044
35.6,4,1.6,1.279999971,1.316256642,1.316116929,1.318315387,1.317120671,1.317381978,1.317038298,0.03703832626,0.03703834862
35.6,5,2,2,2.048594713,2.048368931,2.051831245,2.051481009,2.050591469,2.050173521,0.05017352104,0.05017347261
35.6,6,2.4,2.880000114,2.937009573,2.936769485,2.942026377,2.94293952,2.94064784,2.939878702,0.05987858772,0.05987844616
35.6,7,2.8,3.916000128,3.974786043,3.975297928,3.982471943,3.9829669,3.979177952,3.978940248,0.0629401207,0.06294002384
35.6,8,3.2,5.096000195,5.150457859,5.151861191,5.159816265,5.160940647,5.157142162,5.15604353,0.06004333496,0.06004343182
35.6,9,3.6,6.404000282,6.449574947,6.452475548,6.461387634,6.462999821,6.459741116,6.457235813,0.05323553085,0.05323553085
35.6,10,4,7.823999882,7.857183456,7.861269951,7.872447491,7.873883247,7.870952606,7.867146969,0.0431470871,0.04314746708
35.6,11,4.4,9.340000153,9.358876228,9.363114357,9.377298355,9.37840271,9.374386787,9.370415688,0.03041553497,0.03041553497
35.6,12,4.8,10.93599987,10.94058037,10.94321156,10.96077728,10.96238327,10.95476532,10.95234394,0.01634407043,0.01634368859
35.6,13,5.2,12.59599972,12.5869894,12.58794498,12.60760498,12.61005116,12.59762764,12.59804344,0.00204372406,0.008869933896
35.6,14,5.6,14.3039999,14.28177738,14.28107643,14.30237961,14.30573082,14.28828526,14.29185009,-0.01214981079,0.01284236927
35.6,15,6,16.04400063,16.0092411,16.00681496,16.02906227,16.03313637,16.01169586,16.01799011,-0.02601051331,0.02601051331
35.6,16,6.4,17.79999924,17.75321198,17.7498951,17.77208519,17.77591515,17.75199509,17.76062012,-0.03937911987,0.03937873989
35.6,17,6.8,19.55599976,19.49772072,19.49415779,19.51519775,19.51847458,19.49459839,19.50403023,-0.0519695282,0.05196990818
35.6,18,7.2,21.29599953,21.22762299,21.22374916,21.24204063,21.24464798,21.22255898,21.23212433,-0.06387519836,0.06387557834
35.6,19,7.6,23.00399971,22.92583466,22.92241669,22.93691254,22.93861961,22.92017555,22.92879105,-0.07520866394,0.07520790398
35.6,20,8,24.66399956,24.57760239,24.57467461,24.58476257,24.58603477,24.57157326,24.5789299,-0.08506965637,0.08507003635
35.6,21,8.4,26.26000023,26.16783142,26.1641655,26.17000771,26.17154121,26.16216469,26.16714096,-0.09285926819,0.0928581208
35.6,22,8.8,27.77599907,27.68060684,27.67542458,27.67888451,27.68070793,27.67567444,27.6782589,-0.09774017334,0.09773941338
35.6,23,9.2,29.19599915,29.09977341,29.09383392,29.09573555,29.09768867,29.09600449,29.09660721,-0.09939193726,0.09939193726
35.6,24,9.6,30.50399971,30.40978622,30.4033165,30.40442467,30.40667343,30.40725136,30.40629196,-0.09770774841,0.09770927578
35.6,25,10,31.68400002,31.5954895,31.58869362,31.58939552,31.59102631,31.59337807,31.5915947,-0.09240531921,0.09240341187
35.6,26,10.4,32.72000122,32.64081955,32.63414383,32.6363945,32.63607788,32.63908386,32.63730621,-0.08269500732,0.08269729465
35.6,27,10.8,33.59999847,33.53509903,33.53014755,33.53192139,33.5312233,33.53363037,33.53240204,-0.06759643555,0.06759414822
35.6,28,11.2,34.31999969,34.2718277,34.26813507,34.26932526,34.26898193,34.27061081,34.26977921,-0.0502204895,0.05022354051
35.6,29,11.6,34.88000107,34.84746933,34.84449005,34.84548569,34.84563828,34.84637451,34.84589386,-0.03410720825,0.03410949558
35.6,30,12,35.27999878,35.26096725,35.25906372,35.25934219,35.25958252,35.25962067,35.25971603,-0.02028274536,0.02028350905
35.6,31,12.4,35.52000046,35.5111084,35.51059723,35.51018906,35.51087189,35.51035309,35.51062012,-0.009380340576,0.009376525879
35.6,32,12.8,35.59999847,35.59833908,35.59892273,35.5982399,35.59854507,35.5984993,35.59850693,-0.001491546631,0.001489257789
36,0,0,3.78296215e-39,0.001080676913,0.001115493476,0.001582841389,0.001694694161,0.001750387251,0.001444818685,0.001444818685,0.001444818685
36,1,0.4,0.07999999821,0.08542527258,0.08562888205,0.08646920323,0.08683942258,0.08675163984,0.08622288704,0.006222888827,0.006222886033
36,2,0.8,0.3199999928,0.3333176374,0.3332515955,0.3346375227,0.3344228864,0.334490329,0.3340240121,0.01402401924,0.01402400155
36,3,1.2,0.7200000286,0.743956387,0.7438070774,0.7462271452,0.7454344034,0.7452822924,0.7449414134,0.02494138479,0.02494143322
36,4,1.6,1.279999971,1.31679678,1.317061663,1.320147514,1.318606853,1.318516374,1.318225741,0.03822577,0.03822586685
36,5,2,2,2.050661802,2.050930977,2.055325508,2.054173708,2.053547382,2.052927732,0.05292773247,0.05292787403
36,6,2.4,2.880000114,2.942847252,2.942875385,2.948721647,2.948029518,2.947449207,2.945984602,0.06598448753,0.06598448753
36,7,2.8,3.918857336,3.986872673,3.987009764,3.994143009,3.992916107,3.993281841,3.990844727,0.07198739052,0.07198734581
36,8,3.2,5.107128143,5.172044754,5.172821045,5.17911768,5.178881168,5.181907654,5.176954269,0.0698261261,0.06982631981
36,9,3.6,6.428210735,6.483281612,6.486253262,6.49159193,6.49292326,6.498577118,6.490525723,0.06231498718,0.06231470034
36,10,4,7.865503788,7.907343388,7.911159992,7.917326927,7.919609547,7.926776409,7.916442871,0.0509390831,0.05093946308
36,11,4.4,9.402405739,9.428543091,9.432775497,9.44149971,9.444001198,9.450613022,9.439486504,0.03708076477,0.03708076477
36,12,4.8,11.02231598,11.03298664,11.03584766,11.04764462,11.05095196,11.05340385,11.04416656,0.02185058594,0.02185096778
36,13,5.2,12.70863152,12.70462132,12.70526886,12.72010422,12.7242794,12.72079659,12.7150135,0.006381988525,0.009331703186
36,14,5.6,14.44475174,14.4268465,14.42580795,14.4435091,14.44805813,14.43670368,14.43618488,-0.008566856384,0.009889220819
36,15,6,16.21407509,16.18300629,16.18074226,16.20038605,16.20494843,16.18700027,16.19121742,-0.02285766602,0.0228584297
36,16,6.4,18,17.95609283,17.95356369,17.97418213,17.97769547,17.9548912,17.96328354,-0.03671646118,0.03671493381
36,17,6.8,19.78592491,19.72970009,19.72709274,19.74828529,19.75042343,19.72521591,19.73614502,-0.04977989197,0.04978141934
36,18,7.2,21.55524826,21.48797226,21.48564339,21.50539207,21.50572586,21.47996902,21.4929409,-0.06230735779,0.06230773777
36,19,7.6,23.29136848,23.21317863,23.21139717,23.22904015,23.22723198,23.20395088,23.21696091,-0.07440757751,0.0744087249
36,20,8,24.97768402,24.89004326,24.88835144,24.90273476,24.89964676,24.88025665,24.8922081,-0.08547592163,0.085477449
36,21,8.4,26.59759331,26.50265884,26.50006676,26.51085854,26.50779724,26.49334335,26.50294495,-0.09464836121,0.09464836121
36,22,8.8,28.13449669,28.03469849,28.03020668,28.03867531,28.03582954,28.02674866,28.03322983,-0.101266861,0.1012649536
36,23,9.2,29.57178879,29.46968269,29.46405411,29.47002411,29.46845627,29.46376991,29.46719933,-0.1045894623,0.1045913696
36,24,9.6,30.89287186,30.7915535,30.78540802,30.78939247,30.78907776,30.78835678,30.78875732,-0.1041145325,0.1041141525
36,25,10,32.08114243,31.98556709,31.97906494,31.98158264,31.98173904,31.98363876,31.98231888,-0.09882354736,0.09882392734
36,26,10.4,33.11999893,33.03632736,33.0300827,33.03269196,33.03196335,33.03534317,33.03327942,-0.08671951294,0.08671722561
36,27,10.8,34,33.93338394,33.9282074,33.92993546,33.92956543,33.93280411,33.9307785,-0.06922149658,0.06922073662
36,28,11.2,34.72000122,34.67124176,34.66729355,34.66865158,34.66843796,34.67073059,34.66927338,-0.05072784424,0.05073013157
36,29,11.6,35.27999878,35.24724197,35.24401855,35.24528122,35.24543762,35.24727249,35.24584961,-0.03414916992,0.03414840624
36,30,12,35.68000031,35.66106033,35.65842056,35.65944672,35.65967941,35.6607666,35.65987396,-0.02012634277,0.02012557909
36,31,12.4,35.91999817,35.91149521,35.90979004,35.91039276,35.91092682,35.91125488,35.91077423,-0.009223937988,0.009226227179
36,32,12.8,36,35.9987793,35.99824142,35.99865341,35.99865723,35.99914169,35.99869537,-0.001304626465,0.001305389451
36.4,0,0,-3.859377256e-35,0.001195549965,0.0008358135819,0.001478880644,0.001459166408,0.001541145146,0.001302111195,0.001302111195,0.001302111195
36.4,1,0.4,0.07999999821,0.08600454032,0.08567047119,0.08660956472,0.08661286533,0.08684404194,0.08634829521,0.006348297,0.006348298397
36.4,2,0.8,0.3199999928,0.333337158,0.3337190151,0.3350888193,0.3344840407,0.3350360692,0.3343330324,0.01433303952,0.01433302741
36.4,3,1.2,0.7200000286,0.7439437509,0.7448109388,0.7471033931,0.7458935976,0.7463427782,0.7456189394,0.02561891079,0.02561886236
36.4,4,1.6,1.279999971,1.317012429,1.318156242,1.321613312,1.319495201,1.319876075,1.319230676,0.03923070431,0.03923068196
36.4,5,2,2,2.052064419,2.0534482,2.058252811,2.055836439,2.056276083,2.055175543,0.05517554283,0.05517559126
36.4,6,2.4,2.880000114,2.947296143,2.948287964,2.954531193,2.95177412,2.952877998,2.950953484,0.07095336914,0.07095336914
36.4,7,2.8,3.920000076,3.996754646,3.997867107,4.004566669,4.001106739,4.003904343,4.000840187,0.08084011078,0.08083982766
36.4,8,3.2,5.113684177,5.189788342,5.192712307,5.197030067,5.194812298,5.200030327,5.194874763,0.08119058609,0.08119048923
36.4,9,3.6,6.446068287,6.513278961,6.518324375,6.520109177,6.520106792,6.529057026,6.52017498,0.07410669327,0.07410697639
36.4,10,4,7.899814129,7.95338583,7.959250927,7.960553646,7.962304115,7.973085403,7.961715698,0.06190156937,0.06190185621
36.4,11,4.4,9.457585335,9.494044304,9.500871658,9.503770828,9.506542206,9.515845299,9.504214287,0.04662895203,0.04662952572
36.4,12,4.8,11.10204315,11.12174511,11.12735653,11.13279057,11.1364193,11.14180279,11.13202286,0.02997970581,0.02997970581
36.4,13,5.2,12.81585121,12.81904316,12.8220644,12.83163452,12.8360548,12.83467293,12.82869434,0.01284313202,0.01284275018
36.4,14,5.6,14.58167171,14.56927204,14.57039928,14.58349228,14.58841896,14.57846069,14.57800865,-0.003663063049,0.007090187166
36.4,15,6,16.38216782,16.35503387,16.35526276,16.37082481,16.37476349,16.35894966,16.36296654,-0.01920127869,0.01920089684
36.4,16,6.4,18.20000076,18.1585598,18.15860367,18.17611885,18.17873955,18.15762711,18.16592979,-0.03407096863,0.03407096863
36.4,17,6.8,20.0178318,19.9625206,19.96242523,19.98180389,19.98216629,19.9571209,19.96920776,-0.0486240387,0.04862441868
36.4,18,7.2,21.81832886,21.74960327,21.75016594,21.76958084,21.76730537,21.74195671,21.75572205,-0.06260681152,0.06260643154
36.4,19,7.6,23.58414841,23.50281715,23.50366974,23.52199745,23.51732063,23.49359703,23.50787926,-0.07626914978,0.07626800239
36.4,20,8,25.29795647,25.20535278,25.20579529,25.22181702,25.21509552,25.19570732,25.20875359,-0.08920288086,0.08920288086
36.4,21,8.4,26.94241524,26.84070969,26.83981323,26.85315704,26.84614182,26.83087349,26.84213829,-0.100276947,0.1002761871
36.4,22,8.8,28.50018501,28.39234161,28.38952827,28.39964867,28.39354897,28.38317871,28.39165115,-0.1085338593,0.1085357666
36.4,23,9.2,29.95393181,29.84238625,29.83871078,29.84564781,29.84144402,29.83539581,29.84071732,-0.1132144928,0.1132148728
36.4,24,9.6,31.28631592,31.17508125,31.17158127,31.17538834,31.17320824,31.17109299,31.17326927,-0.1130466461,0.1130454987
36.4,25,10,32.47999954,32.37683105,32.37314606,32.37452316,32.3735199,32.37382126,32.37436676,-0.105632782,0.1056312546
36.4,26,10.4,33.52000046,33.43246078,33.42936707,33.42937851,33.42863464,33.43006134,33.42998123,-0.09001922607,0.09001998603
36.4,27,10.8,34.40000153,34.33145523,34.32907104,34.32869339,34.32804108,34.3298645,34.32942581,-0.07057571411,0.07057647407
36.4,28,11.2,35.11999893,35.07016754,35.06814957,35.06812286,35.06729889,35.06961441,35.06867218,-0.05132675171,0.05132827908
36.4,29,11.6,35.68000031,35.64669418,35.64550018,35.64494324,35.6447525,35.64630127,35.64563751,-0.03436279297,0.03436202928
36.4,30,12,36.08000183,36.05993271,36.05934525,36.05950928,36.05901337,36.06083298,36.05972672,-0.02027511597,0.02027511597
36.4,31,12.4,36.31999969,36.31081009,36.31068802,36.31069183,36.31046677,36.31175613,36.31088257,-0.009117126465,0.009117126465
36.4,32,12.8,36.40000153,36.39896393,36.39873886,36.39893341,36.39850616,36.39891434,36.39881134,-0.001190185547,0.001190185547
36.8,0,0,-4.42765301e-35,0.001454785466,0.001009836793,0.001246166416,0.001351512969,0.001766376197,0.001365735545,0.001365735545,0.001365735545
36.8,1,0.4,0.07999999821,0.08596305549,0.08618792892,0.08652929962,0.08663697541,0.08674969524,0.08641339093,0.006413392723,0.006413392723
36.8,2,0.8,0.3199999928,0.3339778185,0.3343897462,0.3356508315,0.3349865973,0.33514148,0.3348292708,0.01482927799,0.01482930221
36.8,3,1.2,0.7200000286,0.7449272275,0.7459157705,0.7477765083,0.7459770441,0.7464464903,0.7462086678,0.02620863914,0.02620857954
36.8,4,1.6,1.279999971,1.318944454,1.31975472,1.323101521,1.319975972,1.320897818,1.320534945,0.04053497314,0.04053492472
36.8,5,2,2,2.05522728,2.056087017,2.060640812,2.056642294,2.058383226,2.057396173,0.05739617348,0.05739612505
36.8,6,2.4,2.880000114,2.952136517,2.952493191,2.959302187,2.954161167,2.956610203,2.954940319,0.07494020462,0.0749405399
36.8,7,2.8,3.920000076,4.005119801,4.006402493,4.013183117,4.007606506,4.010765076,4.008615494,0.08861541748,0.08861532062
36.8,8,3.2,5.117193222,5.204741478,5.208314896,5.212708473,5.208899021,5.212870121,5.209506512,0.09231328964,0.09231357276
36.8,9,3.6,6.459690571,6.538854122,6.544679165,6.545758247,6.545302391,6.551350117,6.545188904,0.08549833298,0.08549823612
36.8,10,4,7.929329395,7.992371559,8.001141548,8.001441956,8.002637863,8.009257317,8.00137043,0.0720410347,0.07204065472
36.8,11,4.4,9.507946014,9.552812576,9.562515259,9.563632965,9.566455841,9.570723534,9.563227654,0.0552816391,0.05528201908
36.8,12,4.8,11.17737865,11.2040472,11.21239471,11.21560001,11.21937752,11.22024345,11.21433258,0.03695392609,0.03695392609
36.8,13,5.2,12.91946316,12.92930984,12.93464184,12.94122219,12.94541454,12.94051743,12.93822193,0.0187587738,0.01875801012
36.8,14,5.6,14.7160368,14.70947838,14.71251392,14.7221365,14.72658539,14.71495342,14.71713448,0.001097679138,0.005562591366
36.8,15,6,16.54893684,16.52713394,16.52878952,16.54055405,16.54395485,16.52719116,16.53352547,-0.01541137695,0.01541213971
36.8,16,6.4,18.39999962,18.36322594,18.36418724,18.37834167,18.37972832,18.35877991,18.36885262,-0.03114700317,0.03114700317
36.8,17,6.8,20.25106239,20.20007133,20.2003479,20.21607399,20.21426773,20.19181061,20.20451546,-0.04654693604,0.0465480797
36.8,18,7.2,22.08396339,22.0187149,22.0188179,22.03523445,22.03028488,22.00840759,22.02229309,-0.06167030334,0.06167144701
36.8,19,7.6,23.88053703,23.80171776,23.80126381,23.81647873,23.80886269,23.78946877,23.80355835,-0.07697868347,0.07697868347
36.8,20,8,25.62262154,25.53051567,25.52951813,25.54306602,25.53306007,25.51804924,25.53084183,-0.09177970886,0.09177970886
36.8,21,8.4,27.29205322,27.18829536,27.18628883,27.19784546,27.18675423,27.17542839,27.18692398,-0.1051292419,0.1051307693
36.8,22,8.8,28.87067032,28.75723839,28.75455284,28.76330185,28.75448036,28.74633598,28.75518227,-0.1154880524,0.1154884323
36.8,23,9.2,30.34030914,30.22027969,30.21725273,30.22374725,30.21760178,30.21251106,30.21827698,-0.1220321655,0.1220306382
36.8,24,9.6,31.68280602,31.56238365,31.56023598,31.5633297,31.55993843,31.55721283,31.56061935,-0.1221866608,0.1221859008
36.8,25,10,32.88000107,32.7688942,32.7677803,32.7681694,32.76740646,32.7654686,32.76754379,-0.1124572754,0.1124572754
36.8,26,10.4,33.91999817,33.82769775,33.8268013,33.82623291,33.82629395,33.82436371,33.82627487,-0.09372329712,0.09372024238
36.8,27,10.8,34.79999924,34.72835922,34.72776413,34.7273674,34.727005,34.72616959,34.72733307,-0.07266616821,0.07266616821
36.8,28,11.2,35.52000046,35.46765137,35.46730042,35.46720123,35.4665451,35.46604919,35.46694946,-0.05305099487,0.05305099487
36.8,29,11.6,36.08000183,36.04483795,36.04529953,36.04447556,36.04429245,36.04382324,36.04454803,-0.03545379639,0.03545608371
36.8,30,12,36.47999954,36.45882034,36.45946121,36.45897675,36.45879745,36.4585762,36.45892715,-0.0210723877,0.02107315138
36.8,31,12.4,36.72000122,36.71016312,36.71054459,36.71063614,36.7101059,36.71047974,36.71038818,-0.009613037109,0.0096153263
36.8,32,12.8,36.79999924,36.79863739,36.79845047,36.79867935,36.79928207,36.79841995,36.79869461,-0.001304626465,0.001305389451
37.2,0,0,6.31348437e-39,0.001409716904,0.001664720476,0.001439836808,0.001609884202,0.001501262188,0.001525084139,0.001525084139,0.001525084139
37.2,1,0.4,0.07999999821,0.08635653555,0.08661340922,0.08674220741,0.08652153611,0.08656975627,0.08656068891,0.006560690701,0.006560690701
37.2,2,0.8,0.3199999928,0.3348560631,0.3352669775,0.3360488713,0.3357509077,0.3348254263,0.3353496492,0.01534965634,0.01534965634
37.2,3,1.2,0.7200000286,0.7460831404,0.7468024492,0.7485839725,0.746716857,0.7466478944,0.7469668388,0.02696681023,0.02696683444
37.2,4,1.6,1.279999971,1.320548415,1.321166635,1.324604392,1.320905805,1.321653962,1.321775794,0.04177582264,0.04177587107
37.2,5,2,2,2.057940483,2.057969093,2.062538385,2.057692051,2.059605122,2.059148788,0.05914878845,0.05914902687
37.2,6,2.4,2.880000114,2.956474781,2.956682682,2.9627707,2.955532789,2.958997965,2.958091736,0.0780916214,0.0780916661
37.2,7,2.8,3.920000076,4.012552738,4.014206886,4.019933224,4.012691975,4.01594162,4.015065193,0.09506511688,0.09506521374
37.2,8,3.2,5.119999886,5.21832943,5.221797943,5.224726677,5.220792294,5.223716259,5.221872807,0.101872921,0.1018726379
37.2,9,3.6,6.471470833,6.561419964,6.567534447,6.567111015,6.56767416,6.571412086,6.56703043,0.09555959702,0.09555950016
37.2,10,4,7.956353188,8.029284477,8.038336754,8.036525726,8.039689064,8.043146133,8.037396431,0.08104324341,0.08104324341
37.2,11,4.4,9.555588722,9.609718323,9.618775368,9.617540359,9.622977257,9.624052048,9.618612289,0.0630235672,0.06302394718
37.2,12,4.8,11.2501173,11.28488255,11.29237747,11.29321957,11.29966545,11.29747581,11.29352379,0.04340648651,0.04340686649
37.2,13,5.2,13.02088261,13.03758335,13.04268074,13.04621983,13.05296707,13.04542065,13.04497337,0.02409076691,0.02409172058
37.2,14,5.6,14.84882355,14.84840012,14.8515358,14.85766602,14.86432743,14.85089684,14.85456562,0.005742073059,0.005911064334
37.2,15,6,16.7148819,16.6983242,16.70031929,16.70856285,16.71310425,16.69559669,16.70318222,-0.01169967651,0.01170043927
37.2,16,6.4,18.60000038,18.568573,18.56899643,18.57988358,18.58081627,18.5612545,18.57190514,-0.02809524536,0.0280956272
37.2,17,6.8,20.48511696,20.43860817,20.43846321,20.45106316,20.44879341,20.42808723,20.44100189,-0.04411506653,0.04411392286
37.2,18,7.2,22.35117722,22.28979301,22.28900528,22.30257034,22.29645729,22.2771225,22.29098892,-0.06018829346,0.06018752977
37.2,19,7.6,24.1791172,24.10259056,24.1011734,24.11444283,24.1049633,24.08819962,24.10227394,-0.07684326172,0.07684326172
37.2,20,8,25.94988251,25.85865211,25.8560524,25.86868286,25.85599518,25.84347153,25.8565712,-0.09331130981,0.09331168979
37.2,21,8.4,27.64441109,27.53883743,27.53590965,27.5465889,27.53286362,27.52409935,27.53565979,-0.108751297,0.108751297
37.2,22,8.8,29.24364662,29.12520981,29.1222744,29.13095284,29.11925316,29.1131115,29.12215805,-0.1214885712,0.1214862838
37.2,23,9.2,30.72852898,30.60091782,30.59819412,30.605093,30.59630966,30.59299278,30.59869957,-0.1298294067,0.1298274994
37.2,24,9.6,32.07999802,31.95101166,31.94943047,31.9532032,31.94887543,31.94671059,31.94984818,-0.1301498413,0.1301517487
37.2,25,10,33.27999878,33.16226959,33.16165543,33.16267776,33.16205978,33.15986633,33.16170502,-0.1182937622,0.1182930022
37.2,26,10.4,34.31999969,34.22330856,34.22293854,34.22320557,34.22334671,34.22142792,34.22284698,-0.09715270996,0.09715423733
37.2,27,10.8,35.20000076,35.1255188,35.12511063,35.12598038,35.12575912,35.12447357,35.12536621,-0.074634552,0.07463226467
37.2,28,11.2,35.91999817,35.86591339,35.86611938,35.86656189,35.86590958,35.8648262,35.86586761,-0.0541305542,0.05413208157
37.2,29,11.6,36.47999954,36.44332504,36.4437294,36.44490051,36.44335175,36.44321823,36.4437027,-0.03629684448,0.03629455715
37.2,30,12,36.88000107,36.85798645,36.85880661,36.85945129,36.85771942,36.85844421,36.85848236,-0.02151870728,0.02151947096
37.2,31,12.4,37.11999893,37.10972595,37.11024475,37.11136246,37.10917282,37.11077881,37.1102562,-0.009742736816,0.009741974063
37.2,32,12.8,37.20000076,37.19815063,37.19848633,37.19970703,37.19851685,37.19937897,37.19884491,-0.001155853271,0.00115280156
37.6,0,0,-1.783138283e-40,0.001425638795,0.001827761531,0.00142194517,0.00129520148,0.001355748624,0.00146525912,0.00146525912,0.00146525912
37.6,1,0.4,0.07999999821,0.08681938797,0.08714836091,0.0870173648,0.0866830945,0.08640282601,0.08681420982,0.006814211607,0.006814208813
37.6,2,0.8,0.3199999928,0.3356360793,0.3356741369,0.3363302946,0.3353332281,0.3344916999,0.3354930878,0.01549309492,0.01549309492
37.6,3,1.2,0.7200000286,0.7475121021,0.747492671,0.749225378,0.747353971,0.7465924025,0.7476353645,0.02763533592,0.02763527632
37.6,4,1.6,1.279999971,1.32247448,1.322209239,1.325119734,1.322762847,1.321976662,1.32290864,0.04290866852,0.04290862009
37.6,5,2,2,2.060872078,2.059641123,2.064120293,2.059868574,2.059602976,2.060821056,0.06082105637,0.06082100794
37.6,6,2.4,2.880000114,2.960856676,2.960173607,2.965320587,2.959316969,2.959721565,2.961077929,0.0810778141,0.0810777694
37.6,7,2.8,3.920000076,4.019515991,4.02063036,4.024967194,4.018924236,4.018832684,4.020574093,0.1005740166,0.1005740166
37.6,8,3.2,5.119999886,5.230639935,5.233677387,5.234547138,5.231471062,5.2314291,5.23235321,0.1123533249,0.1123530418
37.6,9,3.6,6.47588253,6.582368374,6.58869648,6.585526466,6.587400436,6.587625504,6.586323738,0.1104412079,0.1104409248
37.6,10,4,7.973412037,8.064526558,8.073019028,8.06799984,8.072616577,8.07301712,8.070236206,0.09682416916,0.09682378918
37.6,11,4.4,9.592352867,9.663996696,9.672537804,9.667492867,9.67475605,9.673201561,9.670396805,0.07804393768,0.0780441314
37.6,12,4.8,11.31247044,11.3632288,11.37052917,11.3669529,11.37555122,11.37094212,11.36944008,0.05696964264,0.05697040632
37.6,13,5.2,13.11352921,13.14375687,13.14840412,13.14772987,13.15645027,13.14761543,13.14879036,0.03526115417,0.03526210785
37.6,14,5.6,14.97529411,14.98584938,14.98892975,14.99005127,14.99880314,14.98443985,14.98961449,0.01432037354,0.01432056446
37.6,15,6,16.87752914,16.8688488,16.87086868,16.87387466,16.8803978,16.86250496,16.87129784,-0.006231307983,0.007377624512
37.6,16,6.4,18.79999924,18.77312469,18.77321053,18.77879715,18.78261757,18.76330185,18.77420998,-0.02578926086,0.02578887902
37.6,17,6.8,20.72247124,20.67736626,20.67595673,20.68392944,20.68408012,20.664505,20.67716789,-0.04530334473,0.04530372471
37.6,18,7.2,22.62470627,22.56132126,22.55948257,22.5684166,22.56505585,22.5461216,22.56007957,-0.06462669373,0.06462669373
37.6,19,7.6,24.48647118,24.40445709,24.40156746,24.41130829,24.4047699,24.38802719,24.40202713,-0.08444404602,0.08444519341
37.6,20,8,26.28752899,26.18787003,26.18412018,26.19324112,26.18414497,26.17006111,26.18388748,-0.10364151,0.10364151
37.6,21,8.4,28.00764656,27.89040565,27.88706779,27.8943634,27.88466263,27.87457275,27.88621521,-0.1214313507,0.1214321107
37.6,22,8.8,29.62658882,29.49453163,29.49107933,29.49716377,29.48929596,29.48137665,29.49068832,-0.1359004974,0.13589935
37.6,23,9.2,31.1241169,30.98298073,30.98000336,30.98421288,30.97986603,30.97438431,30.98028946,-0.1438274384,0.1438274384
37.6,24,9.6,32.47999954,32.34033966,32.33853912,32.34022522,32.34000778,32.33656311,32.33913422,-0.1408653259,0.140864566
37.6,25,10,33.68000031,33.55625916,33.55551147,33.55450439,33.55794144,33.55418396,33.55567932,-0.1243209839,0.1243202239
37.6,26,10.4,34.72000122,34.61970901,34.61899948,34.61725616,34.62162018,34.61803055,34.61912155,-0.1008796692,0.1008781418
37.6,27,10.8,35.59999847,35.52331161,35.52225494,35.52116013,35.52464294,35.521698,35.52261353,-0.07738494873,0.07738494873
37.6,28,11.2,36.31999969,36.26464462,36.26373291,36.26262665,36.26566315,36.26320648,36.26397705,-0.05602264404,0.05602493137
37.6,29,11.6,36.88000107,36.84272385,36.84154892,36.8415947,36.84293365,36.84140778,36.84204102,-0.03796005249,0.03795928881
37.6,30,12,37.27999878,37.25799179,37.25680923,37.25666046,37.25799561,37.25693512,37.25727463,-0.02272415161,0.02272033691
37.6,31,12.4,37.52000046,37.51015091,37.50907135,37.50899124,37.51019287,37.50921631,37.5095253,-0.01047515869,0.01047592144
37.6,32,12.8,37.59999847,37.59866714,37.59786224,37.59773636,37.59879684,37.59861374,37.59833527,-0.001663208008,0.001663208008
38,0,0,-4.431862831e-38,0.001764006913,0.002019360662,0.001566820778,0.001278690994,0.0009112730622,0.001508030458,0.001508030458,0.001508030458
38,1,0.4,0.07999999821,0.08731462806,0.08741674572,0.08729758114,0.08634884655,0.08637931198,0.08695142716,0.00695142895,0.006951424293
38,2,0.8,0.3199999928,0.3362741172,0.3363698721,0.336668402,0.3352559209,0.33534199,0.3359820247,0.01598203182,0.01598206721
38,3,1.2,0.7200000286,0.749008894,0.7488228679,0.7495547533,0.7479664087,0.7474681735,0.7485641837,0.0285641551,0.02856419049
38,4,1.6,1.279999971,1.324556112,1.324675918,1.325434566,1.323623419,1.322976708,1.324253321,0.0442533493,0.04425337166
38,5,2,2,2.063743114,2.063040972,2.065048695,2.061798334,2.0610044,2.062927246,0.06292724609,0.06292710453
38,6,2.4,2.880000114,2.964818954,2.964385271,2.967310429,2.96331358,2.962012768,2.964368343,0.08436822891,0.08436808735
38,7,2.8,3.920000076,4.025994301,4.026761055,4.029074669,4.025055408,4.022936821,4.02596426,0.1059641838,0.1059643775
38,8,3.2,5.119999886,5.241505146,5.244870186,5.243230343,5.242532253,5.240339279,5.242495537,0.1224956512,0.1224955544
38,9,3.6,6.480000019,6.601848125,6.607793331,6.602567196,6.60538435,6.603747845,6.604268074,0.124268055,0.1242681518
38,10,4,7.989714622,8.097478867,8.105873108,8.098403931,8.104103088,8.102853775,8.101742744,0.1120281219,0.1120279282
38,11,4.4,9.628131866,9.715693474,9.724488258,9.71650219,9.724906921,9.721826553,9.720683098,0.09255123138,0.09255161136
38,12,4.8,11.37380219,11.43854046,11.44688988,11.43994713,11.4492588,11.44340706,11.44360828,0.06980609894,0.06980647892
38,13,5.2,13.20527458,13.2472477,13.25334835,13.24889946,13.25809574,13.24955559,13.25142956,0.04615497589,0.0461547859
38,14,5.6,15.10109901,15.1206789,15.12551022,15.12246037,15.13132191,15.11915779,15.12382507,0.02272605896,0.02272682264
38,15,6,17.03982353,17.03706741,17.04146004,17.03985023,17.04641914,17.03253365,17.03946495,-0.000358581543,0.003660965012
38,16,6.4,19,18.97576332,18.97798347,18.97917366,18.98316383,18.96837616,18.97689247,-0.02310752869,0.02310791053
38,17,6.8,20.96017647,20.91456985,20.91534996,20.91885948,20.91986847,20.90493202,20.91471481,-0.04546165466,0.045460511
38,18,7.2,22.89890099,22.83134651,22.83105659,22.83692551,22.83432198,22.81952477,22.83063507,-0.06826591492,0.06826591492
38,19,7.6,24.79472542,24.70567513,24.70394516,24.71141052,24.7064724,24.6923008,24.70396042,-0.09076499939,0.09076461941
38,20,8,26.62619781,26.51606941,26.51425552,26.52122498,26.51419067,26.50231361,26.51361084,-0.1125869751,0.1125869751
38,21,8.4,28.37186813,28.24158287,28.23902512,28.24591827,28.23851013,28.22927094,28.23886108,-0.1330070496,0.1330066621
38,22,8.8,30.01028633,29.86317825,29.86102676,29.86713982,29.86131287,29.85410118,29.86135292,-0.1489334106,0.148934558
38,23,9.2,31.52000046,31.36396408,31.36243057,31.36726189,31.36410332,31.35905838,31.36336327,-0.1566371918,0.1566368043
38,24,9.6,32.88000107,32.72900391,32.72859573,32.73089218,32.73213959,32.7279892,32.72972488,-0.1502761841,0.150276944
38,25,10,34.07999802,33.94929886,33.94926834,33.94932556,33.95363235,33.94977188,33.95026016,-0.129737854,0.129738614
38,26,10.4,35.11999893,35.01455688,35.01462936,35.01404572,35.01896286,35.01574707,35.01558685,-0.1044120789,0.1044105515
38,27,10.8,36,35.91942978,35.91888046,35.91870117,35.92303848,35.92008591,35.92002869,-0.07997131348,0.07997284085
38,28,11.2,36.72000122,36.66174698,36.66080856,36.66104507,36.66477966,36.66215134,36.66210556,-0.0578956604,0.05789489672
38,29,11.6,37.27999878,37.24057007,37.24002075,37.24051285,37.24296951,37.24103928,37.2410202,-0.03897857666,0.03897628933
38,30,12,37.68000031,37.65654755,37.6559639,37.65637207,37.65881348,37.6565361,37.65684891,-0.02315139771,0.0231536869
38,31,12.4,37.91999817,37.90915298,37.90914917,37.90898132,37.91092682,37.90887451,37.9094162,-0.01058197021,0.01058120746
38,32,12.8,38,37.99823761,37.99869537,37.99797821,37.99888229,37.99817276,37.9983902,-0.001609802246,0.001606750535
38.4,0,0,8.092050216e-40,0.001769095659,0.001669965684,0.001585437916,0.001454494894,0.001283422112,0.0015524833,0.0015524833,0.0015524833
38.4,1,0.4,0.07999999821,0.08769097924,0.08745542914,0.08743584156,0.08629241586,0.08636892587,0.08704871684,0.007048718631,0.007048720028
38.4,2,0.8,0.3199999928,0.3369299173,0.3369557261,0.3369546533,0.3353609145,0.3357776701,0.3363957703,0.01639577746,0.01639578305
38.4,3,1.2,0.7200000286,0.7500745654,0.7499021292,0.749434948,0.7485486865,0.7485724092,0.7493065596,0.02930653095,0.02930651978
38.4,4,1.6,1.279999971,1.326403022,1.326254725,1.325685382,1.324201941,1.32414639,1.325338244,0.04533827305,0.04533832148
38.4,5,2,2,2.066012859,2.066226721,2.065587997,2.063487768,2.063145161,2.064892292,0.06489229202,0.06489209831
38.4,6,2.4,2.880000114,2.968189001,2.969069004,2.968691587,2.966326714,2.964613438,2.967377901,0.08737778664,0.08737783134
38.4,7,2.8,3.920000076,4.031400204,4.033056736,4.032092094,4.02991581,4.02775526,4.030844212,0.1108441353,0.1108439416
38.4,8,3.2,5.119999886,5.250595093,5.254561424,5.250774384,5.251492023,5.248613358,5.251207352,0.1312074661,0.1312073767
38.4,9,3.6,6.480000019,6.619354725,6.625584126,6.618185997,6.621275902,6.619670391,6.620814323,0.1408143044,0.1408142149
38.4,10,4,7.995428562,8.128165245,8.136775017,8.127214432,8.133027077,8.131792068,8.13139534,0.1359667778,0.1359662116
38.4,11,4.4,9.650110245,9.765253067,9.77456665,9.764156342,9.772250175,9.77015686,9.769276619,0.1191663742,0.1191663742
38.4,12,4.8,11.42083549,11.51175499,11.52121544,11.51160049,11.51993275,11.51659489,11.51621914,0.0953836441,0.0953842178
38.4,13,5.2,13.28439617,13.34866238,13.35706139,13.34889889,13.35673046,13.35218811,13.35270882,0.06831264496,0.06831207126
38.4,14,5.6,15.2175827,15.25367165,15.26086044,15.25396633,15.26092529,15.2553091,15.25694561,0.03936290741,0.03936386108
38.4,15,6,17.19718742,17.20433617,17.21065712,17.20541,17.21030426,17.20419121,17.20697975,0.009792327881,0.009792327881
38.4,16,6.4,19.20000076,19.17780876,19.18245316,19.17975998,19.18173599,19.17559433,19.17947006,-0.02053070068,0.02053031884
38.4,17,6.8,21.20281219,21.15142632,21.15440559,21.15411758,21.15401649,21.14783478,21.15236092,-0.05045127869,0.05045204237
38.4,18,7.2,23.18241692,23.10147285,23.10336113,23.10619164,23.1030426,23.09701538,23.10221672,-0.08020019531,0.08020019531
38.4,19,7.6,25.1156044,25.00719452,25.00749397,25.01243019,25.00769806,25.00097275,25.00715637,-0.1084480286,0.1084465012
38.4,20,8,26.97916412,26.84489822,26.8445797,26.85042953,26.84405899,26.83815956,26.8444252,-0.1347389221,0.1347389221
38.4,21,8.4,28.74988937,28.59348297,28.59213448,28.59902,28.59241104,28.58774757,28.59296036,-0.1569290161,0.1569301635
38.4,22,8.8,30.40457153,30.23246002,30.23153877,30.23861313,30.23291969,30.23022652,30.23315048,-0.171421051,0.1714199036
38.4,23,9.2,31.92000008,31.74534416,31.74487114,31.75136566,31.7477417,31.74703217,31.74727249,-0.1727275848,0.1727291048
38.4,24,9.6,33.27999878,33.11826324,33.11821365,33.12254715,33.12277603,33.12310028,33.12097931,-0.1590194702,0.1590187103
38.4,25,10,34.47999954,34.34206772,34.34251785,34.34486008,34.34756851,34.34842682,34.34508514,-0.1349143982,0.1349113435
38.4,26,10.4,35.52000046,35.40925598,35.40977859,35.41096497,35.41421509,35.41516113,35.41187286,-0.108127594,0.1081253067
38.4,27,10.8,36.40000153,36.31508255,36.31532669,36.31617355,36.31913376,36.31985474,36.31711578,-0.08288574219,0.08288726956
38.4,28,11.2,37.11999893,37.05794907,37.057827,37.05915451,37.06126022,37.06224442,37.05968475,-0.06031417847,0.06031189114
38.4,29,11.6,37.68000031,37.63749313,37.63797379,37.63885498,37.6403656,37.64118576,37.63917542,-0.04082489014,0.04082565382
38.4,30,12,38.08000183,38.05426407,38.05504227,38.05578232,38.05621338,38.05728149,38.05571747,-0.02428436279,0.02428512648
38.4,31,12.4,38.31999969,38.30760956,38.30837631,38.30861664,38.30870438,38.30958176,38.30857849,-0.01142120361,0.01142196637
38.4,32,12.8,38.40000153,38.39716339,38.39797974,38.39778519,38.39655685,38.39886856,38.39767075,-0.002330780029,0.002330780029
38.8,0,0,2.399828885e-34,0.002006106079,0.001454897225,0.001501381397,0.001537673175,0.001836944371,0.001667400473,0.001667400473,0.001667400473
38.8,1,0.4,0.07999999821,0.08836990595,0.08752195537,0.08732300252,0.08675378561,0.08645832539,0.08728539199,0.007285393775,0.007285396568
38.8,2,0.8,0.3199999928,0.3375855088,0.3373884559,0.3368507028,0.3360032737,0.3366590738,0.336897403,0.01689741015,0.01689741015
38.8,3,1.2,0.7200000286,0.7510430217,0.7507405877,0.7493985295,0.749081254,0.7492637634,0.7499054074,0.02990537882,0.02990540303
38.8,4,1.6,1.279999971,1.328299761,1.327732205,1.325955629,1.325542212,1.324672818,1.326440573,0.04644060135,0.04644055292
38.8,5,2,2,2.067995548,2.068737268,2.06616354,2.065710068,2.064841747,2.06668973,0.06668972969,0.06668963283
38.8,6,2.4,2.880000114,2.97063446,2.97264576,2.969564438,2.9689641,2.966662407,2.969694376,0.08969426155,0.08969411999
38.8,7,2.8,3.920000076,4.035943985,4.038149834,4.034165859,4.034605503,4.030712128,4.034715176,0.1147150993,0.1147153825
38.8,8,3.2,5.119999886,5.258897305,5.262711048,5.256768227,5.25915432,5.25461483,5.25842905,0.1384291649,0.1384292543
38.8,9,3.6,6.480000019,6.634885788,6.641163826,6.63215065,6.636445045,6.633562088,6.635641575,0.1556415558,0.1556414664
38.8,10,4,8,8.157628059,8.165066719,8.154237747,8.160692215,8.157691956,8.159063339,0.1590633392,0.1590633392
38.8,11,4.4,9.669231415,9.813612938,9.822223663,9.810317039,9.818008423,9.815139771,9.815860748,0.1466293335,0.1466289461
38.8,12,4.8,11.46433544,11.58440971,11.59348965,11.58174038,11.58921051,11.58701038,11.58717155,0.122836113,0.1228366867
38.8,13,5.2,13.36013985,13.44957352,13.45914459,13.44734478,13.45407486,13.45241928,13.45251179,0.09237194061,0.09237156063
38.8,14,5.6,15.33146858,15.38648033,15.39555168,15.38444138,15.38965511,15.38942146,15.38910961,0.05764102936,0.05764140934
38.8,15,6,17.35314751,17.37175751,17.37965584,17.37033653,17.37358475,17.37402725,17.37387085,0.0207233429,0.0207248684
38.8,16,6.4,19.39999962,19.38066673,19.38766098,19.37995338,19.38119888,19.3822422,19.38234329,-0.01765632629,0.01765518263
38.8,17,6.8,21.44685364,21.38941002,21.39505768,21.38971138,21.38945007,21.3901844,21.39076233,-0.05609130859,0.05609092861
38.8,18,7.2,23.46853065,23.37411118,23.37791824,23.37575531,23.37426567,23.37481117,23.37537193,-0.09315872192,0.09315834194
38.8,19,7.6,25.43985939,25.31112099,25.31372643,25.31420517,25.31111145,25.31036186,25.31210709,-0.1277523041,0.1277542114
38.8,20,8,27.33566475,27.17638969,27.1778698,27.18105125,27.17700958,27.17532349,27.17752647,-0.1581382751,0.1581359804
38.8,21,8.4,29.13076973,28.94821358,28.94837761,28.95349121,28.94936752,28.94742203,28.94937515,-0.181394577,0.181395337
38.8,22,8.8,30.79999924,30.60536385,30.6053009,30.61160469,30.60749435,30.60728455,30.60741043,-0.1925888062,0.1925895661
38.8,23,9.2,32.31999969,32.13023376,32.13024139,32.13665771,32.13428497,32.1360321,32.13349152,-0.1865081787,0.1865096986
38.8,24,9.6,33.68000031,33.51033783,33.51052856,33.51549911,33.51543427,33.51833725,33.51402664,-0.1659736633,0.1659729034
38.8,25,10,34.88000107,34.73756027,34.73815536,34.74142075,34.74316406,34.74607849,34.74127579,-0.1387252808,0.1387252808
38.8,26,10.4,35.91999817,35.80632401,35.80687332,35.80866241,35.81137466,35.81420135,35.80948639,-0.1105117798,0.1105110198
38.8,27,10.8,36.79999924,36.71315384,36.71369171,36.71468353,36.71721268,36.71860123,36.71546936,-0.08452987671,0.08453063667
38.8,28,11.2,37.52000046,37.4565506,37.45685196,37.45798874,37.45946503,37.46053314,37.45828247,-0.06171798706,0.06172256544
38.8,29,11.6,38.08000183,38.03719711,38.03753281,38.03810883,38.03921509,38.04001617,38.038414,-0.04158782959,0.04158782959
38.8,30,12,38.47999954,38.45478821,38.4552002,38.45564651,38.4553566,38.4567337,38.45554352,-0.02445602417,0.02445449866
38.8,31,12.4,38.72000122,38.70860672,38.70874405,38.70896912,38.70798492,38.70907974,38.70867538,-0.01132583618,0.01132431068
38.8,32,12.8,38.79999924,38.79817963,38.79836655,38.79819107,38.7972374,38.79825974,38.79804611,-0.001953125,0.001952362014
39.2,0,0,4.112528211e-38,0.001764699817,0.001604780555,0.001570298336,0.001601688564,0.001622527838,0.001632799045,0.001632799045,0.001632799045
39.2,1,0.4,0.07999999821,0.08736851066,0.08753934503,0.08703877032,0.08708326519,0.08749068528,0.0873041153,0.007304117084,0.007304117084
39.2,2,0.8,0.3199999928,0.3375865817,0.3374829292,0.336350739,0.3368857801,0.3365824223,0.3369776905,0.01697769761,0.01697769761
39.2,3,1.2,0.7200000286,0.7511842847,0.7513000965,0.7496441007,0.7496190071,0.7497348785,0.7502964735,0.03029644489,0.03029644489
39.2,4,1.6,1.279999971,1.328757048,1.329104185,1.326187253,1.326672673,1.326425314,1.327429175,0.04742920399,0.0474293232
39.2,5,2,2,2.068955183,2.070327997,2.066576958,2.067450285,2.066111326,2.067884445,0.06788444519,0.06788434833
39.2,6,2.4,2.880000114,2.972908258,2.974757195,2.969955444,2.970794201,2.969102383,2.971503496,0.09150338173,0.09150338173
39.2,7,2.8,3.920000076,4.039294243,4.041707516,4.035607815,4.037890911,4.034757614,4.03785181,0.1178517342,0.1178515404
39.2,8,3.2,5.119999886,5.265563011,5.269333363,5.261251926,5.264753819,5.262055874,5.264591694,0.1445918083,0.1445917189
39.2,9,3.6,6.480000019,6.648674488,6.654360294,6.644201756,6.649339676,6.647193432,6.64875412,0.1687541008,0.1687539071
39.2,10,4,8,8.1852808,8.190423965,8.179457664,8.185661316,8.182853699,8.184736252,0.1847362518,0.1847354919
39.2,11,4.4,9.676923752,9.860520363,9.866920471,9.854554176,9.860894203,9.858242035,9.860225677,0.1833019257,0.1833024919
39.2,12,4.8,11.4937067,11.65566635,11.66336346,11.64987755,11.65582466,11.65511227,11.65596962,0.1622629166,0.1622621566
39.2,13,5.2,13.42237759,13.54909706,13.55884838,13.5439682,13.54928875,13.55081844,13.55040455,0.1280269623,0.1280265749
39.2,14,5.6,15.43496513,15.51767159,15.52870941,15.51352596,15.51698112,15.52191734,15.51976204,0.08479690552,0.08479595184
39.2,15,6,17.50349617,17.53768158,17.54771233,17.53379822,17.53597832,17.5424366,17.53952217,0.03602600098,0.03602523729
39.2,16,6.4,19.60000038,19.58250809,19.59290504,19.5787487,19.58100128,19.58741951,19.58451653,-0.0154838562,0.0154838562
39.2,17,6.8,21.69650269,21.62701607,21.63630295,21.62474823,21.62613487,21.63178825,21.62919998,-0.06730270386,0.06730461121
39.2,18,7.2,23.76503563,23.64682198,23.65367317,23.64488411,23.64738464,23.65069389,23.64869308,-0.1163425446,0.1163440719
39.2,19,7.6,25.77762222,25.61520767,25.62118912,25.61611557,25.61707306,25.61933517,25.61778259,-0.1598396301,0.1598381102
39.2,20,8,27.70629311,27.50891113,27.5125885,27.51191711,27.51319122,27.51269722,27.5118618,-0.1944313049,0.1944320649
39.2,21,8.4,29.52307701,29.30382156,29.30607605,29.30811691,29.3096199,29.30743217,29.30701256,-0.2160644531,0.2160636932
39.2,22,8.8,31.19999886,30.97973442,30.98048401,30.98478127,30.98544312,30.98329544,30.98274803,-0.217250824,0.2172512114
39.2,23,9.2,32.72000122,32.51651764,32.5168457,32.52241135,32.52374268,32.52194595,32.52029037,-0.1997108459,0.1997085512
39.2,24,9.6,34.07999802,33.9029007,33.90374756,33.90853882,33.91053772,33.91000748,33.90714645,-0.1728515625,0.1728515625
39.2,25,10,35.27999878,35.13338089,35.13454819,35.13761139,35.14104462,35.14002609,35.13732147,-0.1426773071,0.1426765472
39.2,26,10.4,36.31999969,36.20352173,36.20402527,36.20640182,36.21053696,36.20877075,36.20665359,-0.1133460999,0.1133483872
39.2,27,10.8,37.20000076,37.11061478,37.1121254,37.11331558,37.11679459,37.1149559,37.11356354,-0.08643722534,0.08643951267
39.2,28,11.2,37.91999817,37.85500336,37.85639954,37.8569603,37.85926437,37.85750198,37.85702515,-0.06297302246,0.0629722625
39.2,29,11.6,38.47999954,38.43668365,38.43681335,38.4376297,38.43948364,38.437603,38.43764496,-0.04235458374,0.04235687107
39.2,30,12,38.88000107,38.85401917,38.85464478,38.85509491,38.85596848,38.85423279,38.85478973,-0.02521133423,0.02520904504
39.2,31,12.4,39.11999893,39.10795975,39.10853577,39.10903931,39.10884857,39.10814667,39.10850906,-0.01148986816,0.01149292011
39.2,32,12.8,39.20000076,39.19824219,39.19801712,39.198452,39.19942093,39.19769287,39.19836426,-0.001636505127,0.001635742141
39.6,0,0,3.534133301e-38,0.001224219799,0.001411750913,0.001593086869,0.001175001264,0.001425780356,0.001365967793,0.001365967793,0.001365967793
39.6,1,0.4,0.07999999821,0.08679719269,0.0869808048,0.08648311347,0.08750919998,0.08789115399,0.08713229746,0.007132299244,0.007132294588
39.6,2,0.8,0.3199999928,0.3373295069,0.3372405469,0.3359549642,0.3378857076,0.3370626867,0.3370946944,0.01709470153,0.01709469035
39.6,3,1.2,0.7200000286,0.7508983016,0.7514693141,0.7498074174,0.7518973947,0.7506161332,0.7509377003,0.03093767166,0.03093768284
39.6,4,1.6,1.279999971,1.328371286,1.32964468,1.327067256,1.329953671,1.328603745,1.32872808,0.04872810841,0.04872815683
39.6,5,2,2,2.069605112,2.071078062,2.066922665,2.071311235,2.068669319,2.069517374,0.06951737404,0.06951727718
39.6,6,2.4,2.880000114,2.974611044,2.975119114,2.970434189,2.975646973,2.972731113,2.973708391,0.09370827675,0.09370837361
39.6,7,2.8,3.920000076,4.042272091,4.043177605,4.036920071,4.04318428,4.039685249,4.041047573,0.1210474968,0.1210477799
39.6,8,3.2,5.119999886,5.272310257,5.273471355,5.266328812,5.272922516,5.269632816,5.270933151,0.1509332657,0.1509332657
39.6,9,3.6,6.480000019,6.662580013,6.664186954,6.655889988,6.66343832,6.659695148,6.661158085,0.1811580658,0.1811580658
39.6,10,4,8,8.21095562,8.212399483,8.203846931,8.210926056,8.206868172,8.20899868,0.2089986801,0.2089992464
39.6,11,4.4,9.680000305,9.905955315,9.907906532,9.897573471,9.903590202,9.900663376,9.903137207,0.2231369019,0.2231374681
39.6,12,4.8,11.51200008,11.72576046,11.73003197,11.71662045,11.72184277,11.72213078,11.72327709,0.2112770081,0.2112772018
39.6,13,5.2,13.47200012,13.6478138,13.65644741,13.63969421,13.6422472,13.64828682,13.64689827,0.1748981476,0.1748977602
39.6,14,5.6,15.52799988,15.6492548,15.66052341,15.64191818,15.64166641,15.65386772,15.64944649,0.1214466095,0.1214462295
39.6,15,6,17.64800072,17.70347595,17.71609688,17.6961174,17.69526291,17.71107483,17.70440483,0.05640411377,0.05640487745
39.6,16,6.4,19.79999924,19.78446007,19.79849052,19.77661705,19.77698708,19.79389,19.78608894,-0.01391029358,0.01391029358
39.6,17,6.8,21.95199966,21.86548996,21.87931252,21.85820961,21.85838318,21.87462425,21.86720467,-0.08479499817,0.08479575813
39.6,18,7.2,24.0720005,23.92020798,23.93308258,23.91365814,23.91429138,23.92845535,23.92193985,-0.1500606537,0.1500614136
39.6,19,7.6,26.12800026,25.92127991,25.93262672,25.91705322,25.91786575,25.92940712,25.92364883,-0.2043514252,0.2043537199
39.6,20,8,28.08799934,27.84304428,27.85213661,27.84187698,27.84252167,27.85054207,27.84602737,-0.2419719696,0.2419750243
39.6,21,8.4,29.92000008,29.661129,29.66897392,29.66241074,29.66261292,29.66730309,29.66448402,-0.2555160522,0.2555141449
39.6,22,8.8,31.60000038,31.35419655,31.36081886,31.35713768,31.35705185,31.3588047,31.35760117,-0.2423992157,0.2423984557
39.6,23,9.2,33.11999893,32.90348053,32.90877914,32.90725327,32.90602493,32.90742111,32.90659332,-0.2134056091,0.213407129
39.6,24,9.6,34.47999954,34.29639816,34.30146408,34.30015945,34.29955673,34.30037308,34.29959106,-0.1804084778,0.1804092377
39.6,25,10,35.68000031,35.52963257,35.53427505,35.53289413,35.53210449,35.53282928,35.53234863,-0.1476516724,0.1476531923
39.6,26,10.4,36.72000122,36.60118484,36.60486221,36.60404968,36.60262299,36.60292435,36.60312653,-0.1168746948,0.1168724075
39.6,27,10.8,37.59999847,37.50911331,37.51250458,37.51124954,37.51013184,37.51085281,37.51076889,-0.08922958374,0.08922805637
39.6,28,11.2,38.31999969,38.25421143,38.25720596,38.25541687,38.25544357,38.25543594,38.25554276,-0.0644569397,0.0644569397
39.6,29,11.6,38.88000107,38.83625031,38.8379097,38.83568573,38.83685684,38.83650589,38.83664322,-0.04335784912,0.04335937649
39.6,30,12,39.27999878,39.25386047,39.25513077,39.25338745,39.25455475,39.25421143,39.2542305,-0.02576828003,0.02576980554
39.6,31,12.4,39.52000046,39.50788498,39.50914001,39.5068512,39.50881958,39.50835037,39.50820923,-0.01179122925,0.01179122925
39.6,32,12.8,39.59999847,39.59844208,39.59877777,39.59731674,39.59898758,39.59809494,39.59832382,-0.0016746521,0.0016746521
40,0,0,-1.700095935e-39,-8.398294449e-05,0.0009576752782,0.001365885139,0.001917436719,0.001190075651,0.001069417922,0.001069417922,0.001103011193
40,1,0.4,0.07999999821,0.08577130735,0.08649487793,0.08761452138,0.08939082921,0.08650640398,0.08715558797,0.007155589759,0.007155589759
40,2,0.8,0.3199999928,0.3358048797,0.3370766342,0.3386582434,0.3397011459,0.3383057415,0.3379093111,0.01790931821,0.01790933684
40,3,1.2,0.7200000286,0.7514955997,0.7515166998,0.7518489957,0.7549718618,0.7537922263,0.7527251244,0.03272509575,0.03272504732
40,4,1.6,1.279999971,1.329719901,1.330023766,1.329555869,1.334380269,1.331593871,1.331054807,0.05105483532,0.05105476454
40,5,2,2,2.071515322,2.069832087,2.070315123,2.076307774,2.073813438,2.072356701,0.0723567009,0.0723567456
40,6,2.4,2.880000114,2.976213932,2.974478722,2.974098444,2.980541468,2.979054928,2.976877689,0.09687757492,0.09687738121
40,7,2.8,3.920000076,4.045286179,4.042902946,4.04269886,4.048529625,4.046667099,4.04521656,0.1252164841,0.1252168715
40,8,3.2,5.119999886,5.279230595,5.275993824,5.275726318,5.281560898,5.277429581,5.277987957,0.1579880714,0.1579883546
40,9,3.6,6.480000019,6.676525116,6.672915936,6.673924446,6.677902699,6.672802925,6.674813747,0.1948137283,0.1948142052
40,10,4,8,8.236263275,8.234131813,8.234305382,8.235815048,8.232522011,8.234606743,0.2346067429,0.2346075028
40,11,4.4,9.680000305,9.950090408,9.947412491,9.947213173,9.946219444,9.945431709,9.947273254,0.2672729492,0.267273128
40,12,4.8,11.52000046,11.79544544,11.79696655,11.79130077,11.78828239,11.79100513,11.79260063,0.272600174,0.2725996077
40,13,5.2,13.50666714,13.74937534,13.75447941,13.74189091,13.7387228,13.74941063,13.74677563,0.24010849,0.2401086837
40,14,5.6,15.60761929,15.78451157,15.79457092,15.77549934,15.77108002,15.79075527,15.78328419,0.1756649017,0.1756641418
40,15,6,17.78476143,17.87325668,17.88815689,17.86545753,17.86068916,17.88712883,17.87493706,0.09017562866,0.09017638862
40,16,6.4,20,19.99310493,20.00733948,19.98461914,19.97827721,20.00816345,19.99430084,-0.005699157715,0.01190032996
40,17,6.8,22.21523857,22.11248207,22.12910461,22.10211372,22.09933281,22.12856293,22.11431885,-0.1009197235,0.1009193435
40,18,7.2,24.39237976,24.20278549,24.22024345,24.19329071,24.19194412,24.21810913,24.20527267,-0.1871070862,0.1871051788
40,19,7.6,26.49333382,26.23787308,26.25329971,26.22846985,26.23107147,26.24958611,26.24006081,-0.2532730103,0.2532737851
40,20,8,28.47999954,28.18862152,28.20251846,28.18155289,28.18589401,28.19744682,28.19120789,-0.2887916565,0.288792789
40,21,8.4,30.31999969,30.02918816,30.0430069,30.02758217,30.03149986,30.03618431,30.03349304,-0.2865066528,0.2865074277
40,22,8.8,32,31.739851,31.7531395,31.74176025,31.74326897,31.74331474,31.74426651,-0.25573349,0.2557331026
40,23,9.2,33.52000046,33.3021431,33.31296539,33.30275345,33.30378342,33.30237961,33.30480576,-0.2151947021,0.2151954621
40,24,9.6,34.88000107,34.70249939,34.71102905,34.70362473,34.7023468,34.70137024,34.70417404,-0.1758270264,0.1758270264
40,25,10,36.07999802,35.93934631,35.94546127,35.94070053,35.93783188,35.93667221,35.94000626,-0.1399917603,0.139995575
40,26,10.4,37.11999893,37.01059341,37.01683807,37.01454544,37.0098877,37.00955582,37.01228333,-0.1077156067,0.1077148467
40,27,10.8,38,37.92064667,37.92321396,37.92327881,37.91927338,37.91917801,37.92111588,-0.07888412476,0.07888183743
40,28,11.2,38.72000122,38.66625214,38.66688538,38.66764069,38.66536713,38.66669083,38.66656494,-0.0534362793,0.05343399197
40,29,11.6,39.27999878,39.24741745,39.24916458,39.24974442,39.24769974,39.25003052,39.24880981,-0.03118896484,0.03118743934
40,30,12,39.68000031,39.66799927,39.66519165,39.66521454,39.66766739,39.66931915,39.66707611,-0.01292419434,0.01292190515
40,31,12.4,39.91999817,39.92194366,39.91777039,39.91917419,39.92401886,39.92275238,39.92113113,0.001132965088,0.002354431199
40,32,12.8,40,40.01008606,40.00803375,40.00947952,40.01292801,40.01252365,40.01061249,0.01061248779,0.0106101986


==> data/results/rocket_car/qpnn/rocket_car_qpnn_x.csv.provenance.json <==
{
  "file": "rocket_car_qpnn_x.csv",
  "provenance": {
    "git_commit": "8b8dd38a0412894b7742634e17690cc4a4cc0de0",
    "reproducible": true,
    "suite": "paper",
    "uv_lock_sha256": "84ce4f62697fafc3ee275bbee071f2fa5c1713297a5ef614cac763921ffe4311",
    "pyoptinn_commit": "d4c00ec1be578aaec29364b018eec18978b87579",
    "python": "3.13.5",
    "torch": "2.14.0+cu130",
    "cuda": "13.0",
    "device": "NVIDIA GeForce RTX 4090",
    "host": "SIMU",
    "argv": [
      "evaluate_rocket_car.py",
      "--method",
      "qpnn",
      "--seeds",
      "7"
    ],
    "started_at": "2026-10-16T15:06:07+00:00"
  }
}

==> data/results/rocket_car/qpnn/rocket_car_qpnn_x_error_bg.png.provenance.json <==
{
  "file": "rocket_car_qpnn_x_error_bg.png",
  "provenance": {
    "git_commit": "8b8dd38a0412894b7742634e17690cc4a4cc0de0",
    "reproducible": true,
    "suite": "paper",
    "uv_lock_sha256": "84ce4f62697fafc3ee275bbee071f2fa5c1713297a5ef614cac763921ffe4311",
    "pyoptinn_commit": "d4c00ec1be578aaec29364b018eec18978b87579",
    "python": "3.13.5",
    "torch": "2.14.0+cu130",
    "cuda": "13.0",
    "device": "NVIDIA GeForce RTX 4090",
    "host": "SIMU",
    "argv": [
      "evaluate_rocket_car.py",
      "--method",
      "qpnn",
      "--seeds",
      "7"
    ],
    "started_at": "2026-10-16T15:06:07+00:00"
  }
}

==> data/results/rocket_car/qpnn/rocket_car_qpnn_x_error_colormap.tex.provenance.json <==
{
  "file": "rocket_car_qpnn_x_error_colormap.tex",
  "provenance": {
    "git_commit": "8b8dd38a0412894b7742634e17690cc4a4cc0de0",
    "reproducible": true,
    "suite": "paper",
    "uv_lock_sha256": "84ce4f62697fafc3ee275bbee071f2fa5c1713297a5ef614cac763921ffe4311",
    "pyoptinn_commit": "d4c00ec1be578aaec29364b018eec18978b87579",
    "python": "3.13.5",
    "torch": "2.14.0+cu130",
    "cuda": "13.0",
    "device": "NVIDIA GeForce RTX 4090",
    "host": "SIMU",
    "argv": [
      "evaluate_rocket_car.py",
      "--method",
      "qpnn",
      "--seeds",
      "7"
    ],
    "started_at": "2026-10-16T15:06:07+00:00"
  }
}

==> data/results/rocket_car/rocketcar_hparams_optinn.csv <==
Epochs,Data,LR,Width,L_MIN,init. phase,LB_NORM,Depth,L_MAX,weight decay,Training,Validation,Penalty type,final. phase,anneal. phase
200000,3,0.0002531506246774608,400,0.026847589049431624,33931,1.026641129700968e-06,5,0.9500232146877428,8.704658804868057e-06,940,512,3,130554,35515


==> data/results/rocket_car/rocketcar_hparams_penalty.csv <==
Epochs,Data,LR,Width,Depth,weight decay,alpha,wg,wh,Training,Validation
200000,3,0.0004843972520417005,400,5,0,0.6745754802455803,139510.07049447627,191.74680585045385,400,512

